Reduced Order Hysteretic Magnetization Model for Composite Superconductors

In this paper, we propose the Reduced Order Hysteretic Magnetization (ROHM) model to describe the magnetization and instantaneous power loss of composite superconductors subject to time-varying magnetic fields. Once the parameters of the ROHM model are fixed based on reference simulations, it allows to directly compute the macroscopic response of composite superconductors without the need to solve the detailed current density distribution. It can then be used as part of a homogenization method in large-scale superconducting models to significantly reduce the computational effort compared to detailed simulations. In this contribution, we focus on the case of a strand with twisted superconducting filaments subject to a time-varying transverse magnetic field. We propose two variations of the ROHM model: (i) a rate-independent model that reproduces hysteresis in the filaments, and (ii) a rate-dependent model that generalizes the first level by also reproducing dynamic effects due to coupling and eddy currents. We then describe the implementation and inclusion of the ROHM model in a finite element framework, discuss how to deduce the model parameters, and finally demonstrate the capabilities of the approach in terms of accuracy and efficiency over a wide range of excitation frequencies and amplitudes.

==> data/Magnetization_f0.01_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
6.282151815625658386e-02 -2.652106089729430738e-02
9.421290141928533035e-02 -3.784989140788200951e-02
1.255810390586267478e-01 -4.750741874536499459e-02
1.569181914556898871e-01 -5.556703710684451208e-02
1.882166266370286500e-01 -6.217912954416423416e-02
2.194686221820905669e-01 -6.741692904376204998e-02
2.506664671286085166e-01 -7.131122830512008626e-02
2.818024638751653321e-01 -7.404477982985538387e-02
3.128689300804617379e-01 -7.579266120641915683e-02
3.438582005588191048e-01 -7.660333911089488301e-02
3.747626291714492575e-01 -7.659958019966726928e-02
4.055745907130249850e-01 -7.588514335955365286e-02
4.362864827930851286e-01 -7.461647191035197801e-02
4.668907277118108379e-01 -7.292644237632946169e-02
4.973797743297095897e-01 -7.095667493084652222e-02
5.277460999307458378e-01 -6.892461252098786018e-02
5.579822120784585504e-01 -6.698117266454586827e-02
6.180339887498947915e-01 -6.358417959022168164e-02
6.774758404905828479e-01 -6.067479639079770976e-02
7.362491053693559495e-01 -5.817348717174291445e-02
7.942957812695612407e-01 -5.599428079991940893e-02
8.515585831301454300e-01 -5.406778457407414307e-02
9.635073482034306469e-01 -5.087619916356678901e-02
1.071653589957993313e+00 -4.814051264007275510e-02
1.175570504584946274e+00 -4.577556880196071570e-02
1.274847979497379491e+00 -4.368948430419544726e-02
1.369094211857377452e+00 -4.181562595448654746e-02
1.457937254842823105e+00 -4.010794460744645379e-02
1.541026485551578507e+00 -3.853297004558518812e-02
1.618033988749894903e+00 -3.706488979406042522e-02
1.688655851004030151e+00 -3.568530745268888582e-02
1.752613360087727390e+00 -3.438050815233982538e-02
1.809654104932039154e+00 -3.313906938578835282e-02
1.859552971776502917e+00 -3.195166417847139506e-02
1.902113032590307062e+00 -3.080843944494877917e-02
1.937166322257262152e+00 -2.969791866466188479e-02
1.964574501457377442e+00 -2.860806455509763355e-02
1.984229402628955752e+00 -2.751712354541524519e-02
1.996053456856543118e+00 -2.638099616811556691e-02
2.000000000000000000e+00 -2.508205482035065839e-02
1.996053456856543118e+00 -2.306200013886604283e-02
1.984229402628955530e+00 -1.823483889722289988e-02
1.964574501457377220e+00 -1.060560272294250490e-02
1.951833523877494869e+00 -5.970018765504905671e-03
1.937166322257262152e+00 -1.190248587056287567e-03
1.920587371353886130e+00 3.631996620637515955e-03
1.902113032590307062e+00 8.422602077310664334e-03
1.881761537908450910e+00 1.304306668915457268e-02
1.859552971776502917e+00 1.732525526591956883e-02
1.835509251367962280e+00 2.122600542041086155e-02
1.809654104932038932e+00 2.473532818852084564e-02
1.782013048376735798e+00 2.773220690681298464e-02
1.752613360087726946e+00 3.016721730341805421e-02
1.721484054007887288e+00 3.204692337051221612e-02
1.688655851004029929e+00 3.344510181519401437e-02
1.654161148549123439e+00 3.442788386322260391e-02
1.618033988749894903e+00 3.520859250828622250e-02
1.580310024751380604e+00 3.593187282898389207e-02
1.541026485551578507e+00 3.665137765690127530e-02
1.500222139260918741e+00 3.738430038302496122e-02
1.414213562373095145e+00 3.879095153339572055e-02
1.322623730647303653e+00 4.040677897721141332e-02
1.225814107305952749e+00 4.216721042215210852e-02
1.124166755704260945e+00 4.409304031879335284e-02
1.018082831500742191e+00 4.622758810194809581e-02
9.079809994790929428e-01 4.863228458941610405e-02
7.942957812695612407e-01 5.139730875831305390e-02
6.774758404905826259e-01 5.465913597494984066e-02
5.579822120784582173e-01 5.863372818066820563e-02
4.362864827930846290e-01 6.368685130822973606e-02
3.128689300804610718e-01 7.049192573515539184e-02
2.506664671286081836e-01 7.485559999981629409e-02
1.882166266370287055e-01 8.011548772277089780e-02
6.282151815625647284e-02 9.076901257768299480e-02
-6.282151815625687530e-02 9.614395035438028092e-02
-1.255810390586266923e-01 9.637225230873276705e-02
-1.882166266370290941e-01 9.471139452001339776e-02
-2.506664671286085722e-01 9.151113690752719909e-02
-3.128689300804623485e-01 8.716062258006607166e-02
-3.747626291714495350e-01 8.198789196499668697e-02
-4.362864827930850176e-01 7.659199116352337355e-02
-4.973797743297100338e-01 7.158002383418780867e-02
-5.579822120784585504e-01 6.725719704755196704e-02
-6.180339887498954576e-01 6.368862059900080863e-02
-6.774758404905829590e-01 6.072059880220044559e-02
-7.942957812695615738e-01 5.612049979806128797e-02
-9.079809994790941641e-01 5.246393961115017324e-02
-1.018082831500743302e+00 4.946507552477287517e-02
-1.124166755704261167e+00 4.692123763327075980e-02
-1.225814107305953193e+00 4.470402301019411884e-02
-1.322623730647304097e+00 4.273056136881876743e-02
-1.414213562373095368e+00 4.094479443052526785e-02
-1.500222139260919629e+00 3.930667699242358648e-02
-1.580310024751380826e+00 3.778676465833320092e-02
-1.654161148549124327e+00 3.636447299018331913e-02
-1.721484054007887510e+00 3.502380621139564859e-02
-1.782013048376735576e+00 3.375228706029675951e-02
-1.835509251367962502e+00 3.253957834814230621e-02
-1.881761537908450910e+00 3.137529417740948789e-02
-1.920587371353886352e+00 3.024922940024320217e-02
-1.951833523877494869e+00 2.915125321549567883e-02
-1.975376681190275319e+00 2.806469325212340715e-02
-1.991123929206159993e+00 2.695909312277670541e-02
-1.999013120731463200e+00 2.576611833631116399e-02
-1.999013120731462978e+00 2.425560592350371053e-02
-1.991123929206159993e+00 2.092855275277546653e-02
-1.975376681190275541e+00 1.460415247175550491e-02
-1.951833523877494647e+00 5.958014036699333868e-03
-1.937166322257262152e+00 1.151324907314974898e-03
-1.920587371353886130e+00 -3.680312487695617217e-03
-1.902113032590307284e+00 -8.466425314639770480e-03
-1.881761537908450688e+00 -1.307922416096929732e-02
-1.859552971776502472e+00 -1.735487172549784671e-02
-1.835509251367962058e+00 -2.125107867283886065e-02
-1.809654104932039154e+00 -2.475559718840389736e-02
-1.782013048376735131e+00 -2.774723115888939537e-02
-1.752613360087726724e+00 -3.017714000627683482e-02
-1.721484054007886844e+00 -3.205266873885502521e-02
-1.688655851004029929e+00 -3.344740301721239178e-02
-1.654161148549123661e+00 -3.442791948444533234e-02
-1.618033988749894014e+00 -3.520798261455952011e-02
-1.580310024751380160e+00 -3.593122189615813311e-02
-1.541026485551578062e+00 -3.665076821127920270e-02
-1.500222139260918963e+00 -3.738378504547141407e-02
-1.414213562373094035e+00 -3.879068522449932721e-02
-1.322623730647303208e+00 -4.040644658733698324e-02
-1.225814107305952971e+00 -4.216689579594452147e-02
-1.124166755704260279e+00 -4.409276161117270387e-02
-1.018082831500742413e+00 -4.622740090858617340e-02
-9.079809994790923877e-01 -4.863218292926640984e-02
-7.942957812695606856e-01 -5.139719452925383542e-02
-6.774758404905828479e-01 -5.465899716388149254e-02
-5.579822120784575512e-01 -5.863337656036693435e-02
-4.362864827930848510e-01 -6.368671073104155422e-02
-3.128689300804604612e-01 -7.049184294736848821e-02
-2.506664671286075730e-01 -7.485547560027336345e-02
-1.882166266370280672e-01 -8.011533741982937440e-02
-6.282151815625672264e-02 -9.076887375123220136e-02
6.282151815625751368e-02 -9.614388696735401418e-02
1.255810390586273306e-01 -9.637229816492336176e-02
1.882166266370288443e-01 -9.471135175890758873e-02
2.506664671286083501e-01 -9.151105119696255341e-02
3.128689300804630147e-01 -8.716044917358088673e-02
3.747626291714501456e-01 -8.198774793391333526e-02
4.362864827930856282e-01 -7.659185823714437236e-02
4.973797743297097562e-01 -7.157991776875208267e-02
5.579822120784583284e-01 -6.725723040617190285e-02
6.180339887498960127e-01 -6.368864638293093849e-02
6.774758404905836251e-01 -6.072071791992111889e-02
7.942957812695613518e-01 -5.612057599706799654e-02
9.079809994790947192e-01 -5.246401237114348137e-02
1.018082831500743080e+00 -4.946508077527667080e-02
1.124166755704260945e+00 -4.692122003525796975e-02
1.225814107305953637e+00 -4.470397049360413239e-02
1.322623730647303875e+00 -4.273046526756286295e-02
1.414213562373095812e+00 -4.094466852218459074e-02
1.500222139260919407e+00 -3.930656438741601810e-02
1.580310024751381714e+00 -3.778670883835421462e-02
1.654161148549124105e+00 -3.636448026779635911e-02
1.721484054007887288e+00 -3.502367808742128802e-02
1.782013048376736242e+00 -3.375199118303860712e-02
1.835509251367962502e+00 -3.253944210858688429e-02
1.881761537908451576e+00 -3.137526186367958769e-02
1.920587371353886352e+00 -3.024927474627839286e-02
1.951833523877494869e+00 -2.915127765671301011e-02
1.975376681190275541e+00 -2.806471997781171540e-02
1.991123929206159993e+00 -2.695909093408511287e-02
1.999013120731463200e+00 -2.576609896049358861e-02
1.999013120731462978e+00 -2.425558131107827600e-02


==> data/Magnetization_f0.01_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.06282151815625658 -0.053042121794588615 0.08934257905355089 
0.09421290141928533 -0.07569978281576402 0.13206279282716735 
0.12558103905862675 -0.09501483749072999 0.17308845780399174 
0.1569181914556899 -0.11113407421368902 0.2124852285625344 
0.18821662663702865 -0.12435825908832847 0.25039575618119286 
0.21946862218209057 -0.1348338580875241 0.28688555122585263 
0.2506664671286085 -0.14262245661024017 0.3219776954337286 
0.28180246387516533 -0.14808955965971077 0.35584724370502074 
0.31286893008046174 -0.1515853224128383 0.3886615912868809 
0.3438582005588191 -0.15320667822178977 0.420461539669714 
0.37476262917144926 -0.15319916039933454 0.45136220937111654 
0.405574590713025 -0.1517702867191073 0.48145973407257864 
0.43628648279308513 -0.14923294382070396 0.5109029547034372 
0.46689072771181084 -0.14585288475265892 0.5398171700881403 
0.4973797743297096 -0.14191334986169304 0.5683364492605562 
0.5277460999307458 -0.13784922504197572 0.5966707124517336 
0.5579822120784586 -0.13396234532909174 0.6249633847430044 
0.6180339887498948 -0.12716835918044336 0.6816181683401165 
0.6774758404905828 -0.12134959278159542 0.7381506368813806 
0.736249105369356 -0.11634697434348583 0.7944225925410988 
0.7942957812695612 -0.11198856159983882 0.8502900620694807 
0.8515585831301454 -0.10813556914814829 0.9056263677042196 
0.9635073482034306 -0.10175239832713358 1.0143835473669975 
1.0716535899579933 -0.09628102528014551 1.119794102598066 
1.1755705045849463 -0.09155113760392143 1.221346073386907 
1.2748479794973795 -0.0873789686083909 1.318537463801575 
1.3690942118573775 -0.0836312519089731 1.410909837811864 
1.457937254842823 -0.08021588921489291 1.4980451994502695 
1.5410264855515785 -0.07706594009117038 1.5795594555971637 
1.618033988749895 -0.07412977958812085 1.6550988785439553 
1.6886558510040302 -0.07137061490537777 1.724341158456719 
1.7526133600877274 -0.06876101630467965 1.7869938682400672 
1.8096541049320392 -0.0662781387715767 1.8427931743178274 
1.859552971776503 -0.06390332835694279 1.8915046359549743 
1.902113032590307 -0.06161687888989756 1.9329214720352559 
1.9371663222572622 -0.05939583732932377 1.9668642409219241 
1.9645745014573774 -0.05721612911019527 1.9931825660124751 
1.9842294026289558 -0.05503424709083049 2.011746526174371 
1.9960534568565431 -0.052761992336231134 2.0224344530246587 
2.0 -0.05016410964070132 2.0250820548203508 
1.9960534568565431 -0.046124000277732086 2.0191154569954093 
1.9842294026289555 -0.0364696777944458 2.0024642415261784 
1.9645745014573772 -0.02121120544588501 1.9751801041803196 
1.9518335238774949 -0.011940037531009811 1.9578035426429998 
1.9371663222572622 -0.002380497174112575 1.9383565708443184 
1.9205873713538861 0.007263993241275032 1.9169553747332486 
1.902113032590307 0.01684520415462133 1.8936904305129965 
1.881761537908451 0.026086133378309145 1.8687184712192964 
1.859552971776503 0.03465051053183914 1.8422277165105834 
1.8355092513679623 0.04245201084082172 1.8142832459475515 
1.809654104932039 0.04947065637704169 1.7849187767435182 
1.7820130483767358 0.05546441381362597 1.754280841469923 
1.752613360087727 0.06033443460683611 1.722446142784309 
1.7214840540078873 0.06409384674102443 1.689437130637375 
1.68865585100403 0.06689020363038803 1.655210749188836 
1.6541611485491234 0.06885576772644521 1.6197332646859008 
1.618033988749895 0.07041718501657244 1.5828253962416088 
1.5803100247513806 0.07186374565796778 1.5443781519223967 
1.5410264855515785 0.07330275531380255 1.5043751078946772 
1.5002221392609187 0.07476860076604992 1.4628378388778938 
1.4142135623730951 0.07758190306679144 1.3754226108396994 
1.3226237306473037 0.08081355795442283 1.2822169516700923 
1.2258141073059527 0.08433442084430422 1.1836468968838005 
1.124166755704261 0.0881860806375867 1.0800737153854676 
1.0180828315007422 0.09245517620389619 0.9718552433987941 
0.9079809994790929 0.09726456917883221 0.8593487148896768 
0.7942957812695612 0.10279461751662611 0.7428984725112482 
0.6774758404905826 0.10931827194989968 0.6228167045156328 
0.5579822120784582 0.11726745636133641 0.49934848389779 
0.43628648279308463 0.12737370261645947 0.37259963148485487 
0.31286893008046107 0.14098385147031078 0.24237700434530568 
0.2506664671286082 0.1497111999996326 0.1758108671287919 
0.1882166266370287 0.1602309754455418 0.10810113891425781 
0.06282151815625647 0.181538025155366 -0.027947494421426522 
-0.06282151815625688 0.19228790070876056 -0.15896546851063714 
-0.1255810390586267 0.19274450461746553 -0.22195329136735947 
-0.1882166266370291 0.1894227890400268 -0.2829280211570425 
-0.25066646712860857 0.1830222738150544 -0.3421776040361358 
-0.31286893008046235 0.17432124516013214 -0.4000295526605284 
-0.37476262917144954 0.16397578392999337 -0.4567505211364462 
-0.436286482793085 0.15318398232704675 -0.5128784739566083 
-0.49737977432971003 0.14316004766837562 -0.5689597981638979 
-0.5579822120784586 0.13451439409510393 -0.6252394091260105 
-0.6180339887498955 0.12737724119800162 -0.6817226093488963 
-0.677475840490583 0.12144119760440089 -0.7381964392927834 
-0.7942957812695616 0.11224099959612258 -0.8504162810676229 
-0.9079809994790942 0.10492787922230035 -0.9604449390902443 
-1.0180828315007433 0.09893015104954575 -1.0675479070255163 
-1.1241667557042612 0.09384247526654152 -1.171087993337532 
-1.2258141073059532 0.08940804602038824 -1.2705181303161472 
-1.322623730647304 0.08546112273763753 -1.3653542920161228 
-1.4142135623730954 0.08188958886105054 -1.4551583568036206 
-1.5002221392609196 0.07861335398484717 -1.5395288162533431 
-1.5803100247513808 0.0755735293166664 -1.618096789409714 
-1.6541611485491243 0.07272894598036664 -1.6905256215393076 
-1.7214840540078875 0.0700476124227913 -1.7565078602192832 
-1.7820130483767356 0.06750457412059352 -1.8157653354370322 
-1.8355092513679625 0.06507915669628461 -1.8680488297161049 
-1.881761537908451 0.06275058835481898 -1.9131368320858604 
-1.9205873713538864 0.060498458800486404 -1.9508366007541296 
-1.9518335238774949 0.05830250643099136 -1.9809847770929905 
-1.9753766811902753 0.056129386504246814 -2.003441374442399 
-1.99112392920616 0.05391818624555341 -2.0180830223289368 
-1.9990131207314632 0.05153223667262233 -2.0247792390677746 
-1.999013120731463 0.04851121184700742 -2.0232687266549667 
-1.99112392920616 0.04185710550555093 -2.0120524819589356 
-1.9753766811902755 0.02920830494351101 -1.989980833662031 
-1.9518335238774946 0.011916028073398668 -1.957791537914194 
-1.9371663222572622 0.00230264981462995 -1.938317647164577 
-1.9205873713538861 -0.0073606249753912344 -1.9169070588661905 
-1.9021130325903073 -0.01693285062927954 -1.8936466072756675 
-1.8817615379084507 -0.026158448321938595 -1.8686823137474813 
-1.8595529717765025 -0.03470974345099569 -1.8421981000510046 
-1.835509251367962 -0.04250215734567772 -1.8142581726951232 
-1.8096541049320392 -0.049511194376807795 -1.7848985077436352 
-1.7820130483767351 -0.05549446231777879 -1.7542658172178458 
-1.7526133600877267 -0.06035428001255367 -1.7224362200814498 
-1.7214840540078868 -0.06410533747771005 -1.689431385269032 
-1.68865585100403 -0.06689480603442478 -1.6552084479868174 
-1.6541611485491237 -0.06885583896889066 -1.6197332290646784 
-1.618033988749894 -0.07041596522911904 -1.5828260061353345 
-1.5803100247513802 -0.07186244379231627 -1.544378802855222 
-1.541026485551578 -0.0733015364225584 -1.504375717340299 
-1.500222139260919 -0.07476757009094283 -1.4628383542154475 
-1.414213562373094 -0.07758137044899865 -1.3754228771485948 
-1.3226237306473032 -0.08081289317467397 -1.2822172840599662 
-1.225814107305953 -0.08433379159188904 -1.1836472115100085 
-1.1241667557042603 -0.08818552322234541 -1.0800739940930875 
-1.0180828315007424 -0.09245480181717235 -0.9718554305921563 
-0.9079809994790924 -0.09726436585853282 -0.859348816549826 
-0.7942957812695607 -0.10279438905850767 -0.7428985867403068 
-0.6774758404905828 -0.10931799432776299 -0.6228168433267014 
-0.5579822120784576 -0.11726675312073387 -0.4993488355180906 
-0.43628648279308485 -0.1273734214620831 -0.3725997720620433 
-0.31286893008046046 -0.14098368589473698 -0.24237708713309197 
-0.2506664671286076 -0.14971095120054673 -0.1758109915283342 
-0.18821662663702807 -0.16023067483965875 -0.10810128921719869 
-0.06282151815625672 -0.1815377475024644 0.02794735559497548 
0.06282151815625751 -0.19228777393470803 0.15896540512361151 
0.12558103905862733 -0.19274459632984672 0.2219533372235507 
0.18821662663702884 -0.18942270351781518 0.2829279783959364 
0.25066646712860835 -0.1830221023939251 0.3421775183255709 
0.312868930080463 -0.17432089834716177 0.4000293792540439 
0.37476262917145015 -0.16397549586782667 0.4567503771053635 
0.43628648279308563 -0.15318371647428874 0.51287834103023 
0.49737977432970976 -0.14315983553750417 0.5689596920984619 
0.5579822120784583 -0.1345144608123438 0.6252394424846303 
0.618033988749896 -0.12737729276586188 0.6817226351328269 
0.6774758404905836 -0.12144143583984224 0.7381965584105048 
0.7942957812695614 -0.112241151994136 0.8504163572666293 
0.9079809994790947 -0.10492802474228696 0.9604450118502382 
1.018082831500743 -0.09893016155055334 1.0675479122760199 
1.124166755704261 -0.09384244007051594 1.171087975739519 
1.2258141073059536 -0.08940794098720826 1.2705180777995577 
1.3226237306473039 -0.08546093053512573 1.3653541959148667 
1.4142135623730958 -0.08188933704436918 1.4551582308952804 
1.5002221392609194 -0.07861312877483204 1.5395287036483354 
1.5803100247513817 -0.07557341767670843 1.6180967335897358 
1.654161148549124 -0.07272896053559272 1.6905256288169204 
1.7214840540078873 -0.07004735617484258 1.7565077320953086 
1.7820130483767362 -0.06750398236607721 1.8157650395597749 
1.8355092513679625 -0.06507888421717377 1.8680486934765494 
1.8817615379084516 -0.06275052372735918 1.9131367997721311 
1.9205873713538864 -0.060498549492556786 1.9508366461001647 
1.9518335238774949 -0.05830255531342602 1.980984801534208 
1.9753766811902755 -0.05612943995562343 2.003441401168087 
1.99112392920616 -0.053918181868170226 2.0180830201402453 
1.9990131207314632 -0.05153219792098718 2.0247792196919567 
1.999013120731463 -0.04851116262215655 2.0232687020425413 


==> data/Magnetization_f0.1_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
6.282151815625658386e-02 -3.548262429002397439e-02
1.255810390586267478e-01 -6.490934804736955832e-02
1.882166266370286223e-01 -8.930526765393924371e-02
2.194686221820905114e-01 -1.000862668969801639e-01
2.506664671286085166e-01 -1.096623507991909552e-01
2.818024638751653321e-01 -1.181082945878229595e-01
3.128689300804617379e-01 -1.254917226686374232e-01
3.438582005588191048e-01 -1.318877249364446558e-01
3.747626291714492019e-01 -1.373486387819520260e-01
4.055745907130250960e-01 -1.419229568805059349e-01
4.362864827930851841e-01 -1.456901466970225434e-01
4.668907277118109489e-01 -1.486854381381437218e-01
4.973797743297095897e-01 -1.510390282666820017e-01
5.277460999307460598e-01 -1.527861937291053185e-01
5.579822120784587725e-01 -1.539583168090185306e-01
5.880806504646081123e-01 -1.546419911941619152e-01
6.180339887498951246e-01 -1.549187803693002630e-01
6.478348363962990186e-01 -1.548366376746741768e-01
6.774758404905830700e-01 -1.544422307290196361e-01
7.069496875585145057e-01 -1.537888094644065673e-01
7.362491053693562826e-01 -1.529316898128734170e-01
7.653668647301798966e-01 -1.519153503723128518e-01
7.942957812695616848e-01 -1.507730067664373452e-01
8.230287172102178639e-01 -1.495273413582228761e-01
8.515585831301456521e-01 -1.482015223244169955e-01
9.079809994790940531e-01 -1.454492391614058966e-01
9.635073482034309800e-01 -1.425956080614414478e-01
1.018082831500743080e+00 -1.396876033734508749e-01
1.071653589957993757e+00 -1.367591428471947312e-01
1.124166755704261833e+00 -1.338289250544758557e-01
1.175570504584947384e+00 -1.309159131431419099e-01
1.274847979497380379e+00 -1.255426421294178196e-01
1.369094211857378118e+00 -1.200966211224392677e-01
1.457937254842823771e+00 -1.145912319127541240e-01
1.541026485551579395e+00 -1.090212781345750725e-01
1.618033988749895569e+00 -1.033758686651918834e-01
1.688655851004030817e+00 -9.763487790947515677e-02
1.752613360087727834e+00 -9.177123447351547003e-02
1.809654104932039376e+00 -8.579177920726359374e-02
1.859552971776503139e+00 -7.969387459495611004e-02
1.902113032590307506e+00 -7.348647709226184543e-02
1.937166322257262374e+00 -6.714147896699221296e-02
1.964574501457377886e+00 -6.063759839626997605e-02
1.984229402628955974e+00 -5.398867438760004966e-02
1.996053456856543340e+00 -4.717268572567240303e-02
2.000000000000000000e+00 -4.009394617465294325e-02
1.996053456856542896e+00 -3.257973453009115061e-02
1.984229402628955308e+00 -2.438716315758805014e-02
1.964574501457376776e+00 -1.444127883943056856e-02
1.937166322257261708e+00 -2.362551935998084222e-03
1.920587371353885464e+00 4.593674250229708329e-03
1.902113032590306396e+00 1.173544083264902761e-02
1.881761537908450022e+00 1.897799433790554879e-02
1.859552971776502472e+00 2.624055339147159105e-02
1.835509251367961836e+00 3.346103657447043606e-02
1.809654104932038710e+00 4.049585023084662644e-02
1.782013048376735354e+00 4.727962191598781422e-02
1.752613360087726502e+00 5.375233895911814275e-02
1.721484054007886844e+00 5.986824542466406829e-02
1.688655851004030373e+00 6.556731198763345037e-02
1.654161148549123439e+00 7.082117658403151716e-02
1.618033988749894903e+00 7.566019694102237014e-02
1.580310024751381048e+00 8.010645766934107459e-02
1.541026485551578507e+00 8.419583703821247045e-02
1.500222139260919851e+00 8.798362556880404139e-02
1.457937254842824215e+00 9.152211218611200350e-02
1.414213562373095812e+00 9.487177259304721555e-02
1.369094211857378340e+00 9.807441977056614857e-02
1.322623730647304541e+00 1.011691627235323243e-01
1.274847979497380379e+00 1.041766064000216735e-01
1.225814107305954970e+00 1.071140308800869190e-01
1.175570504584948495e+00 1.099956555892437488e-01
1.071653589957995534e+00 1.152388527466527424e-01
9.635073482034327563e-01 1.205954741086439908e-01
8.515585831301489828e-01 1.260333187427561119e-01
7.362491053693596132e-01 1.315767903122753435e-01
6.180339887499001206e-01 1.373279295766376973e-01
4.973797743297148077e-01 1.434320856842228875e-01
4.362864827930906797e-01 1.467774992828771996e-01
3.747626291714543645e-01 1.502664738388514165e-01
3.128689300804672335e-01 1.539035771631463434e-01
2.506664671286143453e-01 1.576747608308684545e-01
1.882166266370348950e-01 1.615831591853056637e-01
1.255810390586333813e-01 1.656162422687372793e-01
6.282151815626357827e-02 1.698192570071883623e-01
7.350356717430472155e-15 1.740260562686067880e-01
-6.282151815624799351e-02 1.779444274796537773e-01
-1.255810390586195868e-01 1.812058338731192542e-01
-1.882166266370211283e-01 1.834978241445643365e-01
-2.506664671286006341e-01 1.846441409292991775e-01
-3.128689300804535778e-01 1.846333102347643695e-01
-3.438582005588116663e-01 1.842809634060031954e-01
-3.747626291714408198e-01 1.836425799823812599e-01
-4.055745907130181016e-01 1.827380052386441411e-01
-4.362864827930789668e-01 1.815989662475417932e-01
-4.668907277118053978e-01 1.802342109007566695e-01
-4.973797743297039831e-01 1.786589728213663630e-01
-5.277460999307409528e-01 1.769053809382667708e-01
-5.579822120784543316e-01 1.750015870654551831e-01
-5.880806504646044486e-01 1.729753714490934735e-01
-6.180339887498912388e-01 1.708492078907579981e-01
-6.478348363962959100e-01 1.686512395154425581e-01
-6.774758404905805165e-01 1.664064351888908388e-01
-7.362491053693533960e-01 1.619324348821682413e-01
-7.942957812695583542e-01 1.575723470812992466e-01
-8.515585831301429875e-01 1.534025613727210413e-01
-9.079809994790901673e-01 1.494244396228098792e-01
-9.635073482034268721e-01 1.456245565499843519e-01
-1.071653589957989761e+00 1.389169269287435782e-01
-1.175570504584941611e+00 1.326044567345486536e-01
-1.274847979497375272e+00 1.265876077109880093e-01
-1.369094211857373455e+00 1.207520068153494497e-01
-1.457937254842818886e+00 1.150023999507228389e-01
-1.541026485551574288e+00 1.092756831723638161e-01
-1.618033988749890462e+00 1.035402128036714137e-01
-1.688655851004025710e+00 9.773841169384873961e-02
-1.752613360087723837e+00 9.183514501151121556e-02
-1.809654104932035823e+00 8.583362326033128209e-02
-1.859552971776499586e+00 7.972066290710976000e-02
-1.902113032590304398e+00 7.350556660053592095e-02
-1.937166322257260154e+00 6.715372013363844761e-02
-1.964574501457375444e+00 6.064544727132414187e-02
-1.984229402628954197e+00 5.399310245158488175e-02
-1.996053456856542452e+00 4.717525464976369404e-02
-2.000000000000000000e+00 4.009494392879892066e-02
-1.996053456856543784e+00 3.257972496576513888e-02
-1.984229402628957306e+00 2.438643291016230966e-02
-1.964574501457379885e+00 1.444033623908726194e-02
-1.937166322257265705e+00 2.361610983592663145e-03
-1.920587371353889683e+00 -4.594579187991837052e-03
-1.902113032590311725e+00 -1.173618353923797791e-02
-1.881761537908455351e+00 -1.897851632630334628e-02
-1.859552971776507135e+00 -2.624091017042420523e-02
-1.835509251367966499e+00 -3.346130112257308942e-02
-1.809654104932043595e+00 -4.049585126268307606e-02
-1.782013048376740016e+00 -4.727923085667400105e-02
-1.752613360087730943e+00 -5.375143659036007993e-02
-1.721484054007891507e+00 -5.986680428283933791e-02
-1.688655851004033925e+00 -6.556545195441611240e-02
-1.654161148549126770e+00 -7.081909724404583661e-02
-1.618033988749898233e+00 -7.565798957549345338e-02
-1.580310024751383491e+00 -8.010422000402372955e-02
-1.541026485551580283e+00 -8.419346170864740186e-02
-1.500222139260920073e+00 -8.798140108475667465e-02
-1.457937254842824215e+00 -9.152056908303017602e-02
-1.414213562373095368e+00 -9.487017397213691472e-02
-1.369094211857376564e+00 -9.807263782145435316e-02
-1.322623730647303208e+00 -1.011676472870875060e-01
-1.274847979497377715e+00 -1.041756498930618141e-01
-1.225814107305950307e+00 -1.071133878213147567e-01
-1.175570504584942277e+00 -1.099951645459912170e-01
-1.071653589957989761e+00 -1.152382018053954571e-01
-9.635073482034275383e-01 -1.205952686816443437e-01
-8.515585831301427655e-01 -1.260334536746799128e-01
-7.362491053693540621e-01 -1.315770910418492257e-01
-6.180339887498935703e-01 -1.373284060553154884e-01
-4.973797743297089791e-01 -1.434325017449703810e-01
-4.362864827930831302e-01 -1.467778175618975056e-01
-3.747626291714458713e-01 -1.502667140202553209e-01
-3.128689300804569640e-01 -1.539037309191279013e-01
-2.506664671286040202e-01 -1.576748645898865819e-01
-1.882166266370227381e-01 -1.615831911926783881e-01
-1.255810390586194480e-01 -1.656162755189508895e-01
-6.282151815624961722e-02 -1.698193063007888692e-01
1.372099599554306312e-14 -1.740261331298837144e-01
6.282151815626817182e-02 -1.779445304960537155e-01
1.255810390586397374e-01 -1.812058707327995899e-01
1.882166266370394470e-01 -1.834978084555041189e-01
2.506664671286206736e-01 -1.846440971750802906e-01
3.128689300804752826e-01 -1.846332384226652690e-01
3.747626291714606372e-01 -1.834868178540824957e-01
4.055745907130361427e-01 -1.826104844365922797e-01
4.362864827930977851e-01 -1.814914807188094670e-01
4.668907277118232724e-01 -1.801424829370728564e-01
4.973797743297200813e-01 -1.785798102767438000e-01
5.277460999307560519e-01 -1.768369641119393043e-01
5.579822120784703188e-01 -1.749423108730950305e-01
5.880806504646194366e-01 -1.729241458922158858e-01
6.180339887499078921e-01 -1.708049759556626024e-01
6.478348363963098988e-01 -1.686129963104056328e-01
6.774758404905936171e-01 -1.663733534977830664e-01
7.362491053693779319e-01 -1.619072793197596227e-01
7.942957812695842224e-01 -1.575531202320085700e-01
8.515585831301676345e-01 -1.533879824128787095e-01
9.079809994791152583e-01 -1.494135502718807740e-01
9.635073482034530734e-01 -1.456164331319997896e-01
1.071653589958014408e+00 -1.389120547303442088e-01
1.175570504584966036e+00 -1.326014871772675241e-01
1.274847979497397699e+00 -1.265857757181412246e-01
1.369094211857395216e+00 -1.207508546387506265e-01
1.457937254842840646e+00 -1.150016653393669402e-01
1.541026485551594494e+00 -1.092752045002863409e-01
1.618033988749909113e+00 -1.035398896473773561e-01
1.688655851004042807e+00 -9.773821153971293252e-02
1.752613360087739158e+00 -9.183501377010094835e-02
1.809654104932044039e+00 -8.583354627000938653e-02
1.859552971776506691e+00 -7.972061920989137462e-02
1.902113032590311281e+00 -7.350553134980691850e-02
1.937166322257265483e+00 -6.715369752164113137e-02
1.964574501457379663e+00 -6.064543277107086600e-02
1.984229402628957084e+00 -5.399309223582883510e-02
1.996053456856543784e+00 -4.717524828263064407e-02
2.000000000000000000e+00 -4.009493961578981108e-02


==> data/Magnetization_f0.1_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.06282151815625658 -0.07096524858004795 0.09830414244628055 
0.12558103905862675 -0.12981869609473912 0.1904903871059963 
0.18821662663702862 -0.1786105353078785 0.27752189429096785 
0.2194686221820905 -0.20017253379396033 0.3195548890790707 
0.2506664671286085 -0.2193247015983819 0.36032881792779947 
0.28180246387516533 -0.23621658917564592 0.3999107584629883 
0.31286893008046174 -0.25098344533727485 0.4383606527490992 
0.3438582005588191 -0.2637754498728893 0.47574592549526373 
0.3747626291714492 -0.27469727756390405 0.5121112679534012 
0.4055745907130251 -0.28384591376101187 0.5474975475935311 
0.4362864827930852 -0.2913802933940451 0.5819766294901078 
0.46689072771181095 -0.29737087627628744 0.6155761658499547 
0.4973797743297096 -0.302078056533364 0.6484188025963916 
0.5277460999307461 -0.30557238745821064 0.6805322936598514 
0.5579822120784588 -0.30791663361803706 0.7119405288874773 
0.5880806504646081 -0.30928398238832383 0.74272264165877 
0.6180339887498951 -0.3098375607386005 0.7729527691191954 
0.647834836396299 -0.30967327534934835 0.8026714740709732 
0.6774758404905831 -0.30888446145803927 0.8319180712196027 
0.7069496875585145 -0.30757761892881313 0.860738497022921 
0.7362491053693563 -0.30586337962574683 0.8891807951822297 
0.7653668647301799 -0.3038307007446257 0.9172822151024927 
0.7942957812695617 -0.3015460135328747 0.945068788035999 
0.8230287172102179 -0.29905468271644575 0.9725560585684407 
0.8515585831301457 -0.296403044648834 0.9997601054545626 
0.907980999479094 -0.2908984783228118 1.0534302386405 
0.963507348203431 -0.2851912161228829 1.1061029562648725 
1.018082831500743 -0.27937520674690175 1.157770434874194 
1.0716535899579938 -0.27351828569438946 1.2084127328051886 
1.1241667557042618 -0.2676578501089517 1.2579956807587376 
1.1755705045849474 -0.2618318262862838 1.3064864177280893 
1.2748479794973804 -0.25108528425883564 1.4003906216267983 
1.3690942118573781 -0.24019324224487854 1.4891908329798174 
1.4579372548428238 -0.22918246382550825 1.572528486755578 
1.5410264855515794 -0.21804255626915015 1.6500477636861546 
1.6180339887498956 -0.20675173733038377 1.7214098574150873 
1.6886558510040308 -0.1952697558189503 1.786290728913506 
1.7526133600877278 -0.18354246894703094 1.8443845945612434 
1.8096541049320394 -0.1715835584145272 1.895445884139303 
1.8595529717765031 -0.15938774918991222 1.9392468463714592 
1.9021130325903075 -0.1469729541845237 1.9755995096825694 
1.9371663222572624 -0.13428295793398443 2.004307801224255 
1.9645745014573779 -0.12127519679253995 2.025212099853648 
1.984229402628956 -0.1079773487752001 2.038218077016556 
1.9960534568565433 -0.0943453714513448 2.0432261425822156 
2.0 -0.08018789234930589 2.040093946174653 
1.996053456856543 -0.0651594690601823 2.0286331913866342 
1.9842294026289553 -0.0487743263151761 2.0086165657865434 
1.9645745014573768 -0.028882557678861137 1.9790157802968074 
1.9371663222572617 -0.0047251038719961684 1.9395288741932597 
1.9205873713538855 0.009187348500459417 1.9159936971036557 
1.9021130325903064 0.023470881665298055 1.8903775917576573 
1.88176153790845 0.0379559886758111 1.8627835435705444 
1.8595529717765025 0.05248110678294318 1.833312418385031 
1.8355092513679618 0.06692207314894087 1.8020482147934913 
1.8096541049320387 0.08099170046169325 1.7691582547011921 
1.7820130483767354 0.09455924383197563 1.7347334264607475 
1.7526133600877265 0.10750467791823629 1.6988610211286084 
1.7214840540078868 0.11973649084932814 1.6616158085832229 
1.6886558510040304 0.1311346239752669 1.623088539016397 
1.6541611485491234 0.14164235316806303 1.583339971965092 
1.618033988749895 0.15132039388204474 1.5423737918088725 
1.580310024751381 0.16021291533868215 1.50020356708204 
1.5410264855515785 0.16839167407642494 1.456830648513366 
1.5002221392609199 0.17596725113760808 1.4122385136921158 
1.4579372548428242 0.183044224372224 1.3664151426567122 
1.4142135623730958 0.18974354518609443 1.3193417897800486 
1.3690942118573783 0.1961488395411323 1.2710197920868123 
1.3226237306473045 0.20233832544706465 1.2214545679237723 
1.2748479794973804 0.20835321280004335 1.1706713730973588 
1.225814107305955 0.21422806176017384 1.118700076425868 
1.1755705045849485 0.2199913111784875 1.0655748489957046 
1.0716535899579955 0.23047770549330548 0.9564147372113427 
0.9635073482034328 0.24119094821728798 0.8429118740947887 
0.851558583130149 0.2520666374855122 0.7255252643873928 
0.7362491053693596 0.2631535806245507 0.6046723150570843 
0.6180339887499001 0.2746558591532754 0.4807060591732624 
0.4973797743297148 0.2868641713684458 0.3539476886454919 
0.4362864827930907 0.2935549985657544 0.2895089835102135 
0.37476262917145436 0.30053294767770283 0.22449615533260295 
0.31286893008046723 0.3078071543262927 0.1589653529173209 
0.25066646712861435 0.3153495216617369 0.09299170629774589 
0.1882166266370349 0.3231663183706113 0.02663346745172923 
0.12558103905863338 0.33123248453747456 -0.0400352032101039 
0.06282151815626358 0.3396385140143767 -0.10699773885092478 
7.350356717430472e-15 0.3480521125372136 -0.17402605626859943 
-0.062821518156248 0.35588885495930755 -0.24076594563590176 
-0.1255810390586196 0.3624116677462385 -0.30678687293173884 
-0.18821662663702113 0.3669956482891287 -0.3717144507815855 
-0.25066646712860063 0.36928828185859836 -0.4353106080578998 
-0.3128689300804536 0.36926662046952874 -0.49750224031521795 
-0.34385820055881167 0.3685619268120064 -0.5281391639648149 
-0.3747626291714408 0.3672851599647625 -0.5584052091538221 
-0.4055745907130181 0.3654760104772883 -0.5883125959516622 
-0.43628648279307897 0.3631979324950836 -0.6178854490406207 
-0.4668907277118054 0.36046842180151334 -0.647124938612562 
-0.497379774329704 0.3573179456427327 -0.6760387471510704 
-0.527746099930741 0.35381076187653354 -0.7046514808690078 
-0.5579822120784543 0.35000317413091037 -0.7329837991439095 
-0.5880806504646044 0.34595074289818695 -0.7610560219136979 
-0.6180339887498912 0.341698415781516 -0.7888831966406492 
-0.6478348363962959 0.3373024790308851 -0.8164860759117385 
-0.6774758404905805 0.3328128703777817 -0.8438822756794714 
-0.7362491053693534 0.3238648697643365 -0.8981815402515216 
-0.7942957812695584 0.3151446941625985 -0.9518681283508577 
-0.851558583130143 0.3068051227454421 -1.0049611445028641 
-0.9079809994790902 0.29884887924561976 -1.0574054391019 
-0.9635073482034269 0.2912491130999687 -1.1091319047534112 
-1.0716535899579898 0.27783385385748716 -1.2105705168867333 
-1.1755705045849416 0.2652089134690973 -1.3081749613194902 
-1.2748479794973753 0.253175215421976 -1.4014355872083633 
-1.3690942118573735 0.2415040136306989 -1.4898462186727228 
-1.4579372548428189 0.23000479990144568 -1.5729396547935417 
-1.5410264855515743 0.21855136634472763 -1.650302168723938 
-1.6180339887498905 0.20708042560734283 -1.7215742015535618 
-1.6886558510040257 0.19547682338769748 -1.7863942626978744 
-1.7526133600877238 0.18367029002302243 -1.844448505099235 
-1.8096541049320358 0.17166724652066256 -1.895487728192367 
-1.8595529717764996 0.15944132581421952 -1.9392736346836092 
-1.9021130325903044 0.14701113320107184 -1.9756185991908404 
-1.9371663222572602 0.1343074402672769 -2.0043200423908987 
-1.9645745014573754 0.12129089454264828 -2.0252199487286995 
-1.9842294026289542 0.10798620490316976 -2.038222505080539 
-1.9960534568565425 0.09435050929952739 -2.0432287115063064 
-2.0 0.08018988785759784 -2.040094943928799 
-1.9960534568565438 0.06515944993153028 -2.028633181822309 
-1.9842294026289573 0.04877286582032462 -2.0086158355391195 
-1.9645745014573799 0.028880672478174524 -1.9790148376964671 
-1.9371663222572657 0.004723221967185326 -1.9395279332408584 
-1.9205873713538897 -0.009189158375983674 -1.915992792165898 
-1.9021130325903117 -0.023472367078475956 -1.8903768490510737 
-1.8817615379084554 -0.03795703265260669 -1.862783021582152 
-1.8595529717765071 -0.05248182034084841 -1.833312061606083 
-1.8355092513679665 -0.06692260224514618 -1.8020479502453934 
-1.8096541049320436 -0.08099170252536615 -1.7691582536693604 
-1.78201304837674 -0.094558461713348 -1.734733817520066 
-1.752613360087731 -0.10750287318072016 -1.698861923497371 
-1.7214840540078915 -0.11973360856567868 -1.661617249725052 
-1.688655851004034 -0.13113090390883222 -1.6230903990496177 
-1.6541611485491268 -0.14163819448809167 -1.5833420513050809 
-1.6180339887498982 -0.1513159791509869 -1.5423759991744048 
-1.5803100247513835 -0.16020844000804746 -1.5002058047473597 
-1.5410264855515803 -0.1683869234172948 -1.4568330238429328 
-1.50022213926092 -0.17596280216951335 -1.4122407381761635 
-1.4579372548428242 -0.18304113816606035 -1.3664166857597941 
-1.4142135623730954 -0.18974034794427383 -1.3193433884009584 
-1.3690942118573766 -0.1961452756429087 -1.2710215740359223 
-1.3226237306473032 -0.202335294574175 -1.2214560833602157 
-1.2748479794973777 -0.20835129978612363 -1.170672329604316 
-1.2258141073059503 -0.2142267756426295 -1.1187007194846355 
-1.1755705045849423 -0.21999032909198243 -1.0655753400389512 
-1.0716535899579898 -0.23047640361079091 -0.9564153881525943 
-0.9635073482034275 -0.2411905373632887 -0.8429120795217832 
-0.8515585831301428 -0.2520669073493598 -0.7255251294554629 
-0.7362491053693541 -0.26315418208369845 -0.6046720143275048 
-0.6180339887498936 -0.274656812110631 -0.4807055826945781 
-0.497379774329709 -0.28686500348994076 -0.35394727258473857 
-0.43628648279308313 -0.293555635123795 -0.2895086652311856 
-0.37476262917144587 -0.30053342804051064 -0.22449591515119055 
-0.31286893008045696 -0.3078074618382558 -0.15896519916132906 
-0.250666467128604 -0.31534972917977316 -0.09299160253871744 
-0.18821662663702274 -0.3231663823853568 -0.02663343544434435 
-0.12558103905861945 -0.3312325510379018 0.04003523646033144 
-0.06282151815624962 -0.33963861260157774 0.10699778814453925 
1.3720995995543063e-14 -0.34805226625976743 0.17402613312989743 
0.06282151815626817 -0.35588906099210743 0.24076604865232187 
0.12558103905863974 -0.3624117414655992 0.3067869097914393 
0.18821662663703945 -0.36699561691100824 0.37171443509254354 
0.2506664671286207 -0.3692881943501606 0.43531056430370096 
0.3128689300804753 -0.36926647684533054 0.49750216850314055 
0.37476262917146064 -0.366973635708165 0.5582494470255431 
0.40557459071303614 -0.36522096887318456 0.5881850751496285 
0.4362864827930978 -0.36298296143761893 0.6177779635119073 
0.4668907277118233 -0.3602849658741457 0.6470332106488961 
0.4973797743297201 -0.3571596205534876 0.6759595846064639 
0.527746099930756 -0.3536739282238786 0.7045830640426953 
0.5579822120784703 -0.34988462174619006 0.7329245229515653 
0.5880806504646194 -0.34584829178443177 0.7610047963568354 
0.6180339887499079 -0.3416099519113252 0.7888389647055705 
0.6478348363963099 -0.33722599262081127 0.8164478327067155 
0.6774758404905936 -0.33274670699556613 0.8438491939883767 
0.7362491053693779 -0.32381455863951925 0.8981563846891376 
0.7942957812695842 -0.31510624046401714 0.9518489015015927 
0.8515585831301676 -0.3067759648257574 1.0049465655430463 
0.9079809994791153 -0.29882710054376155 1.057394549750996 
0.9635073482034531 -0.2912328662639996 1.1091237813354529 
1.0716535899580144 -0.2778241094606884 1.2105656446883586 
1.175570504584966 -0.26520297435453505 1.3081719917622336 
1.2748479794973977 -0.25317155143628245 1.401433755215539 
1.3690942118573952 -0.24150170927750125 1.4898450664961458 
1.4579372548428406 -0.23000333067873388 1.5729389201822075 
1.5410264855515945 -0.21855040900057268 1.6503016900518808 
1.6180339887499091 -0.2070797792947547 1.7215738783972865 
1.6886558510040428 -0.19547642307942587 1.7863940625437558 
1.7526133600877392 -0.1836700275402019 1.84444837385784 
1.809654104932044 -0.17166709254001877 1.8954876512020533 
1.8595529717765067 -0.15944123841978275 1.939273590986398 
1.9021130325903113 -0.14701106269961384 1.9756185639401183 
1.9371663222572655 -0.13430739504328226 2.0043200197789064 
1.9645745014573797 -0.12129086554214173 2.0252199342284505 
1.984229402628957 -0.10798618447165767 2.038222494864786 
1.9960534568565438 -0.09435049656526129 2.0432287051391747 
2.0 -0.08018987923157962 2.04009493961579 


==> data/Magnetization_f10000_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
1.255810390586267478e-01 -1.170989217578336516e-01
2.506664671286085166e-01 -2.313229647452720306e-01
3.747626291714492575e-01 -3.426417472982766776e-01
4.973797743297095897e-01 -4.508314896865461274e-01
6.180339887498949025e-01 -5.556071231096775254e-01
7.362491053693558385e-01 -6.566627455308450267e-01
8.515585831301452080e-01 -7.536881469114097287e-01
9.635073482034306469e-01 -8.463769887941052783e-01
1.071653589957993313e+00 -9.344316624478258282e-01
1.175570504584946496e+00 -1.017566815572090722e+00
1.274847979497379269e+00 -1.095512003937549439e+00
1.369094211857377452e+00 -1.168013786107718444e+00
1.457937254842822883e+00 -1.234837483454086948e+00
1.541026485551578507e+00 -1.295768522636593811e+00
1.618033988749894903e+00 -1.350613725832825018e+00
1.688655851004030151e+00 -1.399202509626358282e+00
1.752613360087727168e+00 -1.441387615072733386e+00
1.809654104932039154e+00 -1.477045758006557241e+00
1.859552971776502917e+00 -1.506078143495922061e+00
1.902113032590307506e+00 -1.528410788371747930e+00
1.937166322257262374e+00 -1.543994684116752003e+00
1.964574501457377664e+00 -1.552805789760285604e+00
1.984229402628955752e+00 -1.554844882753815272e+00
1.996053456856543118e+00 -1.550137294669664323e+00
2.000000000000000000e+00 -1.538732528595999405e+00
1.996053456856543118e+00 -1.520703771981139818e+00
1.984229402628955530e+00 -1.496147357632197084e+00
1.964574501457377220e+00 -1.465182235162812985e+00
1.937166322257261930e+00 -1.427949394467689981e+00
1.902113032590306840e+00 -1.384611165983739678e+00
1.859552971776502472e+00 -1.335350415928612255e+00
1.809654104932038710e+00 -1.280369680713789871e+00
1.752613360087726946e+00 -1.219890254323206857e+00
1.688655851004030373e+00 -1.154151276250432012e+00
1.618033988749894903e+00 -1.083408842111116321e+00
1.541026485551579617e+00 -1.007935122535209116e+00
1.457937254842824215e+00 -9.280174756850547713e-01
1.369094211857378340e+00 -8.439575560938672449e-01
1.274847979497380379e+00 -7.560704345190976117e-01
1.175570504584947829e+00 -6.646837478345680728e-01
1.071653589957995534e+00 -5.701369004968750431e-01
9.635073482034327563e-01 -4.727803478898590095e-01
8.515585831301489828e-01 -3.729750113153895152e-01
7.362491053693596132e-01 -2.710919120693049411e-01
6.180339887498984552e-01 -1.675121870217912423e-01
4.973797743297130869e-01 -6.262757288217667140e-02
3.747626291714534763e-01 4.315826057189298126e-02
2.506664671286134571e-01 1.494215538749524841e-01
1.255810390586324932e-01 2.556841307203013280e-01
6.462178297730346923e-15 3.614083608113481949e-01
-1.255810390586204750e-01 4.661034919273233101e-01
-2.506664671286024104e-01 5.693000784122823621e-01
-3.747626291714434288e-01 6.705728630550311653e-01
-4.973797743297014295e-01 7.694935666298129417e-01
-6.180339887498877971e-01 8.656414389021617195e-01
-7.362491053693484000e-01 9.585935238434437622e-01
-8.515585831301388797e-01 1.047949887372204403e+00
-9.635073482034229864e-01 1.133338755900562322e+00
-1.071653589957985320e+00 1.214414715086960417e+00
-1.175570504584938725e+00 1.290858349503042124e+00
-1.274847979497371053e+00 1.362375042921513346e+00
-1.369094211857370347e+00 1.428693324708749435e+00
-1.457937254842815999e+00 1.489564420883577656e+00
-1.541026485551571845e+00 1.544763177321079484e+00
-1.618033988749888463e+00 1.594088591301737745e+00
-1.654161148549117222e+00 1.616495566948638052e+00
-1.688655851004023933e+00 1.637370336975362273e+00
-1.721484054007881070e+00 1.656692216723937294e+00
-1.752613360087721173e+00 1.674443129675724284e+00
-1.782013048376730024e+00 1.690606923384150306e+00
-1.809654104932034269e+00 1.705169164572034157e+00
-1.835509251367957617e+00 1.718117061189576855e+00
-1.859552971776498476e+00 1.729439442227772794e+00
-1.881761537908446691e+00 1.739126771082147860e+00
-1.902113032590303288e+00 1.747171150456982680e+00
-1.920587371353882578e+00 1.753566299054121869e+00
-1.937166322257258821e+00 1.758307521291460507e+00
-1.951833523877491761e+00 1.761391699554888612e+00
-1.964574501457374778e+00 1.762817295055315592e+00
-1.975376681190273098e+00 1.762584341856155090e+00
-1.984229402628953975e+00 1.760694438989001354e+00
-1.991123929206158660e+00 1.757150743357996481e+00
-1.996053456856542230e+00 1.751957964160694381e+00
-1.999013120731462756e+00 1.745122354256917419e+00
-2.000000000000000000e+00 1.736651692062749275e+00
-1.999013120731463644e+00 1.726555255586390780e+00
-1.996053456856544006e+00 1.714843800530787332e+00
-1.991123929206161547e+00 1.701529547142212939e+00
-1.984229402628957750e+00 1.686626167485101080e+00
-1.964574501457380107e+00 1.652369927576899045e+00
-1.951833523877498200e+00 1.632775976968977583e+00
-1.920587371353890571e+00 1.589339233007688756e+00
-1.902113032590312169e+00 1.565236549841804603e+00
-1.881761537908456683e+00 1.539684939019098531e+00
-1.859552971776509134e+00 1.512706607097849654e+00
-1.835509251367969163e+00 1.484326180800658035e+00
-1.809654104932046703e+00 1.454569895131315072e+00
-1.782013048376743125e+00 1.423465331500822106e+00
-1.752613360087735161e+00 1.391041306971895652e+00
-1.721484054007895947e+00 1.357327810411030455e+00
-1.688655851004039476e+00 1.322355953601846990e+00
-1.618033988749905561e+00 1.249093805926914102e+00
-1.541026485551590497e+00 1.171172345797838021e+00
-1.457937254842836428e+00 1.088883841867165803e+00
-1.369094211857390775e+00 1.002531050590626194e+00
-1.274847979497394368e+00 9.124285621229426546e-01
-1.175570504584962483e+00 8.189026155671734752e-01
-1.071653589958010633e+00 7.222905758563746836e-01
-9.635073482034492987e-01 6.229403332719524178e-01
-8.515585831301637487e-01 5.212097235016333041e-01
-7.362491053693754894e-01 4.174660453756786627e-01
-6.180339887499155527e-01 3.120857906619911581e-01
-4.973797743297313501e-01 2.054548133251712372e-01
-3.747626291714720725e-01 9.796948571341022871e-02
-2.506664671286304436e-01 -9.959531800360021947e-03
-1.255810390586495628e-01 -1.178945610965457941e-01
-2.358249763186219663e-14 -2.253157027587542327e-01
1.255810390586007408e-01 -3.316987031821544973e-01
2.506664671285836476e-01 -4.365520440066696373e-01
3.747626291714257207e-01 -5.394459106151707761e-01
4.973797743296856644e-01 -6.399565956105751630e-01
6.180339887498706997e-01 -7.376665156029443837e-01
7.362491053693316356e-01 -8.321562139913257772e-01
8.515585831301226705e-01 -9.230267397394282813e-01
9.635073482034095527e-01 -1.009907417778715732e+00
1.071653589957972441e+00 -1.092454231946844878e+00
1.175570504584925624e+00 -1.170349037969120598e+00
1.274847979497359285e+00 -1.243298190824368099e+00
1.369094211857357690e+00 -1.311031248283873962e+00
1.457937254842806674e+00 -1.373300909374081114e+00
1.541026485551562741e+00 -1.429883146010748396e+00
1.580310024751365283e+00 -1.455995639684772414e+00
1.618033988749880026e+00 -1.480612533842383227e+00
1.654161148549109228e+00 -1.503710261602239529e+00
1.688655851004016162e+00 -1.525267705806164331e+00
1.721484054007873743e+00 -1.545265572034508317e+00
1.752613360087714289e+00 -1.563686224423949778e+00
1.782013048376724917e+00 -1.580513640411128407e+00
1.809654104932028718e+00 -1.595733406274544297e+00
1.835509251367952510e+00 -1.609332730135475842e+00
1.859552971776493591e+00 -1.621300443633999278e+00
1.881761537908442472e+00 -1.631626983293268163e+00
1.902113032590299291e+00 -1.640304371299780684e+00
1.920587371353879025e+00 -1.647326218046198276e+00
1.937166322257255713e+00 -1.652687739306397008e+00
1.951833523877489096e+00 -1.656385751686808794e+00
1.964574501457372335e+00 -1.658418664946220478e+00
1.975376681190271766e+00 -1.658786478033843936e+00
1.984229402628952421e+00 -1.657490778594457925e+00
1.991123929206157772e+00 -1.654534732511946826e+00
1.996053456856541564e+00 -1.649923064655273164e+00
1.999013120731462312e+00 -1.643662044842471914e+00
2.000000000000000000e+00 -1.635759478635984143e+00
1.999013120731463422e+00 -1.626224694365423273e+00


==> data/Magnetization_f10000_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.12558103905862675 -0.2341978435156673 0.2426799608164604 
0.2506664671286085 -0.46264592949054406 0.48198943187388055 
0.37476262917144926 -0.6852834945965534 0.717404376469726 
0.4973797743297096 -0.9016629793730923 0.9482112640162557 
0.6180339887498949 -1.111214246219355 1.1736411118595724 
0.7362491053693558 -1.31332549106169 1.3929118509002008 
0.8515585831301452 -1.5073762938228195 1.605246730041555 
0.9635073482034306 -1.6927539775882106 1.809884336997536 
1.0716535899579933 -1.8688633248956517 2.006085252405819 
1.1755705045849465 -2.0351336311441814 2.193137320157037 
1.2748479794973793 -2.191024007875099 2.3703599834349287 
1.3690942118573775 -2.336027572215437 2.537107997965096 
1.4579372548428229 -2.469674966908174 2.69277473829691 
1.5410264855515785 -2.5915370452731876 2.8367950081881723 
1.618033988749895 -2.70122745166565 2.96864771458272 
1.6886558510040302 -2.7984050192527166 3.0878583606303884 
1.7526133600877272 -2.8827752301454668 3.1940009751604608 
1.8096541049320392 -2.9540915160131145 3.2866998629385966 
1.859552971776503 -3.012156286991844 3.365631115272425 
1.9021130325903075 -3.056821576743496 3.4305238209620557 
1.9371663222572624 -3.087989368233504 3.4811610063740144 
1.9645745014573777 -3.105611579520571 3.5173802912176635 
1.9842294026289558 -3.1096897655076305 3.539074285382771 
1.9960534568565431 -3.1002745893393286 3.5461907515262077 
2.0 -3.077465057191999 3.5387325285959994 
1.9960534568565431 -3.0414075439622796 3.516757228837683 
1.9842294026289555 -2.992294715264394 3.4803767602611524 
1.9645745014573772 -2.930364470325626 3.42975673662019 
1.937166322257262 -2.85589878893538 3.3651157167249517 
1.9021130325903068 -2.7692223319674794 3.2867241985740465 
1.8595529717765025 -2.6707008318572245 3.1949033877051147 
1.8096541049320387 -2.5607393614275797 3.090023785645829 
1.752613360087727 -2.4397805086464137 2.972503614410934 
1.6886558510040304 -2.308302552500864 2.8428071272544626 
1.618033988749895 -2.1668176842222326 2.7014428308610112 
1.5410264855515796 -2.0158702450704182 2.5489616080867887 
1.4579372548428242 -1.8560349513701095 2.385954730527879 
1.3690942118573783 -1.6879151121877345 2.213051767951246 
1.2748479794973804 -1.5121408690381952 2.0309184140164778 
1.1755705045849478 -1.3293674956691361 1.8402542524195158 
1.0716535899579955 -1.14027380099375 1.6417904904548706 
0.9635073482034328 -0.945560695779718 1.4362876960932918 
0.851558583130149 -0.745950022630779 1.2245335944455384 
0.7362491053693596 -0.5421838241386099 1.0073410174386646 
0.6180339887498985 -0.3350243740435825 0.7855461757716897 
0.4973797743297131 -0.12525514576435334 0.5600073472118897 
0.3747626291714535 0.08631652114378596 0.3316043685995605 
0.25066646712861346 0.29884310774990497 0.10124491325366097 
0.1255810390586325 0.5113682614406027 -0.13010309166166883 
6.462178297730347e-15 0.7228167216226964 -0.36140836081134176 
-0.12558103905862048 0.9322069838546466 -0.5916845309859438 
-0.2506664671286024 1.1386001568245647 -0.8199665455408848 
-0.37476262917144343 1.3411457261100623 -1.0453354922264746 
-0.49737977432970143 1.5389871332596259 -1.2668733409595143 
-0.6180339887498878 1.7312828778043234 -1.4836754276520496 
-0.7362491053693484 1.9171870476868875 -1.694842629212792 
-0.8515585831301389 2.095899774744409 -1.8995084705023433 
-0.963507348203423 2.2666775118011246 -2.096846104103985 
-1.0716535899579853 2.428829430173921 -2.286068305044946 
-1.1755705045849387 2.5817166990060842 -2.466428854087981 
-1.274847979497371 2.7247500858430267 -2.637223022418884 
-1.3690942118573703 2.857386649417499 -2.79778753656612 
-1.457937254842816 2.9791288417671553 -2.947501675726394 
-1.5410264855515718 3.089526354642159 -3.085789662872651 
-1.6180339887498885 3.1881771826034755 -3.212122580051626 
-1.6541611485491172 3.232991133897276 -3.270656715497755 
-1.688655851004024 3.2747406739507245 -3.3260261879793864 
-1.721484054007881 3.3133844334478746 -3.378176270731818 
-1.7526133600877212 3.3488862593514486 -3.4270564897634452 
-1.78201304837673 3.3812138467683006 -3.4726199717608806 
-1.8096541049320343 3.4103383291440683 -3.5148232695040686 
-1.8355092513679576 3.4362341223791537 -3.5536263125575345 
-1.8595529717764985 3.4588788844555456 -3.588992414004271 
-1.8817615379084467 3.4782535421642957 -3.6208883089905948 
-1.9021130325903033 3.4943423009139654 -3.649284183047286 
-1.9205873713538826 3.5071325981082437 -3.6741536704080042 
-1.9371663222572588 3.516615042582921 -3.6954738435487196 
-1.9518335238774918 3.5227833991097772 -3.7132252234323806 
-1.9645745014573748 3.525634590110631 -3.7273917965126904 
-1.975376681190273 3.52516868371231 -3.737961023046428 
-1.984229402628954 3.5213888779780027 -3.7449238416179553 
-1.9911239292061587 3.514301486715993 -3.748274672564155 
-1.9960534568565422 3.5039159283213888 -3.7480114210172366 
-1.9990131207314628 3.490244708513835 -3.74413547498838 
-2.0 3.4733033841254985 -3.7366516920627495 
-1.9990131207314636 3.4531105111727816 -3.725568376317854 
-1.996053456856544 3.4296876010615747 -3.710897257387331 
-1.9911239292061615 3.403059094284426 -3.6926534763483745 
-1.9842294026289578 3.373252334970202 -3.6708555701140586 
-1.96457450145738 3.304739855153798 -3.6169444290342794 
-1.9518335238774982 3.265551953937955 -3.584609500846476 
-1.9205873713538906 3.1786784660153775 -3.5099266043615795 
-1.9021130325903122 3.130473099683609 -3.4673495824321168 
-1.8817615379084567 3.079369878038197 -3.421446476927555 
-1.8595529717765091 3.0254132141956993 -3.372259578874359 
-1.8355092513679692 2.968652361601316 -3.3198354321686274 
-1.8096541049320467 2.90913979026263 -3.2642240000633618 
-1.7820130483767431 2.846930663001644 -3.2054783798775652 
-1.7526133600877352 2.7820826139437913 -3.143654667059631 
-1.721484054007896 2.714655620822061 -3.0788118644189266 
-1.6886558510040395 2.644711907203694 -3.0110118046058867 
-1.6180339887499056 2.498187611853828 -2.8671277946768194 
-1.5410264855515905 2.342344691595676 -2.7121988313494283 
-1.4579372548428364 2.1777676837343316 -2.5468210967100022 
-1.3690942118573908 2.0050621011812524 -2.371625262448017 
-1.2748479794973944 1.8248571242458853 -2.187276541620337 
-1.1755705045849625 1.637805231134347 -1.994473120152136 
-1.0716535899580106 1.4445811517127494 -1.7939441658143853 
-0.9635073482034493 1.2458806665439048 -1.5864476814754016 
-0.8515585831301637 1.0424194470032666 -1.372768306631797 
-0.7362491053693755 0.8349320907513573 -1.1537151507450543 
-0.6180339887499156 0.6241715813239823 -0.9301197794119067 
-0.49737977432973135 0.4109096266503425 -0.7028345876549026 
-0.3747626291714721 0.19593897142682046 -0.4727321148848823 
-0.25066646712863044 -0.019919063600720044 -0.24070693532827042 
-0.12558103905864956 -0.2357891221930916 -0.007686477962103769 
-2.3582497631862197e-14 -0.45063140551750847 0.22531570275873064 
0.12558103905860074 -0.663397406364309 0.45727974224075524 
0.25066646712858365 -0.8731040880133393 0.6872185111352533 
0.3747626291714257 -1.0788918212303416 0.9142085397865964 
0.49737977432968566 -1.2799131912211503 1.1373363699402608 
0.6180339887498707 -1.4753330312058888 1.3557005043528152 
0.7362491053693316 -1.6643124279826516 1.5684053193606573 
0.8515585831301227 -1.8460534794788566 1.774585322869551 
0.9635073482034096 -2.0198148355574315 1.9734147659821253 
1.0716535899579724 -2.1849084638936898 2.1641078219048175 
1.1755705045849256 -2.340698075938241 2.3459195425540464 
1.2748479794973593 -2.486596381648736 2.518146170321727 
1.3690942118573577 -2.622062496567748 2.6801254601412317 
1.4579372548428067 -2.7466018187481622 2.831238164216888 
1.5410264855515627 -2.859766292021497 2.970909631562311 
1.5803100247513653 -2.911991279369545 3.0363056644361377 
1.61803398874988 -2.9612250676847665 3.0986465225922633 
1.6541611485491092 -3.007420523204479 3.1578714101513485 
1.6886558510040162 -3.0505354116123287 3.2139235568101805 
1.7214840540078737 -3.0905311440690166 3.2667496260423823 
1.7526133600877143 -3.1273724488478996 3.316299584511664 
1.782013048376725 -3.161027280822257 3.3625266887878533 
1.8096541049320287 -3.1914668125490886 3.4053875112065732 
1.8355092513679525 -3.2186654602709517 3.444841981503428 
1.8595529717764936 -3.2426008872679986 3.480853415410493 
1.8817615379084425 -3.2632539665865363 3.5133885212017106 
1.9021130325902993 -3.2806087425995614 3.54241740389008 
1.920587371353879 -3.2946524360923966 3.567913589400077 
1.9371663222572557 -3.305375478612794 3.5898540615636527 
1.951833523877489 -3.3127715033736176 3.6082192755642977 
1.9645745014573723 -3.316837329892441 3.622993166403593 
1.9753766811902718 -3.317572956067688 3.6341631592241157 
1.9842294026289524 -3.314981557188916 3.6417201812234103 
1.9911239292061578 -3.3090694650238937 3.6456586617181044 
1.9960534568565416 -3.2998461293105463 3.6459765215118147 
1.9990131207314623 -3.287324089684944 3.6426751655739342 
2.0 -3.2715189572719683 3.6357594786359844 
1.9990131207314634 -3.2524493887308465 3.6252378150968867 


==> data/Magnetization_f1000_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
1.255810390586267478e-01 -1.059852283620617563e-01
2.506664671286085166e-01 -2.045729623802033381e-01
3.128689300804617379e-01 -2.521400029706889478e-01
3.747626291714492019e-01 -2.982145761337455792e-01
4.362864827930850176e-01 -3.428765228522250297e-01
4.973797743297095897e-01 -3.861624176096418726e-01
5.579822120784585504e-01 -4.280801124442715766e-01
5.880806504646078903e-01 -4.486297299311476361e-01
6.030759198889914519e-01 -4.588000701454485464e-01
6.180339887498949025e-01 -4.688821676218065670e-01
6.478348363962987966e-01 -4.887282827151012143e-01
6.774758404905828479e-01 -5.082191595845287901e-01
7.069496875585142837e-01 -5.273523548942322670e-01
7.362491053693559495e-01 -5.461257308503755237e-01
7.508311424505661469e-01 -5.554008598750047598e-01
7.653668647301796746e-01 -5.645849201687985763e-01
7.942957812695614628e-01 -5.826310762208809502e-01
8.086871910574902067e-01 -5.915396118654659974e-01
8.158642449518185291e-01 -5.959650161424575598e-01
8.230287172102177529e-01 -6.003673110008972413e-01
8.373194750748564896e-01 -6.090909493678910991e-01
8.444455402999311300e-01 -6.134234844482986393e-01
8.515585831301455411e-01 -6.177327029284257476e-01
8.586584938735801753e-01 -6.220185439857182086e-01
8.728184813466844938e-01 -6.305087228290765511e-01
8.798783397118307148e-01 -6.347240129004094733e-01
8.869246292645172058e-01 -6.389157326230697764e-01
9.009760674934288449e-01 -6.472173014493864951e-01
9.149719292745213117e-01 -6.554239268526929063e-01
9.289113512771135506e-01 -6.635353002993763516e-01
9.358596285211472354e-01 -6.675604463607544004e-01
9.427934736519958392e-01 -6.715616884695203570e-01
9.566174400844694725e-01 -6.794817543451119324e-01
9.703823978471682876e-01 -6.873055339411494602e-01
9.772424829939104773e-01 -6.911863351464070382e-01
9.840874978526586991e-01 -6.950429873887395971e-01
9.977318947058153586e-01 -7.026734303335626652e-01
1.011314746755969995e+00 -7.102064845985462949e-01
1.024835216148826555e+00 -7.176417801557420928e-01
1.031571796570095678e+00 -7.213275735290370916e-01
1.038292468878146524e+00 -7.249888331016396403e-01
1.051685674837191886e+00 -7.322275837365291862e-01
1.058358001948382032e+00 -7.358146638098423953e-01
1.065014007869931056e+00 -7.393769619528907100e-01
1.071653589957993979e+00 -7.429144063252993702e-01
1.084883073326238456e+00 -7.499047884623855076e-01
1.098045635996264480e+00 -7.567948905652571723e-01
1.111140466039205243e+00 -7.635844190507744544e-01
1.124166755704262055e+00 -7.702731120693341316e-01
1.137123701468528925e+00 -7.768607482895885097e-01
1.143575920455225603e+00 -7.801211180496462338e-01
1.150010504086558250e+00 -7.833562046858032479e-01
1.156427353133287150e+00 -7.865659715881221370e-01
1.169207451924948238e+00 -7.929005963210388197e-01
1.181915428493515829e+00 -7.991335904619828456e-01
1.188242125804078064e+00 -8.022162000313657337e-01
1.200840450651768920e+00 -8.082967995612597711e-01
1.207111883907143746e+00 -8.113030426917210436e-01
1.213364702004000151e+00 -8.142838754886327912e-01
1.219598808516148436e+00 -8.172392733028356337e-01
1.232010502525820561e+00 -8.230656250045363942e-01
1.244346200324409235e+00 -8.287899292690575903e-01
1.256605140987967939e+00 -8.344121361678955573e-01
1.262705590898756336e+00 -8.371887030703678567e-01
1.274847979497380157e+00 -8.426577426041750307e-01
1.286911729467558718e+00 -8.480243541787682027e-01
1.292913882229700606e+00 -8.506728260374121220e-01
1.304858280506414170e+00 -8.558858201512407060e-01
1.310800341823588511e+00 -8.584573143034567311e-01
1.316722188977956121e+00 -8.610032100929536636e-01
1.328504875822565268e+00 -8.660112722118790129e-01
1.334365533809201088e+00 -8.684801218525808331e-01
1.346025027019548403e+00 -8.733344777015407123e-01
1.357601491065885124e+00 -8.780864066555154057e-01
1.380502480468875914e+00 -8.872590166438693027e-01
1.403062851541712952e+00 -8.960255432662687092e-01
1.425277037850412487e+00 -9.043889392594084420e-01
1.447139558376900226e+00 -9.123520830234247425e-01
1.452549606665774595e+00 -9.142869424763251374e-01
1.457937254842824659e+00 -9.161971474556386275e-01
1.463302419823851119e+00 -9.180826687858769652e-01
1.468645018871372665e+00 -9.199435061101317590e-01
1.479262189957221141e+00 -9.235874430902882848e-01
1.500222139260920740e+00 -9.305650465701633678e-01
1.520811931200063416e+00 -9.371507713621098912e-01
1.530966426986177797e+00 -9.403030874886586510e-01
1.541026485551580061e+00 -9.433587345404130797e-01
1.546020906725475541e+00 -9.448513979974000332e-01
1.555938147756078527e+00 -9.477625507856761722e-01
1.565759411192604755e+00 -9.505774299496030366e-01
1.575484091213263049e+00 -9.532963098367935872e-01
1.585111587953982992e+00 -9.559194610041932272e-01
1.604072662149567563e+00 -9.608734972203397673e-01
1.613405069996061370e+00 -9.632098636443537920e-01
1.618033988749896235e+00 -9.643429480680404398e-01
1.627216899001575401e+00 -9.665382265300191955e-01
1.631770748887583888e+00 -9.676007103500970929e-01
1.636299434850048362e+00 -9.686398197187441328e-01
1.640802887051028502e+00 -9.696555630573296947e-01
1.645281036041721157e+00 -9.706479602541621121e-01
1.649733812763528151e+00 -9.716170376302488698e-01
1.658562975123516470e+00 -9.734854833815348440e-01
1.662939224605091804e+00 -9.743845397536178288e-01
1.667289829506670040e+00 -9.752604587861505303e-01
1.675913837599503964e+00 -9.769435135957809102e-01
1.684434467432575078e+00 -9.785341121744364212e-01
1.688655851004032149e+00 -9.792943387006566303e-01
1.692851193413300148e+00 -9.800317004702608914e-01
1.697020429963009169e+00 -9.807462141585141513e-01
1.705280328708186355e+00 -9.821080499264639441e-01
1.709370863525797590e+00 -9.827539320139337953e-01
1.717472788646502879e+00 -9.839792667060017761e-01
1.725468771955585456e+00 -9.851138712200190328e-01
1.733358320223130189e+00 -9.861581640193239906e-01
1.741140946784636601e+00 -9.871125392054256320e-01
1.748816171571039524e+00 -9.879773797112105793e-01
1.756383521138320081e+00 -9.887530612359353155e-01
1.760126596582265446e+00 -9.891061402287164572e-01
1.763842528696711653e+00 -9.894371848093664878e-01
1.771192734139493297e+00 -9.900361703254001444e-01
1.774826894118568088e+00 -9.903009388507155730e-01
1.782013048376737352e+00 -9.907680841363875057e-01
1.789089279676051580e+00 -9.911475723889937584e-01
1.792586037545758959e+00 -9.913027070242027561e-01
1.796055151521232851e+00 -9.914362006531872717e-01
1.799496568104444583e+00 -9.915480668383829244e-01
1.806296097238423659e+00 -9.917108705104475952e-01
1.819560480397283575e+00 -9.917919036622199203e-01
1.822806553270891916e+00 -9.917516027614710072e-01
1.826024516212529925e+00 -9.916902017996590546e-01
1.829214319597228577e+00 -9.916076684867650703e-01
1.832375914234273040e+00 -9.915040022836753009e-01
1.835509251367963834e+00 -9.913792186597238931e-01
1.841690960282053924e+00 -9.910712482645366306e-01
1.853713191280243144e+00 -9.902206560855102424e-01
1.856647397428198731e+00 -9.899472180143686906e-01
1.859552971776504249e+00 -9.896532036667143872e-01
1.862429869517608472e+00 -9.893385815163062702e-01
1.865278046286189539e+00 -9.890033529717858762e-01
1.870888061659735868e+00 -9.882769101084543095e-01
1.876382671844969430e+00 -9.874679513759399008e-01
1.881761537908452020e+00 -9.865769285423939827e-01
1.884407462929521104e+00 -9.860975558367262028e-01
1.889612092933757648e+00 -9.850845513016404098e-01
1.892170717655092149e+00 -9.845442618460297224e-01
1.897200389251010755e+00 -9.834101064849570806e-01
1.902113032590308617e+00 -9.821954518381006416e-01
1.906908344638003960e+00 -9.809007753422883669e-01
1.916145798924639765e+00 -9.780999509044450146e-01
1.924910472907295889e+00 -9.749826371108166745e-01
1.929114836915597486e+00 -9.732914153429936821e-01
1.937166322257263262e+00 -9.697094703854629572e-01
1.944739840795354224e+00 -9.658210553168901091e-01
1.951833523877495757e+00 -9.616304609999498654e-01
1.953531762641745884e+00 -9.605223445276640515e-01
1.956837836816641030e+00 -9.582610310534420694e-01
1.963087667752065890e+00 -9.535548209291923039e-01
1.966031038993584001e+00 -9.510731339446988342e-01
1.971553785230418132e+00 -9.459331763454594810e-01
1.972858514352991754e+00 -9.445880551693910387e-01
1.974132819556732032e+00 -9.432256300949984906e-01
1.975376681190276207e+00 -9.418458665203047753e-01
1.976590080071739530e+00 -9.404487688570689619e-01
1.978925415200037508e+00 -9.376132373787912089e-01
1.983229740608439151e+00 -9.317753797499926938e-01
1.985198465377476351e+00 -9.287313397386832703e-01
1.986136913909853252e+00 -9.271783199858625313e-01
1.987921910910359857e+00 -9.240337702217300553e-01
1.989584283523453623e+00 -9.208224007017518087e-01
1.992540752985883179e+00 -9.142456956428902659e-01
1.995005592832540531e+00 -9.074058246709301168e-01
1.996978194901076087e+00 -9.003079834357394784e-01
1.998458072481446024e+00 -8.929569840510949152e-01
1.999444860436001337e+00 -8.853574727764730312e-01
1.999614480964129859e+00 -8.833994704432955869e-01
1.999861210293354619e+00 -8.794527500961737410e-01
1.999984578762941112e+00 -8.714326950975388453e-01
1.999614480964129637e+00 -8.631756069189536751e-01
1.998751008213013769e+00 -8.546863813627628703e-01
1.997394373558574854e+00 -8.459696385143822273e-01
1.995544911730113835e+00 -8.370298869593683078e-01
1.993203079054662874e+00 -8.278715763428553531e-01
1.990369453344393191e+00 -8.184991189763324293e-01
1.983229740608437819e+00 -7.993510815873411390e-01
1.974132819556730256e+00 -7.793852786813076916e-01
1.963087667752063892e+00 -7.586409732259944416e-01
1.950105185425772047e+00 -7.371544194268272454e-01
1.935198184720517744e+00 -7.149603655579178652e-01
1.918381377046252556e+00 -6.920924852192674726e-01
1.909261908707579947e+00 -6.802843688638529063e-01
1.899671358561833001e+00 -6.683261986609545513e-01
1.879086593796615468e+00 -6.442293063154894694e-01
1.856647397428194513e+00 -6.195482124704168037e-01
1.844739236732851007e+00 -6.068627641926136462e-01
1.819560480397279134e+00 -5.813772082894875792e-01
1.792586037545753630e+00 -5.553805882996627474e-01
1.763842528696705880e+00 -5.289014783841606837e-01
1.733358320223123972e+00 -5.019647280329281314e-01
1.701163496358368166e+00 -4.745899256039129988e-01
1.684434467432568860e+00 -4.606079664729612055e-01
1.649733812763522156e+00 -4.325582769776191716e-01
1.613405069996055152e+00 -4.039567735347708854e-01
1.575484091213256832e+00 -3.747344055662523710e-01
1.536008299842929414e+00 -3.448495861138156648e-01
1.495016653725186995e+00 -3.142875769927284679e-01
1.452549606665766380e+00 -2.830537733179585569e-01
1.408649068513005975e+00 -2.511625041175998274e-01
1.386174725091264603e+00 -2.349024058019417160e-01
1.363358363797885442e+00 -2.184960073737022279e-01
1.351823682439442287e+00 -2.102184411097365035e-01
1.328504875822556386e+00 -1.936003192292136688e-01
1.304858280506405954e+00 -1.768441451716021295e-01
1.280889730934555271e+00 -1.599537419000015004e-01
1.256605140987959501e+00 -1.429325139792758936e-01
1.244346200324400797e+00 -1.343545102325649776e-01
1.219598808516139998e+00 -1.171460205654684672e-01
1.194550498951125306e+00 -9.981647443894016425e-02
1.169207451924938468e+00 -8.237053225370989662e-02
1.143575920455215833e+00 -6.481360707447586522e-02
1.117662228738814711e+00 -4.715084511929088645e-02
1.091472770591411123e+00 -2.938704183983596036e-02
1.065014007869921064e+00 -1.152707770919598855e-02
1.038292468878136532e+00 6.424141505457292740e-03
1.024835216148816786e+00 1.545095475351901046e-02
9.977318947058055887e-01 3.352859102412369258e-02
9.703823978471577405e-01 5.168519227131840310e-02
9.427934736519855141e-01 6.991560578215233468e-02
9.149719292745110977e-01 8.821465840013728577e-02
9.132255154304879108e-01 8.936486513994752745e-02
9.097300488482589209e-01 9.166532547904976402e-02
9.027286072912428239e-01 9.626654604489794098e-02
8.886840687872235023e-01 1.054705171399572261e-01
8.604314068356059275e-01 1.238851350512651661e-01
8.319664463092631967e-01 1.423531040861127639e-01
8.176565468639266365e-01 1.516229067949115550e-01
7.888863230644941327e-01 1.701596780779226492e-01
7.599214533692049134e-01 1.887362610067959134e-01
7.307690844262456631e-01 2.073470027869839805e-01
7.014364091464359019e-01 2.259860462439753082e-01
6.719306649284891853e-01 2.446473323085039397e-01
6.571151653802318471e-01 2.540013417729906631e-01
6.422591318732840948e-01 2.633580648721541850e-01
6.124291309876197520e-01 2.820427513389993646e-01
5.824480223778564225e-01 3.007298506022781925e-01
5.523232034339298213e-01 3.194127953854560276e-01
5.220621070041453482e-01 3.380852450779182061e-01
4.916721995612397533e-01 3.567408992025490333e-01
4.611609793601432195e-01 3.753732967087881622e-01
4.305359745878885591e-01 3.939755599123380136e-01
3.998047415061515841e-01 4.125397448195312622e-01
3.844016578989798982e-01 4.218216376044758298e-01
3.535253071671800584e-01 4.403122656857730854e-01
3.225617293557493936e-01 4.587451294004925573e-01
2.915185642641941466e-01 4.771126383895882839e-01
2.604034713289934411e-01 4.954075505268429325e-01
2.292241277337431216e-01 5.136219574357495654e-01
2.214201538757758769e-01 5.181751100618042782e-01
2.058020828413799075e-01 5.272550879184159101e-01
1.745288204262043785e-01 5.453082137936317020e-01
1.432124956361203738e-01 5.632595574921540615e-01
1.118608353056709387e-01 5.811016741452568191e-01
8.048157498792032905e-02 5.988286255760889576e-01
4.908245704581310626e-02 6.164349139757648866e-01
1.767122874186551756e-02 6.339153178069617534e-01
-1.374435967335296827e-02 6.512649217382071587e-01
-4.515655687348332087e-02 6.684786291567363925e-01
-7.655761236889721544e-02 6.855508878525816696e-01
-1.079397784190160997e-01 7.024753078589388577e-01
-1.392953119439467868e-01 7.192448897479576386e-01
-1.706164764349758223e-01 7.358525241956513918e-01
-2.018955438634345290e-01 7.522906079694717807e-01
-2.331247965874718997e-01 7.685516444728500707e-01
-2.642965292562725610e-01 7.846279525674959565e-01
-2.954030507112330728e-01 8.005119203971755582e-01
-3.264366858836422192e-01 8.161961395895480642e-01
-3.573897776883856459e-01 8.316735734067539632e-01
-3.882546889132225121e-01 8.469370787675808421e-01
-4.190238041031505434e-01 8.619794571044552267e-01
-4.496895314394029897e-01 8.767937492144850520e-01
-4.802443046126216863e-01 8.913733983107838821e-01
-5.106805846897278789e-01 9.057119082220569384e-01
-5.409908619740385616e-01 9.198028121047475691e-01
-5.711676578581772468e-01 9.336399684689304923e-01
-6.012035266693045443e-01 9.472177904538152671e-01
-6.310910575062285144e-01 9.605307687407067530e-01
-6.608228760679302205e-01 9.735734767248808152e-01
-6.903916464730670555e-01 9.863407540521895722e-01
-7.197900730699894334e-01 9.988277610887981162e-01
-7.490109022368310887e-01 1.011029846995877168e+00
-7.780469241712364425e-01 1.022942332554906963e+00
-8.068909746692686236e-01 1.034560673256559982e+00
-8.355359368930708186e-01 1.045880509081814180e+00
-8.497815492743466814e-01 1.051441304968438573e+00
-8.781146429474839810e-01 1.062305913566910398e+00
-8.851643348985976933e-01 1.064984069234088615e+00
-8.992226593092244036e-01 1.070275813625387373e+00
-9.271720395003251181e-01 1.080597553117552012e+00
-9.548926538642529271e-01 1.090602905090346741e+00
-9.823776627542044615e-01 1.100288515505061238e+00
-1.009620284655503797e+00 1.109651111709946125e+00
-1.036613797858837227e+00 1.118687612330045100e+00
-1.063351542118734727e+00 1.127395212565328153e+00
-1.089826920296884438e+00 1.135771434687423254e+00
-1.116033399989881048e+00 1.143814156819346728e+00
-1.141964515140997172e+00 1.151521636914391244e+00
-1.167613867635583613e+00 1.158892545496441606e+00
-1.192975128879711910e+00 1.165925964637216428e+00
-1.218042041361659500e+00 1.172621332810902084e+00
-1.242808420195856023e+00 1.178978363791533868e+00
-1.267268154648909961e+00 1.184996954277803383e+00
-1.291415209647344797e+00 1.190677126932778718e+00
-1.315243627266660331e+00 1.196019018642015874e+00
-1.361921113215585510e+00 1.205645353852334623e+00
-1.384758664573987774e+00 1.209969303200460367e+00
-1.407254547452496007e+00 1.213958417864878347e+00
-1.429403211328621248e+00 1.217612692640617444e+00
-1.451199191350970752e+00 1.220932576768902100e+00
-1.472637109687614521e+00 1.223918746191716700e+00
-1.493711676852984338e+00 1.226572031160751308e+00
-1.514417693012979127e+00 1.228893405163102193e+00
-1.534750049267940453e+00 1.230883952412952453e+00
-1.554703728913202854e+00 1.232544829457497659e+00
-1.574273808676887265e+00 1.233877250992311714e+00
-1.593455459934645324e+00 1.234882486826242021e+00
-1.612243949901050355e+00 1.235561864070815252e+00
-1.630634642797341272e+00 1.235916774058808842e+00
-1.648623000995232957e+00 1.235948690522745474e+00
-1.657464913687484387e+00 1.235837678845148835e+00
-1.674841479238124764e+00 1.235389689029260829e+00
-1.691804802714953926e+00 1.234622454478742970e+00
-1.708350698671732060e+00 1.233538176816560972e+00
-1.724475084656212909e+00 1.232139075456739619e+00
-1.732377964053347652e+00 1.231312604564693602e+00
-1.747862658253338086e+00 1.229447293104584338e+00
-1.762916093496235126e+00 1.227272632782403949e+00
-1.777534555572141572e+00 1.224791423359659959e+00
-1.791714437594281062e+00 1.222006373804880530e+00
-1.805452240888942850e+00 1.218920183373596533e+00
-1.818744575858727064e+00 1.215535569482150802e+00
-1.831588162818878152e+00 1.211855282324770355e+00
-1.843979832806494912e+00 1.207882112041014588e+00
-1.855916528362429263e+00 1.203618889421152582e+00
-1.867395304285665247e+00 1.199068487229511648e+00
-1.878413328360004408e+00 1.194233824895136298e+00
-1.888967882052872804e+00 1.189117872152761768e+00
-1.899056361186077790e+00 1.183723652433182894e+00
-1.917825254659514034e+00 1.172252173774545492e+00
-1.934701486148449945e+00 1.159698185022023154e+00
-1.942424575598627134e+00 1.152942550304045355e+00
-1.956431174596774181e+00 1.138835646792148548e+00
-1.959631641066555741e+00 1.135079933969127985e+00
-1.965669746111745386e+00 1.127436192274843485e+00
-1.971222851560029854e+00 1.119549233893772699e+00
-1.980868703087633298e+00 1.103246844141511307e+00
-1.984959069197421710e+00 1.094638468058427350e+00
-1.991669636174826064e+00 1.076946471594892873e+00
-1.996414665678514666e+00 1.058359035930756642e+00
-1.999189474937242306e+00 1.038910110464778658e+00
-1.999991325549277388e+00 1.018632118824027488e+00
-1.998819426184873960e+00 9.975569516133913073e-01
-1.995674933367220127e+00 9.757162343395796578e-01
-1.990560950331087486e+00 9.531413981409104785e-01
-1.987266901331595781e+00 9.414566180564148956e-01
-1.979208751955730428e+00 9.178514581049008747e-01
-1.969197362494453207e+00 8.935860318203335817e-01
-1.957242612980472751e+00 8.686928533143192244e-01
-1.943356301308244660e+00 8.432029764799280347e-01
-1.927552131590875018e+00 8.171467346977504542e-01
-1.909845700635814492e+00 7.905538721057904228e-01
-1.890254482552691684e+00 7.634535640805567569e-01
-1.868797811508479123e+00 7.358744309112554838e-01
-1.845496862647001857e+00 7.078445283905230312e-01
-1.820374631191628234e+00 6.793913118881068636e-01
-1.793455909751760391e+00 6.505415532404544843e-01
-1.764767263855524515e+00 6.213212004066653860e-01
-1.702195166374454338e+00 5.629631170598982104e-01
-1.632905282230704858e+00 5.032695309592349897e-01
-1.557171066941452020e+00 4.421116663911935363e-01
-1.516979775843897649e+00 4.104368208237865745e-01
-1.475291408854773056e+00 3.783121999734127550e-01
-1.432147107359198035e+00 3.456768202567540027e-01
-1.387589449573876088e+00 3.125055958126115585e-01
-1.341662408527529493e+00 2.787954237350457887e-01
-1.294411308664830562e+00 2.445542468690155014e-01
-1.245882781116651739e+00 2.098038196048325199e-01
-1.196124717680761895e+00 1.745749504788983164e-01
-1.145186223558408267e+00 1.388982651047750705e-01
-1.119289980253074024e+00 1.208280627411996710e-01
-1.093117568893409386e+00 1.026648786884389042e-01
-1.066675447130289500e+00 8.441244601326415575e-02
-1.039970139161597640e+00 6.607548119603934289e-02
-1.013008234122474871e+00 4.765861120537580320e-02
-9.857963844595499792e-01 2.916612080897520651e-02
-9.583413042895475575e-01 1.060234004547826528e-02
-9.306497677426789350e-01 -8.028307545147673682e-03
-9.027286072912327208e-01 -2.672131070882848708e-02
-8.745847120637555427e-01 -4.547211398025075707e-02
-8.462250261452686217e-01 -6.427595115878702303e-02
-8.176565468639170886e-01 -8.312802364615297368e-02
-7.888863230644845848e-01 -1.020233864660221035e-01
-7.599214533691952544e-01 -1.209570064957464774e-01
-7.307690844262343388e-01 -1.399238154504813814e-01
-7.014364091464253548e-01 -1.589186470371846405e-01
-6.719306649284777500e-01 -1.779361967734257588e-01
-6.422591318732734367e-01 -1.969710684181858462e-01
-6.124291309876089828e-01 -2.160177408307159819e-01
-5.824480223778473187e-01 -2.350703853980509739e-01
-5.523232034339206065e-01 -2.541229312194481782e-01
-5.220621070041344680e-01 -2.731687978734565481e-01
-5.068827867416415556e-01 -2.827034714845664265e-01
-4.764312837235676890e-01 -3.017255663354190265e-01
-4.611609793601339491e-01 -3.112443674123946957e-01
-4.458622284152310988e-01 -3.207558201600170800e-01
-4.305359745878792888e-01 -3.302590552502673305e-01
-3.998047415061430909e-01 -3.492048511950613388e-01
-3.689748625868470300e-01 -3.681074136226801796e-01
-3.380539446412970661e-01 -3.869578661334489578e-01
-3.070496169433166167e-01 -4.057486290706510124e-01
-2.915185642641873742e-01 -4.151359441327063804e-01
-2.759695293468392152e-01 -4.245050495835568927e-01
-2.604034713289866687e-01 -4.338551807221038281e-01
-2.448213503984144057e-01 -4.431855732121741664e-01
-2.136127654451210889e-01 -4.617514192444043264e-01
-1.823514747383088164e-01 -4.802297334831066022e-01
-1.510451915336903372e-01 -4.986135454956530655e-01
-1.197016401881986492e-01 -5.168954300852939276e-01
-8.832855425412283745e-02 -5.350678907143994190e-01
-5.693367457097512491e-02 -5.531238502835156279e-01
-2.552474735554210658e-02 -5.710567333770901755e-01
5.890477709365896618e-03 -5.888602592954389481e-01
3.730424938704200027e-02 -6.065287219256793039e-01
6.870881679937554387e-02 -6.240563782398736992e-01
1.000964313392635197e-01 -6.414370649041646333e-01
1.314593485825077679e-01 -6.586643241023284467e-01
1.627898301985542251e-01 -6.757310393434703411e-01
1.940801458598792051e-01 -6.926299093934020767e-01
2.253225751492951012e-01 -7.093532038725319788e-01
2.565094094648669443e-01 -7.258934311946557694e-01
2.642965292562599600e-01 -7.300113186248370356e-01
2.798584214765831302e-01 -7.382027070378474054e-01
3.109294580942156827e-01 -7.544040601113481959e-01
3.419237775206025454e-01 -7.704014952683492234e-01
3.573897776883722677e-01 -7.783381311208509290e-01
3.882546889131969770e-01 -7.940168561642017009e-01
4.190238041031225102e-01 -8.094743867738852794e-01
4.496895314393767884e-01 -8.247037894235444977e-01
4.802443046125955961e-01 -8.396984408541725564e-01
5.106805846897026768e-01 -8.544520901999846929e-01
5.409908619740118052e-01 -8.689583307597995576e-01
5.485478662499120306e-01 -8.725576560992921449e-01
5.636363805337600841e-01 -8.797004895371064448e-01
5.937081772747114794e-01 -8.937589847270119847e-01
6.236334854067682176e-01 -9.075531829963187080e-01
6.534049213079254903e-01 -9.210777257907377669e-01
6.830151393218478750e-01 -9.343271580209154825e-01
7.417227397558474600e-01 -9.598553445314095267e-01
7.708056369539666441e-01 -9.722492320544404709e-01
7.996983493949813004e-01 -9.843500667037411445e-01
8.283937482344227998e-01 -9.961528174691681725e-01
8.426652405538884727e-01 -1.001955311926695735e+00
8.710514093822612214e-01 -1.013302842224039102e+00
8.781146429474486759e-01 -1.016101868193335145e+00
8.922003765206302228e-01 -1.021635170872405407e+00
9.202058728218370787e-01 -1.032439028211913801e+00
9.341239080389296401e-01 -1.037735782009998831e+00
9.617862600091947600e-01 -1.048063151954904848e+00
9.755288704181994675e-01 -1.053119097850023334e+00
1.002832721591515375e+00 -1.062961904313202144e+00
1.056691446267022272e+00 -1.081557955471875720e+00
1.083233030934794394e+00 -1.090406019520670178e+00
1.109507344060956191e+00 -1.098920171163256354e+00
1.122542245303091990e+00 -1.103061854991682411e+00
1.148403516924518808e+00 -1.111071425521816591e+00
1.173981437162075370e+00 -1.118741541114529392e+00
1.199269695046673467e+00 -1.126071273845130838e+00
1.224262051079077818e+00 -1.133060092390953288e+00
1.248952338769401704e+00 -1.139707823647909457e+00
1.273334466158611011e+00 -1.146014546154923597e+00
1.297402417321607881e+00 -1.151980481602035811e+00
1.321150253851572032e+00 -1.157605934985871166e+00
1.344572116325200684e+00 -1.162891273806088810e+00
1.367662225748393023e+00 -1.167836927959507332e+00
1.390414884982148713e+00 -1.172443400651266732e+00
1.412824480148262118e+00 -1.176711273067910568e+00
1.434885482014444102e+00 -1.180641224377438903e+00
1.456592447358592501e+00 -1.184234060891134144e+00
1.477940020311813596e+00 -1.187490696948069857e+00
1.498922933679916136e+00 -1.190412132356960750e+00
1.519536010242996227e+00 -1.192999464902481321e+00
1.539774164032847503e+00 -1.195253898776498680e+00
1.559632401587867312e+00 -1.197176726555915893e+00
1.579105823185076751e+00 -1.198769290917451880e+00
1.598189624049080715e+00 -1.200032966179036098e+00
1.616879095537577582e+00 -1.200969169274985315e+00
1.635169626303129453e+00 -1.201579377370556756e+00
1.653056703430961782e+00 -1.201865139368203383e+00
1.670535913552439578e+00 -1.201828093739825798e+00
1.687602943934014776e+00 -1.201469988362368513e+00
1.704253583541317507e+00 -1.200792689882498321e+00
1.720483724078169407e+00 -1.199798188026868662e+00
1.736289361000262321e+00 -1.198488596559468933e+00
1.751666594503184848e+00 -1.196866138215294528e+00
1.766611630484661521e+00 -1.194933120199210164e+00
1.781120781480695303e+00 -1.192691924348940447e+00
1.795190467575379367e+00 -1.190144998381058583e+00
1.808817217284202306e+00 -1.187294838766614236e+00
1.815463436015552157e+00 -1.185743447296370157e+00
1.828419511407029852e+00 -1.182445050031174061e+00
1.840924451643296988e+00 -1.178849388922886599e+00
1.852975171317459591e+00 -1.174959466023287380e+00
1.864568697094766581e+00 -1.170778191989801265e+00
1.875702168446207185e+00 -1.166308479193421510e+00
1.886372838354316794e+00 -1.161553274791668589e+00
1.896578073990965230e+00 -1.156515578394293975e+00
1.906315357366963337e+00 -1.151198460689043079e+00
1.915582285953340680e+00 -1.145605081255619995e+00
1.924376573274131141e+00 -1.139738696875977952e+00
1.926501038056096959e+00 -1.138214038840295927e+00
1.930660808228697789e+00 -1.135126331247170883e+00
1.938622822567225290e+00 -1.128793586879444977e+00
1.946106510732516837e+00 -1.122196366372280041e+00
1.953110026236504870e+00 -1.115338716933189867e+00
1.959631641066532204e+00 -1.108224511482255537e+00
1.962711228226004190e+00 -1.104548801397361668e+00
1.968507012228371877e+00 -1.097058992807512512e+00
1.973817096580875230e+00 -1.089321663928198847e+00
1.978640171099655953e+00 -1.081340984566072638e+00
1.982975045763246902e+00 -1.073120963213502144e+00
1.990176037982928969e+00 -1.056174557149124560e+00
1.995412966729986692e+00 -1.038307157024232374e+00
1.997293216366496926e+00 -1.028929507654368081e+00
1.999574966662631903e+00 -1.009759634493538671e+00
1.999883377878281854e+00 -9.897519368682758945e-01


==> data/Magnetization_f1000_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.12558103905862675 -0.2119704567241235 0.2315662674206885 
0.2506664671286085 -0.4091459247604067 0.45523942950881185 
0.31286893008046174 -0.5042800059413779 0.5650089330511507 
0.3747626291714492 -0.5964291522674912 0.6729772053051948 
0.436286482793085 -0.6857530457044501 0.77916300564531 
0.4973797743297096 -0.7723248352192837 0.8835421919393515 
0.5579822120784586 -0.8561602248885432 0.9860623245227301 
0.5880806504646079 -0.8972594598622953 1.0367103803957556 
0.6030759198889915 -0.9176001402908971 1.0618759900344399 
0.6180339887498949 -0.9377643352436131 1.0869161563717014 
0.6478348363962988 -0.9774565654302024 1.1365631191114 
0.6774758404905828 -1.0164383191690576 1.1856950000751116 
0.7069496875585143 -1.0547047097884645 1.2343020424527467 
0.736249105369356 -1.092251461700751 1.2823748362197316 
0.7508311424505661 -1.1108017197500095 1.306232002325571 
0.7653668647301797 -1.1291698403375972 1.3299517848989781 
0.7942957812695615 -1.165262152441762 1.3769268574904423 
0.8086871910574902 -1.183079223730932 1.400226802922956 
0.8158642449518185 -1.1919300322849151 1.411829261094276 
0.8230287172102178 -1.2007346220017945 1.423396028211115 
0.8373194750748565 -1.2181818987357822 1.4464104244427476 
0.8444455402999311 -1.2268469688965973 1.4578690247482298 
0.8515585831301455 -1.2354654058568515 1.4692912860585712 
0.8586584938735802 -1.2440370879714364 1.4806770378592984 
0.8728184813466845 -1.261017445658153 1.503327204175761 
0.8798783397118307 -1.269448025800819 1.5146023526122403 
0.8869246292645172 -1.2778314652461396 1.525840361887587 
0.9009760674934288 -1.294434602898773 1.5481933689428153 
0.9149719292745213 -1.3108478537053858 1.5703958561272142 
0.9289113512771136 -1.3270706005987527 1.59244665157649 
0.9358596285211472 -1.3351208927215088 1.6034200748819016 
0.9427934736519958 -1.3431233769390407 1.6143551621215162 
0.9566174400844695 -1.3589635086902239 1.6360991944295815 
0.9703823978471683 -1.374611067882299 1.6576879317883177 
0.9772424829939105 -1.382372670292814 1.6684288181403175 
0.9840874978526587 -1.3900859747774792 1.6791304852413984 
0.9977318947058154 -1.4053468606671253 1.700405325039378 
1.01131474675597 -1.4204129691970926 1.7215212313545163 
1.0248352161488266 -1.4352835603114842 1.7424769963045685 
1.0315717965700957 -1.4426551470580742 1.7528993700991329 
1.0382924688781465 -1.4499776662032793 1.7632813019797862 
1.0516856748371919 -1.4644551674730584 1.7839132585737212 
1.058358001948382 -1.4716293276196848 1.7941726657582244 
1.065014007869931 -1.4787539239057814 1.8043909698228218 
1.071653589957994 -1.4858288126505987 1.8145679962832935 
1.0848830733262385 -1.499809576924771 1.834787861788624 
1.0980456359962645 -1.5135897811305143 1.8548405265615218 
1.1111404660392052 -1.527168838101549 1.8747248850899796 
1.124166755704262 -1.5405462241386683 1.8944398677735963 
1.137123701468529 -1.553721496579177 1.9139844497581175 
1.1435759204552256 -1.5602422360992925 1.923697038504872 
1.1500105040865582 -1.5667124093716065 1.9333667087723616 
1.1564273531332872 -1.5731319431762443 1.9429933247214093 
1.1692074519249482 -1.5858011926420776 1.962108048245987 
1.1819154284935158 -1.5982671809239657 1.9810490189554986 
1.188242125804078 -1.6044324000627315 1.9904583258354438 
1.200840450651769 -1.6165935991225195 2.009137250213029 
1.2071118839071437 -1.622606085383442 2.0184149265988647 
1.2133647020040002 -1.6285677509772656 2.027648577492633 
1.2195988085161484 -1.6344785466056713 2.036838081818984 
1.2320105025258206 -1.6461312500090728 2.055076127530357 
1.2443462003244092 -1.6575798585381152 2.073136129593467 
1.256605140987968 -1.6688242723357911 2.0910172771558635 
1.2627055908987563 -1.6743774061407357 2.099894293969124 
1.2748479794973802 -1.68531548520835 2.117505722101555 
1.2869117294675587 -1.6960487083575364 2.134936083646327 
1.2929138822297006 -1.7013456520748242 2.1435867082671125 
1.3048582805064142 -1.7117716403024814 2.160744100657655 
1.3108003418235885 -1.7169146286069135 2.169257656127045 
1.3167221889779561 -1.7220064201859073 2.17772539907091 
1.3285048758225653 -1.732022544423758 2.1945161480344444 
1.334365533809201 -1.7369602437051617 2.2028456556617817 
1.3460250270195484 -1.7466689554030814 2.2193595047210892 
1.3576014910658851 -1.7561728133110308 2.2356878977214008 
1.380502480468876 -1.7745180332877386 2.2677614971127453 
1.403062851541713 -1.7920510865325374 2.2990883948079817 
1.4252770378504125 -1.8087778785188169 2.329665977109821 
1.4471395583769002 -1.8247041660468495 2.359491641400325 
1.4525496066657746 -1.8285738849526503 2.3668365491421 
1.4579372548428247 -1.8323942949112773 2.374134402298463 
1.4633024198238511 -1.836165337571754 2.3813850886097283 
1.4686450188713727 -1.8398870122202635 2.3885885249815044 
1.4792621899572211 -1.8471748861805766 2.4028496330475093 
1.5002221392609207 -1.8611300931403267 2.4307871858310843 
1.5208119312000634 -1.8743015427242198 2.457962702562173 
1.5309664269861778 -1.8806061749773173 2.4712695144748364 
1.54102648555158 -1.8867174690808262 2.484385220091993 
1.5460209067254755 -1.8897027959948 2.490872304722876 
1.5559381477560785 -1.8955251015713523 2.5037006985417545 
1.5657594111926048 -1.901154859899206 2.516336841142208 
1.575484091213263 -1.9065926196735872 2.5287804010500565 
1.585111587953983 -1.9118389220083865 2.5410310489581764 
1.6040726621495676 -1.9217469944406795 2.5649461593699074 
1.6134050699960614 -1.9264197272887076 2.576614933640415 
1.6180339887498962 -1.9286858961360809 2.5823769368179366 
1.6272168990015754 -1.9330764530600384 2.5937551255315947 
1.6317707488875839 -1.9352014207001942 2.599371459237681 
1.6362994348500484 -1.9372796394374883 2.6049392545687926 
1.6408028870510285 -1.9393111261146594 2.610458450108358 
1.6452810360417212 -1.9412959205083242 2.6159289962958834 
1.6497338127635282 -1.9432340752604977 2.6213508503937772 
1.6585629751235165 -1.9469709667630697 2.6320484585050514 
1.6629392246050918 -1.9487690795072357 2.6373237643587095 
1.66728982950667 -1.950520917572301 2.6425502882928207 
1.675913837599504 -1.9538870271915618 2.652857351195285 
1.684434467432575 -1.9570682243488728 2.6629685796070115 
1.6886558510040321 -1.9585886774013133 2.6679501897046887 
1.6928511934133001 -1.9600634009405218 2.672882893883561 
1.6970204299630092 -1.9614924283170283 2.6777666441215233 
1.7052803287081864 -1.9642160998529279 2.68738837863465 
1.7093708635257976 -1.9655078640278676 2.6921247955397316 
1.7174727886465029 -1.9679585334120036 2.7014520553525045 
1.7254687719555855 -1.970227742440038 2.7105826431756044 
1.7333583202231302 -1.972316328038648 2.719516484242454 
1.7411409467846366 -1.9742250784108513 2.728253485990062 
1.7488161715710395 -1.9759547594224212 2.73679355128225 
1.75638352113832 -1.9775061224718706 2.7451365823742555 
1.7601265965822654 -1.978212280457433 2.749232736810982 
1.7638425286967117 -1.978874369618733 2.7532797135060783 
1.7711927341394933 -1.9800723406508003 2.761228904464893 
1.774826894118568 -1.9806018777014311 2.7651278329692834 
1.7820130483767374 -1.981536168272775 2.772781132513125 
1.7890892796760516 -1.9822951447779875 2.7802368520650456 
1.792586037545759 -1.9826054140484055 2.783888744569962 
1.7960551515212329 -1.9828724013063745 2.78749135217442 
1.7994965681044446 -1.9830961336767658 2.7910446349428275 
1.8062960972384237 -1.9834217410208952 2.7980069677488713 
1.8195604803972836 -1.9835838073244398 2.8113523840595036 
1.822806553270892 -1.983503205522942 2.814558156032363 
1.82602451621253 -1.983380403599318 2.817714718012189 
1.8292143195972286 -1.9832153369735301 2.8208219880839938 
1.832375914234273 -1.9830080045673506 2.8238799165179485 
1.8355092513679638 -1.9827584373194478 2.8268884700276877 
1.841690960282054 -1.9821424965290733 2.8327622085465904 
1.8537131912802431 -1.9804413121710205 2.8439338473657534 
1.8566473974281987 -1.9798944360287374 2.8465946154425676 
1.8595529717765042 -1.9793064073334288 2.8492061754432187 
1.8624298695176085 -1.9786771630326125 2.851768451033915 
1.8652780462861895 -1.9780067059435718 2.8542813992579754 
1.8708880616597359 -1.9765538202169086 2.85916497176819 
1.8763826718449694 -1.9749359027518798 2.8638506232209093 
1.881761537908452 -1.973153857084788 2.868338466450846 
1.884407462929521 -1.9721951116734524 2.8705050187662473 
1.8896120929337576 -1.9701691026032808 2.874696644235398 
1.8921707176550921 -1.9690885236920594 2.8767149795011218 
1.8972003892510108 -1.9668202129699142 2.8806104957359677 
1.9021130325903086 -1.9643909036762013 2.8843084844284093 
1.906908344638004 -1.9618015506845767 2.887809119980292 
1.9161457989246398 -1.95619990180889 2.894245749829085 
1.9249104729072959 -1.9499652742216333 2.8998931100181125 
1.9291148369155975 -1.9465828306859874 2.902406252258591 
1.9371663222572633 -1.939418940770926 2.906875792642726 
1.9447398407953542 -1.9316421106337802 2.9105608961122442 
1.9518335238774958 -1.9232609219998997 2.9134639848774455 
1.9535317626417459 -1.921044689055328 2.91405410716941 
1.956837836816641 -1.9165220621068841 2.915098867870083 
1.963087667752066 -1.9071096418583846 2.916642488681258 
1.966031038993584 -1.9021462678893977 2.917104172938283 
1.9715537852304181 -1.891866352690919 2.917486961575878 
1.9728585143529918 -1.889176110338782 2.917446569522383 
1.974132819556732 -1.886451260189997 2.9173584496517306 
1.9753766811902762 -1.8836917330406096 2.917222547710581 
1.9765900800717395 -1.880897537714138 2.9170388489288084 
1.9789254152000375 -1.8752264747575824 2.916538652578829 
1.9832297406084392 -1.8635507594999854 2.915005120358432 
1.9851984653774764 -1.8574626794773665 2.9139298051161595 
1.9861369139098533 -1.854356639971725 2.913315233895716 
1.9879219109103599 -1.84806754044346 2.91195568113209 
1.9895842835234536 -1.8416448014035036 2.9104066842252054 
1.9925407529858832 -1.8284913912857805 2.9067864486287736 
1.9950055928325405 -1.8148116493418602 2.9024114175034708 
1.996978194901076 -1.800615966871479 2.897286178336816 
1.998458072481446 -1.7859139681021898 2.8914150565325407 
1.9994448604360013 -1.770714945552946 2.884802333212474 
1.9996144809641299 -1.7667989408865912 2.8830139514074253 
1.9998612102933546 -1.7589055001923475 2.8793139603895286 
1.9999845787629411 -1.7428653901950777 2.87141727386048 
1.9996144809641296 -1.7263512138379074 2.8627900878830834 
1.9987510082130138 -1.7093727627255257 2.8534373895757765 
1.9973943735585749 -1.6919392770287645 2.843364012072957 
1.9955449117301138 -1.6740597739187366 2.8325747986894823 
1.9932030790546629 -1.6557431526857107 2.8210746553975183 
1.9903694533443932 -1.6369982379526649 2.8088685723207254 
1.9832297406084378 -1.5987021631746823 2.782580822195779 
1.9741328195567303 -1.5587705573626154 2.753518098238038 
1.963087667752064 -1.5172819464519889 2.7217286409780583 
1.950105185425772 -1.4743088388536545 2.687259604852599 
1.9351981847205177 -1.4299207311158357 2.6501585502784355 
1.9183813770462526 -1.384184970438535 2.61047386226552 
1.90926190870758 -1.3605687377277058 2.589546277571433 
1.899671358561833 -1.336652397321909 2.5679975572227876 
1.8790865937966155 -1.288458612630979 2.523315900112105 
1.8566473974281945 -1.2390964249408336 2.4761956098986113 
1.844739236732851 -1.2137255283852273 2.4516020009254644 
1.8195604803972791 -1.1627544165789752 2.4009376886867666 
1.7925860375457536 -1.1107611765993255 2.3479666258454164 
1.7638425286967059 -1.0578029567683214 2.2927440070808665 
1.733358320223124 -1.0039294560658563 2.235323048256052 
1.7011634963583682 -0.949179851207826 2.1757534219622814 
1.6844344674325689 -0.9212159329459224 2.1450424339055303 
1.6497338127635222 -0.8651165539552383 2.0822920897411414 
1.6134050699960552 -0.8079135470695418 2.017361843530826 
1.5754840912132568 -0.7494688111325047 1.950218496779509 
1.5360082998429294 -0.6896991722276313 1.880857885956745 
1.495016653725187 -0.6285751539854569 1.8093042307179155 
1.4525496066657664 -0.5661075466359171 1.735603379983725 
1.408649068513006 -0.5023250082351997 1.6598115726306057 
1.3861747250912646 -0.46980481160388343 1.6210771308932064 
1.3633583637978854 -0.43699201474740446 1.5818543711715876 
1.3518236824394423 -0.420436882219473 1.5620421235491788 
1.3285048758225564 -0.38720063845842734 1.52210519505177 
1.304858280506406 -0.35368829034320426 1.481702425678008 
1.2808897309345553 -0.319907483800003 1.4408434728345567 
1.2566051409879595 -0.2858650279585518 1.3995376549672354 
1.2443462003244008 -0.26870902046512996 1.3787007105569657 
1.21959880851614 -0.23429204113093693 1.3367448290816084 
1.1945504989511253 -0.19963294887788033 1.2943669733900656 
1.1692074519249385 -0.1647410645074198 1.2515779841786483 
1.1435759204552158 -0.12962721414895173 1.2083895275296916 
1.1176622287388147 -0.09430169023858177 1.1648130738581055 
1.0914727705914111 -0.05877408367967192 1.120859812431247 
1.065014007869921 -0.023054155418391977 1.076541085579117 
1.0382924688781365 0.012848283010914585 1.0318683273726792 
1.0248352161488168 0.03090190950703802 1.0093842613952977 
0.9977318947058056 0.06705718204824739 0.964203303681682 
0.9703823978471577 0.1033703845426368 0.9186972055758393 
0.9427934736519855 0.13983121156430467 0.8728778678698332 
0.9149719292745111 0.17642931680027457 0.8267572708743738 
0.9132255154304879 0.17872973027989505 0.8238606502905403 
0.9097300488482589 0.18333065095809953 0.8180647233692091 
0.9027286072912428 0.19253309208979588 0.8064620612463449 
0.8886840687872235 0.21094103427991445 0.7832135516472662 
0.8604314068356059 0.24777027010253033 0.7365462717843407 
0.8319664463092632 0.28470620817222553 0.6896133422231504 
0.8176565468639266 0.3032458135898231 0.6660336400690151 
0.7888863230644941 0.3403193561558453 0.6187266449865715 
0.7599214533692049 0.3774725220135918 0.5711851923624089 
0.7307690844262457 0.41469400557396796 0.5234220816392616 
0.7014364091464359 0.4519720924879506 0.47545036290246057 
0.6719306649284892 0.4892946646170079 0.42728333261998525 
0.6571151653802318 0.5080026835459813 0.4031138236072412 
0.6422591318732841 0.5267161297443084 0.3789010670011299 
0.6124291309876198 0.5640855026779987 0.3303863796486204 
0.5824480223778564 0.6014597012045564 0.28171817177557823 
0.5523232034339298 0.638825590770912 0.2329104080484738 
0.5220621070041453 0.6761704901558364 0.18397686192622714 
0.49167219956123975 0.7134817984050981 0.13493130035869072 
0.4611609793601432 0.7507465934175763 0.08578768265135506 
0.43053597458788856 0.787951119824676 0.036560414675550545 
0.3998047415061516 0.8250794896390625 -0.012735003313379678 
0.3844016578989799 0.8436432752089517 -0.03741997970549593 
0.35352530716718006 0.8806245313715462 -0.08678695851859303 
0.3225617293557494 0.9174902588009851 -0.13618340004474316 
0.29151856426419415 0.9542252767791766 -0.18559407412539414 
0.26040347132899344 0.9908151010536859 -0.2350040791978495 
0.22922412773374312 1.0272439148714991 -0.28439782970200644 
0.22142015387577588 1.0363502201236086 -0.29675495618602843 
0.2058020828413799 1.0545101758368318 -0.321453005077036 
0.17452882042620438 1.0906164275872634 -0.3707793933674273 
0.14321249563612037 1.1265191149843081 -0.4200470618560337 
0.11186083530567094 1.1622033482905136 -0.4692408388395859 
0.08048157498792033 1.197657251152178 -0.5183470505881687 
0.049082457045813106 1.2328698279515298 -0.5673524569299517 
0.017671228741865518 1.2678306356139235 -0.6162440890650962 
-0.013744359673352968 1.3025298434764143 -0.6650092814115601 
-0.04515655687348332 1.3369572583134728 -0.7136351860302197 
-0.07655761236889722 1.3711017757051633 -0.7621085002214789 
-0.1079397784190161 1.4049506157178777 -0.810415086277955 
-0.1392953119439468 1.4384897794959153 -0.8585402016919044 
-0.17061647643497582 1.4717050483913028 -0.9064690006306272 
-0.20189554386343453 1.5045812159389436 -0.9541861518329063 
-0.2331247965874719 1.5371032889457001 -1.001676441060322 
-0.26429652925627256 1.569255905134992 -1.0489244818237684 
-0.2954030507112331 1.6010238407943511 -1.0959149711084086 
-0.3264366858836422 1.6323922791790961 -1.1426328254731903 
-0.35738977768838565 1.663347146813508 -1.1890633510951396 
-0.3882546889132225 1.6938741575351617 -1.2351917676808033 
-0.41902380410315054 1.7239589142089105 -1.2810032612076059 
-0.449689531439403 1.75358749842897 -1.326483280653888 
-0.4802443046126217 1.7827467966215678 -1.3716177029234056 
-0.5106805846897279 1.8114238164441139 -1.4163924929117848 
-0.5409908619740386 1.8396056242094951 -1.4607936740787861 
-0.5711676578581772 1.867279936937861 -1.5048076263271077 
-0.6012035266693045 1.8944355809076305 -1.5484213171231198 
-0.6310910575062285 1.9210615374814135 -1.5916218262469353 
-0.6608228760679302 1.9471469534497616 -1.6343963527928111 
-0.690391646473067 1.9726815081043791 -1.6767324005252566 
-0.7197900730699894 1.9976555221775962 -1.7186178341587874 
-0.7490109022368311 2.0220596939917543 -1.7600407492327084 
-0.7780469241712364 2.045884665109814 -1.8009892567261434 
-0.8068909746692686 2.06912134651312 -1.8414516479258287 
-0.8355359368930708 2.0917610181636284 -1.881416445974885 
-0.8497815492743467 2.102882609936877 -1.9012228542427851 
-0.878114642947484 2.124611827133821 -1.9404205565143944 
-0.8851643348985977 2.1299681384681772 -1.9501484041326864 
-0.8992226593092244 2.1405516272507747 -1.9694984729346117 
-0.9271720395003251 2.161195106235104 -2.007769592617877 
-0.9548926538642529 2.1812058101806935 -2.0454955589546 
-0.9823776627542045 2.2005770310101225 -2.0826661782592657 
-1.0096202846555038 2.2193022234198923 -2.11927139636545 
-1.0366137978588372 2.23737522466009 -2.1553014101888825 
-1.0633515421187347 2.2547904251306563 -2.1907467546840627 
-1.0898269202968844 2.2715428693748465 -2.2255983549843075 
-1.116033399989881 2.2876283136386935 -2.2598475568092278 
-1.1419645151409972 2.3030432738287825 -2.2934861520553884 
-1.1676138676355836 2.317785090992883 -2.326506413132025 
-1.192975128879712 2.331851929274433 -2.3589010935169283 
-1.2180420413616595 2.345242665621804 -2.3906633741725614 
-1.242808420195856 2.3579567275830677 -2.4217867839873897 
-1.26726815464891 2.3699939085556068 -2.4522651089267136 
-1.2914152096473448 2.3813542538655574 -2.4820923365801235 
-1.3152436272666603 2.3920380372840317 -2.511262645908676 
-1.3619211132155855 2.4112907077046692 -2.56756646706792 
-1.3847586645739878 2.4199386064009207 -2.594727967774448 
-1.407254547452496 2.4279168357297567 -2.6212129653173744 
-1.4294032113286212 2.435225385281235 -2.6470159039692387 
-1.4511991913509708 2.441865153537804 -2.672131768119873 
-1.4726371096876145 2.4478374923834334 -2.696555855879331 
-1.4937116768529843 2.4531440623215026 -2.720283708013736 
-1.5144176930129791 2.4577868103262044 -2.7433110981760813 
-1.5347500492679405 2.461767904825905 -2.765634001680893 
-1.5547037289132029 2.4650896589149953 -2.7872485583707007 
-1.5742738086768873 2.4677545019846234 -2.808151059669199 
-1.5934554599346453 2.469764973652484 -2.8283379467608873 
-1.6122439499010504 2.4711237281416305 -2.8478058139718656 
-1.6306346427973413 2.4718335481176177 -2.86655141685615 
-1.648623000995233 2.471897381045491 -2.884571691517978 
-1.6574649136874844 2.4716753576902977 -2.893302592532633 
-1.6748414792381248 2.4707793780585217 -2.9102311682673854 
-1.691804802714954 2.469244908957486 -2.926427257193697 
-1.708350698671732 2.467076353633122 -2.941888875488293 
-1.724475084656213 2.4642781509134792 -2.9566141601129523 
-1.7323779640533477 2.462625209129387 -2.9636905686180413 
-1.747862658253338 2.4588945862091687 -2.977309951357922 
-1.7629160934962351 2.454545265564808 -2.990188726278639 
-1.7775345555721416 2.44958284671932 -3.0023259789318013 
-1.791714437594281 2.444012747609761 -3.0137208113991614 
-1.8054522408889428 2.437840366747193 -3.0243724242625394 
-1.818744575858727 2.4310711389643016 -3.034280145340878 
-1.8315881628188782 2.4237105646495407 -3.0434434451436485 
-1.843979832806495 2.415764224082029 -3.0518619448475093 
-1.8559165283624293 2.407237778842305 -3.059535417783582 
-1.8673953042856652 2.3981369744590233 -3.0664637915151767 
-1.8784133283600044 2.3884676497902726 -3.072647153255141 
-1.8889678820528728 2.3782357443055235 -3.0780857542056346 
-1.8990563611860778 2.367447304866366 -3.082780013619261 
-1.917825254659514 2.344504347549091 -3.0900774284340597 
-1.93470148614845 2.3193963700440463 -3.094399671170473 
-1.9424245755986271 2.3058851006080907 -3.0953671259026727 
-1.9564311745967742 2.277671293584297 -3.0952668213889227 
-1.9596316410665557 2.270159867938256 -3.0947115750356837 
-1.9656697461117454 2.254872384549687 -3.093105938386589 
-1.9712228515600299 2.2390984677875454 -3.0907720854538026 
-1.9808687030876333 2.2064936882830226 -3.0841155472291444 
-1.9849590691974217 2.1892769361168547 -3.0795975372558493 
-1.991669636174826 2.1538929431897857 -3.068616107769719 
-1.9964146656785147 2.1167180718615133 -3.054773701609271 
-1.9991894749372423 2.0778202209295573 -3.038099585402021 
-1.9999913255492774 2.037264237648055 -3.018623444373305 
-1.998819426184874 1.9951139032267826 -2.9963763777982653 
-1.9956749333672201 1.9514324686791593 -2.9713911677067997 
-1.9905609503310875 1.906282796281821 -2.943702348471998 
-1.9872669013315958 1.8829132361128298 -2.9287235193880106 
-1.9792087519557304 1.8357029162098017 -2.8970602100606313 
-1.9691973624944532 1.7871720636406672 -2.862783394314787 
-1.9572426129804728 1.7373857066286384 -2.825935466294792 
-1.9433563013082447 1.686405952959856 -2.7865592777881725 
-1.927552131590875 1.634293469395501 -2.7446988662886254 
-1.9098457006358145 1.5811077442115808 -2.700399572741605 
-1.8902544825526917 1.5269071281611135 -2.6537080466332483 
-1.8687978115084791 1.471748861822511 -2.604672242419735 
-1.8454968626470019 1.415689056781046 -2.5533413910375247 
-1.8203746311916282 1.3587826237762137 -2.499765943079735 
-1.7934559097517604 1.301083106480909 -2.4439974629922148 
-1.7647672638555245 1.2426424008133308 -2.38608846426219 
-1.7021951663744543 1.1259262341197964 -2.2651582834343524 
-1.6329052822307049 1.00653906191847 -2.13617481318994 
-1.557171066941452 0.8842233327823871 -1.9992827333326455 
-1.5169797758438976 0.8208736416475731 -1.9274165966676842 
-1.475291408854773 0.7566243999468255 -1.8536036088281858 
-1.432147107359198 0.691353640513508 -1.777823927615952 
-1.387589449573876 0.6250111916252231 -1.7000950453864876 
-1.3416624085275295 0.5575908474700916 -1.6204578322625753 
-1.2944113086648306 0.489108493738031 -1.5389655555338462 
-1.2458827811166517 0.41960763920966504 -1.4556866007214841 
-1.196124717680762 0.34914990095779663 -1.3706996681596602 
-1.1451862235584083 0.27779653020955014 -1.2840844886631833 
-1.119289980253074 0.24165612548239934 -1.2401180429942738 
-1.0931175688934094 0.2053297573768778 -1.1957824475818484 
-1.0666754471302895 0.1688248920265283 -1.1510878931435538 
-1.0399701391615976 0.13215096239207869 -1.106045620357637 
-1.0130082341224749 0.0953172224107516 -1.0606668453278507 
-0.98579638445955 0.05833224161795041 -1.0149625052685252 
-0.9583413042895476 0.02120468009095653 -0.9689436443350258 
-0.9306497677426789 -0.016056615090295347 -0.9226214601975312 
-0.9027286072912327 -0.053442621417656974 -0.8760072965824043 
-0.8745847120637555 -0.09094422796050151 -0.8291125980835048 
-0.8462250261452686 -0.12855190231757405 -0.7819490749864816 
-0.8176565468639171 -0.16625604729230595 -0.7345285232177641 
-0.7888863230644846 -0.2040467729320442 -0.6868629365984624 
-0.7599214533691953 -0.24191401299149295 -0.6389644468734488 
-0.7307690844262343 -0.27984763090096276 -0.590845268975753 
-0.7014364091464254 -0.3178372940743693 -0.5425177621092407 
-0.6719306649284777 -0.3558723935468515 -0.493994468155052 
-0.6422591318732734 -0.3939421368363717 -0.4452880634550876 
-0.612429130987609 -0.43203548166143196 -0.396411390156893 
-0.5824480223778473 -0.47014077079610195 -0.34737763697979634 
-0.5523232034339206 -0.5082458624388964 -0.29820027221447243 
-0.5220621070041345 -0.5463375957469131 -0.24889330913067792 
-0.5068827867416416 -0.5654069429691329 -0.22417931525707513 
-0.4764312837235677 -0.603451132670838 -0.17470571738814866 
-0.46116097936013395 -0.6224887348247894 -0.14991661194773925 
-0.4458622284152311 -0.6415116403200342 -0.12510640825521402 
-0.4305359745878793 -0.6605181105005347 -0.10027691933761196 
-0.3998047415061431 -0.6984097023901227 -0.05059989031108175 
-0.36897486258684703 -0.7362148272453604 -0.0008674489641668504 
-0.33805394464129707 -0.7739157322668979 0.04890392149215189 
-0.3070496169433166 -0.811497258141302 0.0986990121273344 
-0.2915185642641874 -0.8302718882654128 0.123617379868519 
-0.2759695293468392 -0.8490100991671138 0.14853552023671768 
-0.26040347132898667 -0.8677103614442077 0.17345170939311716 
-0.2448213503984144 -0.8863711464243483 0.19836422281375976 
-0.2136127654451211 -0.9235028384888087 0.24813865379928324 
-0.18235147473830882 -0.9604594669662132 0.2978782587447978 
-0.15104519153369034 -0.9972270909913061 0.34756835396196273 
-0.11970164018819865 -1.0337908601705879 0.3971937898970953 
-0.08832855425412284 -1.0701357814287988 0.4467393364602766 
-0.056933674570975125 -1.1062477005670313 0.4961901757125405 
-0.025524747355542107 -1.1421134667541804 0.5455319860215481 
0.005890477709365897 -1.177720518590878 0.5947507370048049 
0.037304249387042 -1.2130574438513586 0.6438329713127213 
0.06870881679937554 -1.2481127564797474 0.6927651950392493 
0.10009643133926352 -1.2828741298083293 0.7415334962434281 
0.13145934858250777 -1.317328648204657 0.7901236726848362 
0.16278983019855423 -1.3514620786869407 0.8385208695420245 
0.1940801458598792 -1.3852598187868042 0.8867100552532813 
0.2253225751492951 -1.418706407745064 0.9346757790218271 
0.25650940946486694 -1.4517868623893115 0.9824028406595227 
0.26429652925625996 -1.460022637249674 0.9943078478810969 
0.27985842147658313 -1.4764054140756948 1.0180611285144305 
0.3109294580942157 -1.5088081202226964 1.0653335182055639 
0.34192377752060255 -1.5408029905366984 1.1123252727889517 
0.35738977768837227 -1.5566762622417019 1.1357279088092231 
0.388254688913197 -1.5880337123284034 1.1822715450773986 
0.4190238041031225 -1.6189487735477706 1.2284981908770078 
0.4496895314393768 -1.649407578847089 1.2743933208629212 
0.4802443046125956 -1.6793968817083451 1.319942745466768 
0.5106805846897027 -1.7089041803999694 1.3651326748896873 
0.5409908619740118 -1.7379166615195991 1.4099491927338113 
0.548547866249912 -1.7451153121985843 1.4211055223492042 
0.5636363805337601 -1.759400979074213 1.4433368700708664 
0.5937081772747115 -1.787517969454024 1.4874671620017235 
0.6236334854067682 -1.8151063659926374 1.531186668403087 
0.6534049213079255 -1.8421554515814755 1.5744826470986633 
0.6830151393218479 -1.868654316041831 1.6173422973427634 
0.7417227397558475 -1.919710689062819 1.701578084287257 
0.7708056369539666 -1.944498464108881 1.7430548690084071 
0.7996983493949813 -1.9687001334074823 1.7840484160987224 
0.8283937482344228 -1.9923056349383363 1.8245465657035909 
0.8426652405538885 -2.0039106238533915 1.8446205524805843 
0.8710514093822612 -2.026605684448078 1.8843542516063003 
0.8781146429474487 -2.0322037363866703 1.8942165111407838 
0.8922003765206302 -2.043270341744811 1.9138355473930355 
0.9202058728218371 -2.0648780564238276 1.952644901033751 
0.9341239080389296 -2.0754715640199977 1.9718596900489285 
0.9617862600091948 -2.0961263039098097 2.0098494119640997 
0.9755288704181995 -2.1062381957000467 2.028647968268223 
1.0028327215915154 -2.1259238086264043 2.0657946259047177 
1.0566914462670223 -2.1631159109437514 2.138249401738898 
1.0832330309347944 -2.1808120390413404 2.1736390504554643 
1.1095073440609562 -2.1978403423265127 2.2084275152242125 
1.122542245303092 -2.206123709983365 2.2256041002947744 
1.1484035169245188 -2.222142851043633 2.259474942446335 
1.1739814371620754 -2.237483082229059 2.292722978276605 
1.1992696950466735 -2.2521425476902617 2.3253409688918043 
1.2242620510790778 -2.2661201847819066 2.3573221434700313 
1.2489523387694017 -2.279415647295819 2.3886601624173114 
1.273334466158611 -2.292029092309847 2.4193490123135346 
1.2974024173216079 -2.3039609632040716 2.449382898923644 
1.321150253851572 -2.3152118699717423 2.478756188837443 
1.3445721163252007 -2.3257825476121776 2.5074633901312895 
1.367662225748393 -2.3356738559190147 2.5354991537079004 
1.3904148849821487 -2.3448868013025335 2.5628582856334154 
1.4128244801482621 -2.353422546135821 2.5895357532161727 
1.434885482014444 -2.361282448754878 2.615526706391883 
1.4565924473585925 -2.3684681217822683 2.6408265082497264 
1.4779400203118136 -2.3749813938961397 2.6654307172598832 
1.4989229336799161 -2.3808242647139215 2.689335066036877 
1.5195360102429962 -2.3859989298049626 2.7125354751454775 
1.5397741640328475 -2.3905077975529974 2.735028062809346 
1.5596324015878673 -2.394353453111832 2.756809128143783 
1.5791058231850768 -2.3975385818349038 2.7778751141025286 
1.5981896240490807 -2.400065932358072 2.798222590228117 
1.6168790955375776 -2.4019383385499706 2.8178482648125627 
1.6351696263031295 -2.4031587547411135 2.8367490036736864 
1.6530567034309618 -2.4037302787364068 2.854921842799165 
1.6705359135524396 -2.4036561874796516 2.8723640072922656 
1.6876029439340148 -2.402939976724737 2.8890729322963833 
1.7042535835413175 -2.4015853797649966 2.9050462734238156 
1.7204837240781694 -2.3995963760537373 2.920281912105038 
1.7362893610002623 -2.396977193118938 2.9347779575597315 
1.7516665945031848 -2.393732276430589 2.9485327327184794 
1.7666116304846615 -2.3898662403984203 2.9615447506838715 
1.7811207814806953 -2.385383848697881 2.9738127058296357 
1.7951904675753794 -2.380289996762117 2.985335465956438 
1.8088172172842023 -2.3745896775332285 2.9961120560508165 
1.8154634360155522 -2.3714868945927403 3.001206883311922 
1.8284195114070299 -2.364890100062348 3.010864561438204 
1.840924451643297 -2.357698777845773 3.0197738405661836 
1.8529751713174596 -2.3499189320465748 3.027934637340747 
1.8645686970947666 -2.3415563839796025 3.035346889084568 
1.8757021684462072 -2.332616958386843 3.0420106476396285 
1.8863728383543168 -2.323106549583337 3.0479261131459854 
1.8965780739909652 -2.313031156788588 3.053093652385259 
1.9063153573669633 -2.302396921378086 3.057513818056006 
1.9155822859533407 -2.29121016251124 3.0611873672089605 
1.9243765732741311 -2.279477393751956 3.064115270150109 
1.926501038056097 -2.276428077680592 3.064715076896393 
1.9306608082286978 -2.2702526624943418 3.0657871394758685 
1.9386228225672253 -2.25758717375889 3.06741640944667 
1.9461065107325168 -2.24439273274456 3.068302877104797 
1.9531100262365049 -2.2306774338663797 3.0684487431696947 
1.9596316410665322 -2.216449022964511 3.0678561525487877 
1.9627112282260042 -2.2090976027947233 3.067260029623366 
1.9685070122283719 -2.194117985615025 3.065566005035884 
1.9738170965808752 -2.1786433278563977 3.063138760509074 
1.978640171099656 -2.1626819691321453 3.059981155665729 
1.982975045763247 -2.1462419264270043 3.0560960089767493 
1.990176037982929 -2.112349114298249 3.0463505951320533 
1.9954129667299867 -2.0766143140484647 3.033720123754219 
1.997293216366497 -2.057859015308736 3.0262227240208652 
1.999574966662632 -2.0195192689870773 3.0093346011561706 
1.9998833778782819 -1.9795038737365518 2.9896353147465575 


==> data/Magnetization_f100_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
6.282151815625658386e-02 -4.758362006851947490e-02
1.255810390586267478e-01 -9.203944570214607490e-02
1.882166266370286223e-01 -1.346306257321110700e-01
2.194686221820905392e-01 -1.554091824202310790e-01
2.506664671286085166e-01 -1.757160323772208599e-01
2.818024638751653321e-01 -1.955580078845542413e-01
3.128689300804619045e-01 -2.149252885787272249e-01
3.438582005588192159e-01 -2.338381366876174372e-01
3.747626291714493685e-01 -2.522951725952307656e-01
4.055745907130250960e-01 -2.702733786781090775e-01
4.362864827930852396e-01 -2.877722111330434651e-01
4.668907277118109489e-01 -3.047942231086286369e-01
4.973797743297097007e-01 -3.213213790673388748e-01
5.277460999307458378e-01 -3.373485502050014295e-01
5.579822120784587725e-01 -3.528671237981953479e-01
5.880806504646081123e-01 -3.678589669223061853e-01
6.180339887498950135e-01 -3.822894896790856034e-01
6.478348363962989076e-01 -3.961204411709611239e-01
6.774758404905828479e-01 -4.093575559615963977e-01
7.069496875585142837e-01 -4.220139716689912945e-01
7.362491053693558385e-01 -4.341085856626820116e-01
7.653668647301794525e-01 -4.456501630129695024e-01
7.942957812695610187e-01 -4.566143190706078436e-01
8.230287172102173088e-01 -4.669907044694707743e-01
8.515585831301450970e-01 -4.768043134151604412e-01
8.798783397118300487e-01 -4.860926484469832998e-01
9.079809994790932759e-01 -4.948878236828320731e-01
9.219487490709243893e-01 -4.991428075339657822e-01
9.358596285211464583e-01 -5.032817399763993560e-01
9.497127797411889505e-01 -5.073042724846613671e-01
9.635073482034304249e-01 -5.112107499873143057e-01
9.772424829939097002e-01 -5.150028011250792348e-01
9.909173368648149793e-01 -5.186828204987480317e-01
1.004531066286745045e+00 -5.222531257433959961e-01
1.018082831500742413e+00 -5.257158016843304082e-01
1.031571796570095012e+00 -5.290729770782834906e-01
1.044997129431897598e+00 -5.323270124551923166e-01
1.058358001948381366e+00 -5.354799998076714695e-01
1.071653589957993313e+00 -5.385340122484133518e-01
1.084883073326237568e+00 -5.414908700900148419e-01
1.098045635996263591e+00 -5.443516260988130462e-01
1.111140466039204577e+00 -5.471168264416187421e-01
1.124166755704261389e+00 -5.497870919967553505e-01
1.137123701468528036e+00 -5.523633432801081655e-01
1.150010504086557361e+00 -5.548466017848576737e-01
1.162826368639661601e+00 -5.572374489731835023e-01
1.175570504584946274e+00 -5.595354420515259442e-01
1.188242125804076954e+00 -5.617388343927948169e-01
1.200840450651768254e+00 -5.638457260998085419e-01
1.213364702003999485e+00 -5.658549089577251667e-01
1.225814107305952971e+00 -5.677662396613738505e-01
1.238187898619668159e+00 -5.695806553785974780e-01
1.250485312671410387e+00 -5.712995127373203808e-01
1.262705590898755448e+00 -5.729242867009119999e-01
1.274847979497379491e+00 -5.744566489557901834e-01
1.286911729467557830e+00 -5.758982842882732767e-01
1.298896096660366428e+00 -5.772506647119773904e-01
1.310800341823586956e+00 -5.785150774486581549e-01
1.322623730647302764e+00 -5.796926863329945334e-01
1.334365533809198423e+00 -5.807840670952008066e-01
1.346025027019545739e+00 -5.817892365210002303e-01
1.357601491065882682e+00 -5.827079044440541811e-01
1.369094211857376342e+00 -5.835399808040371283e-01
1.380502480468873250e+00 -5.842859764345449403e-01
1.391825593184627730e+00 -5.849466274438773761e-01
1.403062851541710510e+00 -5.855229030887297847e-01
1.414213562373094035e+00 -5.860162019875967410e-01
1.425277037850410045e+00 -5.864283350542783824e-01
1.436252595526376741e+00 -5.867614821852237261e-01
1.447139558376897117e+00 -5.870180537323191894e-01
1.457937254842821329e+00 -5.872004382895040786e-01
1.468645018871369334e+00 -5.873108208087426396e-01
1.479262189957217810e+00 -5.873512107735683330e-01
1.489788113183242446e+00 -5.873232704849872254e-01
1.500222139260917409e+00 -5.872286588602630975e-01
1.510563624570365748e+00 -5.870689249776753771e-01
1.520811931200060307e+00 -5.868457519927443578e-01
1.530966426986174689e+00 -5.865609474340638396e-01
1.541026485551576952e+00 -5.862162999391153928e-01
1.550991486344467374e+00 -5.858135417741797690e-01
1.560860814676658048e+00 -5.853543908845663113e-01
1.570633861761488337e+00 -5.848405513359620223e-01
1.580310024751379050e+00 -5.842736813668741869e-01
1.589888706775017813e+00 -5.836553790753590265e-01
1.599369316974178723e+00 -5.829872168383946063e-01
1.608751270540166756e+00 -5.822706901365132248e-01
1.618033988749892460e+00 -5.815071172810422073e-01
1.627216899001571848e+00 -5.806976422246576952e-01
1.636299434850044809e+00 -5.798433305505270585e-01
1.645281036041717604e+00 -5.789452581115424046e-01
1.654161148549121441e+00 -5.780045065926694425e-01
1.662939224605088473e+00 -5.770220836539659004e-01
1.671614722736538550e+00 -5.759988828080302437e-01
1.680187107797881607e+00 -5.749357069995610914e-01
1.688655851004028152e+00 -5.738332849777146860e-01
1.697020429963005173e+00 -5.726921979493031500e-01
1.705280328708181914e+00 -5.715128178342807619e-01
1.721484054007885289e+00 -5.690835761854914354e-01
1.737263028876380844e+00 -5.664975779061480754e-01
1.752613360087725392e+00 -5.637638305900429803e-01
1.767531260177384933e+00 -5.608913116973920365e-01
1.782013048376734021e+00 -5.578891381189167165e-01
1.796055151521229520e+00 -5.547662987958187353e-01
1.809654104932037377e+00 -5.515309824825866958e-01
1.822806553270889030e+00 -5.481904252064850880e-01
1.835509251367960726e+00 -5.447513960840312253e-01
1.847759065022571923e+00 -5.412200573546905868e-01
1.859552971776501362e+00 -5.376016430154441084e-01
1.870888061659733426e+00 -5.339009399275129741e-01
1.881761537908449577e+00 -5.301228491430466372e-01
1.892170717655089485e+00 -5.262727008474551438e-01
1.902113032590305952e+00 -5.223561724339479406e-01
1.911586029596659131e+00 -5.183789069223924129e-01
1.920587371353885242e+00 -5.143463937190703161e-01
1.929114836915595266e+00 -5.102639681422601603e-01
1.937166322257260820e+00 -5.061365286408001651e-01
1.944739840795352004e+00 -5.019683295069085061e-01
1.951833523877493759e+00 -4.977631553194980518e-01
1.958445621243530610e+00 -4.935246733197308222e-01
1.964574501457376332e+00 -4.892566555863318567e-01
1.970218652309547069e+00 -4.849629341608655553e-01
1.975376681190274430e+00 -4.806473306409930757e-01
1.980047315433114186e+00 -4.763135144423479295e-01
1.984229402628954864e+00 -4.719648988632972331e-01
1.987921910910358747e+00 -4.676046810015863642e-01
1.991123929206159326e+00 -4.632358947540275995e-01
1.993834667466255484e+00 -4.588613454379480983e-01
1.997779749923939585e+00 -4.504391576940960928e-01
1.999753264963321175e+00 -4.419552017144797729e-01
1.999753264963321397e+00 -4.334361660312419651e-01
1.997779749923940251e+00 -4.248911199747946177e-01
1.993834667466256372e+00 -4.163141961383882705e-01
1.987921910910359857e+00 -4.076816475325031330e-01
1.980047315433115740e+00 -3.989439955216782518e-01
1.970218652309548624e+00 -3.900074203392606687e-01
1.958445621243532608e+00 -3.806587741052183116e-01
1.944739840795354446e+00 -3.704326195542521072e-01
1.929114836915597486e+00 -3.590640661149263058e-01
1.911586029596661795e+00 -3.464887292336490954e-01
1.892170717655092371e+00 -3.327436114004515000e-01
1.870888061659736090e+00 -3.178766629024527002e-01
1.859552971776504693e+00 -3.099974866130948414e-01
1.847759065022575475e+00 -3.018773888121413229e-01
1.835509251367964279e+00 -2.935131903736032943e-01
1.822806553270892582e+00 -2.849028158503225105e-01
1.809654104932041152e+00 -2.760492077044825465e-01
1.796055151521233517e+00 -2.669675561538759623e-01
1.782013048376738240e+00 -2.576624426560539804e-01
1.767531260177389818e+00 -2.481412282135433967e-01
1.752613360087730054e+00 -2.384140180574681189e-01
1.737263028876385507e+00 -2.284883965194919042e-01
1.721484054007890396e+00 -2.183667198273266385e-01
1.705280328708187687e+00 -2.080532849502433057e-01
1.688655851004033703e+00 -1.975564780236186146e-01
1.671614722736544767e+00 -1.868912185475651577e-01
1.654161148549128102e+00 -1.760667791295926765e-01
1.636299434850050805e+00 -1.650860249811842428e-01
1.618033988749899121e+00 -1.539566764850765768e-01
1.599369316974185606e+00 -1.426879015151791552e-01
1.580310024751385489e+00 -1.312826064064672171e-01
1.560860814676664265e+00 -1.197523034310802037e-01
1.541026485551584058e+00 -1.081049761525672004e-01
1.520811931200067635e+00 -9.634963278281349908e-02
1.500222139260924514e+00 -8.448944539720081026e-02
1.479262189957225138e+00 -7.253476555181245788e-02
1.457937254842829100e+00 -6.049477868296389282e-02
1.436252595526383846e+00 -4.838086925137814048e-02
1.414213562373102029e+00 -3.620612469278993578e-02
1.391825593184635945e+00 -2.399248494662115441e-02
1.369094211857384114e+00 -1.175899755216435263e-02
1.346025027019553733e+00 4.939612858975540128e-04
1.322623730647311202e+00 1.277152112979880461e-02
1.298896096660374866e+00 2.507232393647395099e-02
1.274847979497387263e+00 3.739700151698361480e-02
1.250485312671418381e+00 4.974488063968725976e-02
1.225814107305961187e+00 6.211128613000818643e-02
1.200840450651776026e+00 7.448854554539298400e-02
1.175570504584955156e+00 8.686478414086076794e-02
1.150010504086566243e+00 9.921229473777941343e-02
1.124166755704270493e+00 1.115205063717021050e-01
1.098045635996272917e+00 1.237972428057230734e-01
1.071653589958003083e+00 1.360554157288744181e-01
1.044997129431907812e+00 1.483051392517626410e-01
1.018082831500752183e+00 1.605523505130082296e-01
9.909173368648256375e-01 1.728024211264513332e-01
9.635073482034413050e-01 1.850591275382484358e-01
9.358596285211577825e-01 1.973263541577884306e-01
9.219487490709350475e-01 2.034864689078172140e-01
9.079809994791040451e-01 2.096469557788843696e-01
8.939572413422520736e-01 2.158079831191369313e-01
8.798783397118410399e-01 2.219689418143813708e-01
8.657451630408371512e-01 2.281292961998099833e-01
8.373194750748655935e-01 2.404107415277659254e-01
8.086871910574988664e-01 2.527041407070494405e-01
7.798553755763865114e-01 2.650134651935440733e-01
7.508311424505762499e-01 2.773452873688373455e-01
7.216216529752940145e-01 2.897049772106121135e-01
6.922341141549965826e-01 3.020959172584456454e-01
6.626757769251527819e-01 3.145211073174302707e-01
6.329539343631832571e-01 3.269849601764643898e-01
6.030759198890035533e-01 3.394926006894265491e-01
5.730491054556081654e-01 3.520478634297011800e-01
5.428808997301602934e-01 3.646504804588929227e-01
5.125787462660051919e-01 3.772930604912195229e-01
4.821501216660895039e-01 3.899560866403735671e-01
4.516025337382197913e-01 4.026166543709711054e-01
4.209435196426239423e-01 4.152460972980461795e-01
3.901806440322693748e-01 4.278132793709275572e-01
3.593214971863981644e-01 4.402846836236865014e-01
3.283736931377391755e-01 4.526347744224136771e-01
2.973448677938594908e-01 4.648407628223979460e-01
2.662426770531184372e-01 4.768852464999654428e-01
2.350747949156891947e-01 4.887490890342443550e-01
2.038489115901133131e-01 5.004205581335030573e-01
1.725727315958610619e-01 5.118898604470407676e-01
1.412539718623478657e-01 5.231375818026291480e-01
1.099003598249061880e-01 5.341481518822139840e-01
7.851963151815209707e-02 5.449092457919867405e-01
4.711952966723537833e-02 5.553980202826642731e-01
1.570780177743792347e-02 5.655989145962785347e-01
-1.570780177740545985e-02 5.755025754069725830e-01
-4.711952966720470148e-02 5.850926585400244573e-01
-7.851963151812144104e-02 5.943577658572311018e-01
-1.099003598248755459e-01 6.032854953569350975e-01
-1.412539718623172513e-01 6.118626619999197880e-01
-1.725727315958304753e-01 6.200846424654993250e-01
-2.038489115900845305e-01 6.279506792454156994e-01
-2.350747949156587191e-01 6.354582130044161836e-01
-2.662426770530880171e-01 6.426079422203826441e-01
-2.973448677938291262e-01 6.494032765524838657e-01
-3.283736931377089219e-01 6.558493366375579559e-01
-3.593214971863679663e-01 6.619494503430801702e-01
-3.901806440322392877e-01 6.677101583037742261e-01
-4.209435196425922454e-01 6.731406052262762785e-01
-4.516025337381890381e-01 6.782492062388660869e-01
-4.821501216660588618e-01 6.830432073793721859e-01
-5.125787462659747717e-01 6.875273815098137398e-01
-5.428808997301298733e-01 6.917054152129330502e-01
-5.730491054555778563e-01 6.955816110541690467e-01
-6.030759198889725781e-01 6.991576492776209184e-01
-6.329539343631533921e-01 7.024364259330988514e-01
-6.626757769251230279e-01 7.054231285757857073e-01
-6.922341141549669397e-01 7.081224427911684272e-01
-7.216216529752644826e-01 7.105384126207273665e-01
-7.508311424505470510e-01 7.126761877162619552e-01
-7.798553755763574236e-01 7.145402640211145906e-01
-8.086871910574724431e-01 7.161356548721198312e-01
-8.373194750748369497e-01 7.174684559406497852e-01
-8.657451630408086185e-01 7.185442823536069001e-01
-8.939572413422229857e-01 7.193668781433010251e-01
-9.219487490709054045e-01 7.199407496844986154e-01
-9.497127797411699657e-01 7.202703008272209884e-01
-9.772424829938906043e-01 7.203588425068504497e-01
-1.004531066286725061e+00 7.202086332693178328e-01
-1.031571796570075694e+00 7.198230460221233251e-01
-1.058358001948362048e+00 7.192059364043933423e-01
-1.084883073326218472e+00 7.183606271937215126e-01
-1.111140466039185259e+00 7.172915327839491928e-01
-1.137123701468508941e+00 7.160042853906226634e-01
-1.162826368639642949e+00 7.145044151124605447e-01
-1.188242125804058080e+00 7.127974289082374959e-01
-1.213364702003980611e+00 7.108891295831295531e-01
-1.238187898619649285e+00 7.087857585699258722e-01
-1.262705590898736796e+00 7.064938189968240634e-01
-1.286911729467539400e+00 7.040198722226815864e-01
-1.310800341823569415e+00 7.013705260703310129e-01
-1.334365533809180437e+00 6.985522537269174270e-01
-1.357601491065865362e+00 6.955715733359156827e-01
-1.380502480468856152e+00 6.924350961256701131e-01
-1.403062851541693634e+00 6.891493843922879003e-01
-1.425277037850393169e+00 6.857209318912312890e-01
-1.447139558376881130e+00 6.821559590708079490e-01
-1.468645018871353791e+00 6.784607957453121507e-01
-1.489788113183226237e+00 6.746415586598267788e-01
-1.510563624570350205e+00 6.707038093661322753e-01
-1.530966426986158924e+00 6.666524559142501527e-01
-1.550991486344451831e+00 6.624924352916700121e-01
-1.570633861761473016e+00 6.582289277480769529e-01
-1.589888706775003380e+00 6.538671375350977311e-01
-1.608751270540153433e+00 6.494123671441270895e-01
-1.627216899001557859e+00 6.448695950948620803e-01
-1.645281036041703615e+00 6.402437506343403584e-01
-1.662939224605074706e+00 6.355401510127465237e-01
-1.680187107797868284e+00 6.307641074260059710e-01
-1.697020429962992294e+00 6.259208358343301137e-01
-1.713435037730084431e+00 6.210156719936759107e-01
-1.729426881040295516e+00 6.160538806007216373e-01
-1.744992014145579917e+00 6.110401679815234965e-01
-1.760126596582249903e+00 6.059790051013803636e-01
-1.774826894118552767e+00 6.008747906327085442e-01
-1.789089279676036925e+00 5.957319339609836728e-01
-1.802910234224478492e+00 5.905547321959070395e-01
-1.816286347650150734e+00 5.853475115049279198e-01
-1.829214319597214811e+00 5.801144394227736312e-01
-1.841690960282040601e+00 5.748594564429130305e-01
-1.853713191280230044e+00 5.695864189549249001e-01
-1.865278046286177105e+00 5.642991943141320021e-01
-1.876382671844957439e+00 5.590015139729020976e-01
-1.887024328056376765e+00 5.536969920081790120e-01
-1.906908344637993080e+00 5.434009424368800856e-01
-1.924910472907285897e+00 5.330646561734999622e-01
-1.941012946937077155e+00 5.227320205444900836e-01
-1.955199875529574527e+00 5.124354486799969077e-01
-1.967457257899065892e+00 5.022018013850545470e-01
-1.977772997489004148e+00 4.920534032108191402e-01
-1.986136913909848811e+00 4.820087879762451344e-01
-1.992540752985879626e+00 4.720823202664946039e-01
-1.996978194901074088e+00 4.622835475151010343e-01
-1.999444860436000226e+00 4.526167609109605361e-01
-1.999938315289579771e+00 4.430799602551313554e-01
-1.998458072481447356e+00 4.336637354934338440e-01
-1.995005592832542751e+00 4.243493864646806779e-01
-1.982199494731954115e+00 4.070564979734210276e-01
-1.961570560806467745e+00 3.890357104351864215e-01
-1.933200204033823866e+00 3.678653369545232810e-01
-1.916145798924648869e+00 3.554623044761920370e-01
-1.897200389251020969e+00 3.419495025120048437e-01
-1.876382671844981198e+00 3.273085627337236625e-01
-1.853713191280255801e+00 3.115873377475346651e-01
-1.829214319597242566e+00 2.948417008299524245e-01
-1.802910234224508024e+00 2.771088097218360469e-01
-1.774826894118584297e+00 2.584634751216853821e-01
-1.744992014145613224e+00 2.389732644564318276e-01
-1.713435037730119515e+00 2.186899379698518109e-01
-1.680187107797905366e+00 1.976580993605262515e-01
-1.645281036041742473e+00 1.759651052223364653e-01
-1.627216899001596495e+00 1.648155586842218745e-01
-1.608751270540192069e+00 1.535457801476406703e-01
-1.589888706775042682e+00 1.421539658096473424e-01
-1.570633861761511874e+00 1.306364271369180041e-01
-1.550991486344491355e+00 1.190031654360723667e-01
-1.530966426986198226e+00 1.072586500967445677e-01
-1.510563624570389729e+00 9.541045293937505667e-02
-1.489788113183265983e+00 8.346134200302905704e-02
-1.468645018871392205e+00 7.142192715449437179e-02
-1.447139558376920210e+00 5.930150688199754133e-02
-1.425277037850431583e+00 4.711144843293627732e-02
-1.403062851541732714e+00 3.486470132460946919e-02
-1.380502480468894788e+00 2.258649108657325918e-02
-1.357601491065903110e+00 1.029128002243230415e-02
-1.334365533809219295e+00 -2.022705128649871214e-03
-1.310800341823606940e+00 -1.435966363447019507e-02
-1.286911729467576038e+00 -2.671835157108749803e-02
-1.262705590898773877e+00 -3.909943352663265703e-02
-1.238187898619685479e+00 -5.150187515072742611e-02
-1.213364702004017248e+00 -6.392061744119881261e-02
-1.188242125804093829e+00 -7.634744868385255623e-02
-1.162826368639676700e+00 -8.876750378372796901e-02
-1.137123701468543802e+00 -1.011542602718324829e-01
-1.111140466039219232e+00 -1.135008539473585792e-01
-1.084883073326252667e+00 -1.258173643697381716e-01
-1.058358001948395133e+00 -1.381163634585276523e-01
-1.031571796570107447e+00 -1.504074685827241076e-01
-1.004531066286757923e+00 -1.626964160300827800e-01
-9.772424829939214685e-01 -1.749883921251434993e-01
-9.497127797412010519e-01 -1.872871063930988123e-01
-9.219487490709352695e-01 -1.995966221487031067e-01
-8.939572413422514074e-01 -2.119184415355255258e-01
-8.657451630408373733e-01 -2.242485910645431735e-01
-8.373194750748642612e-01 -2.365856712518140947e-01
-8.086871910574983113e-01 -2.489309166454793387e-01
-7.798553755763834028e-01 -2.612875841967930435e-01
-7.508311424505715870e-01 -2.736618626705691892e-01
-7.216216529752892406e-01 -2.860606613220029737e-01
-6.922341141549901433e-01 -2.984886262774916754e-01
-6.626757769251463426e-01 -3.109492505494860781e-01
-6.329539343631751525e-01 -3.234466427133722011e-01
-6.030759198889927841e-01 -3.359861233544019221e-01
-5.730491054555981734e-01 -3.485722880081894570e-01
-5.428808997301485251e-01 -3.612058658617237072e-01
-5.125787462659917582e-01 -3.738805407433756778e-01
-4.821501216660759592e-01 -3.865771525661583219e-01
-4.668907277118086729e-01 -3.929383420175763253e-01
-4.362864827930814093e-01 -4.056218280040938540e-01
-4.055745907130214323e-01 -4.182607661473565219e-01
-3.747626291714441504e-01 -4.308225595844709099e-01
-3.438582005588141643e-01 -4.432795037851601228e-01
-3.128689300804551876e-01 -4.556056725847077438e-01
-2.818024638751571720e-01 -4.677807169166833812e-01
-2.506664671286005230e-01 -4.797882405615249701e-01
-2.194686221820809635e-01 -4.916075297242167297e-01
-1.882166266370192131e-01 -5.032311949943352181e-01
-1.569181914556788682e-01 -5.146435915560902963e-01
-1.255810390586141190e-01 -5.258278580988356987e-01
-9.421290141927285422e-02 -5.367691421444774624e-01
-6.282151815624251179e-02 -5.474527262018001883e-01
-3.141463462362745207e-02 -5.578539831895015233e-01
1.372099599554306312e-14 -5.679629947415274493e-01
3.141463462365311904e-02 -5.777669156711754406e-01
6.282151815626994817e-02 -5.872519566481867459e-01
9.421290141929672401e-02 -5.964085995051302547e-01
1.255810390586521441e-01 -6.052232012717485565e-01
1.569181914557150614e-01 -6.136834711621281802e-01
1.882166266370536023e-01 -6.217876399975723611e-01
2.194686221821170458e-01 -6.295330368003033694e-01
2.506664671286329971e-01 -6.369168657575310366e-01
2.818024638751913669e-01 -6.439428854071475028e-01
3.128689300804858298e-01 -6.506144310565662447e-01
3.438582005588446955e-01 -6.569364601197748010e-01
3.747626291714728497e-01 -6.629127503536822452e-01
4.055745907130500205e-01 -6.685515141683777696e-01
4.362864827931099421e-01 -6.738627172302176227e-01
4.668907277118353738e-01 -6.788541715260353326e-01
4.973797743297338481e-01 -6.835323417332412888e-01
5.277460999307698186e-01 -6.879016236216266567e-01
5.579822120784958539e-01 -6.919658572425227971e-01
5.880806504646431954e-01 -6.957293286543233535e-01
6.180339887499315399e-01 -6.991937664044385325e-01
6.478348363963351009e-01 -7.023626129182395372e-01
6.774758404906187081e-01 -7.052410594978009151e-01
7.069496875585498108e-01 -7.078329376514866933e-01
7.362491053693911436e-01 -7.101430354158860814e-01
7.653668647302143135e-01 -7.121765217848969876e-01
7.942957812695956576e-01 -7.139376556415547581e-01
8.230287172102515036e-01 -7.154320283989352713e-01
8.515585831301805131e-01 -7.166662927826665808e-01
8.798783397118634664e-01 -7.176450003537312439e-01
9.079809994791279149e-01 -7.183715587021697324e-01
9.358596285211790988e-01 -7.188511971726262439e-01
9.635073482034749448e-01 -7.190881072286476883e-01
9.909173368648588331e-01 -7.190849500162967978e-01
1.018082831500785934e+00 -7.188443766836567494e-01
1.044997129431940452e+00 -7.183702373187969004e-01
1.071653589958035280e+00 -7.176657645181708789e-01
1.098045635996306446e+00 -7.167349739801792685e-01
1.124166755704302245e+00 -7.155830777367723217e-01
1.150010504086598884e+00 -7.142157492930105711e-01
1.175570504584986020e+00 -7.126382953084374750e-01
1.200840450651808666e+00 -7.108561298401838702e-01
1.225814107305992939e+00 -7.088750011232413106e-01
1.250485312671449689e+00 -7.067011272374509323e-01
1.274847979497418127e+00 -7.043410706853158176e-01
1.298896096660405508e+00 -7.018014524670155296e-01
1.322623730647351836e+00 -6.990889966058593252e-01
1.346025027019592590e+00 -6.962103189117380131e-01
1.369094211857423860e+00 -6.931719583756155156e-01
1.391825593184673027e+00 -6.899804866632635036e-01
1.414213562373139998e+00 -6.866426435018222474e-01
1.436252595526421594e+00 -6.831649069123988394e-01
1.457937254842866182e+00 -6.795534106745660941e-01
1.479262189957261775e+00 -6.758145962904739124e-01
1.500222139260960486e+00 -6.719547476122471608e-01
1.520811931200102496e+00 -6.679790531294841349e-01
1.541026485551619363e+00 -6.638922025144745609e-01
1.560860814676698238e+00 -6.596990226511749711e-01
1.580310024751419684e+00 -6.554045506072174732e-01
1.599369316974218247e+00 -6.510139974717722433e-01
1.618033988749939533e+00 -6.465325925653605532e-01
1.636299434850090329e+00 -6.419652613259213547e-01
1.654161148549166072e+00 -6.373171355839215568e-01
1.671614722736581848e+00 -6.325935627500712810e-01
1.688655851004070341e+00 -6.277997606660361551e-01
1.705280328708224546e+00 -6.229409900178769499e-01
1.721484054007925257e+00 -6.180228219124326294e-01
1.737263028876420368e+00 -6.130504478831432236e-01
1.752613360087762917e+00 -6.080284866037500846e-01
1.767531260177422459e+00 -6.029612687597721843e-01
1.782013048376770215e+00 -5.978531084926150818e-01
1.796055151521264603e+00 -5.927082872141655745e-01
1.809654104932071128e+00 -5.875310312558252868e-01
1.822806553270921448e+00 -5.823256232179011560e-01
1.835509251367997807e+00 -5.770961456008492085e-01
1.847759065022607006e+00 -5.718464495190023200e-01
1.859552971776535557e+00 -5.665803538098543868e-01
1.870888061659765400e+00 -5.613016161830863826e-01
1.881761537908480886e+00 -5.560138689961392489e-01
1.892170717655119239e+00 -5.507206853860779905e-01
1.911586029596686220e+00 -5.404534948852581788e-01
1.929114836915619247e+00 -5.301511618384507907e-01
1.944739840795373542e+00 -5.198568575193656116e-01
1.958445621243549262e+00 -5.096025059942876911e-01
1.970218652309562835e+00 -4.994142149460678026e-01
1.980047315433127508e+00 -4.893137151270017804e-01
1.987921910910368961e+00 -4.793188669758901566e-01
1.993834667466262811e+00 -4.694431577912219766e-01
1.997779749923944026e+00 -4.596950045086867775e-01
1.999753264963322508e+00 -4.500772532704757634e-01
1.999753264963319843e+00 -4.405862204465539889e-01


==> data/Magnetization_f100_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.06282151815625658 -0.09516724013703895 0.11040513822477606 
0.12558103905862675 -0.18407889140429215 0.21762048476077284 
0.18821662663702862 -0.26926125146422214 0.3228472523691397 
0.21946862218209054 -0.31081836484046216 0.3748778046023216 
0.2506664671286085 -0.3514320647544417 0.4263824995058294 
0.28180246387516533 -0.3911160157691085 0.4773604717597196 
0.3128689300804619 -0.42985057715745445 0.5277942186591891 
0.3438582005588192 -0.4676762733752349 0.5776963372464367 
0.37476262917144937 -0.5045903451904615 0.6270578017666801 
0.4055745907130251 -0.5405467573562182 0.6758479693911341 
0.43628648279308524 -0.5755444222660869 0.7240586939261286 
0.46689072771181095 -0.6095884462172573 0.7716849508204395 
0.4973797743297097 -0.6426427581346777 0.8187011533970485 
0.5277460999307458 -0.6746971004100029 0.8650946501357473 
0.5579822120784588 -0.7057342475963907 0.9108493358766541 
0.5880806504646081 -0.7357179338446124 0.9559396173869144 
0.618033988749895 -0.7645789793581712 1.0003234784289807 
0.6478348363962989 -0.7922408823419222 1.04395527756726 
0.6774758404905828 -0.8187151119231928 1.0868333964521792 
0.7069496875585143 -0.8440279433379826 1.1289636592275056 
0.7362491053693558 -0.868217171325364 1.170357691032038 
0.7653668647301795 -0.891300326025939 1.211017027743149 
0.794295781269561 -0.9132286381412157 1.2509101003401688 
0.8230287172102173 -0.9339814089389415 1.290019421679688 
0.8515585831301451 -0.9536086268303209 1.3283628965453056 
0.87987833971183 -0.9721852968939666 1.3659709881588133 
0.9079809994790933 -0.9897756473656641 1.4028688231619253 
0.9219487490709244 -0.9982856150679316 1.4210915566048903 
0.9358596285211465 -1.0065634799527987 1.4391413684975458 
0.949712779741189 -1.0146085449693227 1.4570170522258503 
0.9635073482034304 -1.0224214999746286 1.4747180981907446 
0.9772424829939097 -1.0300056022501585 1.4922452841189888 
0.990917336864815 -1.037365640997496 1.509600157363563 
1.004531066286745 -1.044506251486792 1.526784192030141 
1.0180828315007424 -1.0514316033686608 1.5437986331850728 
1.031571796570095 -1.058145954156567 1.5606447736483786 
1.0449971294318976 -1.0646540249103846 1.57732414188709 
1.0583580019483814 -1.070959999615343 1.593838001756053 
1.0716535899579933 -1.0770680244968267 1.6101876022064068 
1.0848830733262376 -1.0829817401800297 1.6263739434162523 
1.0980456359962636 -1.088703252197626 1.6423972620950766 
1.1111404660392046 -1.0942336528832375 1.6582572924808234 
1.1241667557042614 -1.0995741839935107 1.6739538477010167 
1.137123701468528 -1.1047266865602163 1.689487044748636 
1.1500105040865574 -1.1096932035697153 1.704857105871415 
1.1628263686396616 -1.114474897946367 1.720063817612845 
1.1755705045849463 -1.1190708841030519 1.7351059466364722 
1.188242125804077 -1.1234776687855896 1.7499809601968717 
1.2008404506517683 -1.127691452199617 1.7646861767515767 
1.2133647020039995 -1.1317098179154503 1.7792196109617247 
1.225814107305953 -1.1355324793227477 1.7935803469673268 
1.2381878986196682 -1.139161310757195 1.8077685539982657 
1.2504853126714104 -1.1425990254746408 1.8217848254087308 
1.2627055908987554 -1.145848573401824 1.8356298775996676 
1.2748479794973795 -1.1489132979115804 1.8493046284531696 
1.2869117294675578 -1.1517965685765466 1.8628100137558312 
1.2988960966603664 -1.1545013294239548 1.8761467613723437 
1.310800341823587 -1.1570301548973163 1.8893154192722452 
1.3226237306473028 -1.159385372665989 1.9023164169802973 
1.3343655338091984 -1.1615681341904016 1.9151496009043991 
1.3460250270195457 -1.1635784730420005 1.927814263540546 
1.3576014910658827 -1.1654158088881084 1.9403093955099369 
1.3690942118573763 -1.1670799616080743 1.9526341926614135 
1.3805024804688732 -1.1685719528690899 1.9647884569034182 
1.3918255931846277 -1.1698932548877548 1.9767722206285052 
1.4030628515417105 -1.1710458061774596 1.9885857546304404 
1.414213562373094 -1.1720324039751935 2.0002297643606908 
1.42527703785041 -1.1728566701085568 2.0117053729046885 
1.4362525955263767 -1.1735229643704475 2.0230140777116006 
1.4471395583768971 -1.1740361074646384 2.034157612109216 
1.4579372548428213 -1.1744008765790082 2.0451376931323253 
1.4686450188713693 -1.1746216416174853 2.055955839680112 
1.4792621899572178 -1.1747024215471367 2.066613400730786 
1.4897881131832424 -1.1746465409699745 2.0771113836682296 
1.5002221392609174 -1.1744573177205262 2.0874507981211803 
1.5105636245703657 -1.1741378499553508 2.0976325495480412 
1.5208119312000603 -1.1736915039854887 2.1076576831928047 
1.5309664269861747 -1.1731218948681277 2.1175273744202388 
1.541026485551577 -1.1724325998782308 2.1272427854906923 
1.5509914863444674 -1.1716270835483595 2.1368050281186473 
1.560860814676658 -1.1707087817691326 2.1462152055612242 
1.5706338617614883 -1.169681102671924 2.1554744130974504 
1.580310024751379 -1.1685473627337484 2.164583706118253 
1.5898887067750178 -1.167310758150718 2.1735440858503767 
1.5993693169741787 -1.1659744336767892 2.182356533812573 
1.6087512705401668 -1.1645413802730264 2.19102196067668 
1.6180339887498925 -1.1630142345620844 2.1995411060309347 
1.6272168990015718 -1.1613952844493154 2.2079145412262298 
1.6362994348500448 -1.1596866611010541 2.216142765400572 
1.6452810360417176 -1.1578905162230848 2.22422629415326 
1.6541611485491214 -1.1560090131853389 2.2321656551417908 
1.6629392246050885 -1.1540441673079318 2.2399613082590544 
1.6716147227365385 -1.1519977656160605 2.2476136055445686 
1.6801871077978816 -1.1498714139991222 2.255122814797443 
1.6886558510040282 -1.1476665699554294 2.2624891359817427 
1.6970204299630052 -1.1453843958986063 2.269712627912308 
1.705280328708182 -1.1430256356685615 2.2767931465424627 
1.7214840540078853 -1.1381671523709829 2.290567630193377 
1.7372630288763808 -1.1329951558122962 2.3037606067825287 
1.7526133600877254 -1.127527661180086 2.3163771906777684 
1.767531260177385 -1.121782623394784 2.328422571874777 
1.782013048376734 -1.1157782762378334 2.339902186495651 
1.7960551515212295 -1.1095325975916375 2.3508214503170484 
1.8096541049320374 -1.1030619649651734 2.361185087414624 
1.822806553270889 -1.0963808504129702 2.370996978477374 
1.8355092513679607 -1.0895027921680625 2.380260647451992 
1.847759065022572 -1.0824401147093812 2.3889791223772625 
1.8595529717765014 -1.0752032860308882 2.3971546147919454 
1.8708880616597334 -1.067801879855026 2.4047890015872464 
1.8817615379084496 -1.0602456982860933 2.4118843870514963 
1.8921707176550895 -1.0525454016949103 2.4184434185025445 
1.902113032590306 -1.0447123448678959 2.424469205024254 
1.9115860295966591 -1.0367578138447848 2.4299649365190517 
1.9205873713538852 -1.0286927874381406 2.4349337650729557 
1.9291148369155953 -1.0205279362845203 2.4393788050578555 
1.9371663222572608 -1.0122730572816003 2.443302850898061 
1.944739840795352 -1.003936659013817 2.4467081703022604 
1.9518335238774938 -0.9955263106389961 2.4495966791969916 
1.9584456212435306 -0.9870493466394616 2.4519702945632615 
1.9645745014573763 -0.9785133111726637 2.4538311570437084 
1.970218652309547 -0.9699258683217311 2.4551815864704127 
1.9753766811902744 -0.9612946612819862 2.4560240118312677 
1.9800473154331142 -0.9526270288846959 2.4563608298754622 
1.9842294026289549 -0.9439297977265945 2.456194301492252 
1.9879219109103587 -0.9352093620031727 2.455526591911945 
1.9911239292061593 -0.9264717895080552 2.454359823960187 
1.9938346674662555 -0.9177226908758962 2.4526960129042035 
1.9977797499239396 -0.9008783153881922 2.4482189076180356 
1.9997532649633212 -0.8839104034289595 2.441708466677801 
1.9997532649633214 -0.8668723320624839 2.433189430994563 
1.9977797499239403 -0.8497822399495892 2.422670869898735 
1.9938346674662564 -0.8326283922767765 2.4101488636046446 
1.9879219109103599 -0.8153632950650063 2.395603558442863 
1.9800473154331157 -0.7978879910433565 2.378991310954794 
1.9702186523095486 -0.7800148406785213 2.360226072648809 
1.9584456212435326 -0.7613175482104366 2.339104395348751 
1.9447398407953544 -0.7408652391085042 2.3151724603496064 
1.9291148369155975 -0.7181281322298526 2.288178903030524 
1.9115860295966618 -0.6929774584672982 2.2580747588303107 
1.8921707176550924 -0.665487222800903 2.2249143290555438 
1.870888061659736 -0.6357533258049054 2.188764724562189 
1.8595529717765047 -0.6199949732261897 2.1695504583895997 
1.8477590650225755 -0.6037547776242826 2.1496364538347166 
1.8355092513679643 -0.5870263807472066 2.1290224417415677 
1.8228065532708926 -0.569805631700645 2.107709369121215 
1.8096541049320412 -0.5520984154089651 2.085703312636524 
1.7960551515212335 -0.5339351123077519 2.0630227076751093 
1.7820130483767382 -0.515324885312108 2.039675491032792 
1.7675312601773898 -0.4962824564270868 2.0156724883909334 
1.75261336008773 -0.47682803611493624 1.9910273781451981 
1.7372630288763855 -0.4569767930389838 1.9657514253958774 
1.7214840540078904 -0.4367334396546533 1.939850773835217 
1.7052803287081877 -0.4161065699004866 1.913333613658431 
1.6886558510040337 -0.39511295604723723 1.8862123290276522 
1.6716147227365448 -0.3737824370951303 1.8585059412841098 
1.654161148549128 -0.35213355825918535 1.8302279276787208 
1.6362994348500508 -0.3301720499623685 1.801385459831235 
1.6180339887498991 -0.30791335297015315 1.7719906652349757 
1.5993693169741856 -0.2853758030303583 1.7420572184893648 
1.5803100247513855 -0.26256521281293443 1.7115926311578527 
1.5608608146766643 -0.2395046068621604 1.6806131181077444 
1.541026485551584 -0.2162099523051344 1.6491314617041513 
1.5208119312000676 -0.192699265565627 1.6171615639828811 
1.5002221392609245 -0.16897889079440162 1.5847115846581252 
1.4792621899572251 -0.14506953110362492 1.5517969555090376 
1.457937254842829 -0.12098955736592779 1.518432033525793 
1.4362525955263838 -0.09676173850275628 1.484633464777762 
1.414213562373102 -0.07241224938557987 1.4504196870658919 
1.391825593184636 -0.04798496989324231 1.415818078131257 
1.3690942118573841 -0.023517995104328705 1.3808532094095485 
1.3460250270195537 0.000987922571795108 1.345531065733656 
1.3226237306473112 0.02554304225959761 1.3098522095175125 
1.2988960966603749 0.0501446478729479 1.273823772723901 
1.2748479794973873 0.07479400303396723 1.2374509779804037 
1.2504853126714184 0.09948976127937452 1.2007404320317312 
1.2258141073059612 0.12422257226001637 1.163702821175953 
1.200840450651776 0.14897709109078597 1.126351905106383 
1.1755705045849552 0.17372956828172154 1.0887057204440944 
1.1500105040865662 0.19842458947555883 1.0507982093487869 
1.1241667557042705 0.2230410127434042 1.0126462493325683 
1.098045635996273 0.24759448561144615 0.9742483931905499 
1.071653589958003 0.27211083145774884 0.9355981742291286 
1.0449971294319078 0.2966102785035253 0.8966919901801451 
1.0180828315007522 0.32110470102601646 0.857530480987744 
0.9909173368648256 0.34560484225290267 0.8181149157383742 
0.9635073482034413 0.37011825507649687 0.7784482206651928 
0.9358596285211578 0.39465270831557686 0.7385332743633694 
0.921948749070935 0.40697293781563443 0.7184622801631179 
0.907980999479104 0.41929391155776874 0.6983340437002197 
0.8939572413422521 0.43161596623827386 0.6781492582231151 
0.879878339711841 0.44393788362876274 0.6579093978974597 
0.8657451630408372 0.45625859239961997 0.6376158668410272 
0.8373194750748656 0.48082148305553185 0.5969087335470997 
0.8086871910574989 0.5054082814140989 0.5559830503504495 
0.7798553755763865 0.5300269303870881 0.5148419103828424 
0.7508311424505762 0.5546905747376747 0.4734858550817389 
0.721621652975294 0.5794099544212242 0.4319166757646819 
0.6922341141549966 0.6041918345168913 0.39013819689655094 
0.6626757769251528 0.6290422146348605 0.3481546696077225 
0.6329539343631833 0.6539699203529288 0.30596897418671887 
0.6030759198890036 0.6789852013788531 0.263583319199577 
0.5730491054556082 0.7040957268594024 0.22100124202590699 
0.5428808997301603 0.7293009609177858 0.17823041927126737 
0.5125787462660052 0.754586120982439 0.13528568577478567 
0.4821501216660895 0.7799121732807471 0.09219403502571594 
0.4516025337382198 0.8052333087419422 0.048985879367248686 
0.42094351964262394 0.8304921945960924 0.005697422344577763 
0.3901806440322694 0.8556265587418551 -0.03763263533865818 
0.35932149718639816 0.880569367247373 -0.08096318643728834 
0.3283736931377392 0.9052695488448274 -0.1242610812846745 
0.2973448677938595 0.9296815256447959 -0.16749589502853846 
0.26624267705311844 0.9537704929999309 -0.210642569446847 
0.2350747949156892 0.9774981780684887 -0.25367429411855513 
0.2038489115901133 1.0008411162670061 -0.29657164654338974 
0.17257273159586106 1.0237797208940815 -0.3393171288511797 
0.14125397186234787 1.0462751636052583 -0.38188360994028125 
0.10990035982490619 1.068296303764428 -0.4242477920573078 
0.0785196315181521 1.0898184915839735 -0.46638961427383463 
0.04711952966723538 1.1107960405653285 -0.5082784906154288 
0.015707801777437923 1.131197829192557 -0.5498911128188406 
-0.01570780177740546 1.1510051508139452 -0.5912103771843781 
-0.0471195296672047 1.170185317080049 -0.6322121882072291 
-0.07851963151812144 1.1887155317144622 -0.6728773973753526 
-0.10990035982487555 1.2065709907138702 -0.7131858551818107 
-0.14125397186231725 1.2237253239998396 -0.753116633862237 
-0.17257273159583048 1.2401692849309986 -0.7926573740613299 
-0.20384891159008453 1.2559013584908314 -0.8317995908355003 
-0.23507479491565872 1.2709164260088324 -0.8705330079200749 
-0.266242677053088 1.2852158844407653 -0.9088506192734707 
-0.2973448677938291 1.2988065531049677 -0.946748144346313 
-0.3283736931377089 1.311698673275116 -0.9842230297752669 
-0.35932149718636797 1.3238989006861603 -1.0212709475294481 
-0.3901806440322393 1.3354203166075485 -1.0578908023360136 
-0.42094351964259225 1.3462812104525526 -1.0940841248688686 
-0.45160253373818904 1.3564984124777322 -1.1298517399770551 
-0.48215012166605886 1.3660864147587444 -1.165193329045431 
-0.5125787462659748 1.3750547630196275 -1.2001061277757885 
-0.5428808997301299 1.383410830425866 -1.234586314943063 
-0.5730491054555779 1.391163222108338 -1.268630716509747 
-0.6030759198889726 1.3983152985552418 -1.3022335691665936 
-0.6329539343631534 1.4048728518661977 -1.3353903602962522 
-0.662675776925123 1.4108462571515714 -1.3680989055009087 
-0.6922341141549669 1.4162448855823369 -1.4003565569461354 
-0.7216216529752645 1.4210768252414547 -1.4321600655959918 
-0.750831142450547 1.425352375432524 -1.463507330166809 
-0.7798553755763574 1.4290805280422292 -1.494395639597472 
-0.8086871910574724 1.4322713097442397 -1.5248228459295923 
-0.837319475074837 1.4349369118812996 -1.5547879310154866 
-0.8657451630408086 1.4370885647072138 -1.5842894453944156 
-0.893957241342223 1.438733756286602 -1.6133241194855241 
-0.9219487490709054 1.4398814993689972 -1.641889498755404 
-0.94971277974117 1.440540601654442 -1.6699830805683908 
-0.9772424829938906 1.440717685013701 -1.6976013255007412 
-1.004531066286725 1.4404172665386357 -1.724739699556043 
-1.0315717965700757 1.4396460920442467 -1.751394842592199 
-1.058358001948362 1.4384118728087867 -1.7775639383527553 
-1.0848830733262185 1.436721254387443 -1.80324370051994 
-1.1111404660391853 1.4345830655678984 -1.8284319988231346 
-1.137123701468509 1.4320085707812453 -1.8531279868591315 
-1.162826368639643 1.429008830224921 -1.8773307837521034 
-1.188242125804058 1.425594857816475 -1.9010395547122956 
-1.2133647020039806 1.421778259166259 -1.92425383158711 
-1.2381878986196493 1.4175715171398517 -1.946973657189575 
-1.2627055908987368 1.4129876379936481 -1.9691994098955607 
-1.2869117294675394 1.4080397444453632 -1.990931601690221 
-1.3108003418235694 1.402741052140662 -2.0121708678939005 
-1.3343655338091804 1.3971045074538349 -2.032917787536098 
-1.3576014910658654 1.3911431466718314 -2.053173064401781 
-1.3805024804688562 1.3848701922513402 -2.0729375765945264 
-1.4030628515416936 1.3782987687845758 -2.0922122359339816 
-1.4252770378503932 1.3714418637824626 -2.1109979697416246 
-1.4471395583768811 1.364311918141616 -2.129295517447689 
-1.4686450188713538 1.3569215914906243 -2.147105814616666 
-1.4897881131832262 1.3492831173196536 -2.164429671843053 
-1.5105636245703502 1.3414076187322646 -2.1812674339364824 
-1.530966426986159 1.3333049118285003 -2.197618882900409 
-1.5509914863444518 1.32498487058334 -2.2134839216361217 
-1.570633861761473 1.316457855496154 -2.22886278950955 
-1.5898887067750034 1.3077342750701955 -2.243755844310101 
-1.6087512705401534 1.2988247342882542 -2.2581636376842806 
-1.6272168990015579 1.2897391901897242 -2.27208649409642 
-1.6452810360417036 1.2804875012686807 -2.285524786676044 
-1.6629392246050747 1.271080302025493 -2.2984793756178212 
-1.6801871077978683 1.261528214852012 -2.3109512152238745 
-1.6970204299629923 1.2518416716686602 -2.3229412657973225 
-1.7134350377300844 1.2420313439873518 -2.33445070972376 
-1.7294268810402955 1.2321077612014433 -2.345480761641017 
-1.74499201414558 1.222080335963047 -2.3560321821271035 
-1.76012659658225 1.2119580102027607 -2.36610560168363 
-1.7748268941185528 1.201749581265417 -2.3757016847512613 
-1.789089279676037 1.1914638679219673 -2.3848212136370206 
-1.8029102342244785 1.181109464391814 -2.3934649664203853 
-1.8162863476501507 1.1706950230098558 -2.4016338591550785 
-1.8292143195972148 1.1602288788455473 -2.4093287590199886 
-1.8416909602820406 1.149718912885826 -2.4165504167249536 
-1.85371319128023 1.1391728379098498 -2.423299610235155 
-1.865278046286177 1.128598388628264 -2.429577240600309 
-1.8763826718449574 1.1180030279458042 -2.4353841858178598 
-1.8870243280563768 1.107393984016358 -2.4407213200645557 
-1.906908344637993 1.0868018848737602 -2.450309287074873 
-1.924910472907286 1.066129312347 -2.457975129080786 
-1.9410129469370772 1.0454640410889802 -2.463744967481567 
-1.9551998755295745 1.0248708973599938 -2.4676353242095717 
-1.967457257899066 1.004403602770109 -2.4696590592841203 
-1.9777729974890041 0.9841068064216383 -2.4698264006998234 
-1.9861369139098488 0.9640175759524903 -2.468145701886094 
-1.9925407529858796 0.9441646405329892 -2.4646230732523744 
-1.996978194901074 0.9245670950302021 -2.4592617424161753 
-1.9994448604360002 0.9052335218219211 -2.4520616213469606 
-1.9999383152895798 0.8861599205102627 -2.443018275544711 
-1.9984580724814474 0.8673274709868677 -2.432121807974881 
-1.9950055928325428 0.8486987729293614 -2.4193549792972235 
-1.9821994947319541 0.814112995946842 -2.389255992705375 
-1.9615705608064677 0.7780714208703728 -2.350606271241654 
-1.9332002040338239 0.7357306739090466 -2.301065540988347 
-1.9161457989246489 0.7109246089523841 -2.271608103400841 
-1.897200389251021 0.6838990050240097 -2.239149891763026 
-1.8763826718449812 0.6546171254674473 -2.203691234578705 
-1.8537131912802558 0.6231746754950693 -2.1653005290277907 
-1.8292143195972426 0.5896834016599048 -2.124056020427195 
-1.802910234224508 0.5542176194436721 -2.080019043946344 
-1.7748268941185843 0.5169269502433708 -2.0332903692402695 
-1.7449920141456132 0.47794652891286366 -1.983965278602045 
-1.7134350377301195 0.4373798759397036 -1.9321249756999714 
-1.6801871077979054 0.3953161987210525 -1.8778452071584315 
-1.6452810360417425 0.35193021044467293 -1.821246141264079 
-1.6272168990015965 0.32963111736844375 -1.7920324576858184 
-1.608751270540192 0.30709156029528134 -1.7622970506878328 
-1.5898887067750427 0.2843079316192947 -1.73204267258469 
-1.5706338617615119 0.261272854273836 -1.70127028889843 
-1.5509914863444914 0.23800633087214473 -1.6699946517805637 
-1.5309664269861982 0.21451730019348914 -1.6382250770829427 
-1.5105636245703897 0.1908209058787501 -1.6059740775097648 
-1.489788113183266 0.16692268400605811 -1.573249455186295 
-1.4686450188713922 0.14284385430898874 -1.5400669460258867 
-1.4471395583769202 0.11860301376399508 -1.5064410652589177 
-1.4252770378504316 0.09422289686587255 -1.4723884862833678 
-1.4030628515417327 0.06972940264921894 -1.4379275528663422 
-1.3805024804688948 0.04517298217314652 -1.403088971555468 
-1.357601491065903 0.02058256004486461 -1.3678927710883355 
-1.3343655338092193 -0.004045410257299742 -1.3323428286805694 
-1.310800341823607 -0.02871932726894039 -1.2964406781891367 
-1.286911729467576 -0.053436703142174996 -1.2601933778964884 
-1.2627055908987739 -0.07819886705326531 -1.2236061573721413 
-1.2381878986196855 -0.10300375030145485 -1.186686023468958 
-1.2133647020040172 -0.12784123488239763 -1.1494440845628184 
-1.1882421258040938 -0.1526948973677051 -1.1118946771202414 
-1.1628263686396767 -0.17753500756745594 -1.0740588648559488 
-1.1371237014685438 -0.20230852054366497 -1.0359694411967113 
-1.1111404660392192 -0.22700170789471716 -0.9976396120918607 
-1.0848830733262527 -0.25163472873947634 -0.9590657089565144 
-1.0583580019483951 -0.2762327269170553 -0.9202416384898675 
-1.0315717965701074 -0.3008149371654482 -0.8811643279873833 
-1.004531066286758 -0.32539283206016556 -0.8418346502566751 
-0.9772424829939215 -0.349976784250287 -0.802254090868778 
-0.949712779741201 -0.3745742127861976 -0.7624256733481023 
-0.9219487490709353 -0.3991932442974062 -0.7223521269222322 
-0.8939572413422514 -0.42383688307105105 -0.6820387998067259 
-0.8657451630408374 -0.44849718212908635 -0.6414965719762942 
-0.8373194750748643 -0.4731713425036282 -0.6007338038230502 
-0.8086871910574983 -0.4978618332909587 -0.559756274412019 
-0.7798553755763834 -0.5225751683935861 -0.5185677913795903 
-0.7508311424505716 -0.5473237253411384 -0.4771692797800024 
-0.7216216529752892 -0.572121322644006 -0.43556099165328627 
-0.6922341141549901 -0.5969772525549834 -0.39374548787749847 
-0.6626757769251463 -0.6218985010989722 -0.35172652637566026 
-0.6329539343631752 -0.6468932854267444 -0.30950729164980295 
-0.6030759198889928 -0.6719722467088038 -0.26708979653459086 
-0.5730491054555982 -0.6971445760163789 -0.22447681744740872 
-0.5428808997301485 -0.7224117317234474 -0.18167503386842482 
-0.5125787462659918 -0.7477610814867514 -0.13869820552261608 
-0.48215012166607596 -0.7731543051323166 -0.09557296909991764 
-0.4668907277118087 -0.7858766840351527 -0.07395238569423235 
-0.4362864827930814 -0.8112436560081877 -0.030664654788987555 
-0.40557459071302143 -0.836521532294713 0.01268617543433509 
-0.37476262917144415 -0.8616451191689418 0.05605993041302676 
-0.34385820055881416 -0.8865590075703202 0.09942130322634596 
-0.3128689300804552 -0.9112113451694155 0.14273674250425256 
-0.28180246387515717 -0.9355614338333668 0.1859782530415262 
-0.2506664671286005 -0.9595764811230499 0.22912177343292445 
-0.21946862218208096 -0.9832150594484335 0.27213890754213577 
-0.1882166266370192 -1.0064623899886704 0.315014568357316 
-0.15691819145567887 -1.0292871831121806 0.35772540010041143 
-0.12558103905861412 -1.0516557161976714 0.4002468190402216 
-0.09421290141927285 -1.073538284288955 0.4425562407252046 
-0.06282151815624251 -1.0949054524036004 0.4846312080455577 
-0.03141463462362745 -1.115707966379003 0.526439348565874 
1.3720995995543063e-14 -1.135925989483055 0.5679629947415412 
0.03141463462365312 -1.1555338313423509 0.6091815502948286 
0.06282151815626995 -1.1745039132963735 0.6500734748044567 
0.09421290141929672 -1.1928171990102605 0.690621500924427 
0.12558103905865214 -1.2104464025434971 0.7308042403304007 
0.15691819145571506 -1.2273669423242564 0.7706016626178432 
0.1882166266370536 -1.2435752799951447 0.810004266634626 
0.21946862218211705 -1.2590660736006067 0.8490016589824204 
0.250666467128633 -1.273833731515062 0.887583332886164 
0.28180246387519137 -1.287885770814295 0.9257453492823389 
0.31286893008048583 -1.3012288621131325 0.9634833611370521 
0.3438582005588447 -1.3138729202395496 1.0007946606786196 
0.37476262917147285 -1.3258255007073645 1.037675379525155 
0.40557459071305 -1.3371030283367555 1.0741261048814277 
0.43628648279310994 -1.3477254344604352 1.1101492000233275 
0.4668907277118354 -1.3577083430520707 1.1457448992378707 
0.49737977432973385 -1.3670646834664826 1.1809121160629752 
0.5277460999307698 -1.3758032472432533 1.2156477235523964 
0.5579822120784959 -1.3839317144850456 1.2499480693210185 
0.5880806504646432 -1.3914586573086467 1.2838099791189665 
0.6180339887499315 -1.398387532808877 1.31722775515437 
0.6478348363963351 -1.404725225836479 1.3501974493145745 
0.6774758404906187 -1.4104821189956018 1.3827168999884196 
0.7069496875585498 -1.4156658753029734 1.4147826252100364 
0.7362491053693911 -1.4202860708317722 1.4463921407852771 
0.7653668647302143 -1.424353043569794 1.4775433865151113 
0.7942957812695957 -1.4278753112831095 1.5082334369111505 
0.8230287172102515 -1.4308640567978705 1.5384607456091868 
0.8515585831301805 -1.4333325855653332 1.568224875912847 
0.8798783397118635 -1.4352900007074625 1.5975233400655946 
0.9079809994791279 -1.4367431174043395 1.6263525581812976 
0.9358596285211791 -1.4377023943452525 1.6547108256938055 
0.963507348203475 -1.4381762144572954 1.6825954554321227 
0.9909173368648588 -1.4381699000325936 1.7100022868811555 
1.018082831500786 -1.4376887533673135 1.7369272081844427 
1.0449971294319405 -1.4367404746375938 1.7633673667507375 
1.0716535899580353 -1.4353315290363418 1.789319354476206 
1.0980456359963064 -1.4334699479603585 1.8147806099764856 
1.1241667557043022 -1.4311661554735446 1.8397498334410747 
1.1500105040865989 -1.4284314985860211 1.8642262533796095 
1.175570504584986 -1.425276590616875 1.8882087998934236 
1.2008404506518087 -1.4217122596803677 1.9116965804919925 
1.225814107305993 -1.4177500022464826 1.9346891084292341 
1.2504853126714497 -1.4134022544749019 1.9571864399089005 
1.2748479794974181 -1.4086821413706316 1.9791890501827338 
1.2988960966604055 -1.403602904934031 2.000697549127421 
1.3226237306473518 -1.3981779932117187 2.0217127272532114 
1.3460250270195926 -1.392420637823476 2.0422353459313305 
1.3690942118574239 -1.386343916751231 2.0622661702330394 
1.391825593184673 -1.379960973326527 2.0818060798479365 
1.41421356237314 -1.3732852870036445 2.1008562058749622 
1.4362525955264216 -1.3663298138247977 2.1194175024388207 
1.4579372548428662 -1.3591068213491322 2.1374906655174324 
1.4792621899572618 -1.3516291925809478 2.1550767862477356 
1.5002221392609605 -1.3439094952244943 2.1721768868732076 
1.5208119312001025 -1.3359581062589683 2.1887909843295867 
1.5410264855516194 -1.3277844050289491 2.204918688066094 
1.5608608146766982 -1.31939804530235 2.2205598373278734 
1.5803100247514197 -1.310809101214435 2.235714575358637 
1.5993693169742182 -1.3020279949435445 2.2503833144459904 
1.6180339887499395 -1.293065185130721 2.2645665813153 
1.6362994348500903 -1.2839305226518427 2.2782646961760116 
1.654161148549166 -1.2746342711678431 2.2914782841330874 
1.6716147227365818 -1.2651871255001426 2.304208285486653 
1.6886558510040703 -1.2555995213320723 2.3164556116701065 
1.7052803287082245 -1.245881980035754 2.3282213187261016 
1.7214840540079253 -1.2360456438248653 2.3395068759203577 
1.7372630288764204 -1.2261008957662864 2.3503134767595637 
1.752613360087763 -1.2160569732075002 2.360641846691513 
1.7675312601774225 -1.2059225375195444 2.3704925289371945 
1.7820130483767702 -1.1957062169852302 2.3798661568693853 
1.7960551515212646 -1.1854165744283311 2.38876343873543 
1.8096541049320711 -1.1750620625116506 2.3971851361878964 
1.8228065532709214 -1.1646512464358023 2.4051321764888227 
1.8355092513679978 -1.1541922912016984 2.4126053969688472 
1.847759065022607 -1.1436928990380046 2.419605514541609 
1.8595529717765356 -1.1331607076197088 2.42613332558639 
1.8708880616597654 -1.1226032323661728 2.432189677842852 
1.8817615379084809 -1.1120277379922785 2.43777540690462 
1.8921707176551192 -1.101441370772156 2.4428914030411972 
1.9115860295966862 -1.0809069897705164 2.452039524481944 
1.9291148369156192 -1.0603023236769016 2.45926599875407 
1.9447398407953735 -1.0397137150387312 2.464596698314739 
1.9584456212435493 -1.0192050119885754 2.4680481272378367 
1.9702186523095628 -0.9988284298921356 2.4696328672556307 
1.9800473154331275 -0.9786274302540036 2.4693610305601292 
1.987921910910369 -0.9586377339517803 2.4672407778862593 
1.9938346674662628 -0.938886315582444 2.4632778252574847 
1.997779749923944 -0.9193900090173736 2.457474754432631 
1.9997532649633225 -0.9001545065409515 2.4498305182337985 
1.9997532649633198 -0.881172440893108 2.440339485409874 


==> data/Magnetization_f10_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
6.282151815625658386e-02 -4.430843004830423842e-02
1.255810390586267478e-01 -8.685080400884520602e-02
1.569181914556898871e-01 -1.074698487433214250e-01
1.882166266370286500e-01 -1.275467678375517000e-01
2.194686221820905392e-01 -1.470823495080214038e-01
2.506664671286085166e-01 -1.660581154435753215e-01
2.818024638751652766e-01 -1.844652904004043803e-01
3.128689300804617379e-01 -2.023549060155709900e-01
3.438582005588192159e-01 -2.196268776481187512e-01
3.747626291714493685e-01 -2.363159120917264489e-01
4.055745907130250960e-01 -2.524301429010190057e-01
4.362864827930851841e-01 -2.679156877548819482e-01
4.668907277118110599e-01 -2.827927692327806830e-01
4.973797743297098117e-01 -2.970156678837188591e-01
5.277460999307460598e-01 -3.105212783052494485e-01
5.428808997301487471e-01 -3.170250328258008565e-01
5.579822120784587725e-01 -3.232876938786394816e-01
5.730491054555968411e-01 -3.293426002491672278e-01
5.880806504646081123e-01 -3.352177066022015706e-01
6.030759198889916739e-01 -3.409216938684103693e-01
6.180339887498951246e-01 -3.464611428439346996e-01
6.329539343631724879e-01 -3.518486193072540291e-01
6.478348363962991296e-01 -3.570868788493574697e-01
6.626757769251423458e-01 -3.621646819695338859e-01
6.774758404905831810e-01 -3.670748048406315411e-01
6.922341141549863686e-01 -3.717830471347406407e-01
7.069496875585146167e-01 -3.762919730044295141e-01
7.216216529752839115e-01 -3.806073437704627915e-01
7.362491053693562826e-01 -3.847494791526941960e-01
7.508311424505664800e-01 -3.887438024753127053e-01
7.653668647301798966e-01 -3.926037896417104989e-01
7.798553755763769635e-01 -3.963399163151404281e-01
7.942957812695616848e-01 -3.999637641221768236e-01
8.086871910574904287e-01 -4.034682711495452545e-01
8.230287172102179749e-01 -4.068408108141156609e-01
8.373194750748566006e-01 -4.100843410179755844e-01
8.515585831301456521e-01 -4.132125756168197328e-01
8.657451630408283805e-01 -4.162311070317784023e-01
8.798783397118308258e-01 -4.191406133685950386e-01
8.939572413422427477e-01 -4.219475327917743268e-01
9.079809994790941641e-01 -4.246576582219774854e-01
9.219487490709252775e-01 -4.272713962961346423e-01
9.358596285211472354e-01 -4.297900426607239588e-01
9.497127797411897276e-01 -4.322138093151544624e-01
9.635073482034312020e-01 -4.345381084359364876e-01
9.772424829939104773e-01 -4.367636612391626039e-01
9.909173368648157565e-01 -4.388959443452520315e-01
1.004531066286745489e+00 -4.409302218261825224e-01
1.018082831500743080e+00 -4.428629519792061098e-01
1.031571796570095456e+00 -4.446912942991148032e-01
1.038292468878146302e+00 -4.455713106442381055e-01
1.044997129431898264e+00 -4.464201474129100844e-01
1.058358001948381810e+00 -4.479968914424378723e-01
1.071653589957993757e+00 -4.494537306593515691e-01
1.084883073326238234e+00 -4.508039786925644443e-01
1.098045635996264036e+00 -4.520582916932435191e-01
1.111140466039205243e+00 -4.532224092202041810e-01
1.124166755704261833e+00 -4.543011945312349642e-01
1.137123701468528703e+00 -4.553024143378555100e-01
1.150010504086557805e+00 -4.562251472142065389e-01
1.162826368639661823e+00 -4.570704950576805481e-01
1.175570504584947384e+00 -4.578397476727885107e-01
1.188242125804078064e+00 -4.585252687385239501e-01
1.200840450651769142e+00 -4.591213195247850765e-01
1.213364702004000151e+00 -4.596286631868882200e-01
1.225814107305953859e+00 -4.600546869355711110e-01
1.238187898619668825e+00 -4.604055409964856738e-01
1.250485312671411275e+00 -4.606850386993435187e-01
1.262705590898756336e+00 -4.608823658429089809e-01
1.274847979497380379e+00 -4.609920540720836568e-01
1.286911729467558718e+00 -4.610186460306688883e-01
1.298896096660368205e+00 -4.609717705408302724e-01
1.310800341823588733e+00 -4.608578233630809540e-01
1.322623730647304763e+00 -4.606779902222674083e-01
1.334365533809200199e+00 -4.604346647084173183e-01
1.346025027019547737e+00 -4.601331886241413205e-01
1.357601491065884458e+00 -4.597806147985107339e-01
1.369094211857378118e+00 -4.593829495653578565e-01
1.380502480468875248e+00 -4.589439571807149010e-01
1.391825593184629284e+00 -4.584668943338756630e-01
1.403062851541712286e+00 -4.579553965752864997e-01
1.414213562373095812e+00 -4.574115385314981297e-01
1.425277037850411599e+00 -4.568359889019933950e-01
1.436252595526378517e+00 -4.562292068477965534e-01
1.447139558376899560e+00 -4.555925959095458722e-01
1.457937254842823771e+00 -4.549278387744796204e-01
1.468645018871371999e+00 -4.542356224866094250e-01
1.479262189957220253e+00 -4.535172866025462546e-01
1.489788113183245111e+00 -4.527741276313076435e-01
1.500222139260919851e+00 -4.520074750831992727e-01
1.510563624570367969e+00 -4.512190003632030599e-01
1.520811931200062750e+00 -4.504080069416505072e-01
1.530966426986177131e+00 -4.495714250798312772e-01
1.541026485551579395e+00 -4.487038894964660019e-01
1.550991486344469816e+00 -4.478020332432448014e-01
1.560860814676660269e+00 -4.468659038400179528e-01
1.570633861761490557e+00 -4.458986592787007597e-01
1.580310024751381492e+00 -4.449046993345631695e-01
1.589888706775020699e+00 -4.438873041407131459e-01
1.599369316974181832e+00 -4.428492601411279095e-01
1.608751270540169642e+00 -4.417931260224862711e-01
1.618033988749895569e+00 -4.407212725168183631e-01
1.636299434850047696e+00 -4.385715797067513133e-01
1.654161148549124327e+00 -4.363699279873606285e-01
1.671614722736541214e+00 -4.341345081424304309e-01
1.688655851004030817e+00 -4.318760798189908434e-01
1.705280328708185023e+00 -4.296002085757411049e-01
1.721484054007888176e+00 -4.273036245850722614e-01
1.737263028876383064e+00 -4.249762148629624425e-01
1.752613360087727834e+00 -4.226173427960979168e-01
1.767531260177387376e+00 -4.202356575296203323e-01
1.782013048376736020e+00 -4.178415337908077398e-01
1.796055151521231741e+00 -4.154453011361926573e-01
1.809654104932039376e+00 -4.130520827464678191e-01
1.822806553270891028e+00 -4.106606263451270666e-01
1.835509251367962724e+00 -4.082718982465550761e-01
1.847759065022573921e+00 -4.058900605438287568e-01
1.859552971776503139e+00 -4.035206940425157818e-01
1.870888061659735202e+00 -4.011700960976968822e-01
1.881761537908451354e+00 -3.988429964761476820e-01
1.892170717655091039e+00 -3.965432085989259448e-01
1.902113032590307506e+00 -3.942738513624881591e-01
1.911586029596660685e+00 -3.920374929793648544e-01
1.920587371353886574e+00 -3.898360275467096514e-01
1.929114836915596376e+00 -3.876704894464325091e-01
1.937166322257262818e+00 -3.855413256336187033e-01
1.951833523877495313e+00 -3.815997463693212022e-01
1.964574501457377886e+00 -3.777135505454579101e-01
1.975376681190275763e+00 -3.739065430121946698e-01
1.984229402628955974e+00 -3.701692903450696792e-01
1.991123929206160215e+00 -3.664739779638105932e-01
1.996053456856543340e+00 -3.627771084211754427e-01
1.999013120731463200e+00 -3.590184166681523736e-01
1.999013120731462978e+00 -3.516337310525209925e-01
1.991123929206159771e+00 -3.423202908256308130e-01
1.975376681190275097e+00 -3.286205292685103752e-01
1.951833523877494203e+00 -3.097827661200064364e-01
1.937166322257261708e+00 -2.985048068782264474e-01
1.920587371353885464e+00 -2.861062866137505378e-01
1.902113032590306396e+00 -2.726169850180883980e-01
1.881761537908450022e+00 -2.581140116687787311e-01
1.859552971776502028e+00 -2.426496779045475005e-01
1.835509251367961392e+00 -2.262859993424259086e-01
1.809654104932037821e+00 -2.091157591696913842e-01
1.782013048376734687e+00 -1.911758030697479904e-01
1.752613360087725836e+00 -1.725355683882951463e-01
1.721484054007885955e+00 -1.532785361873033880e-01
1.705280328708183024e+00 -1.434085567923422122e-01
1.688655851004028818e+00 -1.334202017532247764e-01
1.671614722736539216e+00 -1.233045833388809603e-01
1.654161148549122551e+00 -1.130817450895973963e-01
1.636299434850045920e+00 -1.027607543278642177e-01
1.618033988749893792e+00 -9.233819821104621850e-02
1.599369316974179611e+00 -8.181900838750724714e-02
1.580310024751379494e+00 -7.122954246359415598e-02
1.560860814676658270e+00 -6.058035228176334580e-02
1.541026485551576286e+00 -4.987882338882163730e-02
1.520811931200059197e+00 -3.914145256006237167e-02
1.500222139260916299e+00 -2.841565325693475030e-02
1.479262189957216700e+00 -1.770746487737547004e-02
1.457937254842820440e+00 -6.994259931784343326e-03
1.436252595526375186e+00 3.734469204348377439e-03
1.414213562373092037e+00 1.449111899186018154e-02
1.391825593184626397e+00 2.526508476117894988e-02
1.380502480468872140e+00 3.067646529005281161e-02
1.369094211857375232e+00 3.607897843614372296e-02
1.357601491065881349e+00 4.147832368118477969e-02
1.346025027019544629e+00 4.687049536449482134e-02
1.334365533809196647e+00 5.224873908782817072e-02
1.322623730647301210e+00 5.759203947963055514e-02
1.310800341823585180e+00 6.290368668307541600e-02
1.286911729467555388e+00 7.344200779601156581e-02
1.262705590898753005e+00 8.399100595420792847e-02
1.238187898619665717e+00 9.455435958249540362e-02
1.213364702003996598e+00 1.051287481947706520e-01
1.188242125804074290e+00 1.157156055998550814e-01
1.162826368639658492e+00 1.263198393629576533e-01
1.137123701468525372e+00 1.369445271601120173e-01
1.111140466039201247e+00 1.475840150536569528e-01
1.084883073326234459e+00 1.582228062465550478e-01
1.058358001948378257e+00 1.688445337734384988e-01
1.031571796570092125e+00 1.794637875771180335e-01
1.004531066286741492e+00 1.900951452719398804e-01
9.772424829939065916e-01 2.007450363138801042e-01
9.497127797411859529e-01 2.114152000274633070e-01
9.219487490709216138e-01 2.221113637809779273e-01
8.939572413422393060e-01 2.328441032761210672e-01
8.657451630408242726e-01 2.436162289701991890e-01
8.373194750748527149e-01 2.544271448939564584e-01
8.086871910574866540e-01 2.652828077289053899e-01
7.798553755763734108e-01 2.761931788793268172e-01
7.508311424505622611e-01 2.871582387914642931e-01
7.216216529752799147e-01 2.981830986196820632e-01
6.922341141549823718e-01 3.092705503921022725e-01
6.626757769251385710e-01 3.204195613342344928e-01
6.329539343631681581e-01 3.316306090177520427e-01
6.030759198889874551e-01 3.428949482757286948e-01
5.730491054555928443e-01 3.541728896077491195e-01
5.428808997301457495e-01 3.653995046046791817e-01
5.125787462659897598e-01 3.765464263004666412e-01
4.821501216660740163e-01 3.875739738332033557e-01
4.516025337382042482e-01 3.984364282223620823e-01
4.209435196426083436e-01 4.091143742371092240e-01
3.901806440322537206e-01 4.196008279352441694e-01
3.593214971863815665e-01 4.298963641750657150e-01
3.283736931377207457e-01 4.399753520892809022e-01
2.973448677938410056e-01 4.498209977753298006e-01
2.662426770530999520e-01 4.594092024231133942e-01
2.350747949156697936e-01 4.686765935507822833e-01
2.038489115900947446e-01 4.776161024039843328e-01
1.725727315958416053e-01 4.861704651463809035e-01
1.412539718623283813e-01 4.943421528828785272e-01
1.099003598248875641e-01 5.021557212168789031e-01
7.851963151813258490e-02 5.095955825812874540e-01
4.711952966721584535e-02 5.166670541277164075e-01
1.570780177741838354e-02 5.233648243294114488e-01
-1.570780177742677267e-02 5.297046482565037628e-01
-4.711952966722512265e-02 5.356719800274691856e-01
-7.851963151814185526e-02 5.412621841519817956e-01
-1.099003598248959462e-01 5.464705427035528862e-01
-1.412539718623376239e-01 5.513093272620063212e-01
-1.725727315958517361e-01 5.557625422359145917e-01
-2.038489115901048754e-01 5.598375367543767522e-01
-2.350747949156798966e-01 5.635613898180767967e-01
-2.662426770531091114e-01 5.669513975834413744e-01
-2.973448677938502205e-01 5.700192008647367858e-01
-3.283736931377307933e-01 5.727586098309930263e-01
-3.593214971863898377e-01 5.751869801147354577e-01
-3.901806440322610481e-01 5.773078610067030603e-01
-4.209435196426156711e-01 5.791307656381373681e-01
-4.516025337382124083e-01 5.806740949256584683e-01
-4.821501216660821210e-01 5.819336102658013710e-01
-5.125787462659978644e-01 5.829139353337686735e-01
-5.428808997301529660e-01 5.836189290229871762e-01
-5.730491054556017261e-01 5.840493584272458127e-01
-6.030759198889962258e-01 5.842316995408002311e-01
-6.180339887498996765e-01 5.842511858247844136e-01
-6.478348363963034595e-01 5.840712496903996964e-01
-6.774758404905871778e-01 5.836571899621036952e-01
-7.069496875585192797e-01 5.830164749359858511e-01
-7.362491053693608345e-01 5.821481820339889923e-01
-7.653668647301842265e-01 5.810496380225184110e-01
-7.942957812695656816e-01 5.797211146694839501e-01
-8.230287172102226378e-01 5.781451717925073508e-01
-8.515585831301494268e-01 5.763398388310025933e-01
-8.798783397118341565e-01 5.743397254628412885e-01
-9.079809994790972727e-01 5.721579330681882958e-01
-9.358596285211502330e-01 5.698097406566875467e-01
-9.635073482034346437e-01 5.673036814424962104e-01
-9.909173368648189761e-01 5.646510934784869651e-01
-1.018082831500747742e+00 5.618586617991789822e-01
-1.044997129431902705e+00 5.589355013729985222e-01
-1.071653589957998864e+00 5.558889990376040258e-01
-1.098045635996268921e+00 5.527303500354683319e-01
-1.124166755704266274e+00 5.494654743186168089e-01
-1.150010504086562024e+00 5.461016990314053743e-01
-1.175570504584951825e+00 5.426348420841404785e-01
-1.200840450651772695e+00 5.390716274627164184e-01
-1.225814107305957412e+00 5.354301396280966019e-01
-1.250485312671414606e+00 5.317176304946120702e-01
-1.274847979497383488e+00 5.279436183999077770e-01
-1.298896096660371757e+00 5.241194165638329849e-01
-1.322623730647308093e+00 5.202463126099138302e-01
-1.346025027019550624e+00 5.163336330389547424e-01
-1.369094211857381227e+00 5.123863460101788503e-01
-1.391825593184633059e+00 5.084076107808535028e-01
-1.414213562373098698e+00 5.044016319589721409e-01
-1.436252595526380960e+00 5.003661578749051264e-01
-1.457937254842826214e+00 4.963093773421886623e-01
-1.479262189957222917e+00 4.922440883616647223e-01
-1.500222139260922516e+00 4.881808789286528061e-01
-1.520811931200065636e+00 4.841281099167496493e-01
-1.541026485551582059e+00 4.800911377921734391e-01
-1.560860814676662933e+00 4.760750324115816667e-01
-1.580310024751383935e+00 4.720822196732026854e-01
-1.599369316974184274e+00 4.681147057606521167e-01
-1.618033988749897789e+00 4.641769750889568336e-01
-1.636299434850049694e+00 4.602751276800166047e-01
-1.654161148549126326e+00 4.564120264465197363e-01
-1.671614722736542991e+00 4.525901391208478897e-01
-1.688655851004033481e+00 4.488138890558784899e-01
-1.705280328708187465e+00 4.450898542526297019e-01
-1.737263028876385285e+00 4.379923607156061549e-01
-1.767531260177389374e+00 4.310727837769565141e-01
-1.796055151521233295e+00 4.244011838432286132e-01
-1.822806553270893026e+00 4.180137814213326641e-01
-1.847759065022575697e+00 4.119319357347949739e-01
-1.870888061659736534e+00 4.061656299847988261e-01
-1.892170717655092371e+00 4.007092688051274720e-01
-1.911586029596662240e+00 3.955498011414974591e-01
-1.929114836915597930e+00 3.906695428966384109e-01
-1.944739840795354668e+00 3.860457786503890820e-01
-1.958445621243532608e+00 3.816515604582049748e-01
-1.980047315433115962e+00 3.740973313316537929e-01
-1.993834667466256372e+00 3.667248843133163461e-01
-1.999753264963321397e+00 3.592849471113776505e-01
-1.997779749923939585e+00 3.511282524756357271e-01
-1.987921910910358525e+00 3.409084730657918616e-01
-1.970218652309546625e+00 3.258817586593713012e-01
-1.958445621243530388e+00 3.164049587102136241e-01
-1.944739840795351782e+00 3.057076697473127824e-01
-1.929114836915594378e+00 2.938470881419144032e-01
-1.911586029596658243e+00 2.808809074500751568e-01
-1.892170717655088596e+00 2.668587913462376893e-01
-1.870888061659732537e+00 2.518451751119826776e-01
-1.847759065022570590e+00 2.359127125916665457e-01
-1.822806553270887475e+00 2.191140359924606817e-01
-1.796055151521228188e+00 2.015354840000193881e-01
-1.767531260177383823e+00 1.832136714473606709e-01
-1.737263028876378623e+00 1.642364983428762637e-01
-1.705280328708180582e+00 1.446827194229354518e-01
-1.671614722736536551e+00 1.245889587744288263e-01
-1.654161148549119664e+00 1.143267159174752440e-01
-1.636299434850042811e+00 1.039863817377495170e-01
-1.618033988749890906e+00 9.355011370392112002e-02
-1.599369316974177169e+00 8.301764259296211257e-02
-1.580310024751375719e+00 7.241452104648375687e-02
-1.560860814676654496e+00 6.175209717779588103e-02
-1.541026485551573399e+00 5.103734946645532844e-02
-1.520811931200056977e+00 4.028677069628260748e-02
-1.500222139260914300e+00 2.954384558953374387e-02
-1.479262189957214479e+00 1.882080878151584299e-02
-1.457937254842818220e+00 8.094503390470571963e-03
-1.436252595526372966e+00 -2.646319296671215647e-03
-1.414213562373089150e+00 -1.341396835210714560e-02
-1.391825593184622623e+00 -2.419966148603076850e-02
-1.369094211857371457e+00 -3.498906843170488529e-02
-1.346025027019540854e+00 -4.577400445686341524e-02
-1.322623730647297879e+00 -5.648398150667751499e-02
-1.298896096660361543e+00 -6.710250943747196606e-02
-1.274847979497373718e+00 -7.768231696390985597e-02
-1.250485312671404614e+00 -8.826074764246555349e-02
-1.225814107305947420e+00 -9.884419471721288264e-02
-1.200840450651761149e+00 -1.094347303996332094e-01
-1.175570504584939391e+00 -1.200404151494093019e-01
-1.150010504086550256e+00 -1.306653239593662530e-01
-1.124166755704254506e+00 -1.413074943999747257e-01
-1.098045635996256930e+00 -1.519573526392880292e-01
-1.071653589957986652e+00 -1.625989386005287363e-01
-1.044997129431891381e+00 -1.732269963361433018e-01
-1.018082831500736196e+00 -1.838601600541039383e-01
-9.909173368648088731e-01 -1.945086699545745812e-01
-9.635073482034228753e-01 -2.051761257358341861e-01
-9.358596285211391308e-01 -2.158653865100803315e-01
-9.079809994790860594e-01 -2.265870186175687750e-01
-8.798783397118228322e-01 -2.373473142089588817e-01
-8.515585831301379915e-01 -2.481465653078755162e-01
-8.230287172102103144e-01 -2.589855233468108531e-01
-7.942957812695541353e-01 -2.698749189700079820e-01
-7.653668647301725692e-01 -2.808202243785159480e-01
-7.362491053693474008e-01 -2.918216423846365926e-01
-7.069496875585058460e-01 -3.028845583124030738e-01
-6.774758404905745213e-01 -3.140104929232331865e-01
-6.478348363962906920e-01 -3.251981318030313095e-01
-6.180339887498867979e-01 -3.364462937402471487e-01
-5.880806504646000077e-01 -3.477371845891998325e-01
-5.579822120784507788e-01 -3.590064723586608997e-01
-5.277460999307381773e-01 -3.702091701659711021e-01
-4.973797743297020957e-01 -3.813132826565138189e-01
-4.668907277118017896e-01 -3.922772827316597932e-01
-4.362864827930761913e-01 -4.030625905220557303e-01
-4.055745907130162142e-01 -4.136569941897189628e-01
-3.747626291714406532e-01 -4.240590297534375663e-01
-3.438582005588106116e-01 -4.342656161905277257e-01
-3.128689300804534112e-01 -4.442395065608120697e-01
-2.818024638751571720e-01 -4.539780211480842209e-01
-2.506664671286005230e-01 -4.634250312553744866e-01
-2.194686221820827121e-01 -4.725441658487694041e-01
-1.882166266370192131e-01 -4.813186950928531882e-01
-1.569181914556806445e-01 -4.896951911538253155e-01
-1.255810390586176717e-01 -4.977033292622602967e-01
-9.421290141927640693e-02 -5.053462461931488292e-01
-6.282151815624784086e-02 -5.126141059777606923e-01
-3.141463462363278114e-02 -5.195150207276157950e-01
1.194463915614281266e-14 -5.260436339817280427e-01
3.141463462365311904e-02 -5.322149210341255987e-01
6.282151815626817182e-02 -5.380068274539860917e-01
9.421290141929848649e-02 -5.434152710464164038e-01
1.255810390586397374e-01 -5.484564301986086798e-01
1.569181914557026825e-01 -5.531205680083843834e-01
1.882166266370412233e-01 -5.573923961092692725e-01
2.194686221821029182e-01 -5.612973989559475463e-01
2.506664671286206736e-01 -5.648631363276553907e-01
2.818024638751773225e-01 -5.681036908977993294e-01
3.128689300804735063e-01 -5.710162136854598502e-01
3.438582005588324275e-01 -5.736084757226495023e-01
3.747626291714623581e-01 -5.758968908736149528e-01
4.055745907130378636e-01 -5.778760653925700819e-01
4.362864827930977851e-01 -5.795666161737883515e-01
4.668907277118232724e-01 -5.809805474164472239e-01
4.973797743297218021e-01 -5.821077964527009430e-01
5.277460999307578282e-01 -5.829600366526151989e-01
5.579822120784703188e-01 -5.835321643154713911e-01
5.880806504646194366e-01 -5.838424117993070706e-01
6.180339887499062268e-01 -5.839164863475515554e-01
6.478348363963098988e-01 -5.837486888897166493e-01
6.774758404905936171e-01 -5.833463127644551438e-01
7.069496875585249418e-01 -5.827166314084090137e-01
7.362491053693663856e-01 -5.818583777431137749e-01
7.653668647301897776e-01 -5.807688129477917016e-01
7.942957812695712327e-01 -5.794498288862154345e-01
8.230287172102273008e-01 -5.778836291513421708e-01
8.515585831301564212e-01 -5.760867213841683876e-01
8.798783397118411509e-01 -5.740940299490316923e-01
9.079809994791041561e-01 -5.719187767726197080e-01
9.358596285211571164e-01 -5.695765151492199196e-01
9.635073482034406389e-01 -5.670758320318881607e-01
9.909173368648249713e-01 -5.644283861382041190e-01
1.018082831500752183e+00 -5.616408754458186436e-01
1.044997129431907146e+00 -5.587223294627456927e-01
1.071653589958002417e+00 -5.556803535525445259e-01
1.098045635996273806e+00 -5.525260632430839536e-01
1.124166755704271381e+00 -5.492657937791503020e-01
1.150010504086566909e+00 -5.459075742102036388e-01
1.175570504584955822e+00 -5.424470470820896839e-01
1.200840450651777580e+00 -5.388900017885174254e-01
1.225814107305962075e+00 -5.352543385818113730e-01
1.250485312671419269e+00 -5.315475750056208870e-01
1.274847979497387929e+00 -5.277789758683020249e-01
1.298896096660375754e+00 -5.239603216418601273e-01
1.322623730647313200e+00 -5.200927599595815964e-01
1.346025027019555731e+00 -5.161856008354200887e-01
1.369094211857386334e+00 -5.122440543836709326e-01
1.391825593184637277e+00 -5.082713818594325472e-01
1.414213562373103361e+00 -5.042726422202925551e-01
1.436252595526385845e+00 -5.002451217443455445e-01
1.457937254842830876e+00 -4.961961333419929732e-01
1.479262189957226914e+00 -4.921383395672104255e-01
1.500222139260927623e+00 -4.880821856508678613e-01
1.520811931200070077e+00 -4.840359197549375936e-01
1.541026485551586500e+00 -4.800051248272229065e-01
1.560860814676667152e+00 -4.759947137501177039e-01
1.580310024751388154e+00 -4.720073358563631749e-01
1.599369316974188271e+00 -4.680454151116045236e-01
1.618033988749901786e+00 -4.641131812989570116e-01
1.636299434850053691e+00 -4.602164709000619580e-01
1.654161148549130100e+00 -4.563583219949901015e-01
1.671614722736547654e+00 -4.525414075084179810e-01
1.688655851004037034e+00 -4.487698054347002419e-01
1.705280328708191018e+00 -4.450499908123327630e-01
1.737263028876388615e+00 -4.379596527494935554e-01
1.767531260177392483e+00 -4.310463120292897798e-01
1.796055151521236404e+00 -4.243799214590465163e-01
1.822806553270895913e+00 -4.179968985812225202e-01
1.847759065022578362e+00 -4.119186053111599244e-01
1.870888061659738977e+00 -4.061551533837172712e-01
1.892170717655094592e+00 -4.007009987876437029e-01
1.911586029596664238e+00 -3.955432868242384492e-01
1.929114836915599263e+00 -3.906645505259017104e-01
1.944739840795355779e+00 -3.860420900874101391e-01
1.958445621243533719e+00 -3.816488933394535099e-01
1.980047315433116850e+00 -3.740957838568346183e-01
1.993834667466256816e+00 -3.667239116758078121e-01
1.999753264963321397e+00 -3.592842629472366989e-01
1.997779749923939363e+00 -3.511277054576175671e-01


==> data/Magnetization_f10_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.06282151815625658 -0.08861686009660848 0.10712994820456082 
0.12558103905862675 -0.1737016080176904 0.21243184306747195 
0.1569181914556899 -0.21493969748664285 0.2643880401990113 
0.18821662663702865 -0.2550935356751034 0.31576339447458035 
0.21946862218209054 -0.2941646990160428 0.36655097169011197 
0.2506664671286085 -0.33211623088715064 0.4167245825721838 
0.2818024638751653 -0.36893058080080876 0.46626775427556966 
0.31286893008046174 -0.404709812031142 0.5152238360960327 
0.3438582005588192 -0.4392537552962375 0.5634850782069379 
0.37476262917144937 -0.4726318241834529 0.6110785412631758 
0.4055745907130251 -0.504860285802038 0.6580047336140441 
0.4362864827930852 -0.5358313755097639 0.7042021705479671 
0.46689072771181106 -0.5655855384655614 0.7496834969445918 
0.4973797743297098 -0.5940313357674377 0.7943954422134287 
0.5277460999307461 -0.6210425566104989 0.8382673782359955 
0.5428808997301487 -0.6340500656516017 0.8599059325559496 
0.5579822120784588 -0.646575387757279 0.8812699059570983 
0.5730491054555968 -0.6586852004983345 0.9023917057047641 
0.5880806504646081 -0.6704354132044031 0.9232983570668096 
0.6030759198889917 -0.6818433877368207 0.943997613757402 
0.6180339887498951 -0.6929222856878694 0.9644951315938298 
0.6329539343631725 -0.7036972386145081 0.9848025536704266 
0.6478348363962991 -0.7141737576987149 1.0049217152456567 
0.6626757769251423 -0.7243293639390678 1.0248404588946762 
0.6774758404905832 -0.7341496096812631 1.0445506453312148 
0.6922341141549864 -0.7435660942694813 1.0640171612897271 
0.7069496875585146 -0.752583946008859 1.083241660562944 
0.7216216529752839 -0.7612146875409256 1.1022289967457466 
0.7362491053693563 -0.7694989583053884 1.1209985845220505 
0.7508311424505665 -0.7774876049506254 1.1395749449258792 
0.7653668647301799 -0.785207579283421 1.1579706543718904 
0.779855375576377 -0.7926798326302809 1.1761952918915175 
0.7942957812695617 -0.7999275282443536 1.1942595453917386 
0.8086871910574904 -0.8069365422990905 1.2121554622070356 
0.823028717210218 -0.8136816216282313 1.2298695280243337 
0.8373194750748566 -0.8201686820359512 1.2474038160928322 
0.8515585831301457 -0.8264251512336395 1.2647711587469654 
0.8657451630408284 -0.8324622140635568 1.2819762700726067 
0.8798783397118308 -0.8382812267371901 1.299018953080426 
0.8939572413422427 -0.8438950655835487 1.315904774134017 
0.9079809994790942 -0.849315316443955 1.3326386577010716 
0.9219487490709253 -0.8545427925922693 1.34922014536706 
0.9358596285211472 -0.8595800853214479 1.3656496711818713 
0.9497127797411897 -0.8644276186303089 1.3819265890563441 
0.9635073482034312 -0.869076216871873 1.3980454566393676 
0.9772424829939105 -0.8735273224783252 1.4140061442330731 
0.9909173368648158 -0.8777918886905041 1.429813281210068 
1.0045310662867455 -0.881860443652365 1.445461288112928 
1.018082831500743 -0.8857259039584122 1.460945783479949 
1.0315717965700955 -0.8893825885982296 1.4762630908692103 
1.0382924688781463 -0.8911426212884762 1.4838637795223844 
1.0449971294318983 -0.8928402948258202 1.4914172768448084 
1.0583580019483818 -0.8959937828848757 1.5063548933908197 
1.0716535899579938 -0.8989074613187031 1.5211073206173453 
1.0848830733262382 -0.9016079573851289 1.5356870520188026 
1.098045635996264 -0.904116583386487 1.5501039276895074 
1.1111404660392052 -0.9064448184404084 1.5643628752594094 
1.1241667557042618 -0.9086023890624699 1.5784679502354968 
1.1371237014685287 -0.910604828675711 1.5924261158063842 
1.1500105040865578 -0.9124502944284131 1.6062356513007643 
1.1628263686396618 -0.9141409901153611 1.6198968636973423 
1.1755705045849474 -0.915679495345577 1.6334102522577358 
1.188242125804078 -0.9170505374770479 1.646767394542602 
1.2008404506517691 -0.9182426390495702 1.659961770176554 
1.2133647020040002 -0.9192573263737764 1.6729933651908884 
1.2258141073059539 -0.9201093738711422 1.685868794241525 
1.2381878986196688 -0.9208110819929713 1.6985934396161544 
1.2504853126714113 -0.921370077398687 1.7111703513707548 
1.2627055908987563 -0.921764731685818 1.7235879567416652 
1.2748479794973804 -0.9219841081441673 1.7358400335694641 
1.2869117294675587 -0.9220372920613378 1.7479303754982276 
1.2988960966603682 -0.9219435410816605 1.7598678672011985 
1.3108003418235887 -0.9217156467261619 1.7716581651866696 
1.3226237306473048 -0.9213559804445348 1.7833017208695723 
1.3343655338092002 -0.9208693294168346 1.7948001985176174 
1.3460250270195477 -0.9202663772482826 1.806158215643689 
1.3576014910658845 -0.9195612295970215 1.8173821058643953 
1.3690942118573781 -0.9187658991307157 1.828477161422736 
1.3805024804688752 -0.9178879143614298 1.83944643764959 
1.3918255931846293 -0.9169337886677513 1.850292487518505 
1.4030628515417123 -0.915910793150573 1.8610182481169988 
1.4142135623730958 -0.9148230770629963 1.8716251009045939 
1.4252770378504116 -0.9136719778039868 1.882113026752405 
1.4362525955263785 -0.9124584136955931 1.8924818023741752 
1.4471395583768996 -0.9111851918190917 1.9027321542864455 
1.4579372548428238 -0.9098556775489592 1.9128650936173033 
1.468645018871372 -0.9084712449732188 1.9228806413579815 
1.4792621899572203 -0.9070345732050925 1.9327794765597666 
1.489788113183245 -0.9055482552626153 1.9425622408145529 
1.5002221392609199 -0.9040149501663985 1.9522296143441191 
1.510563624570368 -0.9024380007264061 1.961782624933571 
1.5208119312000627 -0.900816013883301 1.9712199381417133 
1.5309664269861771 -0.8991428501596626 1.9805378520660084 
1.5410264855515794 -0.897407778992932 1.9897303750480453 
1.5509914863444698 -0.8956040664864896 1.9987935195877147 
1.5608608146766603 -0.8937318076800359 2.007726718516678 
1.5706338617614906 -0.8917973185574015 2.016532521040191 
1.5803100247513815 -0.8898093986691263 2.0252147240859446 
1.5898887067750207 -0.8877746082814263 2.0337760109157337 
1.5993693169741818 -0.8856985202822558 2.04221857711531 
1.6087512705401696 -0.8835862520449725 2.050544396562656 
1.6180339887498956 -0.8814425450336367 2.0587552612667137 
1.6362994348500477 -0.8771431594135026 2.0748710145567992 
1.6541611485491243 -0.8727398559747213 2.090531076536485 
1.6716147227365412 -0.8682690162848609 2.105749230878972 
1.6886558510040308 -0.8637521596379817 2.1205319308230215 
1.705280328708185 -0.8592004171514822 2.134880537283926 
1.7214840540078882 -0.8546072491701445 2.1487876785929605 
1.737263028876383 -0.8499524297259249 2.1622392437393456 
1.7526133600877278 -0.8452346855921958 2.175230702883826 
1.7675312601773874 -0.8404713150592407 2.1877669177070076 
1.782013048376736 -0.8356830675816155 2.1998545821675437 
1.7960551515212317 -0.8308906022723853 2.2115004526574245 
1.8096541049320394 -0.8261041654929356 2.222706187678507 
1.822806553270891 -0.8213212526902541 2.233467179616018 
1.8355092513679627 -0.8165437964931102 2.243781149614518 
1.847759065022574 -0.8117801210876575 2.253649125566403 
1.8595529717765031 -0.8070413880850316 2.263073665819019 
1.8708880616597352 -0.8023401921953938 2.272058157757432 
1.8817615379084514 -0.7976859929522954 2.280604534384599 
1.892170717655091 -0.7930864171978519 2.288713926254017 
1.9021130325903075 -0.7885477027249763 2.2963868839527954 
1.9115860295966607 -0.7840749859587297 2.3036235225760255 
1.9205873713538866 -0.7796720550934193 2.3104233989005962 
1.9291148369155964 -0.775340978892865 2.316785326362029 
1.9371663222572628 -0.7710826512672374 2.3227076478908817 
1.9518335238774953 -0.7631994927386424 2.3334332702468163 
1.9645745014573779 -0.7554271010909158 2.3422880520028357 
1.9753766811902758 -0.7478130860243893 2.3492832242024706 
1.984229402628956 -0.7403385806901394 2.3543986929740255 
1.9911239292061602 -0.7329479559276212 2.357597907169971 
1.9960534568565433 -0.7255542168423509 2.3588305652777186 
1.9990131207314632 -0.7180368333363047 2.3580315373996155 
1.999013120731463 -0.703267462105042 2.350646851783984 
1.9911239292061598 -0.6846405816512616 2.3334442200317906 
1.975376681190275 -0.6572410585370208 2.3039972104587854 
1.9518335238774942 -0.6195655322400129 2.2616162899975008 
1.9371663222572617 -0.5970096137564529 2.235671129135488 
1.9205873713538855 -0.5722125732275011 2.206693657967636 
1.9021130325903064 -0.5452339700361768 2.174730017608395 
1.88176153790845 -0.5162280233375575 2.1398755495772286 
1.859552971776502 -0.485299355809095 2.1022026496810495 
1.8355092513679614 -0.4525719986848518 2.061795250710387 
1.8096541049320378 -0.41823151833938277 2.018769864101729 
1.7820130483767347 -0.382351606139496 1.9731888514464826 
1.7526133600877258 -0.3450711367765903 1.925148928476021 
1.721484054007886 -0.3065570723746068 1.8747625901951894 
1.705280328708183 -0.2868171135846844 1.8486888855005252 
1.6886558510040288 -0.26684040350644955 1.8220760527572537 
1.6716147227365392 -0.24660916667776192 1.7949193060754203 
1.6541611485491226 -0.2261634901791948 1.76724289363872 
1.636299434850046 -0.20552150865572844 1.73906018917791 
1.6180339887498938 -0.18467639642209244 1.71037218696094 
1.5993693169741796 -0.1636380167750145 1.6811883253616868 
1.5803100247513795 -0.1424590849271883 1.6515395672149737 
1.5608608146766583 -0.12116070456352669 1.6214411669584217 
1.5410264855515763 -0.09975764677764327 1.590905308940398 
1.5208119312000592 -0.07828290512012474 1.5599533837601216 
1.5002221392609163 -0.0568313065138695 1.5286377925178511 
1.4792621899572167 -0.03541492975475094 1.496969654834592 
1.4579372548428204 -0.013988519863568687 1.4649315147746047 
1.4362525955263752 0.007468938408696755 1.4325181263220268 
1.414213562373092 0.028982237983720363 1.3997224433812319 
1.3918255931846264 0.0505301695223579 1.3665605084234473 
1.3805024804688721 0.06135293058010562 1.3498260151788193 
1.3690942118573752 0.07215795687228745 1.3330152334212315 
1.3576014910658813 0.08295664736236956 1.3161231673846965 
1.3460250270195446 0.09374099072898964 1.29915453165505 
1.3343655338091966 0.10449747817565634 1.2821167947213685 
1.3226237306473012 0.11518407895926111 1.2650316911676707 
1.3108003418235852 0.12580737336615083 1.2478966551405097 
1.2869117294675554 0.14688401559202313 1.2134697216715438 
1.262705590898753 0.16798201190841586 1.178714584944545 
1.2381878986196657 0.1891087191649908 1.1436335390371704 
1.2133647020039966 0.2102574963895413 1.108235953809226 
1.1882421258040743 0.23143121119971016 1.0725265202042191 
1.1628263686396585 0.2526396787259153 1.0365065292767008 
1.1371237014685254 0.27388905432022403 1.0001791743084134 
1.1111404660392012 0.2951680301073139 0.9635564509855443 
1.0848830733262345 0.3164456124931101 0.9266602670796794 
1.0583580019483783 0.337689067546877 0.8895134681749397 
1.0315717965700921 0.35892757515423607 0.8521080089929741 
1.0045310662867415 0.38019029054387976 0.8144359210148016 
0.9772424829939066 0.4014900726277602 0.7764974466800265 
0.949712779741186 0.4228304000549266 0.7382975797137227 
0.9219487490709216 0.44422272756195585 0.6998373852899437 
0.8939572413422393 0.46568820655224213 0.6611131380661183 
0.8657451630408243 0.4872324579403984 0.6221289340706251 
0.8373194750748527 0.5088542897879129 0.5828923301808963 
0.8086871910574867 0.5305656154578108 0.5434043833285813 
0.7798553755763734 0.5523863577586536 0.5036621966970466 
0.7508311424505623 0.5743164775829286 0.46367290365909797 
0.7216216529752799 0.5963661972393641 0.42343855435559785 
0.6922341141549824 0.6185411007842045 0.3829635637628801 
0.6626757769251386 0.640839122668469 0.3422562155909041 
0.6329539343631682 0.6632612180355041 0.3013233253454161 
0.6030759198889875 0.6857898965514574 0.26018097161325876 
0.5730491054555928 0.7083457792154982 0.21887621584784372 
0.5428808997301457 0.7307990092093584 0.17748139512546657 
0.5125787462659898 0.7530928526009333 0.13603231996552312 
0.482150121666074 0.7751479476664067 0.09457614783287066 
0.45160253373820425 0.7968728564447242 0.053166105515842166 
0.42094351964260834 0.8182287484742184 0.01182914540549912 
0.3901806440322537 0.8392016558704883 -0.02942018390299045 
0.35932149718638157 0.8597927283501314 -0.07057486698868415 
0.32837369313772075 0.8799507041785618 -0.11160165895156016 
0.297344867793841 0.8996419955506596 -0.1524761299814888 
0.26624267705309995 0.9188184048462268 -0.19316652537001344 
0.2350747949156698 0.9373531871015646 -0.2336017986351125 
0.20384891159009474 0.9552322048079687 -0.27376719081388956 
0.1725727315958416 0.9723409302927618 -0.3135977335505393 
0.14125397186232838 0.988684305765757 -0.3530881810205502 
0.10990035982488756 1.0043114424337578 -0.39225536139199135 
0.07851963151813258 1.019191165162575 -0.4310759510631549 
0.047119529667215845 1.0333341082554328 -0.4695475244605006 
0.015707801777418384 1.046729648658823 -0.5076570225519931 
-0.015707801777426773 1.0594092965130075 -0.5454124500339306 
-0.04711952966722512 1.0713439600549384 -0.5827915096946943 
-0.07851963151814186 1.0825243683039636 -0.6197818156701237 
-0.10990035982489595 1.0929410854071058 -0.6563709025284489 
-0.14125397186233762 1.1026186545240126 -0.692563299124344 
-0.17257273159585174 1.1115250844718292 -0.7283352738317663 
-0.20384891159010488 1.1196750735087535 -0.7636864483444816 
-0.2350747949156799 1.1271227796361536 -0.7986361847337566 
-0.2662426770531091 1.1339027951668827 -0.8331940746365505 
-0.2973448677938502 1.1400384017294736 -0.8673640686585871 
-0.3283736931377308 1.145517219661986 -0.9011323029687238 
-0.35932149718638984 1.150373960229471 -0.9345084773011253 
-0.39018064403226105 1.1546157220134061 -0.9674885050389641 
-0.42094351964261567 1.1582615312762747 -1.000074285280753 
-0.4516025337382124 1.161348189851317 -1.032276628663871 
-0.4821501216660821 1.1638672205316027 -1.0640837319318834 
-0.5125787462659979 1.1658278706675373 -1.0954926815997665 
-0.542880899730153 1.1672378580459744 -1.1264998287531403 
-0.5730491054556017 1.1680987168544916 -1.1570984638828476 
-0.6030759198889962 1.1684633990816005 -1.1873076194297965 
-0.6180339887498997 1.1685023716495688 -1.202285174574684 
-0.6478348363963035 1.1681424993807994 -1.231906086086703 
-0.6774758404905872 1.1673143799242074 -1.2611330304526909 
-0.7069496875585193 1.1660329498719717 -1.2899661624945051 
-0.7362491053693608 1.164296364067978 -1.3183972874033498 
-0.7653668647301842 1.1620992760450368 -1.3464165027527026 
-0.7942957812695657 1.159442229338968 -1.3740168959390497 
-0.8230287172102226 1.1562903435850147 -1.40117388900273 
-0.8515585831301494 1.1526796776620052 -1.4278984219611521 
-0.8798783397118342 1.1486794509256826 -1.4542180651746754 
-0.9079809994790973 1.1443158661363766 -1.4801389325472856 
-0.9358596285211502 1.139619481313375 -1.5056693691778378 
-0.9635073482034346 1.1346073628849924 -1.530811029645931 
-0.990917336864819 1.129302186956974 -1.555568430343306 
-1.0180828315007477 1.123717323598358 -1.5799414932999267 
-1.0449971294319027 1.117871002745997 -1.6039326308049011 
-1.0716535899579989 1.111777998075208 -1.627542588995603 
-1.098045635996269 1.1054607000709367 -1.6507759860317373 
-1.1241667557042663 1.0989309486372336 -1.673632230022883 
-1.150010504086562 1.0922033980628107 -1.6961122031179674 
-1.1755705045849518 1.085269684168281 -1.7182053466690923 
-1.2008404506517727 1.0781432549254328 -1.739912078114489 
-1.2258141073059574 1.0708602792561932 -1.7612442469340541 
-1.2504853126714146 1.0634352609892241 -1.7822029431660267 
-1.2748479794973835 1.0558872367998156 -1.8027915978972913 
-1.2988960966603718 1.048238833127666 -1.8230155132242047 
-1.322623730647308 1.0404926252198277 -1.8428700432572218 
-1.3460250270195506 1.0326672660779095 -1.8623586600585054 
-1.3690942118573812 1.0247726920203577 -1.88148055786756 
-1.391825593184633 1.016815221561707 -1.9002332039654866 
-1.4142135623730987 1.0088032639179443 -1.9186151943320708 
-1.436252595526381 1.0007323157498103 -1.936618753401286 
-1.4579372548428262 0.9926187546843773 -1.954246632185015 
-1.479262189957223 0.9844881767233294 -1.9715062783188877 
-1.5002221392609225 0.9763617578573056 -1.9884030181895753 
-1.5208119312000656 0.9682562198334993 -2.0049400411168152 
-1.541026485551582 0.9601822755843469 -2.0211176233437556 
-1.560860814676663 0.9521500648231633 -2.0369358470882446 
-1.580310024751384 0.9441644393464054 -2.0523922444245866 
-1.5993693169741843 0.9362294115213042 -2.0674840227348366 
-1.6180339887498978 0.9283539501779137 -2.082210963838855 
-1.6362994348500497 0.9205502553600332 -2.0965745625300665 
-1.6541611485491263 0.9128240528930395 -2.110573174995646 
-1.671614722736543 0.9051802782416958 -2.124204861857391 
-1.6886558510040335 0.897627778111757 -2.137469740059912 
-1.7052803287081875 0.8901797085052594 -2.1503701829608173 
-1.7372630288763853 0.8759847214312123 -2.1752553895919915 
-1.7675312601773894 0.862145567553913 -2.198604043954346 
-1.7960551515212333 0.8488023676864572 -2.220456335364462 
-1.822806553270893 0.8360275628426653 -2.2408203346922257 
-1.8477590650225757 0.82386387146959 -2.2596910007573707 
-1.8708880616597365 0.8123312599695977 -2.2770536916445354 
-1.8921707176550924 0.8014185376102549 -2.29287998646022 
-1.9115860295966622 0.7910996022829949 -2.3071358307381598 
-1.929114836915598 0.7813390857932768 -2.319784379812236 
-1.9447398407953547 0.7720915573007782 -2.3307856194457437 
-1.9584456212435326 0.76330312091641 -2.3400971817017377 
-1.980047315433116 0.7481946626633076 -2.3541446467647695 
-1.9938346674662564 0.7334497686266327 -2.3605595517795726 
-1.9997532649633214 0.7185698942227553 -2.359038212074699 
-1.9977797499239396 0.7022565049512715 -2.3489080023995754 
-1.9879219109103585 0.6818169461315837 -2.3288303839761504 
-1.9702186523095466 0.6517635173187426 -2.296100410968918 
-1.9584456212435304 0.6328099174204272 -2.274850579953744 
-1.9447398407953518 0.6114153394946256 -2.2504475105426645 
-1.9291148369155944 0.5876941762838288 -2.2229619250575086 
-1.9115860295966582 0.5617618149001503 -2.1924669370467336 
-1.8921707176550886 0.5337175826924754 -2.1590295090013263 
-1.8708880616597325 0.5036903502239654 -2.1227332367717153 
-1.8477590650225706 0.4718254251833331 -2.0836717776142373 
-1.8228065532708875 0.43822807198492136 -2.041920589263348 
-1.7960551515212282 0.4030709680000388 -1.9975906355212476 
-1.7675312601773838 0.36642734289472134 -1.9507449316247445 
-1.7372630288763786 0.3284729966857525 -1.901499527219255 
-1.7052803287081806 0.2893654388458709 -1.849963048131116 
-1.6716147227365366 0.24917791754885765 -1.7962036815109654 
-1.6541611485491197 0.2286534318349505 -1.768487864466595 
-1.6362994348500428 0.20797276347549903 -1.7402858165877924 
-1.618033988749891 0.18710022740784224 -1.711584102453812 
-1.5993693169741772 0.16603528518592423 -1.6823869595671392 
-1.5803100247513757 0.1448290420929675 -1.6527245457978594 
-1.5608608146766545 0.12350419435559176 -1.6226129118544503 
-1.5410264855515734 0.10207469893291066 -1.5920638350180287 
-1.520811931200057 0.08057354139256521 -1.5610987018963396 
-1.5002221392609143 0.05908769117906749 -1.5297659848504481 
-1.4792621899572145 0.037641617563031686 -1.4980829987387303 
-1.4579372548428182 0.016189006780941144 -1.4660317582332887 
-1.436252595526373 -0.005292638593342431 -1.4336062762297017 
-1.4142135623730892 -0.02682793670421429 -1.400799594020982 
-1.3918255931846226 -0.04839932297206154 -1.367625931698592 
-1.3690942118573715 -0.06997813686340977 -1.3341051434256666 
-1.3460250270195409 -0.09154800891372683 -1.3002510225626773 
-1.3226237306472979 -0.11296796301335503 -1.2661397491406203 
-1.2988960966603615 -0.13420501887494393 -1.2317935872228896 
-1.2748479794973737 -0.1553646339278197 -1.197165662533464 
-1.2504853126714046 -0.1765214952849311 -1.1622245650289391 
-1.2258141073059474 -0.19768838943442577 -1.1269699125887345 
-1.2008404506517611 -0.21886946079926642 -1.091405720252128 
-1.1755705045849394 -0.2400808302988186 -1.0555300894355302 
-1.1500105040865503 -0.2613306479187325 -1.019345180127184 
-1.1241667557042545 -0.28261498879994945 -0.9828592613042798 
-1.098045635996257 -0.30391470527857606 -0.9460882833569689 
-1.0716535899579867 -0.3251978772010575 -0.9090546513574579 
-1.0449971294318914 -0.3464539926722866 -0.8717701330957481 
-1.0180828315007362 -0.3677203201082079 -0.8342226714466323 
-0.9909173368648089 -0.38901733990914916 -0.7964086669102343 
-0.9635073482034229 -0.41035225147166837 -0.7583312224675887 
-0.9358596285211391 -0.43173077302016066 -0.7199942420110588 
-0.9079809994790861 -0.45317403723513755 -0.6813939808615173 
-0.8798783397118228 -0.47469462841791776 -0.642531025502864 
-0.851558583130138 -0.49629313061575103 -0.6034120178222625 
-0.8230287172102103 -0.5179710466936217 -0.5640431938633994 
-0.7942957812695541 -0.539749837940016 -0.5244208622995461 
-0.7653668647301726 -0.5616404487570319 -0.4845466403516566 
-0.7362491053693474 -0.5836432847692732 -0.4444274629847108 
-0.7069496875585058 -0.6057691166248061 -0.40406512924610277 
-0.6774758404905745 -0.6280209858464664 -0.36346534756734133 
-0.6478348363962907 -0.6503962636060626 -0.3226367045932594 
-0.6180339887498868 -0.6728925874804943 -0.28158769500963965 
-0.5880806504646 -0.6954743691783997 -0.24034346587540018 
-0.5579822120784508 -0.7180129447173218 -0.19897573971978988 
-0.5277460999307382 -0.7404183403319422 -0.15753692976476708 
-0.4973797743297021 -0.7626265653130276 -0.11606649167318828 
-0.4668907277118018 -0.7845545654633196 -0.074613444980142 
-0.4362864827930762 -0.8061251810441115 -0.03322389227102046 
-0.4055745907130162 -0.8273139883794379 0.008082403476702749 
-0.37476262917144065 -0.8481180595068751 0.04929640058199691 
-0.3438582005588106 -0.8685312323810555 0.09040741563171711 
-0.3128689300804534 -0.8884790131216241 0.13137057648035866 
-0.28180246387515717 -0.9079560422961684 0.17217555727292705 
-0.2506664671286005 -0.926850062510749 0.21275856412677396 
-0.2194686221820827 -0.9450883316975388 0.2530755436666867 
-0.1882166266370192 -0.9626373901857064 0.293102068455834 
-0.15691819145568064 -0.9793903823076506 0.33277699969814467 
-0.12558103905861767 -0.9954066585245206 0.3721222902036426 
-0.0942129014192764 -1.0106924923862977 0.4111333447738724 
-0.06282151815624784 -1.0252282119555214 0.4497925878215129 
-0.03141463462363278 -1.0390300414552316 0.488100386103983 
1.1944639156142813e-14 -1.052087267963456 0.52604363398174 
0.03141463462365312 -1.0644298420682512 0.5636295556577787 
0.06282151815626817 -1.0760136549079722 0.6008283456102542 
0.09421290141929849 -1.0868305420928328 0.6376281724657149 
0.12558103905863974 -1.0969128603972174 0.6740374692572484 
0.15691819145570268 -1.1062411360167688 0.7100387594640871 
0.18821662663704122 -1.1147847922185385 0.7456090227463105 
0.21946862218210292 -1.122594797911895 0.7807660211380505 
0.2506664671286207 -1.1297262726553108 0.815529603456276 
0.2818024638751773 -1.1362073817955987 0.8499061547729767 
0.3128689300804735 -1.1420324273709197 0.8838851437659334 
0.3438582005588324 -1.147216951445299 0.9174666762814819 
0.37476262917146236 -1.15179378174723 0.9506595200450774 
0.40557459071303786 -1.1557521307851402 0.983450656105608 
0.4362864827930978 -1.1591332323475767 1.0158530989668861 
0.4668907277118233 -1.1619610948328944 1.0478712751282706 
0.4973797743297218 -1.1642155929054019 1.0794875707824227 
0.5277460999307578 -1.1659200733052304 1.110706136583373 
0.5579822120784703 -1.1670643286309428 1.1415143763939417 
0.5880806504646194 -1.1676848235986141 1.1719230622639265 
0.6180339887499062 -1.167832972695103 1.201950475097458 
0.6478348363963099 -1.1674973777794333 1.2315835252860265 
0.6774758404905936 -1.1666926255289103 1.2608221532550488 
0.7069496875585249 -1.165433262816818 1.289666318966934 
0.7362491053693664 -1.1637167554862275 1.3181074831124802 
0.7653668647301898 -1.1615376258955834 1.3461356776779816 
0.7942957812695712 -1.1588996577724309 1.3737456101557868 
0.8230287172102273 -1.1557672583026843 1.4009123463615696 
0.8515585831301564 -1.1521734427683368 1.427645304514325 
0.8798783397118412 -1.1481880598980634 1.4539723696608728 
0.9079809994791042 -1.1438375535452394 1.4798997762517239 
0.9358596285211571 -1.1391530302984398 1.505436143670377 
0.9635073482034406 -1.1341516640637763 1.530583180235329 
0.990917336864825 -1.1288567722764082 1.555345723003029 
1.0180828315007522 -1.1232817508916373 1.5797237069465708 
1.0449971294319071 -1.1174446589254914 1.6037194588946528 
1.0716535899580024 -1.111360707105089 1.627333943510547 
1.0980456359962738 -1.105052126486168 1.6505716992393578 
1.1241667557042714 -1.0985315875583006 1.6734325494834217 
1.150010504086567 -1.0918151484204073 1.6959180782967707 
1.1755705045849558 -1.0848940941641794 1.7180175516670455 
1.2008404506517776 -1.0777800035770349 1.739730452440295 
1.225814107305962 -1.0705086771636227 1.7610684458877734 
1.2504853126714193 -1.0630951500112418 1.7820328876770402 
1.274847979497388 -1.055557951736604 1.80262695536569 
1.2988960966603758 -1.0479206432837203 1.8228564183022358 
1.3226237306473132 -1.0401855199191632 1.842716490606895 
1.3460250270195557 -1.0323712016708402 1.8622106278549757 
1.3690942118573863 -1.0244881087673419 1.8813382662410572 
1.3918255931846373 -1.016542763718865 1.90009697504407 
1.4142135623731034 -1.008545284440585 1.918486204593396 
1.4362525955263858 -1.000490243488691 1.9364977172707314 
1.4579372548428309 -0.992392266683986 1.954133388184824 
1.479262189957227 -0.9842766791344209 1.9714005295244372 
1.5002221392609276 -0.9761643713017357 1.9883043249117955 
1.52081193120007 -0.9680718395098752 2.0048478509550076 
1.5410264855515865 -0.9600102496544458 2.0210316103788095 
1.5608608146766672 -0.9519894275002354 2.036855528426785 
1.5803100247513882 -0.9440146717127263 2.052317360607751 
1.5993693169741883 -0.936090830223209 2.0674147320857927 
1.6180339887499018 -0.928226362597914 2.082147170048859 
1.6362994348500537 -0.9204329418001239 2.0965159057501155 
1.65416114854913 -0.9127166439899802 2.11051947054412 
1.6716147227365477 -0.905082815016836 2.1241561302449656 
1.688655851004037 -0.8975396108694005 2.1374256564387375 
1.705280328708191 -0.8900999816246655 2.1503303195205237 
1.7372630288763886 -0.8759193054989871 2.175222681625882 
1.7675312601773925 -0.8620926240585796 2.1985775722066823 
1.7960551515212364 -0.848759842918093 2.220435072980283 
1.822806553270896 -0.835993797162445 2.2408034518521185 
1.8477590650225784 -0.8238372106223198 2.2596776703337382 
1.870888061659739 -0.8123103067674345 2.2770432150434563 
1.8921707176550946 -0.8014019975752874 2.2928717164427384 
1.9115860295966642 -0.7910865736484769 2.3071293164209026 
1.9291148369155993 -0.7813291010518034 2.319779387441501 
1.9447398407953558 -0.7720841801748203 2.330781930882766 
1.9584456212435337 -0.763297786678907 2.3400945145829875 
1.9800473154331169 -0.7481915677136692 2.3541430992899515 
1.9938346674662568 -0.7334478233516156 2.3605585791420647 
1.9997532649633214 -0.7185685258944734 2.359037527910558 
1.9977797499239394 -0.7022554109152351 2.348907455381557 


==> data/Magnetization_f1_b2.txt <==
b magn_tot
0.000000000000000000e+00 0.000000000000000000e+00
6.282151815625658386e-02 -4.260272212770330191e-02
9.421290141928531647e-02 -6.313303310630867526e-02
1.255810390586267478e-01 -8.288950572841800868e-02
1.569181914556898871e-01 -1.018934239493797661e-01
1.882166266370286223e-01 -1.201650163962314638e-01
2.194686221820905669e-01 -1.376700458970591123e-01
2.506664671286085166e-01 -1.544096796238522140e-01
2.818024638751653321e-01 -1.704406040535444977e-01
3.128689300804617379e-01 -1.857691164438731446e-01
3.438582005588190493e-01 -2.003598408224342986e-01
3.747626291714492019e-01 -2.142307622362282504e-01
4.055745907130248185e-01 -2.274436418034242180e-01
4.362864827930851286e-01 -2.399511232124836857e-01
4.668907277118107824e-01 -2.518112129722477333e-01
4.973797743297095897e-01 -2.629917849527700913e-01
5.125787462659933125e-01 -2.683917940593557594e-01
5.277460999307458378e-01 -2.736064876544264113e-01
5.428808997301485251e-01 -2.786628496357224094e-01
5.579822120784586614e-01 -2.835668932499740835e-01
5.730491054555967301e-01 -2.883110161553711914e-01
5.880806504646080013e-01 -2.928170271383842560e-01
6.030759198889914519e-01 -2.971151945699662678e-01
6.180339887498949025e-01 -3.012299595247175943e-01
6.329539343631722659e-01 -3.051935575347045071e-01
6.478348363962989076e-01 -3.090330964952317516e-01
6.626757769251421237e-01 -3.127557759443728713e-01
6.774758404905828479e-01 -3.163662631143421833e-01
6.922341141549862575e-01 -3.198613530152480400e-01
7.069496875585143947e-01 -3.232451920989719563e-01
7.216216529752838005e-01 -3.265245265395614882e-01
7.362491053693561716e-01 -3.296871369097670867e-01
7.508311424505662579e-01 -3.326969808669369977e-01
7.653668647301796746e-01 -3.355285809673665409e-01
7.798553755763766304e-01 -3.382024524540112043e-01
7.942957812695613518e-01 -3.407467570573122218e-01
8.086871910574900957e-01 -3.431746183413284523e-01
8.230287172102177529e-01 -3.454655655838570483e-01
8.373194750748563786e-01 -3.476020158156066242e-01
8.515585831301455411e-01 -3.496005895308737510e-01
8.657451630408280474e-01 -3.514810668996924958e-01
8.798783397118304928e-01 -3.532534180782948563e-01
8.939572413422424146e-01 -3.549110102352538987e-01
9.079809994790938310e-01 -3.564364632939704403e-01
9.219487490709249444e-01 -3.578432977129050729e-01
9.358596285211470134e-01 -3.591474451366712950e-01
9.497127797411895056e-01 -3.603659933609025812e-01
9.635073482034307579e-01 -3.615107565782131882e-01
9.772424829939102553e-01 -3.625929028504185636e-01
9.909173368648153124e-01 -3.636185422823480229e-01
1.004531066286745489e+00 -3.645913070743294071e-01
1.018082831500742858e+00 -3.655109318876809676e-01
1.031571796570095234e+00 -3.663769163871860024e-01
1.044997129431898042e+00 -3.671934640437067854e-01
1.058358001948381588e+00 -3.679643375618039669e-01
1.071653589957993535e+00 -3.686905105862237630e-01
1.084883073326237790e+00 -3.693725070965836466e-01
1.098045635996263814e+00 -3.700138585899299670e-01
1.111140466039204799e+00 -3.706077051145597046e-01
1.124166755704261611e+00 -3.711519274642930966e-01
1.137123701468528258e+00 -3.716472039136907712e-01
1.150010504086557583e+00 -3.720890138515262624e-01
1.162826368639661601e+00 -3.724478834221509604e-01
1.175570504584946274e+00 -3.727137124670467649e-01
1.188242125804077176e+00 -3.728979167914489579e-01
1.200840450651767810e+00 -3.730165163447948240e-01
1.213364702004000373e+00 -3.730822146545693663e-01
1.225814107305953859e+00 -3.731013029312791884e-01
1.238187898619668825e+00 -3.730787756943870770e-01
1.250485312671411275e+00 -3.730199979068644645e-01
1.262705590898756336e+00 -3.729294873337735683e-01
1.274847979497380379e+00 -3.728072208157600653e-01
1.286911729467558718e+00 -3.726507395431495895e-01
1.298896096660368205e+00 -3.724612999214107489e-01
1.310800341823588733e+00 -3.722420333130184722e-01
1.322623730647304763e+00 -3.719940598640733564e-01
1.334365533809200199e+00 -3.717171306681430476e-01
1.346025027019547737e+00 -3.714108622876468591e-01
1.357601491065884458e+00 -3.710737884505733164e-01
1.369094211857378118e+00 -3.706995351180809029e-01
1.380502480468875026e+00 -3.702806089615060525e-01
1.391825593184629506e+00 -3.698170990527170354e-01
1.403062851541712286e+00 -3.693139578949267143e-01
1.414213562373096034e+00 -3.687767805710277513e-01
1.425277037850411821e+00 -3.682103747772017543e-01
1.436252595526378517e+00 -3.676192644913446883e-01
1.457937254842823771e+00 -3.663865896571715797e-01
1.479262189957220031e+00 -3.650753336739073762e-01
1.500222139260919629e+00 -3.636950371110438396e-01
1.520811931200062528e+00 -3.622323441978484437e-01
1.541026485551579173e+00 -3.606901808200342896e-01
1.560860814676660269e+00 -3.590840730733206310e-01
1.580310024751381492e+00 -3.574272852917212973e-01
1.599369316974181832e+00 -3.557317363424141177e-01
1.618033988749895569e+00 -3.540024972950485127e-01
1.636299434850047696e+00 -3.522433627739947060e-01
1.654161148549124327e+00 -3.504581773613832385e-01
1.671614722736541214e+00 -3.486492442620879317e-01
1.688655851004030817e+00 -3.468158444738976276e-01
1.705280328708185023e+00 -3.449582942525116214e-01
1.721484054007887732e+00 -3.430782606341106211e-01
1.737263028876382842e+00 -3.411791969483619624e-01
1.752613360087727834e+00 -3.392646494935942503e-01
1.767531260177387376e+00 -3.373362665090550716e-01
1.782013048376736242e+00 -3.353947799103346727e-01
1.809654104932039598e+00 -3.315861792155868071e-01
1.835509251367962946e+00 -3.276603343716654737e-01
1.859552971776503361e+00 -3.236385771995126115e-01
1.881761537908451354e+00 -3.195156448940131289e-01
1.902113032590307506e+00 -3.152781497060493932e-01
1.920587371353886574e+00 -3.109068880598982454e-01
1.937166322257262596e+00 -3.063808200461553555e-01
1.951833523877495091e+00 -3.016531038054955371e-01
1.964574501457377664e+00 -2.966633313114365733e-01
1.975376681190275541e+00 -2.913251824801523227e-01
1.984229402628955752e+00 -2.855560783079147402e-01
1.991123929206160215e+00 -2.792710472501923058e-01
1.996053456856543340e+00 -2.723801355339848240e-01
1.999013120731463200e+00 -2.647752206913134287e-01
2.000000000000000000e+00 -2.563033276763269641e-01
1.999013120731462978e+00 -2.468578202062202964e-01
1.996053456856542896e+00 -2.364570936947909541e-01
1.991123929206159771e+00 -2.251601180071545472e-01
1.984229402628955308e+00 -2.130177883515984028e-01
1.975376681190275097e+00 -2.001291631324885745e-01
1.964574501457376998e+00 -1.865329448640572485e-01
1.951833523877494203e+00 -1.722799013822742253e-01
1.937166322257261708e+00 -1.574599564621256553e-01
1.920587371353885464e+00 -1.421065193169375462e-01
1.902113032590306396e+00 -1.262865232754817602e-01
1.881761537908450022e+00 -1.100908674073872023e-01
1.859552971776501806e+00 -9.355686162119254690e-02
1.835509251367961170e+00 -7.674187759196889058e-02
1.809654104932038265e+00 -5.970830745174988269e-02
1.782013048376734687e+00 -4.250691873297869627e-02
1.752613360087726058e+00 -2.516677415613036151e-02
1.721484054007886400e+00 -7.755947451026317871e-03
1.705280328708183024e+00 1.067154855641008412e-03
1.688655851004028818e+00 9.879289918761103087e-03
1.671614722736539216e+00 1.868574747732410293e-02
1.654161148549121663e+00 2.747799414052676595e-02
1.636299434850044809e+00 3.626039480777381446e-02
1.618033988749892904e+00 4.503336289114142493e-02
1.599369316974178723e+00 5.378151690527277484e-02
1.580310024751378384e+00 6.250496918098627508e-02
1.560860814676657160e+00 7.114785643451940200e-02
1.541026485551576286e+00 7.971472604811617735e-02
1.520811931200059197e+00 8.823330054260818123e-02
1.500222139260916299e+00 9.671485370740533216e-02
1.479262189957216700e+00 1.051730776315452087e-01
1.457937254842821106e+00 1.135976308385165945e-01
1.436252595526375186e+00 1.219896165311846886e-01
1.414213562373092703e+00 1.303355803178470884e-01
1.391825593184626397e+00 1.386370189501024974e-01
1.369094211857375232e+00 1.468572523449618861e-01
1.346025027019543963e+00 1.549541401251238182e-01
1.322623730647301210e+00 1.629614326433443672e-01
1.298896096660364652e+00 1.709123686387811758e-01
1.274847979497377048e+00 1.788242216611269642e-01
1.250485312671407279e+00 1.866932209128171205e-01
1.225814107305950085e+00 1.945291320698378235e-01
1.200840450651765368e+00 2.023413080425938149e-01
1.175570504584943610e+00 2.101325948440703750e-01
1.150010504086554475e+00 2.178977683676840971e-01
1.124166755704258058e+00 2.256398189083559103e-01
1.098045635996260483e+00 2.333646524375277698e-01
1.071653589957990205e+00 2.410708212082205981e-01
1.044997129431894933e+00 2.487399979609517531e-01
1.018082831500739083e+00 2.563749915457113060e-01
9.909173368648116487e-01 2.639911322988625075e-01
9.635073482034273162e-01 2.716047867795969850e-01
9.358596285211436827e-01 2.792209771383413197e-01
9.079809994790898342e-01 2.868392442678053267e-01
8.798783397118266070e-01 2.944646912938541083e-01
8.515585831301417663e-01 3.021080524358851216e-01
8.230287172102149773e-01 3.097779129254351616e-01
7.942957812695580211e-01 3.174748462559198736e-01
7.653668647301764549e-01 3.252007045688575793e-01
7.362491053693529519e-01 3.329582222408802861e-01
7.069496875585115081e-01 3.407499264862228205e-01
6.774758404905792952e-01 3.485790583507714091e-01
6.478348363962954659e-01 3.564439218922511032e-01
6.180339887498916829e-01 3.643352757216568594e-01
5.880806504646048927e-01 3.722309795728920845e-01
5.277460999307413969e-01 3.877836623412963535e-01
4.668907277118058419e-01 4.029286135359948506e-01
4.055745907130203221e-01 4.174529065427106111e-01
3.438582005588138868e-01 4.312962963271922967e-01
3.128689300804566864e-01 4.379936798662302788e-01
2.818024638751604471e-01 4.444537844886508049e-01
2.506664671286037982e-01 4.506512379815265090e-01
2.194686221820860150e-01 4.566112187219453222e-01
1.882166266370242647e-01 4.622655166695541218e-01
1.569181914556856960e-01 4.676282216082727761e-01
1.255810390586218628e-01 4.727136426032547134e-01
9.421290141928059803e-02 4.774874970243639938e-01
6.282151815625203195e-02 4.819534036171574942e-01
3.141463462363786735e-02 4.861127045288623494e-01
-2.419605899270905006e-15 4.899755419141963997e-01
-3.141463462364359194e-02 4.935229405782759482e-01
-6.282151815625776348e-02 4.967560202597190444e-01
-9.421290141928542750e-02 4.996776762885273282e-01
-1.255810390586266923e-01 5.022936383828541240e-01
-1.569181914556887492e-01 5.045900122536406407e-01
-1.882166266370273178e-01 5.065690886174191165e-01
-2.194686221820881522e-01 5.082604675120925286e-01
-2.506664671286059631e-01 5.096853615820292616e-01
-2.818024638751617239e-01 5.108562520010533348e-01
-3.128689300804579632e-01 5.117576992101225963e-01
-3.438582005588142754e-01 5.123887446002226564e-01
-3.747626291714434288e-01 5.127502901538603108e-01
-4.055745907130189898e-01 5.128509696678978935e-01
-4.362864827930780787e-01 5.127187410822898750e-01
-4.668907277118036769e-01 5.123546722738889780e-01
-4.973797743297014295e-01 5.117670030153078642e-01
-5.277460999307375111e-01 5.109706177360930912e-01
-5.579822120784492245e-01 5.099635633559467252e-01
-5.880806504645984534e-01 5.087689352955279132e-01
-6.180339887498844664e-01 5.074068565555784893e-01
-6.478348363962883605e-01 5.058735256300579408e-01
-6.774758404905713016e-01 5.041790495403020156e-01
-7.069496875585018492e-01 5.023359130008916429e-01
-7.362491053693434040e-01 5.003330654538703515e-01
-7.653668647301661299e-01 4.981719536816023308e-01
-7.942957812695478070e-01 4.958636595549111292e-01
-8.230287172102032089e-01 4.933849526827683296e-01
-8.515585831301308861e-01 4.907576124402390216e-01
-8.798783397118150607e-01 4.880197973594030958e-01
-9.079809994790782879e-01 4.851797063801850385e-01
-9.358596285211306931e-01 4.822502526776470400e-01
-9.635073482034136605e-01 4.792469555341277720e-01
-9.909173368647981039e-01 4.761712276992133286e-01
-1.018082831500724872e+00 4.730183551164994782e-01
-1.044997129431880056e+00 4.697904335357799277e-01
-1.071653589957974884e+00 4.664970044986306852e-01
-1.098045635996245162e+00 4.631525135138161997e-01
-1.124166755704242071e+00 4.597686978414227132e-01
-1.150010504086538043e+00 4.563597121321242289e-01
-1.175570504584926512e+00 4.529258858720520697e-01
-1.200840450651747826e+00 4.494738311048477875e-01
-1.225814107305932765e+00 4.459716270960583651e-01
-1.250485312671389515e+00 4.424228840969862131e-01
-1.274847979497358841e+00 4.388415515715028969e-01
-1.298896096660346222e+00 4.352447014840651884e-01
-1.322623730647282780e+00 4.316446342041282969e-01
-1.346025027019525089e+00 4.280502146525438367e-01
-1.357601491065862032e+00 4.262413999912575968e-01
-1.369094211857355914e+00 4.244438532055007096e-01
-1.380502480468852378e+00 4.226552861142756634e-01
-1.391825593184606857e+00 4.208735738289353656e-01
-1.403062851541689859e+00 4.190939198362229057e-01
-1.414213562373072941e+00 4.173098611349184694e-01
-1.425277037850388728e+00 4.155185134947727010e-01
-1.447139558376876911e+00 4.119464614021859372e-01
-1.468645018871348906e+00 4.083689703423842299e-01
-1.489788113183222240e+00 4.048091968711768907e-01
-1.510563624570345098e+00 4.012831264831013822e-01
-1.530966426986154261e+00 3.978011952815290186e-01
-1.550991486344446058e+00 3.943708635179913879e-01
-1.570633861761467465e+00 3.909945437675072522e-01
-1.589888706774998051e+00 3.876742772212493082e-01
-1.608751270540147216e+00 3.844121908699106860e-01
-1.627216899001551642e+00 3.812077660029950521e-01
-1.645281036041697620e+00 3.780595810207684759e-01
-1.662939224605068933e+00 3.749669651550123217e-01
-1.697020429962986521e+00 3.690839845846236034e-01
-1.729426881040290187e+00 3.633454343729473068e-01
-1.760126596582244796e+00 3.577700735081166261e-01
-1.789089279676032929e+00 3.523503959655839846e-01
-1.816286347650146293e+00 3.470662621050630281e-01
-1.841690960282037048e+00 3.418878881485839516e-01
-1.865278046286173996e+00 3.367836533292460355e-01
-1.887024328056374545e+00 3.317128221699734425e-01
-1.906908344637990860e+00 3.266365739529579759e-01
-1.924910472907283898e+00 3.215180090722447592e-01
-1.941012946937075379e+00 3.163104406062297591e-01
-1.955199875529573417e+00 3.109516260535409304e-01
-1.967457257899065004e+00 3.053607765417331588e-01
-1.977772997489003481e+00 2.994414005926032130e-01
-1.986136913909847923e+00 2.931017365782013773e-01
-1.992540752985879182e+00 2.862543335725438176e-01
-1.996978194901073866e+00 2.788037745479161611e-01
-1.999444860436000226e+00 2.706239744825318927e-01
-1.999938315289579771e+00 2.615517244713968514e-01
-1.998458072481447356e+00 2.515238648827867185e-01
-1.995005592832542751e+00 2.405667618295044274e-01
-1.989584283523456731e+00 2.287520139634426075e-01
-1.982199494731954781e+00 2.161272319346147219e-01
-1.972858514352997306e+00 2.027902815069912712e-01
-1.961570560806468189e+00 1.887680334557590711e-01
-1.948346773939707122e+00 1.741318520310280449e-01
-1.933200204033824310e+00 1.589474298299355381e-01
-1.916145798924649313e+00 1.432639028959523941e-01
-1.897200389251021413e+00 1.271532205680178662e-01
-1.876382671844981198e+00 1.106861065684983658e-01
-1.853713191280255801e+00 9.390363092467865491e-02
-1.829214319597242566e+00 7.687508855713798273e-02
-1.802910234224508024e+00 5.963858434828640809e-02
-1.774826894118583409e+00 4.226663920799295787e-02
-1.744992014145612558e+00 2.477931374371128773e-02
-1.729426881040328823e+00 1.592409087456672645e-02
-1.713435037730119515e+00 7.061358943169452479e-03
-1.697020429963028265e+00 -1.803533137756467650e-03
-1.680187107797905366e+00 -1.066246739776288352e-02
-1.662939224605113564e+00 -1.951050814080119294e-02
-1.645281036041743361e+00 -2.834917694725876472e-02
-1.627216899001598494e+00 -3.717503961578058624e-02
-1.608751270540194067e+00 -4.598280550774788006e-02
-1.589888706775046900e+00 -5.476016168558558994e-02
-1.570633861761517425e+00 -6.347557295155639712e-02
-1.550991486344497128e+00 -7.210269848246232682e-02
-1.530966426986205109e+00 -8.067177118705796957e-02
-1.510563624570397723e+00 -8.920016429039809291e-02
-1.489788113183275309e+00 -9.770184964028223729e-02
-1.468645018871403085e+00 -1.061689334992312328e-01
-1.447139558376932422e+00 -1.146053615972211087e-01
-1.425277037850445350e+00 -1.229940014935624187e-01
-1.403062851541746703e+00 -1.313397608701339092e-01
-1.380502480468910109e+00 -1.396186256470817733e-01
-1.357601491065921318e+00 -1.477671205803323951e-01
-1.334365533809237947e+00 -1.558219243234192919e-01
-1.310800341823626924e+00 -1.638158893867987798e-01
-1.286911729467599130e+00 -1.717681101188954507e-01
-1.262705590898797192e+00 -1.796805671731290521e-01
-1.238187898619710570e+00 -1.875541689827915914e-01
-1.213364702004042561e+00 -1.954019422057945432e-01
-1.188242125804122251e+00 -2.032275994675943331e-01
-1.162826368639707120e+00 -2.110292240661768848e-01
-1.137123701468574444e+00 -2.188040204699401581e-01
-1.111140466039251651e+00 -2.265643611069999563e-01
-1.084883073326286862e+00 -2.343031982929948132e-01
-1.058358001948431326e+00 -2.420089403486249124e-01
-1.031571796570145638e+00 -2.496785391897954065e-01
-1.004531066286797891e+00 -2.573234484837049196e-01
-9.772424829939633240e-01 -2.649606702400048586e-01
-9.497127797412432404e-01 -2.725991792590080620e-01
-9.219487490709793454e-01 -2.802405289385437315e-01
-8.939572413422991470e-01 -2.878850556746460065e-01
-8.657451630408853349e-01 -2.955444724502661047e-01
-8.373194750749142212e-01 -3.032280089631244624e-01
-8.086871910575486044e-01 -3.109375664859294619e-01
-7.798553755764374706e-01 -3.186747992662686824e-01
-7.508311424506275422e-01 -3.264430383427238680e-01
-6.922341141550484300e-01 -3.419923275546124519e-01
-6.329539343632357706e-01 -3.576977145263532387e-01
-5.730491054556594577e-01 -3.734700367505475183e-01
-5.125787462660570393e-01 -3.890457034541817127e-01
-4.516025337382719718e-01 -4.041499477385063210e-01
-3.901806440323218883e-01 -4.186235779325328532e-01
-3.283736931377902457e-01 -4.323795589178576204e-01
-2.662426770531697295e-01 -4.452953413343908040e-01
-2.038489115901656878e-01 -4.572297660830619281e-01
-1.725727315959126318e-01 -4.628426953822660783e-01
-1.412539718624012675e-01 -4.681488934245243705e-01
-1.099003598249596453e-01 -4.731554469787402906e-01
-7.851963151820559594e-02 -4.778414220196112727e-01
-4.711952966728889802e-02 -4.822166819242088009e-01
-1.570780177749323339e-02 -4.862825861727798071e-01
1.570780177734659722e-02 -4.900480390272736186e-01
4.711952966714407637e-02 -4.934956291896867020e-01
7.851963151806261310e-02 -4.966231960778450527e-01
1.099003598248167735e-01 -4.994477401769546465e-01
1.412539718622567719e-01 -5.019572722017505706e-01
1.725727315957700791e-01 -5.041408931744385535e-01
2.038489115900251059e-01 -5.060161342351805480e-01
2.350747949156002659e-01 -5.076155727660109918e-01
2.662426770530296749e-01 -5.089520740778554764e-01
2.973448677937708950e-01 -5.100312332139362859e-01
3.283736931376490809e-01 -5.108422683975221146e-01
3.593214971863117890e-01 -5.113857976521317683e-01
3.901806440321815561e-01 -5.116531369306877020e-01
4.209435196425364012e-01 -5.116711354678130652e-01
4.516025337381325833e-01 -5.114604997392949715e-01
4.821501216660042943e-01 -5.110127615442711102e-01
5.125787462659203708e-01 -5.103498749356032427e-01
5.428808997300758055e-01 -5.094795024536326045e-01
5.730491054555121311e-01 -5.084052755994511452e-01
6.030759198889070749e-01 -5.071493400784868877e-01
6.329539343630865567e-01 -5.057254983306743723e-01
6.626757769250599672e-01 -5.041333182701692728e-01
6.922341141549025467e-01 -5.023880942395918536e-01
7.216216529752005338e-01 -5.004950188687706802e-01
7.508311424504834353e-01 -4.984388807400467747e-01
7.798553755762958062e-01 -4.962312014606444222e-01
8.086871910574097155e-01 -4.938692868566036953e-01
8.373194750747762205e-01 -4.913419731980315230e-01
8.657451630407467791e-01 -4.886793864534800247e-01
8.939572413421648100e-01 -4.859117917302657741e-01
9.219487490708461186e-01 -4.830455054267865922e-01
9.497127797411111239e-01 -4.800965226262803864e-01
9.772424829938323176e-01 -4.770755481415930310e-01
1.004531066286669549e+00 -4.739850422519231166e-01
1.031571796570019961e+00 -4.708181249157978865e-01
1.058358001948306759e+00 -4.675778216865772441e-01
1.084883073326162295e+00 -4.642770326181041574e-01
1.111140466039120867e+00 -4.609283974337383682e-01
1.137123701468443659e+00 -4.575485368502272832e-01
1.162826368639577668e+00 -4.541426014491025120e-01
1.188242125803995908e+00 -4.507140006661545240e-01
1.213364702003918882e+00 -4.472517899753551962e-01
1.238187898619588445e+00 -4.437385098250759552e-01
1.262705590898676622e+00 -4.401851951027855869e-01
1.286911729467481447e+00 -4.366071828500758811e-01
1.310800341823512127e+00 -4.330197702236525670e-01
1.334365533809123372e+00 -4.294344885840706838e-01
1.357601491065808297e+00 -4.258599515721749329e-01
1.380502480468801529e+00 -4.223059869194667471e-01
1.403062851541639677e+00 -4.187658283514505420e-01
1.414213562373023203e+00 -4.169775727739137849e-01
1.425277037850339878e+00 -4.151891951525405466e-01
1.447139558376828949e+00 -4.116291088487266658e-01
1.468645018871303387e+00 -4.080641629564397133e-01
1.489788113183177609e+00 -4.045157205542890821e-01
1.510563624570300689e+00 -4.009999951501391213e-01
1.530966426986103857e+00 -3.975277461300660842e-01
1.550991486344396542e+00 -3.941069436513421342e-01
1.570633861761418837e+00 -3.907401520677484807e-01
1.589888706774951421e+00 -3.874286285854386391e-01
1.608751270540101697e+00 -3.841750995766518573e-01
1.645281036041654987e+00 -3.779699607080646007e-01
1.680187107797822987e+00 -3.719256856017749691e-01
1.713435037730040245e+00 -3.660701131999030133e-01
1.744992014145539061e+00 -3.604011958450676900e-01
1.774826894118514131e+00 -3.549056095298995794e-01
1.802910234224442965e+00 -3.495609093733470507e-01
1.829214319597181060e+00 -3.443387872312009823e-01
1.853713191280194073e+00 -3.392069621803369683e-01
1.876382671844924799e+00 -3.341309618468742970e-01
1.897200389250969454e+00 -3.290692704255156475e-01
1.916145798924602683e+00 -3.239825457126717101e-01
1.933200204033782121e+00 -3.188327674431005732e-01
1.948346773939670040e+00 -3.135632231500475875e-01
1.961570560806436436e+00 -3.081057973197124378e-01
1.972858514352969994e+00 -3.023666119607027469e-01
1.982199494731932798e+00 -2.962511402174705100e-01
1.989584283523438746e+00 -2.896721793904829534e-01
1.995005592832530317e+00 -2.825391504073149762e-01
1.998458072481440473e+00 -2.747459865989366201e-01
1.999938315289578217e+00 -2.661449839350557567e-01
1.999444860436004445e+00 -2.565963510405019909e-01


==> data/Magnetization_f1_b2_hin.txt <==
b magn_tot mu0hin
0.0 0.0 0.0 
0.06282151815625658 -0.0852054442554066 0.10542424028395989 
0.09421290141928532 -0.12626606621261735 0.15734593452559398 
0.12558103905862675 -0.16577901145683602 0.20847054478704474 
0.1569181914556899 -0.20378684789875953 0.25881161540506964 
0.18821662663702862 -0.24033003279246293 0.3083816430332601 
0.21946862218209057 -0.2753400917941182 0.3571386680791497 
0.2506664671286085 -0.30881935924770443 0.40507614675246073 
0.28180246387516533 -0.340881208107089 0.45224306792870983 
0.31286893008046174 -0.3715382328877463 0.49863804652433485 
0.34385820055881905 -0.4007196816448686 0.5442180413812534 
0.3747626291714492 -0.4284615244724565 0.5889933914076775 
0.4055745907130248 -0.45488728360684844 0.6330182325164491 
0.43628648279308513 -0.47990224642496737 0.6762376060055688 
0.4668907277118108 -0.5036224259444955 0.7187019406840585 
0.4973797743297096 -0.5259835699055402 0.7603715592824797 
0.5125787462659933 -0.5367835881187115 0.7809705403253491 
0.5277460999307458 -0.5472129753088528 0.8013525875851722 
0.5428808997301485 -0.5573256992714448 0.8215437493658709 
0.5579822120784587 -0.5671337864999482 0.8415491053284327 
0.5730491054555967 -0.5766220323107424 0.8613601216109679 
0.588080650464608 -0.5856340542767685 0.8808976776029922 
0.6030759198889915 -0.5942303891399325 0.9001911144589577 
0.6180339887498949 -0.6024599190494352 0.9192639482746126 
0.6329539343631723 -0.610387115069409 0.9381474918978767 
0.6478348363962989 -0.6180661929904635 0.9568679328915306 
0.6626757769251421 -0.6255115518887457 0.975431552869515 
0.6774758404905828 -0.6327325262286844 0.993842103604925 
0.6922341141549863 -0.6397227060304961 1.0120954671702342 
0.7069496875585144 -0.6464903841979439 1.0301948796574862 
0.7216216529752838 -0.653049053079123 1.0481461795148452 
0.7362491053693562 -0.6593742738195342 1.0659362422791232 
0.7508311424505663 -0.665393961733874 1.0835281233175031 
0.7653668647301797 -0.6710571619347331 1.1008954456975462 
0.7798553755763766 -0.6764049049080224 1.118057828030388 
0.7942957812695614 -0.6814935141146244 1.1350425383268736 
0.8086871910574901 -0.6863492366826569 1.1518618093988184 
0.8230287172102178 -0.6909311311677141 1.1684942827940747 
0.8373194750748564 -0.6952040316312132 1.184921490890463 
0.8515585831301455 -0.6992011790617475 1.2011591726610193 
0.865745163040828 -0.702962133799385 1.2172262299405205 
0.8798783397118305 -0.7065068361565897 1.2331317577901253 
0.8939572413422424 -0.7098220204705078 1.2488682515774963 
0.9079809994790938 -0.7128729265879409 1.2644174627730642 
0.9219487490709249 -0.7156865954258101 1.27979204678383 
0.935859628521147 -0.7182948902733426 1.2950070736578183 
0.9497127797411895 -0.7207319867218052 1.310078773102092 
0.9635073482034308 -0.7230215131564264 1.3250181047816438 
0.9772424829939103 -0.7251858057008371 1.3398353858443288 
0.9909173368648153 -0.727237084564696 1.3545358791471633 
1.0045310662867455 -0.7291826141486588 1.369122373361075 
1.0180828315007429 -0.7310218637753619 1.3835937633884239 
1.0315717965700952 -0.732753832774372 1.3979487129572812 
1.044997129431898 -0.7343869280874136 1.412190593475605 
1.0583580019483816 -0.7359286751236079 1.4263223395101856 
1.0716535899579935 -0.7373810211724475 1.4403441005442172 
1.0848830733262378 -0.7387450141931673 1.4542555804228214 
1.0980456359962638 -0.7400277171798599 1.4680594945861938 
1.1111404660392048 -0.7412154102291194 1.4817481711537646 
1.1241667557042616 -0.7423038549285862 1.4953186831685548 
1.1371237014685283 -0.7432944078273815 1.5087709053822191 
1.1500105040865576 -0.7441780277030525 1.5220995179380838 
1.1628263686396616 -0.7448957668443019 1.5352742520618126 
1.1755705045849463 -0.7454274249340935 1.548284217051993 
1.1882421258040772 -0.7457958335828979 1.5611400425955262 
1.2008404506517678 -0.7460330326895896 1.5738569669965625 
1.2133647020040004 -0.7461644293091387 1.5864469166585697 
1.2258141073059539 -0.7462026058625584 1.598915410237233 
1.2381878986196688 -0.7461575513887742 1.6112666743140558 
1.2504853126714113 -0.7460399958137289 1.6235053105782757 
1.2627055908987563 -0.7458589746675471 1.63563507823253 
1.2748479794973804 -0.7456144416315201 1.6476552003131404 
1.2869117294675587 -0.7453014790862992 1.6595624690107083 
1.2988960966603682 -0.7449225998428215 1.671357396581779 
1.3108003418235887 -0.7444840666260369 1.6830423751366073 
1.3226237306473048 -0.7439881197281467 1.6946177905113782 
1.3343655338092002 -0.7434342613362861 1.7060826644773432 
1.3460250270195477 -0.7428217245752937 1.7174358893071946 
1.3576014910658845 -0.7421475769011466 1.7286752795164577 
1.3690942118573781 -0.7413990702361618 1.739793746975459 
1.380502480468875 -0.7405612179230121 1.750783089430381 
1.3918255931846295 -0.7396341981054341 1.7616426922373465 
1.4030628515417123 -0.7386279157898534 1.772376809436639 
1.414213562373096 -0.7375535611420555 1.7829903429441238 
1.4252770378504118 -0.7364207495544035 1.7934874126276137 
1.4362525955263785 -0.7352385289826894 1.8038718600177233 
1.4579372548428238 -0.7327731793143432 1.8243238444999954 
1.47926218995722 -0.7301506673478148 1.8443375236311275 
1.5002221392609196 -0.7273900742220877 1.8639171763719635 
1.5208119312000625 -0.7244646883956969 1.883044275397911 
1.5410264855515792 -0.7213803616400686 1.9017166663716134 
1.5608608146766603 -0.7181681461466413 1.919944887749981 
1.5803100247513815 -0.7148545705834426 1.9377373100431028 
1.5993693169741818 -0.7114634726848282 1.955101053316596 
1.6180339887498956 -0.708004994590097 1.972036486044944 
1.6362994348500477 -0.7044867255479894 1.9885427976240424 
1.6541611485491243 -0.7009163547227665 2.0046193259105074 
1.6716147227365412 -0.6972984885241759 2.020263966998629 
1.6886558510040308 -0.6936316889477953 2.0354716954779284 
1.705280328708185 -0.6899165885050232 2.0502386229606966 
1.7214840540078877 -0.6861565212682212 2.0645623146419982 
1.7372630288763828 -0.6823583938967239 2.0784422258247446 
1.7526133600877278 -0.6785292989871885 2.091878009581322 
1.7675312601773874 -0.6746725330181101 2.1048675266864425 
1.7820130483767362 -0.6707895598206693 2.117407828287071 
1.8096541049320396 -0.6631723584311736 2.1412402841476266 
1.835509251367963 -0.655320668743331 2.1631695857396283 
1.8595529717765034 -0.6472771543990252 2.183191548976016 
1.8817615379084514 -0.6390312897880263 2.2012771828024644 
1.9021130325903075 -0.6305562994120988 2.217391182296357 
1.9205873713538866 -0.6218137761197965 2.2314942594137848 
1.9371663222572626 -0.6127616400923107 2.243547142303418 
1.951833523877495 -0.6033062076109911 2.2534866276829906 
1.9645745014573777 -0.5933266626228731 2.2612378327688143 
1.9753766811902755 -0.5826503649603046 2.266701863670428 
1.9842294026289558 -0.5711121566158295 2.2697854809368705 
1.9911239292061602 -0.5585420945003846 2.2703949764563527 
1.9960534568565433 -0.5447602710679696 2.268433592390528 
1.9990131207314632 -0.5295504413826269 2.2637883414227766 
2.0 -0.5126066553526539 2.256303327676327 
1.999013120731463 -0.4937156404124406 2.2458709409376834 
1.996053456856543 -0.4729141873895819 2.232510550551334 
1.9911239292061598 -0.4503202360143091 2.2162840472133145 
1.9842294026289553 -0.4260355767031968 2.1972471909805535 
1.975376681190275 -0.40025832626497715 2.1755058443227635 
1.964574501457377 -0.3730658897281145 2.151107446321434 
1.9518335238774942 -0.34455980276454845 2.124113425259768 
1.9371663222572617 -0.3149199129242513 2.0946262787193874 
1.9205873713538855 -0.2842130386338751 2.062693890670823 
1.9021130325903064 -0.2525730465509635 2.0283995558657884 
1.88176153790845 -0.2201817348147744 1.9918524053158373 
1.8595529717765018 -0.1871137232423851 1.9531098333976944 
1.8355092513679612 -0.15348375518393778 1.91225112895993 
1.8096541049320383 -0.11941661490349977 1.8693624123837882 
1.7820130483767347 -0.08501383746595739 1.8245199671097134 
1.752613360087726 -0.05033354831226072 1.7777801342438564 
1.7214840540078864 -0.015511894902052636 1.7292400014589127 
1.705280328708183 0.002134309711282017 1.7042131738525421 
1.6886558510040288 0.019758579837522206 1.6787765610852676 
1.6716147227365392 0.037371494954648206 1.6529289752592151 
1.6541611485491217 0.05495598828105353 1.626683154408595 
1.6362994348500448 0.07252078961554763 1.600039040042271 
1.618033988749893 0.09006672578228285 1.5730006258587514 
1.5993693169741787 0.10756303381054555 1.545587800068906 
1.5803100247513784 0.12500993836197255 1.5178050555703921 
1.5608608146766572 0.1422957128690388 1.4897129582421378 
1.5410264855515763 0.15942945209623235 1.4613117595034602 
1.5208119312000592 0.17646660108521636 1.432578630657451 
1.5002221392609163 0.19342970741481066 1.403507285553511 
1.4792621899572167 0.21034615526309042 1.3740891123256715 
1.457937254842821 0.2271952616770332 1.3443396240043044 
1.4362525955263752 0.24397923306236938 1.3142629789951905 
1.4142135623730927 0.2606711606356942 1.2838779820552455 
1.3918255931846264 0.277274037900205 1.253188574234524 
1.3690942118573752 0.29371450468992377 1.2222369595124134 
1.346025027019544 0.30990828025024764 1.1910708868944202 
1.3226237306473012 0.32592286528668873 1.1596622980039568 
1.2988960966603647 0.34182473727756235 1.1279837280215834 
1.274847979497377 0.35764844332225393 1.0960237578362502 
1.2504853126714073 0.37338644182563424 1.0637920917585901 
1.22581410730595 0.38905826413967565 1.0312849752361122 
1.2008404506517654 0.40468261608518763 0.9984991426091716 
1.1755705045849436 0.42026518968814075 0.9654379097408732 
1.1500105040865545 0.4357955367353682 0.9321127357188703 
1.124166755704258 0.4512796378167118 0.8985269367959021 
1.0980456359962605 0.46672930487505554 0.8646809835587327 
1.0716535899579902 0.4821416424164412 0.8305827687497696 
1.044997129431895 0.4974799959219035 0.7962571314709432 
1.018082831500739 0.5127499830914226 0.7617078399550278 
0.9909173368648116 0.527982264597725 0.7269262045659491 
0.9635073482034273 0.543209573559194 0.6919025614238303 
0.9358596285211437 0.5584419542766826 0.6566386513828024 
0.9079809994790898 0.5736784885356107 0.6211417552112846 
0.8798783397118266 0.5889293825877082 0.5854136484179725 
0.8515585831301418 0.6042161048717702 0.5494505306942566 
0.823028717210215 0.6195558258508703 0.5132508042847799 
0.794295781269558 0.6349496925118397 0.47682093501363815 
0.7653668647301765 0.6504014091377152 0.4401661601613189 
0.736249105369353 0.6659164444817606 0.40329088312847267 
0.7069496875585115 0.6814998529724456 0.3661997610722887 
0.6774758404905793 0.6971581167015428 0.3288967821398079 
0.6478348363962955 0.7128878437845022 0.29139091450404436 
0.6180339887498917 0.7286705514433137 0.2536987130282348 
0.5880806504646049 0.7444619591457842 0.2158496708917128 
0.5277460999307414 0.7755673246825927 0.13996243758944504 
0.46689072771180584 0.8058572270719897 0.06396211417581099 
0.4055745907130203 0.8349058130854212 -0.011878315829690289 
0.3438582005588139 0.8625925926543846 -0.08743809576837841 
0.3128689300804567 0.8759873597324606 -0.1251247497857736 
0.28180246387516045 0.8889075689773016 -0.16265132061349036 
0.2506664671286038 0.901302475963053 -0.1999847708529227 
0.21946862218208602 0.9132224374438906 -0.2371425965398593 
0.18821662663702426 0.9245310333391082 -0.27404889003252986 
0.1569181914556857 0.9352564432165456 -0.3107100301525871 
0.12558103905862186 0.9454272852065094 -0.3471326035446328 
0.0942129014192806 0.954974994048728 -0.38327459560508337 
0.06282151815625203 0.963906807234315 -0.41913188546090546 
0.03141463462363787 0.9722254090577247 -0.4546980699052245 
-2.419605899270905e-15 0.9799510838283928 -0.48997554191419884 
-0.03141463462364359 0.9870458811565519 -0.5249375752019195 
-0.06282151815625776 0.9935120405194381 -0.5595775384159768 
-0.09421290141928543 0.9993553525770547 -0.5938905777078127 
-0.1255810390586267 1.0045872767657082 -0.6278746774414808 
-0.15691819145568875 1.0091800245072813 -0.6615082037093294 
-0.18821662663702732 1.0131381772348382 -0.6947857152544464 
-0.21946862218208815 1.016520935024185 -0.7277290896941807 
-0.25066646712860596 1.0193707231640585 -0.7603518287106352 
-0.2818024638751617 1.0217125040021067 -0.7926587158762151 
-0.31286893008045796 1.0235153984202452 -0.8246266292905806 
-0.3438582005588143 1.0247774892004453 -0.8562469451590369 
-0.37476262917144343 1.0255005803077206 -0.8875129193253037 
-0.405574590713019 1.0257019393357958 -0.9184255603809168 
-0.4362864827930781 1.0254374821645797 -0.9490052238753679 
-0.4668907277118037 1.024709344547778 -0.9792453999856927 
-0.49737977432970143 1.0235340060306157 -1.0091467773450093 
-0.5277460999307375 1.0219412354721862 -1.0387167176668306 
-0.5579822120784492 1.0199271267118935 -1.067945775434396 
-0.5880806504645985 1.0175378705910558 -1.0968495857601264 
-0.6180339887498845 1.014813713111157 -1.125440845305463 
-0.6478348363962884 1.0117470512601159 -1.1537083620263462 
-0.6774758404905713 1.008358099080604 -1.1816548900308734 
-0.7069496875585018 1.0046718260017833 -1.2092856005593935 
-0.7362491053693434 1.0006661309077407 -1.2365821708232136 
-0.7653668647301661 0.9963439073632047 -1.2635388184117684 
-0.7942957812695478 0.9917273191098223 -1.290159440824459 
-0.8230287172102032 0.9867699053655367 -1.3164136698929716 
-0.8515585831301309 0.981515224880478 -1.34231619557037 
-0.8798783397118151 0.9760395947188062 -1.3678981370712182 
-0.9079809994790783 0.9703594127603701 -1.3931607058592634 
-0.9358596285211307 0.9645005053552941 -1.4181098811987778 
-0.9635073482034137 0.9584939110682555 -1.4427543037375414 
-0.9909173368647981 0.9523424553984267 -1.4670885645640115 
-1.0180828315007249 0.946036710232999 -1.4911011866172244 
-1.04499712943188 0.9395808670715599 -1.51478756296766 
-1.0716535899579749 0.9329940089972614 -1.5381505944566056 
-1.0980456359962452 0.9263050270276324 -1.5611981495100613 
-1.124166755704242 0.9195373956828454 -1.583935453545665 
-1.150010504086538 0.9127194242642485 -1.6063702162186622 
-1.1755705045849265 0.9058517717441041 -1.6284963904569785 
-1.2008404506517478 0.8989476622096956 -1.6503142817565957 
-1.2258141073059328 0.8919432541921167 -1.671785734401991 
-1.2504853126713895 0.8848457681939724 -1.6929081967683757 
-1.2748479794973588 0.8776831031430058 -1.7136895310688618 
-1.2988960966603462 0.8704894029681304 -1.7341407981444115 
-1.3226237306472828 0.8632892684082566 -1.754268364851411 
-1.346025027019525 0.8561004293050877 -1.7740752416720689 
-1.357601491065862 0.8524827999825152 -1.7838428910571196 
-1.369094211857356 0.8488877064110014 -1.7935380650628567 
-1.3805024804688524 0.8453105722285513 -1.803157766583128 
-1.3918255931846069 0.8417471476578707 -1.8126991670135422 
-1.4030628515416899 0.8381878396724458 -1.8221567713779128 
-1.414213562373073 0.8346197222698369 -1.8315234235079914 
-1.4252770378503887 0.8310370269895454 -1.8407955513451615 
-1.447139558376877 0.8238929228043719 -1.8590860197790628 
-1.468645018871349 0.8167379406847685 -1.8770139892137332 
-1.4897881131832222 0.8096183937423538 -1.8945973100543991 
-1.510563624570345 0.8025662529662028 -1.9118467510534465 
-1.5309664269861543 0.795602390563058 -1.9287676222676833 
-1.550991486344446 0.7887417270359828 -1.9453623498624375 
-1.5706338617614675 0.7819890875350145 -1.9616284055289748 
-1.589888706774998 0.7753485544424986 -1.9775629839962474 
-1.6087512705401472 0.7688243817398214 -1.993163461410058 
-1.6272168990015516 0.7624155320059901 -2.0084246650045467 
-1.6452810360416976 0.756119162041537 -2.023340617062466 
-1.662939224605069 0.7499339303100246 -2.0379061897600814 
-1.6970204299629865 0.7381679691692472 -2.06610441454761 
-1.7294268810402902 0.7266908687458946 -2.0927723154132374 
-1.7601265965822448 0.7155401470162333 -2.1178966700903614 
-1.789089279676033 0.704700791931168 -2.141439675641617 
-1.8162863476501463 0.6941325242101261 -2.163352609755209 
-1.841690960282037 0.6837757762971679 -2.183578848430621 
-1.865278046286174 0.6735673066584921 -2.20206169961542 
-1.8870243280563745 0.6634256443399469 -2.2187371502263478 
-1.9069083446379909 0.653273147905916 -2.233544918590949 
-1.924910472907284 0.6430360181444895 -2.2464284819795286 
-1.9410129469370754 0.6326208812124595 -2.257323387543305 
-1.9551998755295734 0.6219032521070819 -2.2661515015831144 
-1.967457257899065 0.6107215530834663 -2.272818034440798 
-1.9777729974890035 0.5988828011852064 -2.2772143980816066 
-1.986136913909848 0.5862034731564028 -2.2792386504880495 
-1.9925407529858792 0.5725086671450876 -2.278795086558423 
-1.9969781949010739 0.5576075490958323 -2.27578196944899 
-1.9994448604360002 0.5412479489650638 -2.2700688349185323 
-1.9999383152895798 0.5231034489427937 -2.2614900397609765 
-1.9984580724814474 0.5030477297655734 -2.2499819373642342 
-1.9950055928325428 0.48113352365900885 -2.235572354662047 
-1.9895842835234567 0.4575040279268852 -2.2183362974868994 
-1.9821994947319548 0.43225446386922944 -2.1983267266665694 
-1.9728585143529973 0.40558056301398254 -2.1756487958599884 
-1.9615705608064682 0.37753606691151814 -2.150338594262227 
-1.9483467739397071 0.3482637040620561 -2.1224786259707353 
-1.9332002040338243 0.3178948596598711 -2.09214763386376 
-1.9161457989246493 0.2865278057919048 -2.0594097018206017 
-1.8972003892510214 0.25430644113603573 -2.0243536098190393 
-1.8763826718449812 0.22137221313699673 -1.9870687784134795 
-1.8537131912802558 0.1878072618493573 -1.9476168222049344 
-1.8292143195972426 0.15375017711427597 -1.9060894081543807 
-1.802910234224508 0.11927716869657282 -1.8625488185727945 
-1.7748268941185834 0.08453327841598592 -1.8170935333265763 
-1.7449920141456126 0.049558627487422575 -1.769771327889324 
-1.7294268810403288 0.03184818174913345 -1.7453509719148956 
-1.7134350377301195 0.014122717886338905 -1.720496396673289 
-1.6970204299630283 -0.0036070662755129353 -1.6952168968252719 
-1.6801871077979054 -0.021324934795525767 -1.6695246404001425 
-1.6629392246051136 -0.039021016281602386 -1.6434287164643124 
-1.6452810360417434 -0.05669835389451753 -1.6169318590944846 
-1.6272168990015985 -0.07435007923156117 -1.5900418593858179 
-1.608751270540194 -0.09196561101549576 -1.5627684650324463 
-1.589888706775047 -0.10952032337117118 -1.5351285450894614 
-1.5706338617615174 -0.1269511459031128 -1.507158288809961 
-1.5509914863444971 -0.14420539696492465 -1.4788887878620347 
-1.530966426986205 -0.16134354237411594 -1.4502946557991472 
-1.5105636245703977 -0.17840032858079619 -1.4213634602799996 
-1.4897881131832753 -0.19540369928056447 -1.3920862635429931 
-1.468645018871403 -0.21233786699846247 -1.3624760853721718 
-1.4471395583769324 -0.22921072319444222 -1.3325341967797113 
-1.4252770378504453 -0.24598800298712484 -1.302283036356883 
-1.4030628515417467 -0.2626795217402678 -1.2717230906716128 
-1.38050248046891 -0.27923725129416355 -1.2408838548218284 
-1.3576014910659213 -0.2955342411606648 -1.209834370485589 
-1.334365533809238 -0.3116438486468386 -1.1785436094858186 
-1.310800341823627 -0.32763177877359756 -1.1469844524368282 
-1.2869117294675991 -0.3435362202377909 -1.1151436193487037 
-1.2627055908987972 -0.3593611343462581 -1.0830250237256682 
-1.2381878986197106 -0.3751083379655832 -1.050633729636919 
-1.2133647020040426 -0.3908038844115891 -1.0179627597982481 
-1.1882421258041223 -0.40645519893518867 -0.985014526336528 
-1.1628263686397071 -0.42205844813235377 -0.9517971445735303 
-1.1371237014685744 -0.4376080409398803 -0.9183196809986343 
-1.1111404660392517 -0.4531287222139999 -0.8845761049322517 
-1.0848830733262869 -0.4686063965859896 -0.850579875033292 
-1.0583580019484313 -0.4840178806972498 -0.8163490615998064 
-1.0315717965701456 -0.4993570783795908 -0.7818932573803502 
-1.004531066286798 -0.5146468969674098 -0.747207617803093 
-0.9772424829939633 -0.5299213404800097 -0.7122818127539585 
-0.9497127797412432 -0.5451983585180161 -0.6771136004822351 
-0.9219487490709793 -0.5604810578770875 -0.6417082201324356 
-0.8939572413422991 -0.575770111349292 -0.6060721856676532 
-0.8657451630408853 -0.5910889449005322 -0.5702006905906192 
-0.8373194750749142 -0.6064560179262489 -0.5340914661117897 
-0.8086871910575486 -0.6218751329718589 -0.49774962457161914 
-0.7798553755764375 -0.6373495985325374 -0.4611805763101688 
-0.7508311424506275 -0.6528860766854477 -0.4243881041079037 
-0.6922341141550484 -0.6839846551092249 -0.350241786600436 
-0.6329539343632358 -0.7153954290527065 -0.27525621983688253 
-0.5730491054556595 -0.746940073501095 -0.19957906870511194 
-0.512578746266057 -0.7780914069083634 -0.12353304281187533 
-0.45160253373827197 -0.8082998954770126 -0.04745258599976565 
-0.3901806440323219 -0.8372471558650657 0.028442933900210965 
-0.32837369313779025 -0.8647591178357152 0.10400586578006737 
-0.26624267705316973 -0.8905906826687816 0.17905266428122107 
-0.2038489115901657 -0.9144595321661239 0.25338085449289627 
-0.17257273159591263 -0.9256853907645322 0.29026996378635345 
-0.14125397186240127 -0.9362977868490487 0.3268949215621231 
-0.10990035982495965 -0.9463108939574806 0.36325508715378063 
-0.0785196315182056 -0.9556828440392225 0.3993217905014057 
-0.0471195296672889 -0.9644333638484176 0.4350971522569199 
-0.015707801777493233 -0.9725651723455596 0.47057478439528655 
0.015707801777346597 -0.9800960780545472 0.5057558408046202 
0.047119529667144076 -0.9869912583793734 0.5406151588568308 
0.07851963151806261 -0.9932463921556901 0.5751428275959076 
0.10990035982481677 -0.9988954803539093 0.6093481000017714 
0.14125397186225677 -1.0039145444035011 0.6432112440640073 
0.17257273159577008 -1.008281786348877 0.6767136247702086 
0.2038489115900251 -1.012032268470361 0.7098650458252056 
0.23507479491560027 -1.015231145532022 0.7426903676816112 
0.2662426770530297 -1.017904148155711 0.7751947511308852 
0.2973448677937709 -1.0200624664278726 0.8073761010077072 
0.3283736931376491 -1.0216845367950442 0.8392159615351712 
0.3593214971863118 -1.0227715953042635 0.8707072948384436 
0.39018064403218156 -1.0233062738613754 0.9018337809628693 
0.4209435196425364 -1.0233422709356261 0.9326146551103495 
0.4516025337381326 -1.02292099947859 0.9630630334774275 
0.4821501216660043 -1.0220255230885422 0.9931628832102755 
0.5125787462659204 -1.0206997498712065 1.0229286212015236 
0.5428808997300758 -1.0189590049072652 1.0523604021837083 
0.5730491054555121 -1.0168105511989023 1.0814543810549633 
0.6030759198889071 -1.0142986801569738 1.110225259967394 
0.6329539343630866 -1.0114509966613487 1.138679432693761 
0.66267577692506 -1.0082666365403385 1.1668090951952292 
0.6922341141549025 -1.0047761884791837 1.1946222083944944 
0.7216216529752005 -1.0009900377375414 1.2221166718439713 
0.7508311424504834 -0.9968777614800935 1.2492700231905303 
0.7798553755762958 -0.9924624029212888 1.2760865770369403 
0.8086871910574097 -0.9877385737132074 1.3025564779140133 
0.8373194750747762 -0.982683946396063 1.3286614482728076 
0.8657451630407468 -0.97735877290696 1.3544245494942269 
0.8939572413421648 -0.9718235834605315 1.3798690330724306 
0.9219487490708461 -0.9660910108535732 1.4049942544976326 
0.9497127797411111 -0.9601930452525608 1.4298093023673915 
0.9772424829938323 -0.9541510962831861 1.4543180311354253 
1.0045310662866695 -0.9479700845038462 1.4785161085385927 
1.03157179657002 -0.9416362498315958 1.5023899214858178 
1.0583580019483068 -0.9351556433731545 1.525935823634884 
1.0848830733261623 -0.9285540652362083 1.5491601059442663 
1.1111404660391209 -0.9218567948674767 1.5720688634728592 
1.1371237014684437 -0.9150970737004546 1.5946722383186709 
1.1628263686395777 -0.908285202898205 1.6169689700886802 
1.188242125803996 -0.901428001332309 1.6389561264701504 
1.2133647020039189 -0.8945035799507104 1.660616491979274 
1.2381878986195884 -0.8874770196501519 1.6819264084446643 
1.2627055908986766 -0.8803703902055712 1.7028907860014622 
1.2869117294674814 -0.8732143657001518 1.7235189123175574 
1.3108003418235121 -0.8660395404473051 1.7438201120471648 
1.3343655338091234 -0.8588689771681414 1.763800022393194 
1.3576014910658083 -0.8517199031443499 1.7834614426379831 
1.3805024804688015 -0.8446119738389335 1.8028084673882683 
1.4030628515416397 -0.8375316567029011 1.8218286798930903 
1.4142135623730232 -0.8339551455478276 1.831191135146937 
1.4252770378503399 -0.8303783903050811 1.8404662330028805 
1.447139558376829 -0.8232582176974533 1.8587686672255557 
1.4686450188713034 -0.8161283259128794 1.876709181827743 
1.4897881131831776 -0.8090314411085782 1.8943038337374667 
1.5105636245703007 -0.8019999903002782 1.9115636197204398 
1.5309664269861039 -0.7950554922601322 1.92849417311617 
1.5509914863443965 -0.7882138873026843 1.9450984299957388 
1.5706338617614188 -0.781480304135497 1.9613740138291673 
1.5898887067749514 -0.7748572571708773 1.9773173353603901 
1.6087512705401017 -0.7683501991533037 1.9929263701167534 
1.645281036041655 -0.7559399214161292 2.0232509967497196 
1.680187107797823 -0.7438513712035499 2.0521127933995977 
1.7134350377300402 -0.732140226399806 2.0795051509299434 
1.744992014145539 -0.7208023916901354 2.1053932099906065 
1.7748268941185141 -0.7098112190597992 2.129732503648414 
1.802910234224443 -0.6991218187466941 2.15247114359779 
1.829214319597181 -0.688677574462402 2.173553106828382 
1.853713191280194 -0.6784139243606739 2.192920153460531 
1.8763826718449248 -0.6682619236937486 2.210513633691799 
1.8972003892509695 -0.6581385408510313 2.2262696596764853 
1.9161457989246027 -0.6479650914253434 2.2401283446372746 
1.9332002040337821 -0.6376655348862011 2.2520329714768828 
1.94834677393967 -0.6271264463000952 2.2619099970897176 
1.9615705608064364 -0.6162115946394249 2.2696763581261488 
1.97285851435297 -0.6047332239214055 2.2752251263136727 
1.9821994947319328 -0.592502280434941 2.278450634949403 
1.9895842835234387 -0.5793443587809659 2.2792564629139216 
1.9950055928325303 -0.56507830081463 2.2775447432398455 
1.9984580724814405 -0.5494919731978732 2.2732040590803773 
1.9999383152895782 -0.5322899678701115 2.266083299224634 
1.9994448604360044 -0.513192702081004 2.2560412114765063 


==> data/cell_coupling_f0p5_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00501002004008016 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
0.01002004008016032 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
0.01503006012024048 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.02004008016032064 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.0250501002004008 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.03006012024048096 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
0.03507014028056112 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.04008016032064128 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.04509018036072144 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.0501002004008016 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.05511022044088176 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.06012024048096192 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
0.06513026052104208 161691.8739238393 0.20318800130572023 0.0001569689712756565 -0.20303103233444458 124.75037132929982 159075.3656203494 1.7430104452007893 2490.014921715414 
0.07014028056112225 173935.11436046183 0.21857331099045096 0.0010398187652312287 -0.21753349222521973 827.2883742053191 159075.3656203494 9.815851160322753 14022.644514746795 
0.0751503006012024 186135.26673390274 0.2339044746180822 0.002611537911716784 -0.23129293670636542 2078.011781353107 159075.3656203494 17.475089969561473 24964.414242230683 
0.08016032064128256 198289.30876232882 0.24917769427725217 0.004836519702186236 -0.24434117457506593 3848.585649098292 159075.3656203494 24.738433341677606 35340.61905953945 
0.08517034068136273 210394.2295865886 0.2643891864107644 0.0076806746982577764 -0.25670851171250664 6111.882440195738 159075.3656203494 31.622751142430715 45175.35877490103 
0.09018036072144288 222447.03051607718 0.27953518275286904 0.01111135912009309 -0.26842382363277595 8841.925037054662 159075.3656203494 38.144117019157775 54491.595741653975 
0.09519038076152304 234444.72577158685 0.29461193126275637 0.015097306693596099 -0.27951462456916026 12013.832507407624 159075.3656203494 44.31784685788035 63311.20979697194 
0.1002004008016032 246384.34322495872 0.3096156970540306 0.0196085637913292 -0.2900071332627014 15603.76849103926 159075.3656203494 50.158535404715735 71655.05057816535 
0.10521042084168336 258262.92513535314 0.3245427633199345 0.024616427709906213 -0.29992633561002824 19588.892082446342 159075.3656203494 55.68009113899287 79542.98734141841 
0.11022044088176353 270077.5288819558 0.33938943225409496 0.03009338793410657 -0.30929604431998836 23947.311090257514 159075.3656203494 60.89576948130727 86993.95640186754 
0.11523046092184368 281825.22769293806 0.354152025966562 0.03601307024508527 -0.3181389557214767 28658.037559914745 159075.3656203494 65.81820441578068 94026.00630825815 
0.12024048096192384 293503.11137049174 0.3688268873949135 0.04235018353684183 -0.32647670385807165 33700.945451521 159075.3656203494 70.45943860201349 100656.3408600193 
0.125250501002004 305108.287011757 0.3834103812102008 0.04908046921157727 -0.33432991199862355 39056.73036990387 159075.3656203494 74.8309520486186 106901.36006945517 
0.13026052104208416 316637.87972546724 0.39789889471751055 0.05618065303072607 -0.3417182416867845 44706.87124884515 159075.3656203494 78.94368941679909 112776.69916685588 
0.13527054108216433 328089.0333441306 0.412288838750919 0.06362839930431316 -0.34866043944660585 50633.59389609233 159075.3656203494 82.80808601916875 118297.26574166969 
0.1402805611222445 339458.9111315744 0.4265766485626179 0.07140226730687149 -0.3551743812557464 56819.83631021234 159075.3656203494 86.43409257590571 123477.27510843676 
0.14529058116232466 350744.696485675 0.44075878470599134 0.07948166981347285 -0.36127711489251846 63249.215684579634 159075.3656203494 89.83119878737098 128330.28398195858 
0.1503006012024048 361943.5936361005 0.4548317339124251 0.0878468336544903 -0.3669849002579348 69905.99701782137 159075.3656203494 93.00845577950511 132869.22254215018 
0.15531062124248496 373052.82833689294 0.46879200996163084 0.09647876219253369 -0.37231324776909713 76775.06325388094 159075.3656203494 95.97449747563083 137106.42496518695 
0.16032064128256512 384069.6485537179 0.48263615454526954 0.10535919962959257 -0.377276954915677 83841.88687851556 159075.3656203494 98.737560945735 141053.65849390716 
0.1653306613226453 394991.3251456119 0.49636073812366066 0.11447059705679612 -0.38189014106686453 91092.5029025261 159075.3656203494 101.30550578186812 144722.15111695448 
0.17034068136272545 405815.152541059 0.5099623607753649 0.12379608016336581 -0.38616628061199915 98513.48316533162 159075.3656203494 103.68583254598238 148122.617922832 
0.1753507014028056 416538.4494082283 0.5234376530394295 0.13331941852530307 -0.3901182345141264 106091.91189565843 159075.3656203494 105.88570033432026 151265.28619188612 
0.18036072144288576 427158.5593192059 0.5367832767500869 0.14302499639813385 -0.39375828035195304 113815.3624691208 159075.36562034936 107.9119435003647 154159.91928623532 
0.18537074148296592 437672.8514080597 0.549995925863703 0.15289778494162912 -0.39709814092207396 121671.87530533307 159075.36562034942 109.77108757636054 156815.83939480083 
0.1903807615230461 448078.721022569 0.5630723272777652 0.1629233158078486 -0.40014901146991666 129649.93684992102 159075.36562034942 111.46936443150689 159241.94918786702 
0.19539078156312625 458373.5903694626 0.5760092416417124 0.1730876560271174 -0.402921585614595 137738.45958939634 159075.36562034942 113.01272670310956 161446.75243301372 
0.2004008016032064 468554.90915300266 0.5888034641594024 0.1833773841296538 -0.40542608002974867 145926.7630493323 159075.36562034942 114.40686153524993 163438.37362178563 
0.20541082164328656 478620.1552067556 0.60145182538302 0.19377956744352706 -0.4076722579394929 154204.55572863374 159075.36562034942 115.65720365788016 165224.57665411456 
0.21042084168336672 488566.8351183965 0.6139511919982281 0.2042817405124413 -0.4096694514857868 162561.91792493744 159075.36562034936 116.76894783769036 166812.782625272 
0.2154308617234469 498392.4848473889 0.6262984676003678 0.21487188457952874 -0.411426583020839 170989.2854083166 159075.36562034942 117.74706073059458 168210.0867579923 
0.22044088176352705 508094.6703353896 0.6384905934615152 0.22553840808589012 -0.41295218537562506 179477.43390249612 159075.36562034936 118.59629216426583 169423.2745203798 
0.22545090180360722 517670.9881092249 0.650524549288204 0.2362701281350561 -0.4142544211531479 188017.4643347246 159075.36562034936 119.32118587779112 170458.8369682731 
0.23046092184368736 527119.065876291 0.6623973539696281 0.24705625287686253 -0.41534110109276556 196600.78881729275 159075.36562034942 119.92608974423318 171322.9853489046 
0.23547094188376752 536436.563112231 0.6741060663161369 0.25788636476644095 -0.41621970154969595 205219.1173254476 159075.36562034942 120.41516550065327 172021.66500093328 
0.24048096192384769 545621.1716407395 0.6856477857878411 0.26875040465612804 -0.4168973811317131 213864.4450381229 159075.36562034942 120.79239800898071 172560.5685842582 
0.24549098196392785 554670.6162053564 0.6970196532131486 0.27963865668010307 -0.41738099653304556 222529.0403095034 159075.36562034942 121.06160407000344 172945.14867143353 
0.250501002004008 563582.6550331047 0.708218851497053 0.29054173389346816 -0.41767711760358484 231205.43324095584 159075.36562034942 121.2264408116914 173180.62973098774 
0.25551102204408815 572355.080389833 0.719242606318998 0.3014505646293039 -0.417792041689694 239886.40482430736 159075.36562034942 121.29041367205281 173272.01953150408 
0.2605210420841683 580985.7191271266 0.7300881868201456 0.3123563795389638 -0.41773180728118187 248564.97662882874 159075.36562034942 121.25688399576686 173224.11999395269 
0.2655310621242485 589472.4332206505 0.7407529062798783 0.32325069928251776 -0.41750220699736057 257234.40100559022 159075.36562034942 121.12907626291356 173041.53751844796 
0.27054108216432865 597813.1202997915 0.7512341227813665 0.33412532283782675 -0.4171087999435397 265888.15178410884 159075.36562034942 120.91008496725611 172728.6928103659 
0.2755511022044088 606005.7141684671 0.7615292398660369 0.344972316398223 -0.4165569234678139 274519.9154373937 159075.36562034942 120.60288116069424 172289.83022956326 
0.280561122244489 614048.1853169749 0.7716357071767809 0.35578400283019557 -0.4158517043465853 283123.5826926299 159075.36562034942 120.21031867972104 171729.02668531582 
0.28557114228456915 621938.5414247517 0.7815510210897405 0.36655295166383717 -0.41499806942590334 291693.2405658205 159075.36562034942 119.73514006895897 171050.20009851287 
0.2905811623246493 629674.8278539215 0.791272725334519 0.3772719695900984 -0.4140007557444206 300223.16479973384 159075.36562034942 119.17998221613541 170257.11745162206 
0.2955911823647294 637255.1281335077 0.8007984116026601 0.38793409144012675 -0.4128643201625333 308707.81268548203 159075.36562034942 118.54738171217478 169353.40244596402 
0.3006012024048096 644677.5644341916 0.8101257201442467 0.3985325716231402 -0.41159314852110646 317141.8162489898 159075.36562034942 117.83977994943201 168342.54278490294 
0.30561122244488975 651940.2980334958 0.8192523403524683 0.40906087600039703 -0.41019146435207127 325519.975784498 159075.36562034942 117.05952797047453 167227.89710067795 
0.3106212424849699 659041.5297712836 0.8281760113360175 0.4195126741738914 -0.4086633371621261 333837.25371809653 159075.36562034942 116.2088910792309 166012.70154175846 
0.3156312625250501 665979.5004954543 0.8368945224791677 0.42988183216941417 -0.40701269030975357 342088.7687850824 159075.36562034942 115.29005322575766 164700.0760367967 
0.32064128256513025 672752.4914977298 0.8454057139893991 0.4401624054945812 -0.40524330849481793 350269.79050570814 159075.36562034942 114.30512117534775 163293.03025049684 
0.3256513026052104 679358.824939421 0.8537074774324318 0.45034863255335145 -0.40335884487908036 358375.7339446167 159075.36562034942 113.25612847218788 161794.46924598273 
0.3306613226452906 685796.864267071 0.8617977562545387 0.46043492839943245 -0.40136282785510624 366402.15473995334 159075.36562034942 112.1450392072926 160207.1988675609 
0.33567134268537074 692065.0146178693 0.8696745462920044 0.47041587881180175 -0.3992586674802026 374344.744388811 159075.36562034942 110.97375159997618 158533.93085710888 
0.3406813627254509 698161.7232147394 0.8773358962676063 0.4802862346763682 -0.3970496615912381 382199.32577629294 159075.36562034942 109.74410140168665 156777.28771669525 
0.3456913827655311 704085.4797510006 0.8847799082739956 0.4900409066585522 -0.39473900161544334 389961.84893608256 159075.36562034942 108.4578651306066 154939.80732943804 
0.3507014028056112 709834.8167645088 0.8920047382438552 0.4996749601522836 -0.3923297780915716 397628.3870309791 159075.36562034942 107.1167631450247 153023.9473500353 
0.35571142284569135 715408.3100011827 0.899008596406722 0.5091836104916032 -0.3898249859151188 405195.1325424071 159075.36562034942 105.7224625631041 151032.08937586303 
0.3607214428857715 720804.5787678275 0.9057897477323569 0.518562218411705 -0.38722752932065185 412658.3936584245 159075.36562034942 104.27658003631197 148966.54290901715 
0.3657314629258517 726022.286274167 0.9123465123605555 0.527806285746881 -0.3845402266136745 420014.5908502521 159075.36562034942 102.78068438342743 146829.54911918208 
0.37074148296593185 731060.139964 0.9186772660172913 0.5369114513534197 -0.3817658146638716 427260.25362781587 159075.36562034942 101.23629909172007 144623.284416743 
0.375751503006012 735916.8918353982 0.9247804404170885 0.5458734872460792 -0.3789069531710093 434392.01746524655 159075.36562034942 99.64490469157737 142349.86384511055 
0.3807615230460922 740591.338749868 0.9306545236515261 0.5546882949372892 -0.3759662287142369 441406.62088770577 159075.36562034942 98.0079410105615 140011.3443008022 
0.38577154308617234 745082.3227303976 0.9362980605637745 0.5633519019687501 -0.37294615859502445 448300.9027113171 159075.36562034942 96.32680931259283 137609.72758941835 
0.3907815631262525 749388.7312483166 0.941709653109075 0.5718604586255859 -0.3698491944834891 455071.7994283696 159075.36562034942 94.60287432768884 135146.9633252698 
0.39579158316633267 753509.4974988973 0.946887960701069 0.5802102348236731 -0.3666777258773959 461716.3427303298 159075.36562034942 92.8374661774284 132624.95168204058 
0.4008016032064128 757443.6006656288 0.9518317005438962 0.5883976171612098 -0.36343408338268646 468231.6571615522 159075.36562034942 91.0318822010682 130045.54600152603 
0.40581162324649295 761190.0661730987 0.9565396479499743 0.596419106126012 -0.36012054182396225 474614.95789691445 159075.36562034942 89.18738868700345 127410.55526714782 
0.4108216432865731 764747.96592842 0.9610106366433847 0.6042713134504262 -0.35673932319295854 480863.5486369198 159075.36562034942 87.30522251404561 124721.74644863662 
0.4158316633266533 768116.4185511416 0.9652435590487877 0.6119509596061276 -0.3532925994426601 486974.8196141209 159075.36562034942 85.38659270677515 121980.84672396453 
0.42084168336673344 771294.5895915903 0.969237366565798 0.6194548714314467 -0.3497824951343512 492946.24570500234 159075.36562034942 83.43268190903063 119189.5455843295 
0.4258517034068136 774281.6917375828 0.9729910698287468 0.6267799798842044 -0.3462110899445424 498775.38464174216 159075.36562034942 81.4446477793983 116349.49682771188 
0.4308617234468938 777076.9850094636 0.9765037389517747 0.6339233179133716 -0.342580421038403 504459.875318531 159075.36562034942 79.42362431238955 113462.32044627081 
0.43587174348697394 779679.7769434165 0.9797745037591863 0.6408820184431903 -0.33889248531599603 509997.4361873841 159075.36562034942 77.37072308881581 110529.60441259402 
0.4408817635270541 782089.4227630042 0.9828025540010144 0.6476533124636835 -0.33514924153733083 515385.8637386163 159075.36562034942 75.28703445870582 107552.90636957978 
0.44589178356713427 784305.3255388966 0.9855871395537396 0.6542345272217768 -0.3313526123319628 520623.0310613802 159075.36562034942 73.17362865995491 104533.75522850706 
0.45090180360721444 786326.9363367445 0.9881275706061142 0.6606230845075236 -0.3275044860985906 525706.8864798866 159075.36562034942 71.03155687574287 101473.6526796327 
0.45591182364729455 788153.7543531643 0.9904232178300463 0.6668164990301881 -0.32360671879985814 530635.4522611302 159075.36562034942 68.86185223361574 98374.07461945106 
0.4609218436873747 789785.3270397999 0.9924735125364991 0.6728123768791855 -0.3196611356573136 535406.8233901445 159075.36562034942 66.66553074898987 95236.47249855698 
0.4659318637274549 791221.2502154293 0.9942779468163698 0.6786084140651203 -0.31566953275124954 540019.166408994 159075.36562034942 64.44359221570909 92062.27459387016 
0.47094188376753504 792461.1681660915 0.9958360736663115 0.6842023951363815 -0.31163367852993007 544470.7183158966 159075.36562034942 62.19702104615954 88852.88720879937 
0.4759519038076152 793504.7737332052 0.9971475070994674 0.6895921918669791 -0.30755531523248836 548759.7855210339 159075.36562034942 59.92678706333096 85609.69580475854 
0.48096192384769537 794351.808389659 0.998211922241088 0.6947757620114977 -0.3034361602295903 552884.7428557752 159075.36562034942 57.633846247101104 82334.06606728732 
0.48597194388777554 795002.0623038566 0.9990290554090124 0.6997511481232517 -0.29927790728576076 556844.0326321931 159075.36562034942 55.319141436914016 79027.34490987718 
0.4909819639278557 795455.3743916953 0.9995987041789873 0.7045164764319003 -0.29508222774708703 560636.163749898 159075.36562034942 52.983602992918364 75690.86141845484 
0.49599198396793587 795711.6323564722 0.9999207274348142 0.7090699557769695 -0.2908507716578447 564259.7108473602 159075.36562034942 50.628149417541536 72325.92773934508 
0.501002004008016 795770.7727167024 0.9999950454033062 0.7134098765938858 -0.2865851688094204 567713.3134950206 159075.36562034942 48.253687939375126 68933.83991339305 
0.5060120240480962 795632.7808218444 0.9998216396740497 0.7175428776117599 -0.28227876206228975 571002.2546309462 158937.37372549134 45.95303959806611 65647.19942580875 
0.5110220440881763 795297.69085593 0.9994005532039665 0.7214788243796294 -0.2779217288243371 574134.3850174315 158602.28375957697 43.76208199784658 62517.2599969237 
0.5160320641282565 794765.5858290958 0.9987318903066702 0.7252271120751062 -0.27350477823156405 577117.1811066609 158070.1787327428 41.675585283086306 59536.55040440903 
0.5210420841683366 794036.5975570201 0.9978158166266279 0.7287966879308366 -0.26901912869579125 579957.7628871358 157341.19046066713 39.68856894818827 56697.95564026896 
0.5260521042084169 793110.9066282677 0.9966525590981226 0.732196072591708 -0.2644564865064145 582662.9108792171 156415.4995319147 37.79628994903082 53994.6999271869 
0.531062124248497 791988.7423595549 0.9952424058890388 0.7354333804537823 -0.2598090254352565 585239.0823203495 155293.33526320185 35.99423138123556 51420.33054462223 
0.5360721442885771 790670.3827389409 0.9935857063294747 0.7385163390335054 -0.2550693672959693 587692.426578606 153974.97564258787 34.27809169823412 48968.70242604875 
0.5410821643286573 789156.1543569639 0.9916828708252043 0.7414523074134304 -0.25023056341177397 590028.7998313404 152460.74726061092 32.64377444339839 46633.96349056914 
0.5460921843687374 787446.4323257369 0.9895343707560109 0.7442482938084782 -0.24528607694753268 592253.7790439895 150751.02522938384 31.0873784717242 44410.54067389172 
0.5511022044088176 785541.6401860216 0.9871407383589128 0.7469109722946748 -0.24022976606423796 594372.675282391 148846.23308966856 29.605188637727007 42293.1266253243 
0.5561122244488977 783442.2498023085 0.9845025665963169 0.7494466987402887 -0.23505586785602817 596390.546390394 146746.8427059555 28.1936669273222 40276.66703903172 
0.561122244488978 781148.7812459229 0.9816205090091248 0.751861525977404 -0.22975898303172082 598312.2090630244 144453.3741495699 26.849444012521243 38356.348589316076 
0.5661322645290581 778661.8026661916 0.9784952795548371 0.754161218250138 -0.22433406130469902 600142.2503440236 141966.39556983858 25.569311208784438 36527.58744112063 
0.5711422845691383 775981.9301496968 0.9751276524306862 0.7563512649739956 -0.2187763874566906 601885.0385752051 139286.52305334376 24.35021281583237 34786.018308331964 
0.5761523046092184 773109.8275676571 0.9715184618818493 0.7584368938392015 -0.21308156804264777 603544.7338237662 136414.4204713041 23.189238823634177 33127.48403376312 
0.5811623246492986 770046.2064114695 0.9676686019947849 0.7604230832892893 -0.20724551870549557 605125.2978124436 133350.79931511648 22.08361796616025 31548.02566594322 
0.5861723446893787 766791.8256164555 0.963579026475745 0.7623145744047347 -0.2012644520710103 606630.5033762177 130096.41852010251 21.03071110632028 30043.873009028976 
0.5911823647294588 763347.4913738541 0.9592507484145193 0.7641158822199987 -0.19513486619452058 608063.9434681386 126652.0842775011 20.02800493629466 28611.435623278092 
0.5961923847695391 759714.0569311073 0.9546848400334659 0.7658313065009934 -0.18885353353247247 609429.0397357701 123018.6498347543 19.073105978223232 27247.294254604625 
0.6012024048096192 755892.4223804908 0.9498824324218972 0.7674649420086992 -0.182417490413198 610729.0506887247 119197.0152841378 18.163734870930107 25948.192672757297 
0.6062124248496994 751883.5344361372 0.9448447152558788 0.769020688273431 -0.1758240269824478 611967.0794767855 115188.12733978417 17.297720929046907 24711.02989863844 
0.6112224448897795 747688.3861995124 0.9395729365035185 0.7705022589030837 -0.16907067760043482 613146.0812971806 110992.97910315939 16.472996961547576 23532.852802210826 
0.6162324649298597 743308.0169133992 0.9340684021158131 0.7719131904475799 -0.1621552116682332 614268.8704486933 106612.6098170462 15.687594337325635 22410.84905332234 
0.6212424849699398 738743.5117044512 0.9283324757031317 0.7732568508406743 -0.1550756248624574 615338.127049444 102048.10460809816 14.93963828603607 21342.34040862296 
0.62625250501002 733996.0013143793 0.9223665781974153 0.77453644743927 -0.14783013075814533 616356.4034343811 97300.59421802626 14.227343422984195 20324.776318548855 
0.6312625250501002 729066.6618198395 0.9161721875001768 0.7757550346794332 -0.14041715282074363 617326.1302477509 92371.25472348649 13.549009487380275 19355.727839114683 
0.6362725450901804 723956.7143410889 0.9097508381163878 0.7769155213673848 -0.13283531674900295 618249.6222450896 87261.30724473589 12.903017283785744 18432.881833979638 
0.6412825651302605 718667.4247394843 0.9031041207743439 0.7780206776228688 -0.12508344315147513 619129.0838185867 81972.01764313132 12.287824817064458 17554.03545294923 
0.6462925851703406 713200.1033038964 0.896233682031601 0.7790731414914742 -0.11716054054012681 619966.6142590095 76504.69620754337 11.701963611612344 16717.090873731922 
0.6513026052104208 707556.1044261176 0.8891412238670815 0.7800754252416946 -0.1090657986253869 620764.2127667482 70860.6973297646 11.144035206079097 15920.050294398716 
0.6563126252505009 701736.8262653481 0.8818285032594538 0.7810299213617531 -0.10079858189770075 621523.7832239436 65041.41916899511 10.612707815215957 15161.011164594227 
0.6613226452905812 695743.7104018343 0.874297331751883 0.7819389082705113 -0.09235842348137169 622247.1387390883 59048.30330548133 10.106713150879648 14438.161644113787 
0.6663326653306613 689578.2414797549 0.8665495750032666 0.7828045557560911 -0.08374501924717548 622936.0059749499 52882.8343834019 9.624843394605909 13749.776278008445 
0.6713426853707415 683241.9468394367 0.8585871523260649 0.7836289301551941 -0.07495822217087078 623592.0292701462 46546.539743083646 9.16594831452461 13094.211877892301 
0.6763527054108216 676736.3961389954 0.85041203621084 0.7844139992854796 -0.06599803692536044 624216.7745642111 40040.98904264241 8.728932519735457 12469.903599622083 
0.6813627254509018 670063.2009654908 0.8420262518376188 0.7851616371427761 -0.05686461469484272 624811.7331355218 33367.793869137764 8.312752845589996 11875.361207985712 
0.6863727454909819 663224.0144356978 0.8334318765742077 0.7858736283743375 -0.0475582481998702 625378.3251610057 26528.607339344802 7.9164158636385356 11309.165519483624 
0.6913827655310621 656220.5307865875 0.8246310394615752 0.7865516725388237 -0.03807936692275149 625917.9031061303 19525.123690234497 7.53897551029863 10769.96501471233 
0.6963927855711423 649054.4849556223 0.815625920686436 0.7871973881631725 -0.028428532523263494 626431.7549532618 12359.077859269339 7.1795308285838075 10256.472612262583 
0.7014028056112224 641727.6521509693 0.8064187510411646 0.7878123166060462 -0.018606434435118335 626921.1072761028 5032.245054616244 6.83722381750293 9767.462596432759 
0.7064128256513026 634241.8474117363 0.7970118113711717 0.7883979257370779 -0.00861388563409382 627387.1281675457 -2453.5596846167464 6.51123738399634 9301.767691423345 
0.7114228456913827 626598.9251583419 0.7874074320098831 0.7889556134406965 0.0015481814308134778 627830.930027932 -10096.48193801113 6.200793392519871 8858.27627502839 
0.7164328657314629 618800.778733129 0.7776079922014565 0.789486710952896 0.011878718751439532 628253.5722203725 -17894.62836322398 5.905150807621032 8435.929725172904 
0.721442885771543 610849.3399313369 0.767615919511385 0.7899924860389141 0.022376566527529174 628656.0635994652 -25846.06716501608 5.623603925073903 8033.71989296272 
0.7264529058116233 602746.5785225473 0.7574336892251272 0.7904741460194041 0.03304045679427692 629039.3649194506 -33948.828573805746 5.355480687350522 7650.686696215033 
0.7314629258517034 594494.5017627241 0.7470638237349194 0.7909328406523254 0.04386901691740597 629404.3911275492 -42200.90533362888 5.100141079407101 7285.915827724431 
0.7364729458917836 586095.1538969638 0.7365088919149123 0.7913696648774287 0.054860772962516346 629752.013547957 -50600.253199389204 4.856975600956552 6938.536572795077 
0.7414829659318637 577550.6156530884 0.725771508484802 0.791785661429892 0.06601415294509005 630083.0619617122 -59144.79144326458 4.62540381158044 6607.719730829202 
0.7464929859719439 568863.0037261941 0.7148543333620939 0.7921818233293404 0.07732748996724648 630398.3265873981 -67832.40337015886 4.404872945206754 6292.67563600965 
0.751503006012024 560034.4702542953 0.7037600710031783 0.792559096250195 0.08879902524701677 630698.5599674087 -76660.93684205774 4.194856590647572 5992.6522723536755 
0.7565130260521041 551067.202285185 0.6924914697333671 0.7929183807790088 0.10042691104564172 630984.4787642811 -85628.20481116802 3.994853435045737 5706.933478636769 
0.7615230460921844 541963.4212346496 0.6810513210660663 0.7932605345641744 0.1122092134981082 631256.7654713825 -94731.9858617034 3.8043860672321963 5434.837238903138 
0.7665330661322645 532725.3823361682 0.6694424590112479 0.7935863743631407 0.12414391535189284 631516.0700420338 -103970.02476018481 3.6229998381367188 5175.714054481028 
0.7715430861723447 523355.37408223504 0.6576677593733951 0.7938966779920188 0.13622891861862374 631763.01144096 -113340.03301411797 3.450261775532206 4928.945393617439 
0.7765531062124248 513855.71765744383 0.6457301390390946 0.7941921861822366 0.14846204714314204 631998.1791217705 -122839.68943890918 3.2857595505223536 4693.942215031934 
0.781563126252505 504228.76636347023 0.633632555254449 0.7944736043486696 0.1608410490942207 632222.1344339956 -132466.64073288278 3.1291004933048687 4470.143561864099 
0.7865731462925851 494476.90503610345 0.6213780048924962 0.7947416042734726 0.17336359938097645 632435.4119630376 -142218.50206024956 2.979910655861672 4257.015222659533 
0.7915831663326653 484602.5494544603 0.6089695237108068 0.7949968257096263 0.18602730199881945 632638.5208062364 -152092.85764189268 2.837833919338054 4054.048456197221 
0.7965931863727455 474608.14574253815 0.5964101855994527 0.7950594228362231 0.19864923723677042 632688.3440610695 -159075.36562034942 0.6961298203983144 994.4711719975921 
0.8016032064128256 464496.16976324795 0.5837031018195269 0.794513184592083 0.21081008277255608 632253.6711550689 -159075.36562034942 -6.073243769391482 -8676.062527702119 
0.8066132264529058 454269.12650508224 0.5708514202324075 0.7933802449854195 0.22252882475301194 631352.1157874314 -159075.36562034942 -12.596519000099734 -17995.027142999625 
0.8116232464929859 443929.54946156626 0.5578583245199533 0.7916818345072831 0.23382350998732981 630000.572660493 -159075.36562034942 -18.883741685823967 -26976.773836891385 
0.8166332665330661 433480.0000036487 0.5447270333958265 0.7894383248798726 0.24471129148404613 628215.2530893397 -159075.36562034942 -24.944460103666614 -35634.943005238034 
0.8216432865731462 422923.06674518745 0.5314607998081387 0.7866692716333137 0.25520847182517503 626011.7188833661 -159075.36562034936 -30.787749138083825 -43982.498768691185 
0.8266533066132264 412261.3649016824 0.5180629101336106 0.7833934546140295 0.26533054448041893 623404.9145818455 -159075.36562034936 -36.42223327857464 -52031.761826535214 
0.8316633266533066 401497.5356424254 0.5045366833634599 0.7796289165229349 0.27509223315947495 620409.1981216811 -159075.36562034942 -41.85610852526671 -59794.44075038103 
0.8366733466933868 390634.24543621327 0.49088547028119994 0.7753929995769936 0.28450752929579365 617038.3700117768 -159075.36562034936 -47.09716325437186 -67281.66179195982 
0.8416833667334669 379674.18539079913 0.4771126526325695 0.7707023803832462 0.2935897277506767 613305.7010849349 -159075.36562034936 -52.15279809298538 -74503.99727569341 
0.8466933867735471 368620.07058623695 0.4632216422877892 0.7655731031101636 0.30235146082237435 609223.9588948074 -159075.36562034936 -57.03004485035945 -81471.49264337066 
0.8517034068136272 357474.6394022891 0.4492158803963568 0.7600206110371532 0.31080473064079644 604805.4328222217 -159075.36562034936 -61.7355845505228 -88193.69221503258 
0.8567134268537073 346240.6528400612 0.4350988365345881 0.7540597765591982 0.3189609400246101 600061.9579521377 -159075.36562034936 -66.27576460898271 -94679.66372711818 
0.8617234468937875 334920.8938380331 0.4208740078461167 0.747704929719951 0.3268309218738342 595004.937779586 -159075.36562034942 -70.65661519420644 -100938.02170600923 
0.8667334669338677 323518.1665826561 0.40654491817556454 0.7409698853431146 0.33442496716755005 589645.3658001573 -159075.36562034942 -74.88386481263741 -106976.94973233918 
0.8717434869739479 312035.2958136854 0.39211511719559683 0.7338679688286293 0.34175285163303243 583993.8460379768 -159075.36562034942 -78.96295515415144 -112804.22164878779 
0.876753507014028 300475.12612442335 0.377588179527582 0.7264120406770181 0.34882386114943614 578060.6125615784 -159075.36562034942 -82.89905523310077 -118427.22176157254 
0.8817635270541082 288840.5212570395 0.36296770385606475 0.7186145198022359 0.35564681594617115 571855.5480356995 -159075.36562034942 -86.69707485841653 -123852.96408345221 
0.8867735470941883 277134.36339315446 0.34825731203728727 0.7104874056904998 0.36223009365321257 565388.2013547373 -159075.36562034942 -90.36167746463808 -129088.1106637687 
0.8917835671342685 265359.55243984814 0.333460648201961 0.7020422994598484 0.36858165125788744 558667.8044014296 -159075.36562034936 -93.89729233422844 -134138.9890488978 
0.8967935871743486 253519.00531128244 0.31858137785252666 0.693290423872579 0.37470904602005234 551703.2879722642 -159075.3656203494 -97.30812624007467 -139011.60891439242 
0.9018036072144289 241615.65520610774 0.30362318695511703 0.6842426423502337 0.38061945539511666 544503.2969091395 -159075.3656203494 -100.59817453570263 -143711.67790814664 
0.906813627254509 229652.4508808387 0.2885897810264535 0.6749094770384519 0.38631969601199845 537076.2044749318 -159075.3656203494 -103.77123171941689 -148244.61674202417 
0.9118236472945891 217632.35591937002 0.2734848842158928 0.6653011259667532 0.3918162417508604 529430.1260088326 -159075.36562034936 -106.83090149733108 -152615.57356761585 
0.9168336673346693 205558.347998826 0.2583122383828664 0.6554274793461925 0.3971152409633261 521572.93189562234 -159075.36562034936 -109.7806063690546 -156829.43767007804 
0.9218436873747494 193433.4181519158 0.2430756021699285 0.6452981350457739 0.4022225328758454 513512.2598814234 -159075.3656203494 -112.62359675867962 -160890.8525123995 
0.9268537074148296 181260.57002597649 0.2277787500716424 0.634922413286581 0.40714366321493867 505255.52676693007 -159075.3656203494 -115.36295971262408 -164804.22816089157 
0.9318637274549098 169042.81913889962 0.21242547149955004 0.6243093705907438 0.4118838990911937 496809.93950765446 -159075.36562034936 -118.00162718485441 -168573.75312122062 
0.93687374749499 156783.19213210864 0.19701956984343583 0.6134678130205793 0.41644824317714346 488182.5057493125 -159075.3656203494 -120.54238392904777 -172203.40561292545 
0.9418837675350701 144484.7260207858 0.1815648615291339 0.6024063087415985 0.42084144721246464 479380.04382515704 -159075.36562034936 -122.98787501630385 -175696.96430900553 
0.9468937875751503 132150.4674415277 0.16606517507310423 0.591133199941451 0.4250680248683467 470409.1922407829 -159075.36562034936 -125.34061299613671 -179058.01856590965 
0.9519038076152304 119783.47189761739 0.1505243501340137 0.57965661413538 0.4291322640013664 461276.4186707325 -159075.36562034936 -127.60298471763362 -182289.97816804805 
0.9569138276553106 107386.80300209962 0.13494623656155622 0.5679844748873013 0.43303823832574506 451988.02849006804 -159075.36562034942 -129.7772578268545 -185396.08260979218 
0.9619238476953907 94963.53171884907 0.11933469344275102 0.5561245119742525 0.43678981853150145 442550.1728629922 -159075.36562034936 -131.8655869557865 -188379.4099368379 
0.9669338677354709 82516.73560181419 0.10369358814594831 0.5440842710206351 0.44039068287468675 432968.8564095435 -159075.36562034942 -133.87001961743366 -191242.88516776243 
0.9719438877755511 70049.49803263004 0.08802679536278529 0.5318711226274407 0.44384432726465545 423249.94447041047 -159075.3656203494 -135.79250182092704 -193989.28831561012 
0.9769539078156312 57564.90745679105 0.07233819614833242 0.5194922710204455 0.44715407487211306 413399.16998895496 -159075.3656203494 -137.63488341987622 -196621.26202839465 
0.9819639278557114 45066.05661856248 0.05663167695965502 0.5069547622402344 0.45032308528057935 403422.1400286326 -159075.36562034936 -139.39892320655989 -199141.31886651416 
0.9869739478957915 32556.041794832385 0.04091112869304307 0.4942654918958381 0.45335436320279504 393324.34194314905 -159075.3656203494 -141.0862937639423 -201551.84823420332 
0.9919839679358717 20037.96202808628 0.025180445720138837 0.4814312125027339 0.4562507667825951 383111.1492158611 -159075.3656203494 -142.6985860869369 -203855.12298133847 
0.9969939879759518 7514.9183586971085 0.009443524923203961 0.46845854042498825 0.4590150155017843 372787.82698416547 -159075.3656203494 -144.23731398379456 -206053.30569113515 
1.002004008016032 -5009.986943279795 -0.006295735270235435 0.45535396244038323 0.46164969771061865 362359.5372638654 -159075.3656203494 -145.70391826796947 -208148.45466852785 
1.0070140280561122 -17533.651146616296 -0.022033435853126403 0.4421238419464851 0.46415727779961147 351831.34388780984 -159075.3656203494 -147.09977075032847 -210142.52964332644 
1.0120240480961924 -30052.97182753568 -0.03776567820477084 0.4287744248247688 0.46654010302953963 341208.2171724202 -159075.3656203494 -148.42617804109574 -212037.3972015654 
1.0170340681362724 -42564.84763825859 -0.05348856505660882 0.41531184497910334 0.46880041003571216 330495.0383250823 -159075.3656203494 -149.68438517047468 -213834.83595782102 
1.0220440881763526 -55066.17907528769 -0.06919820145767352 0.4017421295641396 0.47094033102181315 319696.6036047701 -159075.3656203494 -150.8755790364703 -215536.5414806719 
1.0270541082164328 -67553.86924722878 -0.08489069573946376 0.3880712039184192 0.47296189965788293 308817.6282476941 -159075.3656203494 -152.0008916880198 -217144.1309828855 
1.032064128256513 -80024.82464196868 -0.1005621604800081 0.37430489621631297 0.47486705669632107 297862.75016920024 -159075.3656203494 -153.06140345115784 -218659.1477873684 
1.037074148296593 -92475.95589301492 -0.11620871346687577 0.3604489418522505 0.4766576553191263 286836.5334526335 -159075.3656203494 -154.0581459055754 -220083.06557939347 
1.0420841683366733 -104904.17854481272 -0.13182647865890226 0.3465089875700618 0.47833546622896406 275743.4716353675 -159075.3656203494 -154.99210471857853 -221417.29245511227 
1.0470941883767535 -117306.41381683516 -0.14741158714637342 0.3324905953496649 0.47990218249603833 264587.99080173625 -159075.3656203494 -155.86422234311522 -222663.17477587896 
1.0521042084168337 -129679.58936627778 -0.16296017810945573 0.3183992460627416 0.48135942417219735 253374.45249213197 -159075.3656203494 -156.67540058623183 -223822.0008374741 
1.0571142284569137 -142020.640049154 -0.17846839977461704 0.30424034290851976 0.4827087426831368 242107.15643711743 -159075.3656203494 -157.42650305400758 -224895.00436286803 
1.062124248496994 -154326.50867960847 -0.19393241036880776 0.2900192146402473 0.4839516250090551 230790.3431249755 -159075.3656203494 -158.11835747872908 -225883.3678267559 
1.0671342685370742 -166594.1467872551 -0.2093483790711601 0.27574111859246386 0.48508949766362397 219428.19621073877 -159075.3656203494 -158.75175793379742 -226788.22561971066 
1.0721442885771542 -178820.5153723622 -0.2247124869619815 0.2614112435186861 0.4861237304806676 208024.84477435055 -159075.3656203494 -159.3274669415952 -227610.66705942174 
1.0771543086172344 -191002.58565868845 -0.24002092796879632 0.24703471224869178 0.4870556402174881 196584.3654352675 -159075.3656203494 -159.84621747928907 -228351.73925612727 
1.0821643286573146 -203137.33984378332 -0.25526990980920117 0.23261658417416134 0.4878864939833625 185110.78433047284 -159075.3656203494 -160.3087148873136 -229012.44983901948 
1.0871743486973948 -215221.7718465756 -0.2704556549303122 0.21816185757101128 0.48861751250132346 173608.07896253318 -159075.3656203494 -160.71563868505197 -229593.76955007433 
1.0921843687374748 -227252.8880520512 -0.2855744014445551 0.2036754717663893 0.4892498732109444 162080.1799240411 -159075.3656203494 -161.06764429801137 -230096.63471144487 
1.097194388777555 -239227.7080528499 -0.3006224040615828 0.1891623091579162 0.489784713219499 150530.97250447888 -159075.3656203494 -161.3653647005951 -230521.9495722788 
1.1022044088176353 -251143.26538758358 -0.31559593501607375 0.1746271970924236 0.49022313210849733 138964.29818527293 -159075.3656203494 -161.60941197837008 -230870.58854052876 
1.1072144288577155 -262996.60827570315 -0.3304912849911927 0.1600749096110821 0.4905661946022748 127383.9560285246 -159075.3656203494 -161.8003788135453 -231143.3983050648 
1.1122244488977955 -274784.80034872895 -0.34530476403748195 0.14551016906751726 0.49081493310499924 115793.7039646682 -159075.3656203494 -161.93883989720533 -231341.19985315052 
1.1172344689378757 -286504.92137766356 -0.3600327024869557 0.1309376476251911 0.4909703501121468 104197.25998405105 -159075.3656203494 -162.02535327166544 -231464.79038809353 
1.122244488977956 -298154.06799640146 -0.3746714518621626 0.11636196864005473 0.4910334205022173 92598.30323721534 -159075.3656203494 -162.06046160616285 -231514.94515166126 
1.127254509018036 -309729.35442096886 -0.38921738578001003 0.10178770793418 0.49100509371419004 81000.47504842388 -159075.3656203494 -162.04469340894406 -231492.41915563442 
1.1322645290581161 -321227.9131644038 -0.4036669008501084 0.0872193949658358 0.49088629581594423 69407.37984677871 -159075.3656203494 -161.9785641786581 -231397.9488266545 
1.1372745490981964 -332646.89574710163 -0.41801641756741775 0.07266151390122276 0.4906779314686405 57822.58601908212 -159075.3656203494 -161.86257749783553 -231232.25356833654 
1.1422845691382766 -343983.4734024576 -0.43226238119898436 0.05811850459282541 0.4903808857918098 46249.62668838602 -159075.3656203494 -161.69722607109614 -230996.03724442312 
1.1472945891783566 -355234.83777762007 -0.4464012626645333 0.043594763469137064 0.4899960261336703 34692.00042201394 -159075.3656203494 -161.48299271060176 -230689.989586574 
1.1523046092184368 -366398.2016291924 -0.46042955941071306 0.02909464434027806 0.48952420375099115 23153.171872652947 -159075.3656203494 -161.2203512711573 -230314.7875302248 
1.157314629258517 -377470.79951370036 -0.4743437962787627 0.014622459123840935 0.48896625540260363 11636.572355964217 -159075.3656203494 -160.90976753724453 -229871.09648177796 
1.1623246492985972 -388449.88847266155 -0.48814052636539523 0.00018247849507718674 0.4883230048604724 145.60036798636244 -159075.3656203494 -160.551700064164 -229359.57152023437 
1.1673346693386772 -399332.7487120856 -0.5018163318766828 -0.01422106753462377 0.4875952643420591 -11316.377954524474 -159075.3656203494 -160.14660097536543 -228780.85853623637 
1.1723446893787575 -410116.6842762354 -0.5153678249747303 -0.028583989107207945 0.4867838358675224 -22746.028427829333 -159075.3656203494 -159.69491671793708 -228135.59531133875 
1.1773547094188377 -420799.02371548023 -0.528791648616924 -0.04290213607177886 0.4858895125451451 -34140.04846614833 -159075.3656203494 -159.19708877814304 -227424.4125402044 
1.1823647294589177 -431377.12074808154 -0.542084477387556 -0.057171397599348486 0.4849130797882076 -45495.166775088175 -159075.36562034936 -158.6535543587996 -226647.93479828522 
1.187374749498998 -441848.35491574556 -0.5552430183216167 -0.07138770185523288 0.4838553164663838 -56808.143090942074 -159075.36562034942 -158.06474702020367 -225806.78145743386 
1.1923847695390781 -452210.1322327713 -0.5682640117205373 -0.08554701572595534 0.48271699599458195 -68075.76796336522 -159075.36562034936 -157.43109728623932 -224901.5675517705 
1.1973947895791583 -462459.8858286485 -0.5811442319597027 -0.09964534459767682 0.48149888736202584 -79294.86257905452 -159075.36562034936 -156.75303321721915 -223932.90459602742 
1.2024048096192383 -472595.076583935 -0.5938804882875184 -0.11367873218328513 0.48020175610423327 -90462.27862414981 -159075.36562034936 -156.03098095093938 -222901.4013584849 
1.2074148296593186 -482613.19375926076 -0.6064696256158404 -0.12764326039541773 0.47882636522042266 -101574.89818318786 -159075.36562034936 -155.26536521335711 -221807.6645905102 
1.2124248496993988 -492511.75561729766 -0.6189085253015656 -0.14153504926279767 0.4773734760387679 -112629.63367252391 -159075.36562034936 -154.45660980023686 -220652.29971462415 
1.217434869739479 -502288.31003755133 -0.6311941059192014 -0.15535025688739906 0.4758438490318024 -123623.42780624435 -159075.36562034942 -153.60513803104854 -219435.91147292653 
1.222444889779559 -511940.4351238089 -0.6433233240242081 -0.1690850794400458 0.4742382445841623 -134553.25359266394 -159075.36562034942 -152.71137317633344 -218159.10453761922 
1.2274549098196392 -521465.7398041071 -0.6552931749069398 -0.1827357511921708 0.47255742371476905 -145416.114359598 -159075.36562034942 -151.77573885970997 -216822.4840853 
1.2324649298597194 -530861.8644230572 -0.6671006933369829 -0.19629854458154297 0.4708021487554399 -156209.04380666616 -159075.36562034942 -150.79865943562416 -215426.65633660599 
1.2374749498997994 -540126.4813263908 -0.6787429542977176 -0.2097697703098892 0.4689731839878284 -166929.10608297662 -159075.36562034942 -149.78056034390454 -213972.2290627208 
1.2424849699398797 -549257.2954375797 -0.6902170737109197 -0.22314577747040878 0.4670712962405109 -177573.3958885987 -159075.36562034942 -148.7218684421326 -212459.8120601895 
1.24749498997996 -558252.0448263822 -0.7015202091512169 -0.2364229537032674 0.46509725544794955 -188139.03859830042 -159075.36562034942 -147.62301231679086 -210890.01759541556 
1.25250501002004 -567108.5012691786 -0.7126495605502278 -0.24959772537725528 0.4630518351729725 -198623.19040610705 -159075.36562034942 -146.48442257410355 -209263.460820148 
1.25751503006012 -575824.47080096 -0.7236023708902105 -0.2626665577958524 0.4609358130943581 -209023.0384892823 -159075.36562034942 -145.30653211145173 -207580.7601592168 
1.2625250501002003 -584397.7942588272 -0.7343759268870445 -0.27562595542603563 0.4587499714610088 -219335.80119040687 -159075.36562034942 -144.08977637019046 -205842.53767170073 
1.2675350701402806 -592826.3478168682 -0.7449675596623763 -0.2884724621482185 0.4564950975141578 -229558.72821627365 -159075.36562034942 -142.83459357067213 -204049.4193866745 
1.2725450901803608 -601108.0435122842 -0.7553746454047703 -0.30120266152580094 0.45417198387896934 -239689.10085238866 -159075.36562034942 -141.54142493023105 -202202.03561461583 
1.2775551102204408 -609240.8297626281 -0.7655946060196889 -0.3138131770928556 0.45178142892683326 -249724.23219190395 -159075.36562034942 -140.21071486485687 -200301.02123550986 
1.282565130260521 -617222.6918740367 -0.7756249097681561 -0.32630067265854984 0.4493242371096063 -259661.4673778689 -159075.36562034942 -138.84291117525015 -198347.01596464313 
1.2875751503006012 -625051.6525403145 -0.7854630718939248 -0.33866185262695175 0.4468012192669731 -269498.183857723 -159075.36562034942 -137.4384652179169 -196340.66459702418 
1.2925851703406812 -632725.772332767 -0.7951066552390196 -0.3508934623309391 0.4442131929080805 -279231.791649013 -159075.36562034942 -135.99783206193985 -194282.61723134268 
1.2975951903807614 -640243.1501806445 -0.8045532708474797 -0.3629922883789763 0.44156098246850345 -288859.7336153476 -159075.36562034942 -134.52147063202074 -192173.5294743154 
1.3026052104208417 -647601.9238420809 -0.8138005785571593 -0.3749551590135661 0.4388454195435932 -298379.4857516453 -159075.36562034942 -133.0098438383734 -190014.06262624776 
1.3076152304609219 -654800.2703654225 -0.8228462875794487 -0.38677894448025796 0.4360673430991907 -307788.55747778114 -159075.36562034942 -131.4634186940185 -187804.88384859788 
1.3126252505010019 -661836.4065408158 -0.8316881570667579 -0.39846055740611575 0.43322759966064217 -317084.4919397616 -159075.36562034942 -129.8826664199993 -185546.66631428478 
1.317635270541082 -668708.5893419536 -0.8403239966676301 -0.4099969531866102 0.4303270434810199 -326264.8663176041 -159075.36562034942 -128.26806253902274 -183240.0893414611 
1.3226452905811623 -675415.116357866 -0.8487516670693469 -0.4213851303799313 0.4273665366894156 -335327.2921391201 -159075.36562034942 -126.62008695800687 -180885.83851143843 
1.3276553106212425 -681954.3262146504 -0.8569690805278892 -0.4326221311077725 0.42434694942011675 -344269.4155988495 -159075.36562034942 -124.93922403998805 -178484.60577141153 
1.3326653306613225 -688324.5989870337 -0.8649742013851222 -0.44370504146166173 0.4212691599234604 -353088.91788140807 -159075.36562034942 -123.22596266582723 -176037.08952261036 
1.3376753507014028 -694524.3565996714 -0.8727650465730822 -0.4546309919139661 0.4181340546591161 -361783.51548855496 -159075.36562034942 -121.48079628613662 -173543.99469448093 
1.342685370741483 -700552.063218073 -0.8803396861052282 -0.4653971577327174 0.4149425283725108 -370350.96056929976 -159075.36562034942 -119.70422296382198 -171006.03280546 
1.347695390781563 -706406.2256290668 -0.8876962435545481 -0.4760007593994591 0.41169548415508905 -378789.041252415 -159075.36562034942 -117.89674540762633 -168423.92201089478 
1.3527054108216432 -712085.393610709 -0.8948328965183998 -0.4864390630293338 0.408393833489066 -387095.58198073093 -159075.36562034942 -116.05887099704209 -165798.3871386316 
1.3577154308617234 -717588.1602915365 -0.9017478770699624 -0.4967093807926626 0.4050384962772998 -395268.4438466175 -159075.36562034942 -114.19111179893942 -163130.15971277063 
1.3627254509018036 -722913.1624990846 -0.9084394721961955 -0.5068090713373086 0.4016304008588869 -403305.5249280908 -159075.36562034942 -112.29398457624764 -160419.97796606808 
1.3677354709418836 -728059.0810975801 -0.9149060242221974 -0.5167355402111344 0.3981704840110629 -411204.76062499394 -159075.36562034942 -110.3680107890134 -157668.58684144774 
1.3727454909819639 -733024.6413147246 -0.9211459312218527 -0.5264862402838976 0.39465969093795517 -418964.12399473094 -159075.36562034942 -108.41371658813922 -154876.73798305605 
1.377755511022044 -737808.613057484 -0.9271576474146664 -0.5360586721679483 0.3910989752467181 -426581.62608704704 -159075.36562034942 -106.43163280209983 -152045.18971728548 
1.3827655310621243 -742409.8112168169 -0.9329396835486948 -0.5454503846371298 0.387489298911565 -434055.31627737917 -159075.36562034942 -104.42229491691994 -149174.70702417137 
1.3877755511022043 -746827.0959612539 -0.9384906072694699 -0.5546589750432933 0.38383163222617656 -441383.28259830846 -159075.36562034942 -102.38624304968236 -146266.06149954625 
1.3927855711422845 -751059.3730192622 -0.9438090434748281 -0.5636820897298758 0.3801269537449523 -448563.65206867416 -159075.36562034942 -100.32402191582595 -143320.03130832282 
1.3977955911823647 -755105.5939503248 -0.9488936746555592 -0.5725174244419938 0.37637625021356536 -455594.59101991716 -159075.36562034942 -98.23618079048738 -140337.4011292677 
1.4028056112224447 -758964.7564046643 -0.9537432412217841 -0.5811627247325531 0.37258051648923096 -462474.3054192506 -159075.36562034942 -96.12327346412006 -137318.96209160011 
1.407815631262525 -762635.9043715505 -0.9583565418149885 -0.5896157863638692 0.3687407554511193 -469201.04118926043 -159075.36562034942 -93.98585819262362 -134265.51170374808 
1.4128256513026052 -766118.1284161285 -0.9627324336056284 -0.5978744557043281 0.36485797790130037 -475773.0845235574 -159075.36562034942 -91.82449764220563 -131177.8537745795 
1.4178356713426854 -769410.5659047074 -0.9668698325762377 -0.6059366301196353 0.36093320245660243 -482188.7621981232 -159075.36562034942 -89.6397588291839 -128056.79832740562 
1.4228456913827654 -772512.4012184569 -0.9707677137899661 -0.6138002583582114 0.3569674554317547 -488446.44187799963 -159075.36562034942 -87.43221305493697 -124903.16150705284 
1.4278557114228456 -775422.8659554563 -0.9744251116444818 -0.6214633409303231 0.3529617707141587 -494544.53241899004 -159075.36562034942 -85.20243583619639 -121717.76548028059 
1.4328657314629258 -778141.2391210463 -0.9778411201111751 -0.6289239304805355 0.34891718963063956 -500481.4841640489 -159075.36562034942 -82.95100683087192 -118501.43832981706 
1.437875751503006 -780666.8473064383 -0.9810148929596045 -0.6361801321531146 0.3448347608064899 -506255.789234059 -159075.36562034942 -80.67850975958918 -115255.01394227026 
1.442885771543086 -782999.0648555332 -0.9839456439671285 -0.6432301039499985 0.34071554001713 -511865.98181269655 -159075.36562034942 -78.3855323231149 -111979.33189016416 
1.4478957915831663 -785137.3140199137 -0.9866326471136734 -0.6500720570809899 0.33656059003268346 -517310.63842510583 -159075.36562034942 -76.07266611583977 -108675.23730834255 
1.4529058116232465 -787081.0651019656 -0.9890752367615859 -0.6567042563058256 0.3323709804557603 -522588.3782101088 -159075.36562034942 -73.74050653548029 -105343.58076497186 
1.4579158316633265 -788829.8365860973 -0.9912728078205281 -0.6631250202677991 0.328147787552729 -527697.8631856941 -159075.36562034942 -71.38965268915524 -101985.21812736466 
1.4629258517034067 -790383.1952580241 -0.9932248158973743 -0.6693327218186236 0.32389209407875075 -532637.7985075355 -159075.36562034942 -69.02070729599029 -98601.01042284329 
1.467935871743487 -791740.7563120855 -0.9949307774310698 -0.6753257883342356 0.3196049890968342 -537406.9327202996 -159075.36562034942 -66.63427658639513 -95191.82369485022 
1.4729458917835672 -792902.1834465708 -0.9963902698124213 -0.6811027020212534 0.31528756779116784 -542004.0580015182 -159075.36562034942 -64.23097019815339 -91758.52885450485 
1.4779559118236472 -793867.1889470299 -0.9976029314887878 -0.6866620002138153 0.31094093127497247 -546428.0103978055 -159075.36562034942 -61.81140106946387 -88302.00152780555 
1.4829659318637274 -794635.5337575477 -0.9985684620536465 -0.692002275660536 0.3065661863931105 -550677.6700532096 -159075.36562034942 -59.3761853290617 -84823.12189865959 
1.4879759519038076 -795207.0275399636 -0.9992866223210104 -0.6971221768013278 0.3021644455196826 -554751.9614295015 -159075.36562034942 -56.92594218355036 -81322.7745479291 
1.4929859719438878 -795581.528721023 -0.9997572343846812 -0.7020204080338511 0.2977368263508301 -558649.8535182084 -159075.36562034942 -54.461293802064134 -77801.84828866307 
1.4979959919839678 -795758.9445274487 -0.9999801816623203 -0.70669572996936 0.29328445169296025 -562370.3600442102 -159075.36562034942 -51.98286519838343 -74261.23599769063 
1.503006012024048 -795739.2310089237 -0.9999554089243304 -0.7111481407957743 0.28880726812855617 -565913.4795655417 -159055.6521018244 -49.504416447577015 -70720.59492511004 
1.5080160320641283 -795522.3930489777 -0.9996829223075362 -0.71538826849876 0.28429465380877617 -569287.669572925 -158838.8141418784 -47.14413563897478 -67348.76519853542 
1.5130260521042083 -795108.484363778 -0.999162789313664 -0.7194262343409604 0.27973655497270355 -572500.9843192606 -158424.9054566787 -44.89638873936953 -64137.69819909934 
1.5180360721442885 -794497.6074888229 -0.9983951387926212 -0.7232716770216349 0.27512346177098634 -575561.0940452765 -157814.02858172357 -42.75581033604074 -61079.729051486785 
1.5230460921843687 -793689.9137535403 -0.9973801609105755 -0.726933775684406 0.2704463852261695 -578475.3032885308 -157006.33484644094 -40.71729082941733 -58167.55832773906 
1.528056112224449 -792685.6032438003 -0.9961181071028467 -0.7304212718280448 0.2656968352748018 -581250.5683194766 -156002.02433670103 -38.77596423637048 -55394.23462338641 
1.533066132264529 -791484.9247523489 -0.9946092900116199 -0.7337424901725846 0.26086679983903527 -583893.5137462054 -154801.3458452496 -36.92719657502321 -52753.137964318885 
1.5380761523046091 -790088.1757171755 -0.992854083408496 -0.7369053585305795 0.25594872487791653 -586410.4483275082 -153404.59681007615 -35.166574803351494 -50237.96400478786 
1.5430861723446894 -788495.7021478299 -0.9908529221018993 -0.739917426730935 0.2509354953709644 -588807.3800319958 -151812.1232407306 -33.48989628517275 -47842.70897881822 
1.5480961923847696 -786707.8985397082 -0.9886063018293647 -0.7427858846404867 0.24582041718887804 -591090.0303792309 -150024.3196326089 -31.89315875837704 -45561.65536911007 
1.5531062124248496 -784725.2077763254 -0.9861147791347312 -0.7455175793263416 0.24059719980838967 -593263.8480970976 -148041.6288692261 -30.37255078145417 -43389.35825922025 
1.5581162324649298 -782548.1210196019 -0.9833789712302712 -0.74811903139995 0.23525993983032123 -595334.0221280155 -145864.54211250262 -28.92444263551377 -41320.63233644825 
1.56312625250501 -780177.1775881922 -0.9803995558437936 -0.7505964505819218 0.22980310526187175 -597305.4940150385 -143493.59868109284 -27.54537766008046 -39350.53951440067 
1.56813627254509 -777612.9648238799 -0.9771772710507517 -0.7529557505247422 0.22422152052600952 -599182.9696974083 -140929.38591678056 -26.23206400198229 -37474.377145688995 
1.5731462925851702 -774856.1179460799 -0.9737129150914045 -0.7552025629287636 0.2185103521626408 -600970.9307437172 -138172.5390389806 -24.981366757637097 -35687.666796624435 
1.5781563126252505 -771907.319894479 -0.9700073461730727 -0.7573422509851764 0.21266509518789634 -602673.6450494934 -135223.7409873797 -23.790300489981092 -33986.14355711586 
1.5831663326653307 -768767.3011598533 -0.966061482257539 -0.7593799221780402 0.20668156007949878 -604295.1770247454 -132083.72225275403 -22.656022102176195 -32365.74586025171 
1.5881763527054107 -765436.8396031092 -0.9618763008336466 -0.7613204404759402 0.20055586035770645 -605839.3972957825 -128753.26069600985 -21.57582405108599 -30822.60578726571 
1.593186372745491 -761916.7602625862 -0.9574528386751505 -0.763168437942365 0.19428440073278552 -607309.9919444706 -125233.18135548686 -20.54712788432112 -29353.039834744464 
1.5981963927855711 -758207.9351496755 -0.9527921915838827 -0.764928325792524 0.18786386579135872 -608710.4713069758 -121524.35624257615 -19.567478085426597 -27953.540122038 
1.6032064128256511 -754311.2830328003 -0.9478955141182946 -0.7666043049229951 0.1812912091952995 -610044.1783530017 -117627.70412570098 -18.63453621251956 -26620.76601788509 
1.6082164328657313 -750227.7692098146 -0.942764019307445 -0.7682003759393391 0.17456364336810593 -611314.2966655181 -113544.19030271529 -17.746075316385394 -25351.536166264854 
1.6132264529058116 -745958.4052688745 -0.9373989783505016 -0.7697203487056135 0.1676786296448881 -612523.8580400315 -109274.82636177517 -16.899974624710154 -24142.820892443084 
1.6182364729458918 -741504.2488378423 -0.9318017203018333 -0.7711678514385846 0.1606338688632487 -613675.7497215365 -104820.66993074294 -16.094214479758083 -22991.73497108298 
1.6232464929859718 -736866.4033222871 -0.9259736317417724 -0.7725463393683436 0.15342729237342878 -614772.7212964218 -100182.82441518782 -15.326871517412004 -21895.53073916001 
1.628256513026052 -732046.0176321414 -0.9199161564331199 -0.7738591029859995 0.1460570534471204 -615817.3912557831 -95362.43872504204 -14.596114076068039 -20851.59153724006 
1.6332665330661322 -727044.2858970889 -0.9136307949634928 -0.7751092758981376 0.13852151906535515 -616812.2532458088 -90360.70698998962 -13.900197824426273 -19857.42546346611 
1.6382765531062125 -721862.4471707502 -0.9071191043735917 -0.7762998423067915 0.13081926206680017 -617759.6820201585 -85178.86826365092 -13.23746159774012 -18910.659425343034 
1.6432865731462925 -716501.7851237357 -0.9003826977714803 -0.7774336441327835 0.12294905363869679 -618661.9391085439 -79818.20621663635 -12.606323432585937 -18009.03347512277 
1.6482965931863727 -710963.6277256486 -0.8934232439329785 -0.7785133877994372 0.11490985613354121 -619521.1782150409 -74280.04881854926 -12.005276790687388 -17150.395415267703 
1.653306613226453 -705249.3469161165 -0.8862424668882685 -0.7795416506928542 0.10670081619541427 -620339.4503590203 -68565.76800901722 -11.43288696278135 -16332.695661116217 
1.658316633266533 -699360.3582649254 -0.8788421454948062 -0.7805208873141775 0.09832125818062876 -621118.7087709684 -62676.779357826104 -10.887787643940895 -15553.982348486996 
1.6633266533066131 -693298.1206213468 -0.8712241129966534 -0.7814534351385258 0.08977067785812753 -621860.8135548839 -56614.54171424743 -10.368677672180235 -14812.396674543195 
1.6683366733466933 -687064.1357527481 -0.8633902565703415 -0.782341520194584 0.08104873637575749 -622567.5361283799 -50380.556845648796 -9.874317922557797 -14106.168460796856 
1.6733466933867736 -680659.9479725637 -0.8553425168573667 -0.7831872623781692 0.07215525447919757 -623240.5634510895 -43976.36906546436 -9.403528349362258 -13433.611927660373 
1.6783567134268536 -674087.143757732 -0.8470828874834471 -0.7839926805124554 0.06309020697099166 -623881.50205147 -37403.56485063268 -8.95518516932199 -12793.121670459988 
1.6833667334669338 -667347.3513556849 -0.8386134145646505 -0.7847596971669366 0.05385371739771394 -624491.8818616146 -30663.7724485856 -8.528218179113912 -12183.168827305593 
1.688376753507014 -660442.2403809907 -0.8299361962005218 -0.7854901432466282 0.04444605295389359 -625073.1598692287 -23758.66147389135 -8.12160820076881 -11602.297429669732 
1.6933867735470942 -653373.5214017485 -0.8210533819543306 -0.7861857623624668 0.0348676195918638 -625626.723595486 -16689.942494649207 -7.734384648875066 -11049.120926964382 
1.6983967935871742 -646142.9455158382 -0.8119671723205709 -0.786848214993334 0.0251189573272369 -626153.8944070665 -9459.3666087389 -7.365623213773271 -10522.318876818961 
1.7034068136272544 -638752.3039171296 -0.8026798181798438 -0.7874790824496454 0.015200735730198423 -626655.9306702832 -2068.725010030321 -7.014443655212639 -10020.633793160914 
1.7084168336673347 -631203.4274517597 -0.7931936202412585 -0.7880798706479598 0.005113749593298689 -627134.0307548248 5480.151455339626 -6.680007701201326 -9542.868144573325 
1.7134268537074147 -623498.1861645854 -0.7835109284724892 -0.7886520137056244 -0.0051410852331352785 -627589.3358942864 13185.392742513912 -6.361517047036061 -9087.881495765803 
1.7184368737474949 -615638.4888359276 -0.7736341415176288 -0.789196877364033 -0.015562735846404219 -628022.932910315 21045.090071171755 -6.058211449734199 -8654.587785334572 
1.723446893787575 -607626.2825087187 -0.7635657061029867 -0.789715762248668 -0.026150056145681333 -628435.8568068718 29057.296398380655 -5.769366913319891 -8241.952733314132 
1.7284569138276553 -599463.5520061706 -0.7533081164309714 -0.7902099069737117 -0.03690179054274034 -628829.0932408063 37220.0269009287 -5.49429396063268 -7848.991372332402 
1.7334669338677353 -591152.3194400874 -0.7428639135622181 -0.7906804910986341 -0.047816577536415994 -629203.5808746363 45531.2594670119 -5.232335987532818 -7474.765696475456 
1.7384769539078155 -582694.6437099328 -0.7322356847860988 -0.7911286379438158 -0.05889295315771703 -629560.2136171533 53988.93519716652 -4.982867695575282 -7118.382422250405 
1.7434869739478958 -574092.6199927938 -0.7214260629797911 -0.7915554172719278 -0.07012935429213674 -629899.8427571984 62590.95891430555 -4.745293599411054 -6778.990856301508 
1.748496993987976 -565348.3792243524 -0.7104377259560488 -0.7919618478414666 -0.0815241218854178 -630223.2789957043 71335.1996827469 -4.519046605352804 -6455.780864789722 
1.753507014028056 -556464.0875709985 -0.6992733957998385 -0.7923488998385437 -0.09307550403870524 -630531.2943808533 80219.49133610085 -4.303586657711806 -6147.980939588295 
1.7585170340681362 -547441.9458932151 -0.6879358381940103 -0.7927174971927289 -0.10478165899871861 -630824.6241509706 89241.63301388419 -4.098399449675328 -5854.856356679042 
1.7635270541082164 -538284.1892003753 -0.676427861734175 -0.7930685197824804 -0.11664065804830537 -631103.968489551 98399.38970672397 -3.902995195646837 -5575.707422352626 
1.7685370741482964 -528993.0860970704 -0.6647523172329397 -0.7934028055354232 -0.1286504883024835 -631369.9941966101 107690.49281002895 -3.7169074621189657 -5309.867803027095 
1.7735470941883766 -519570.93822111905 -0.6529120970136896 -0.7937211524284903 -0.1408090554148007 -631623.3362803478 117112.64068598027 -3.5396920542880617 -5056.702934697232 
1.7785571142284569 -510020.0796734002 -0.640910134194094 -0.7940243203926993 -0.15311418619860528 -631864.5994729245 126663.49923369911 -3.3709259557533087 -4815.608508219014 
1.783567134268537 -500342.8764396318 -0.6287494019594931 -0.794313033127116 -0.16556363116762285 -632094.3596739678 136340.70246746752 -3.210206318768863 -4586.009026812662 
1.788577154308617 -490541.7258042604 -0.6164329128263693 -0.7945879798263272 -0.17815506699995798 -632313.1653252555 146141.8531028389 -3.057149502638836 -4367.356432341195 
1.7935871743486973 -480619.05575659336 -0.6039637178960707 -0.7948498168255543 -0.1908860989294836 -632521.5387198556 156064.52315050596 -2.911390157960017 -4159.128797085739 
1.7985971943887775 -470577.32438932505 -0.5913449060989778 -0.7946779196709483 -0.20333301357197042 -632384.7572155105 159075.36562034936 1.9111092675979733 2730.156096568534 
1.8036072144288577 -460419.01928960625 -0.5785796034292977 -0.7939055916378196 -0.2153259882085219 -631770.1676384218 159075.36562034942 8.587036984037454 12267.195691482078 
1.8086172344689377 -450146.65692280873 -0.5656709721706804 -0.7925546265374724 -0.22688365436679203 -630695.112967405 159075.36562034942 15.020648842782839 21458.06977540406 
1.813627254509018 -439762.7820091291 -0.5526222101128359 -0.7906459315566551 -0.23802372144381923 -629176.2306271387 159075.36562034936 21.221802836376675 30316.86119482383 
1.8186372745490982 -429269.9668932028 -0.5394365497593678 -0.7881995711853068 -0.24876302142593898 -627229.4874447896 159075.36562034936 27.19986854388552 38856.95506269361 
1.8236472945891782 -418670.81090687035 -0.5261172575270021 -0.7852348090117288 -0.2591175514847267 -624870.2129095871 159075.36562034936 32.963750842067675 47091.07263152526 
1.8286573146292584 -407967.9397252534 -0.5126676329364078 -0.7817701474864569 -0.2691025145500491 -622113.1308159395 159075.36562034942 38.52191249049234 55031.303557846215 
1.8336673346693386 -397164.00471631374 -0.4990910077948293 -0.7778233657512951 -0.2787323579564658 -618972.389366854 159075.36562034936 43.882395644182694 62689.136634546725 
1.8386773547094188 -386261.68228404387 -0.4853907453707148 -0.7734115556253762 -0.2880208102546614 -615461.5898107626 159075.36562034942 49.05284234481712 70075.48906402447 
1.8436873747494988 -375263.6732054521 -0.4715702395605477 -0.7685511558357496 -0.2969809162752019 -611593.8136813861 159075.36562034936 54.04051403908186 77200.73434154553 
1.848697394789579 -364172.7019615119 -0.4576329140480925 -0.7632579845758288 -0.30562507052773635 -607381.6487069506 159075.36562034936 58.85231017044317 84074.72881491882 
1.8537074148296593 -352991.51606224634 -0.44358222145627063 -0.7575472704710774 -0.31396504901480676 -602837.2134519222 159075.36562034936 63.494785888406646 90706.83698343809 
1.8587174348697395 -341722.88536609436 -0.42942164249185166 -0.7514336820275248 -0.32201203953567314 -597972.1807514158 159075.36562034936 67.97416891723833 97105.95559605477 
1.8637274549098195 -330369.60139375133 -0.415154685083199 -0.7449313556351213 -0.3297766705519222 -592797.7999955795 159075.36562034942 72.29637562409827 103280.5366058547 
1.8687374749498997 -318934.47663663945 -0.4007848835112688 -0.73805392219451 -0.33726903868324126 -587324.9183185287 159075.36562034942 76.4670263246506 109238.60903521517 
1.87374749498998 -307420.3438601829 -0.38631579753407946 -0.7308145324325408 -0.34449873489846133 -581564.0007438125 159075.36562034942 80.49145986239246 114987.79980341783 
1.87875751503006 -295830.0554020615 -0.37175101150487116 -0.7232258809687403 -0.35147486946386913 -575525.1493359226 159075.36562034936 84.37474749621076 120535.3535660154 
1.8837675350701402 -284166.48246561585 -0.3570941334841726 -0.7153002291920002 -0.3582060957078276 -569218.1214050014 159075.36562034942 88.12170612903496 125888.15161290711 
1.8887775551102204 -272432.5144085782 -0.3423487943459939 -0.707049427003936 -0.3647006326579421 -562652.3468096757 159075.36562034936 91.7369109088874 131052.72986983917 
1.8937875751503006 -260631.0580273071 -0.32751864687836924 -0.6984849334826718 -0.3709662866043026 -555836.9444007911 159075.36562034936 95.22470723213173 136035.2960459025 
1.8987975951903806 -248765.0368367008 -0.3126073648784694 -0.6896178365182736 -0.37701047163980417 -548780.7376468099 159075.36562034936 98.58922217730766 140841.74596758242 
1.9038076152304608 -236837.39034597029 -0.2976186422425114 -0.6804588714686063 -0.3828402292260949 -541492.2694796858 159075.36562034942 101.83437539657868 145477.67913796956 
1.908817635270541 -224851.0733304495 -0.282556192050688 -0.6710184388820882 -0.38846224683140024 -533979.8163981992 159075.3656203494 104.96388949053674 149948.41355790966 
1.9138276553106213 -212809.05509962287 -0.2674237456473443 -0.6613066213315987 -0.3938828756842544 -526251.4018639677 159075.36562034936 107.98129989087319 154258.99984410458 
1.9188376753507013 -200714.31876155702 -0.252225051716635 -0.6513331994017044 -0.3991081476850694 -518314.80902369216 159075.3656203494 110.88996427425799 158414.23467751147 
1.9238476953907815 -188569.86048390306 -0.23696387535387284 -0.6411076668693665 -0.4041437915154936 -510177.5927895915 159075.3656203494 113.6930715296666 162418.67361380946 
1.9288577154308617 -176378.6887516805 -0.2216439971328321 -0.6306392451163951 -0.408995247983563 -501847.0913084811 159075.3656203494 116.39365030030565 166276.64328615097 
1.9338677354709417 -164143.8236219939 -0.20626921216919794 -0.6199368968100842 -0.4136676846408863 -493330.436848489 159075.3656203494 118.99457712031773 169992.25302902536 
1.938877755511022 -151868.2959758894 -0.1908433291804218 -0.6090093388867567 -0.4181660097063349 -484634.566131043 159075.3656203494 121.49858416544716 173569.40595063884 
1.9438877755511021 -139555.14676753603 -0.17537016954221463 -0.5978650548712965 -0.42249488532908186 -475766.23013445374 159075.3656203494 123.90826663595266 177011.80947993242 
1.9488977955911824 -127207.42627089882 -0.1598535663418884 -0.5865123065641673 -0.4266587402222789 -466732.00339415873 159075.36562034936 126.22608978918488 180322.9854131213 
1.9539078156312624 -114828.1933241133 -0.14429736342880914 -0.5749591451259464 -0.4306617816971372 -457538.29282352346 159075.3656203494 128.45439563839565 183506.2794834224 
1.9589178356713426 -102420.51457173425 -0.12870541446217867 -0.563213421587965 -0.4345080071257863 -448191.3460779526 159075.36562034942 130.5954093335747 186564.87047653535 
1.9639278557114228 -89987.46370505162 -0.11308158195638733 -0.5512827968163085 -0.4382012148599212 -438697.2594839982 159075.36562034936 132.65124523935052 189501.7789133579 
1.968937875751503 -77532.12070066044 -0.09742973632417279 -0.5391747509551277 -0.4417450146309549 -429061.98555411585 159075.36562034936 134.6239127242672 192319.87532038175 
1.973947895791583 -65057.57105747389 -0.08175375491782237 -0.526896592373997 -0.4451428374561746 -419291.34010675445 159075.3656203494 136.51532167507924 195021.88810725612 
1.9789579158316633 -52566.90503236828 -0.06605752106865621 -0.5144554661428821 -0.44839794507422587 -409391.0090105284 159075.3656203494 138.3272877490431 197610.41107006164 
1.9839679358717435 -40063.21687464947 -0.05034492312502937 -0.5018583620571735 -0.45151343893214413 -399366.554570344 159075.36562034942 140.06153737657792 200087.91053796848 
1.9889779559118235 -27549.6040595301 -0.03461985348909092 -0.489112122234173 -0.4544922687450821 -389223.4215724973 159075.3656203494 141.7197125260642 202456.73218009176 
1.9939879759519037 -15029.16652080785 -0.018886207652539046 -0.4762234483014179 -0.4573372406488788 -378966.9430049681 159075.3656203494 143.30337524199814 204719.1074885688 
1.998997995991984 -2505.005882934537 -0.003147883231610542 -0.46319890819627485 -0.4600510249646643 -368602.3454683705 159075.3656203494 144.81401196718352 206877.15995311935 
2.004008016032064 10019.775307333564 0.012591220998455815 -0.45004494259530164 -0.4626361635937575 -358134.7542922823 159075.3656203494 146.25303765912508 208932.91094160732 
2.009018036072144 22542.074349513885 0.028327206069243095 -0.43676787099101916 -0.46509507706026226 -347569.19837099244 159075.3656203494 147.6217997103126 210888.28530044662 
2.0140280561122244 35058.7891580138 0.04405617378502786 -0.4233738974329087 -0.46743007121793656 -336910.6147320465 159075.3656203494 148.92158168162044 212745.11668802926 
2.0190380761523046 47566.819030595274 0.059774227688461315 -0.4098691159486407 -0.46964334363710203 -326163.8528503287 159075.3656203494 150.15360685760186 214505.152653717 
2.024048096192385 60063.06541649322 0.07547747402581531 -0.39625951566081136 -0.4717369896866267 -315333.6787198364 159075.3656203494 151.3190416320437 216170.0594743482 
2.029058116232465 72544.43268400809 0.09116202271156765 -0.3825509856137321 -0.4737130083252997 -304424.7786947214 159075.3656203494 152.41899873175382 217741.42675964834 
2.034068136272545 85007.82888736734 0.10682398829206859 -0.3687493193241411 -0.4755733076162097 -293441.7631106361 159075.3656203494 153.45454028615748 219220.7718373679 
2.039078156312625 97450.1665326811 0.12245949090806915 -0.35486021906904913 -0.47731970997711826 -282389.16969689634 159075.3656203494 154.42668074993466 220609.54392847815 
2.0440881763527052 109868.36334278711 0.13806465725585365 -0.3408892999233337 -0.4789539571791874 -271271.46678950125 159075.3656203494 155.33638968557733 221909.12812225337 
2.0490981963927855 122259.34302081107 0.15363562154675783 -0.32684209355906974 -0.4804777151058276 -260093.05635454776 159075.3656203494 156.18459441241788 223120.84916059702 
2.0541082164328657 134620.03601223865 0.16916852646481695 -0.3127240518180605 -0.48189257828287746 -248858.2768311646 159075.3656203494 156.97218252836782 224245.97504052552 
2.059118236472946 146947.3802653247 0.18465952412232392 -0.29854055006847774 -0.4832000741908017 -237571.40580264461 159075.3656203494 157.70000431031673 225285.72044330966 
2.064128256513026 159238.32198963786 0.20010477701304494 -0.2842968903560148 -0.48440166736905976 -226236.6625040562 159075.3656203494 158.36887499884205 226241.24999834583 
2.0691382765531063 171489.81641255834 0.21550045896286227 -0.2699983043594734 -0.48549876332233566 -214858.21017422774 159075.3656203494 158.97957697262484 227113.68138946412 
2.074148296593186 183698.8285335469 0.23084275607761684 -0.2556499561602444 -0.4864927122378612 -203440.15825963297 159075.3656203494 159.5328618177089 227904.08831101275 
2.0791583166332663 195862.3338759935 0.24612786768790898 -0.24125694483469057 -0.4873848125225996 -191986.56447734692 159075.3656203494 160.02945229648614 228613.50328069457 
2.0841683366733466 207977.31923644507 0.261352007290606 -0.22682430687805363 -0.4881763141686596 -180501.43674393214 159075.3656203494 160.47004422106468 229242.92031580675 
2.0891783567134268 220040.78343106096 0.27651140348686554 -0.21235701846805727 -0.4888684219549228 -168988.73497675953 159075.3656203494 160.8553082354649 229793.29747923563 
2.094188376753507 232049.7380390776 0.2916023009164009 -0.19785999757604825 -0.48946229849244915 -157452.37277400336 159075.3656203494 161.18589151085447 230265.55930122072 
2.099198396793587 244001.20814311248 0.3066209611877745 -0.18333810593312613 -0.48995906712090065 -145896.21897923996 159075.3656203494 161.4624193578516 230660.5990826452 
2.1042084168336674 255892.23306612964 0.321563663804496 -0.1687961508583766 -0.4903598146628726 -134324.09913631174 159075.3656203494 161.68549675973256 230979.28108533227 
2.109218436873747 267719.8671048696 0.33642670708667766 -0.15423888695599666 -0.4906655940426743 -122739.79683985858 159075.3656203494 161.855709830184 231222.4426145486 
2.1142284569138274 279481.1802595772 0.35120640908803696 -0.13967101768777654 -0.4908774267758135 -111147.05498666117 159075.3656203494 161.97362719908287 231390.89599868987 
2.1192384769539077 291173.25895983103 0.36589910850800145 -0.12509719682713344 -0.4909963053351349 -99549.57693272615 159075.3656203494 162.03980132961468 231485.43047087817 
2.124248496993988 302793.2067863112 0.3805011655987081 -0.11052202980056304 -0.49102319539927114 -87951.02756078121 159075.3656203494 162.05476976988115 231506.8139569731 
2.129258517034068 314338.14518831106 0.39500896306665595 -0.09595007492215032 -0.49095903798880625 -76355.0342626691 159075.3656203494 162.01905634200207 231455.79477428875 
2.1342685370741483 325805.2141968302 0.4094189069688043 -0.08138584452649535 -0.4908047514952996 -64765.18784090308 159075.3656203494 161.93317227157857 231333.1032451123 
2.1392785571142285 337191.5731330568 0.4237274276028787 -0.06683380600517509 -0.49056123360805376 -53185.04333345855 159075.3656203494 161.79761726023398 231139.45322890574 
2.1442885771543083 348494.4013120757 0.43793098039167605 -0.052298382751627896 -0.49022936314330395 -41618.12076568957 159075.3656203494 161.61288050383834 230875.54357691196 
2.1492985971943885 359710.8987416235 0.45202604676114655 -0.037783955019115884 -0.48981000178026246 -30067.90583307518 159075.3656203494 161.37944165888325 230542.0595126904 
2.1543086172344688 370838.2868157144 0.4660091350120292 -0.023294860696235754 -0.48930399570826494 -18537.850518352487 159075.3656203494 161.09777175937063 230139.6739419581 
2.159318637274549 381873.80900296965 0.4798767811848325 -0.008835396004201548 -0.48871217718903404 -7031.373646397934 159075.3656203494 160.7683340864522 229669.04869493176 
2.164328657314629 392814.7315294823 0.4936255499179474 0.005590183880024872 -0.4880353660379225 4448.138619900036 159075.3656203494 160.3915849929679 229130.8357042399 
2.1693386773547094 403658.34405603865 0.5072520352986689 0.019977664270889473 -0.48727437102777943 15897.332339700308 159075.3656203494 159.96797468491278 228525.67812130402 
2.1743486973947896 414401.96034953813 0.5207528617069271 0.03432287048798785 -0.48642999121893926 27312.88540725606 159075.3656203494 159.4979479617796 227854.2113739709 
2.17935871743487 425042.9189484377 0.5341246846515095 0.048621667432860526 -0.485503017218649 38691.507215138154 159075.36562034936 158.98194491762277 227117.0641680326 
2.1843687374749496 435578.58382206503 0.5473641915985782 0.06286995922546679 -0.4844942323731114 50029.93836494928 159075.36562034942 158.42040160461315 226314.8594351617 
2.18937875751503 446006.34502362943 0.5604681027922676 0.07706368889712158 -0.483404413895146 61324.95042296996 159075.36562034936 157.81375066075452 225448.21522964936 
2.19438877755511 456323.6193367676 0.5734331720671577 0.09119883813679762 -0.4822343339303601 72573.34571827138 159075.36562034942 157.16242190337036 224517.7455762434 
2.1993987975951903 466527.8509154725 0.586256187652433 0.10527142708787636 -0.4809847605645567 83771.95718097412 159075.36562034942 156.46684288988132 223524.06127125907 
2.2044088176352705 476616.51191724103 0.5989339729675186 0.11927751419251789 -0.47965645877500074 94917.64821840092 159075.36562034942 155.7274394473303 222467.77063904333 
2.2094188376753507 486587.10312928085 0.6114633874089951 0.13321319608097104 -0.47825019132802404 106007.31262699171 159075.36562034942 154.94463617203735 221349.48024576769 
2.214428857715431 496437.15458763094 0.6238413271286087 0.14707460750325474 -0.476766719625354 117037.87453793672 159075.36562034936 154.11885690071085 220169.79557244413 
2.2194388777555107 506164.2261890309 0.6360647258021688 0.1608579213007556 -0.47520680450141317 128006.28839457387 159075.36562034942 153.2505251542673 218929.32164895337 
2.224448897795591 515765.9082953976 0.6481305553891552 0.17455934841540152 -0.47357120697375366 138909.53895968848 159075.36562034936 152.3400645555629 217628.66365080417 
2.229458917835671 525239.8223307502 0.6600358268828372 0.1881751379341517 -0.47186068894868555 149744.64135091635 159075.36562034942 151.3878992221835 216268.4274602622 
2.2344689378757514 534583.6213704424 0.6717775910507239 0.20170157716667894 -0.47007601388404496 160508.64110256135 159075.36562034942 150.39445413537737 214849.22019339632 
2.2394789579158316 543794.9907225574 0.6833529391651665 0.21513499175417747 -0.468217947410989 171198.61425218097 159075.36562034942 149.36015548617857 213371.65069454085 
2.244488977955912 552871.6485013122 0.6947590037239204 0.2284717458073384 -0.466287257916582 181811.66745038357 159075.36562034942 148.28543099970565 211836.32999957955 
2.249498997995992 561811.3461923386 0.7059929591604972 0.24170824207161562 -0.4642847170888816 192344.93809234214 159075.36562034942 147.1707102385859 210243.8717694085 
2.254509018036072 570611.8692096934 0.717052022544125 0.2548409221179833 -0.4622111004261417 202795.59446959407 159075.36562034942 146.0164248864044 208594.89269486346 
2.259519038076152 579271.0374444742 0.7279334542691592 0.2678662665574743 -0.4600671877116849 213160.83594076493 159075.36562034942 144.82300901204343 206890.0128743478 
2.2645290581162323 587786.7058048762 0.7386345587337376 0.28078079527783534 -0.4578537634559023 223437.8931198923 159075.36562034942 143.59089931572308 205129.85616531872 
2.2695390781563125 596156.764747593 0.7491526850075587 0.29358106770074877 -0.45557161730680995 233624.02808111606 159075.36562034942 142.32053535753892 203315.05051076994 
2.2745490981963927 604379.1408003997 0.7594852274885788 0.30626368305809476 -0.45322154443048407 243716.53457852048 159075.36562034942 141.01235976923235 201446.22824176055 
2.279559118236473 612451.7970758048 0.7696296265484861 0.318825280685818 -0.4508043458626681 253712.73827998582 159075.36562034942 139.6668184499137 199524.02635701964 
2.284569138276553 620372.7337756361 0.779583369166782 0.3312625403340153 -0.44832082883276664 263609.9970139477 159075.36562034942 138.28436074641473 197549.08678059254 
2.2895791583166334 628139.9886864428 0.7893439895533219 0.3435721824919204 -0.44577180706140146 273405.7010280117 159075.36562034942 136.86543961892394 195522.0565984628 
2.294589178356713 635751.6376655836 0.7989090697591511 0.3557509687265163 -0.4431581010326348 283097.2732584123 159075.36562034942 135.41051179252054 193443.58827502938 
2.2995991983967934 643205.7951178859 0.8082762402754928 0.3677957020335675 -0.44048053824192535 292682.16960935516 159075.36562034942 133.92003789520027 191314.3398502861 
2.3046092184368736 650500.6144627524 0.8174431806207317 0.37970322719989114 -0.4377399534208406 302157.8792413032 159075.36562034942 132.3944825829617 189134.97511851677 
2.309619238476954 657634.2885916076 0.8264076199152578 0.3914704311757738 -0.434937188739484 311521.92486733635 159075.36562034942 130.8343146524885 186906.1637892693 
2.314629258517034 664605.050315561 0.8351673374440165 0.4030942434564484 -0.4320730939875681 320771.863056721 159075.36562034942 129.24000714194403 184628.58163134867 
2.3196392785571143 671411.1728031872 0.84372016320664 0.41457163647161277 -0.42914852673502724 329905.284544879 159075.36562034942 127.61203742037684 182302.9106005384 
2.3246492985971945 678050.9700083024 0.8520639784550064 0.42589962598200715 -0.4261643524729992 338919.81454897387 159075.36562034942 125.95088726619898 179929.83895171288 
2.3296593186372743 684522.7970876406 0.8601967162181073 0.43707527148210734 -0.423121444736 347813.1130883635 159075.36562034942 124.25704293519468 177510.06133599245 
2.3346693386773545 690825.0508083244 0.868116361814091 0.44809567660803534 -0.4200206852060557 356582.87530920556 159075.36562034942 122.53099521848563 175044.27888355093 
2.3396793587174347 696956.1699450221 0.8758209533493443 0.45895798954980854 -0.41686296379953575 365226.8318125142 159075.36562034942 120.77323949086727 172533.19927266755 
2.344689378757515 702914.6356667042 0.8833085822045055 0.4696594034671143 -0.41364917873739115 373742.74898502376 159075.36562034942 118.98427574990673 169977.5367855811 
2.349699398797595 708698.9719128963 0.8905773935072776 0.4801971569078 -0.4103802365994776 382128.4293322117 159075.36562034942 117.16460864618226 167378.012351689 
2.3547094188376754 714307.7457593351 0.8976255865919252 0.49056853422831886 -0.4070570523636063 390381.7118128791 159075.36562034942 115.31474750502107 164735.3535786016 
2.3597194388777556 719739.567772939 0.9044514154453432 0.5007708660153973 -0.4036805494299459 398500.47217470297 159075.36562034942 113.43520634008252 162050.2947715465 
2.3647294589178354 724993.0923560059 0.9110531891395899 0.5108015295082198 -0.4002516596313701 406482.6232902 159075.36562034942 111.5265038591181 159323.57694159733 
2.3697394789579156 730067.0180795535 0.9174292722507728 0.5206579490204599 -0.39677132323031283 414326.1154925687 159075.36562034942 109.58916346222117 156555.94780317313 
2.374749498997996 734960.0880057106 0.9235780852641794 0.5303375963614988 -0.3932404889026806 422028.93691088347 159075.36562034942 107.6237132328714 153748.1617612449 
2.379759519038076 739671.0899990964 0.9294981049655664 0.5398379912562227 -0.3896601137093437 429589.1138041599 159075.36562034942 105.63068592206545 150900.97988866497 
2.3847695390781563 744198.857027095 0.935187864818497 0.5491567017627939 -0.3860311630557032 437004.7108938059 159075.36562034942 103.61061892580972 148015.16989401393 
2.3897795591182365 748542.267448958 0.9406459553276371 0.5582913446878244 -0.3823546106398127 444273.8316940063 159075.36562034942 101.56405425624224 145091.5060803461 
2.3947895791583167 752700.2452936639 0.9458710243879239 0.5672395859984022 -0.37863143838952174 451394.6188396034 159075.36562034942 99.49153850664314 142130.76929520452 
2.399799599198397 756671.7605264629 0.9508617776195165 0.5759991412304437 -0.3748626363890728 458365.25441105315 159075.36562034942 97.39362281057483 139133.7468722498 
2.4048096192384767 760455.8293040406 0.9556169786884432 0.584567775892863 -0.3710492027955802 465183.96025605313 159075.36562034942 95.27086279538982 136101.23256484262 
2.409819639278557 764051.5142182431 0.960135449612876 0.5929433058670777 -0.36719214374579834 471848.99830745923 159075.36562034942 93.12381853033285 133034.0264719041 
2.414829659318637 767457.9245282941 0.9644160710549435 0.601123597801372 -0.3632924732535715 478358.67089711013 159075.36562034942 90.95305446945558 129932.93495636513 
2.4198396793587174 770674.2163814544 0.9684577825980191 0.6091065694996872 -0.35935121309833185 484711.3210652162 159075.36562034942 88.75913938954939 126798.77055649916 
2.4248496993987976 773699.5930220655 0.9722595830094135 0.6168901903043935 -0.35536939270502 490905.3328649611 159075.36562034942 86.54264632330211 123632.35189043162 
2.429859719438878 776533.3049889257 0.9758205304884046 0.6244724814726416 -0.351348049015763 496939.1316619913 159075.36562034942 84.30415248786795 120434.5035540971 
2.434869739478958 779174.6503009505 0.9791397428995449 0.6318515165458901 -0.34728822635365475 502811.18442847865 159075.36562034942 82.04423920903935 117206.05601291338 
2.439879759519038 781622.9746310693 0.9822163979911875 0.6390254217122376 -0.3431909762789499 508520.00003145344 159075.36562034942 79.76349184119769 113947.84548742531 
2.444889779559118 783877.6714683219 0.9850497335991815 0.6459923761611903 -0.33905735743799115 514064.1295151205 159075.36562034942 77.46249968321814 110660.71383316879 
2.4498997995991982 785938.1822681024 0.9876390478356746 0.6527506124305125 -0.3348884354051621 519442.1663768743 159075.36562034942 75.14185589049173 107345.50841498822 
2.4549098196392785 787803.9965905275 0.9899836992629919 0.6592984167448357 -0.3306852825181562 524652.7468367554 159075.36562034942 72.80215738322758 104003.08197603942 
2.4599198396793587 789474.6522268837 0.9920831070525339 0.6656341293456971 -0.3264489777068368 529694.5501000866 159075.36562034942 70.4440047511875 100634.29250169646 
2.464929859719439 790949.7353141287 0.9939367511286632 0.6717561448127022 -0.322180606315961 534566.2986130464 159075.36562034942 68.06800215500442 97240.00307857778 
2.469939879759519 792228.8804374151 0.99554417229754 0.6776629123755178 -0.3178812599220222 539266.7583109458 159075.36562034942 65.67475722422692 93821.08174889562 
2.474949899799599 793311.770720613 0.9969049723608753 0.6833529362164135 -0.3135520361444618 543794.7388589826 159075.36562034942 63.26488095223009 90378.40136032872 
2.479959919839679 794198.1379048079 0.9980188142145753 0.688824775763084 -0.3091940384514913 548149.0938852619 159075.36562034942 60.83898758812591 86912.83941160845 
2.4849699398797593 794887.7624147559 0.9988854219322504 0.6940770459714855 -0.30480837596076493 552328.7212058718 159075.36562034942 58.39769452580626 83425.27789400896 
2.4899799599198396 795380.4734132765 0.9995045808335685 0.6991084175984531 -0.3003961632351154 556332.5630418236 159075.36562034942 55.94162219023928 79916.60312891328 
2.49498997995992 795676.1488435748 0.9998761375374374 0.7039176174638511 -0.29595852007358636 560159.6062276663 159075.36562034942 53.47139392114655 76387.70560163795 
2.5 795774.7154594767 1.0 0.708503428702039 -0.291496571297961 563808.8824115957 159075.36562034942 50.987635854174194 72839.47979167744 


==> data/cell_coupling_f1e0_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00250501002004008 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
0.00501002004008016 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
0.00751503006012024 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.01002004008016032 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.0125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.01503006012024048 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
0.01753507014028056 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.02004008016032064 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.02254509018036072 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.0250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.02755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.03006012024048096 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
0.03256513026052104 161691.8739238393 0.20318800130572023 8.050028974158015e-05 -0.20310750101597866 63.898467188054724 159075.3656203494 1.7855769815242346 2550.8242593203354 
0.03507014028056112 173935.11436046183 0.21857331099045096 0.0005345803126884668 -0.2180387306777625 425.2319863375286 159075.3656203494 10.097093762009026 14424.419660012898 
0.0375751503006012 186135.26673390274 0.2339044746180822 0.0013519776234445153 -0.23255249699463768 1075.6845490219537 159075.3656203494 18.17622823540719 25966.04033629599 
0.04008016032064128 198289.30876232882 0.24917769427725217 0.002522404481580977 -0.2466552897956712 2007.0694263644748 159075.3656203494 26.026592985840367 37180.8471226291 
0.042585170340681364 210394.2295865886 0.2643891864107644 0.004035731987126412 -0.260353454423638 3211.3262908229335 159075.3656203494 33.65172016867331 48073.88595524759 
0.04509018036072144 222447.03051607718 0.27953518275286904 0.00588198657491783 -0.2736531961779512 4680.518426479608 159075.3656203494 41.05506398368514 58650.091405264495 
0.04759519038076152 234444.72577158685 0.29461193126275637 0.008051346617361352 -0.286560584645395 6406.830025600605 159075.3656203494 48.24000308578572 68914.29012255106 
0.0501002004008016 246384.34322495872 0.3096156970540306 0.010534139132856675 -0.2990815579211739 8382.563569279904 159075.3656203494 55.20984293467632 78871.20419239475 
0.05260521042084168 258262.92513535314 0.3245427633199345 0.013320836597201237 -0.31122192672273324 10600.137290032153 159075.3656203494 61.96781808482071 88525.45440688675 
0.05511022044088176 270077.5288819558 0.33938943225409496 0.01640205385534964 -0.3229873783987453 13052.082714245706 159075.3656203494 68.5170944170605 97881.56345294359 
0.05761523046092184 281825.22769293806 0.354152025966562 0.019768545130962753 -0.3343834808355992 15731.042282454298 159075.3656203494 74.86077131317482 106943.95901882119 
0.06012024048096192 293503.11137049174 0.3688268873949135 0.023411201131237763 -0.3454156862636757 18629.767045430985 159075.3656203494 81.00188377465567 115716.97682093669 
0.062625250501002 305108.287011757 0.3834103812102008 0.02732104624456624 -0.3560893349656346 21741.114434152325 159075.3656203494 86.94340448693785 124204.86355276838 
0.06513026052104208 316637.87972546724 0.39789889471751055 0.03148923582862193 -0.3664096588888886 25058.046101724358 159075.3656203494 92.6882458302942 132411.77975756317 
0.06763527054108216 328089.0333441306 0.412288838750919 0.03590705358653274 -0.37638178516438625 28573.625835403767 159075.3656203494 98.23926183857718 140341.80262653888 
0.07014028056112225 339458.9111315744 0.4265766485626179 0.04056590902884352 -0.3860107395337744 32281.017536889376 159075.3656203494 103.59925010696004 147998.92872422867 
0.07264529058116233 350744.696485675 0.44075878470599134 0.0454573350190269 -0.39530144968696446 36173.48326909902 159075.3656203494 108.7709536498037 155387.07664257675 
0.0751503006012024 361943.5936361005 0.4548317339124251 0.05057298540034854 -0.40425874851207655 40244.38136768636 159075.3656203494 113.75706270974844 162510.08958535493 
0.07765531062124248 373052.82833689294 0.46879200996163084 0.05590463270194195 -0.4128873772596889 44487.16461559069 159075.3656203494 118.56021651910358 169371.73788443374 
0.08016032064128256 384069.6485537179 0.48263615454526954 0.061444165921994476 -0.42119198862327506 48895.378478949955 159075.3656203494 123.18300501458273 175975.72144940394 
0.08266533066132264 394991.3251456119 0.49636073812366066 0.0671835883859927 -0.42917714973766796 53462.65940274421 159075.3656203494 127.62797050640827 182325.67215201186 
0.08517034068136273 405815.152541059 0.5099623607753649 0.0731150156780202 -0.43684734509734474 58182.73316457234 159075.3656203494 131.8976093027841 188425.15614683446 
0.0876753507014028 416538.4494082283 0.5234376530394295 0.07923067364314425 -0.44420697939628523 63049.413284999646 159075.3656203494 135.99437329071193 194277.6761295885 
0.09018036072144288 427158.5593192059 0.5367832767500869 0.08552289645897114 -0.4512603802911157 68056.59949294823 159075.36562034936 139.92067147410387 199886.67353443414 
0.09268537074148296 437672.8514080597 0.549995925863703 0.09198412477449189 -0.45801180108921113 73198.27624463513 159075.36562034942 143.67887147012348 205255.53067160503 
0.09519038076152304 448078.721022569 0.5630723272777652 0.09860690391438015 -0.4644654233633851 78468.5112945961 159075.36562034942 147.27130096466112 210387.57280665878 
0.09769539078156313 458373.5903694626 0.5760092416417124 0.1053838821469452 -0.4706253594947672 83861.4543173643 159075.36562034942 150.70024912783467 215286.070182621 
0.1002004008016032 468554.90915300266 0.5888034641594024 0.11230780901398091 -0.4764956551454215 89371.33557840432 159075.36562034942 153.9679679903809 219954.23998625847 
0.10270541082164328 478620.1552067556 0.60145182538302 0.11937153372079008 -0.48208029166222993 94992.4646529325 159075.36562034942 157.07667378178428 224395.2482596919 
0.10521042084168336 488566.8351183965 0.6139511919982281 0.12656800358470097 -0.4873831884135271 100719.22919128352 159075.36562034936 160.0285482309728 228612.21175853262 
0.10771543086172344 498392.4848473889 0.6262984676003678 0.1338902625404287 -0.4924082050599391 106546.09372951319 159075.36562034942 162.82573983038708 232608.1997576959 
0.11022044088176353 508094.6703353896 0.6384905934615152 0.14133144970067021 -0.4971591437608449 112467.59854395442 159075.36562034936 165.4703650642151 236386.23580602158 
0.11272545090180361 517670.9881092249 0.650524549288204 0.15037240920473946 -0.5001521400834645 119662.16313903258 159075.36562034936 201.0447119999507 238732.414637843 
0.11523046092184368 527119.065876291 0.6623973539696281 0.16216823205723369 -0.5002291219123944 129048.9806518263 159075.36562034942 262.3049662722808 238732.414637843 
0.11773547094188376 536436.563112231 0.6741060663161369 0.17387931244035337 -0.5002267538757835 138368.36231331085 159075.36562034942 260.4205407277221 238732.414637843 
0.12024048096192384 545621.1716407395 0.6856477857878411 0.18542563587106528 -0.5002221499167758 147556.63455965242 159075.36562034942 256.7568228946893 238732.414637843 
0.12274549098196393 554670.6162053564 0.6970196532131486 0.19680224576203834 -0.5002174074511103 156609.85306230892 159075.36562034942 252.9828848550951 238732.414637843 
0.125250501002004 563582.6550331047 0.708218851497053 0.208006266857594 -0.500212584639459 165525.72976546455 159075.36562034942 249.1450094477238 238732.414637843 
0.12775551102204408 572355.080389833 0.719242606318998 0.2190349220933229 -0.5002076842256751 174302.05475147703 159075.36562034942 245.24538016350715 238732.414637843 
0.13026052104208416 580985.7191271266 0.7300881868201456 0.2298854793543208 -0.5002027074658248 182936.65387238478 159075.36562034942 241.28499654940842 238732.414637843 
0.13276553106212424 589472.4332206505 0.7407529062798783 0.24055525068595768 -0.5001976555939207 191427.38812185597 159075.36562034942 237.26484060214491 238732.414637843 
0.13527054108216433 597813.1202997915 0.7512341227813665 0.25104159291989836 -0.5001925298614681 199772.15413335973 159075.36562034942 233.18590823931893 238732.414637843 
0.1377755511022044 606005.7141684671 0.7615292398660369 0.2613419083277971 -0.5001873315382399 207968.88470035986 159075.36562034942 229.04920991481254 238732.414637843 
0.1402805611222445 614048.1853169749 0.7716357071767809 0.2714536452647907 -0.5001820619119901 216015.54928839052 159075.36562034942 224.85577039193333 238732.414637843 
0.14278557114228457 621938.5414247517 0.7815510210897405 0.28137429880160375 -0.5001767222881368 223910.15453806915 159075.36562034942 220.60662849017038 238732.414637843 
0.14529058116232466 629674.8278539215 0.791272725334519 0.29110141134508144 -0.5001713139894375 231650.74475890116 159075.36562034942 216.30283682787612 238732.414637843 
0.1477955911823647 637255.1281335077 0.8007984116026601 0.30063257324699716 -0.5001658383556629 239235.40241375373 159075.36562034942 211.94546156152893 238732.414637843 
0.1503006012024048 644677.5644341916 0.8101257201442467 0.30996542340098293 -0.5001602967432637 246662.24859387756 159075.36562034942 207.53558212159007 238732.414637843 
0.15280561122244488 651940.2980334958 0.8192523403524683 0.31909764982743244 -0.5001546905250358 253929.44348435826 159075.36562034942 203.07429094509845 238732.414637843 
0.15531062124248496 659041.5297712836 0.8281760113360175 0.3280269902462386 -0.5001490210897789 261035.18681988612 159075.36562034942 198.5626932050981 238732.414637843 
0.15781563126252504 665979.5004954543 0.8368945224791677 0.3367512326372142 -0.5001432898419536 267977.71833072504 159075.36562034942 194.00190653678274 238732.414637843 
0.16032064128256512 672752.4914977298 0.8454057139893991 0.3452682157880667 -0.5001374982013325 274755.31817877665 159075.36562034942 189.39306076070352 238732.414637843 
0.1628256513026052 679358.824939421 0.8537074774324318 0.35357582982978225 -0.5001316476026496 281366.30738362577 159075.36562034942 184.73729760282092 238732.414637843 
0.1653306613226453 685796.864267071 0.8617977562545387 0.3616720167592948 -0.5001257394952439 287809.04823846684 159075.36562034942 180.0357704117281 238732.414637843 
0.16783567134268537 692065.0146178693 0.8696745462920044 0.3695547709493031 -0.5001197753427012 294081.9447158039 159075.36562034942 175.2896438728886 238732.414637843 
0.17034068136272545 698161.7232147394 0.8773358962676063 0.377222139645116 -0.5001137566224904 300183.4428628268 159075.36562034942 170.5000937201425 238732.414637843 
0.17284569138276554 704085.4797510006 0.8847799082739956 0.38473554657091225 -0.5000443617030833 306162.42217655637 159075.36562034942 167.07643086625995 238680.6155232286 
0.1753507014028056 709834.8167645088 0.8920047382438552 0.39224190586585933 -0.49976283237799585 312135.79333266366 159075.36562034942 166.9197166663805 238456.7380948293 
0.17785571142284567 715408.3100011827 0.899008596406722 0.39973599322721004 -0.499272603179512 318099.3989603834 159075.36562034942 166.64682901400505 238066.89859143583 
0.18036072144288576 720804.5787678275 0.9057897477323569 0.40721266956475166 -0.4985770781676052 324049.1494989549 159075.36562034942 166.25966279001315 237513.8039857331 
0.18286573146292584 726022.286274167 0.9123465123605555 0.4146668802671302 -0.4976796320934253 329981.0226137808 159075.36562034942 165.76009656043337 236800.1379434763 
0.18537074148296592 731060.139964 0.9186772660172913 0.4220936544962555 -0.49658361152103575 335891.06263493106 159075.36562034942 165.149993200863 235928.56171551862 
0.187875751503006 735916.8918353982 0.9247804404170885 0.4294881045087624 -0.4952923359083261 341775.3800171786 159075.36562034942 164.4312004981603 234901.71499737192 
0.1903807615230461 740591.338749868 0.9306545236515261 0.4368454250035327 -0.49380909864799344 347630.15082077245 159075.36562034942 163.60555172991127 233722.21675701614 
0.19288577154308617 745082.3227303976 0.9362980605637745 0.4441608924942961 -0.49213716806947844 353451.6162121691 159075.36562034942 162.67486622215972 232392.66603165682 
0.19539078156312625 749388.7312483166 0.941709653109075 0.45142986470635754 -0.4902797884027174 359236.0819839625 159075.36562034942 161.64094988588306 230915.64269411872 
0.19789579158316634 753509.4974988973 0.946887960701069 0.45864777999651535 -0.4882401807045536 364979.91809326824 159075.36562034942 160.5055957326828 229293.7081895469 
0.2004008016032064 757443.6006656288 0.9518317005438962 0.465810156795254 -0.4860215437486422 370679.55821783503 159075.36562034942 159.2705843701519 227529.40624307416 
0.20290581162324647 761190.0661730987 0.9565396479499743 0.4729125930703226 -0.4836270548796517 376331.4993291724 159075.36562034942 157.9376844773696 225625.26353909948 
0.20541082164328656 764747.96592842 0.9610106366433847 0.47995076581082013 -0.4810598708325646 381932.3012819987 159075.36562034942 156.50865326096755 223583.79037281082 
0.20791583166332664 768116.4185511416 0.9652435590487877 0.486920430530937 -0.4783231285178507 387478.58641933015 159075.36562034942 154.98523689219883 221407.4812745698 
0.21042084168336672 771294.5895915903 0.969237366565798 0.493817420792516 -0.47541994577328195 392967.0391925467 159075.36562034942 153.36917092543808 219098.81560776877 
0.2129258517034068 774281.6917375828 0.9729910698287468 0.5006376477456166 -0.47235342208313025 398394.4057957838 159075.36562034942 151.66218069852567 216660.258140751 
0.2154308617234469 777076.9850094636 0.9765037389517747 0.5073770996862849 -0.4691266392654898 403757.4938140167 159075.36562034942 149.86598171536747 214094.25959338213 
0.21793587174348697 779679.7769434165 0.9797745037591863 0.5140318416307488 -0.4657426621284375 409053.17188421485 159075.36562034942 147.98228001118864 211403.25715884098 
0.22044088176352705 782089.4227630042 0.9828025540010144 0.5205980149052764 -0.462204539095738 414278.3693689613 159075.36562034942 146.0127725008348 208589.67500119266 
0.22294589178356713 784305.3255388966 0.9855871395537396 0.5270718367509517 -0.45851530280278785 419430.0760419428 159075.36562034942 143.95914731050559 205655.92472929377 
0.22545090180360722 786326.9363367445 0.9881275706061142 0.5334495999426417 -0.4546779706634725 424505.3417847328 159075.36562034942 141.82308409329818 202604.40584756888 
0.22795591182364727 788153.7543531643 0.9904232178300463 0.5397276724214404 -0.4506955454086059 429501.2762942992 159075.36562034942 139.6062543289307 199437.50618418673 
0.23046092184368736 789785.3270397999 0.9924735125364991 0.5459024969398967 -0.4465710155966024 434415.0488006859 159075.36562034942 137.31032160800956 196157.60229715655 
0.23296593186372744 791221.2502154293 0.9942779468163698 0.5519705907193478 -0.442307356097022 439243.8877943259 159075.36562034942 134.93694190119697 192767.05985885285 
0.23547094188376752 792461.1681660915 0.9958360736663115 0.5579285451186918 -0.4379075285476197 443985.08076245943 159075.36562034942 132.48776381362828 189268.234019469 
0.2379759519038076 793504.7737332052 0.9971475070994674 0.5637730253139555 -0.43337448178551197 448635.9739341414 159075.36562034942 129.96442882492252 185663.46974988937 
0.24048096192384769 794351.808389659 0.998211922241088 0.5695007699880203 -0.42871115225306766 453193.97203333344 159075.36562034942 127.36857151512271 181955.10216446104 
0.24298597194388777 795002.0623038566 0.9990290554090124 0.5751085910298942 -0.42392046437911823 457656.53803959035 159075.36562034942 124.7018197768979 178145.45682413992 
0.24549098196392785 795455.3743916953 0.9995987041789873 0.580593373242919 -0.4190053309360683 462021.1929558602 159075.36562034942 121.9657950143298 174236.8500204712 
0.24799599198396793 795711.6323564722 0.9999207274348142 0.5859520740613321 -0.4139686533734821 466285.51558293 159075.36562034942 119.1621123286049 170231.58904086417 
0.250501002004008 795770.7727167024 0.9999950454033062 0.5911817232746004 -0.4088133221287058 470447.14230005775 159075.36562034942 116.29238069092298 166131.97241560425 
0.2530060120240481 795632.7808218444 0.9998216396740497 0.5962836575436297 -0.40353798213042 474507.1367892739 158937.37372549134 113.45237255416745 162074.817934525 
0.25551102204408815 795297.69085593 0.9994005532039665 0.6012609958241081 -0.3981395573798584 478467.98103910143 158602.28375957697 110.68172103535132 158116.74433621616 
0.25801603206412826 794765.5858290958 0.9987318903066702 0.6061167809029144 -0.39261510940375577 482332.0964247413 158070.1787327428 107.97873235747795 154255.33193925425 
0.2605210420841683 794036.5975570201 0.9978158166266279 0.6108539812582572 -0.3869618353683707 486101.8451883257 157341.19046066713 105.34175410774367 150488.22015391954 
0.26302605210420843 793110.9066282677 0.9966525590981226 0.6154754928743897 -0.3811770662237328 489779.53188302397 156415.4995319147 102.76917422737112 146813.10603910167 
0.2655310621242485 791988.7423595549 0.9952424058890388 0.6199841410120065 -0.3752582648770323 493367.40478188 155293.33526320185 100.25942002611282 143227.74289444688 
0.26803607214428854 790670.3827389409 0.9935857063294747 0.6243826819354031 -0.3692030243940716 496867.6572522448 153974.97564258787 97.81095722082114 139729.93888688734 
0.27054108216432865 789156.1543569639 0.9916828708252043 0.6286738045974581 -0.3630090662277462 500282.4290966437 152460.74726061092 95.4222889974982 136317.55571071175 
0.2730460921843687 787446.4323257369 0.9895343707560109 0.6328601322834656 -0.3566742384725453 503613.80786089716 150751.02522938384 93.0919550962517 132988.50728035957 
0.2755511022044088 785541.6401860216 0.9871407383589128 0.6369442242148216 -0.35019651414409125 506863.83011029667 148846.23308966856 90.81853091859641 129740.75845513777 
0.27805611222444887 783442.2498023085 0.9845025665963169 0.6409285771135477 -0.3435739894827692 510034.4826746136 146746.8427059555 88.60062665655798 126572.32379508282 
0.280561122244489 781148.7812459229 0.9816205090091248 0.6448156267286078 -0.33680488228051697 513127.7038627046 144453.3741495699 86.43688644304366 123481.26634720527 
0.28306613226452904 778661.8026661916 0.9784952795548371 0.6486077493249478 -0.32988753022988926 516145.3846474539 141966.39556983858 84.32598752296327 120465.6964613761 
0.28557114228456915 775981.9301496968 0.9751276524306862 0.6523072631361734 -0.32282038929451284 519089.36982177803 139286.52305334376 82.26663944459123 117523.77063513036 
0.2880761523046092 773109.8275676571 0.9715184618818493 0.6559164297817499 -0.3156020321000994 521961.4591263994 136414.4204713041 80.257583270678 114653.69038668287 
0.2905811623246493 770046.2064114695 0.9676686019947849 0.6594374556495939 -0.308231146345191 524763.4083500787 133350.79931511648 78.29759080882576 111853.7011554654 
0.29308617234468937 766791.8256164555 0.963579026475745 0.6628724932448979 -0.30070653323084706 527496.9304029774 130096.41852010251 76.38546386066045 109122.09122951493 
0.2955911823647294 763347.4913738541 0.9592507484145193 0.6662236425060182 -0.2930271059085011 530163.6963638078 126652.0842775011 74.52003348933906 106457.19069905579 
0.29809619238476953 759714.0569311073 0.9546848400334659 0.6694929520882238 -0.2851918879452421 532765.3365014108 123018.6498347543 72.70015930494607 103857.37043563726 
0.3006012024048096 755892.4223804908 0.9498824324218972 0.6726824206160955 -0.27720001180580167 535303.4412713844 119197.0152841378 70.92472876734092 101321.04109620131 
0.3031062124248497 751883.5344361372 0.9448447152558788 0.6757939979053424 -0.2690507173505363 537779.5622883739 115188.12733978417 69.19265650603108 98846.652151473 
0.30561122244488975 747688.3861995124 0.9395729365035185 0.6788295861547756 -0.26074335034874285 540195.213274618 110992.97910315939 67.5028836566548 96432.69093807829 
0.30811623246492986 743308.0169133992 0.9340684021158131 0.6817910411091762 -0.2522773610066369 542551.8709853292 106612.6098170462 65.85437721366714 94077.68173381021 
0.3106212424849699 738743.5117044512 0.9283324757031317 0.6846801731937616 -0.2436523025093701 544850.9761114753 102048.10460809816 64.2461293988352 91780.18485547884 
0.31312625250501 733996.0013143793 0.9223665781974153 0.6874987486209496 -0.23486782957646568 547093.9341605153 97300.59421802626 62.67715704515476 89538.79577879254 
0.3156312625250501 729066.6618198395 0.9161721875001768 0.6902484904700911 -0.22592369703008575 549282.1163156246 92371.25472348649 61.146500995812794 87352.14427973256 
0.3181362725450902 723956.7143410889 0.9097508381163878 0.6929310797408365 -0.21681975837555134 551416.860273938 87261.30724473589 59.653225517827934 85218.89359689708 
0.32064128256513025 718667.4247394843 0.9031041207743439 0.6955481563807759 -0.20755596439356794 553499.4710643218 81972.01764313132 58.196417730010765 83137.7396143011 
0.3231462925851703 713200.1033038964 0.896233682031601 0.6981013202879841 -0.19813236174361692 555531.2218451741 76504.69620754337 56.775187044893784 81107.41006413398 
0.3256513026052104 707556.1044261176 0.8891412238670815 0.7005921322890818 -0.1885490915779997 557513.3546827424 70860.6973297646 55.38866462429035 79126.66374898623 
0.32815631262525047 701736.8262653481 0.8818285032594538 0.703022115093411 -0.17880638816604288 559447.0813104337 65041.41916899511 54.0360028481498 77194.28978307114 
0.3306613226452906 695743.7104018343 0.874297331751883 0.7053927542239087 -0.16890457752797428 561333.583869581 59048.30330548133 52.71637479638296 75309.10685197568 
0.33316633266533063 689578.2414797549 0.8665495750032666 0.7077054989252465 -0.1588440760780201 563174.0156321191 52882.8343834019 51.428973743343306 73469.96249049043 
0.33567134268537074 683241.9468394367 0.8585871523260649 0.709961763049794 -0.1486253892762709 564969.5017056131 46546.539743083646 50.17301266465264 71675.73237807522 
0.3381763527054108 676736.3961389954 0.85041203621084 0.7121629259219441 -0.13824911028889597 566721.139721067 40040.98904264241 48.94772375607096 69925.31965152994 
0.3406813627254509 670063.2009654908 0.8420262518376188 0.7143103331813309 -0.12771591865628795 568430.0005039371 33367.793869137764 47.7523579641162 68217.65423445174 
0.34318637274549096 663224.0144356978 0.8334318765742077 0.7164052976054556 -0.11702657896875213 570097.1287287574 26528.607339344802 46.58618452814721 66551.69218306744 
0.3456913827655311 656220.5307865875 0.8246310394615752 0.7184490999122221 -0.10618193954935318 571723.5435577785 19525.123690234497 45.44849053362863 64926.415048040915 
0.34819639278557113 649054.4849556223 0.815625920686436 0.7204429895428743 -0.09518293114356169 573310.2392640099 12359.077859269339 44.33858047630675 63340.82925186679 
0.3507014028056112 641727.6521509693 0.8064187510411646 0.7223881854258124 -0.08403056561535216 574858.1858390473 5032.245054616244 43.25577583702805 61793.965481468644 
0.3532064128256513 634241.8474117363 0.7970118113711717 0.7242858767217564 -0.07272593464941535 576368.3295860555 -2453.5596846167464 42.199414666941344 60284.878095630505 
0.35571142284569135 626598.9251583419 0.7874074320098831 0.7261372235507111 -0.06127020845917197 577841.59369827 -10096.48193801113 41.16885118283013 58812.644546900185 
0.35821643286573146 618800.778733129 0.7776079922014565 0.7279433577011779 -0.04966463450027858 579278.878823371 -17894.62836322398 40.16345537232673 57376.36481760963 
0.3607214428857715 610849.3399313369 0.767615919511385 0.7297053833220477 -0.03791053618933726 580681.0636140746 -25846.06716501608 39.18261260876876 55975.16086966965 
0.3632264529058116 602746.5785225473 0.7574336892251272 0.7314243775975949 -0.026009311627532283 582049.0052652777 -33948.828573805746 38.22572327545982 54608.17610779976 
0.3657314629258517 594494.5017627241 0.7470638237349194 0.733101391405989 -0.013962432328930463 583383.5400380857 -42200.90533362888 37.29220239910773 53274.57485586819 
0.3682364729458918 586095.1538969638 0.7365088919149123 0.7347374499617234 -0.0017714419531889014 584685.4837710419 -50600.253199389204 36.381479292213214 51973.54184601889 
0.37074148296593185 577550.6156530884 0.725771508484802 0.7363335534423556 0.01056204495755364 585955.6323788727 -59144.79144326458 35.492997204193266 50704.28172027609 
0.37324649298597196 568863.0037261941 0.7148543333620939 0.7378906775999419 0.02303634423784795 587194.7623390527 -67832.40337015886 34.62621298102344 49466.01854431921 
0.375751503006012 560034.4702542953 0.7037600710031783 0.7394097743575385 0.03564970335436024 588403.631166487 -76660.93684205774 33.78059673319296 48257.99533313279 
0.37825651302605207 551067.202285185 0.6924914697333671 0.7408917723911386 0.04840030265777151 589582.9778766013 -85628.20481116802 32.955631511768 47079.47358824 
0.3807615230460922 541963.4212346496 0.6810513210660663 0.7423375776973937 0.061286256631327474 590733.5234371228 -94731.9858617034 32.15081299236652 45929.732846237894 
0.38326653306613223 532725.3823361682 0.6694424590112479 0.743748074147473 0.07430561513622513 591855.971208828 -103970.02476018481 31.365649166850677 44808.07023835811 
0.38577154308617234 523355.37408223504 0.6576677593733951 0.7451241240273971 0.08745636465400208 592951.0073755272 -113340.03301411797 30.599660042548326 43713.80006078334 
0.3882765531062124 513855.71765744383 0.6457301390390946 0.7464665685651739 0.10073642952607931 594019.301363547 -122839.68943890918 29.852377348820006 42646.25335545715 
0.3907815631262525 504228.76636347023 0.633632555254449 0.7477762284450631 0.11414367319061414 595061.5062509706 -132466.64073288278 29.123344250792115 41604.777501131604 
0.39328657314629256 494476.90503610345 0.6213780048924962 0.7490539043092805 0.12767589941678437 596078.2591668819 -142218.50206024956 28.412115070080716 40588.73581440102 
0.39579158316633267 484602.5494544603 0.6089695237108068 0.7503003772474508 0.14133085353664399 597070.1816808605 -152092.85764189268 27.71825501233608 39597.50716048013 
0.3982965931863727 474608.14574253815 0.5964101855994527 0.7514239782667919 0.15501379266733917 597964.3258508644 -159075.36562034942 24.98593970062577 35694.19957232253 
0.4008016032064128 464496.16976324795 0.5837031018195269 0.7522098161936969 0.16850671437416997 598589.6865408812 -159075.36562034942 17.47506164674863 24964.373781069473 
0.4033066132264529 454269.12650508224 0.5708514202324075 0.7526626083736677 0.18181118814126018 598950.0176964342 -159075.36562034942 10.069083741679062 14384.405345255807 
0.40581162324649295 443929.54946156626 0.5578583245199533 0.7527870346982206 0.1949287101782673 599049.0434580537 -159075.36562034942 2.767173115522467 3953.1044507463807 
0.40831663326653306 433480.0000036487 0.5447270333958265 0.7525877393750808 0.20786070597925432 598890.4595699554 -159075.36562034942 -4.4314637375537576 -6330.6624822196545 
0.4108216432865731 422923.06674518745 0.5314607998081387 0.752069332635674 0.22060853282753534 598477.9347388201 -159075.36562034936 -11.527582353650729 -16467.974790929613 
0.4133266533066132 412261.3649016824 0.5180629101336106 0.7512363923812397 0.23317348224762913 597815.1119437319 -159075.36562034936 -18.521901664025215 -26459.85952003603 
0.4158316633266533 401497.5356424254 0.5045366833634599 0.7500934657688619 0.24555678240540202 596905.6096983029 -159075.36562034942 -25.415105331137838 -36307.29333019691 
0.4183366733466934 390634.24543621327 0.49088547028119994 0.7486450707386886 0.25775960045748864 595753.0232659975 -159075.36562034936 -32.20784305646493 -46011.204366378486 
0.42084168336673344 379674.18539079913 0.4771126526325695 0.7468956974835825 0.269783044851013 594360.9258296457 -159075.36562034936 -38.90073186064558 -55572.47408663654 
0.42334669338677355 368620.07058623695 0.4632216422877892 0.7448498098624227 0.28162816757463344 592732.8696161137 -159075.36562034936 -45.494357336533625 -64991.93905219091 
0.4258517034068136 357474.6394022891 0.4492158803963568 0.7425118467582501 0.2932959663618933 590872.3869770847 -159075.36562034936 -51.98927487569939 -74270.39267957055 
0.42835671342685366 346240.6528400612 0.4350988365345881 0.7398862233824287 0.3047873868478406 588782.9914268776 -159075.36562034936 -58.386010868918675 -83408.5869555981 
0.4308617234468938 334920.8938380331 0.4208740078461167 0.7369773325259643 0.3161033246798476 586468.1786382182 -159075.36562034942 -64.68506388116815 -92407.23411595452 
0.43336673346693383 323518.1665826561 0.40654491817556454 0.7337895457591116 0.32724462758354705 583931.4273968565 -159075.36562034942 -70.88690580163455 -101267.00828804936 
0.43587174348697394 312035.2958136854 0.39211511719559683 0.7303272145803634 0.3382120973847666 581176.2005159056 -159075.36562034942 -76.99198296923105 -109988.54709890153 
0.438376753507014 300475.12612442335 0.377588179527582 0.7265946715159077 0.34900649198832573 578205.9457107631 -159075.36562034942 -83.00071727410139 -118572.45324871628 
0.4408817635270541 288840.5212570395 0.36296770385606475 0.7225962311706081 0.35962852731454337 575024.0964354561 -159075.36562034942 -88.91350723558207 -127019.29605083157 
0.44338677354709416 277134.36339315446 0.34825731203728727 0.7183361912315459 0.37007887919425864 571634.072681237 -159075.36562034942 -94.73072905707325 -135329.6129386761 
0.44589178356713427 265359.55243984814 0.333460648201961 0.7138188334251454 0.38035818522318443 568039.28173824 -159075.36562034936 -100.45273765826894 -143503.91094038423 
0.4483967935871743 253519.00531128244 0.31858137785252666 0.7090484244288766 0.39046704657634995 564243.1189209932 -159075.3656203494 -106.07986768517331 -151542.66812167616 
0.45090180360721444 241615.65520610774 0.30362318695511703 0.7040292167385184 0.40040602978340134 560248.9682585658 -159075.3656203494 -111.6124344983271 -159446.3349976102 
0.4534068136272545 229652.4508808387 0.2885897810264535 0.6987654494919431 0.4101756684654896 556060.2031501166 -159075.3656203494 -117.05073513965218 -167215.33591378882 
0.45591182364729455 217632.35591937002 0.2734848842158928 0.6932613492503655 0.41977646503447275 551680.1869865936 -159075.36562034936 -122.39504927831709 -174850.07039759585 
0.45841683366733466 205558.347998826 0.2583122383828664 0.6875211307379824 0.429208892355116 547112.2737393214 -159075.36562034936 -127.64564013600696 -182350.91448001 
0.4609218436873747 193433.4181519158 0.2430756021699285 0.6815489975409121 0.4384733953709836 542359.8085162012 -159075.3656203494 -132.80275539198087 -189718.2219885441 
0.4634268537074148 181260.57002597649 0.2277787500716424 0.6753491427663255 0.44757039269468313 537426.1280862322 -159075.3656203494 -137.8666280682866 -196952.32581183803 
0.4659318637274549 169042.81913889962 0.21242547149955004 0.6689257496626468 0.4565002781630968 532314.5613730522 -159075.36562034936 -142.83747739548534 -204053.53913640763 
0.468436873747495 156783.19213210864 0.19701956984343583 0.6622829922016812 0.46526342235824536 527028.4299181815 -159075.3656203494 -147.71550965924496 -211022.1566560643 
0.47094188376753504 144484.7260207858 0.1815648615291339 0.6554250356235191 0.4738601740943852 521571.0483146456 -159075.36562034936 -152.50091902813756 -217858.45575448225 
0.47344689378757515 132150.4674415277 0.16606517507310423 0.6483560369450417 0.4822908618719375 515945.7246116317 -159075.36562034936 -157.1938883629741 -224562.6976613916 
0.4759519038076152 119783.47189761739 0.1505243501340137 0.6410801454328496 0.490555795298836 510155.7606908347 -159075.36562034936 -161.7945900080019 -231135.12858285988 
0.4784569138276553 107386.80300209962 0.13494623656155622 0.6336015030414107 0.4986552664798545 504204.45261512505 -159075.36562034942 -166.30318656427812 -237575.98080611165 
0.48096192384769537 94963.53171884907 0.11933469344275102 0.6196247588554683 0.5002900654127173 493082.11428843974 -159075.36562034936 -310.8023113982764 -238732.414637843 
0.4834669338677354 82516.73560181419 0.10369358814594831 0.6040288981058503 0.5003353099599019 480671.32267407136 -159075.36562034942 -346.8068140647539 -238732.414637843 
0.48597194388777554 70049.49803263004 0.08802679536278529 0.5883640335620653 0.5003372381992801 468205.61955056404 -159075.3656203494 -348.34125974167506 -238732.414637843 
0.4884769539078156 57564.90745679105 0.07233819614833242 0.5726760795582296 0.5003378834098973 455721.54241753387 -159075.3656203494 -348.85470255034835 -238732.414637843 
0.4909819639278557 45066.05661856248 0.05663167695965502 0.5569700650512467 0.5003383880915917 443223.09319263865 -159075.36562034936 -349.2563158838017 -238732.414637843 
0.49348697394789576 32556.041794832385 0.04091112869304307 0.5412499118748264 0.5003387831817834 430713.39277200785 -159075.3656203494 -349.570718983043 -238732.414637843 
0.49599198396793587 20037.96202808628 0.025180445720138837 0.525519515147149 0.5003390694270101 418195.5407922034 -159075.3656203494 -349.7985059247947 -238732.414637843 
0.4984969939879759 7514.9183586971085 0.009443524923203961 0.5097827717025212 0.5003392467793172 405672.638255437 -159075.3656203494 -349.9396385474164 -238732.414637843 
0.501002004008016 -5009.986943279795 -0.006295735270235435 0.49404357992515785 0.5003393151953933 393147.78739729803 -159075.3656203494 -349.99408238540803 -238732.414637843 
0.5035070140280561 -17533.651146616296 -0.022033435853126403 0.4783058388051809 0.5003392746583073 380624.09093554126 -159075.3656203494 -349.9618239651524 -238732.414637843 
0.5060120240480962 -30052.97182753568 -0.03776567820477084 0.46257344697333097 0.5003391251781019 368104.6513019349 -159075.3656203494 -349.84287127826946 -238732.414637843 
0.5085170340681362 -42564.84763825859 -0.05348856505660882 0.446850301735198 0.5003388667918068 355592.56987372605 -159075.3656203494 -349.63725379227554 -238732.414637843 
0.5110220440881763 -55066.17907528769 -0.06919820145767352 0.4311402981057575 0.500338499563431 343090.9462053484 -159075.3656203494 -349.3450224437678 -238732.414637843 
0.5135270541082164 -67553.86924722878 -0.08489069573946376 0.4154473278444823 0.5003380235839461 330602.87726058933 -159075.3656203494 -348.96624962574435 -238732.414637843 
0.5160320641282565 -80024.82464196868 -0.1005621604800081 0.3997752784912557 0.5003374389712638 318131.45664539334 -159075.3656203494 -348.5010291696533 -238732.414637843 
0.5185370741482965 -92475.95589301492 -0.11620871346687577 0.3841280324033317 0.5003367458702075 305679.7738414997 -159075.3656203494 -347.9494763221914 -238732.414637843 
0.5210420841683366 -104904.17854481272 -0.13182647865890226 0.36850946579357313 0.5003359444524754 293250.91344109643 -159075.3656203494 -347.3117277167889 -238732.414637843 
0.5235470941883767 -117306.41381683516 -0.14741158714637342 0.3529234477702255 0.5003350349165989 280847.9543826969 -159075.3656203494 -346.5879413396253 -238732.414637843 
0.5260521042084169 -129679.58936627778 -0.16296017810945573 0.3373738393784366 0.5003340174878923 268473.9691884052 -159075.3656203494 -345.77829649063943 -238732.414637843 
0.5285571142284569 -142020.640049154 -0.17846839977461704 0.3218644926437817 0.5003328924183987 256132.02320277746 -159075.3656203494 -344.8829937390544 -238732.414637843 
0.531062124248497 -154326.50867960847 -0.19393241036880776 0.3063992496180175 0.5003316599868253 243825.17383345758 -159075.3656203494 -343.9022548736713 -238732.414637843 
0.5335671342685371 -166594.1467872551 -0.2093483790711601 0.29098194142731615 0.5003303204984763 231556.4697937852 -159075.3656203494 -342.83632284793435 -238732.414637843 
0.5360721442885771 -178820.5153723622 -0.2247124869619815 0.2756163873231949 0.5003288742851764 219328.95034755 -159075.3656203494 -341.68546171980364 -238732.414637843 
0.5385771543086172 -191002.58565868845 -0.24002092796879632 0.26030639373639214 0.5003273217051885 207145.64455609018 -159075.3656203494 -340.44995658625186 -238732.414637843 
0.5410821643286573 -203137.33984378332 -0.25526990980920117 0.24505575333392432 0.5003256631431254 195009.57052792172 -159075.3656203494 -339.13011351268176 -238732.414637843 
0.5435871743486974 -215221.7718465756 -0.2704556549303122 0.2298682440795424 0.5003238990098546 182923.7346710739 -159075.3656203494 -337.7262594571531 -238732.414637843 
0.5460921843687374 -227252.8880520512 -0.2855744014445551 0.2147476282978405 0.5003220297423956 170891.13094833048 -159075.3656203494 -336.23874218927483 -238732.414637843 
0.5485971943887775 -239227.7080528499 -0.3006224040615828 0.19969765174222964 0.5003200558038124 158914.74013554666 -159075.3656203494 -334.6679302041621 -238732.414637843 
0.5511022044088176 -251143.26538758358 -0.31559593501607375 0.18472204266702538 0.5003179776830992 146997.5290832399 -159075.3656203494 -333.0142126311098 -238732.414637843 
0.5536072144288577 -262996.60827570315 -0.3304912849911927 0.16982451090386522 0.5003157958950579 135142.44998162639 -159075.3656203494 -331.2779991371536 -238732.414637843 
0.5561122244488977 -274784.80034872895 -0.34530476403748195 0.15500874694268996 0.500313510980172 123352.43962928912 -159075.3656203494 -329.4597198256741 -238732.414637843 
0.5586172344689379 -286504.92137766356 -0.3600327024869557 0.14027842101751606 0.5003111235044717 111630.4187056586 -159075.3656203494 -327.5598251297743 -238732.414637843 
0.561122244488978 -298154.06799640146 -0.3746714518621626 0.12563718219723183 0.5003086340593944 99979.29104749163 -159075.3656203494 -325.5787857007022 -238732.414637843 
0.563627254509018 -309729.35442096886 -0.38921738578001003 0.11108865748162766 0.5003060432616377 88401.94292951487 -159075.3656203494 -323.51709229133706 -238732.414637843 
0.5661322645290581 -321227.9131644038 -0.4036669008501084 0.09663645090289825 0.5003033517530067 76901.24234942306 -159075.3656203494 -321.3752556345041 -238732.414637843 
0.5686372745490982 -332646.89574710163 -0.41801641756741775 0.08228414263283744 0.5003005602002552 65480.03831740727 -159075.3656203494 -319.15380631651965 -238732.414637843 
0.5711422845691383 -343983.4734024576 -0.43226238119898436 0.06803528809593602 0.5002976692949204 54141.16015038056 -159075.3656203494 -316.8532946457788 -238732.414637843 
0.5736472945891783 -355234.83777762007 -0.4464012626645333 0.053893417088618285 0.5002946797531516 42887.41677108866 -159075.3656203494 -314.4742905163378 -238732.414637843 
0.5761523046092184 -366398.2016291924 -0.46042955941071306 0.039862032904819676 0.5002915923155328 31721.596012266815 -159075.3656203494 -312.01738326681857 -238732.414637843 
0.5786573146292585 -377470.79951370036 -0.4743437962787627 0.025944611468136494 0.5002884077468992 20646.463926026434 -159075.3656203494 -309.4831815344063 -238732.414637843 
0.5811623246492986 -388449.88847266155 -0.48814052636539523 0.012144600470752722 0.500285126836148 9664.764098634845 -159075.3656203494 -306.87231310400676 -238732.414637843 
0.5836673346693386 -399332.7487120856 -0.5018163318766828 -0.001534581480640475 0.5002817503960424 -1220.7830291403736 -159075.3656203494 -304.1854247528316 -238732.414637843 
0.5861723446893787 -410116.6842762354 -0.5153678249747303 -0.015089545711719526 0.5002782792630108 -12007.480835952932 -159075.3656203494 -301.42318209008295 -238732.414637843 
0.5886773547094188 -420799.02371548023 -0.528791648616924 -0.0285169343199845 0.5002747142969395 -22692.657187895722 -159075.3656203494 -298.5862693921177 -238732.414637843 
0.5911823647294588 -431377.12074808154 -0.542084477387556 -0.041813421006596845 0.5002710563809593 -33273.66510045626 -159075.36562034936 -295.67538943291606 -238732.414637843 
0.593687374749499 -441848.35491574556 -0.5552430183216167 -0.054975711900389516 0.5002673064212272 -43747.883394243116 -159075.36562034942 -292.69126331002036 -238732.414637843 
0.5961923847695391 -452210.1322327713 -0.5682640117205373 -0.06800054637383564 0.5002634653467016 -54112.71734431312 -159075.36562034936 -289.63463026583275 -238732.414637843 
0.5986973947895792 -462459.8858286485 -0.5811442319597027 -0.08088469785078996 0.5002595341089127 -64365.59932295162 -159075.36562034936 -286.5062475045368 -238732.414637843 
0.6012024048096192 -472595.076583935 -0.5938804882875184 -0.09362497460579249 0.5002555136817259 -74503.9894357381 -159075.36562034936 -283.3068900045414 -238732.414637843 
0.6037074148296593 -482613.19375926076 -0.6064696256158404 -0.10621822055473926 0.5002514050611011 -84525.37615074195 -159075.36562034936 -280.0373503264342 -238732.414637843 
0.6062124248496994 -492511.75561729766 -0.6189085253015656 -0.11866131603671926 0.5002472092648463 -94427.27692068862 -159075.36562034936 -276.69843841667137 -238732.414637843 
0.6087174348697395 -502288.31003755133 -0.6311941059192014 -0.13095117858683678 0.5002429273323646 -104207.23879795191 -159075.36562034942 -273.29098140698784 -238732.414637843 
0.6112224448897795 -511940.4351238089 -0.6433233240242081 -0.14308476369981055 0.5002385603243975 -113862.83904220712 -159075.36562034942 -269.8158234093828 -238732.414637843 
0.6137274549098196 -521465.7398041071 -0.6552931749069398 -0.1550590655841781 0.5002341093227618 -123391.68572060755 -159075.36562034942 -266.27382530712714 -238732.414637843 
0.6162324649298597 -530861.8644230572 -0.6671006933369829 -0.1668711179069016 0.5002295754300813 -132791.4183003233 -159075.36562034942 -262.66586454144687 -238732.414637843 
0.6187374749498997 -540126.4813263908 -0.6787429542977176 -0.17851799452820316 0.5002249597695144 -142059.7082333042 -159075.36562034942 -258.9928348941327 -238732.414637843 
0.6212424849699398 -549257.2954375797 -0.6902170737109197 -0.18999681022644446 0.5002202634844752 -151194.25953312113 -159075.36562034942 -255.25564626617984 -238732.414637843 
0.62374749498998 -558252.0448263822 -0.7015202091512169 -0.20130472141286623 0.5002154877383507 -160192.80934373738 -159075.36562034942 -251.4552244523816 -238732.414637843 
0.62625250501002 -567108.5012691786 -0.7126495605502278 -0.21243892683601573 0.500210633714212 -169053.12850007424 -159075.36562034942 -247.59251091191598 -238732.414637843 
0.62875751503006 -575824.47080096 -0.7236023708902105 -0.2233966682756884 0.5002057026145221 -177773.02208023233 -159075.36562034942 -243.66846253523894 -238732.414637843 
0.6312625250501002 -584397.7942588272 -0.7343759268870445 -0.2341752312262072 0.5002006956608372 -186350.3299492279 -159075.36562034942 -239.68405140691786 -238732.414637843 
0.6337675350701403 -592826.3478168682 -0.7449675596623763 -0.2447719455688717 0.5001956140935045 -194782.92729411088 -159075.36562034942 -235.64026456490754 -238732.414637843 
0.6362725450901804 -601108.0435122842 -0.7553746454047703 -0.25518418623341516 0.5001904591713551 -203068.72515033573 -159075.36562034942 -231.53810375600952 -238732.414637843 
0.6387775551102204 -609240.8297626281 -0.7655946060196889 -0.2654093738482975 0.5001852321713913 -211205.67091924796 -159075.36562034942 -227.37858518767854 -238732.414637843 
0.6412825651302605 -617222.6918740367 -0.7756249097681561 -0.27544497537968426 0.5001799343884719 -219191.74887656787 -159075.36562034942 -223.16273927638264 -238732.414637843 
0.6437875751503006 -625051.6525403145 -0.7854630718939248 -0.28528850475893586 0.500174567134989 -227024.98067172986 -159075.36562034942 -218.89161039217527 -238732.414637843 
0.6462925851703406 -632725.772332767 -0.7951066552390196 -0.294937523498474 0.5001691317405456 -234703.4258179744 -159075.36562034942 -214.5662566001934 -238732.414637843 
0.6487975951903807 -640243.1501806445 -0.8045532708474797 -0.3043896412958556 0.5001636295516241 -242225.18217305365 -159075.36562034942 -210.18774939837306 -238732.414637843 
0.6513026052104208 -647601.9238420809 -0.8138005785571593 -0.3136425166259051 0.5001580619312542 -249588.3864104364 -159075.36562034942 -205.75717345204214 -238732.414637843 
0.6538076152304609 -654800.2703654225 -0.8228462875794487 -0.3226938573207748 0.5001524302586738 -256791.2144809047 -159075.36562034942 -201.27562632533693 -238732.414637843 
0.6563126252505009 -661836.4065408158 -0.8316881570667579 -0.331541421137769 0.5001467359289888 -263831.8820644142 -159075.36562034942 -196.74421820918133 -238732.414637843 
0.658817635270541 -668708.5893419536 -0.8403239966676301 -0.34018301631480347 0.5001409803528267 -270708.6450121149 -159075.36562034942 -192.16407164628188 -238732.414637843 
0.6613226452905812 -675415.116357866 -0.8487516670693469 -0.3486165021133598 0.5001351649559871 -277419.7997784204 -159075.36562034942 -187.53632125312987 -238732.414637843 
0.6638276553106213 -681954.3262146504 -0.8569690805278892 -0.35683978934880073 0.5001292911790884 -283963.6838430191 -159075.36562034942 -182.86211343884744 -238732.414637843 
0.6663326653306613 -688324.5989870337 -0.8649742013851222 -0.3648508409079101 0.5001233604772121 -290338.67612272006 -159075.36562034942 -178.1426061211847 -238732.414637843 
0.6688376753507014 -694524.3565996714 -0.8727650465730822 -0.3726476722535417 0.5001173743195405 -296543.1973730392 -159075.36562034942 -173.3789684397739 -238732.414637843 
0.6713426853707415 -700552.063218073 -0.8803396861052282 -0.3802283519162339 0.5001113341889942 -302575.71057941415 -159075.36562034942 -168.5723804663903 -238732.414637843 
0.6738476953907815 -706406.2256290668 -0.8876962435545481 -0.3877395638460643 0.49995667970848384 -308552.94323870103 -159075.36562034942 -167.02762240332908 -238610.88914761302 
0.6763527054108216 -712085.393610709 -0.8948328965183998 -0.39524162835408255 0.49959126816431726 -314522.89677871345 -159075.36562034942 -166.8242148977238 -238320.30699674838 
0.6788577154308617 -717588.1602915365 -0.9017478770699624 -0.4027293553074593 0.4990185217625031 -320481.44102025265 -159075.36562034942 -166.50539378000806 -237864.84825715443 
0.6813627254509018 -722913.1624990846 -0.9084394721961955 -0.4101976394891153 0.49824183270708017 -326424.5133579506 -159075.36562034942 -166.07304733141714 -237247.21047345313 
0.6838677354709418 -728059.0810975801 -0.9149060242221974 -0.4176414598753987 0.49726456434679867 -332348.11818546295 -159075.36562034942 -165.5290477707978 -236470.06824399694 
0.6863727454909819 -733024.6413147246 -0.9211459312218527 -0.425055878941432 0.49609005228042075 -338248.32634268084 -159075.36562034942 -164.87525186987708 -235536.07409982447 
0.688877755511022 -737808.613057484 -0.9271576474146664 -0.4324360419931115 0.49472160542155497 -344121.2745841521 -159075.36562034942 -164.1135015460055 -234447.8593514365 
0.6913827655310621 -742409.8112168169 -0.9329396835486948 -0.4397771765247755 0.49316250702391934 -349963.1650679291 -159075.36562034942 -163.24562443287383 -233208.03490410553 
0.6938877755511021 -746827.0959612539 -0.9384906072694699 -0.4470745916015662 0.49141601566790366 -355770.26486406696 -159075.36562034942 -162.2734344296854 -231819.1920424078 
0.6963927855711423 -751059.3730192622 -0.9438090434748281 -0.4543236772655426 0.48948536620928546 -361538.9054820228 -159075.36562034942 -161.19873222926248 -230283.90318466074 
0.6988977955911824 -755105.5939503248 -0.9488936746555592 -0.461519903964613 0.4873737706909462 -367265.48241621343 -159075.36562034942 -160.02330582555544 -228604.7226079364 
0.7014028056112224 -758964.7564046643 -0.9537432412217841 -0.46865882200338643 0.4850844192183977 -372946.45470901666 -159075.36562034942 -158.748931001008 -226784.1871442972 
0.7039078156312625 -762635.9043715505 -0.9583565418149885 -0.47573606101505556 0.48262048079993297 -378578.3445305083 -159075.36562034942 -157.37737179422902 -224824.81684889866 
0.7064128256513026 -766118.1284161285 -0.9627324336056284 -0.4827473294534426 0.4799851041521858 -384157.73677424394 -159075.36562034942 -155.91038094841065 -222729.11564058668 
0.7089178356713427 -769410.5659047074 -0.9668698325762377 -0.48968841410436625 0.47718141847187145 -389681.2786684172 -159075.36562034942 -154.3497003409199 -220499.57191559992 
0.7114228456913827 -772512.4012184569 -0.9707677137899661 -0.49655517961549756 0.4742125341744685 -395145.6794017301 -159075.36562034942 -152.69706139448797 -218138.65913498288 
0.7139278557114228 -775422.8659554563 -0.9744251116444818 -0.5033435680439013 0.4710815436005804 -400547.70976333716 -159075.36562034942 -150.95418547040944 -215648.83638629926 
0.7164328657314629 -778141.2391210463 -0.9778411201111751 -0.5100495984204639 0.46779152169071114 -405884.2017962277 -159075.36562034942 -149.12278424415746 -213032.548920225 
0.718937875751503 -780666.8473064383 -0.9810148929596045 -0.5166693663304434 0.4643455266291612 -411152.0484634378 -159075.36562034942 -147.204560063811 -210292.22866258718 
0.721442885771543 -782999.0648555332 -0.9839456439671285 -0.5231990435093808 0.4607466004577476 -416348.2033264864 -159075.36562034942 -145.20120629168392 -207430.29470240563 
0.7239478957915831 -785137.3140199137 -0.9866326471136734 -0.5296348774536388 0.4569977696600346 -421469.6802354504 -159075.36562034942 -143.11440762953893 -204449.15375648424 
0.7264529058116233 -787081.0651019656 -0.9890752367615859 -0.5359731910448384 0.4531020457167475 -426513.55303010205 -159075.36562034942 -140.94584042776046 -201351.20061108642 
0.7289579158316633 -788829.8365860973 -0.9912728078205281 -0.5422103821875001 0.449062425633028 -431476.95525155065 -159075.36562034942 -138.6971729788528 -198138.81854121832 
0.7314629258517034 -790383.1952580241 -0.9932248158973743 -0.5483429234591919 0.44488189243818244 -436357.07986384066 -159075.36562034942 -136.3700657956269 -194814.3797080385 
0.7339679358717435 -791740.7563120855 -0.9949307774310698 -0.5543673617725146 0.4405634156585553 -441151.17898496625 -159075.36562034942 -133.96617187442675 -191380.24553489542 
0.7364729458917836 -792902.1834465708 -0.9963902698124213 -0.5602803180482685 0.4361099517641528 -445856.5636267861 -159075.36562034942 -131.48713694374402 -187838.7670624915 
0.7389779559118236 -793867.1889470299 -0.9976029314887878 -0.566078486899157 0.4315244445896308 -450470.60344332224 -159075.36562034942 -128.9345996985617 -184192.28528365964 
0.7414829659318637 -794635.5337575477 -0.9985684620536465 -0.5717586363234041 0.4268098257302424 -454990.7264869481 -159075.36562034942 -126.3101920207606 -180443.13145822947 
0.7439879759519038 -795207.0275399636 -0.9992866223210104 -0.5773176074076684 0.42196901491334204 -459414.4189719746 -159075.36562034942 -123.6155391859175 -176593.62740845364 
0.7464929859719439 -795581.528721023 -0.9997572343846812 -0.5827523140386615 0.41700492034601977 -463739.2250451638 -159075.36562034942 -120.85226005681704 -172646.08579545296 
0.7489979959919839 -795758.9445274487 -0.9999801816623203 -0.5880597426228852 0.4119204390394351 -467962.74656270153 -159075.36562034942 -118.02196726399359 -168602.81037713375 
0.751503006012024 -795739.2310089237 -0.9999554089243304 -0.5932375567951443 0.4067178521291861 -472083.1243024244 -159055.6521018244 -115.13972041897911 -164485.31488425593 
0.7540080160320641 -795522.3930489777 -0.9996829223075362 -0.5982889218985131 0.40139400040902307 -476102.8771668304 -158838.8141418784 -112.32786171498769 -160468.3738785539 
0.7565130260521041 -795108.484363778 -0.999162789313664 -0.6032169259744152 0.39594586333924875 -480024.4625436087 -158424.9054566787 -109.58467218391465 -156549.5316913067 
0.7590180360721442 -794497.6074888229 -0.9983951387926212 -0.6080245816504314 0.3903705571421898 -483850.27780790976 -157814.02858172357 -106.90847483704671 -152726.3926243525 
0.7615230460921844 -793689.9137535403 -0.9973801609105755 -0.6127148279820013 0.3846653329285742 -487582.6617879273 -157006.33484644094 -104.29763363987243 -148996.61948553208 
0.7640280561122245 -792685.6032438003 -0.9961181071028467 -0.6172905322491513 0.37882757485369534 -491223.89619469026 -156002.02433670103 -101.75055251192796 -145357.93215989711 
0.7665330661322645 -791484.9247523489 -0.9946092900116199 -0.6217544917093428 0.3728547983022771 -494776.2070169361 -154801.3458452496 -99.26567435106845 -141808.10621581212 
0.7690380761523046 -790088.1757171755 -0.992854083408496 -0.6261094353075145 0.3667446481009815 -498241.7658819212 -153404.59681007615 -96.84148008156751 -138344.9715450965 
0.7715430861723447 -788495.7021478299 -0.9908529221018993 -0.630358025344362 0.3604948967575373 -501622.69138299645 -151812.1232407306 -94.47648772546412 -134966.41103637737 
0.7740480961923848 -786707.8985397082 -0.9886063018293647 -0.6345028591038762 0.35410344272548855 -504921.05037476326 -150024.3196326089 -92.16925149658759 -131670.35928083945 
0.7765531062124248 -784725.2077763254 -0.9861147791347312 -0.638546470441136 0.34756830869359523 -508138.8592365996 -148041.6288692261 -89.91836091670805 -128454.80130958297 
0.7790581162324649 -782548.1210196019 -0.9833789712302712 -0.6424913313313254 0.34088763989894577 -511278.08510532987 -145864.54211250262 -87.72243995327128 -125317.77136181614 
0.781563126252505 -780177.1775881922 -0.9803995558437936 -0.6463398533809187 0.33405970246287486 -514340.64707778994 -143493.59868109284 -85.5801461781918 -122257.35168313117 
0.784068136272545 -777612.9648238799 -0.9771772710507517 -0.650094389301964 0.32708288174878775 -517328.4173840252 -140929.38591678056 -83.49016994718879 -119271.67135312689 
0.7865731462925851 -774856.1179460799 -0.9737129150914045 -0.6537572343503615 0.31995568074104297 -520243.22253183794 -138172.5390389806 -81.45123359916353 -116358.90514166222 
0.7890781563126252 -771907.319894479 -0.9700073461730727 -0.6573306277290165 0.3126767184440562 -523086.8444233818 -135223.7409873797 -79.46209067512967 -113517.27239304243 
0.7915831663326653 -768767.3011598533 -0.966061482257539 -0.660816753956726 0.30524472830081295 -525861.021444489 -132083.72225275403 -77.5215251562178 -110745.03593745404 
0.7940881763527053 -765436.8396031092 -0.9618763008336466 -0.6642177442036369 0.29765855663000973 -528567.4495273946 -128753.26069600985 -75.62835072028909 -108040.50102898445 
0.7965931863727455 -761916.7602625862 -0.9574528386751505 -0.6675356775940878 0.2899171610810627 -531207.7831875072 -125233.18135548686 -73.78141001670274 -105402.01430957537 
0.7990981963927856 -758207.9351496755 -0.9527921915838827 -0.6707725824776359 0.2820196091062468 -533783.6365348605 -121524.35624257615 -71.97957395879595 -102827.96279827996 
0.8016032064128256 -754311.2830328003 -0.9478955141182946 -0.6739304376690426 0.27396507644925205 -536296.5842608642 -117627.70412570098 -70.22174103364097 -100316.77290520142 
0.8041082164328657 -750227.7692098146 -0.942764019307445 -0.6770111736579784 0.26575284564946666 -538748.1626009574 -113544.19030271529 -68.50683662865926 -97866.90946951324 
0.8066132264529058 -745958.4052688745 -0.9373989783505016 -0.6800166737891827 0.25738230456131883 -541139.8702737517 -109274.82636177517 -66.83381237468107 -95476.874820973 
0.8091182364729459 -741504.2488378423 -0.9318017203018333 -0.6829487754138059 0.24885294488802734 -543473.16939724 -104820.66993074294 -65.20164550504794 -93145.2078643542 
0.8116232464929859 -736866.4033222871 -0.9259736317417724 -0.6858092710126314 0.24016436072914094 -545749.486382631 -100182.82441518782 -63.60933823036652 -90870.4831862379 
0.814128256513026 -732046.0176321414 -0.9199161564331199 -0.6885999092918692 0.23131624714125065 -547970.2128063538 -95362.43872504204 -62.055917128531824 -88651.31018361692 
0.8166332665330661 -727044.2858970889 -0.9136307949634928 -0.6913223962521865 0.22230839871130625 -550136.7062607676 -90360.70698998962 -60.54043254964738 -86486.33221378199 
0.8191382765531062 -721862.4471707502 -0.9071191043735917 -0.6939783962316336 0.21314070814195807 -552250.2911840962 -85178.86826365092 -59.06195803547728 -84374.22576496756 
0.8216432865731462 -716501.7851237357 -0.9003826977714803 -0.6965695329230986 0.20381316484838163 -554312.259670094 -79818.20621663635 -57.61958975307653 -82313.69964725222 
0.8241482965931863 -710963.6277256486 -0.8934232439329785 -0.6990973903669156 0.1943258535660628 -556323.8722579395 -74280.04881854926 -56.212445942252266 -80303.49420321755 
0.8266533066132264 -705249.3469161165 -0.8862424668882685 -0.7015635139192303 0.18467895296903813 -558286.358702838 -68565.76800901722 -54.839666376519375 -78342.38053788485 
0.8291583166332664 -699360.3582649254 -0.8788421454948062 -0.7039694111967193 0.17487273429808692 -560200.9187278051 -62676.779357826104 -53.50041183721984 -76429.15976745695 
0.8316633266533066 -693298.1206213468 -0.8712241129966534 -0.7063165529982366 0.16490755999841678 -562068.7227570923 -56614.54171424743 -52.19386360048454 -74562.66228640651 
0.8341683366733467 -687064.1357527481 -0.8633902565703415 -0.7086063742039526 0.15478388236638896 -563890.9126316987 -50380.556845648796 -50.91922293672474 -72741.74705246394 
0.8366733466933868 -680659.9479725637 -0.8553425168573667 -0.7108402746525342 0.14450224220483254 -565668.602307411 -43976.36906546436 -49.67571062234614 -70965.30088906593 
0.8391783567134268 -674087.143757732 -0.8470828874834471 -0.7130196199969054 0.13406326748654163 -567402.8785357964 -37403.56485063268 -48.46256646338765 -69232.23780483953 
0.8416833667334669 -667347.3513556849 -0.8386134145646505 -0.7151457425391065 0.1234676720255441 -569094.8015285637 -30663.7724485856 -47.279048830793336 -67541.49832970479 
0.844188376753507 -660442.2403809907 -0.8299361962005218 -0.7172199420447654 0.11271625415575648 -570745.4056057007 -23758.66147389135 -46.12443420703411 -65892.04886719161 
0.8466933867735471 -653373.5214017485 -0.8210533819543306 -0.7192434865376801 0.10180989541665053 -572355.6998277828 -16689.942494649207 -44.998016743800875 -64282.8810625727 
0.8491983967935871 -646142.9455158382 -0.8119671723205709 -0.7212176130749951 0.09074955924557582 -573926.6686128404 -9459.3666087389 -43.89910783049986 -62713.01118642839 
0.8517034068136272 -638752.3039171296 -0.8026798181798438 -0.7231435285034472 0.07953628967639659 -575459.2723381611 -2068.725010030321 -42.8270356732854 -61181.47953326488 
0.8542084168336673 -631203.4274517597 -0.7931936202412585 -0.7250224101971422 0.0681712100441163 -576954.4479273953 5480.151455339626 -41.78114488437371 -59687.3498348196 
0.8567134268537073 -623498.1861645854 -0.7835109284724892 -0.7268554067773154 0.05665552169517374 -578413.1094233237 13185.392742513912 -40.76079608138596 -58229.70868769425 
0.8592184368737474 -615638.4888359276 -0.7736341415176288 -0.7286436388145143 0.04499050270311444 -579836.1485466375 21045.090071171755 -39.765365496475745 -56807.664994965366 
0.8617234468937875 -607626.2825087187 -0.7635657061029867 -0.7303881995136314 0.033177506589355255 -581224.4352410723 29057.296398380655 -38.7942445950024 -55420.34942143201 
0.8642284569138277 -599463.5520061706 -0.7533081164309714 -0.7320901553822107 0.021217961048760725 -582578.818205229 37220.0269009287 -37.846839703516736 -54066.91386216678 
0.8667334669338677 -591152.3194400874 -0.7428639135622181 -0.7337505468824299 0.009113366679788237 -583900.125411407 45531.2594670119 -36.9225716468318 -52746.530924045444 
0.8692384769539078 -582694.6437099328 -0.7322356847860988 -0.735370389067163 -0.0031347042810642156 -585189.1646117673 53988.93519716652 -36.02087539395664 -51458.393419938075 
0.8717434869739479 -574092.6199927938 -0.7214260629797911 -0.7369506722005084 -0.0155246092207173 -586446.7238321335 62590.95891430555 -35.14119971267722 -50201.71387525318 
0.874248496993988 -565348.3792243524 -0.7104377259560488 -0.7384923623631616 -0.02805463640711281 -587673.5718537343 71335.1996827469 -34.283006832572696 -48975.724046532436 
0.876753507014028 -556464.0875709985 -0.6992733957998385 -0.7399964020430067 -0.04072300624316816 -588870.4586831812 80219.49133610085 -33.44577211626124 -47779.67445180179 
0.8792585170340681 -547441.9458932151 -0.6879358381940103 -0.7414637107112824 -0.05352787251727209 -590038.1160109686 89241.63301388419 -32.628983738674414 -46612.83391239204 
0.8817635270541082 -538284.1892003753 -0.676427861734175 -0.7428951853846786 -0.06646732365050356 -591177.2576587762 98399.38970672397 -31.832142374164196 -45474.489105948865 
0.8842685370741482 -528993.0860970704 -0.6647523172329397 -0.744291701173705 -0.07953938394076532 -592288.580015849 107690.49281002895 -31.05476089125131 -44363.94413035903 
0.8867735470941883 -519570.93822111905 -0.6529120970136896 -0.7456541118176694 -0.09274201480397981 -593372.7624647189 117112.64068598027 -30.296364054827873 -43280.52007832554 
0.8892785571142284 -510020.0796734002 -0.640910134194094 -0.7469832502065878 -0.1060731160124938 -594430.4677965307 126663.49923369911 -29.55648823563303 -42223.554622332915 
0.8917835671342685 -500342.8764396318 -0.6287494019594931 -0.7482799288903538 -0.11953052693086064 -595462.3426162249 136340.70246746752 -28.83468112682334 -41192.40160974764 
0.8942885771543085 -490541.7258042604 -0.6164329128263693 -0.7495449405754676 -0.13311202774909836 -596469.017737825 146141.8531028389 -28.130501467464786 -40186.43066780685 
0.8967935871743486 -480619.05575659336 -0.6039637178960707 -0.7507790586096397 -0.14681534071356894 -597451.1085700726 156064.52315050596 -27.44351877277778 -39205.02681825398 
0.8992985971943888 -470577.32438932505 -0.5913449060989778 -0.7517672689815995 -0.16042236288262168 -598237.5122257681 159075.36562034936 -21.975241779488844 -31393.202542126928 
0.9018036072144289 -460419.01928960625 -0.5785796034292977 -0.7524196008950146 -0.17383999746571688 -598756.6321459761 159075.36562034942 -14.50627254400492 -20723.246491435606 
0.9043086172344689 -450146.65692280873 -0.5656709721706804 -0.7527407566661667 -0.18706978449548628 -599012.2103163234 159075.36562034942 -7.141869250309122 -10202.670357584462 
0.906813627254509 -439762.7820091291 -0.5526222101128359 -0.7527354018689164 -0.20011319175608056 -599007.9594836893 159075.36562034936 0.11878514834372002 169.69306906245723 
0.9093186372745491 -429269.9668932028 -0.5394365497593678 -0.7524081670797558 -0.21297161732038794 -598747.5645448767 159075.36562034936 7.276468893701606 10394.955562430869 
0.9118236472945891 -418670.81090687035 -0.5261172575270021 -0.7517636495606904 -0.2256463920336883 -598234.6838858092 159075.36562034936 14.331922805049011 20474.17543578431 
0.9143286573146292 -407967.9397252534 -0.5126676329364078 -0.7508064148812604 -0.2381387819448526 -597472.9506722959 159075.36562034942 21.285851632542354 30408.35947506051 
0.9168336673346693 -397164.00471631374 -0.4990910077948293 -0.7495409984809904 -0.25044999068616114 -596465.9740933917 159075.36562034936 28.1389253819427 40198.464831346726 
0.9193386773547094 -386261.68228404387 -0.4853907453707148 -0.7479719071735244 -0.26258116180280955 -595217.3405583517 159075.36562034942 34.891780611342895 49845.40087334701 
0.9218436873747494 -375263.6732054521 -0.4715702395605477 -0.7461036205936799 -0.27453338103313213 -593730.6148481626 159075.36562034936 41.54502170046247 59350.03100066069 
0.9243486973947895 -364172.7019615119 -0.4576329140480925 -0.743940592588634 -0.2863076785405415 -592009.3412226139 159075.36562034936 48.099222093061705 68713.1744186596 
0.9268537074148296 -352991.51606224634 -0.44358222145627063 -0.7414872525544195 -0.29790503109814886 -590057.0444838507 159075.36562034936 54.55492551301936 77935.60787574196 
0.9293587174348698 -341722.88536609436 -0.42942164249185166 -0.7387480067188956 -0.30932636422704396 -587877.2309973304 159075.36562034936 60.912647154612486 87018.06736373215 
0.9318637274549098 -330369.60139375133 -0.415154685083199 -0.7357272393723303 -0.3205725542891313 -585473.3896710908 159075.36562034942 67.17287484749976 95961.24978214253 
0.9343687374749499 -318934.47663663945 -0.4007848835112688 -0.7324293140467059 -0.3316444305354371 -582848.9928942133 159075.36562034942 73.33607019691924 104765.81456702751 
0.93687374749499 -307420.3438601829 -0.38631579753407946 -0.7288585746448452 -0.3425427771107657 -580007.497435355 159075.36562034942 79.40266969958614 113432.38528512308 
0.93937875751503 -295830.0554020615 -0.37175101150487116 -0.7250193465204267 -0.3532683350155555 -576952.3453021982 159075.36562034936 85.37308583576605 121961.55119395153 
0.9418837675350701 -284166.48246561585 -0.3570941334841726 -0.7209159375099385 -0.3638218040257659 -573686.9645626553 159075.36562034942 91.24770813798641 130353.86876855204 
0.9443887775551102 -272432.5144085782 -0.3423487943459939 -0.716552638917605 -0.3742038445716111 -570214.77012865 159075.36562034936 97.02690423683993 138609.86319548564 
0.9468937875751503 -260631.0580273071 -0.32751864687836924 -0.7119337264542931 -0.38441507957592386 -566539.1645032765 159075.36562034936 102.71102088431492 146730.02983473564 
0.9493987975951903 -248765.0368367008 -0.3126073648784694 -0.7070634611313903 -0.3944560962529209 -562663.5384921265 159075.36562034936 108.30038495508485 154714.83565012124 
0.9519038076152304 -236837.39034597029 -0.2976186422425114 -0.7019460901106283 -0.40432744786811686 -558591.2718795589 159075.36562034942 113.7953044261691 162564.72060881305 
0.9544088176352705 -224851.0733304495 -0.282556192050688 -0.6965858475108062 -0.4140296554601182 -554325.734070671 159075.3656203494 119.19606933537564 170280.09905053666 
0.9569138276553106 -212809.05509962287 -0.2674237456473443 -0.6909869551723479 -0.4235632095250036 -549870.284699715 159075.36562034936 124.50295271891665 177861.36102702384 
0.9594188376753506 -200714.31876155702 -0.252225051716635 -0.6851536233806154 -0.43292857166398035 -545228.2742056941 159075.3656203494 129.71621152858137 185308.87361225914 
0.9619238476953907 -188569.86048390306 -0.23696387535387284 -0.6790900515488772 -0.4421261761950044 -540403.0443758531 159075.3656203494 134.83608752885027 192622.98218407188 
0.9644288577154309 -176378.6887516805 -0.2216439971328321 -0.6728004288618246 -0.45115643172899245 -535397.9288577724 159075.3656203494 139.86280817429773 199804.01167756823 
0.9669338677354709 -164143.8236219939 -0.20626921216919794 -0.6662889348804942 -0.4600197227112963 -530216.2536407531 159075.3656203494 144.79658746765944 206852.26781094214 
0.969438877755511 -151868.2959758894 -0.1908433291804218 -0.6595597401094632 -0.46871641092904137 -524861.3375071761 159075.3656203494 149.63762679889686 213768.03828413843 
0.9719438877755511 -139555.14676753603 -0.17537016954221463 -0.65261700652715 -0.4772468369849354 -519336.49245450407 159075.3656203494 154.38611576559703 220551.59395085298 
0.9744488977955912 -127207.42627089882 -0.1598535663418884 -0.6454648880800441 -0.4856113217381557 -513645.02408857783 159075.36562034936 159.04223297504817 227203.1899643546 
0.9769539078156312 -114828.1933241133 -0.14429736342880914 -0.6381075311416784 -0.49381016771286923 -507790.231988857 159075.3656203494 163.60614682829612 233723.06689756594 
0.9794589178356713 -102420.51457173425 -0.12870541446217867 -0.6288632364393179 -0.5001578219771392 -500433.8610537703 159075.36562034942 205.5662238436297 238732.414637843 
0.9819639278557114 -89987.46370505162 -0.11308158195638733 -0.6134128274177478 -0.5003312454613605 -488138.81634890405 159075.36562034936 343.5723856600482 238732.414637843 
0.9844689378757515 -77532.12070066044 -0.09742973632417279 -0.5977664577048335 -0.5003367213806607 -475687.83094699343 159075.36562034936 347.92998814064816 238732.414637843 
0.9869739478957915 -65057.57105747389 -0.08175375491782237 -0.5820912812719854 -0.5003375263541631 -463213.92188200733 159075.3656203494 348.57056634106743 238732.414637843 
0.9894789579158316 -52566.90503236828 -0.06605752106865621 -0.5663956198541029 -0.5003380987854467 -450723.711383699 159075.3656203494 349.02609313828174 238732.414637843 
0.9919839679358717 -40063.21687464947 -0.05034492312502937 -0.5506834823182003 -0.5003385591931709 -438220.3896071723 159075.36562034942 349.39247433043386 238732.414637843 
0.9944889779559117 -27549.6040595301 -0.03461985348909092 -0.5349587642324469 -0.500338910743356 -425707.05654708116 159075.3656203494 349.6722293586192 238732.414637843 
0.9969939879759518 -15029.16652080785 -0.018886207652539046 -0.5192253610906193 -0.5003391534380803 -413186.8121388773 159075.3656203494 349.8653598771329 238732.414637843 
0.999498997995992 -2505.005882934537 -0.003147883231610542 -0.5034871704512575 -0.5003392872196469 -400662.75796109857 159075.3656203494 349.97181997167297 238732.414637843 
1.002004008016032 10019.775307333564 0.012591220998455815 -0.48774809105652467 -0.5003393120549805 -388137.9965341807 159075.3656203494 349.99158332187096 238732.414637843 
1.004509018036072 22542.074349513885 0.028327206069243095 -0.47201202186868707 -0.5003392279379302 -375615.6305537117 159075.3656203494 349.9246450332268 238732.414637843 
1.0070140280561122 35058.7891580138 0.04405617378502786 -0.4562828611043064 -0.5003390348893343 -363098.76212186663 159075.3656203494 349.77102168810103 238732.414637843 
1.0095190380761523 47566.819030595274 0.059774227688461315 -0.4405645052685543 -0.5003387329570156 -350590.4919789399 159075.3656203494 349.5307513428387 238732.414637843 
1.0120240480961924 60063.06541649322 0.07547747402581531 -0.4248608481899549 -0.5003383222157702 -338093.9187352175 159075.3656203494 349.20389351833205 238732.414637843 
1.0145290581162325 72544.43268400809 0.09116202271156765 -0.4091757800557815 -0.5003378027673491 -325612.13810336974 159075.3656203494 348.79052918547006 238732.414637843 
1.0170340681362724 85007.82888736734 0.10682398829206859 -0.393513186448364 -0.5003371747404326 -313148.2421315699 159075.3656203494 348.29076074489086 238732.414637843 
1.0195390781563125 97450.1665326811 0.12245949090806915 -0.37787694738252947 -0.5003364382905986 -300705.31843751296 159075.3656203494 347.70471200166276 238732.414637843 
1.0220440881763526 109868.36334278711 0.13806465725585365 -0.36227093634443025 -0.5003355936002839 -288286.44944353995 159075.3656203494 347.0325281347008 238732.414637843 
1.0245490981963927 122259.34302081107 0.15363562154675783 -0.3466990193319817 -0.5003346408787396 -275894.71161304205 159075.3656203494 346.27437566070694 238732.414637843 
1.0270541082164328 134620.03601223865 0.16916852646481695 -0.33116505389716144 -0.5003335803619784 -263533.1746883466 159075.3656203494 345.43044239289645 238732.414637843 
1.029559118236473 146947.3802653247 0.18465952412232392 -0.31567288819039285 -0.5003324123127167 -251204.9009302623 159075.3656203494 344.5009373946218 238732.414637843 
1.032064128256513 159238.32198963786 0.20010477701304494 -0.3002263600072648 -0.5003311370203097 -238912.94435948195 159075.3656203494 343.4860909274463 238732.414637843 
1.0345691382765532 171489.81641255834 0.21550045896286227 -0.28482929583781663 -0.5003297548006789 -226660.3500000281 159075.3656203494 342.3861543940766 238732.414637843 
1.037074148296593 183698.8285335469 0.23084275607761684 -0.2694855099186178 -0.5003282659962347 -214450.15312492172 159075.3656203494 341.2014002762566 238732.414637843 
1.0395791583166332 195862.3338759935 0.24612786768790898 -0.25419880328788186 -0.5003266709757909 -202285.37850426603 159075.3656203494 339.93212206713656 238732.414637843 
1.0420841683366733 207977.31923644507 0.261352007290606 -0.23897296284386768 -0.5003249701344736 -190169.0396559458 159075.3656203494 338.57863419848337 238732.414637843 
1.0445891783567134 220040.78343106096 0.27651140348686554 -0.22381176040675863 -0.5003231638936242 -178104.13809909445 159075.3656203494 337.14127196304 238732.414637843 
1.0470941883767535 232049.7380390776 0.2916023009164009 -0.2087189517842922 -0.500321252700693 -166093.66261054602 159075.3656203494 335.62039143126526 238732.414637843 
1.0495991983967936 244001.20814311248 0.3066209611877745 -0.1936982758413561 -0.5003192370291306 -154140.588484443 159075.3656203494 334.01636936311456 238732.414637843 
1.0521042084168337 255892.23306612964 0.321563663804496 -0.1787534535737727 -0.5003171173782688 -142247.8767951776 159075.3656203494 332.32960311489165 238732.414637843 
1.0546092184368736 267719.8671048696 0.33642670708667766 -0.16388818718652026 -0.5003148942731979 -130418.47366386338 159075.3656203494 330.5605105406287 238732.414637843 
1.0571142284569137 279481.1802595772 0.35120640908803696 -0.14910615917659967 -0.5003125682646367 -118655.30952850384 159075.3656203494 328.7095298886242 238732.414637843 
1.0596192384769538 291173.25895983103 0.36589910850800145 -0.13441103142079372 -0.5003101399287951 -106961.2984180543 159075.3656203494 326.7771196929512 238732.414637843 
1.062124248496994 302793.2067863112 0.3805011655987081 -0.11980644426852481 -0.5003076098672329 -95339.337230541 159075.3656203494 324.7637586597842 238732.414637843 
1.064629258517034 314338.14518831106 0.39500896306665595 -0.10529601564005316 -0.5003049787067091 -83792.30501543012 159075.3656203494 322.6699455487863 238732.414637843 
1.0671342685370742 325805.2141968302 0.4094189069688043 -0.0908833401302235 -0.5003022470990278 -72323.06226041191 159075.3656203494 320.49619904970496 238732.414637843 
1.0696392785571143 337191.5731330568 0.4237274276028787 -0.07657198811799759 -0.5002994157208762 -60934.45018278928 159075.3656203494 318.2430576537068 238732.414637843 
1.0721442885771542 348494.4013120757 0.43793098039167605 -0.06236550488198156 -0.5002964852736576 -49629.290025636816 159075.3656203494 315.9110795200972 238732.414637843 
1.0746492985971943 359710.8987416235 0.45202604676114655 -0.0482674097221699 -0.5002934564833165 -38410.38235890683 159075.3656203494 313.500842337943 238732.414637843 
1.0771543086172344 370838.2868157144 0.4660091350120292 -0.03428119508813059 -0.5002903301001598 -27280.506385661127 159075.3656203494 311.0129431831198 238732.414637843 
1.0796593186372745 381873.80900296965 0.4798767811848325 -0.020410325713838016 -0.5002871068986705 -16242.419253592943 159075.3656203494 308.44799837020264 238732.414637843 
1.0821643286573146 392814.7315294823 0.4936255499179474 -0.00665823775936873 -0.5002837876773161 -5298.855372010096 159075.3656203494 305.8066432999982 238732.414637843 
1.0846693386773547 403658.34405603865 0.5072520352986689 0.006971662040318477 -0.5002803732583504 5547.474265544281 159075.3656203494 303.08953230198046 238732.414637843 
1.0871743486973948 414401.96034953813 0.5207528617069271 0.020475997219317036 -0.5002768644876101 16293.882752873455 159075.3656203494 300.297338472284 238732.414637843 
1.089679358717435 425042.9189484377 0.5341246846515095 0.03385142241720456 -0.500273262234305 26937.707936738494 159075.36562034936 297.43075350687013 238732.414637843 
1.0921843687374748 435578.58382206503 0.5473641915985782 0.04709462420777486 -0.5002695673908033 37476.31307634228 159075.36562034942 294.49048753032883 238732.414637843 
1.094689378757515 446006.34502362943 0.5604681027922676 0.060202321919857964 -0.5002657808724096 47907.08749651726 159075.36562034936 291.47726891980574 238732.414637843 
1.097194388777555 456323.6193367676 0.5734331720671577 0.07317126845001867 -0.5002619036171391 58227.4472344505 159075.36562034942 288.3918441246703 238732.414637843 
1.0996993987975952 466527.8509154725 0.586256187652433 0.08599825106694874 -0.5002579365854843 68434.83567979853 159075.36562034942 285.2349774815392 238732.414637843 
1.1022044088176353 476616.51191724103 0.5989339729675186 0.09868009220734054 -0.5002538807601781 78526.72420802363 159075.36562034942 282.0074510249856 238732.414637843 
1.1047094188376754 486587.10312928085 0.6114633874089951 0.1112136502630458 -0.5002497371459493 88500.61280679471 159075.36562034942 278.7100642937127 238732.414637843 
1.1072144288577155 496437.15458763094 0.6238413271286087 0.12359582035933427 -0.5002455067692745 98354.03069530593 159075.36562034936 275.34363413264464 238732.414637843 
1.1097194388777554 506164.2261890309 0.6360647258021688 0.1358235351240452 -0.5002411906781236 108084.53693634806 159075.36562034942 271.9089944904356 238732.414637843 
1.1122244488977955 515765.9082953976 0.6481305553891552 0.1478937654474556 -0.5002367899416996 117689.72104099231 159075.36562034936 268.4069962129113 238732.414637843 
1.1147294589178356 525239.8223307502 0.6600358268828372 0.15980352123266212 -0.5002323056501752 127167.20356572539 159075.36562034942 264.8385068323662 238732.414637843 
1.1172344689378757 534583.6213704424 0.6717775910507239 0.17154985213630342 -0.5002277389144205 136514.63670189749 159075.36562034942 261.20441035251895 238732.414637843 
1.1197394789579158 543794.9907225574 0.6833529391651665 0.1831298482994364 -0.5002230908657301 145729.70485733528 159075.36562034942 257.5056070296868 238732.414637843 
1.122244488977956 552871.6485013122 0.6947590037239204 0.19454064106837893 -0.5002183626555414 154810.12522997017 159075.36562034942 253.74301314963975 238732.414637843 
1.124749498997996 561811.3461923386 0.7059929591604972 0.20577940370534706 -0.5002135554551501 163753.64837334552 159075.36562034942 249.91756080066727 238732.414637843 
1.127254509018036 570611.8692096934 0.717052022544125 0.21684335208870556 -0.5002086704554195 172558.05875385835 159075.36562034942 246.03019764262555 238732.414637843 
1.129759519038076 579271.0374444742 0.7279334542691592 0.22772974540267343 -0.5002037088664858 181221.1752996094 159075.36562034942 242.0818866723362 238732.414637843 
1.1322645290581161 587786.7058048762 0.7386345587337376 0.23843588681627953 -0.500198671917458 189740.85194069898 159075.36562034942 238.07360598476046 238732.414637843 
1.1347695390781563 596156.764747593 0.7491526850075587 0.24895912415144433 -0.5001935608561143 198114.97814086956 159075.36562034942 234.00634853098154 238732.414637843 
1.1372745490981964 604379.1408003997 0.7594852274885788 0.259296850539987 -0.5001883769485918 206341.47942033524 159075.36562034942 229.8811218720348 238732.414637843 
1.1397795591182365 612451.7970758048 0.7696296265484861 0.2694465050694125 -0.5001831214790736 214418.31786968297 159075.36562034942 225.69894792939675 238732.414637843 
1.1422845691382766 620372.7337756361 0.779583369166782 0.27940557341731154 -0.5001777957494704 222343.49265471188 159075.36562034942 221.46086273176104 238732.414637843 
1.1447895791583167 628139.9886864428 0.7893439895533219 0.28917158847422353 -0.5001724010790983 230115.04051209192 159075.36562034942 217.1679161584921 238732.414637843 
1.1472945891783566 635751.6376655836 0.7989090697591511 0.2987421309547993 -0.5001669388043518 237731.03623571174 159075.36562034942 212.82117167946444 238732.414637843 
1.1497995991983967 643205.7951178859 0.8082762402754928 0.3081148299971208 -0.500161410278372 245189.59315360186 159075.36562034942 208.42170609160544 238732.414637843 
1.1523046092184368 650500.6144627524 0.8174431806207317 0.31728736375001865 -0.5001558168707131 252488.86359530772 159075.36562034942 203.97060925221302 238732.414637843 
1.154809619238477 657634.2885916076 0.8264076199152578 0.3262574599482565 -0.5001501599670013 259627.0393496062 159075.36562034942 199.46898380893217 238732.414637843 
1.157314629258517 664605.050315561 0.8351673374440165 0.335022896475424 -0.5001444409685925 266602.352112442 159075.36562034942 194.91794492654174 238732.414637843 
1.1598196392785571 671411.1728031872 0.84372016320664 0.34358150191441433 -0.5001386612922256 273413.07392498385 159075.36562034942 190.31862001085634 238732.414637843 
1.1623246492985972 678050.9700083024 0.8520639784550064 0.35193115608533615 -0.5001328223696702 280057.51760168065 159075.36562034942 185.6721484292786 238732.414637843 
1.1648296593186371 684522.7970876406 0.8601967162181073 0.36006979057073435 -0.500126925647373 286534.03714821953 159075.36562034942 180.9796812286342 238732.414637843 
1.1673346693386772 690825.0508083244 0.868116361814091 0.36799538922799174 -0.5001209725860993 292841.0281692819 159075.36562034942 176.2423808500077 238732.414637843 
1.1698396793587174 696956.1699450221 0.8758209533493443 0.375705988688774 -0.5001149646605703 298976.9282659888 159075.36562034942 171.4614208407849 238732.414637843 
1.1723446893787575 702914.6356667042 0.8833085822045055 0.3832204903379827 -0.5000880918665227 304956.77869909233 159075.36562034942 167.1007734017024 238715.39057386067 
1.1748496993987976 708698.9719128963 0.8905773935072776 0.3907289917023557 -0.4998484018049219 310931.8544265928 159075.36562034942 166.96734916175456 238524.78451679228 
1.1773547094188377 714307.7457593351 0.8976255865919252 0.39822625153670116 -0.499399335055224 316897.9845953512 159075.36562034942 166.7173747182413 238167.67816891623 
1.1798597194388778 719739.567772939 0.9044514154453432 0.4057071139539027 -0.49874430149144056 322851.06627805094 159075.36562034942 166.35274818844508 237646.78312635017 
1.1823647294589177 724993.0923560059 0.9110531891395899 0.41316650768561564 -0.49788668145397424 328787.063884878 159075.36562034942 165.87535124967013 236964.78749952881 
1.1848697394789578 730067.0180795535 0.9174292722507728 0.42059944537125127 -0.4968298268795215 334702.0085977117 159075.36562034942 165.28704976820688 236124.3568117242 
1.187374749498998 734960.0880057106 0.9235780852641794 0.4280010228742128 -0.49557706238996657 340591.9978260015 159075.36562034942 164.58969440546795 235128.1348649543 
1.189879759519038 739671.0899990964 0.9294981049655664 0.43536641862439146 -0.49413168634117494 346453.1946835412 159075.36562034942 163.7851212018027 233978.7445740039 
1.1923847695390781 744198.857027095 0.935187864818497 0.44269089298593156 -0.49249697183256547 352281.8274853518 159075.36562034942 162.87515213847868 232678.78876925533 
1.1948897795591182 748542.267448958 0.9406459553276371 0.4499697876493087 -0.4906761676783284 358074.18926391157 159075.36562034942 161.86159567831308 231230.85096901873 
1.1973947895791583 752700.2452936639 0.9458710243879239 0.45719852504678027 -0.48867249934114365 363826.637303986 159075.36562034942 160.74624728543012 229637.49612204306 
1.1998997995991985 756671.7605264629 0.9508617776195165 0.464372607790293 -0.4864891698292235 369535.59269532777 159075.36562034942 159.53088992460275 227901.27132086112 
1.2024048096192383 760455.8293040406 0.9556169786884432 0.47148761813094603 -0.48412936055749717 375197.53990253055 159075.36562034942 158.21729454063396 226024.70648662 
1.2049098196392785 764051.5142182431 0.960135449612876 0.47853921743913763 -0.48159623217373837 380809.02635134256 159075.36562034942 156.80722051822298 224010.31502603288 
1.2074148296593186 767457.9245282941 0.9644160710549435 0.4855231457045284 -0.4788929253504151 386366.6620307487 159075.36562034942 155.30241612275125 221860.59446107328 
1.2099198396793587 770674.2163814544 0.9684577825980191 0.4924352210549928 -0.47602256154302625 391867.1191101642 159075.36562034942 153.7046189224128 219578.02703201835 
1.2124248496993988 773699.5930220655 0.9722595830094135 0.4992713392937315 -0.472988243715682 397307.1315710796 159075.36562034942 152.01555619211098 217165.08027444434 
1.214929859719439 776533.3049889257 0.9758205304884046 0.5060274734537453 -0.46979305703465923 402683.4948525219 159075.36562034942 150.2369452995283 214624.20757075478 
1.217434869739479 779174.6503009505 0.9791397428995449 0.5126996733688876 -0.4664400695306573 407993.06550970837 159075.36562034942 148.37049407377324 211957.84867681898 
1.219939879759519 781622.9746310693 0.9822163979911875 0.5192840652607277 -0.46293233273045986 413232.7608852821 159075.36562034942 146.41790115699652 209168.43022428078 
1.222444889779559 783877.6714683219 0.9850497335991815 0.5257768513404812 -0.4592728822587002 418399.5587925384 159075.36562034942 144.3808563393663 206258.36619909477 
1.2249498997995991 785938.1822681024 0.9876390478356746 0.5321743094252674 -0.45546473841040713 423490.49721005064 159075.36562034942 142.26104087777716 203230.05839682455 
1.2274549098196392 787803.9965905275 0.9899836992629919 0.5384727925679885 -0.4515109066950034 428502.67398713826 159075.36562034942 140.0601277986687 200085.89685524107 
1.2299599198396793 789474.6522268837 0.9920831070525339 0.5446687287001274 -0.4474143783524065 433433.2465596131 159075.36562034942 137.77978218531507 196828.26026473584 
1.2324649298597194 790949.7353141287 0.9939367511286632 0.5507586202867814 -0.44317813084188185 438279.4316752638 159075.36562034942 135.4216614499458 193459.51635706547 
1.2349699398797596 792228.8804374151 0.99554417229754 0.5567390439932682 -0.43880512830427176 443038.50512854883 159075.36562034942 132.98741559104798 189982.02227292574 
1.2374749498997994 793311.770720613 0.9969049723608753 0.5626066503626506 -0.4342983219982247 447707.8015039783 159075.36562034942 130.47868743619426 186398.124908849 
1.2399799599198396 794198.1379048079 0.9980188142145753 0.5683581635035473 -0.429660650711028 452284.7139276821 159075.36562034942 127.89711287073398 182710.16124390575 
1.2424849699398797 794887.7624147559 0.9988854219322504 0.5739903807876034 -0.42489504114464693 456766.69382666325 159075.36562034942 125.2443210526833 178920.45864669047 
1.2449899799599198 795380.4734132765 0.9995045808335685 0.5795001725560235 -0.42000440827754504 461151.2506952645 159075.36562034942 122.52193461413388 175031.33516304847 
1.24749498997996 795676.1488435748 0.9998761375374374 0.5848844818345654 -0.414991655702872 465435.9518683678 159075.36562034942 119.73156984950568 171045.09978500815 
1.25 795774.7154594767 1.0 0.5901403240564259 -0.4098596759435741 469618.4223008725 159075.36562034942 116.87483689095468 166964.05270136386 


==> data/cell_coupling_f1e1_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.000250501002004008 12524.53296808038 0.015738792304865797 1.5738792304865795e-08 -0.015738776566073493 0.0 12524.53296808038 0.0 0.0 
0.000501002004008016 25045.96329716901 0.0314736857185863 3.14736857185863e-08 -0.03147365424490058 0.0 25045.96329716901 0.0 0.0 
0.0007515030060120239 37561.18911687516 0.04720078231586876 4.7200782315868754e-08 -0.04720073511508644 0.0 37561.18911687516 0.0 0.0 
0.001002004008016032 50067.11009381971 0.06291618610288616 6.291618610288616e-08 -0.06291612318670005 0.0 50067.11009381971 0.0 0.0 
0.00125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.0015030060120240479 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
0.001753507014028056 87498.07981390669 0.10995332989863306 1.0995332989863305e-07 -0.10995321994530316 0.0 87498.07981390669 0.0 0.0 
0.002004008016032064 99935.8356939691 0.12558307489861198 1.2558307489861198e-07 -0.12558294931553707 0.0 99935.8356939691 0.0 0.0 
0.002254509018036072 112348.83497661684 0.14118170984076459 1.411817098407646e-07 -0.14118156865905473 0.0 112348.83497661684 0.0 0.0 
0.00250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.002755511022044088 137088.2706069797 0.1722702015328868 1.722702015328868e-07 -0.17227002926268528 0.0 137088.2706069797 0.0 0.0 
0.0030060120240480957 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
0.003256513026052104 161691.87392383927 0.2031880013057202 8.413350544256836e-06 -0.20317958795517596 6.533446294939273 159075.3656203494 1.8257044069515955 2608.149152787994 
0.003507014028056112 173935.11436046177 0.21857331099045088 5.503562476961429e-05 -0.21851827536568127 43.62206714888103 159075.3656203494 10.36403384738128 14805.762639116117 
0.00375751503006012 186135.26673390274 0.2339044746180822 0.00013982349114012764 -0.23376465112694206 111.08197469182652 159075.3656203494 18.8509777128041 26929.968161148718 
0.004008016032064128 198289.3087623288 0.24917769427725214 0.00026253695937398917 -0.24891515731787817 208.72219355686363 159075.3656203494 27.284555475063225 38977.93639294747 
0.004258517034068136 210394.22958658857 0.26438918641076437 0.000422927190883184 -0.2639662592198812 336.34470710026204 159075.3656203494 35.66279952173202 50946.85645961718 
0.004509018036072144 222447.03051607712 0.279535182752869 0.0006207365590516165 -0.2789144461938174 493.7445053685841 159075.3656203494 43.98375564430038 62833.936634714846 
0.004759519038076152 234444.72577158682 0.2946119312627563 0.0008556987116936668 -0.29375623255106265 680.7096348009317 159075.3656203494 52.245483523039404 74636.40503291345 
0.00501002004008016 246384.34322495872 0.3096156970540306 0.0011275386356776797 -0.3084881584183529 897.0212496539968 159075.3656203494 60.446057208422815 86351.51029774689 
0.0052605210420841675 258262.92513535306 0.32454276331993437 0.0014359727236983848 -0.323106790596236 1142.4536651371818 159075.3656203494 68.58356559898724 97976.52228426748 
0.005511022044088176 270077.5288819558 0.33938943225409496 0.0017807088431816957 -0.33760872341091325 1416.7744122446181 159075.3656203494 76.65611291551237 109508.73273644625 
0.005761523046092184 281825.22769293806 0.354152025966562 0.0021614464073047906 -0.35199057955925717 1719.7442942704793 159075.3656203494 84.66181917140273 120945.45595914677 
0.0060120240480961915 293503.1113704916 0.36882688739491337 0.002577876448113904 -0.36624901094679946 2051.1174449936025 159075.3656203494 92.59882063915661 132284.02948450946 
0.0062625250501002 305108.287011757 0.3834103812102008 0.0030296816917216884 -0.38038069951847914 2410.6413885169895 159075.3656203494 100.46527031280445 143521.81473257783 
0.006513026052104208 316637.8797254672 0.3978988947175105 0.003516536635565507 -0.394382358081945 2798.0571007473422 159075.3656203494 108.25933836620294 154656.1976660042 
0.006763527054108216 328089.0333441306 0.412288838750919 0.004038107627707518 -0.4082507311232115 3213.0990724994213 159075.3656203494 115.97921260707228 165684.5894386747 
0.007014028056112224 339458.9111315743 0.42657664856261773 0.004594052948156902 -0.42198259561446083 3655.4953742095713 159075.3656203494 123.62309892666202 176604.42703808864 
0.007264529058116232 350744.69648567494 0.4407587847059913 0.00518402289219407 -0.43557476181379723 4124.967722242386 159075.3656203494 131.18922174493673 187413.1739213382 
0.00751503006012024 361943.59363610053 0.45483173391242515 0.005807659855676197 -0.44902407405674893 4621.231546774062 159075.3656203494 138.6758244511681 198108.3206445259 
0.007765531062124248 373052.8283368929 0.4687920099616308 0.006464598422302955 -0.4623274115393278 5143.99606123564 159075.3656203494 146.08116983982757 208687.385485468 
0.008016032064128256 384069.64855371777 0.48263615454526937 0.007154465452820819 -0.47548168909244853 5692.964333298923 159075.3656203494 153.4035405416694 219147.91505952776 
0.008266533066132264 394991.3251456119 0.49636073812366066 0.007876880176143818 -0.48848385794751686 6267.83335738745 159075.3656203494 160.64123944989754 229487.4849284251 
0.008517034068136272 405815.152541059 0.5099623607753649 0.009585428273351517 -0.5003769325020134 7627.443269074255 159075.3656203494 379.9290137923666 238732.414637843 
0.00876753507014028 416538.4494082283 0.5234376530394295 0.020490770828687294 -0.5029468822107421 16305.63709293166 159075.3656203494 2425.032057104228 238732.414637843 
0.009018036072144287 427158.5593192058 0.5367832767500867 0.033303417870410905 -0.5034798588796758 26501.617222712193 159075.36562034942 2849.1618383012014 238732.414637843 
0.009268537074148295 437672.85140805965 0.5499959258637029 0.04642870334933985 -0.503567222514363 36946.387470509435 159075.36562034936 2918.6836793578586 238732.414637843 
0.009519038076152304 448078.7210225689 0.5630723272777651 0.059515781398755456 -0.5035565458790097 47360.753289975306 159075.36562034942 2910.1874744011543 238732.414637843 
0.009769539078156312 458373.5903694626 0.5760092416417124 0.07248549266485683 -0.5035237489768556 57681.721608447675 159075.36562034942 2884.0885028225275 238732.414637843 
0.01002004008016032 468554.90915300266 0.5888034641594024 0.08531804327738068 -0.5034854208820218 67893.54095124872 159075.36562034942 2853.587943561524 238732.414637843 
0.010270541082164329 478620.1552067556 0.60145182538302 0.09800663288360945 -0.5034451924994106 77990.79976674025 159075.36562034942 2821.5751818229464 238732.414637843 
0.010521042084168335 488566.8351183963 0.6139511919982279 0.11054732725912492 -0.503403864739103 87970.36729796797 159075.36562034942 2788.6875622359375 238732.414637843 
0.010771543086172343 498392.4848473889 0.6262984676003678 0.12293684701283705 -0.5033616205875308 97829.63388827466 159075.36562034942 2755.0707009218445 238732.414637843 
0.011022044088176352 508094.67033538956 0.638490593461515 0.1351720852222546 -0.5033185082392604 107566.12712726058 159075.36562034942 2720.762949936552 238732.414637843 
0.01127254509018036 517670.9881092247 0.6505245492882038 0.147250002673458 -0.5032745466147458 117177.42848531861 159075.36562034942 2685.779365713681 238732.414637843 
0.011523046092184368 527119.065876291 0.6623973539696281 0.15916760556547185 -0.5032297484041562 126661.15557131928 159075.36562034942 2650.1300467793253 238732.414637843 
0.011773547094188376 536436.563112231 0.6741060663161369 0.17092194121792598 -0.503184125098211 136014.95871687203 159075.36562034942 2613.8241371665104 238732.414637843 
0.012024048096192383 545621.1716407394 0.685647785787841 0.18251009770304785 -0.5031376880847932 145236.52068347324 159075.36562034942 2576.870699073778 238732.414637843 
0.012274549098196391 554670.6162053563 0.6970196532131484 0.19392920432688887 -0.5030904488862595 154323.55704545355 159075.36562034942 2539.2789017103373 238732.414637843 
0.0125250501002004 563582.6550331047 0.708218851497053 0.20517643228802057 -0.5030424192090324 163273.81671415182 159075.36562034942 2501.058060760477 238732.414637843 
0.012775551102204408 572355.080389833 0.719242606318998 0.21624899536684355 -0.5029936109521544 172085.08248644974 159075.36562034942 2462.2176451908163 238732.414637843 
0.013026052104208416 580985.7191271265 0.7300881868201454 0.22714415061330298 -0.5029440362068425 180755.17159203815 159075.36562034942 2422.7672768959255 238732.414637843 
0.013276553106212424 589472.4332206505 0.7407529062798783 0.23785919902583863 -0.5028937072540397 189281.93623370878 159075.36562034942 2382.716728749328 238732.414637843 
0.013527054108216433 597813.1202997915 0.7512341227813665 0.24839148621987528 -0.5028426365614912 197663.26411932163 159075.36562034942 2342.075922277391 238732.414637843 
0.013777555110220439 606005.714168467 0.7615292398660368 0.25873840308535434 -0.5027908367806825 205897.07898505207 159075.36562034942 2300.8549252224993 238732.414637843 
0.014028056112224447 614048.1853169748 0.7716357071767808 0.26889738643306976 -0.502738320743711 213981.34110972885 159075.36562034942 2259.063949053475 238732.414637843 
0.014278557114228456 621938.5414247516 0.7815510210897404 0.27886591962963236 -0.502685101460108 221914.0478201224 159075.36562034942 2216.7133464368094 238732.414637843 
0.014529058116232464 629674.8278539215 0.791272725334519 0.28864153322090225 -0.5026311921136167 229693.2339870567 159075.36562034942 2173.8136086723375 238732.414637843 
0.014779559118236472 637255.1281335077 0.8007984116026601 0.2982218055437342 -0.5025766060589258 237316.97251222088 159075.36562034942 2130.37536309438 238732.414637843 
0.01503006012024048 644677.5644341916 0.8101257201442467 0.30760436332588487 -0.5025213568183617 244783.37480555993 159075.36562034942 2086.409370439207 238732.414637843 
0.015280561122244487 651940.2980334958 0.8192523403524683 0.31678688227392987 -0.5024654580785384 252090.59125312447 159075.36562034942 2041.9265221788855 238732.414637843 
0.015531062124248495 659041.5297712836 0.8281760113360175 0.32576708764905044 -0.5024089236869671 259236.81167526744 159075.36562034942 1996.937837823787 238732.414637843 
0.015781563126252503 665979.5004954543 0.8368945224791677 0.3345427548305423 -0.5023517676486254 266220.2657750696 159075.36562034942 1951.4544621922887 238732.414637843 
0.01603206412825651 672752.4914977297 0.8454057139893989 0.34311170986691003 -0.5022940041224888 273039.2235768869 159075.36562034942 1905.4876626502721 238732.414637843 
0.01628256513026052 679358.8249394209 0.8537074774324317 0.3514718300144089 -0.5022356474180227 279691.9958549087 159075.36562034942 1859.048826319727 238732.414637843 
0.016533066132264528 685796.864267071 0.8617977562545387 0.3596210442629016 -0.5021767119916372 286176.9345516207 159075.36562034942 1812.1494572579115 238732.414637843 
0.016783567134268536 692065.0146178692 0.8696745462920042 0.36755733384889805 -0.5021172124431061 292492.4331860693 159075.36562034942 1764.8011736073893 238732.414637843 
0.017034068136272545 698161.7232147392 0.8773358962676061 0.3752787327556551 -0.5020571635119511 298636.9272518285 159075.36562034942 1717.0157047183172 238732.414637843 
0.017284569138276553 704085.4797510006 0.8847799082739956 0.38278332820020666 -0.5019965800737889 304608.8946045658 159075.36562034942 1668.8048882423655 238732.414637843 
0.01753507014028056 709834.8167645088 0.8920047382438552 0.39006926110720824 -0.5019354771366469 310406.85583911603 159075.36562034942 1620.1806672004109 238732.414637843 
0.017785571142284566 715408.3100011826 0.8990085964067218 0.3971347265694755 -0.5018738698372462 316029.3746559661 159075.36562034942 1571.1550870239682 238732.414637843 
0.018036072144288574 720804.5787678274 0.9057897477323568 0.40397797429510657 -0.5018117734372503 321475.05821706366 159075.36562034942 1521.7402925712743 238732.414637843 
0.018286573146292583 726022.286274167 0.9123465123605555 0.41059730904107067 -0.5017492033194848 326742.55749085604 159075.36562034942 1471.9485251185388 238732.414637843 
0.01853707414829659 731060.139964 0.9186772660172913 0.41699109103316334 -0.5016861749841279 331830.5675864799 159075.36562034942 1421.7921193275972 238732.414637843 
0.0187875751503006 735916.8918353982 0.9247804404170885 0.4231577363722193 -0.5016227040448692 336737.82807701535 159075.36562034942 1371.2835001903582 238732.414637843 
0.019038076152304607 740591.338749868 0.9306545236515261 0.42909571742648395 -0.5015588062250422 341463.1233117248 159075.36562034942 1320.4351799507124 238732.414637843 
0.019288577154308616 745082.3227303976 0.9362980605637745 0.434803563210045 -0.5014944973537295 346005.2827172001 159075.36562034942 1269.2597550049982 238732.414637843 
0.019539078156312624 749388.7312483166 0.941709653109075 0.44027985974723316 -0.5014297933618418 350363.1810873426 159075.36562034942 1217.7699027815047 238732.414637843 
0.019789579158316632 753509.4974988973 0.946887960701069 0.44552325042289875 -0.5013647102781702 354535.73886210483 159075.36562034942 1165.9783786000005 238732.414637843 
0.02004008016032064 757443.6006656288 0.9518317005438962 0.4505324363184793 -0.5012992642254169 358521.9223949244 159075.36562034942 1113.898012511967 238732.414637843 
0.02029058116232465 761190.0661730987 0.9565396479499743 0.4553061765337737 -0.5012334714162006 362320.7442087841 159075.36562034942 1061.5417061221913 238732.414637843 
0.020541082164328657 764747.96592842 0.9610106366433847 0.4598432884943449 -0.5011673481490397 365931.2632408347 159075.36562034942 1008.9224293927923 238732.414637843 
0.020791583166332665 768116.4185511416 0.9652435590487877 0.4641426482444718 -0.5011009108043158 369352.5850755191 159075.36562034942 956.0532174300448 238732.414637843 
0.02104208416833667 771294.5895915902 0.9692373665657977 0.4682031907255825 -0.5010341758402153 372583.8621661421 159075.36562034942 902.94716725564 238732.414637843 
0.02129258517034068 774281.6917375828 0.9729910698287468 0.472023910040095 -0.5009671597886518 375624.2940448285 159075.36562034942 849.6174345618444 238732.414637843 
0.021543086172344687 777076.9850094636 0.9765037389517747 0.47560385970060276 -0.5008998792511719 378473.12752081855 159075.36562034942 796.0772304526282 238732.414637843 
0.021793587174348695 779679.7769434163 0.9797745037591862 0.4789421528643444 -0.5008323508948418 381129.6568670528 159075.36562034942 742.3398181711254 238732.414637843 
0.022044088176352703 782089.4227630041 0.9828025540010142 0.48203796255289594 -0.5007645914481182 383593.22399499785 159075.36562034942 688.4185098137751 238732.414637843 
0.02229458917835671 784305.3255388966 0.9855871395537396 0.484890521857034 -0.5006966176967056 385863.2186176715 159075.36562034942 634.3266630326327 238732.414637843 
0.02254509018036072 786326.9363367445 0.9881275706061142 0.4874991241267186 -0.5006284464793956 387939.0784008257 159075.36562034942 580.0776777263386 238732.414637843 
0.022795591182364728 788153.7543531643 0.9904232178300463 0.4898631231461478 -0.5005600946838984 389820.2891022511 159075.36562034942 525.6849927208011 238732.414637843 
0.023046092184368736 789785.3270397999 0.9924735125364991 0.4919819332938415 -0.5004915792426576 391506.3846991676 159075.36562034942 471.16208243979867 238732.414637843 
0.023296593186372744 791221.2502154293 0.9942779468163698 0.4938550296877145 -0.5004229171286554 392996.9475036697 159075.36562034942 416.5224535671913 238732.414637843 
0.023547094188376753 792461.1681660915 0.9958360736663115 0.4954819483151027 -0.5003541253512088 394291.60826619813 159075.36562034942 361.7796417009448 238732.414637843 
0.02379759519038076 793504.7737332052 0.9971475070994674 0.49686228614771133 -0.5002852209517561 395390.0462670126 159075.36562034942 306.9472080000866 238732.414637843 
0.024048096192384766 794351.808389659 0.998211922241088 0.4979957012414538 -0.5002162209996341 396291.9893956415 159075.36562034942 252.03873582507876 238732.414637843 
0.024298597194388774 795002.0623038566 0.9990290554090124 0.4988819128211613 -0.5001471425878512 396997.214218291 159075.36562034942 197.06782737315353 238732.414637843 
0.024549098196392782 795455.3743916953 0.9995987041789873 0.49963305629780763 -0.4999656478811797 397594.9553491175 159075.36562034942 167.03261456536407 238618.02080766298 
0.02479959919839679 795711.6323564722 0.9999207274348142 0.5003831280101452 -0.499537599424669 398191.84379320755 159075.36562034942 166.79434002202515 238277.62860289312 
0.0250501002004008 795770.7727167024 0.9999950454033062 0.501131512111825 -0.49886353329148114 398787.38947518164 159075.36562034942 166.41911895155383 237741.5985022198 
0.025300601202404807 795632.7808218444 0.9998216396740497 0.5018780272436969 -0.4979436124303528 399381.44807388366 158937.37372549134 166.00356881755621 237147.95545365175 
0.025551102204408815 795297.69085593 0.9994005532039665 0.5026226780720207 -0.4967778751319458 399974.0233025748 158602.28375957697 165.58905631622335 236555.79473746198 
0.025801603206412824 794765.5858290958 0.9987318903066702 0.5033654692514657 -0.49536642105520445 400565.11886524415 158070.1787327428 165.17557885657655 235965.11265225225 
0.026052104208416832 794036.5975570201 0.9978158166266279 0.5041064054251408 -0.49370941120148704 401154.7384566319 157341.19046066713 164.76313385410683 235375.90550586692 
0.02630260521042084 793110.9066282677 0.9966525590981226 0.5048454912246222 -0.49180706787350037 401742.8857622526 156415.4995319147 164.35171873075873 234788.16961536964 
0.02655310621242485 791988.7423595549 0.9952424058890388 0.505582731269983 -0.4896596746190558 402329.5644584178 155293.33526320185 163.94133091491415 234201.90130702022 
0.026803607214428857 790670.3827389409 0.9935857063294747 0.5063181301698215 -0.4872675761596532 402914.77821225947 153974.97564258787 163.53196784137646 233617.09691625214 
0.027054108216432865 789156.1543569639 0.9916828708252043 0.5070516925212908 -0.48463117830391356 403498.53068175254 152460.74726061092 163.12362695135434 233033.75278764908 
0.02730460921843687 787446.4323257369 0.9895343707560109 0.5077834229101263 -0.48175094784588457 404080.82551573805 150751.02522938384 162.7163056924457 232451.8652749225 
0.027555110220440878 785541.6401860217 0.9871407383589129 0.5085133259106752 -0.4786274124482377 404661.66635394585 148846.23308966868 162.31000151862193 231871.43074088852 
0.027805611222444886 783442.2498023085 0.9845025665963169 0.5092414060859244 -0.47526116051039247 405241.05682701734 146746.8427059555 161.9047118902118 231292.44555744546 
0.028056112224448895 781148.781245923 0.9816205090091249 0.509967667987529 -0.4716528410215959 405819.0005565281 144453.37414957 161.50043427388567 230714.90610555102 
0.028306613226452903 778661.8026661916 0.9784952795548371 0.5106921161558406 -0.4678031633989964 406395.50115501066 141966.39556983858 161.09716614263974 230138.80877519966 
0.02855711422845691 775981.9301496968 0.9751276524306862 0.5114147551199358 -0.4637128973107504 406970.562225977 139286.52305334376 160.69490497578008 229564.14996540017 
0.02880761523046092 773109.8275676572 0.9715184618818495 0.5121355893976437 -0.45938287248420584 407544.18736394116 136414.4204713042 160.29364825890698 228990.92608415286 
0.029058116232464928 770046.2064114695 0.9676686019947849 0.5128546234955745 -0.45481397849921035 408116.38015444163 133350.79931511648 159.8933934838992 228419.13354842743 
0.029308617234468936 766791.8256164555 0.963579026475745 0.5135718619091469 -0.45000716456659806 408687.1441740637 130096.41852010251 159.49413814889823 227848.76878414035 
0.029559118236472944 763347.4913738541 0.9592507484145193 0.5142873091226168 -0.4449634392919025 409256.482990462 126652.0842775011 159.09587975829288 227279.82822613273 
0.029809619238476952 759714.0569311074 0.954684840033466 0.5150009696091041 -0.43968387042436186 409824.4001623826 123018.64983475441 158.6986158227034 226712.30831814776 
0.03006012024048096 755892.4223804907 0.9498824324218971 0.5157128478306205 -0.4341695845912765 410390.8992396853 119197.01528413768 158.30234385896608 226146.20551280872 
0.03031062124248497 751883.5344361372 0.9448447152558788 0.5164229482380982 -0.42842176701778056 410955.983763366 115188.12733978417 157.90706139011775 225581.51627159683 
0.030561122244488974 747688.3861995125 0.9395729365035187 0.5171312752714162 -0.42244166123210247 411519.6572655787 110992.97910315951 157.51276594538024 225018.23706482895 
0.030811623246492982 743308.0169133992 0.9340684021158131 0.5178378333594283 -0.41623056875638476 412081.9232696574 106612.6098170462 157.11945506014476 224456.36437163543 
0.03106212424849699 738743.5117044513 0.9283324757031318 0.5185426269199903 -0.4097898487831415 412642.7852901385 102048.10460809828 156.72712627595692 223895.8946799385 
0.031312625250501 733996.0013143793 0.9223665781974153 0.5192456603599873 -0.403120917837428 413202.24683278246 97300.59421802626 156.33577714050097 223336.82448642998 
0.03156312625250501 729066.6618198395 0.9161721875001768 0.5199469380753607 -0.3962252494248161 413760.3113945959 92371.25472348649 155.94540520758463 222779.1502965495 
0.031813627254509015 723956.7143410891 0.909750838116388 0.5206464644511358 -0.3891043736652522 414316.9824638533 87261.30724473612 155.55600803712377 222222.86862446257 
0.03206412825651302 718667.4247394844 0.903104120774344 0.5213442438614485 -0.3817598769128955 414872.26352011896 81972.01764313143 155.1675831951272 221667.9759930389 
0.03231462925851703 713200.1033038964 0.896233682031601 0.5220402806695718 -0.3741934013620293 415426.1580342686 76504.69620754337 154.78012825368148 221114.46893383074 
0.03256513026052104 707556.1044261177 0.8891412238670816 0.5227345792279436 -0.36640664463913797 415978.6694685111 70860.69732976472 154.39364079093562 220562.34398705093 
0.03281563126252505 701736.8262653481 0.8818285032594538 0.5234271438781927 -0.35840135938126116 416529.8012764104 65041.41916899511 154.00811839108604 220011.59770155154 
0.033066132264529056 695743.7104018343 0.874297331751883 0.5241179789511659 -0.3501793528007171 417079.5569029065 59048.30330548133 153.62355864436145 219462.2266348021 
0.033316633266533065 689578.2414797549 0.8665495750032666 0.5248070887669543 -0.3417424862363123 417627.93978433765 52882.8343834019 153.2399591470078 218914.22735286833 
0.03356713426853707 683241.9468394368 0.8585871523260651 0.5254944776349203 -0.3330926746911448 418174.9533484615 46546.53974308376 152.85731750127317 218367.5964303903 
0.03381763527054108 676736.3961389954 0.85041203621084 0.5261801498537233 -0.32423188635711675 418720.60101447627 40040.98904264241 152.4756313153929 217822.3304505613 
0.03406813627254509 670063.2009654909 0.8420262518376189 0.5268641097113468 -0.31516214212627214 419264.8861930428 33367.79386913788 152.09489820357462 217278.42600510662 
0.0343186372745491 663224.014435698 0.833431876574208 0.5275463614851248 -0.30588551508908324 419807.81228630524 26528.607339345035 151.71511578598322 216735.8796942618 
0.034569138276553106 656220.5307865875 0.8246310394615752 0.5282269094417668 -0.2964041300198085 420349.3826879126 19525.123690234497 151.33628168872613 216194.68812675166 
0.034819639278557114 649054.4849556223 0.815625920686436 0.5289057578373854 -0.28672016284905066 420889.60078304 12359.077859269339 150.9583935438384 215654.84791976918 
0.03507014028056112 641727.6521509693 0.8064187510411646 0.5295829109175211 -0.2768358401236435 421428.4699484096 5032.245054616244 150.5814489892679 215116.35569895417 
0.035320641282565124 634241.8474117365 0.7970118113711719 0.5302583729171696 -0.26675343845400235 421965.9935523119 -2453.5596846165136 150.20544566886056 214579.20809837227 
0.03557114228456913 626598.9251583421 0.7874074320098833 0.5309321480608066 -0.2564752839490767 422502.1749546268 -10096.481938010897 149.83038123234564 214043.4017604938 
0.03582164328657314 618800.778733129 0.7776079922014565 0.5316042405624135 -0.24600375163904298 423037.0175068446 -17894.62836322398 149.45625333532115 213508.9333361731 
0.03607214428857715 610849.3399313372 0.7676159195113853 0.5322746546255045 -0.2353412648858808 423570.5245520867 -25846.067165015847 149.0830596392389 212975.79948462706 
0.03632264529058116 602746.5785225476 0.7574336892251277 0.5329433944431509 -0.2244902947819768 424102.6994251269 -33948.8285738054 148.71079781139028 212443.99687341473 
0.036573146292585165 594494.5017627241 0.7470638237349194 0.5336104641980067 -0.2134533595369127 424633.5454524118 -42200.90533362888 148.33946552489135 211913.52217841626 
0.036823647294589174 586095.153896964 0.7365088919149126 0.5342758680623357 -0.2022330238525769 425163.06595208216 -50600.25319938897 147.9690604586685 211384.37208381217 
0.03707414829659318 577550.6156530885 0.7257715084848021 0.5349396101980347 -0.1908318982867674 425691.2642339931 -59144.79144326446 147.59958029744374 210856.5432820625 
0.03732464929859719 568863.0037261944 0.7148543333620941 0.5356016947566606 -0.1792526386054335 426218.14359973493 -67832.40337015863 147.23102273172043 210330.0324738864 
0.0375751503006012 560034.4702542955 0.7037600710031785 0.5362621258794544 -0.16749794512372407 426743.707342654 -76660.9368420575 146.86338545776883 209804.83636824123 
0.03782565130260521 551067.202285185 0.6924914697333671 0.5369209076973676 -0.1555705620359995 427267.95874787314 -85628.20481116802 146.49666617761156 209280.9516823023 
0.038076152304609215 541963.42123465 0.6810513210660667 0.5375780443310865 -0.14347327673498023 427790.9010923121 -94731.98586170305 146.1308625990093 208758.37514144188 
0.03832665330661322 532725.3823361682 0.6694424590112479 0.5382335398910572 -0.13120891912019073 428312.53764470824 -103970.02476018481 145.76597243544649 208237.10347920933 
0.03857715430861723 523355.3740822353 0.6576677593733954 0.5388873984775112 -0.11878036089588417 428832.8716656367 -113340.03301411768 145.40199340611707 207717.13343731014 
0.03882765531062124 513855.71765744383 0.6457301390390946 0.53953962418049 -0.10619051485860465 429351.9064075311 -122839.68943890918 145.03892323591012 207198.46176558593 
0.03907815631262525 504228.7663634705 0.6336325552544493 0.5401902210798695 -0.09344233417457981 429869.6451147037 -132466.6407328825 144.6767596553957 206681.0852219939 
0.039328657314629256 494476.90503610374 0.6213780048924965 0.5408391932453854 -0.08053881164711107 430386.0910233655 -142218.50206024927 144.31550040081066 206165.00057258666 
0.039579158316633264 484602.5494544607 0.6089695237108073 0.5414865447366575 -0.06748297897414979 430901.2473616468 -152092.85764189233 143.95514321404445 205650.2045914921 
0.03982965931863727 474608.1457425384 0.596410185599453 0.5421228287814834 -0.05428735681796959 431407.59661712253 -159075.36562034942 141.49409445591647 202134.42065130928 
0.04008016032064128 464496.16976324795 0.5837031018195269 0.5427257941616705 -0.04097730765785634 431887.43181278394 -159075.36562034942 134.08501299047603 191550.0185578229 
0.04033066132264529 454269.12650508224 0.5708514202324075 0.5432951630152737 -0.02755625721713384 432340.53183039476 -159075.36562034942 126.61414230691092 180877.3461527299 
0.0405811623246493 443929.54946156626 0.5578583245199533 0.5438306661238922 -0.014027658396061127 432766.6824300109 -159075.36562034942 119.0834044732021 170119.14924743157 
0.040831663326653306 433480.0000036487 0.5447270333958265 0.5443320429785594 -0.0003949904172670937 433165.6763024151 -159075.36562034942 111.49473620976131 159278.19458537333 
0.041082164328657314 422923.06674518745 0.5314607998081387 0.5447990418434793 0.01333824203534062 433537.3131198367 -159075.36562034936 103.85008841010297 148357.26915729 
0.04133266533066132 412261.36490168277 0.518062910133611 0.5452314198175898 0.02716850968397877 433881.3995849437 -159075.36562034936 96.15142565800123 137359.17951143035 
0.04158316633266533 401497.5356424254 0.5045366833634599 0.5456289428939406 0.04109225953048068 434197.7494780945 -159075.36562034942 88.40072574125728 126286.751058939 
0.04183366733466933 390634.2454362136 0.4908854702812004 0.5459913860168693 0.055105915735668864 434486.18370283773 -159075.36562034936 80.5999791621941 115142.82737456301 
0.04208416833667334 379674.1853907997 0.47711265263257024 0.5463185331369618 0.06920588050439153 434746.5303296494 -159075.36562034936 72.75118864499824 103930.26949285463 
0.04233466933867735 368620.0705862373 0.46322164228778967 0.5466101772637842 0.08338853497599458 434978.62463789614 -159075.36562034936 64.85636864003533 92651.95520005048 
0.04258517034068136 357474.63940228947 0.4492158803963572 0.5468661205163725 0.09765024012001533 435182.309156014 -159075.36562034936 56.91754482525966 81310.77832179953 
0.042835671342685365 346240.6528400615 0.4350988365345885 0.5470861741714665 0.11198733763687807 435357.43369989336 -159075.36562034936 48.93675360483888 69909.6480069127 
0.04308617234468937 334920.8938380331 0.4208740078461167 0.5472701587094787 0.12639615086336198 435503.8554094596 -159075.36562034942 40.916041605122395 58451.48800731772 
0.04333667334669338 323518.1665826561 0.40654491817556454 0.547417903858184 0.14087298568261947 435621.4387834418 -159075.36562034942 32.85746516807695 46939.23595439565 
0.04358717434869739 312035.295813686 0.39211511719559755 0.5475292486341213 0.15541413143852378 435710.0557123189 -159075.36562034942 24.76308984231191 35375.84263187416 
0.0438376753507014 300475.12612442335 0.377588179527582 0.5476040413816954 0.17001586185411338 435769.5855094376 -159075.36562034942 16.634989871824363 23764.27124546338 
0.044088176352705406 288840.52125703986 0.3629677038560652 0.5476421398099701 0.18467443595390493 435799.9149402916 -159075.36562034942 8.475247682590544 12107.496689415064 
0.044338677354709415 277134.3633931548 0.3482573120372877 0.547643411027144 0.19938609898985626 435800.93824995763 -159075.36562034942 0.2859533671256149 408.50481017945 
0.04458917835671342 265359.55243984814 0.333460648201961 0.5476077315726994 0.2141470833707384 435772.5571886791 -159075.36562034936 -7.930795832854161 -11329.708332648803 
0.04483967935871743 253519.00531128244 0.31858137785252666 0.5475349874472167 0.22895360959469008 435714.68103559274 -159075.3656203494 -16.172896045540764 -23104.13720791538 
0.04509018036072144 241615.6552061084 0.30362318695511786 0.547425074139847 0.24380188718472912 435627.22662059113 -159075.36562034936 -24.43823728979049 -34911.767556843566 
0.04534068136272545 229652.45088083902 0.2885897810264539 0.5472778966534365 0.25868811562698263 435510.1183443168 -159075.36562034942 -32.72470399739159 -46749.57713913085 
0.045591182364729456 217632.35591937002 0.2734848842158928 0.5470933695272948 0.273608485311402 435363.28819628165 -159075.36562034936 -41.030175536717884 -58614.536481025556 
0.045841683366733464 205558.34799882636 0.2583122383828668 0.5468714168576048 0.28855917847473794 435186.6757711091 -159075.36562034936 -49.352526737637014 -70503.60962519575 
0.04609218436873747 193433.4181519158 0.2430756021699285 0.5466119723154649 0.30353637014553636 434980.22828289255 -159075.3656203494 -57.689628417546864 -82413.75488220982 
0.04634268537074148 181260.57002597649 0.2277787500716424 0.5463149791625623 0.31853622909091994 434743.90057766845 -159075.3656203494 -66.03934790840391 -94341.92558343417 
0.04659318637274549 169042.8191389 0.21242547149955054 0.545980390264472 0.33355491876492144 434477.65514400025 -159075.3656203494 -74.39954958461635 -106285.07083516623 
0.0468436873747495 156783.19213210896 0.19701956984343624 0.5456081681015791 0.3485885982581428 434181.4621216704 -159075.36562034942 -82.76809539167422 -118240.13627382033 
0.047094188376753505 144484.7260207858 0.1815648615291339 0.5451982847776199 0.363633423248486 433855.2993084786 -159075.36562034936 -91.14284537537763 -130204.06482196807 
0.047344689378757514 132150.4674415277 0.16606517507310423 0.5447507220258431 0.3786855469527388 433499.15216514445 -159075.36562034936 -99.52165821153906 -142173.79744505582 
0.04759519038076152 119783.47189761739 0.1505243501340137 0.5442654712127841 0.39374112107877046 433113.01381831325 -159075.36562034936 -107.90239173602725 -154146.2739086104 
0.04784569138276553 107386.80300209962 0.13494623656155622 0.5437425333396588 0.4087962967781026 432696.8850616641 -159075.36562034942 -116.28290347501799 -166118.43353574 
0.04809619238476953 94963.53171884979 0.11933469344275192 0.5431819190413691 0.4238472255986172 432250.77435512067 -159075.3656203494 -124.6610511753223 -178087.21596474617 
0.04834669338677354 82516.73560181454 0.10369358814594876 0.5425836485831257 0.43889006043717693 431774.6978221637 -159075.36562034942 -133.03469333466552 -190049.56190666507 
0.04859719438877755 70049.49803263039 0.08802679536278572 0.5419477518546859 0.4539209564919002 431268.6792452469 -159075.3656203494 -141.40168973177475 -202002.4139025354 
0.048847695390781556 57564.9074567914 0.07233819614833287 0.5412742683622105 0.4689360722138776 430732.75005931716 -159075.3656203494 -149.75990195615412 -213942.7170802202 
0.049098196392785565 45066.05661856318 0.05663167695965591 0.5405632472177392 0.48393157025808325 430166.94934343983 -159075.3656203494 -158.10719393741283 -225867.4199105898 
0.04934869739478957 32556.04179483273 0.04091112869304351 0.5398147471262871 0.49890361843324355 429571.3238105325 -159075.3656203494 -166.44143247401342 -237773.47496287638 
0.04959919839679358 20037.962028086633 0.02518044572013928 0.5282981391414449 0.5031176934213055 420406.70172179403 -159075.3656203494 -2560.959435515075 -238732.414637843 
0.04984969939879759 7514.918358697462 0.009443524923204405 0.5134829679292641 0.5040394430060596 408617.1637994431 -159075.3656203494 -3294.465182553252 -238732.414637843 
0.0501002004008016 -5009.986943279795 -0.006295735270235435 0.49794553605324493 0.5042412713234804 396252.86852994305 -159075.3656203494 -3455.0752150304306 -238732.414637843 
0.050350701402805606 -17533.651146616296 -0.022033435853126403 0.4822515757349571 0.5042850115880835 383764.01175803266 -159075.3656203494 -3489.882646456507 -238732.414637843 
0.050601202404809614 -30052.97182753497 -0.037765678204769955 0.46652769448236076 0.5042933726871307 371251.34463498276 -159075.3656203494 -3496.536204325353 -238732.414637843 
0.05085170340681362 -42564.84763825859 -0.05348856505660882 0.4508045904476011 0.5042931555042098 358739.2959954093 -159075.3656203494 -3496.363375475525 -238732.414637843 
0.05110220440881763 -55066.17907528769 -0.06919820145767352 0.4350920126120685 0.5042902140697421 346235.62383686274 -159075.3656203494 -3494.022653958093 -238732.414637843 
0.05135270541082164 -67553.86924722843 -0.08489069573946331 0.4193951319275702 0.5042858276670336 333744.4430730642 -159075.3656203494 -3490.5320621002925 -238732.414637843 
0.05160320641282565 -80024.82464196833 -0.10056216048000766 0.4037181161491103 0.5042802766291179 321269.0702982891 -159075.3656203494 -3486.1146820649888 -238732.414637843 
0.051853707414829656 -92475.95589301526 -0.1162087134668762 0.3880649098538663 0.5042736233207425 308812.6445073684 -159075.3656203494 -3480.8201421912613 -238732.414637843 
0.052104208416833664 -104904.17854481237 -0.13182647865890182 0.3724394040518096 0.5042658827107114 296378.26206766645 -159075.3656203494 -3474.6603542864664 -238732.414637843 
0.05235470941883767 -117306.41381683481 -0.14741158714637298 0.35684547247952075 0.5042570596258937 283969.0056008126 -159075.3656203494 -3467.6391594550096 -238732.414637843 
0.05260521042084168 -129679.58936627742 -0.1629601781094553 0.3412869787779518 0.5042471568874071 271587.94969458814 -159075.3656203494 -3459.7588026731087 -238732.414637843 
0.05285571142284569 -142020.640049154 -0.17846839977461704 0.32576777731257034 0.5042361770871874 259238.16155557847 -159075.3656203494 -3451.0213465400643 -238732.414637843 
0.0531062124248497 -154326.50867960812 -0.19393241036880732 0.3102917126067084 0.5042241229755158 246922.70055824635 -159075.3656203494 -3441.4289796620646 -238732.414637843 
0.053356713426853705 -166594.1467872551 -0.2093483790711601 0.2948626184739562 0.5042109975451163 234644.61755451304 -159075.3656203494 -3430.984083575724 -238732.414637843 
0.053607214428857713 -178820.5153723622 -0.2247124869619815 0.2794843170869492 0.5041968040489307 222406.95413272266 -159075.3656203494 -3419.6892468924393 -238732.414637843 
0.05385771543086172 -191002.5856586881 -0.2400209279687959 0.2641606180345622 0.5041815460033581 210212.74186738077 -159075.3656203494 -3407.547267876463 -238732.414637843 
0.05410821643286573 -203137.33984378332 -0.25526990980920117 0.24889531737906428 0.5041652271882655 198065.00156886247 -159075.3656203494 -3394.5611544534017 -238732.414637843 
0.05435871743486974 -215221.7718465753 -0.2704556549303118 0.23369219671593314 0.504147851646245 185966.74253523612 -159075.3656203494 -3380.73412361904 -238732.414637843 
0.05460921843687374 -227252.8880520512 -0.2855744014445551 0.21855502223709988 0.5041294236816549 173920.96180681762 -159075.3656203494 -3366.0696006763947 -238732.414637843 
0.05485971943887775 -239227.70805284954 -0.30062240406158236 0.2034875437979796 0.504109947859562 161930.64342373647 -159075.3656203494 -3350.571218393624 -238732.414637843 
0.055110220440881756 -251143.2653875829 -0.3155959350160729 0.1884934939885402 0.5040894290046132 149998.75768671624 -159075.3656203494 -3334.2428161067764 -238732.414637843 
0.055360721442885764 -262996.6082757028 -0.33049128499119224 0.173576587208648 0.5040678721998402 138128.26042125758 -159075.3656203494 -3317.088438768006 -238732.414637843 
0.05561122244488977 -274784.80034872895 -0.34530476403748195 0.15874051874791878 0.5040452827854007 126322.09224540739 -159075.3656203494 -3299.112335943942 -238732.414637843 
0.05586172344689378 -286504.9213776632 -0.36003270248695524 0.1439889638703008 0.5040216663572561 114583.17784129272 -159075.3656203494 -3280.318960763554 -238732.414637843 
0.05611222444889779 -298154.0679964008 -0.3746714518621618 0.12932557690362204 0.5039970287657838 102914.42523060572 -159075.3656203494 -3260.7129688141436 -238732.414637843 
0.0563627254509018 -309729.35442096886 -0.38921738578001003 0.11475399033431989 0.50397137611433 91318.72505421242 -159075.3656203494 -3240.2992169888826 -238732.414637843 
0.056613226452905806 -321227.91316440346 -0.403666900850108 0.10027781390758703 0.503944714757695 79798.94985607144 -159075.3656203494 -3219.0827622825277 -238732.414637843 
0.056863727454909814 -332646.8957471013 -0.4180164175674173 0.08590063373314472 0.503917051300562 68357.95337163107 -159075.3656203494 -3197.0688605399578 -238732.414637843 
0.05711422845691382 -343983.4734024573 -0.43226238119898397 0.07162601139687473 0.5038883925958587 56998.56982088845 -159075.3656203494 -3174.262965153374 -238732.414637843 
0.05736472945891783 -355234.83777762007 -0.4464012626645333 0.05745748307852715 0.5038587457430604 45723.61320628362 -159075.3656203494 -3150.670725711294 -238732.414637843 
0.05761523046092184 -366398.20162919204 -0.4604295594107126 0.04339855867571894 0.5038281180864316 34535.87661559989 -159075.3656203494 -3126.297986599545 -238732.414637843 
0.05786573146292585 -377470.79951370007 -0.47434379627876233 0.02945272093444413 0.5037965172132065 23438.131530045695 -159075.3656203494 -3101.1507855533737 -238732.414637843 
0.058116232464929855 -388449.88847266126 -0.48814052636539484 0.015623424586313732 0.5037639509517086 12433.127137692012 -159075.3656203494 -3075.2353521608825 -238732.414637843 
0.058366733466933864 -399332.7487120856 -0.5018163318766828 0.0019140954927300074 0.5037304273694129 1523.589652427853 -159075.3656203494 -3048.5581063210584 -238732.414637843 
0.05861723446893787 -410116.6842762354 -0.5153678249747303 -0.011671870203784126 0.5036959547709462 -9287.778361390341 -159075.3656203494 -3021.125656652675 -238732.414637843 
0.05886773547094188 -420799.02371548 -0.5287916486169236 -0.025131106920893306 0.5036605416960304 -19998.2986584305 -159075.3656203494 -2992.944798857107 -238732.414637843 
0.05911823647294589 -431377.12074808154 -0.542084477387556 -0.03846028047018941 0.5036241969173666 -30605.31797585387 -159075.36562034936 -2964.022514035305 -238732.414637843 
0.0593687374749499 -441848.35491574556 -0.5552430183216167 -0.05165608888315368 0.5035869294384631 -41106.20869059483 -159075.36562034942 -2934.3659669583085 -238732.414637843 
0.059619238476953905 -452210.132232771 -0.568264011720537 -0.06471526322913448 0.5035487484914025 -51498.36947028687 -159075.36562034942 -2903.9825042917323 -238732.414637843 
0.05986973947895791 -462459.88582864817 -0.5811442319597022 -0.07763456842514492 0.5035096635345573 -61779.22591767906 -159075.36562034936 -2872.8796527767463 -238732.414637843 
0.06012024048096192 -472595.0765839353 -0.5938804882875187 -0.09041080403727286 0.5034696842502459 -71946.23120837794 -159075.36562034942 -2841.065117364934 -238732.414637843 
0.06037074148296593 -482613.19375926076 -0.6064696256158404 -0.10304080507350755 0.5034288205423328 -81996.86672175884 -159075.36562034936 -2808.5467793095654 -238732.414637843 
0.06062124248496994 -492511.75561729743 -0.6189085253015653 -0.11552144276778771 0.5033870825337775 -91928.64266489154 -159075.36562034936 -2775.3326942135295 -238732.414637843 
0.060871743486973946 -502288.3100375507 -0.6311941059192007 -0.12784962535507555 0.5033444805641252 -101739.09868932459 -159075.36562034936 -2741.431090033738 -238732.414637843 
0.06112224448897795 -511940.4351238087 -0.6433233240242078 -0.14002229883726253 0.5033010251869452 -111425.80450057378 -159075.36562034942 -2706.850365042477 -238732.414637843 
0.061372745490981956 -521465.7398041069 -0.6552931749069395 -0.1520364477397218 0.5032567271672177 -120986.36046016739 -159075.36562034942 -2671.5990857470765 -238732.414637843 
0.061623246492985964 -530861.8644230571 -0.6671006933369827 -0.1638890958583163 0.5032115974786664 -130418.39818009631 -159075.36562034942 -2635.6859847683195 -238732.414637843 
0.06187374749498997 -540126.4813263905 -0.6787429542977172 -0.17557730699667742 0.5031656473010399 -139719.58110952197 -159075.36562034942 -2599.1199586761436 -238732.414637843 
0.06212424849699398 -549257.2954375795 -0.6902170737109193 -0.18709818569357686 0.5031188880173425 -148887.60511360012 -159075.36562034942 -2561.9100657869685 -238732.414637843 
0.06237474949899799 -558252.0448263818 -0.7015202091512165 -0.19844887794020194 0.5030713312110145 -157920.19904427085 -159075.36562034942 -2524.0655239185767 -238732.414637843 
0.062625250501002 -567108.5012691783 -0.7126495605502274 -0.20962657188716555 0.5030229886630619 -166815.12530287873 -159075.36562034942 -2485.595708107192 -238732.414637843 
0.062875751503006 -575824.47080096 -0.7236023708902105 -0.2206284985410716 0.5029738723491389 -175570.18039448242 -159075.36562034942 -2446.510148285136 -238732.414637843 
0.06312625250501001 -584397.7942588272 -0.7343759268870445 -0.2314519324504637 0.5029239944365808 -184183.195473715 -159075.36562034942 -2406.818526919814 -238732.414637843 
0.06337675350701402 -592826.347816868 -0.744967559662376 -0.24209419238098667 0.5028733672813894 -192652.03688206055 -159075.36562034942 -2366.5306766150325 -238732.414637843 
0.06362725450901803 -601108.0435122837 -0.7553746454047697 -0.2525526419795964 0.5028220034251734 -200974.6066764156 -159075.36562034942 -2325.6565776756734 -238732.414637843 
0.06387775551102204 -609240.8297626281 -0.7655946060196889 -0.2628246904276491 0.5027699155920398 -209148.84314880092 -159075.36562034942 -2284.2063556347157 -238732.414637843 
0.06412825651302605 -617222.6918740362 -0.7756249097681555 -0.2729077930827121 0.5027171166854434 -217172.72133709845 -159075.36562034942 -2242.1902787453396 -238732.414637843 
0.06437875751503006 -625051.6525403141 -0.7854630718939244 -0.28279945210893503 0.5026636197849894 -225044.25352668468 -159075.36562034942 -2199.61875543702 -238732.414637843 
0.06462925851703406 -632725.772332767 -0.7951066552390196 -0.29249721709582627 0.5026094381431934 -232761.48974283738 -159075.36562034942 -2156.5023317372206 -238732.414637843 
0.06487975951903807 -640243.1501806445 -0.8045532708474797 -0.3019986856652812 0.5025545851821985 -240322.51823379318 -159075.36562034942 -2112.8516886588823 -238732.414637843 
0.06513026052104208 -647601.9238420805 -0.8138005785571588 -0.31130150406670853 0.5024990744904503 -247725.46594433422 -159075.36562034942 -2068.677639553879 -238732.414637843 
0.06538076152304609 -654800.2703654221 -0.8228462875794482 -0.32040336776011724 0.502442919819331 -254968.49897979398 -159075.36562034942 -2023.9911274357219 -238732.414637843 
0.0656312625250501 -661836.4065408158 -0.8316881570667579 -0.3293020219870056 0.5023861350797523 -262049.82306035626 -159075.36562034942 -1978.803222267122 -238732.414637843 
0.0658817635270541 -668708.5893419536 -0.8403239966676301 -0.33799526232892096 0.5023287343387092 -268967.6839655429 -159075.36562034942 -1933.125118218298 -238732.414637843 
0.06613226452905811 -675415.116357866 -0.8487516670693469 -0.3464809352535505 0.5022707318157964 -275720.3679687792 -159075.36562034942 -1886.968130894336 -238732.414637843 
0.06638276553106212 -681954.32621465 -0.8569690805278887 -0.35475693864820457 0.5022121418796841 -282306.2022619261 -159075.36562034942 -1840.3436945314313 -238732.414637843 
0.06663326653306613 -688324.5989870337 -0.8649742013851222 -0.36282122234056197 0.5021529790445602 -288723.5553696766 -159075.36562034942 -1793.2633591646522 -238732.414637843 
0.06688376753507014 -694524.3565996714 -0.8727650465730822 -0.3706717886065487 0.5020932579665335 -294970.83755371254 -159075.36562034942 -1745.738787766456 -238732.414637843 
0.06713426853707415 -700552.0632180728 -0.880339686105228 -0.3783066926652242 0.5020329934400037 -301046.5012065225 -159075.36562034942 -1697.7817533577722 -238732.414637843 
0.06738476953907815 -706406.2256290668 -0.8876962435545481 -0.38572404316055225 0.5019722003939959 -306949.041234783 -159075.36562034942 -1649.404136091332 -238732.414637843 
0.06763527054108216 -712085.393610709 -0.8948328965183998 -0.392922002629937 0.5019108938884629 -312676.9954322077 -159075.36562034942 -1600.6179203088357 -238732.414637843 
0.06788577154308617 -717588.1602915362 -0.9017478770699621 -0.39989878795940786 0.5018490891105543 -318228.9448417719 -159075.36562034942 -1551.435191571878 -238732.414637843 
0.06813627254509018 -722913.1624990843 -0.908439472196195 -0.406652670825341 0.501786801370854 -323603.5141072236 -159075.36562034942 -1501.868133668188 -238732.414637843 
0.06838677354709419 -728059.0810975801 -0.9149060242221974 -0.41318197812260965 0.5017240460995878 -328799.37181379413 -159075.36562034942 -1451.9290255935844 -238732.414637843 
0.0686372745490982 -733024.6413147242 -0.9211459312218524 -0.41948509237905207 0.5016608388428003 -333815.230818022 -159075.36562034942 -1401.6302385097906 -238732.414637843 
0.0688877755511022 -737808.613057484 -0.9271576474146664 -0.4255604521561618 0.5015971952585047 -338649.84856661136 -159075.36562034942 -1350.9842326802293 -238732.414637843 
0.06913827655310621 -742409.8112168169 -0.9329396835486948 -0.4314065524358918 0.5015331311128031 -343302.02740424185 -159075.36562034942 -1300.0035543826052 -238732.414637843 
0.06938877755511022 -746827.0959612536 -0.9384906072694695 -0.4370219449934886 0.501468662275981 -347770.61487025936 -159075.36562034942 -1248.7008328018437 -238732.414637843 
0.06963927855711423 -751059.3730192622 -0.9438090434748281 -0.44240523875625154 0.5014038047185765 -352054.50398416887 -159075.36562034942 -1197.0887769008975 -238732.414637843 
0.06988977955911824 -755105.5939503248 -0.9488936746555592 -0.447555100148136 0.5013385745074233 -356152.6335198601 -159075.36562034942 -1145.1801722722432 -238732.414637843 
0.07014028056112225 -758964.7564046643 -0.9537432412217841 -0.4524702534201143 0.5012729878016697 -360063.98826850066 -159075.36562034942 -1092.987877971145 -238732.414637843 
0.07039078156312625 -762635.9043715505 -0.9583565418149885 -0.4571494809662101 0.5012070608487784 -363787.5992900283 -159075.36562034942 -1040.5248233298128 -238732.414637843 
0.07064128256513025 -766118.1284161283 -0.9627324336056282 -0.46159162362512984 0.5011408099804984 -367322.5441531813 -159075.36562034942 -987.8040047545537 -238732.414637843 
0.07089178356713426 -769410.5659047073 -0.9668698325762376 -0.4657955809674164 0.5010742516088211 -370667.9471640087 -159075.36562034942 -934.8384825061789 -238732.414637843 
0.07114228456913826 -772512.4012184568 -0.9707677137899658 -0.4697603115680515 0.5010074022219144 -373822.97958279966 -159075.36562034942 -881.64137746469 -238732.414637843 
0.07139278557114227 -775422.865955456 -0.9744251116444814 -0.473484833264444 0.5009402783800374 -376786.8598293846 -159075.36562034942 -828.2258678789987 -238732.414637843 
0.07164328657314628 -778141.2391210463 -0.9778411201111751 -0.476968223399736 0.5008728967114391 -379558.85367675155 -159075.36562034942 -774.6051861022609 -238732.414637843 
0.07189378757515029 -780666.847306438 -0.9810148929596042 -0.48020961905136633 0.5008052739082378 -382138.27443293185 -159075.36562034942 -720.7926153136954 -238732.414637843 
0.0721442885771543 -782999.0648555331 -0.9839456439671282 -0.48320821724484037 0.5007374267222879 -384524.4831111121 -159075.36562034942 -666.8014862285319 -238732.414637843 
0.0723947895791583 -785137.3140199137 -0.9866326471136734 -0.4859632751526451 0.5006693719610282 -386716.8885879261 -159075.36562034942 -612.6451737951206 -238732.414637843 
0.07264529058116231 -787081.0651019654 -0.9890752367615858 -0.4884741102782664 0.5006011264833194 -388714.94774989114 -159075.36562034942 -558.3370938818566 -238732.414637843 
0.07289579158316632 -788829.8365860973 -0.9912728078205281 -0.49074010062526086 0.5005327071952672 -390518.165627951 -159075.36562034942 -503.8906999538343 -238732.414637843 
0.07314629258517033 -790383.1952580241 -0.9932248158973743 -0.4927606848513395 0.5004641310460348 -392126.0955200918 -159075.36562034942 -449.3194797399017 -238732.414637843 
0.07339679358717434 -791740.7563120855 -0.9949307774310698 -0.49453536240742624 0.5003954150236436 -393538.33910200157 -159075.36562034942 -394.6369518915161 -238732.414637843 
0.07364729458917835 -792902.1834465706 -0.9963902698124212 -0.4960636936616561 0.5003265761507651 -394754.5465257445 -159075.36562034942 -339.85666263371706 -238732.414637843 
0.07389779559118236 -793867.1889470299 -0.9976029314887878 -0.49734530000828386 0.5002576314805038 -395774.41650642775 -159075.36562034942 -284.9921824096665 -238732.414637843 
0.07414829659318636 -794635.5337575477 -0.9985684620536465 -0.4983798639614732 0.5001885980921732 -396597.6963968367 -159075.36562034942 -230.05710251855328 -238732.414637843 
0.07439879759519037 -795207.0275399636 -0.9992866223210104 -0.4991671292339464 0.500119493087064 -397224.18225002225 -159075.36562034942 -175.06503174894564 -238732.414637843 
0.07464929859719438 -795581.5287210229 -0.999757234384681 -0.49991795627513064 0.49983927810955037 -397821.6716480681 -159075.36562034942 -166.96227042752437 -238517.5291821777 
0.07489979959919839 -795758.9445274487 -0.9999801816623203 -0.5006674649484429 0.49931271671387734 -398418.1121183323 -159075.36562034942 -166.66915834129796 -238098.7976304257 
0.0751503006012024 -795739.2310089237 -0.9999554089243304 -0.5014151018442559 0.4985403070800746 -399013.0632710295 -159055.6521018244 -166.25298385654926 -237504.26265221325 
0.0754008016032064 -795522.3930489777 -0.9996829223075362 -0.5021608716358033 0.49752205067173294 -399606.5288249999 -158838.8141418784 -165.8378485634751 -236911.21223353592 
0.07565130260521041 -795108.484363778 -0.999162789313664 -0.5029047789847113 0.49625801032895267 -400198.51248979784 -158424.9054566787 -165.42374986720395 -236319.64266743427 
0.07590180360721442 -794497.6074888229 -0.9983951387926212 -0.5036468285410277 0.4947483102515935 -400789.0179657147 -157814.02858172357 -165.01068517934368 -235729.5502562053 
0.07615230460921843 -793689.9137535404 -0.9973801609105756 -0.5043870249432504 0.4929931359673252 -401378.04894380225 -157006.33484644105 -164.59865191796536 -235140.9313113791 
0.07640280561122244 -792685.6032438005 -0.9961181071028469 -0.5051253728183567 0.4909927342844902 -401965.60910589574 -156002.02433670114 -164.18764750758717 -234553.782153696 
0.07665330661322645 -791484.9247523489 -0.9946092900116199 -0.5058618767818323 0.48874741322978765 -402551.70212463674 -154801.3458452496 -163.77766937915834 -233968.09911308336 
0.07690380761523045 -790088.1757171755 -0.992854083408496 -0.5065965414376996 0.4862575419707964 -403136.3316634964 -153404.59681007615 -163.36871497004302 -233383.87852863292 
0.07715430861723446 -788495.7021478299 -0.9908529221018993 -0.5073293713785472 0.4835235507233522 -403719.5013767978 -151812.1232407306 -162.9607817240042 -232801.11674857748 
0.07740480961923847 -786707.8985397083 -0.9886063018293648 -0.5080603711855575 0.48054593064380735 -404301.21490973944 -150024.31963260903 -162.553867091188 -232219.81013026866 
0.07765531062124248 -784725.2077763254 -0.9861147791347312 -0.5087895454285358 0.4773252337061954 -404881.4758984177 -148041.6288692261 -162.14796852810744 -231639.95504015352 
0.07790581162324649 -782548.1210196022 -0.9833789712302714 -0.5095168986659387 0.47386207256433266 -405460.28796984936 -145864.54211250285 -161.74308349762657 -231061.54785375227 
0.0781563126252505 -780177.1775881923 -0.9803995558437938 -0.5102424354449024 0.47015712039889135 -406037.6547419948 -143493.59868109296 -161.33920946894486 -230484.58495563557 
0.0784068136272545 -777612.9648238799 -0.9771772710507517 -0.5109661603012708 0.46621111074948085 -406613.5798237801 -140929.38591678056 -160.9363439175811 -229909.0627394016 
0.07865731462925851 -774856.11794608 -0.9737129150914046 -0.5116880777596237 0.4620248373317809 -407188.06681512 -138172.53903898073 -160.53448432535777 -229334.977607654 
0.07890781563126252 -771907.319894479 -0.9700073461730727 -0.512408192333305 0.4575991538397677 -407761.11930694 -135223.7409873797 -160.13362818038522 -228762.32597197895 
0.07915831663326653 -768767.3011598536 -0.9660614822575393 -0.5131265085244506 0.45293497373308866 -408332.7408811992 -132083.72225275426 -159.73377297704613 -228191.10425292308 
0.07940881763527054 -765436.8396031094 -0.961876300833647 -0.5138430308240165 0.44803327000963045 -408902.93511091237 -128753.26069601008 -159.3349162159796 -227621.30887997092 
0.07965931863727455 -761916.7602625864 -0.9574528386751509 -0.5145577637118063 0.44289507496334457 -409471.7055601726 -125233.18135548709 -158.9370554040658 -227052.9362915226 
0.07990981963927855 -758207.9351496755 -0.9527921915838827 -0.5152707116564992 0.43752147992738355 -410039.0557841733 -121524.35624257615 -158.54018805441007 -226485.98293487154 
0.08016032064128256 -754311.2830328003 -0.9478955141182946 -0.5159818791156773 0.43191363500261737 -410604.98932923056 -117627.70412570098 -158.14431168632765 -225920.4452661824 
0.08041082164328657 -750227.7692098148 -0.9427640193074452 -0.516691270535854 0.4260727487715913 -411169.5097328052 -113544.19030271552 -157.74942382532808 -225356.3197504687 
0.08066132264529058 -745958.4052688745 -0.9373989783505016 -0.5173988903525002 0.42000008799800137 -411732.62052352517 -109274.82636177517 -157.3555220030997 -224793.60286157107 
0.08091182364729459 -741504.2488378425 -0.9318017203018336 -0.5181047429900731 0.41369697731176047 -412294.32522120717 -104820.66993074317 -156.9626037574942 -224232.29108213464 
0.0811623246492986 -736866.4033222871 -0.9259736317417724 -0.5188088328620425 0.4071647988797299 -412854.627336879 -100182.82441518782 -156.57066663251143 -223672.3809035878 
0.0814128256513026 -732046.0176321414 -0.9199161564331199 -0.519511164370918 0.4004049920622018 -413413.5303728014 -95362.43872504204 -156.1797081782837 -223113.8688261196 
0.08166332665330661 -727044.2858970889 -0.9136307949634928 -0.5202117419082771 0.39341905305521563 -413971.0378224899 -90360.70698998962 -155.78972595106083 -222556.75135865837 
0.08191382765531062 -721862.4471707505 -0.907119104373592 -0.5209105698547917 0.38620853451880033 -414527.1531707367 -85178.86826365115 -155.4007175131946 -222001.02501884944 
0.08216432865731463 -716501.7851237357 -0.9003826977714803 -0.5216076525802544 0.37877504519122585 -415081.8798936323 -79818.20621663635 -155.01268043312365 -221446.68633303384 
0.08241482965931864 -710963.6277256486 -0.8934232439329785 -0.522302994443607 0.3711202494893715 -415635.2214585877 -74280.04881854926 -154.62561228535836 -220893.73183622624 
0.08266533066132264 -705249.3469161169 -0.8862424668882689 -0.5229965997929655 0.3632458670953034 -416187.1813243554 -68565.76800901757 -154.23951065046538 -220342.15807209344 
0.08291583166332665 -699360.3582649251 -0.8788421454948058 -0.5236884729656486 0.3551536725291572 -416737.76294105157 -62676.779357825755 -153.85437311505282 -219791.96159293264 
0.08316633266533066 -693298.1206213468 -0.8712241129966534 -0.5243786182882029 0.3468454947084505 -417286.96975017735 -56614.54171424743 -153.4701972717551 -219243.13895965018 
0.08341683366733466 -687064.1357527488 -0.8633902565703424 -0.5250670400764302 0.33832321649391217 -417834.80518464034 -50380.556845649495 -153.08698071921776 -218695.68674173974 
0.08366733466933866 -680659.947972564 -0.8553425168573672 -0.5257537426354142 0.329588774221953 -418381.27266877634 -43976.36906546471 -152.7047210620826 -218149.6015172609 
0.08391783567134267 -674087.1437577324 -0.8470828874834475 -0.526438730259546 0.3206441572239015 -418926.3756183703 -37403.56485063303 -152.32341591097259 -217604.879872818 
0.08416833667334668 -667347.3513556856 -0.8386134145646514 -0.5271220072325518 0.3114914073320997 -419470.1174406781 -30663.7724485863 -151.94306288247708 -217061.5184035387 
0.08441883767535069 -660442.2403809911 -0.8299361962005224 -0.5278035778275174 0.302132618373005 -420012.50153444766 -23758.661473891814 -151.56365959913674 -216519.51371305253 
0.0846693386773547 -653373.521401749 -0.8210533819543313 -0.5284834463069165 0.29256993564741485 -420553.53128994 -16689.942494649673 -151.18520368942887 -215978.86241346985 
0.0849198396793587 -646142.9455158386 -0.8119671723205714 -0.5291616169226347 0.2828055553979366 -421093.2100889509 -9459.366608739248 -150.80769278775244 -215439.56112536066 
0.08517034068136271 -638752.3039171301 -0.8026798181798444 -0.5298380939159972 0.2728417242638471 -421631.54130483157 -2068.7250100307865 -150.43112453441333 -214901.60647773335 
0.08542084168336672 -631203.4274517597 -0.7931936202412585 -0.5305128815177934 0.2626807387234651 -422168.52830251 5480.151455339626 -150.05549657560957 -214364.9951080137 
0.08567134268537073 -623498.1861645858 -0.7835109284724896 -0.5311859839483039 0.25232494452418575 -422704.1744385119 13185.392742513563 -149.68080656341675 -213829.723662024 
0.08592184368737474 -615638.488835928 -0.7736341415176293 -0.5318574054173252 0.24177673610030415 -423238.4830609817 21045.09007117129 -149.30705215577322 -213295.78879396178 
0.08617234468937875 -607626.2825087187 -0.7635657061029867 -0.5325271501241967 0.23103855597878997 -423771.45750970364 29057.296398380655 -148.93423101646542 -212763.1871663792 
0.08642284569138275 -599463.5520061716 -0.7533081164309726 -0.533195222257825 0.2201128941731476 -424303.1011161222 37220.02690092777 -148.56234081511334 -212231.91545016196 
0.08667334669338676 -591152.3194400874 -0.7428639135622181 -0.5338616259967104 0.20900228756550776 -424833.41720336344 45531.2594670119 -148.19137922715606 -211701.9703245087 
0.08692384769539077 -582694.6437099328 -0.7322356847860988 -0.5345263655089715 0.19770931927712732 -425362.4090862554 53988.93519716652 -147.821343933837 -211173.34847691006 
0.08717434869739478 -574092.6199927947 -0.7214260629797923 -0.5351894449523719 0.18623661802742042 -425890.08007134905 62590.95891430462 -147.4522326221896 -210646.04660312802 
0.08742484969939879 -565348.3792243529 -0.7104377259560494 -0.535850868474344 0.17458685748170533 -426416.43345693883 71335.19968274643 -147.08404298502276 -210120.0614071754 
0.0876753507014028 -556464.0875709985 -0.6992733957998385 -0.5365106402120157 0.16276275558782283 -426941.47253308335 80219.49133610085 -146.7167727209065 -209595.38960129503 
0.0879258517034068 -547441.9458932156 -0.6879358381940108 -0.5371687642922339 0.1507670739017769 -427465.20058162586 89241.63301388372 -146.35041953415745 -209072.02790593926 
0.08817635270541081 -538284.1892003759 -0.6764278617341757 -0.5378252448315916 0.13860261690258413 -427987.6208762149 98399.38970672339 -145.9849811348247 -208549.9730497496 
0.08842685370741482 -528993.0860970699 -0.6647523172329391 -0.538480085936451 0.12627223129648812 -428508.73668232455 107690.49281002942 -145.62045523867525 -208029.22176953612 
0.08867735470941883 -519570.9382211197 -0.6529120970136904 -0.53913329170297 0.11377880531072038 -429028.55125727504 117112.64068597963 -145.25683956717992 -207509.77081025706 
0.08892785571142284 -510020.07967340073 -0.6409101341940947 -0.5397848662171256 0.10112526797696908 -429547.067850253 126663.49923369859 -144.8941318474991 -206991.61692499873 
0.08917835671342685 -500342.8764396318 -0.6287494019594931 -0.5404348135547402 0.08831458840475293 -430064.289702332 136340.70246746752 -144.53232981246836 -206474.75687495485 
0.08942885771543085 -490541.725804261 -0.61643291282637 -0.5410831377815052 0.07534977504486484 -430580.22004649235 146141.85310283833 -144.17143120058444 -205959.1874294064 
0.08967935871743486 -480619.05575659336 -0.6039637178960707 -0.541729842953006 0.06223387494306476 -431094.86210764165 156064.52315050596 -143.81143375599112 -205444.90536570162 
0.08992985971943887 -470577.32438932505 -0.5913449060989778 -0.5423528713691018 0.04899203472987601 -431590.6629057157 159075.36562034936 -138.54643646724398 -197923.4806674914 
0.09018036072144288 -460419.0192896074 -0.5785796034292991 -0.542942468848117 0.03563713458118212 -432059.8602993171 159075.36562034942 -131.11238855545895 -187303.41222208424 
0.09043086172344689 -450146.65692280873 -0.5656709721706804 -0.5434983609777165 0.022172611192963876 -432502.2359153133 159075.36562034942 -123.61731851652979 -176596.1693093283 
0.0906813627254509 -439762.7820091297 -0.5526222101128366 -0.5440202820157226 0.00860192809711402 -432917.57828004216 159075.36562034936 -116.06315433657018 -165804.5061951003 
0.0909318637274549 -429269.9668932033 -0.5394365497593685 -0.5445079749551454 -0.0050714251957768575 -433305.6828710626 159075.36562034942 -108.45183846281905 -154931.19780402724 
0.09118236472945891 -418670.81090687035 -0.5261172575270021 -0.5449611915870515 -0.01884393406004936 -433666.3521671846 159075.36562034936 -100.78532732289852 -143979.0390327122 
0.09143286573146292 -407967.939725254 -0.5126676329364086 -0.5453796925612557 -0.032712059624847134 -433999.39569676615 159075.36562034936 -93.0655908405976 -132950.84405799658 
0.09168336673346693 -397164.0047163144 -0.49909100779483007 -0.545763247444819 -0.0466722396499889 -434304.6300842662 159075.36562034942 -85.29461194831447 -121849.44564044927 
0.09193386773547094 -386261.6822840445 -0.4853907453707156 -0.5461116347783405 -0.06072088940762488 -434581.8790950404 159075.36562034936 -77.47438609628001 -110677.69442325718 
0.09218436873747494 -375263.6732054521 -0.4715702395605477 -0.5464246421300282 -0.07485440256948045 -434830.9736783701 159075.36562034936 -69.60692075867085 -99438.45822667266 
0.09243486973947895 -364172.70196151256 -0.45763291404809325 -0.5467020661475355 -0.08906915209944222 -435051.7520087131 159075.36562034942 -61.694234936748465 -88134.6213382121 
0.09268537074148296 -352991.51606224634 -0.44358222145627063 -0.5469437126075494 -0.10336149115127874 -435244.0595251659 159075.36562034936 -53.73835865913951 -76769.08379877073 
0.09293587174348697 -341722.88536609494 -0.4294216424918524 -0.5471493964631208 -0.11772775397126839 -435407.748969128 159075.36562034936 -45.74133247938585 -65344.76068483694 
0.09318637274549098 -330369.60139375203 -0.41515468508319986 -0.5473189418887227 -0.1321642568055228 -435542.68042015913 159075.36562034942 -37.70520697088003 -53864.58138697148 
0.09343687374749499 -318934.47663663945 -0.4007848835112688 -0.5474521823230251 -0.14666729881175627 -435648.7213300195 159075.36562034942 -29.63204221932498 -42331.48888474998 
0.093687374749499 -307420.3438601835 -0.38631579753408024 -0.5475489605093794 -0.16123316297529916 -435725.7465548863 159075.36562034942 -21.523907312833657 -30748.4390183338 
0.093937875751503 -295830.0554020615 -0.37175101150487116 -0.5476091285339966 -0.1758581170291254 -435773.63838573615 159075.36562034936 -13.38287982979144 -19118.39975684492 
0.09418837675350701 -284166.48246561585 -0.3570941334841726 -0.5476325478618157 -0.19053841437764307 -435792.28657688876 159075.36562034942 -5.211045324626332 -7444.350463751905 
0.09443887775551102 -272432.5144085789 -0.3423487943459948 -0.5476190893700486 -0.20527029502405375 -435781.5883727021 159075.36562034936 2.989503188409794 4270.718840585421 
0.09468937875751503 -260631.0580273071 -0.32751864687836924 -0.5475686333793967 -0.22004998650102742 -435741.44853241445 159075.36562034936 11.216665753303301 16023.80821900472 
0.09493987975951904 -248765.0368367008 -0.3126073648784694 -0.5474810696829298 -0.23487370480446035 -435671.7793531259 159075.36562034936 19.468335992058513 27811.908560083593 
0.09519038076152304 -236837.39034597029 -0.2976186422425114 -0.5473562975726192 -0.24973765533010778 -435572.50069091393 159075.36562034942 27.742401626077708 39632.00232296816 
0.09544088176352705 -224851.0733304495 -0.282556192050688 -0.5471942258635211 -0.2646380338128331 -435443.5399800788 159075.3656203494 36.03674499899662 51481.06428428089 
0.09569138276553106 -212809.05509962287 -0.2674237456473443 -0.5469947729156027 -0.27957102726825844 -435284.83225051203 159075.36562034936 44.349243600857235 63356.062286938926 
0.09594188376753507 -200714.31876155702 -0.252225051716635 -0.5467578666532044 -0.29453281493656935 -435096.32014318556 159075.3656203494 52.67777059347997 75253.95799068568 
0.09619238476953906 -188569.86048390443 -0.23696387535387456 -0.5464834445821352 -0.3095195692282606 -434877.95392375684 159075.36562034936 61.02019533691625 87171.7076241661 
0.09644288577154307 -176378.68875168118 -0.22164399713283292 -0.5461714538043979 -0.324527456671565 -434629.69149428623 159075.36562034936 69.37438391683712 99106.26273833876 
0.09669338677354708 -164143.8236219946 -0.2062692121691988 -0.5458218510305359 -0.33955263886133713 -434351.4984030644 159075.3656203494 77.73819967273339 111054.57096104772 
0.09694388777555109 -151868.2959758908 -0.19084332918042354 -0.5454346025896051 -0.3545912734091815 -434043.34785254765 159075.3656203494 86.10950372680644 123013.57675258064 
0.0971943887775551 -139555.14676753673 -0.17537016954221551 -0.545009684436762 -0.3696395148945465 -433705.2207053974 159075.3656203494 94.48615551339853 134980.22216199792 
0.0974448897795591 -127207.42627090022 -0.15985356634189016 -0.5445470821584709 -0.38469351581658073 -433337.1054886247 159075.36562034936 102.86601330884636 146951.44758406628 
0.09769539078156311 -114828.19332411398 -0.14429736342881 -0.5440467909753263 -0.39974942754651627 -432938.99839583674 159075.36562034942 111.24693476162817 158924.1925166117 
0.09794589178356712 -102420.51457173494 -0.12870541446217953 -0.5435088157424903 -0.4148034012803108 -432510.9032875861 159075.3656203494 119.62677742265537 170895.39631807912 
0.09819639278557113 -89987.46370505303 -0.11308158195638911 -0.5429331709477463 -0.42985158899135717 -432052.83168982225 159075.3656203494 128.00339927560094 182861.99896514422 
0.09844689378757514 -77532.12070066115 -0.09742973632417368 -0.5423198807071667 -0.44489014438299307 -431564.80279044516 159075.3656203494 136.37465926711727 194820.94181016757 
0.09869739478957915 -65057.5710574746 -0.08175375491782326 -0.5416689787583994 -0.4599152238405761 -431046.84343396296 159075.3656203494 144.7384178368115 206769.16833830217 
0.09894789579158315 -52566.905032368995 -0.0660575210686571 -0.5409805084515694 -0.47492298738291233 -430498.9881142537 159075.3656203494 153.09253744686188 218703.62492408845 
0.09919839679358716 -40063.21687465018 -0.05034492312503026 -0.5402545227378047 -0.48990959961277447 -429921.278965434 159075.3656203494 161.43488311112625 230621.26158732327 
0.09944889779559117 -27549.6040595301 -0.03461985348909092 -0.5357719563059821 -0.5011521028168912 -426354.17488513084 159075.3656203494 996.7905674083433 238732.414637843 
0.09969939879759518 -15029.166520808558 -0.018886207652539934 -0.5224956348997549 -0.503609427247215 -415789.21595122066 159075.3656203494 2952.2691722197333 238732.414637843 
0.09994989979959919 -2505.005882935244 -0.0031478832316114303 -0.5072950313437358 -0.5041471481121244 -403692.96040952223 159075.3656203494 3380.1742683945636 238732.414637843 
0.1002004008016032 10019.775307333564 0.012591220998455815 -0.49167353990561274 -0.5042647609040686 -391261.7725988906 159075.3656203494 3473.7676480317764 238732.414637843 
0.1004509018036072 22542.07434951318 0.02832720606924221 -0.4759625611474137 -0.5042897672166559 -378759.37296789425 159075.3656203494 3493.667059215064 238732.414637843 
0.10070140280561121 35058.7891580138 0.04405617378502786 -0.4602375223633013 -0.5042936961483292 -366245.7847070045 159075.3656203494 3496.7936068259255 238732.414637843 
0.10095190380761522 47566.81903059456 0.05977422768846042 -0.44451794290925145 -0.5042921705977119 -353736.54083860136 159075.3656203494 3495.5796110034735 238732.414637843 
0.10120240480961923 60063.065416491816 0.07547747402581355 -0.4288111292936948 -0.5042886033195083 -341237.455700068 159075.3656203494 3492.7408583674123 238732.414637843 
0.10145290581162324 72544.43268400738 0.09116202271156675 -0.4131217177758459 -0.5042837404874126 -328752.2187098554 159075.3656203494 3488.87113567038 238732.414637843 
0.10170340681362725 85007.82888736734 0.10682398829206859 -0.3974537577912085 -0.5042777460832771 -316284.0523064799 159075.3656203494 3484.100935654829 238732.414637843 
0.10195390781563125 97450.1665326811 0.12245949090806915 -0.38181116623582184 -0.504270657143891 -303836.07345680206 159075.3656203494 3478.45973129076 238732.414637843 
0.10220440881763526 109868.36334278711 0.13806465725585365 -0.36619782593430666 -0.5042624831901603 -291411.3720144872 159075.3656203494 3471.955099081889 238732.414637843 
0.10245490981963927 122259.34302081107 0.15363562154675783 -0.35061760639611267 -0.5042532279428705 -279013.0272373196 159075.3656203494 3464.5899999382505 238732.414637843 
0.10270541082164328 134620.03601223792 0.16916852646481603 -0.3350743676003567 -0.5042428940651728 -266644.11079908477 159075.3656203494 3456.3665531303322 238732.414637843 
0.10295591182364729 146947.380265324 0.18465952412232306 -0.3195719600756017 -0.5042314841979247 -254307.68685305628 159075.3656203494 3447.286860187889 238732.414637843 
0.1032064128256513 159238.32198963716 0.20010477701304405 -0.30411422417225914 -0.5042190011853032 -242006.81145299246 159075.3656203494 3437.3531844372123 238732.414637843 
0.1034569138276553 171489.81641255697 0.21550045896286055 -0.28870498916065923 -0.5042054481235198 -229744.53183540318 159075.3656203494 3426.567989767737 238732.414637843 
0.10370741482965931 183698.82853354764 0.23084275607761773 -0.273348072293232 -0.5041908283708497 -217523.88567325738 159075.3656203494 3414.9339486126487 238732.414637843 
0.10395791583166332 195862.3338759935 0.24612786768790898 -0.2580472778612443 -0.5041751455491533 -205347.9003253584 159075.3656203494 3402.453943159534 238732.414637843 
0.10420841683366733 207977.31923644434 0.2613520072906051 -0.2428063962528917 -0.5041584035434967 -193219.59208679714 159075.3656203494 3389.1310650491 238732.414637843 
0.10445891783567134 220040.78343106096 0.27651140348686554 -0.22762920301443615 -0.5041406065013017 -181141.96544182926 159075.3656203494 3374.968614697832 238732.414637843 
0.10470941883767534 232049.73803907694 0.29160230091640005 -0.21251945791493987 -0.5041217588313399 -169118.01231961386 159075.3656203494 3359.970100498408 238732.414637843 
0.10495991983967935 244001.2081431118 0.30662096118777366 -0.1974809040148764 -0.5041018652026501 -157150.71135303797 159075.3656203494 3344.1392379573836 238732.414637843 
0.10521042084168336 255892.23306612897 0.3215636638044952 -0.18251726673888455 -0.5040809305433798 -145243.02714083745 159075.3656203494 3327.479948774034 238732.414637843 
0.10546092184368737 267719.8671048703 0.33642670708667854 -0.16763225295288753 -0.5040589600395661 -133397.9095131917 159075.3656203494 3309.9963598696513 238732.414637843 
0.10571142284569138 279481.1802595772 0.35120640908803696 -0.15282955004581286 -0.5040359591338498 -121618.29280097966 159075.3656203494 3291.6928023644364 238732.414637843 
0.10596192384769539 291173.25895983103 0.36589910850800145 -0.1381128250161282 -0.5040119335241297 -109907.09510886797 159075.3656203494 3272.5738105066052 238732.414637843 
0.1062124248496994 302793.20678631053 0.38050116559870734 -0.12348572356343988 -0.5039868891621472 -98267.21759242835 159075.3656203494 3252.644120546507 238732.414637843 
0.1064629258517034 314338.1451883104 0.3950089630666551 -0.10895186918536029 -0.5039608322520154 -86701.54373944714 159075.3656203494 3231.908669565165 238732.414637843 
0.10671342685370741 325805.2141968302 0.4094189069688043 -0.09451486227987625 -0.5039337692486805 -75212.938655613 159075.3656203494 3210.3725942507986 238732.414637843 
0.10696392785571142 337191.5731330562 0.42372742760287796 -0.08017827925344437 -0.5039057068563223 -63804.24835476165 159075.3656203494 3188.0412296254826 238732.414637843 
0.10721442885771543 348494.4013120757 0.43793098039167605 -0.0659456716350198 -0.5038766520266958 -52478.29905384233 159075.3656203494 3164.920107725617 238732.414637843 
0.10746492985971944 359710.89874162414 0.4520260467611474 -0.051820565196258835 -0.5038466119574062 -41237.89647279735 159075.3656203494 3141.014956229108 238732.414637843 
0.10771543086172344 370838.28681571374 0.4660091350120284 -0.0378064590780983 -0.5038155940901267 -30085.82513951598 159075.3656203494 3116.33169703733 238732.414637843 
0.10796593186372745 381873.80900296965 0.4798767811848325 -0.023906824923924784 -0.5037836061087573 -19024.84770003247 159075.3656203494 3090.8764448097313 238732.414637843 
0.10821643286573146 392814.7315294823 0.4936255499179474 -0.0101251060195699 -0.5037506559375173 -8057.704234156035 159075.3656203494 3064.6555054459373 238732.414637843 
0.10846693386773547 403658.34405603807 0.5072520352986681 0.003535283559682422 -0.5037167517389857 2812.8884233192125 159075.3656203494 3037.6753745264677 238732.414637843 
0.10871743486973948 414401.96034953755 0.5207528617069264 0.01707095979484819 -0.5036819019120782 13584.237355642492 159075.3656203494 3009.942735702668 238732.414637843 
0.10896793587174348 425042.9189484371 0.5341246846515088 0.03047856956154414 -0.5036461150899646 24253.67423120494 159075.36562034942 2981.464459039727 238732.414637843 
0.10921843687374748 435578.58382206503 0.5473641915985782 0.04375479146064482 -0.5036094001379333 34818.55596455552 159075.36562034942 2952.2475993170947 238732.414637843 
0.10946893787575149 446006.3450236289 0.5604681027922669 0.056896336641074303 -0.5035717661511926 45276.26537115785 159075.36562034942 2922.299394278636 238732.414637843 
0.1097194388777555 456323.61933676695 0.5734331720671569 0.06989994961453741 -0.5035332224526196 55624.211815732735 159075.36562034936 2891.6272628418483 238732.414637843 
0.1099699398797595 466527.8509154725 0.586256187652433 0.08276240906198408 -0.503493778590449 65859.83185402214 159075.36562034942 2860.2388032579256 238732.414637843 
0.11022044088176351 476616.51191723987 0.5989339729675172 0.09548052863160922 -0.503453444335908 75980.5898678172 159075.36562034942 2828.141791230266 238732.414637843 
0.11047094188376752 486587.1031292802 0.6114633874089943 0.10805115772819665 -0.5034122296807977 85983.97869309828 159075.36562034936 2795.3441779895693 238732.414637843 
0.11072144288577153 496437.1545876304 0.6238413271286081 0.12047118229359327 -0.5033701448350147 95867.5202411166 159075.36562034942 2761.854088321388 238732.414637843 
0.11097194388777554 506164.2261890303 0.636064725802168 0.1327375255781434 -0.5033272002240246 105628.766112282 159075.36562034936 2727.6798185559123 238732.414637843 
0.11122244488977955 515765.9082953976 0.6481305553891552 0.14484714890287692 -0.5032834064862783 115265.29820269324 159075.36562034936 2692.829834511987 238732.414637843 
0.11147294589178355 525239.8223307491 0.6600358268828359 0.1567970524122605 -0.5032387744705754 124774.72930315822 159075.36562034942 2657.3127693985 238732.414637843 
0.11172344689378756 534583.6213704419 0.6717775910507231 0.16858427581734364 -0.5031933152333794 134154.7036905709 159075.36562034942 2621.1374216785507 238732.414637843 
0.11197394789579157 543794.990722557 0.6833529391651658 0.1802058991290899 -0.5031470400360759 143402.89771147768 159075.36562034942 2584.3127528868513 238732.414637843 
0.11222444889779558 552871.6485013112 0.6947590037239191 0.1916590433817342 -0.5030999603421848 152517.0203577069 159075.36562034942 2546.8478854118625 238732.414637843 
0.11247494989979959 561811.3461923377 0.7059929591604961 0.20294087134597574 -0.5030520878145204 161494.81383390975 159075.36562034942 2508.7521002355134 238732.414637843 
0.1127254509018036 570611.8692096934 0.717052022544125 0.21404858823182524 -0.5030034343122998 170334.05411686833 159075.36562034942 2470.03483463264 238732.414637843 
0.1129759519038076 579271.0374444736 0.7279334542691585 0.22497944238094936 -0.5029540118882091 179032.55150644577 159075.36562034942 2430.705679835407 238732.414637843 
0.11322645290581161 587786.7058048757 0.7386345587337371 0.23573072594832256 -0.5029038327854145 187588.15116802763 159075.36562034942 2390.7743786556603 238732.414637843 
0.11347695390781562 596156.764747593 0.7491526850075587 0.24629977557302832 -0.5028529094345304 195998.7336663285 159075.36562034942 2350.250823072026 238732.414637843 
0.11372745490981963 604379.1408003994 0.7594852274885784 0.2566839730380387 -0.5028012544505397 204262.21549042795 159075.36562034942 2309.145051778985 238732.414637843 
0.11397795591182364 612451.797075804 0.769629626548485 0.26688074591881505 -0.5027488806296699 212376.54956991048 159075.36562034942 2267.4672477010804 238732.414637843 
0.11422845691382764 620372.7337756356 0.7795833691667814 0.2768875682205594 -0.502695800946222 220339.7257819741 159075.36562034942 2225.227735469092 238732.414637843 
0.11447895791583165 628139.988686442 0.7893439895533209 0.28670196100396494 -0.5026420285493559 228149.77144938693 159075.36562034942 2182.436978862679 238732.414637843 
0.11472945891783566 635751.6376655836 0.7989090697591511 0.2963214929993156 -0.5025875767598356 235804.75182917184 159075.36562034942 2139.105578219376 238732.414637843 
0.11497995991983967 643205.7951178859 0.8082762402754928 0.30574378120876733 -0.5025324590667255 243302.7705918868 159075.36562034942 2095.2442678067023 238732.414637843 
0.11523046092184368 650500.614462752 0.8174431806207313 0.3149664914966787 -0.5024766891240526 250641.97029139497 159075.36562034942 2050.863913164602 238732.414637843 
0.11548096192384769 657634.2885916071 0.8264076199152571 0.32398733916783523 -0.5024202807474218 257820.5328250013 159075.36562034942 2005.9755084134288 238732.414637843 
0.1157314629258517 664605.0503155607 0.8351673374440161 0.33280408953342216 -0.502363247910594 264836.6798838388 159075.36562034942 1960.5901735294108 238732.414637843 
0.1159819639278557 671411.1728031868 0.8437201632066396 0.3414145584646155 -0.502305604742024 271688.6733934029 159075.36562034942 1914.7191515915092 238732.414637843 
0.11623246492985971 678050.970008302 0.8520639784550059 0.349816612933644 -0.502247365521362 278374.8159441144 159075.36562034942 1868.3738059951522 238732.414637843 
0.11648296593186372 684522.7970876411 0.860196716218108 0.35800817154219394 -0.502188544675914 284893.451211811 159075.36562034942 1821.5656176376813 238732.414637843 
0.11673346693386773 690825.0508083244 0.868116361814091 0.365987205037021 -0.50212915677707 291242.96436805814 159075.36562034942 1774.3061820737526 238732.414637843 
0.11698396793587174 696956.1699450217 0.8758209533493438 0.3737517368126514 -0.5020692165366925 297421.7824801854 159075.36562034942 1726.6072066439046 238732.414637843 
0.11723446893787574 702914.6356667042 0.8833085822045055 0.3812998434010322 -0.5020087388034733 303428.3749009386 159075.36562034942 1678.4805075730937 238732.414637843 
0.11748496993987975 708698.9719128959 0.8905773935072772 0.3886296549480231 -0.5019477385592541 309261.25364765944 159075.36562034942 1629.938007044032 238732.414637843 
0.11773547094188376 714307.7457593349 0.8976255865919249 0.3957393556766087 -0.5018862309153163 314918.97377089795 159075.36562034942 1580.9917302444621 238732.414637843 
0.11798597194388777 719739.5677729388 0.904451415445343 0.4026271843367074 -0.5018242311086356 320400.1337123596 159075.36562034942 1531.6538023867067 238732.414637843 
0.11823647294589178 724993.0923560059 0.9110531891395899 0.40929143464148005 -0.5017617544981099 325703.3756521081 159075.36562034942 1481.9364457053891 238732.414637843 
0.11848697394789579 730067.0180795535 0.9174292722507728 0.41573045569001976 -0.501698816560753 330827.3858449318 159075.36562034942 1431.8519764292441 238732.414637843 
0.1187374749498998 734960.0880057106 0.9235780852641794 0.42194265237631867 -0.5016354328878607 335770.89494578884 159075.36562034942 1381.4128017293087 238732.414637843 
0.1189879759519038 739671.0899990964 0.9294981049655664 0.4279264857844181 -0.5015716191811483 340532.67832425743 159075.36562034942 1330.6314166465058 238732.414637843 
0.11923847695390781 744198.8570270948 0.9351878648184968 0.4336804735696349 -0.5015073912488619 345111.5563679067 159075.36562034942 1279.5204009956683 238732.414637843 
0.11948897795591182 748542.267448958 0.9406459553276371 0.4392031903257762 -0.5014427650018609 349506.39477451623 159075.36562034942 1228.0924162493272 238732.414637843 
0.11973947895791583 752700.2452936638 0.9458710243879238 0.44449326793824623 -0.5013777564496775 353716.10483307036 159075.36562034942 1176.3602024009906 238732.414637843 
0.11998997995991983 756671.7605264626 0.9508617776195161 0.44954939592296517 -0.5013123816965509 357739.64369346044 159075.36562034942 1124.3365748096992 238732.414637843 
0.12024048096192384 760455.8293040408 0.9556169786884433 0.45437032175100683 -0.5012466569374365 361576.01462482364 159075.36562034942 1072.0344210246449 238732.414637843 
0.12049098196392785 764051.5142182431 0.960135449612876 0.4589548511588808 -0.5011805984539952 365224.26726245787 159075.36562034942 1019.4666975927826 238732.414637843 
0.12074148296593186 767457.9245282941 0.9644160710549435 0.4633018484443832 -0.5011142226105603 368683.497843252 159075.36562034942 966.6464268497086 238732.414637843 
0.12099198396793587 770674.2163814541 0.9684577825980188 0.4674102367479366 -0.5010475458500823 371952.8494295689 159075.36562034942 913.5866936927943 238732.414637843 
0.12124248496993988 773699.5930220654 0.9722595830094134 0.47127899831935655 -0.5009805846900568 375031.5121215322 159075.36562034942 860.300642340714 238732.414637843 
0.12149298597194388 776533.3049889257 0.9758205304884046 0.47490717476997224 -0.5009133557184323 377918.7232576569 159075.36562034942 806.8014730763863 238732.414637843 
0.12174348697394789 779174.6503009502 0.9791397428995445 0.4782938673100439 -0.5008458755895007 380613.7676037802 159075.36562034942 753.1024389775027 238732.414637843 
0.12199398797595189 781622.9746310692 0.9822163979911873 0.48143823697141575 -0.5007781610197716 383115.9775302434 159075.36562034942 699.216842633374 238732.414637843 
0.1222444889779559 783877.6714683218 0.9850497335991814 0.48433950481534926 -0.5007102287838321 385424.7331772801 159075.36562034942 645.1580328492594 238732.414637843 
0.1224949899799599 785938.1822681023 0.9876390478356745 0.4869969521254845 -0.50064209571019 387539.4626085702 159075.36562034942 590.9394013396977 238732.414637843 
0.12274549098196391 787803.9965905275 0.9899836992629919 0.48940992058588584 -0.5005737786771061 389459.6419529238 159075.36562034942 536.5743794112527 238732.414637843 
0.12299599198396792 789474.6522268836 0.9920831070525338 0.49157781244412185 -0.5005052946084119 391184.7955340564 159075.36562034942 482.0764346347665 238732.414637843 
0.12324649298597193 790949.7353141287 0.9939367511286632 0.4935000906593445 -0.5004366604693187 392714.49598842656 159075.36562034942 427.45906750970187 238732.414637843 
0.12349699398797594 792228.880437415 0.9955441722975398 0.49517627903532674 -0.5003678932622131 394048.36437110347 159075.36562034942 372.7358081190564 238732.414637843 
0.12374749498997994 793311.7707206128 0.996904972360875 0.4966059623384285 -0.5002990100224465 395186.07024964207 159075.36562034942 317.9202127783017 238732.414637843 
0.12399799599198395 794198.1379048079 0.9980188142145753 0.4977887864004608 -0.5002300278141145 396127.3317859388 159075.36562034942 263.02586067664345 238732.414637843 
0.12424849699398796 794887.7624147559 0.9988854219322504 0.4987244582064215 -0.5001609637258289 396871.9158060501 159075.36562034942 208.06635051333674 238732.414637843 
0.12449899799599197 795380.4734132765 0.9995045808335685 0.49947575987124027 -0.5000288209623283 397469.7827797515 159075.36562034942 167.0677800631786 238668.25723311232 
0.12474949899799598 795676.1488435748 0.9998761375374374 0.5002261130622705 -0.49965002447516693 398066.8951782746 159075.36562034942 166.8569217862151 238367.0311231645 
0.125 795774.7154594767 1.0 0.5009749016528754 -0.4990250983471246 398662.7627032035 159075.36562034942 166.5090546568868 237870.07808126693 


==> data/cell_coupling_f1e2_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.50501002004008e-05 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
5.01002004008016e-05 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
7.51503006012024e-05 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.0001002004008016032 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.000125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.0001503006012024048 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
0.0001753507014028056 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.0002004008016032064 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.00022545090180360722 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.000250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.0002755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.0003006012024048096 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
0.0003256513026052104 161691.87392383933 0.2031880013057203 1.0260534883031028e-06 -0.20318697525223198 0.6548162035929693 159075.3656203494 1.8298165695017936 2614.0236707168483 
0.0003507014028056112 173935.11436046183 0.21857331099045096 5.7144740571263065e-06 -0.21856759651639385 4.373503225953012 159075.3656203494 10.391488623783887 14844.9837482627 
0.000375751503006012 186135.26673390274 0.2339044746180822 1.4238495934002711e-05 -0.23389023612214818 11.144510928228948 159075.3656203494 18.920885002335943 27029.835717622784 
0.0004008016032064128 198289.30876232882 0.24917769427725217 2.6582654158220492e-05 -0.24915111162309395 20.955535695688955 159075.3656203494 27.415900194262626 39165.571706089475 
0.00042585170340681363 210394.22958658857 0.26438918641076437 4.273054076793119e-05 -0.26434645586999644 33.79352348496691 159075.3656203494 35.874437203885215 51249.19600555032 
0.00045090180360721443 222447.03051607718 0.27953518275286904 6.266480886397447e-05 -0.27947251794400507 49.644673057208756 159075.3656203494 44.29440807022024 63277.72581460036 
0.00047595190380761524 234444.72577158685 0.29461193126275637 8.63671769063013e-05 -0.29452556408585007 68.49443939631801 159075.3656203494 52.673734384219834 75248.19197745691 
0.000501002004008016 246384.34322495872 0.3096156970540306 0.0001138184332419311 -0.30950187862078865 90.32753731145351 159075.3656203494 61.010347803645935 87157.63971949421 
0.0005260521042084168 258262.92513535314 0.3245427633199345 0.00014499844086332157 -0.3243977648790712 115.12794522288733 159075.3656203494 69.30219056545077 99003.1293792154 
0.0005511022044088176 270077.5288819558 0.33938943225409496 0.0001798861423959714 -0.339209546111699 142.87890913028423 159075.3656203494 77.54721599553638 110781.73713648054 
0.0005761523046092184 281825.22769293806 0.354152025966562 0.00021845956531402202 -0.35393356640124796 173.56294676242067 159075.3656203494 85.7433890157673 122490.55573681046 
0.0006012024048096192 293503.1113704917 0.3688268873949134 0.00026069582738256445 -0.36856619156753084 207.16185190731449 159075.3656203494 93.88868664811078 134126.69521158683 
0.00062625250501002 305108.287011757 0.3834103812102008 0.0003065711423253045 -0.3831038100678755 243.65669892169308 159075.3656203494 101.98109851577908 145687.28359397015 
0.0006513026052104208 316637.8797254673 0.39789889471751066 0.0003560608257161817 -0.39754283389179446 283.02784741868277 159075.3656203494 110.01862734125055 157169.46763035795 
0.0006763527054108216 328089.0333441306 0.412288838750919 0.00040913930109348217 -0.4118796994498255 325.25494713255796 159075.3656203494 117.9992894410453 168570.4134872076 
0.0007014028056112224 339458.9111315744 0.4265766485626179 0.00046578010629493174 -0.42611086845632296 370.3169429593455 159075.3656203494 125.92111521713396 179887.30745304853 
0.0007264529058116232 350744.696485675 0.44075878470599134 0.0005259559000121988 -0.44023282880597914 418.19208017203505 159075.3656203494 133.78214964485605 191117.35663550868 
0.000751503006012024 361943.59363610053 0.45483173391242515 0.0005896384685631843 -0.45424209544386196 468.8579098091033 159075.3656203494 141.58045275722932 202257.7896531848 
0.0007765531062124248 373052.828336893 0.4687920099616309 0.0006567987328804202 -0.46813521122875046 522.2912942350185 159075.3656203494 149.3141001255281 213305.85732218303 
0.0008016032064128256 384069.6485537179 0.48263615454526954 0.0007274067557138459 -0.48190874778955567 578.4684128713459 159075.3656203494 156.98118333601275 224258.8333371611 
0.0008266533066132265 394991.3251456119 0.49636073812366066 0.0008014317490461779 -0.4955593063746145 637.3647680970354 159075.3656203494 164.57981046269188 235114.01494670275 
0.0008517034068136273 405815.152541059 0.5099623607753649 0.003242258692779545 -0.5067201020825854 2579.7042532443697 159075.3656203494 5427.668029622252 238732.414637843 
0.0008767535070140281 416538.4494082283 0.5234376530394295 0.0085911799580638 -0.5148464730813657 6836.234084374056 159075.3656203494 11894.435065661832 238732.414637843 
0.0009018036072144289 427158.5593192059 0.5367832767500869 0.016047603851492964 -0.5207356728985939 12769.863000031895 159075.36562034936 16580.916060981617 238732.414637843 
0.0009268537074148297 437672.8514080597 0.549995925863703 0.02502106050050916 -0.5249748653631939 19910.709538145158 159075.36562034942 19954.36161172213 238732.414637843 
0.0009519038076152305 448078.721022569 0.5630723272777652 0.035075833670173355 -0.5279964936075919 27912.0413917065 159075.36562034942 22358.899372670076 238732.414637843 
0.0009769539078156313 458373.5903694626 0.5760092416417124 0.0458901848830237 -0.5301190567586888 36517.82696190756 159075.36562034942 24047.983149362637 238732.414637843 
0.001002004008016032 468554.90915300266 0.5888034641594024 0.057226324089808864 -0.5315771400695936 45538.83875328905 159075.36562034942 25208.290141521193 238732.414637843 
0.001027054108216433 478620.1552067557 0.6014518253830201 0.06890829467326219 -0.5325435307097579 54835.05480131259 159075.36562034936 25977.320147250728 238732.414637843 
0.0010521042084168336 488566.8351183965 0.6139511919982281 0.08080568698805084 -0.5331455050101773 64302.69830628688 159075.36562034936 26456.356553917256 238732.414637843 
0.0010771543086172345 498392.48484738905 0.6262984676003679 0.09282164434439201 -0.5334768232559759 73864.69308884753 159075.36562034942 26720.011500349105 238732.414637843 
0.0011022044088176352 508094.6703353896 0.6384905934615152 0.1048840301745355 -0.5336065632869796 83463.63463734846 159075.36562034936 26823.255439848806 238732.414637843 
0.0011272545090180361 517670.9881092249 0.650524549288204 0.11693892326106155 -0.5335856260271424 93056.6137698345 159075.36562034936 26806.594081198014 238732.414637843 
0.0011523046092184368 527119.065876291 0.6623973539696281 0.12894582747200178 -0.5334515264976263 102611.40465855779 159075.36562034942 26699.88095954081 238732.414637843 
0.0011773547094188377 536436.5631122311 0.674106066316137 0.14087414414800237 -0.5332319221681346 112103.65764206841 159075.36562034942 26525.125211970248 238732.414637843 
0.0012024048096192384 545621.1716407394 0.685647785787841 0.15270057437142737 -0.5329472114164137 121514.83201458164 159075.36562034942 26298.559367965376 238732.414637843 
0.0012274549098196393 554670.6162053564 0.6970196532131486 0.1644072060476469 -0.5326124471655017 130830.67377211133 159075.36562034942 26032.162175052672 238732.414637843 
0.00125250501002004 563582.6550331048 0.7082188514970531 0.17598010531596975 -0.5322387461810834 140040.0946917842 159075.36562034942 25734.780083128186 238732.414637843 
0.001277555110220441 572355.0803898331 0.7192426063189981 0.18740827937317708 -0.531834326945821 149134.3469722067 159075.36562034942 25412.95315943395 238732.414637843 
0.0013026052104208416 580985.7191271266 0.7300881868201456 0.1986829128223822 -0.5314052739977635 158106.41553858764 159075.36562034942 25071.523330346572 238732.414637843 
0.0013276553106212426 589472.4332206505 0.7407529062798783 0.20979680545774484 -0.5309561008221335 166950.57064558152 159075.36562034942 24714.082316876586 238732.414637843 
0.0013527054108216433 597813.1202997915 0.7512341227813665 0.22074395839444835 -0.5304901643869181 175662.03852965892 159075.36562034942 24343.301511940113 238732.414637843 
0.0013777555110220442 606005.7141684672 0.761529239866037 0.23151926944514528 -0.5300099704208918 184236.75899714124 159075.36562034942 23961.174913133564 238732.414637843 
0.0014028056112224449 614048.1853169749 0.7716357071767809 0.2421183089483804 -0.5295173982284005 192671.20703394883 159075.36562034942 23569.19802483363 238732.414637843 
0.0014278557114228458 621938.5414247517 0.7815510210897405 0.25253715484314865 -0.5290138662465919 200962.26156197258 159075.36562034942 23168.499604586734 238732.414637843 
0.0014529058116232465 629674.8278539215 0.791272725334519 0.26277227137242415 -0.5285004539620948 209107.10891431227 159075.36562034942 22759.938681416737 238732.414637843 
0.0014779559118236474 637255.1281335078 0.8007984116026602 0.27282041991431044 -0.5279779916883498 217103.1718768891 159075.36562034942 22344.17599842627 238732.414637843 
0.001503006012024048 644677.5644341916 0.8101257201442467 0.28267859347055685 -0.5274471266736898 224948.05755601058 159075.36562034942 21921.726619988574 238732.414637843 
0.001528056112224449 651940.2980334959 0.8192523403524684 0.2923439685744567 -0.5269083717780116 232639.5191078536 159075.36562034942 21492.99866744988 238732.414637843 
0.0015531062124248497 659041.5297712836 0.8281760113360175 0.30181387002410215 -0.5263621413119153 240175.42767405126 159075.36562034942 21058.321839039945 238732.414637843 
0.0015781563126252506 665979.5004954544 0.8368945224791678 0.3110857450576717 -0.5258087774214961 247553.75183101938 159075.36562034942 20617.968406242588 238732.414637843 
0.0016032064128256513 672752.4914977298 0.8454057139893991 0.32015714447905474 -0.5252485695103444 254772.54257018943 159075.36562034942 20172.16866934794 238732.414637843 
0.001628256513026052 679358.8249394209 0.8537074774324317 0.3290257088987569 -0.5246817685336749 261829.92234885826 159075.36562034942 19721.122332370207 238732.414637843 
0.001653306613226453 685796.864267071 0.8617977562545387 0.33768915873862054 -0.5241085975159181 268724.0771361887 159075.36562034942 19265.006872689883 238732.414637843 
0.0016783567134268536 692065.0146178692 0.8696745462920042 0.3461452870050311 -0.5235292592869731 275453.2506623036 159075.36562034942 18803.983697373107 238732.414637843 
0.0017034068136272545 698161.7232147392 0.8773358962676061 0.35439195409756663 -0.5229439421700395 282015.74028713605 159075.36562034942 18338.202669410737 238732.414637843 
0.0017284569138276552 704085.4797510006 0.8847799082739956 0.3624270841132008 -0.5223528241607948 288409.8940594045 159075.36562034942 17867.805433403704 238732.414637843 
0.0017535070140280561 709834.8167645088 0.8920047382438552 0.37024866224843084 -0.5217560759954243 294634.1086492888 159075.36562034942 17392.92785702753 238732.414637843 
0.0017785571142284568 715408.3100011827 0.899008596406722 0.3778547330064576 -0.5211538634002644 300686.8279217483 159075.36562034942 16913.701821242 238732.414637843 
0.0018036072144288577 720804.5787678275 0.9057897477323569 0.3852433989937067 -0.5205463487386501 306566.5419788218 159075.36562034942 16430.256530813225 238732.414637843 
0.0018286573146292584 726022.286274167 0.9123465123605555 0.3924128201467965 -0.519933692213759 312271.7865444681 159075.36562034942 15942.719471506518 238732.414637843 
0.0018537074148296593 731060.139964 0.9186772660172913 0.39936121327290997 -0.5193160527443813 317801.1425988039 159075.36562034942 15451.217107003562 238732.414637843 
0.00187875751503006 735916.8918353982 0.9247804404170885 0.40608685181734283 -0.5186935885997457 323153.236193125 159075.36562034942 14955.875384080671 238732.414637843 
0.001903807615230461 740591.338749868 0.9306545236515261 0.41258806579470353 -0.5180664578568226 328326.7383951557 159075.36562034942 14456.820096519854 238732.414637843 
0.0019288577154308617 745082.3227303976 0.9362980605637745 0.4188632418369518 -0.5174348187268227 333320.3653272769 159075.36562034942 13954.177144928282 238732.414637843 
0.0019539078156312626 749388.7312483166 0.941709653109075 0.4249108233237808 -0.5167988297852941 338132.87827028066 159075.36562034942 13448.0727198435 238732.414637843 
0.0019789579158316635 753509.4974988973 0.946887960701069 0.4307293105699112 -0.5161586501311577 342763.08381241397 159075.36562034942 12938.633428290848 238732.414637843 
0.002004008016032064 757443.6006656288 0.9518317005438962 0.43631726105054747 -0.5155144394933487 347209.834028791 159075.36562034942 12425.98637864534 238732.414637843 
0.002029058116232465 761190.0661730989 0.9565396479499744 0.44167328965116637 -0.514866358298808 351472.02668016846 159075.36562034942 11910.259234737965 238732.414637843 
0.002054108216432866 764747.96592842 0.9610106366433847 0.44679606893142965 -0.5142145677119551 355548.60542296065 159075.36562034942 11391.580247266844 238732.414637843 
0.0020791583166332667 768116.4185511417 0.9652435590487879 0.4516843293956874 -0.5135592296531004 359438.5600244992 159075.36562034942 10870.078268450105 238732.414637843 
0.002104208416833667 771294.5895915903 0.969237366565798 0.4563368597645009 -0.5129005068012971 363140.9265791038 159075.36562034942 10345.882754294105 238732.414637843 
0.002129258517034068 774281.6917375828 0.9729910698287468 0.46075250724306643 -0.5122385625856805 366654.78772168764 159075.36562034942 9819.123757702688 238732.414637843 
0.002154308617234469 777076.9850094637 0.9765037389517749 0.46493017778349016 -0.5115735611682848 369979.27283646865 159075.36562034942 9289.931914802684 238732.414637843 
0.00217935871743487 779679.7769434165 0.9797745037591863 0.46886883633865034 -0.5109056674205359 373113.55825898674 159075.36562034942 8758.43842623728 238732.414637843 
0.0022044088176352704 782089.4227630042 0.9828025540010144 0.47256750710596657 -0.5102350468950478 376056.86747008946 159075.36562034942 8224.77503472229 238732.414637843 
0.0022294589178356713 784305.3255388966 0.9855871395537396 0.47602527375982334 -0.5095618657939163 378808.47128088865 159075.36562034942 7689.073999815512 238732.414637843 
0.0022545090180360722 786326.9363367445 0.9881275706061142 0.47924127967171215 -0.5088862909344021 381367.6880079439 159075.36562034942 7151.468070608063 238732.414637843 
0.002279559118236473 788153.7543531643 0.9904232178300463 0.4822147281173922 -0.5082084897126541 383733.883638116 159075.36562034942 6612.090456855866 238732.414637843 
0.0023046092184368736 789785.3270397999 0.9924735125364991 0.484944882470541 -0.507528630065958 385906.4719826691 159075.36562034942 6071.074798938347 238732.414637843 
0.0023296593186372745 791221.2502154293 0.9942779468163698 0.48743106638249734 -0.5068468804338725 387884.9148203057 159075.36562034942 5528.555136931163 238732.414637843 
0.0023547094188376754 792461.1681660917 0.9958360736663117 0.48967266394779346 -0.5061634097185181 389668.7220288932 159075.36562034942 4984.66587900601 238732.414637843 
0.0023797595190380764 793504.7737332052 0.9971475070994674 0.49166911985524564 -0.5054783872442218 391257.4517056974 159075.36562034942 4439.541769315354 238732.414637843 
0.002404809619238477 794351.808389659 0.998211922241088 0.49341993952442426 -0.5047919827166638 392650.7102759828 159075.36562034942 3893.3178554838 238732.414637843 
0.0024298597194388778 795002.0623038566 0.9990290554090124 0.49492468922736943 -0.504104366181643 393848.1525898701 159075.36562034942 3346.1294557939996 238732.414637843 
0.0024549098196392787 795455.3743916953 0.9995987041789873 0.49618299619544226 -0.5034157079835451 394849.4820073663 159075.36562034942 2798.1121261364933 238732.414637843 
0.002479959919839679 795711.6323564722 0.9999207274348142 0.49719454871123275 -0.5027261787235815 395654.45047150226 159075.36562034942 2249.401626777529 238732.414637843 
0.00250501002004008 795770.7727167024 0.9999950454033062 0.49795909618545753 -0.5020359492178487 396262.8585695265 159075.36562034942 1700.1338889834403 238732.414637843 
0.002530060120240481 795632.7808218444 0.9998216396740497 0.49852214964141234 -0.5012994900326373 396710.92285928363 158937.37372549134 1252.0695992263652 238732.414637843 
0.002555110220440882 795297.69085593 0.9994005532039665 0.49893681205166196 -0.5004637411523045 397040.90138588025 158602.28375957697 922.0910726296946 238732.414637843 
0.0025801603206412824 794765.5858290958 0.9987318903066702 0.4992421912877286 -0.4994896990189416 397283.9152356873 158070.1787327428 679.0772228227451 238732.414637843 
0.0026052104208416833 794036.5975570201 0.9978158166266279 0.49946708847962396 -0.4983487281470039 397462.8836425321 157341.19046066713 500.10881597787096 238732.414637843 
0.002630260521042084 793110.9066282677 0.9966525590981226 0.4996327143212371 -0.49701984477688543 397594.68555700744 156415.4995319147 368.3069015025561 238732.414637843 
0.002655310621242485 791988.7423595549 0.9952424058890388 0.4997546895030179 -0.4954877163860209 397691.7515418124 155293.33526320185 271.24091669763516 238732.414637843 
0.0026803607214428856 790670.3827389409 0.9935857063294747 0.4998445179376818 -0.49374118839179293 397763.23612869147 153974.97564258787 199.75632981848116 238732.414637843 
0.0027054108216432865 789156.1543569639 0.9916828708252043 0.49991965779417513 -0.4917632130310292 397823.03210063645 152460.74726061092 167.09369690916515 238705.2812988074 
0.0027304609218436874 787446.4323257369 0.9895343707560109 0.4999947785997735 -0.48953959215623744 397882.81310783955 150751.02522938384 167.05187947632595 238645.54210903708 
0.0027555110220440883 785541.6401860216 0.9871407383589128 0.5000698803597152 -0.4870708579991976 397942.5791540459 148846.23308966856 167.0100725088587 238585.8178697982 
0.002780561122244489 783442.2498023085 0.9845025665963169 0.5001449630792986 -0.4843576035170183 398002.3302429998 146746.8427059555 166.96827600414434 238526.1085773491 
0.0028056112224448897 781148.7812459229 0.9816205090091248 0.500220026763881 -0.4814004822452438 398062.0663784443 144453.3741495699 166.92648995956435 238466.4142279491 
0.0028306613226452906 778661.8026661916 0.9784952795548371 0.5002950714188791 -0.478200208135958 398121.7875641219 141966.39556983858 166.88471437250098 238406.7348178586 
0.0028557114228456915 775981.9301496968 0.9751276524306862 0.5003700970497684 -0.4747575553809178 398181.4938037739 139286.52305334376 166.84294924033713 238347.0703433388 
0.002880761523046092 773109.8275676571 0.9715184618818493 0.500445103662084 -0.47107335821976537 398241.1851011407 136414.4204713041 166.80119456045625 238287.42080065183 
0.002905811623246493 770046.2064114695 0.9676686019947849 0.5005200912614188 -0.46714851073336605 398300.86145996186 133350.79931511648 166.7594503302426 238227.78618606087 
0.002930861723446894 766791.8256164555 0.963579026475745 0.5005950598534246 -0.46298396662232044 398360.52288397594 130096.41852010251 166.71771654708095 238168.16649582997 
0.0029559118236472948 763347.4913738541 0.9592507484145193 0.5006700094438113 -0.45858073897070795 398420.16937692056 126652.0842775011 166.6759932083568 238108.56172622406 
0.0029809619238476952 759714.0569311073 0.9546848400334659 0.5007449400383472 -0.45393989999511863 398479.8009425325 123018.6498347543 166.6342803114563 238048.97187350906 
0.003006012024048096 755892.4223804907 0.9498824324218971 0.5008198516428574 -0.4490625807790397 398539.4175845474 119197.01528413768 166.59257785376624 237989.3969339518 
0.003031062124248497 751883.5344361372 0.9448447152558788 0.5008947442632251 -0.44394997099265365 398599.0193067002 115188.12733978417 166.55088583267406 237929.8369038201 
0.003056112224448898 747688.3861995123 0.9395729365035184 0.5009696179053903 -0.43860331859812807 398658.60611272475 110992.97910315928 166.50920424556784 237870.29177938268 
0.0030811623246492985 743308.0169133992 0.9340684021158131 0.5010444725753501 -0.433023929540463 398718.17800635396 106612.6098170462 166.4675330898364 237810.76155690916 
0.0031062124248496994 738743.511704451 0.9283324757031315 0.5011193082791578 -0.42721316742397364 398777.73499131994 102048.10460809804 166.4258723628691 237751.24623267018 
0.0031312625250501003 733996.0013143793 0.9223665781974153 0.501194125022923 -0.42117245317449226 398837.27707135375 97300.59421802626 166.384222062056 237691.7458029372 
0.003156312625250501 729066.6618198395 0.9161721875001768 0.501268922812811 -0.4149032646873658 398896.80425018555 92371.25472348649 166.34258218478783 237632.26026398267 
0.0031813627254509017 723956.7143410889 0.9097508381163878 0.5013437016550427 -0.4084071364613451 398956.31653154455 87261.30724473589 166.30095272845597 237572.78961207997 
0.0032064128256513026 718667.4247394843 0.9031041207743439 0.5014184615558938 -0.4016856592184501 399015.81391915906 81972.01764313132 166.25933369045242 237513.3338435035 
0.0032314629258517035 713200.1033038961 0.8962336820316007 0.5014932025216946 -0.3947404795099061 399075.2964167564 76504.69620754314 166.21772506816984 237453.8929545284 
0.003256513026052104 707556.1044261177 0.8891412238670816 0.5015679245588304 -0.38757329930825124 399134.7640280631 70860.69732976472 166.1761268590016 237394.46694143093 
0.003281563126252505 701736.8262653481 0.8818285032594538 0.5016426276737392 -0.3801858755857146 399194.21675680456 65041.41916899511 166.13453906034164 237335.0558004881 
0.003306613226452906 695743.7104018343 0.874297331751883 0.5017173118729132 -0.3725800198789697 399253.6546067053 59048.30330548133 166.0929616695846 237275.65952797807 
0.0033316633266533067 689578.2414797547 0.8665495750032662 0.5017919771628975 -0.36475759784036876 399313.07758148905 52882.83438340167 166.05139468412585 237216.2781201798 
0.003356713426853707 683241.9468394368 0.8585871523260651 0.5018666235502891 -0.356720528775776 399372.4856848784 46546.53974308376 166.0098381013612 237156.91157337316 
0.003381763527054108 676736.3961389953 0.8504120362108399 0.5019412510417376 -0.34847078516910235 399431.8789205953 40040.98904264229 165.9682919186873 237097.559883839 
0.003406813627254509 670063.2009654909 0.8420262518376189 0.502015859643944 -0.3400103921936749 399491.2572923604 33367.79386913788 165.92675613350133 237038.2230478591 
0.00343186372745491 663224.0144356978 0.8334318765742077 0.5020904493636601 -0.3313414272105476 399550.6208038937 26528.607339344802 165.88523074320122 236978.90106171608 
0.0034569138276553104 656220.5307865877 0.8246310394615756 0.5021650202076883 -0.3224660192538873 399609.9694589142 19525.12369023473 165.84371574518553 236919.59392169365 
0.0034819639278557113 649054.4849556223 0.815625920686436 0.502239572182881 -0.31338634850355507 399669.3032611398 12359.077859269339 165.8022111368534 236860.30162407632 
0.0035070140280561123 641727.6521509693 0.8064187510411646 0.5023141052961402 -0.3041046457450244 399728.6222142877 5032.245054616244 165.76071691560477 236801.0241651497 
0.003532064128256513 634241.8474117361 0.7970118113711716 0.5023886195544165 -0.2946231918167551 399787.926322074 -2453.559684616863 165.71923307884003 236741.76154120007 
0.0035571142284569137 626598.9251583419 0.7874074320098831 0.5024631149647091 -0.284944317045174 399847.2155882141 -10096.48193801113 165.6777596239604 236682.5137485149 
0.0035821643286573146 618800.778733129 0.7776079922014565 0.5025375915340646 -0.27507040066739186 399906.49001642223 -17894.62836322398 165.63629654836762 236623.28078338236 
0.0036072144288577155 610849.3399313369 0.767615919511385 0.502612049269577 -0.26500387024180794 399965.7496104118 -25846.06716501608 165.59484384946416 236564.0626420917 
0.0036322645290581164 602746.5785225473 0.7574336892251272 0.5026864881783869 -0.2547472010467403 400024.9943738953 -33948.828573805746 165.5534015246531 236504.85932093303 
0.003657314629258517 594494.5017627241 0.7470638237349194 0.5027609082676806 -0.2443029154672388 400084.2243105842 -42200.90533362888 165.5119695713382 236445.67081619747 
0.003682364729458918 586095.1538969638 0.7365088919149123 0.50283530954469 -0.2336735823702223 400143.43942418916 -50600.253199389204 165.47054798692383 236386.49712417694 
0.0037074148296593187 577550.6156530884 0.725771508484802 0.5029096920166914 -0.22286181646811054 400202.6397184198 -59144.79144326458 165.42913676881503 236327.33824116437 
0.0037324649298597196 568863.0037261941 0.7148543333620939 0.5029840556910056 -0.21187027767108835 400261.8251969849 -67832.40337015886 165.38773591441753 236268.19416345365 
0.00375751503006012 560034.4702542953 0.7037600710031783 0.5030584005749957 -0.20070167042818254 400320.9958635923 -76660.93684205774 165.34634542113767 236209.06488733954 
0.003782565130260521 551067.202285185 0.6924914697333671 0.503132726676069 -0.18935874305729805 400380.1517219489 -85628.20481116802 165.3049652863824 236149.95040911777 
0.003807615230460922 541963.4212346496 0.6810513210660663 0.5032070340016737 -0.1778442870643926 400439.2927757606 -94731.9858617034 165.2635955075594 236090.8507250849 
0.003832665330661323 532725.382336168 0.6694424590112477 0.5032813225592996 -0.16616113645194808 400498.4190287324 -103970.02476018504 165.22223608207693 236031.7658315385 
0.0038577154308617233 523355.37408223504 0.6576677593733951 0.5033555923564773 -0.15431216701691775 400557.5304845685 -113340.03301411797 165.18088700734396 235972.69572477715 
0.0038827655310621242 513855.71765744354 0.6457301390390943 0.5034298434007775 -0.1423002956383168 400616.6271469721 -122839.68943890947 165.13954828077007 235913.64040110016 
0.003907815631262525 504228.76636347023 0.633632555254449 0.5035040756998095 -0.13012847955463946 400675.70901964535 -132466.64073288278 165.09821989976547 235854.59985680785 
0.003932865731462926 494476.90503610374 0.6213780048924965 0.5035782892612215 -0.117799715631275 400734.77610628965 -142218.50206024927 165.0569018617411 235795.5740882016 
0.003957915831663327 484602.5494544603 0.6089695237108068 0.5036524840926992 -0.10531703961810757 400793.8284106054 -152092.85764189268 165.01559416410845 235736.56309158352 
0.0039829659318637274 474608.14574253815 0.5964101855994527 0.5037257129911175 -0.09268447260833523 400852.11216909497 -159075.36562034942 162.867971855356 232668.53122193716 
0.004008016032064128 464496.16976324795 0.5837031018195269 0.5037957432976189 -0.079907358521908 400907.8506840392 -159075.36562034942 155.7555504044076 222507.92914915376 
0.004033066132264529 454269.1265050819 0.5708514202324071 0.5038625396283056 -0.06698888060410146 400961.01579529344 -159075.36562034942 148.5644383242695 212234.91189181362 
0.00405811623246493 443929.54946156597 0.557858324519953 0.5039260674049294 -0.053932257115023585 401011.5799838013 -159075.36562034936 141.29642706973098 201852.0386710443 
0.00408316633266533 433480.000003649 0.5447270333958268 0.5039862928634573 -0.040740740532369535 401059.5163784106 -159075.36562034936 133.95332714291132 191361.89591844476 
0.004108216432865732 422923.06674518716 0.5314607998081383 0.5040431830624341 -0.0274176167457042 401104.79876252945 -159075.36562034942 126.53696764475359 180767.0966353623 
0.004133266533066132 412261.36490168277 0.518062910133611 0.5040967058911419 -0.013966204242469193 401147.4015806196 -159075.36562034936 119.04919582191337 170070.27974559055 
0.004158316633266533 401497.53564242506 0.5045366833634595 0.5041468300775532 -0.0003898532859062387 401187.2999445264 -159075.36562034942 111.49187660914723 159274.10944163892 
0.004183366733466934 390634.24543621327 0.49088547028119994 0.5041935251960774 0.013308054914877465 401224.4696396432 -159075.36562034936 103.86689216732645 148381.2745247521 
0.004208416833667334 379674.18539079913 0.4771126526325695 0.5042367616750959 0.02712410904252638 401258.88713090913 -159075.36562034936 96.17614141717551 137394.4877388222 
0.004233466933867736 368620.07058623695 0.4632216422877892 0.5042765108042871 0.04105486851649792 401290.5295686383 -159075.36562034936 88.42153956886536 126316.48509837911 
0.004258517034068136 357474.6394022891 0.4492158803963568 0.5043127447417379 0.055096864345381136 401319.3747941796 -159075.36562034936 80.60501764756788 115150.02521081128 
0.004283567134268537 346240.6528400615 0.4350988365345885 0.5043454365208391 0.0692465999862506 401345.4013454048 -159075.36562034936 72.72852201509369 103897.888592991 
0.004308617234468938 334920.8938380328 0.42087400784611634 0.5043745600569646 0.08350055221084823 401368.58846202435 -159075.36562034936 64.79401388772901 92562.87698247003 
0.0043336673346693385 323518.1665826561 0.40654491817556454 0.5044000901539325 0.09785517197836796 401388.91609072953 -159075.36562034942 56.803468850397856 81147.81264342552 
0.00435871743486974 312035.2958136854 0.39211511719559683 0.5044220025102454 0.11230688531464855 401406.3648901591 -159075.36562034942 48.758876367255866 69655.5376675084 
0.00438376753507014 300475.12612442306 0.3775881795275816 0.5044402737251098 0.1268520941975282 401420.9162356899 -159075.36562034936 40.66223928885558 58088.913269793695 
0.004408817635270541 288840.5212570395 0.36296770385606475 0.5044548813042309 0.14148717744816613 401432.5522240493 -159075.36562034942 32.51557335598852 46450.819079983616 
0.004433867735470942 277134.36339315446 0.34825731203728727 0.5044658036653846 0.15620849162809736 401441.25567775 -159075.36562034942 24.320906700337478 34744.152429053545 
0.004458917835671343 265359.55243984814 0.333460648201961 0.5044730201437635 0.17101237194180252 401447.010149344 -159075.36562034936 16.08027934205799 22971.82763151142 
0.004483967935871743 253519.00531128244 0.31858137785252666 0.5044765109970936 0.1858951331445669 401449.79992549634 -159075.3656203494 7.79574268441574 11136.77526345106 
0.0045090180360721445 241615.65520610774 0.30362318695511703 0.5044762574105245 0.20085307045540746 401449.6100308767 -159075.3656203494 -0.530640994397641 -758.0585634252016 
0.004534068136272545 229652.45088083835 0.28858978102645305 0.5044722415012894 0.2158824604748364 401446.42623186833 -159075.3656203494 -8.896799052139924 -12709.712931628466 
0.004559118236472946 217632.35591936967 0.27348488421589234 0.5044644463231334 0.23097956210724102 401440.23504009313 -159075.36562034936 -17.30064899596469 -24715.21285137813 
0.004584168336673347 205558.34799882636 0.2583122383828668 0.5044528558705111 0.24614061748764432 401431.0237157522 -159075.36562034936 -25.740098998304685 -36771.56999757813 
0.004609218436873747 193433.4181519158 0.2430756021699285 0.5044374550825499 0.2613618529126214 401418.7802707808 -159075.3656203494 -34.21304841507033 -48875.78345010048 
0.004634268537074149 181260.57002597649 0.2277787500716424 0.5044182298467795 0.27663947977513714 401403.49347181735 -159075.3656203494 -42.7173883060298 -61024.840437185434 
0.004659318637274549 169042.81913889962 0.21242547149955004 0.5043951670026281 0.29196969550307805 401385.15284298523 -159075.36562034936 -51.25100195724533 -73215.71708177906 
0.0046843687374749495 156783.19213210864 0.19701956984343583 0.50436825434468 0.3073486845012442 401363.74866848724 -159075.3656203494 -59.81176540543661 -85445.37915062375 
0.004709418837675351 144484.72602078546 0.18156486152913345 0.5043374806256992 0.32277261909656574 401339.27199501114 -159075.36562034936 -68.39754796413848 -97710.78280591214 
0.004734468937875751 132150.4674415277 0.16606517507310423 0.5043028355594138 0.33823766048630954 401311.71463394695 -159075.36562034936 -77.00621275152282 -110008.87535931834 
0.004759519038076153 119783.47189761703 0.15052435013401325 0.504264309823063 0.3537399596890498 401281.06916341465 -159075.36562034936 -85.63561721975994 -122336.59602822848 
0.004784569138276553 107386.80300209962 0.13494623656155622 0.5042218950597062 0.3692756584981499 401247.3289301018 -159075.36562034942 -94.28361368577684 -134690.87669396694 
0.004809619238476954 94963.53171884942 0.11933469344275147 0.5041755838802914 0.3848408904375399 401210.48805091076 -159075.36562034936 -102.94804986329406 -147068.6426618487 
0.004834669338677355 82516.73560181382 0.10369358814594785 0.5041253698654846 0.40043178171953675 401170.54141441535 -159075.3656203494 -111.62676939599926 -159466.8134228561 
0.0048597194388777555 70049.49803263004 0.08802679536278529 0.5040712475672595 0.4160444522044742 401127.48468212597 -159075.3656203494 -120.31761239172833 -171882.3034167548 
0.004884769539078156 57564.90745679105 0.07233819614833242 0.5040132125102449 0.43167501636191247 401081.3142895637 -159075.3656203494 -129.01841595752595 -184312.0227964657 
0.004909819639278557 45066.05661856248 0.05663167695965502 0.5039512611928334 0.44731958423317836 401032.0274471422 -159075.36562034936 -137.7270147354464 -196752.8781934949 
0.004934869739478958 32556.041794832385 0.04091112869304307 0.503885391088047 0.4629742623950039 400979.62214085803 -159075.3656203494 -146.44124143896607 -209201.7734842373 
0.004959919839679358 20037.962028086633 0.02518044572013928 0.5038156006441623 0.47863515492402303 400924.0971327887 -159075.3656203494 -155.15892738987392 -221655.61055696278 
0.00498496993987976 7514.9183586971085 0.009443524923203961 0.5037418892850937 0.49429836436188973 400865.4519613982 -159075.3656203494 -163.87790305550732 -234111.2900792962 
0.00501002004008016 -5009.986943280148 -0.006295735270235879 0.501070010752685 0.5073657460229208 398739.2489812308 -159075.3656203494 -5941.455666318467 -238732.414637843 
0.0050350701402805615 -17533.65114661665 -0.022033435853126847 0.4949546809055744 0.5169881167587013 393872.83176945243 -159075.3656203494 -13598.702657876705 -238732.414637843 
0.005060120240480962 -30052.97182753568 -0.03776567820477084 0.48630484769253063 0.5240705258973015 386989.5188415784 -159075.3656203494 -19234.710410921743 -238732.414637843 
0.005085170340681362 -42564.84763825859 -0.05348856505660882 0.4757909361478319 0.5292795012044407 378622.81801890465 -159075.3656203494 -23379.885398970902 -238732.414637843 
0.005110220440881764 -55066.17907528839 -0.0691982014576744 0.46390770965327177 0.5331059111109462 369166.44988141884 -159075.3656203494 -26424.84869851481 -238732.414637843 
0.005135270541082164 -67553.86924722878 -0.08489069573946376 0.45102056408199914 0.5359112598214629 358911.18751378235 -159075.3656203494 -28657.27650281871 -238732.414637843 
0.005160320641282565 -80024.82464196798 -0.10056216048000723 0.43739962102995766 0.5379617815099649 348071.9870640092 -159075.3656203494 -30289.031447784757 -238732.414637843 
0.005185370741482966 -92475.95589301526 -0.1162087134668762 0.42324483564263654 0.5394535491095127 336807.96793713595 -159075.3656203494 -31476.14357195882 -238732.414637843 
0.0052104208416833666 -104904.17854481308 -0.1318264786589027 0.4087044871091851 0.5405309657680878 325237.1270776288 -159075.3656203494 -32333.525364249486 -238732.414637843 
0.005235470941883768 -117306.41381683516 -0.14741158714637342 0.39388879579896197 0.5413003829453353 313447.17515318387 -159075.3656203494 -32945.808711826605 -238732.414637843 
0.005260521042084168 -129679.58936627742 -0.1629601781094553 0.37887995139719344 0.5418401295066487 301503.51669950807 -159075.3656203494 -33375.32580759303 -238732.414637843 
0.005285571142284569 -142020.64004915435 -0.17846839977461745 0.3637394979087829 0.5422078976834004 289455.1269255016 -159075.3656203494 -33667.9867164636 -238732.414637843 
0.00531062124248497 -154326.5086796088 -0.1939324103688082 0.3485137721189484 0.5424461824877567 277338.87950705324 -159075.3656203494 -33857.60792846966 -238732.414637843 
0.005335671342685371 -166594.1467872551 -0.2093483790711601 0.33323790851592255 0.5425862875870826 265182.7336064498 -159075.3656203494 -33969.100135512526 -238732.414637843 
0.005360721442885771 -178820.5153723622 -0.2247124869619815 0.31793878848029516 0.5426512754422766 253008.08076503375 -159075.3656203494 -34020.81587920355 -238732.414637843 
0.0053857715430861725 -191002.58565868845 -0.24002092796879632 0.3026372119765837 0.54265813994538 240831.473082174 -159075.3656203494 -34026.27848267005 -238732.414637843 
0.005410821643286573 -203137.33984378332 -0.25526990980920117 0.287349496654665 0.5426194064638662 228665.8957410255 -159075.3656203494 -33995.455326616444 -238732.414637843 
0.005435871743486974 -215221.7718465756 -0.2704556549303122 0.27208865526607207 0.5425443101963843 216521.70396758596 -159075.3656203494 -33935.69555596919 -238732.414637843 
0.005460921843687375 -227252.8880520512 -0.2855744014445551 0.2568652625297611 0.5424396639743162 204407.31286124533 -159075.3656203494 -33852.42065510414 -238732.414637843 
0.005485971943887775 -239227.70805285018 -0.3006224040615832 0.2416880932928536 0.5423104973544368 192329.7052274773 -159075.3656203494 -33749.63302213508 -238732.414637843 
0.005511022044088177 -251143.26538758393 -0.3155959350160742 0.22656459226185183 0.542160527277926 180294.80537843826 -159075.3656203494 -33630.290507829806 -238732.414637843 
0.005536072144288577 -262996.60827570315 -0.3304912849911927 0.21150121969447452 0.5419925046856672 168307.7542260652 -159075.3656203494 -33496.58224357597 -238732.414637843 
0.005561122244488978 -274784.80034872895 -0.34530476403748195 0.19650370574345366 0.5418084697809356 156373.1116826416 -159075.3656203494 -33350.13177317819 -238732.414637843 
0.005586172344689379 -286504.9213776639 -0.36003270248695607 0.18157723752801946 0.5416099400149755 144495.0055277044 -159075.3656203494 -33192.146647175934 -238732.414637843 
0.0056112224448897794 -298154.06799640146 -0.3746714518621626 0.16672659666377407 0.5413980485259366 132677.2408509506 -159075.3656203494 -33023.52858915966 -238732.414637843 
0.00563627254509018 -309729.35442096886 -0.38921738578001003 0.15195626030884876 0.5411736460888588 120923.38046229517 -159075.3656203494 -32844.954625071645 -238732.414637843 
0.005661322645290581 -321227.9131644038 -0.4036669008501084 0.13727047534295161 0.54093737619306 109236.80392174152 -159075.3656203494 -32656.93682795294 -238732.414637843 
0.005686372745490982 -332646.895747102 -0.41801641756741814 0.12267331276153433 0.5406897303289525 97620.75082492793 -159075.3656203494 -32459.86631383753 -238732.414637843 
0.005711422845691383 -343983.4734024576 -0.43226238119898436 0.10816870750086875 0.5404310886998531 86078.35249494908 -159075.3656203494 -32254.0456392143 -238732.414637843 
0.005736472945891784 -355234.83777762007 -0.4464012626645333 0.09376048753529256 0.5401617501998258 74612.65513723217 -159075.3656203494 -32039.71265665985 -238732.414637843 
0.005761523046092184 -366398.2016291924 -0.46042955941071306 0.07945239507556985 0.539881954486283 63226.636708673854 -159075.3656203494 -31817.05807967386 -238732.414637843 
0.005786573146292585 -377470.7995137007 -0.47434379627876316 0.06524810195183085 0.5395918982305941 51923.2191590078 -159075.3656203494 -31586.238414516123 -238732.414637843 
0.005811623246492986 -388449.88847266155 -0.48814052636539523 0.05115122071551036 0.5392917470809055 40705.27726545589 -159075.3656203494 -31347.385479925048 -238732.414637843 
0.005836673346693386 -399332.7487120856 -0.5018163318766828 0.037165312590366185 0.538981644467049 29575.644959954832 -159075.3656203494 -31100.613413848037 -238732.414637843 
0.005861723446893788 -410116.6842762354 -0.5153678249747303 0.02329389310490171 0.538661718079632 18537.119811300712 -159075.3656203494 -30846.02382934373 -238732.414637843 
0.005886773547094188 -420799.02371548 -0.5287916486169236 0.009540436019201565 0.5383320846361251 7592.466150029333 -159075.3656203494 -30583.709607316945 -238732.414637843 
0.0059118236472945895 -431377.12074808206 -0.5420844773875567 -0.004091624002312025 0.5379928533852447 -3255.5828046690735 -159075.36562034942 -30313.757685220564 -238732.414637843 
0.00593687374749499 -441848.35491574556 -0.5552430183216167 -0.017598889639618927 0.5376441286819977 -14004.323551339121 -159075.36562034942 -30036.251106214022 -238732.414637843 
0.0059619238476953905 -452210.1322327713 -0.5682640117205373 -0.030977999842373267 0.537286011878164 -24651.08145101752 -159075.36562034936 -29751.270523561434 -238732.414637843 
0.005986973947895792 -462459.88582864875 -0.581144231959703 -0.0442256292512278 0.5369186027084752 -35193.21026673655 -159075.36562034936 -29458.895303719844 -238732.414637843 
0.006012024048096192 -472595.0765839353 -0.5938804882875187 -0.057338487982258254 0.5365420003052604 -45628.0919919736 -159075.36562034942 -29159.204333769285 -238732.414637843 
0.006037074148296593 -482613.19375926047 -0.6064696256158401 -0.07031332167652 0.53615630393932 -55953.13689008649 -159075.36562034942 -28852.276610981564 -238732.414637843 
0.006062124248496994 -492511.75561729766 -0.6189085253015656 -0.083146911742527 0.5357616135590386 -66165.78368727172 -159075.36562034936 -28538.191671833578 -238732.414637843 
0.006087174348697395 -502288.310037551 -0.631194105919201 -0.09583607573843296 0.535358030180768 -76263.49987669419 -159075.36562034942 -28217.029902664384 -238732.414637843 
0.006112224448897796 -511940.4351238092 -0.6433233240242084 -0.10837766785467126 0.5349456561695372 -86243.78210255966 -159075.36562034936 -27888.872763057196 -238732.414637843 
0.0061372745490981965 -521465.7398041071 -0.6552931749069398 -0.12076857946808821 0.5345245954388517 -96104.1566010799 -159075.36562034942 -27553.8029448348 -238732.414637843 
0.006162324649298597 -530861.8644230572 -0.6671006933369829 -0.13300573974621158 0.5340949535907713 -105842.179681334 -159075.36562034942 -27211.90448353075 -238732.414637843 
0.006187374749498998 -540126.4813263911 -0.678742954297718 -0.14508611628585233 0.5336568380118657 -115455.4382334516 -159075.36562034942 -26863.262834747096 -238732.414637843 
0.006212424849699399 -549257.29543758 -0.69021707371092 -0.15700671577437164 0.5332103579365484 -124941.55025483233 -159075.36562034942 -26507.96492455523 -238732.414637843 
0.006237474949899799 -558252.0448263818 -0.7015202091512165 -0.1687645846649692 0.5327556244862472 -134298.1653875232 -159075.36562034942 -26146.099180666264 -238732.414637843 
0.006262525050100201 -567108.5012691783 -0.7126495605502274 -0.18035680985957217 0.5322927506906553 -143522.96546164417 -159075.36562034942 -25777.755549341768 -238732.414637843 
0.006287575150300601 -575824.4708009602 -0.7236023708902107 -0.19178051939455917 0.5318218514956515 -152613.66504107023 -159075.36562034942 -25403.025501697568 -238732.414637843 
0.006312625250501002 -584397.7942588276 -0.7343759268870449 -0.2030328831257647 0.5313430437612802 -161568.01196854032 -159075.36562034942 -25022.002032094835 -238732.414637843 
0.006337675350701403 -592826.3478168682 -0.7449675596623763 -0.21411111341009081 0.5308564462522855 -170383.78790806685 -159075.36562034942 -24634.779650608958 -238732.414637843 
0.006362725450901803 -601108.0435122842 -0.7553746454047703 -0.22501246578173045 0.5303621796230398 -179058.80888305715 -159075.36562034942 -24241.454371034604 -238732.414637843 
0.006387775551102205 -609240.8297626285 -0.7655946060196894 -0.23573423962147158 0.5298603663982179 -187590.9258089287 -159075.36562034942 -23842.123695507413 -238732.414637843 
0.006412825651302605 -617222.6918740367 -0.7756249097681561 -0.24627377881792564 0.5293511309502305 -195978.02501929802 -159075.36562034942 -23436.886596546257 -238732.414637843 
0.006437875751503006 -625051.6525403141 -0.7854630718939244 -0.25662847241978276 0.5288345994741417 -204218.02878502905 -159075.36562034942 -23025.843497092636 -238732.414637843 
0.006462925851703407 -632725.7723327675 -0.7951066552390201 -0.266795755278389 0.5283108999606312 -212308.89582557968 -159075.36562034942 -22609.096248995378 -238732.414637843 
0.0064879759519038075 -640243.1501806445 -0.8045532708474797 -0.276773108680087 0.5277801621673928 -220248.62181220268 -159075.36562034942 -22186.74811024936 -238732.414637843 
0.006513026052104208 -647601.9238420805 -0.8138005785571588 -0.28655806096787756 0.5272425175892812 -228035.23986264822 -159075.36562034942 -21758.90372123987 -238732.414637843 
0.006538076152304609 -654800.2703654225 -0.8228462875794487 -0.29614818815202454 0.5266980994274242 -235666.82102706755 -159075.36562034942 -21325.669080162508 -238732.414637843 
0.00656312625250501 -661836.4065408158 -0.8316881570667579 -0.3055411145092936 0.5261470425574644 -243141.47476487275 -159075.36562034942 -20887.15151775066 -238732.414637843 
0.006588176352705411 -668708.589341954 -0.8403239966676306 -0.3147345131705673 0.5255894834970634 -250457.34941234518 -159075.36562034942 -20443.459671416364 -238732.414637843 
0.006613226452905812 -675415.116357866 -0.8487516670693469 -0.32372610669659163 0.5250255603727553 -257612.6326408007 -159075.36562034942 -19994.70345887285 -238732.414637843 
0.006638276553106212 -681954.32621465 -0.8569690805278887 -0.3325136676416618 0.5244554128862269 -264605.5519051561 -159075.36562034942 -19540.994051301397 -238732.414637843 
0.0066633266533066135 -688324.598987034 -0.8649742013851226 -0.34109501910504914 0.5238791822800735 -271434.3748827412 -159075.36562034942 -19082.44384610041 -238732.414637843 
0.006688376753507014 -694524.3565996714 -0.8727650465730822 -0.34946803527000414 0.523297011303078 -278097.4099022232 -159075.36562034942 -18619.166439255754 -238732.414637843 
0.006713426853707414 -700552.0632180728 -0.880339686105228 -0.3576306419301778 0.5227090441750502 -284593.0063625204 -159075.36562034942 -18151.27659735992 -238732.414637843 
0.006738476953907816 -706406.2256290668 -0.8876962435545481 -0.3655808170033075 0.5221154265512407 -290919.5551415796 -159075.36562034942 -17678.890229294764 -238732.414637843 
0.006763527054108216 -712085.3936107093 -0.8948328965184003 -0.3733165910320295 0.5215163054863707 -297075.4889949105 -159075.36562034942 -17202.12435760644 -238732.414637843 
0.006788577154308618 -717588.1602915365 -0.9017478770699624 -0.38083604767168405 0.5209118293982784 -303059.2829437687 -159075.36562034942 -16721.09708957529 -238732.414637843 
0.006813627254509018 -722913.1624990843 -0.908439472196195 -0.38813732416498264 0.5203021480312124 -308869.45465288387 -159075.36562034942 -16235.927588007891 -238732.414637843 
0.0068386773547094186 -728059.0810975805 -0.9149060242221978 -0.3952186118034182 0.5196874124187796 -314504.5647976382 -159075.36562034942 -15746.736041749864 -238732.414637843 
0.00686372745490982 -733024.6413147246 -0.9211459312218527 -0.40207815637529387 0.5190677748465589 -319963.2174205966 -159075.36562034942 -15253.643635935568 -238732.414637843 
0.00688877755511022 -737808.613057484 -0.9271576474146664 -0.408714258600262 0.5184433888144044 -325244.0602773017 -159075.36562034942 -14756.772521989844 -238732.414637843 
0.006913827655310621 -742409.8112168167 -0.9329396835486946 -0.41512527455026227 0.5178144089984323 -330345.78517124604 -159075.36562034942 -14256.245787378177 -238732.414637843 
0.006938877755511022 -746827.0959612539 -0.9384906072694699 -0.4213096160567501 0.5171809912127198 -335267.128277934 -159075.36562034942 -13752.187425127397 -238732.414637843 
0.006963927855711423 -751059.3730192622 -0.9438090434748281 -0.4272657511041159 0.5165432923707122 -340006.8704579549 -159075.36562034942 -13244.722303114924 -238732.414637843 
0.006988977955911824 -755105.5939503248 -0.9488936746555592 -0.43299220420919793 0.5159014704463613 -344563.83755898976 -159075.36562034942 -12733.976133142633 -238732.414637843 
0.0070140280561122245 -758964.7564046643 -0.9537432412217841 -0.4384875567867898 0.5152556844349943 -348936.9007066731 -159075.36562034942 -12220.075439798733 -238732.414637843 
0.007039078156312625 -762635.9043715505 -0.9583565418149885 -0.4437504475010568 0.5146060943139317 -353124.97658424114 -159075.36562034942 -11703.147529116979 -238732.414637843 
0.007064128256513026 -766118.1284161287 -0.9627324336056287 -0.4487795726027696 0.513952861002859 -357127.0277008938 -159075.36562034942 -11183.320457042404 -238732.414637843 
0.007089178356713427 -769410.5659047074 -0.9668698325762377 -0.4535736862522728 0.5132961463239649 -360942.0626488051 -159075.36562034942 -10660.722997709843 -238732.414637843 
0.007114228456913827 -772512.4012184569 -0.9707677137899661 -0.4581316008281103 0.5126361129618557 -364569.1363487192 -159075.36562034942 -10135.484611545295 -238732.414637843 
0.007139278557114229 -775422.8659554565 -0.9744251116444821 -0.4624521872212267 0.5119729244232554 -368007.35028406867 -159075.36562034942 -9607.735413195385 -238732.414637843 
0.007164328657314629 -778141.2391210463 -0.9778411201111751 -0.46653437511467455 0.5113067449965005 -371255.8527235585 -159075.36562034942 -9077.606139295309 -238732.414637843 
0.0071893787575150305 -780666.8473064383 -0.9810148929596045 -0.47037715324875934 0.5106377397108453 -374313.83893216174 -159075.36562034942 -8545.228116084068 -238732.414637843 
0.007214428857715431 -782999.0648555332 -0.9839456439671285 -0.47397956967155186 0.5099660742955766 -377180.5513704709 -159075.36562034942 -8010.733226869875 -238732.414637843 
0.0072394789579158314 -785137.3140199138 -0.9866326471136735 -0.47734073197471116 0.5092919151389623 -379855.27988235996 -159075.36562034942 -7474.253879361418 -238732.414637843 
0.007264529058116233 -787081.0651019656 -0.9890752367615859 -0.4804598075145555 0.5086154292470304 -382337.36187090713 -159075.36562034942 -6935.92297286603 -238732.414637843 
0.007289579158316633 -788829.8365860974 -0.9912728078205283 -0.4833360236183287 0.5079367842021996 -384626.1824625363 -159075.36562034942 -6395.873865368558 -238732.414637843 
0.007314629258517034 -790383.1952580241 -0.9932248158973743 -0.48596866777561104 0.5072561481217632 -386721.17465933727 -159075.36562034942 -5854.240340494435 -238732.414637843 
0.007339679358717435 -791740.7563120855 -0.9949307774310698 -0.4883570878148252 0.5065736896162447 -388621.81947952433 -159075.36562034942 -5311.15657436876 -238732.414637843 
0.007364729458917836 -792902.1834465708 -0.9963902698124213 -0.49050069206479485 0.5058895777476264 -390327.6460860012 -159075.36562034942 -4766.757102377126 -238732.414637843 
0.007389779559118236 -793867.1889470299 -0.9976029314887878 -0.4923989495013176 0.5052039819874702 -391838.23190299916 -159075.36562034942 -4221.176785838247 -238732.414637843 
0.007414829659318637 -794635.5337575477 -0.9985684620536465 -0.4940513898787117 0.5045170721749348 -393153.2027207598 -159075.36562034942 -3674.550778595564 -238732.414637843 
0.007439879759519038 -795207.0275399636 -0.9992866223210104 -0.49545760384630816 0.5038290184747023 -394272.23278823524 -159075.36562034942 -3127.0144935358912 -238732.414637843 
0.007464929859719439 -795581.528721023 -0.9997572343846812 -0.496617243049857 0.5031399913348242 -395195.0448937859 -159075.36562034942 -2578.703569044629 -238732.414637843 
0.00748997995991984 -795758.9445274487 -0.9999801816623203 -0.4975300202178232 0.5024501614444971 -395921.4104338519 -159075.36562034942 -2029.7538354044398 -238732.414637843 
0.00751503006012024 -795739.2310089237 -0.9999554089243304 -0.4982022379937416 0.5017531709305889 -396456.3448978581 -159055.6521018244 -1494.819371398174 -238732.414637843 
0.0075400801603206415 -795522.3930489777 -0.9996829223075362 -0.4986972948916097 0.5009856274159266 -396850.2992706876 -158838.8141418784 -1100.8649985686739 -238732.414637843 
0.007565130260521042 -795108.484363778 -0.999162789313664 -0.49906188097074183 0.5001009083429222 -397140.4283581073 -158424.9054566787 -810.7359111489469 -238732.414637843 
0.0075901803607214425 -794497.6074888229 -0.9983951387926212 -0.49933038129008417 0.49906475750253704 -397354.0949478762 -157814.02858172357 -597.0693213801593 -238732.414637843 
0.007615230460921844 -793689.9137535403 -0.9973801609105755 -0.4995281188476748 0.4978520420629007 -397511.45046155277 -157006.33484644094 -439.71380770354506 -238732.414637843 
0.007640280561122244 -792685.6032438005 -0.9961181071028469 -0.49967374285484933 0.49644436424799754 -397627.3354846217 -156002.02433670114 -323.8287846346224 -238732.414637843 
0.007665330661322646 -791484.9247523489 -0.9946092900116199 -0.4997809875892026 0.4948283024224173 -397712.6794186086 -154801.3458452496 -238.48485064774655 -238732.414637843 
0.007690380761523046 -790088.1757171755 -0.992854083408496 -0.499859967708056 0.49299411570044 -397775.531259817 -153404.59681007615 -175.6330094393599 -238732.414637843 
0.007715430861723447 -788495.7021478299 -0.9908529221018993 -0.4999350998796824 0.49091782222221697 -397835.32119457837 -151812.1232407306 -167.07682662013053 -238681.1808859008 
0.007740480961923848 -786707.8985397082 -0.9886063018293647 -0.500010213002518 0.4885960888268467 -397895.09616610873 -150024.3196326089 -167.03501340930686 -238621.44772758125 
0.0077655310621242485 -784725.2077763253 -0.986114779134731 -0.5000853070818252 0.4860294720529058 -397954.8561781529 -148041.62886922597 -166.9932106627985 -238561.7295182836 
0.007790581162324649 -782548.1210196022 -0.9833789712302714 -0.5001603821229258 0.4832185891073456 -398014.6012344546 -145864.54211250285 -166.95141837798664 -238502.02625426668 
0.00781563126252505 -780177.1775881922 -0.9803995558437936 -0.5002354381312009 0.4801641177125927 -398074.3313387568 -143493.59868109284 -166.90963655225318 -238442.33793179027 
0.00784068136272545 -777612.9648238798 -0.9771772710507516 -0.5003104751120909 0.47686679593866066 -398134.04649480135 -140929.38591678045 -166.86786518298044 -238382.66454711495 
0.007865731462925851 -774856.11794608 -0.9737129150914046 -0.500385493071095 0.47332742202030953 -398193.74670632934 -138172.53903898073 -166.82610426755164 -238323.0060965024 
0.007890781563126252 -771907.319894479 -0.9700073461730727 -0.5004604920137714 0.4695468541593013 -398253.43197708076 -135223.7409873797 -166.78435380335057 -238263.36257621515 
0.007915831663326654 -768767.3011598533 -0.966061482257539 -0.5005354719457369 0.4655260103118021 -398313.1023107948 -132083.72225275403 -166.74261378776168 -238203.73398251671 
0.007940881763527054 -765436.8396031092 -0.9618763008336466 -0.5006104328726663 0.46126586796098035 -398372.7577112096 -128753.26069600985 -166.70088421817 -238144.12031167146 
0.007965931863727455 -761916.7602625862 -0.9574528386751505 -0.500685374800293 0.45676746387485756 -398432.3981820625 -125233.18135548686 -166.65916509196137 -238084.52155994487 
0.007990981963927855 -758207.9351496755 -0.9527921915838827 -0.5007602977344078 0.45203189384947495 -398492.02372708975 -121524.35624257615 -166.61745640652208 -238024.93772360304 
0.008016032064128256 -754311.2830328003 -0.9478955141182946 -0.5008352016808593 0.4470603124374354 -398551.6343500268 -117627.70412570098 -166.57575815923929 -237965.3687989133 
0.008041082164328658 -750227.7692098144 -0.9427640193074447 -0.5009100866455536 0.4418539326618911 -398611.230054608 -113544.19030271505 -166.53407034750063 -237905.8147821438 
0.008066132264529059 -745958.4052688743 -0.9373989783505012 -0.5009849526344531 0.43641402571604815 -398670.8108445669 -109274.82636177493 -166.49239296869453 -237846.27566956365 
0.008091182364729459 -741504.2488378425 -0.9318017203018336 -0.5010597996535778 0.4307419206482558 -398730.3767236361 -104820.66993074317 -166.45072602021003 -237786.75145744294 
0.00811623246492986 -736866.4033222868 -0.9259736317417719 -0.5011346277090034 0.42483900403276853 -398789.92769554735 -100182.82441518747 -166.40906949943675 -237727.24214205254 
0.00814128256513026 -732046.0176321414 -0.9199161564331199 -0.5012094368068619 0.41870671962625794 -398849.4637640312 -95362.43872504204 -166.36742340376497 -237667.7477196643 
0.00816633266533066 -727044.2858970893 -0.9136307949634932 -0.5012842269533409 0.41234656801015235 -398908.9849328175 -90360.70698998997 -166.3257877305858 -237608.2681865512 
0.008191382765531063 -721862.4471707502 -0.9071191043735917 -0.5013589981546829 0.4057601062189088 -398968.49120563513 -85178.86826365092 -166.28416247729075 -237548.80353898683 
0.008216432865731463 -716501.7851237353 -0.9003826977714798 -0.501433750417186 0.39894894735429387 -399027.98258621193 -79818.206216636 -166.24254764127218 -237489.35377324602 
0.008241482965931864 -710963.6277256486 -0.8934232439329785 -0.5015084837472025 0.391914760185776 -399087.45907827496 -74280.04881854926 -166.20094321992303 -237429.91888560436 
0.008266533066132264 -705249.3469161169 -0.8862424668882689 -0.5015831981511384 0.3846592687371305 -399146.92068555026 -68565.76800901757 -166.15934921063683 -237370.4988723384 
0.008291583166332665 -699360.3582649251 -0.8788421454948058 -0.5016578936354539 0.3771842518593519 -399206.3674117629 -62676.779357825755 -166.11776561080785 -237311.09372972554 
0.008316633266533067 -693298.1206213464 -0.8712241129966529 -0.5017325702066621 0.36949154278999086 -399265.7992606371 -56614.54171424708 -166.076192417831 -237251.70345404433 
0.008341683366733467 -687064.1357527481 -0.8633902565703415 -0.501807227871329 0.3615830286990125 -399325.2162358961 -50380.556845648796 -166.0346296291018 -237192.32804157404 
0.008366733466933868 -680659.9479725637 -0.8553425168573667 -0.5018818666360728 0.3534606502212939 -399384.6183412623 -43976.36906546436 -165.99307724201645 -237132.967488595 
0.008391783567134268 -674087.143757732 -0.8470828874834471 -0.5019564865075636 0.34512640097588343 -399444.0055804569 -37403.56485063268 -165.9515352539718 -237073.62179138834 
0.008416833667334669 -667347.3513556849 -0.8386134145646505 -0.5020310874925229 0.33658232707212765 -399503.37795720063 -30663.7724485856 -165.9100036623654 -237014.29094623632 
0.008441883767535071 -660442.2403809903 -0.8299361962005214 -0.5021056695977226 0.32783052660279877 -399562.7354752128 -23758.661473891 -165.8684824645953 -236954.97494942188 
0.008466933867735471 -653373.5214017485 -0.8210533819543306 -0.5021802328299854 0.3188731491243453 -399622.0781382121 -16689.942494649207 -165.8269716580604 -236895.67379722916 
0.008491983967935872 -646142.9455158382 -0.8119671723205709 -0.5022547771961834 0.30971239512438753 -399681.40594991617 -9459.3666087389 -165.78547124016006 -236836.38748594298 
0.008517034068136272 -638752.3039171296 -0.8026798181798438 -0.5023293027032382 0.30035051547660563 -399740.7189140417 -2068.725010030321 -165.74398120829446 -236777.11601184928 
0.008542084168336673 -631203.4274517597 -0.7931936202412585 -0.5024038093581198 0.2907898108831387 -399800.01703430456 5480.151455339626 -165.70250155986437 -236717.85937123487 
0.008567134268537073 -623498.1861645858 -0.7835109284724896 -0.5024782971678464 0.2810326313046432 -399859.30031441955 13185.392742513563 -165.66103229227116 -236658.6175603874 
0.008592184368737476 -615638.4888359271 -0.7736341415176282 -0.502552766139484 0.27108137537814425 -399918.56875810074 21045.09007117222 -165.61957340291693 -236599.39057559567 
0.008617234468937876 -607626.2825087182 -0.7635657061029861 -0.5026272162801448 0.2609384898228413 -399977.822369061 29057.29639838112 -165.5781248892043 -236540.17841314903 
0.008642284569138277 -599463.5520061711 -0.7533081164309721 -0.5027016475969882 0.25060646883398385 -400037.06115101255 37220.026900928235 -165.5366867485367 -236480.98106933822 
0.008667334669338677 -591152.3194400874 -0.7428639135622181 -0.5027760600972185 0.2400878534649996 -400096.28510766645 45531.2594670119 -165.49525897831813 -236421.7985404545 
0.008692384769539077 -582694.6437099328 -0.7322356847860988 -0.5028504537880853 0.22938523099801345 -400155.49424273294 53988.93519716652 -165.45384157595322 -236362.63082279035 
0.00871743486973948 -574092.6199927938 -0.7214260629797911 -0.5029248286768832 0.2185012343029079 -400214.68855992134 62590.95891430555 -165.4124345388473 -236303.47791263903 
0.00874248496993988 -565348.3792243524 -0.7104377259560488 -0.5029991847709497 0.20743854118509908 -400273.8680629401 71335.1996827469 -165.37103786440633 -236244.3398062948 
0.00876753507014028 -556464.087570998 -0.6992733957998378 -0.5030735220776659 0.19619987372217196 -400333.0327554965 80219.49133610132 -165.32965155003686 -236185.2165000527 
0.008792585170340681 -547441.9458932151 -0.6879358381940103 -0.5031478406044552 0.1847879975895551 -400392.18264129723 89241.63301388419 -165.2882755931462 -236126.1079902089 
0.008817635270541082 -538284.1892003753 -0.676427861734175 -0.5032221403587828 0.17320572137539225 -400451.3177240478 98399.38970672397 -165.24690999114222 -236067.01427306034 
0.008842685370741482 -528993.0860970704 -0.6647523172329397 -0.503296421348155 0.1614558958847847 -400510.4380074529 107690.49281002895 -165.20555474143345 -236007.93534490498 
0.008867735470941884 -519570.93822111905 -0.6529120970136896 -0.5033706835801184 0.1495414134335712 -400569.5434952162 117112.64068598027 -165.16420984142914 -235948.8712020417 
0.008892785571142285 -510020.0796733997 -0.6409101341940934 -0.5034449270622587 0.13746520713183463 -400628.63419104053 126663.49923369964 -165.12287528853912 -235889.82184077022 
0.008917835671342685 -500342.8764396318 -0.6287494019594931 -0.5035191518022017 0.1252302501572914 -400687.7100986278 136340.70246746752 -165.08155108017388 -235830.78725739132 
0.008942885771543086 -490541.7258042604 -0.6164329128263693 -0.5035933578076103 0.11283955501875897 -400746.77122167894 146141.8531028389 -165.0402372137446 -235771.7674482066 
0.008967935871743486 -480619.05575659336 -0.6039637178960707 -0.5036675450861853 0.10029617280988545 -400805.817563894 156064.52315050596 -164.998933686663 -235712.76240951865 
0.008992985971943888 -470577.3243893245 -0.5913449060989772 -0.5037395025019771 0.08760540359700009 -400863.0895549743 159075.36562034942 -160.0406918340059 -228629.55976286563 
0.009018036072144289 -460419.01928960625 -0.5785796034292977 -0.5038082470752562 0.07477135635404153 -400917.8049612354 159075.36562034942 -152.8965783592527 -218423.68337036102 
0.00904308617234469 -450146.65692280873 -0.5656709721706804 -0.5038737437433441 0.06179722842733626 -400969.93587814 159075.36562034942 -145.67448852354622 -208106.4121764946 
0.00906813627254509 -439762.78200912854 -0.5526222101128352 -0.5039359582526629 0.04868625186017228 -401019.4550449846 159075.36562034936 -138.3762214541274 -197680.3163630392 
0.00909318637274549 -429269.9668932033 -0.5394365497593685 -0.5039948571672183 0.03544169259215024 -401066.3358516517 159075.36562034942 -131.003595146728 -187147.99306675434 
0.009118236472945893 -418670.8109068698 -0.5261172575270014 -0.5040504078768825 0.022066849650118958 -401110.55234520085 159075.36562034942 -123.55844601520221 -176512.0657360032 
0.009143286573146293 -407967.93972525274 -0.512667632936407 -0.5041025786054716 0.008565054330935462 -401152.0792362971 159075.36562034936 -116.04262843660784 -165775.18348086838 
0.009168336673346694 -397164.0047163144 -0.49909100779483007 -0.5041513384186148 -0.005060330623784748 -401190.89190547477 159075.36562034942 -108.45801429182804 -154940.02041689723 
0.009193386773547094 -386261.68228404387 -0.4853907453707148 -0.5041966572314183 -0.01880591186070346 -401226.9664092353 159075.36562034942 -100.80649250185925 -144009.2750026561 
0.009218436873747494 -375263.6732054521 -0.4715702395605477 -0.5042385058159153 -0.03266826625536762 -401260.279485978 159075.36562034936 -93.08996855988443 -132985.66937126347 
0.009243486973947895 -364172.70196151256 -0.45763291404809325 -0.5042768558083068 -0.04664394176021358 -401290.8085617616 159075.36562034942 -85.31036405922877 -121871.94865604113 
0.009268537074148297 -352991.51606224634 -0.44358222145627063 -0.5043116797159861 -0.060729458259715485 -401318.53175589524 159075.36562034936 -77.46961621733819 -110670.88031048315 
0.009293587174348698 -341722.88536609436 -0.42942164249185166 -0.5043429509243476 -0.07492130843249589 -401343.4278863581 159075.36562034936 -69.56967739588274 -99385.25342268965 
0.009318637274549098 -330369.60139375133 -0.415154685083199 -0.5043706437033808 -0.08921595862018178 -401365.4764750461 159075.36562034942 -61.61251461710627 -88017.87802443755 
0.009343687374749499 -318934.47663664015 -0.4007848835112697 -0.5043947332140412 -0.10360984970277148 -401384.65775284334 159075.36562034942 -53.60010907654875 -76571.58439506966 
0.009368737474949899 -307420.3438601829 -0.38631579753407946 -0.504415195514403 -0.11809939798032348 -401400.9526645191 159075.36562034942 -45.53445565225267 -65049.22236036097 
0.009393787575150301 -295830.05540206085 -0.3717510115048704 -0.5044320075655895 -0.1326809960607191 -401414.342873447 159075.36562034942 -37.41756241058687 -53453.66058655268 
0.009418837675350702 -284166.4824656152 -0.3570941334841718 -0.5044451472374787 -0.1473510137533069 -401424.81076614675 159075.36562034936 -29.251450108796284 -41787.78586970899 
0.009443887775551102 -272432.5144085782 -0.3423487943459939 -0.5044545933141849 -0.16210579896819094 -401432.3394566465 159075.36562034936 -21.038151694410644 -30054.50242058664 
0.009468937875751503 -260631.0580273071 -0.32751864687836924 -0.5044603254993123 -0.17694167862094307 -401436.912790665 159075.36562034936 -12.779711801632837 -18256.73114518977 
0.009493987975951903 -248765.0368367008 -0.3126073648784694 -0.504462324420983 -0.19185495954251364 -401438.5153496125 159075.36562034936 -4.47818624483495 -6397.408921192786 
0.009519038076152305 -236837.39034596962 -0.29761864224251056 -0.5044605716366342 -0.2068419293941236 -401437.13245440956 159075.3656203494 3.8643584907198965 5520.512129599853 
0.009544088176352706 -224851.07333044882 -0.28255619205068716 -0.504455049637585 -0.22189885758689787 -401432.7501691223 159075.36562034942 12.245845760794294 17494.06537256328 
0.009569138276553106 -212809.05509962287 -0.2674237456473443 -0.5044457418533745 -0.23702199620603026 -401425.355304414 159075.36562034936 20.664189276615616 29520.27039516517 
0.009594188376753507 -200714.31876155635 -0.2522250517166342 -0.5044326326558639 -0.25220758093922974 -401414.93542081147 159075.36562034936 29.117293621698806 41596.133745284016 
0.009619238476953907 -188569.86048390376 -0.23696387535387373 -0.504415707363107 -0.2674518320092333 -401401.47883178556 159075.3656203494 37.60305477093302 53718.649672761465 
0.009644288577154308 -176378.68875168118 -0.22164399713283292 -0.5043949522429875 -0.2827509551101546 -401384.9746066456 159075.36562034936 46.119360611802236 65884.80087400321 
0.00966933867735471 -164143.82362199322 -0.20626921216919705 -0.5043703545166179 -0.2981011423474209 -401365.412573246 159075.3656203494 54.664091467605054 78091.5592394358 
0.00969438877755511 -151868.2959758894 -0.1908433291804218 -0.5043419023615056 -0.31349857318108376 -401342.78332050564 159075.3656203494 63.23512062255097 90335.88660364426 
0.009719438877755511 -139555.14676753603 -0.17537016954221463 -0.5043095849144792 -0.32893941537226457 -401317.0782007379 159075.3656203494 71.83031484860268 102614.73549800385 
0.009744488977955911 -127207.42627089954 -0.1598535663418893 -0.5042733922743794 -0.3444198259324901 -401288.28933179233 159075.36562034936 80.44753493392662 114925.04990560947 
0.009769539078156312 -114828.1933241133 -0.14429736342880914 -0.5042333155045099 -0.3599359520757007 -401256.40959900623 159075.3656203494 89.08463621283146 127263.76601833067 
0.009794589178356714 -102420.51457173354 -0.1287054144621778 -0.5041893466348512 -0.3754839321726734 -401221.4326569662 159075.3656203494 97.73946909705035 139627.81299578623 
0.009819639278557115 -89987.46370505162 -0.11308158195638733 -0.5041414786640324 -0.391059896707645 -401183.3529310794 159075.36562034936 106.40987960824904 152014.1137260701 
0.009844689378757515 -77532.12070066044 -0.09742973632417279 -0.5040897055610655 -0.4066599692368927 -401142.1656189532 159075.36562034936 115.0937099116222 164419.58558803174 
0.009869739478957916 -65057.57105747389 -0.08175375491782237 -0.5040340222668382 -0.42228026734901586 -401097.8666915844 159075.3656203494 123.78879885043743 176841.14121491066 
0.009894789579158316 -52566.90503236828 -0.06605752106865621 -0.503974424695366 -0.4379169036267098 -401050.4528943562 159075.3656203494 132.49298248140994 189275.68925915708 
0.009919839679358717 -40063.21687465018 -0.05034492312503026 -0.5039109097348027 -0.45356598660977243 -400999.9217478435 159075.3656203494 141.2040946107632 201720.1351582332 
0.009944889779559119 -27549.6040595301 -0.03461985348909092 -0.5038434752482109 -0.46922362175912 -400946.2715484264 159075.3656203494 149.91996733085125 214171.3819012161 
0.00996993987975952 -15029.16652080785 -0.018886207652539046 -0.5037721200740903 -0.48488591242155127 -400889.5013687114 159075.3656203494 158.63843155719778 226626.33079599688 
0.00999498997995992 -2505.0058829338304 -0.003147883231609654 -0.5035811066713446 -0.500433223439735 -400737.51010466187 159075.3656203494 424.72396353567825 238732.414637843 
0.01002004008016032 10019.77530733427 0.012591220998456703 -0.4992924487714564 -0.5118836697699131 -397324.71369666007 159075.3656203494 9536.708745801972 238732.414637843 
0.01004509018036072 22542.074349513885 0.028327206069243095 -0.49198688817480063 -0.5203140942440437 -391511.1400003097 159075.3656203494 16245.434091631258 238732.414637843 
0.010070140280561123 35058.78915801451 0.04405617378502875 -0.4824613683479698 -0.5265175421329986 -383930.9771070617 159075.3656203494 21181.986006883813 238732.414637843 
0.010095190380761523 47566.819030595274 0.059774227688461315 -0.4713038280154938 -0.5310780557039552 -375052.092252903 159075.3656203494 24811.13102530583 238732.414637843 
0.010120240480961924 60063.06541649322 0.07547747402581531 -0.4589482829098772 -0.5344257569356925 -365219.8645261529 159075.3656203494 27475.1496844537 238732.414637843 
0.010145290581162324 72544.43268400738 0.09116202271156675 -0.4457153906664932 -0.5368774133780599 -354689.4654174362 159075.3656203494 29426.117843251166 238732.414637843 
0.010170340681362725 85007.82888736734 0.10682398829206859 -0.4318423247295309 -0.5386663130215995 -343649.631742462 159075.3656203494 30849.680371636983 238732.414637843 
0.010195390781563127 97450.1665326818 0.12245949090807004 -0.4175047748417338 -0.5399642657498038 -332240.1730929932 159075.3656203494 31882.559367482583 238732.414637843 
0.010220440881763528 109868.3633427885 0.1380646572558554 -0.40283314912936485 -0.5408978063852202 -320564.86505929363 159075.3656203494 32625.448143889727 238732.414637843 
0.010245490981963928 122259.34302081107 0.15363562154675783 -0.3879245059319439 -0.5415601274787017 -308700.94428803807 159075.3656203494 33152.50705065673 238732.414637843 
0.010270541082164329 134620.03601223865 0.16916852646481695 -0.3728513407879636 -0.5420198672527805 -296706.1009503631 159075.3656203494 33518.3567044093 238732.414637843 
0.010295591182364729 146947.3802653247 0.18465952412232392 -0.3576680573896781 -0.542327581512002 -284623.6281692233 159075.3656203494 33763.22817635559 238732.414637843 
0.01032064128256513 159238.3219896365 0.20010477701304322 -0.34241573288936505 -0.5425205099024083 -272486.2141334188 159075.3656203494 33916.75586486288 238732.414637843 
0.010345691382765532 171489.81641255767 0.2155004589628614 -0.3271256270753889 -0.5426260860382504 -260318.73461397152 159075.3656203494 34000.7707683368 238732.414637843 
0.010370741482965932 183698.82853354764 0.23084275607761773 -0.3118217664674966 -0.5426645225451143 -248140.30932388137 159075.3656203494 34031.35759923665 238732.414637843 
0.010395791583166333 195862.33387599417 0.24612786768790984 -0.2965228471339052 -0.542650714821815 -235965.81613336733 159075.3656203494 34020.36975116911 238732.414637843 
0.010420841683366733 207977.3192364457 0.2613520072906068 -0.2812436357795322 -0.5425956430701391 -223807.00602157123 159075.3656203494 33976.54499982453 238732.414637843 
0.010445891783567134 220040.78343106096 0.27651140348686554 -0.2659960013351507 -0.5425074048220162 -211673.32398994558 159075.3656203494 33906.32716281414 238732.414637843 
0.010470941883767536 232049.7380390776 0.2916023009164009 -0.2507896744286371 -0.5423919753450379 -199572.51343087494 159075.3656203494 33814.47121176013 238732.414637843 
0.010495991983967936 244001.20814311248 0.3066209611877745 -0.23563280645507992 -0.5422537676428544 -187511.06102197833 159075.3656203494 33704.48890689845 238732.414637843 
0.010521042084168337 255892.23306612897 0.3215636638044952 -0.22053238106185571 -0.5420960448663509 -175494.52417585638 159075.3656203494 33578.976983792985 238732.414637843 
0.010546092184368737 267719.8671048696 0.33642670708667766 -0.20549451694537169 -0.5419212240320493 -163527.77199832487 159075.3656203494 33439.858845002134 238732.414637843 
0.010571142284569138 279481.1802595779 0.35120640908803785 -0.19052469060512034 -0.5417310996931581 -151615.1625506373 159075.3656203494 33288.56255202277 238732.414637843 
0.010596192384769538 291173.25895983167 0.3658991085080022 -0.17562790015130644 -0.5415270086593087 -139760.67320358343 159075.3656203494 33126.151905222716 238732.414637843 
0.01062124248496994 302793.2067863118 0.38050116559870895 -0.16080878570251383 -0.5413099513012227 -127967.99644700515 159075.3656203494 32953.422975124566 238732.414637843 
0.010646292585170341 314338.14518831106 0.39500896306665595 -0.1460717178153695 -0.5410806808820254 -116240.61025995809 159075.3656203494 32770.97519007676 238732.414637843 
0.010671342685370741 325805.2141968302 0.4094189069688043 -0.13142086237270909 -0.5408397693415133 -104581.82974712556 159075.3656203494 32579.263685763355 238732.414637843 
0.010696392785571142 337191.5731330562 0.42372742760287796 -0.11686022813606747 -0.5405876557389454 -92994.84497992674 159075.3656203494 32378.63785479058 238732.414637843 
0.010721442885771542 348494.4013120757 0.43793098039167605 -0.10239370153281709 -0.5403246819244931 -81482.7486792701 159075.3656203494 32169.369733153395 238732.414637843 
0.010746492985971945 359710.89874162414 0.4520260467611474 -0.0880250720438652 -0.5400511188050126 -70048.55641846193 159075.3656203494 31951.67490189368 238732.414637843 
0.010771543086172345 370838.2868157144 0.4660091350120292 -0.07375805067079932 -0.5397671856828286 -58695.221318909134 159075.3656203494 31725.72787643113 238732.414637843 
0.010796593186372746 381873.8090029703 0.4798767811848333 -0.05959628330811047 -0.5394730644929437 -47425.644691407666 159075.3656203494 31491.67343618557 238732.414637843 
0.010821643286573146 392814.7315294823 0.4936255499179474 -0.04554336036507174 -0.5391689102830192 -36242.683692998595 159075.3656203494 31249.634964288496 238732.414637843 
0.010846693386773546 403658.34405603865 0.5072520352986689 -0.03160282362751411 -0.538854858926183 -25149.156787401913 159075.3656203494 30999.72058524818 238732.414637843 
0.010871743486973949 414401.96034953813 0.5207528617069271 -0.01777817108884553 -0.5385310327957726 -14147.847589423889 159075.3656203494 30742.027680769625 238732.414637843 
0.01089679358717435 425042.9189484377 0.5341246846515095 -0.004072860287490955 -0.5381975449390005 -3241.5075208107864 159075.36562034936 30476.646211056155 238732.414637843 
0.01092184368737475 435578.58382206503 0.5473641915985782 0.009509689453597713 -0.5378545021449804 7567.142407603292 159075.36562034942 30203.661156269325 238732.414637843 
0.01094689378757515 446006.34502362943 0.5604681027922676 0.02296609559390541 -0.5375020071983622 18275.41045552065 159075.36562034936 29923.15430991642 238732.414637843 
0.01097194388777555 456323.6193367681 0.5734331720671584 0.03629301153411725 -0.5371401605330411 28880.633483743808 159075.36562034936 29635.205594831943 238732.414637843 
0.010996993987975951 466527.8509154725 0.586256187652433 0.04948712620851855 -0.5367690614439145 39380.17662981677 159075.36562034942 29339.894027463302 238732.414637843 
0.011022044088176353 476616.51191724156 0.5989339729675193 0.06254516399450619 -0.5363888089730131 49771.43323601578 159075.36562034936 29037.29842303341 238732.414637843 
0.011047094188376754 486587.10312928085 0.6114633874089951 0.07546388485333042 -0.5359995025556646 60051.824961347564 159075.36562034942 28727.49790974087 238732.414637843 
0.011072144288577154 496437.15458763094 0.6238413271286087 0.08824008463879603 -0.5356012424898127 70218.8020272055 159075.36562034936 28410.57230223308 238732.414637843 
0.011097194388777555 506164.2261890309 0.6360647258021688 0.10087059552723769 -0.5351941302749311 80269.8435595329 159075.36562034942 28086.6023713056 238732.414637843 
0.011122244488977955 515765.9082953976 0.6481305553891552 0.1133522865343732 -0.534778268854782 90202.45800012161 159075.36562034936 27755.670037083622 238732.414637843 
0.011147294589178357 525239.8223307502 0.6600358268828372 0.12568206409363256 -0.5343537627892047 100014.18356683139 159075.36562034942 27417.85850572636 238732.414637843 
0.011172344689378758 534583.6213704429 0.6717775910507244 0.13785687267721086 -0.5339207183735135 109702.58874780816 159075.36562034942 27073.252364442353 238732.414637843 
0.011197394789579158 543794.990722558 0.6833529391651672 0.14987369544599796 -0.5334792437191692 119265.27281868139 159075.36562034942 26721.937645684175 238732.414637843 
0.011222444889779559 552871.6485013122 0.6947590037239204 0.16172955491811752 -0.5330294488058029 128699.86637457067 159075.36562034942 26364.001868549145 238732.414637843 
0.01124749498997996 561811.346192338 0.7059929591604965 0.17342151364848904 -0.5325714455120075 138004.0318708638 159075.36562034942 25999.53406328181 238732.414637843 
0.01127254509018036 570611.8692096934 0.717052022544125 0.1849466749137647 -0.5321053476303603 147175.46416827242 159075.36562034942 25628.624783228555 238732.414637843 
0.011297595190380762 579271.0374444742 0.7279334542691592 0.19630218339844518 -0.531631270870714 156211.89107882537 159075.36562034942 25251.366107456386 238732.414637843 
0.011322645290581163 587786.7058048762 0.7386345587337376 0.2074852258790277 -0.5311493328547099 165111.07391029663 159075.36562034942 24867.851636387117 238732.414637843 
0.011347695390781563 596156.764747593 0.7491526850075587 0.21849303190384492 -0.5306596531037138 173870.80800720383 159075.36562034942 24478.176482196748 238732.414637843 
0.011372745490981963 604379.1408004002 0.7594852274885794 0.22932287446679925 -0.5301623530217802 182488.92328694896 159075.36562034942 24082.43725525879 238732.414637843 
0.011397795591182364 612451.7970758044 0.7696296265484857 0.23997207067365153 -0.5296575558748341 190963.28477003417 159075.36562034942 23680.732047577858 238732.414637843 
0.011422845691382766 620372.7337756361 0.779583369166782 0.25043798239982334 -0.5291453867669587 199291.79310352416 159075.36562034942 23273.16041391947 238732.414637843 
0.011447895791583167 628139.9886864428 0.7893439895533219 0.2607180169389011 -0.5286259726144207 207472.38507710947 159075.36562034942 22859.82335114093 238732.414637843 
0.011472945891783567 635751.6376655836 0.7989090697591511 0.2708096276412203 -0.5280994421179308 215503.03413127537 159075.36562034942 22440.823276115825 238732.414637843 
0.011497995991983968 643205.7951178859 0.8082762402754928 0.28071031454200746 -0.5275659257334854 223381.7508571619 159075.36562034942 22016.264002531596 238732.414637843 
0.011523046092184368 650500.6144627524 0.8174431806207317 0.2904176249786785 -0.5270255556420532 231106.58348779392 159075.36562034942 21586.250716766033 238732.414637843 
0.01154809619238477 657634.2885916076 0.8264076199152578 0.29992915419694804 -0.5264784657183097 238675.61838040766 159075.36562034942 21150.889953007518 238732.414637843 
0.01157314629258517 664605.0503155615 0.8351673374440172 0.3092425459454566 -0.5259247914985605 246086.98048964003 159075.36562034942 20710.289567728978 238732.414637843 
0.011598196392785571 671411.1728031872 0.84372016320664 0.31835549305867467 -0.5253646701479653 253338.8338313893 159075.36562034942 20264.55871360542 238732.414637843 
0.011623246492985972 678050.9700083024 0.8520639784550064 0.3272657380278539 -0.5247982404271525 260429.38193716307 159075.36562034942 19813.807812946856 238732.414637843 
0.011648296593186372 684522.7970876411 0.860196716218108 0.3359710735598335 -0.5242256426582745 267356.8682987626 159075.36562034942 19358.148530686052 238732.414637843 
0.011673346693386773 690825.0508083244 0.868116361814091 0.34446934312352123 -0.5236470186905697 274119.57680315897 159075.36562034942 18897.693746972916 238732.414637843 
0.011698396793587175 696956.1699450221 0.8758209533493443 0.3527584414838865 -0.5230625118654577 280715.8321574305 159075.36562034942 18432.5575293992 238732.414637843 
0.011723446893787575 702914.6356667042 0.8833085822045055 0.36083631522330206 -0.5224722669812034 287144.00030363386 159075.36562034942 17962.855104877865 238732.414637843 
0.011748496993987976 708698.9719128966 0.890577393507278 0.36870096325010304 -0.521876430257175 293402.4888235027 159075.36562034942 17488.702831201444 238732.414637843 
0.011773547094188376 714307.7457593349 0.8976255865919249 0.3763504372942109 -0.521275149297714 299489.74733285187 159075.36562034942 17010.21816829053 238732.414637843 
0.011798597194388777 719739.5677729388 0.904451415445343 0.38378284238969934 -0.5206685730556437 305404.2678655923 159075.36562034942 16527.51964915398 238732.414637843 
0.011823647294589179 724993.0923560065 0.9110531891395905 0.39099633734417455 -0.520056851795416 311144.585247251 159075.36562034942 16040.726850563091 238732.414637843 
0.01184869739478958 730067.0180795538 0.9174292722507732 0.3979891351948443 -0.519440137055929 316709.2774578998 159075.36562034942 15549.96036346154 238732.414637843 
0.01187374749498998 734960.0880057106 0.9235780852641794 0.40475950365116903 -0.5188185816130104 322096.965984406 159075.36562034942 15055.341763112196 238732.414637843 
0.01189879759519038 739671.0899990964 0.9294981049655664 0.4113057655239704 -0.5181923394415959 327306.31616190594 159075.36562034942 14556.993578997937 238732.414637843 
0.011923847695390781 744198.857027095 0.935187864818497 0.4176262991408992 -0.5175615656775978 332336.0375044238 159075.36562034942 14055.03926447879 238732.414637843 
0.011948897795591183 748542.267448958 0.9406459553276371 0.4237195387481521 -0.5169264165794849 337184.884024548 159075.36562034942 13549.603166217554 238732.414637843 
0.011973947895791584 752700.2452936643 0.9458710243879244 0.42958397489833944 -0.5162870494895849 341851.6545420863 159075.36562034942 13040.81049338557 238732.414637843 
0.011998997995991984 756671.7605264629 0.9508617776195165 0.43521815482440834 -0.5156436227951082 346335.1929816245 159075.36562034942 12528.787286645957 238732.414637843 
0.012024048096192385 760455.8293040408 0.9556169786884433 0.4406206827995242 -0.5149962958889192 350634.38865891105 159075.36562034942 12013.660386937261 238732.414637843 
0.012049098196392785 764051.5142182431 0.960135449612876 0.44579022048282324 -0.5143452291300528 354748.1765559984 159075.36562034942 11495.557404052204 238732.414637843 
0.012074148296593186 767457.924528294 0.9644160710549434 0.4507254872509515 -0.5136905838039919 358675.537585073 159075.36562034942 10974.606685028564 238732.414637843 
0.012099198396793588 770674.2163814544 0.9684577825980191 0.4554252605153048 -0.5130325220827143 362415.4988409072 159075.36562034942 10450.937282354753 238732.414637843 
0.012124248496993988 773699.5930220655 0.9722595830094135 0.45988837602489235 -0.5123712069845212 365967.13384187035 159075.36562034942 9924.678922002695 238732.414637843 
0.012149298597194389 776533.3049889259 0.9758205304884048 0.46411372815475166 -0.5117068023336531 369329.5627594422 159075.36562034942 9395.961971291345 238732.414637843 
0.01217434869739479 779174.6503009503 0.9791397428995446 0.46810027017983696 -0.5110394727197076 372501.9526361663 159075.36562034942 8864.917406591569 238732.414637843 
0.01219939879759519 781622.9746310695 0.9822163979911877 0.47184701453431976 -0.5103693834568679 375483.51759199484 159075.36562034942 8331.676780882197 238732.414637843 
0.012224448897795592 783877.671468322 0.9850497335991816 0.4753530330562325 -0.5096967005429491 378273.5190189702 159075.36562034942 7796.372191159433 238732.414637843 
0.012249498997995992 785938.1822681027 0.9876390478356749 0.47861745721739674 -0.5090215906182782 380871.26576419565 159075.36562034942 7259.136245714566 238732.414637843 
0.012274549098196393 787803.9965905275 0.9899836992629919 0.4816394783385801 -0.5083442209244118 383276.1143010521 159075.36562034942 6720.102031282947 238732.414637843 
0.012299599198396793 789474.6522268837 0.9920831070525339 0.4844183477898256 -0.5076647592627083 385487.46888861497 159075.36562034942 6179.403080076316 238732.414637843 
0.012324649298597194 790949.7353141287 0.9939367511286632 0.48695337717590553 -0.5069833739527576 387504.78171923384 159075.36562034942 5637.173336702421 238732.414637843 
0.012349699398797594 792228.8804374151 0.99554417229754 0.4892439385068543 -0.5063002337906857 389327.5530542383 159075.36562034942 5093.547124984336 238732.414637843 
0.012374749498997997 793311.770720613 0.9969049723608753 0.49128946435353743 -0.5056155080073379 390955.3313477356 159075.36562034942 4548.6591146849 238732.414637843 
0.012399799599198397 794198.1379048079 0.9980188142145753 0.49308944798821713 -0.5049293662263581 392387.71335846937 159075.36562034942 4002.644288146135 238732.414637843 
0.012424849699398798 794887.7624147559 0.9988854219322504 0.49464344351008205 -0.5042419784221683 393624.3442497131 159075.36562034942 3455.6379068502915 238732.414637843 
0.012449899799599198 795380.4734132765 0.9995045808335685 0.49595106595570776 -0.5035535148778607 394664.91767717176 159075.36562034942 2907.775477912226 238732.414637843 
0.012474949899799598 795676.1488435748 0.9998761375374374 0.49701199139442187 -0.5028641461430156 395509.17586487095 159075.36562034942 2359.192720511447 238732.414637843 
0.0125 795774.7154594767 1.0 0.49782595700854915 -0.5021740429914509 396156.9096690141 159075.36562034942 1810.02553227015 238732.414637843 


==> data/cell_coupling_f1e3_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.5050100200400804e-06 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
5.010020040080161e-06 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
7.515030060120241e-06 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
1.0020040080160322e-05 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
1.2525050100200402e-05 62560.62819966505 0.07861600398241207 7.861600398241207e-08 -0.07861592536640809 0.0 62560.62819966505 0.0 0.0 
1.5030060120240482e-05 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
1.7535070140280564e-05 87498.07981390673 0.10995332989863311 1.099533298986331e-07 -0.10995321994530322 0.0 87498.07981390673 0.0 0.0 
2.0040080160320643e-05 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
2.2545090180360722e-05 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
2.5050100200400805e-05 124734.00265253216 0.15674537055441792 1.567453705544179e-07 -0.15674521380904738 0.0 124734.00265253216 0.0 0.0 
2.7555110220440884e-05 137088.27060697976 0.17227020153288689 1.7227020153288688e-07 -0.17227002926268536 0.0 137088.27060697976 0.0 0.0 
3.0060120240480963e-05 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
3.256513026052104e-05 161691.8739238393 0.20318800130572023 2.8549308815952884e-07 -0.20318771581263206 0.06549637256832963 159075.3656203494 1.8302288048187685 2614.612578312527 
3.507014028056113e-05 173935.11436046186 0.218573310990451 7.683057392231571e-07 -0.21857254268471177 0.437463604119333 159075.3656203494 10.394241924208893 14848.917034584138 
3.757515030060121e-05 186135.26673390277 0.23390447461808223 1.6348214769474919e-06 -0.23390283979660528 1.1148154437264728 159075.3656203494 18.927900878062108 27039.858397231586 
4.0080160320641287e-05 198289.30876232882 0.24917769427725217 2.883576446652806e-06 -0.24917481070080552 2.096390013968471 159075.3656203494 27.429092361722606 39184.417659603736 
4.2585170340681366e-05 210394.2295865886 0.2643891864107644 4.513012134744124e-06 -0.2643846733986297 3.3809500987546808 159075.3656203494 35.89571111351884 51279.58730502693 
4.5090180360721445e-05 222447.03051607718 0.27953518275286904 6.521475754793095e-06 -0.27952866127711423 4.967183449813724 159075.3656203494 44.32566043628917 63322.37205184168 
4.759519038076153e-05 234444.7257715869 0.2946119312627564 8.90722065697363e-06 -0.2946030240420994 6.853703111769487 159075.3656203494 52.716852716786256 75309.78959540895 
5.010020040080161e-05 246384.34322495878 0.30961569705403064 1.166840676074976e-05 -0.3096040286472699 9.03904776572388 159075.3656203494 61.067209942830566 87238.87134690082 
5.260521042084169e-05 258262.9251353532 0.32454276331993454 1.4803101010708733e-05 -0.3245279602189238 11.521682091261372 159075.3656203494 69.37466421808611 99106.66316869446 
5.511022044088177e-05 270077.52888195583 0.33938943225409507 1.8309277855426205e-05 -0.33937112297623967 14.299997146785477 159075.3656203494 77.6371582743297 110910.22610618532 
5.761523046092185e-05 281825.2276929381 0.35415202596656203 2.2184819749245033e-05 -0.3541298411468128 17.372310768093076 159075.3656203494 85.85264598108766 122646.63711583953 
6.0120240480961926e-05 293503.11137049174 0.3688268873949135 2.6427517676843327e-05 -0.36880045987723664 20.736867985087784 159075.3656203494 94.0190928525133 134312.98978930473 
6.262525050100201e-05 305108.287011757 0.3834103812102008 3.1035071700461856e-05 -0.3833793461385004 24.391841456529193 159075.3656203494 102.13447655137979 145906.39507339973 
6.513026052104208e-05 316637.87972546724 0.39789889471751055 3.60050915296551e-05 -0.3978628896259809 28.335331922710157 159075.3656203494 110.19678739006352 157423.98198580506 
6.763527054108217e-05 328089.0333441307 0.41228883875091904 4.133509711342511e-05 -0.41224750365380564 32.565368675950246 159075.3656203494 118.20402882839382 168862.89832627692 
7.014028056112226e-05 339458.9111315745 0.42657664856261795 4.702251925459103e-05 -0.42652962604336336 37.07991004878842 159075.3656203494 126.1542179682456 180220.31138320803 
7.264529058116233e-05 350744.696485675 0.44075878470599134 5.306470024624259e-05 -0.4407057200057451 41.876843919754364 159075.3656203494 134.04538604475275 191493.4086353611 
7.515030060120241e-05 361943.5936361006 0.4548317339124252 5.94588945301196e-05 -0.4547722750178951 46.95398823659309 159075.3656203494 141.87557891402037 202679.39844860058 
7.765531062124249e-05 373052.828336893 0.4687920099616309 6.62022693767542e-05 -0.46872580769225414 52.30909155681287 159075.3656203494 149.64285753721467 213775.51076744957 
8.016032064128257e-05 384069.6485537179 0.48263615454526954 7.329190558720806e-05 -0.48256286263968234 57.93983360542321 159075.3656203494 157.34529846091147 224778.99780130212 
8.266533066132266e-05 394991.32514561195 0.4963607381236607 8.072479821622965e-05 -0.49628001332544447 63.84382584972406 159075.3656203494 164.98099429358342 235687.1347051192 
8.517034068136273e-05 405815.152541059 0.5099623607753649 0.00042561581528873324 -0.5095367449600762 338.28882744273125 159075.3656203494 7669.08345542389 238732.414637843 
8.767535070140282e-05 416538.44940822833 0.5234376530394296 0.0012241556159979488 -0.5222134974234316 973.7365222860024 159075.3656203494 17756.932627749942 238732.414637843 
9.018036072144289e-05 427158.5593192059 0.5367832767500869 0.0024561908699994002 -0.5343270858800875 1954.1493862780042 159075.36562034936 27396.629674735508 238732.414637843 
9.268537074148298e-05 437672.8514080597 0.549995925863703 0.004102150312450063 -0.545893775551253 3263.9530887636333 159075.36562034942 36601.11806110366 238732.414637843 
9.519038076152306e-05 448078.721022569 0.5630723272777652 0.006143025772031838 -0.5569293015057334 4888.02139509924 159075.36562034942 45382.91936927733 238732.414637843 
9.769539078156313e-05 458373.59036946273 0.5760092416417125 0.00856035388246131 -0.5674488877592512 6811.66161311932 159075.36562034942 53754.14849815099 238732.414637843 
0.00010020040080160322 468554.9091530027 0.5888034641594025 0.011336198453582741 -0.5774672657058199 9020.600564483377 159075.36562034936 61726.52833032698 238732.414637843 
0.00010270541082164329 478620.1552067557 0.6014518253830201 0.014453133478960092 -0.5869986919040601 11500.971062533159 159075.36562034936 69311.40388603015 238732.414637843 
0.00010521042084168338 488566.8351183966 0.6139511919982282 0.01789422675767521 -0.5960569652405531 14239.298878920106 159075.36562034936 76519.75598128415 238732.414637843 
0.00010771543086172346 498392.48484738905 0.6262984676003679 0.021643024108801888 -0.604655443491566 17222.49018186975 159075.36562034942 83362.21440732689 238732.414637843 
0.00011022044088176354 508094.6703353896 0.6384905934615152 0.02568353415776368 -0.6128070593037515 20437.819429537238 159075.36562034936 89849.07064766002 238732.414637843 
0.00011272545090180362 517670.9881092249 0.650524549288204 0.030000213674494552 -0.6205243356137095 23872.917702474 159075.36562034936 95990.29014855853 238732.414637843 
0.0001152304609218437 527119.0658762911 0.6623973539696282 0.03457795344400863 -0.6278194005256196 27515.761459772588 159075.36562034942 101795.52415832614 238732.414637843 
0.00011773547094188378 536436.5631122311 0.674106066316137 0.03940206465064983 -0.6347040016654871 31354.66170398537 159075.36562034942 107274.1211500533 238732.414637843 
0.00012024048096192385 545621.1716407395 0.6856477857878411 0.04445826575793153 -0.6411895200299096 35378.253540421654 159075.36562034942 112435.13784212546 238732.414637843 
0.00012274549098196394 554670.6162053565 0.6970196532131487 0.049732669866496736 -0.647286983346652 39575.48611692145 159075.36562034942 117287.34983024269 238732.414637843 
0.00012525050100200402 563582.6550331048 0.7082188514970531 0.05521177253332529 -0.6530070789637278 43935.61293067819 159075.36562034942 121839.26184423424 238732.414637843 
0.0001277555110220441 572355.0803898331 0.7192426063189981 0.06088244003589241 -0.6583601662831057 48448.18248914304 159075.36562034942 126099.11764249764 238732.414637843 
0.00013026052104208417 580985.7191271266 0.7300881868201456 0.06673189806553952 -0.6633562887546062 53103.02931248569 159075.36562034942 130074.9095564485 238732.414637843 
0.00013276553106212426 589472.4332206505 0.7407529062798783 0.07274772083485657 -0.6680051854450217 57890.26526551548 159075.36562034942 133774.38769694266 238732.414637843 
0.00013527054108216434 597813.1202997915 0.7512341227813665 0.07891782058439356 -0.6723163021969729 62800.27120737873 159075.36562034942 137205.06883422032 238732.414637843 
0.00013777555110220443 606005.7141684672 0.761529239866037 0.0852304374745219 -0.6762988023915152 67823.68894774916 159075.36562034942 140374.2449625256 238732.414637843 
0.0001402805611222445 614048.185316975 0.771635707176781 0.09167412984874936 -0.6799615773280316 72951.41349861182 159075.36562034942 143288.99156017075 238732.414637843 
0.00014278557114228457 621938.5414247517 0.7815510210897405 0.0982377648552606 -0.6833132562344799 78174.58561111416 159075.36562034942 145956.1755554452 238732.414637843 
0.00014529058116232466 629674.8278539215 0.791272725334519 0.10491050941390709 -0.6863622159206119 83484.5845873174 159075.36562034942 148382.46300841164 238732.414637843 
0.00014779559118236474 637255.1281335078 0.8007984116026602 0.11168182151630517 -0.6891165900863551 88873.02135702703 159075.36562034942 150574.32651828835 238732.414637843 
0.00015030060120240483 644677.5644341917 0.8101257201442469 0.11854144184712405 -0.6915842782971229 94331.73181021863 159075.36562034942 152538.05236578063 238732.414637843 
0.00015280561122244492 651940.298033496 0.8192523403524685 0.1254793857150507 -0.6937729546374178 99852.77037589674 159075.36562034942 154279.7473994069 238732.414637843 
0.00015531062124248497 659041.5297712836 0.8281760113360175 0.13248593528231156 -0.6956900760537059 105428.4038385382 159075.36562034942 155805.34567455298 238732.414637843 
0.00015781563126252506 665979.5004954543 0.8368945224791677 0.13955163208201166 -0.6973428903971561 111051.10538357329 159075.36562034942 157120.61485368854 238732.414637843 
0.00016032064128256515 672752.4914977298 0.8454057139893991 0.14666726981291497 -0.6987384441764841 116713.54886364807 159075.36562034942 158231.16237588928 238732.414637843 
0.00016282565130260523 679358.8249394211 0.8537074774324319 0.15382388740164787 -0.699883590030784 122408.60327769525 159075.36562034942 159142.44140353345 238732.414637843 
0.00016533066132264532 685796.864267071 0.8617977562545387 0.16101276232264483 -0.7007849939318939 128129.32745511025 159075.36562034942 159859.7565537683 238732.414637843 
0.00016783567134268538 692065.0146178692 0.8696745462920042 0.1682254041664889 -0.7014491421255153 133868.9649375935 159075.36562034942 160388.26942208322 238732.414637843 
0.00017034068136272546 698161.7232147394 0.8773358962676063 0.17545354844761563 -0.7018823478199907 139620.93905147267 159075.36562034942 160733.00390507426 238732.414637843 
0.00017284569138276555 704085.4797510006 0.8847799082739956 0.1826891506426582 -0.7020907576313373 145378.8481635632 159075.36562034942 160898.85132924502 238732.414637843 
0.00017535070140280563 709834.816764509 0.8920047382438553 0.18992438045100898 -0.7020803577928463 151136.46111386342 159075.36562034942 160890.5753924531 238732.414637843 
0.00017785571142284572 715408.3100011827 0.899008596406722 0.19715161626945868 -0.7018569801372634 156887.71281860725 159075.36562034942 160712.81692438305 238732.414637843 
0.00018036072144288578 720804.5787678275 0.9057897477323569 0.2043634398730518 -0.701426307859305 162626.70003741895 159075.36562034942 160370.0984722161 238732.414637843 
0.00018286573146292587 726022.2862741671 0.9123465123605556 0.21155263129456636 -0.7007938810659893 168347.67729852814 159075.36562034942 159866.82871744654 238732.414637843 
0.00018537074148296595 731060.139964 0.9186772660172913 0.21871216389528178 -0.6999651021220095 174045.0529762073 159075.36562034942 159207.3067296002 238732.414637843 
0.00018787575150300604 735916.8918353983 0.9247804404170886 0.2258351996199519 -0.6989452407971367 179713.38551479502 159075.36562034942 158395.72606241077 238732.414637843 
0.00019038076152304612 740591.3387498681 0.9306545236515262 0.23291508442913839 -0.6977394392223879 185347.37979385865 159075.36562034942 157436.17869781703 238732.414637843 
0.00019288577154308618 745082.3227303976 0.9362980605637745 0.2399453439022949 -0.6963527166614796 190941.88362923593 159075.36562034942 156332.6588429692 238732.414637843 
0.00019539078156312627 749388.7312483166 0.941709653109075 0.24691967900521755 -0.6947899741038575 196491.88440487548 159075.36562034942 155089.06658524869 238732.414637843 
0.00019789579158316635 753509.4974988973 0.946887960701069 0.25383196201569197 -0.693055998685377 201992.5058305663 159075.36562034942 153709.21141013852 238732.414637843 
0.00020040080160320644 757443.6006656288 0.9518317005438962 0.2606762326013827 -0.6911554679425136 207439.00482081776 159075.36562034942 152196.81558661858 238732.414637843 
0.00020290581162324653 761190.0661730989 0.9565396479499744 0.2674466940442073 -0.6890929539057671 212826.7684903091 159075.36562034942 150555.51742459735 238732.414637843 
0.00020541082164328658 764747.96592842 0.9610106366433847 0.2741377096056396 -0.6868729270377452 218151.31126148588 159075.36562034942 148788.87440874166 238732.414637843 
0.00020791583166332667 768116.4185511417 0.9652435590487879 0.28074379902757085 -0.684499760021217 223408.27208003125 159075.36562034942 146900.36621291807 238732.414637843 
0.00021042084168336676 771294.5895915903 0.969237366565798 0.28725963516354375 -0.6819777314022542 228593.41173408425 159075.36562034942 144893.39759931367 238732.414637843 
0.00021292585170340684 774281.6917375828 0.9729910698287468 0.2936800407353512 -0.6793110290933957 233702.61027322017 159075.36562034942 142771.30120617017 238732.414637843 
0.00021543086172344693 777076.9850094637 0.9765037389517749 0.29999998521016047 -0.6765037537416144 238731.8645233422 159075.36562034942 140537.3402279291 238732.414637843 
0.000217935871743487 779679.7769434165 0.9797745037591863 0.30621458179348937 -0.6735599219656969 243677.2856937654 159075.36562034942 138194.7109914586 238732.414637843 
0.00022044088176352707 782089.4227630042 0.9828025540010144 0.3123190845335219 -0.6704834694674924 248535.09707290196 159075.36562034942 135746.54543190982 238732.414637843 
0.00022294589178356716 784305.3255388966 0.9855871395537396 0.31830888553240244 -0.6672782540213371 253301.63180907696 159075.36562034942 133195.9134716272 238732.414637843 
0.00022545090180360724 786326.9363367445 0.9881275706061142 0.324179512260299 -0.6639480583458153 257973.33077312584 159075.36562034942 130545.82530542616 238732.414637843 
0.00022795591182364733 788153.7543531643 0.9904232178300463 0.32992662496816827 -0.660496592861878 262546.74049953575 159075.36562034942 127799.23359543618 238732.414637843 
0.0002304609218436874 789785.3270397999 0.9924735125364991 0.3355460141952938 -0.6569274983412052 267018.5112030056 159075.36562034942 124959.03557860185 238732.414637843 
0.00023296593186372748 791221.2502154293 0.9942779468163698 0.3410335983678059 -0.6532443484485639 271385.3948674068 159075.36562034942 122028.07508983008 238732.414637843 
0.00023547094188376756 792461.1681660917 0.9958360736663117 0.34638542148451756 -0.6494506521817941 275644.2434042281 159075.36562034942 119009.1445036711 238732.414637843 
0.00023797595190380765 793504.7737332052 0.9971475070994674 0.35159765088654044 -0.6455498562129269 279792.00687769026 159075.36562034942 115904.98659732248 238732.414637843 
0.0002404809619238477 794351.808389659 0.998211922241088 0.3566665751072615 -0.6415453471338265 283825.7317938105 159075.36562034942 112718.29633765608 238732.414637843 
0.0002429859719438878 795002.0623038566 0.9990290554090124 0.3615886017993847 -0.6374404536096278 287742.5594507925 159075.36562034942 109451.7225948717 238732.414637843 
0.0002454909819639279 795455.3743916953 0.9995987041789873 0.3663602557358464 -0.6332384484431409 291539.72434820427 159075.36562034942 106107.86978529854 238732.414637843 
0.00024799599198396794 795711.6323564722 0.9999207274348142 0.3709781768815334 -0.6289425505532809 295214.55265249795 159075.36562034942 102689.29944578178 238732.414637843 
0.00025050100200400805 795770.7727167024 0.9999950454033062 0.37543911853282785 -0.6245559268704783 298764.4607165058 159075.36562034942 99198.53174200414 238732.414637843 
0.0002530060120240481 795632.7808218444 0.9998216396740497 0.3797459365987879 -0.6200757030752617 302191.72120273334 158937.37372549134 95771.2712557766 238732.414637843 
0.0002555110220440882 795297.69085593 0.9994005532039665 0.383903955964974 -0.6154965972389925 305500.57152467535 158602.28375957697 92462.42093383457 238732.414637843 
0.0002580160320641283 794765.5858290958 0.9987318903066702 0.3879183175448316 -0.6108135727618387 308695.10269527417 158070.1787327428 89267.88976323578 238732.414637843 
0.00026052104208416834 794036.5975570201 0.9978158166266279 0.39179398463584003 -0.6060218319907879 311779.264384987 157341.19046066713 86183.72807352294 238732.414637843 
0.00026302605210420845 793110.9066282677 0.9966525590981226 0.39553574905605865 -0.6011168100420639 314756.86980509927 156415.4995319147 83206.12265341068 238732.414637843 
0.0002655310621242485 791988.7423595549 0.9952424058890388 0.39914823706865854 -0.5960941688203802 317631.6004223216 155293.33526320185 80331.39203618841 238732.414637843 
0.0002680360721442886 790670.3827389408 0.9935857063294745 0.40263591510176455 -0.59094979122771 320407.01051050046 153974.97564258776 77555.98194800953 238732.414637843 
0.0002705410821643287 789156.1543569639 0.9916828708252043 0.4060030952706792 -0.5856797755545251 323086.5315450687 152460.74726061092 74876.46091344123 238732.414637843 
0.00027304609218436874 787446.4323257369 0.9895343707560109 0.4092539407093176 -0.5802804300466933 325673.4764456708 150751.02522938384 72289.5160128391 238732.414637843 
0.00027555110220440885 785541.6401860216 0.9871407383589128 0.41239247071744245 -0.5747482676414704 328171.0436722068 148846.23308966856 69791.94878630314 238732.414637843 
0.0002780561122244489 783442.2498023085 0.9845025665963169 0.4154225657300654 -0.5690800008662514 330582.3211793599 146746.8427059555 67380.67127915 238732.414637843 
0.000280561122244489 781148.7812459229 0.9816205090091248 0.41834797211515806 -0.5632725368939667 332910.29023449804 144453.3741495699 65052.702224011926 238732.414637843 
0.0002830661322645291 778661.8026661916 0.9784952795548371 0.42117230680560397 -0.557322972749233 335157.82910366735 141966.39556983858 62805.163354842596 238732.414637843 
0.00028557114228456914 775981.9301496968 0.9751276524306862 0.4238990617711191 -0.5512285906595671 337327.7166102379 139286.52305334376 60635.27584827206 238732.414637843 
0.00028807615230460926 773109.827567657 0.9715184618818492 0.4265316083356701 -0.544986853546179 339422.6355705988 136414.42047130398 58540.3568879111 238732.414637843 
0.0002905811623246493 770046.2064114695 0.9676686019947849 0.429073201345727 -0.5385954006490579 341445.1761111524 133350.79931511648 56517.81634735755 238732.414637843 
0.00029308617234468943 766791.8256164554 0.9635790264757449 0.43152698319450594 -0.532052043281239 343397.8388707076 130096.4185201024 54565.15358780236 238732.414637843 
0.0002955911823647295 763347.4913738541 0.9592507484145193 0.4338959877071747 -0.5253547607073445 345283.03809223225 126652.0842775011 52679.954366277736 238732.414637843 
0.00029809619238476955 759714.0569311073 0.9546848400334659 0.43618314389182783 -0.518501696141638 347103.104607787 123018.6498347543 50859.887850723004 238732.414637843 
0.00030060120240480966 755892.4223804907 0.9498824324218971 0.43839127956086693 -0.5114911528610302 348860.2887203311 119197.01528413768 49102.70373817889 238732.414637843 
0.0003031062124248497 751883.5344361372 0.9448447152558788 0.44052312482726286 -0.5043215904286159 350556.7629859632 115188.12733978417 47406.22947254679 238732.414637843 
0.00030561122244488983 747688.3861995123 0.9395729365035184 0.44258131548002605 -0.4969916210234923 352194.6249000373 110992.97910315928 45768.36755847268 238732.414637843 
0.0003081162324649299 743308.0169133991 0.934068402115813 0.44456839624305344 -0.48950000587275955 353775.8994904743 106612.60981704609 44187.09296803564 238732.414637843 
0.00031062124248496995 738743.511704451 0.9283324757031315 0.44648682392138594 -0.48184565178174554 355302.5418214765 102048.10460809804 42660.450637033435 238732.414637843 
0.00031312625250501006 733996.0013143793 0.9223665781974153 0.448338970438763 -0.4740276077586523 356776.43941073946 97300.59421802626 41186.553047770496 238732.414637843 
0.0003156312625250501 729066.6618198395 0.9161721875001768 0.4501271257702313 -0.46604506172994553 358199.4145631506 92371.25472348649 39763.57789535938 238732.414637843 
0.00031813627254509023 723956.7143410889 0.9097508381163878 0.4518535007734334 -0.4578973373429544 359573.22662385966 87261.30724473589 38389.76583465027 238732.414637843 
0.0003206412825651303 718667.4247394843 0.9031041207743439 0.453520229922077 -0.44958389085226685 360899.5741535067 81972.01764313132 37063.41830500323 238732.414637843 
0.00032314629258517035 713200.1033038961 0.8962336820316007 0.45512937394496383 -0.44110430808663686 362180.0970282971 76504.69620754314 35782.89543021283 238732.414637843 
0.00032565130260521046 707556.1044261175 0.8891412238670813 0.4566829223738411 -0.43245830149324016 363416.37846751977 70860.69732976449 34546.6139909902 238732.414637843 
0.0003281563126252505 701736.8262653481 0.8818285032594538 0.4581827960032265 -0.42364570725622736 364609.94699101575 65041.41916899511 33353.045467494194 238732.414637843 
0.00033066132264529064 695743.7104018342 0.8742973317518828 0.45963084926524694 -0.4146664824866359 365762.2783090174 59048.30330548121 32200.714149492534 238732.414637843 
0.0003331663326653307 689578.2414797549 0.8665495750032666 0.461028872522428 -0.40552070248083855 366874.7971466942 52882.8343834019 31088.19531181571 238732.414637843 
0.00033567134268537075 683241.9468394368 0.8585871523260651 0.462378594281269 -0.3962085580447961 367948.8790056618 46546.53974308376 30014.11345284814 238732.414637843 
0.00033817635270541087 676736.3961389951 0.8504120362108396 0.46368168332933885 -0.38673035288150076 368985.8518646315 40040.98904264206 28977.140593878492 238732.414637843 
0.0003406813627254509 670063.2009654908 0.8420262518376188 0.4649397507985375 -0.3770865010390813 369986.997821303 33367.793869137764 27975.994637206928 238732.414637843 
0.00034318637274549104 663224.0144356977 0.8334318765742076 0.46615435215707246 -0.3672775244171351 370953.5546775313 26528.607339344686 27009.437780978646 238732.414637843 
0.0003456913827655311 656220.5307865875 0.8246310394615752 0.46732698913261317 -0.35730405032896206 371886.7174697259 19525.123690234497 26076.274988784116 238732.414637843 
0.00034819639278557116 649054.4849556223 0.815625920686436 0.468459111569001 -0.347166809117435 372787.639946376 12359.077859269339 25175.35251213397 238732.414637843 
0.00035070140280561127 641727.6521509691 0.8064187510411643 0.4695521192188118 -0.33686663182235255 373657.43599452806 5032.245054616127 24305.55646398188 238732.414637843 
0.00035320641282565133 634241.8474117363 0.7970118113711717 0.47060736347398535 -0.32640444789718637 374497.1810169788 -2453.5596846167464 23465.811441531096 238732.414637843 
0.00035571142284569144 626598.9251583416 0.7874074320098827 0.47162614903666306 -0.31578128297321967 375307.9132618874 -10096.481938011362 22655.079196622613 238732.414637843 
0.0003582164328657315 618800.7787331288 0.7776079922014563 0.47260973553229807 -0.3049982566691582 376090.63510644936 -17894.628363224212 21872.357352060626 238732.414637843 
0.00036072144288577156 610849.3399313369 0.767615919511385 0.4735593390670342 -0.2940565804443508 376846.31429622136 -25846.06716501608 21116.678162288652 238732.414637843 
0.00036322645290581167 602746.5785225471 0.757433689225127 0.4744761337312778 -0.2829575554938492 377575.8851416268 -33948.82857380586 20387.107316883124 238732.414637843 
0.00036573146292585173 594494.5017627239 0.7470638237349191 0.4753612530513216 -0.2717025706835975 378280.24967312365 -42200.90533362911 19682.742785386294 238732.414637843 
0.00036823647294589184 586095.1538969636 0.736508891914912 0.4762157913908161 -0.2602931005240959 378960.27875646105 -50600.25319938944 19002.713702048877 238732.414637843 
0.0003707414829659319 577550.6156530881 0.7257715084848015 0.47704080530382037 -0.24873070318098117 379616.8131694048 -59144.79144326493 18346.179289105094 238732.414637843 
0.00037324649298597196 568863.0037261941 0.7148543333620939 0.47783731484110614 -0.23701701852098778 380250.66464126256 -67832.40337015886 17712.32781724743 238732.414637843 
0.0003757515030060121 560034.4702542949 0.7037600710031778 0.4786063048113288 -0.22515376619184901 380862.61685649335 -76660.93684205809 17100.375602016622 238732.414637843 
0.00037825651302605213 551067.202285185 0.6924914697333671 0.47934872599862627 -0.2131427437347408 381453.42642364366 -85628.20481116802 16509.566034866308 238732.414637843 
0.00038076152304609225 541963.4212346494 0.681051321066066 0.48006549633815054 -0.20098582472791549 382023.8238108068 -94731.98586170364 15939.16864770314 238732.414637843 
0.0003832665330661323 532725.382336168 0.6694424590112477 0.4807575020509842 -0.18868495696026344 382574.5142487627 -103970.02476018504 15388.478209747253 238732.414637843 
0.00038577154308617236 523355.37408223504 0.6576677593733951 0.48142559873984725 -0.1762421606335478 383106.1786029147 -113340.03301411797 14856.81385559528 238732.414637843 
0.0003882765531062125 513855.7176574433 0.6457301390390939 0.48207061244694666 -0.16365952659214728 383619.4742151012 -122839.6894389097 14343.518243408735 238732.414637843 
0.00039078156312625254 504228.76636347 0.6336325552544486 0.48269334067527875 -0.15093921457916987 384115.03571632353 -132466.640732883 13847.956742186429 238732.414637843 
0.00039328657314629265 494476.9050361032 0.6213780048924958 0.4832945533746451 -0.13808345151785073 384593.4758113939 -142218.5020602498 13369.516647116083 238732.414637843 
0.0003957915831663327 484602.5494544601 0.6089695237108065 0.48387499389360294 -0.12509452981720354 385055.38603647455 -152092.85764189292 12907.606422035422 238732.414637843 
0.00039829659318637277 474608.14574253815 0.5964101855994527 0.484304614984447 -0.1121055706150057 385397.27797409194 -159075.36562034942 9553.818750952583 238732.414637843 
0.0004008016032064129 464496.1697632477 0.5837031018195266 0.48431209430516076 -0.0993910075143658 385403.2399463428 -159075.36562034942 166.6011859758949 238001.6942512785 
0.00040330661322645294 454269.1265050819 0.5708514202324071 0.48431925159107564 -0.08653216864133145 385408.94576625415 -159075.36562034942 159.44327216091133 227776.10308701618 
0.00040581162324649305 443929.54946156597 0.557858324519953 0.4843260833135612 -0.07353224120639179 385414.39262329513 -159075.36562034936 152.20682094637164 217438.31563767383 
0.0004083166332665331 433480.0000036487 0.5447270333958265 0.4843325860246815 -0.06039444737114502 385419.5777711212 -159075.36562034942 144.8936259588426 206990.894226918 
0.00041082164328657317 422923.06674518716 0.5314607998081383 0.4843387563580487 -0.047122043450089635 385424.4985282548 -159075.36562034942 137.50549983621184 196436.42833744548 
0.0004133266533066133 412261.3649016822 0.5180629101336103 0.48434459102965716 -0.03371831910395312 385429.15227874945 -159075.36562034936 130.04427377865238 185777.53396950345 
0.00041583166332665334 401497.53564242506 0.5045366833634595 0.4843500868386972 -0.02018659652476229 385433.5364728379 -159075.36562034942 122.51179709498912 175016.8529928416 
0.00041833667334669345 390634.245436213 0.49088547028119955 0.4843552406683473 -0.0065302296128522674 385437.6486275636 -159075.36562034942 114.90993674457793 164157.05249225424 
0.0004208416833667335 379674.1853907988 0.4771126526325691 0.4843600494865471 0.0072473968539780165 385441.486327396 -159075.36562034936 107.24057687481412 153200.82410687735 
0.00042334669338677357 368620.07058623695 0.4632216422877892 0.48436451034674793 0.021142868058958708 385445.04722482874 -159075.36562034936 99.50561835438222 142150.88336340318 
0.0004258517034068137 357474.6394022888 0.4492158803963564 0.48436862038864303 0.03515273999228663 385448.32904096134 -159075.36562034942 91.70697830236216 131009.96900337456 
0.00042835671342685374 346240.6528400609 0.4350988365345877 0.484372376838876 0.04927354030428832 385451.3295660637 -159075.36562034942 83.8465896133133 119780.84230473328 
0.00043086172344689386 334920.8938380328 0.42087400784611634 0.48437577701172774 0.0635017691656114 385454.0466601234 -159075.36562034936 75.92640047844618 108466.28639778028 
0.0004333667334669339 323518.16658265574 0.4065449181755641 0.484378818309782 0.07783390013421793 385456.47825337603 -159075.36562034942 67.94837390300827 97069.10557572612 
0.000435871743486974 312035.2958136854 0.39211511719559683 0.48438149822456866 0.09226638102897183 385458.6223468177 -159075.36562034942 59.91448721999796 85592.12459999709 
0.0004383767535070141 300475.1261244227 0.37758817952758117 0.4843838143371852 0.10679563480960402 385460.47701270046 -159075.36562034936 51.82673160032991 74038.18800047132 
0.00044088176352705415 288840.5212570392 0.36296770385606436 0.4843857643188958 0.12141806046283143 385462.04039500956 -159075.36562034936 43.68711155957357 62410.15937081939 
0.00044338677354709426 277134.36339315417 0.3482573120372869 0.48438734593170835 0.13613003389442146 385463.3107099236 -159075.36562034936 35.49764446138295 50710.92065911851 
0.0004458917835671343 265359.55243984784 0.3334606482019606 0.4843885570289289 0.15092790882696833 385464.2862462562 -159075.36562034942 27.2603600177463 38943.37145392329 
0.0004483967935871744 253519.0053112821 0.3185813778525262 0.4843893955556933 0.1658080177031671 385464.9653658798 -159075.3656203494 18.977299786175806 27110.42826596544 
0.0004509018036072145 241615.65520610774 0.30362318695511703 0.4843898595494765 0.18076667259435947 385465.34650413186 -159075.3656203494 10.650516663962923 15215.023805661323 
0.00045340681362725455 229652.45088083835 0.28858978102645305 0.48438994714057826 0.1958001661141252 385465.4281702019 -159075.3656203494 2.282074379624343 3260.106256606204 
0.00045591182364729466 217632.35591936967 0.27348488421589234 0.48438965655258676 0.2109047723366944 385465.2089475014 -159075.36562034936 -6.12595301833478 -8751.361454763974 
0.0004584168336673347 205558.347998826 0.2583122383828664 0.48438898610281833 0.22607674771995195 385464.68749401416 -159075.36562034936 -14.571481675214505 -20816.40239316358 
0.0004609218436873748 193433.4181519151 0.24307560216992763 0.4843879342027347 0.24131233203280705 385463.8625426293 -159075.3656203494 -23.052418446342916 -32932.02635191845 
0.0004634268537074149 181260.57002597614 0.22777875007164197 0.48438649935833605 0.25660774928669405 385462.7329014547 -159075.3656203494 -31.566661415599516 -45095.230593713604 
0.00046593186372745495 169042.81913889927 0.21242547149954963 0.4843846801705314 0.2719592086709818 385461.29745411256 -159075.36562034936 -40.1121004161135 -57303.000594447854 
0.00046843687374749506 156783.1921321083 0.19701956984343538 0.48438247533548523 0.28736290549204985 385459.5551600158 -159075.3656203494 -48.68661755300358 -69552.31079000513 
0.0004709418837675351 144484.72602078546 0.18156486152913345 0.48437988364494033 0.3028150221158069 385457.50505462586 -159075.36562034936 -57.28808772803412 -81840.12532576303 
0.0004734468937875752 132150.46744152738 0.16606517507310384 0.484376903986517 0.3183117289134132 385455.14624969166 -159075.3656203494 -65.91437916605419 -94163.39880864885 
0.0004759519038076153 119783.47189761703 0.15052435013401325 0.48437353534398914 0.33384918520997586 385452.47793346975 -159075.36562034936 -74.56335394309214 -106519.07706156022 
0.00047845691382765535 107386.80300209962 0.13494623656155622 0.48436977679753507 0.3494235402359789 385449.49937092507 -159075.36562034942 -83.23286851597202 -118904.09787996003 
0.0004809619238476954 94963.53171884907 0.11933469344275102 0.48436562752396634 0.36503093408121534 385446.2099039134 -159075.36562034936 -91.92077425332312 -131315.3917904616 
0.0004834669338677355 82516.73560181382 0.10369358814594785 0.48436108679693124 0.38066749865098337 385442.6089513442 -159075.3656203494 -100.62491796784919 -143749.88281121317 
0.0004859719438877756 70049.49803262968 0.08802679536278483 0.4843561539870947 0.39632935862430985 385438.69600932475 -159075.36562034942 -109.34314244972711 -156204.4892138959 
0.0004884769539078156 57564.90745679105 0.07233819614833242 0.48435082856229406 0.41201263241396163 385434.47065128456 -159075.3656203494 -118.07328700100018 -168676.12428714312 
0.0004909819639278558 45066.05661856213 0.056631676959654584 0.4843451100876715 0.4277134331280169 385429.9325280816 -159075.36562034936 -126.81318797083944 -181161.69710119924 
0.0004934869739478959 32556.04179483203 0.04091112869304263 0.48433899822578086 0.4434278695327382 385425.0813680883 -159075.3656203494 -135.5606792915307 -193658.11327361537 
0.0004959919839679359 20037.96202808628 0.025180445720138837 0.48433249273667206 0.4591520470165332 385419.9169772592 -159075.3656203494 -144.3135930150659 -206162.27573580845 
0.000498496993987976 7514.918358696756 0.009443524923203517 0.48432559347795007 0.4748820685547466 385414.4392391788 -159075.36562034942 -153.06975985019767 -218671.08550028244 
0.0005010020040080161 -5009.986943280148 -0.006295735270235879 0.48431830040481033 0.4906140356750462 385408.6481150903 -159075.3656203494 -161.82700969982488 -231181.44242832132 
0.0005035070140280562 -17533.651146617 -0.02203343585312729 0.4840953636247678 0.5061287994778951 385231.2530086557 -159075.3656203494 -4957.123897080272 -238732.414637843 
0.0005060120240480962 -30052.97182753568 -0.03776567820477084 0.4833365879699134 0.5211022661746842 384627.45044333447 -159075.3656203494 -16872.642012677785 -238732.414637843 
0.0005085170340681363 -42564.84763825894 -0.05348856505660926 0.4820608096415281 0.5355493746981373 383612.22980372945 -159075.3656203494 -28369.29718379603 -238732.414637843 
0.0005110220440881764 -55066.17907528839 -0.0691982014576744 0.4802863486280406 0.549484550085715 382200.1696848988 -159075.3656203494 -39458.568501994836 -238732.414637843 
0.0005135270541082164 -67553.86924722913 -0.0848906957394642 0.47803102642651873 0.5629217221659829 380405.4519946858 -159075.3656203494 -50151.54098372254 -238732.414637843 
0.0005160320641282566 -80024.82464196868 -0.1005621604800081 0.4753121831185842 0.5758743435985922 378241.8755423142 -159075.3656203494 -60458.91992609047 -238732.414637843 
0.0005185370741482967 -92475.95589301597 -0.11620871346687708 0.47214669382309166 0.5883554072899687 375722.8691310285 -159075.3656203494 -70391.04476585204 -238732.414637843 
0.0005210420841683367 -104904.17854481272 -0.13182647865890226 0.468550984547149 0.6003774632060512 372861.5041719479 -159075.3656203494 -79957.9024585682 -238732.414637843 
0.0005235470941883768 -117306.41381683516 -0.14741158714637342 0.46454104745631697 0.6119526346026904 369670.5068357186 -159075.3656203494 -89169.14039436133 -238732.414637843 
0.0005260521042084169 -129679.58936627778 -0.16296017810945573 0.4601324555841204 0.6230926336935761 366162.26975798287 -159075.3656203494 -98034.07886606827 -238732.414637843 
0.000528557114228457 -142020.6400491547 -0.1784683997746179 0.455340377000307 0.6338087767749249 362348.86331413354 -159075.3656203494 -106561.72310509579 -238732.414637843 
0.000531062124248497 -154326.50867960847 -0.19393241036880776 0.4501795884566342 0.644111998825442 358242.04647829756 -159075.3656203494 -114760.77489971367 -238732.414637843 
0.0005335671342685371 -166594.1467872551 -0.2093483790711601 0.44466448852831925 0.6540128675994794 353853.27728098107 -159075.3656203494 -122639.64381004378 -238732.414637843 
0.0005360721442885772 -178820.5153723632 -0.2247124869619828 0.43880911026867325 0.6635215972306561 349193.7228793178 -159075.3656203494 -130206.45799348861 -238732.414637843 
0.0005385771543086173 -191002.5856586888 -0.24002092796879676 0.43262713339383646 0.6726480613626332 344274.2692533842 -159075.3656203494 -137469.0746538806 -238732.414637843 
0.0005410821643286574 -203137.3398437837 -0.2552699098092016 0.4261318960139623 0.6814018058231639 339105.53054158855 -159075.3656203494 -144435.0901271799 -238732.414637843 
0.0005435871743486975 -215221.77184657595 -0.27045565493031265 0.41933640592663884 0.6897920608569514 333697.8580277005 -159075.3656203494 -151111.8496160841 -238732.414637843 
0.0005460921843687375 -227252.8880520515 -0.2855744014445555 0.4122533514877952 0.6978277529323507 328061.3487916527 -159075.3656203494 -157506.45658551177 -238732.414637843 
0.0005485971943887776 -239227.70805285018 -0.3006224040615832 0.4048951120748257 0.7055175161364089 322205.85403583944 -159075.3656203494 -163625.78183049726 -238732.414637843 
0.0005511022044088177 -251143.26538758393 -0.3155959350160742 0.39727376815616666 0.7128697031722409 316140.9870982401 -159075.3656203494 -169476.47222763163 -238732.414637843 
0.0005536072144288578 -262996.60827570345 -0.330491284991193 0.38940111098106517 0.7198923959722582 309876.1311633007 -159075.3656203494 -175064.9591808117 -238732.414637843 
0.0005561122244488978 -274784.80034872936 -0.3453047640374825 0.38128865190282646 0.7265934159403089 303420.4466811462 -159075.3656203494 -180397.4667716832 -238732.414637843 
0.0005586172344689379 -286504.92137766356 -0.3600327024869557 0.3729476313483639 0.7329803338353196 296782.87850533 -159075.3656203494 -185480.01962480115 -238732.414637843 
0.000561122244488978 -298154.06799640215 -0.3746714518621635 0.3643890274464512 0.7390604793086146 289972.1627589859 -159075.3656203494 -190318.45049719568 -238732.414637843 
0.0005636272545090181 -309729.3544209695 -0.38921738578001086 0.35562356432664305 0.744840950106654 282996.8334389071 -159075.3656203494 -194918.40760168422 -238732.414637843 
0.0005661322645290582 -321227.9131644041 -0.4036669008501088 0.3466617201004346 0.7503286209505434 275865.22876675805 -159075.3656203494 -199285.36167296977 -238732.414637843 
0.0005686372745490983 -332646.8957471023 -0.41801641756741853 0.3375137345358389 0.7555301521032574 268585.4972963156 -159075.3656203494 -203424.61278522547 -238732.414637843 
0.0005711422845691383 -343983.4734024576 -0.43226238119898436 0.3281896164361712 0.7604519976351556 261165.60378532615 -159075.3656203494 -207341.29692959136 -238732.414637843 
0.0005736472945891784 -355234.83777762036 -0.4464012626645336 0.3186991507334767 0.7651004133980104 253613.33484028192 -159075.3656203494 -211040.39235970986 -238732.414637843 
0.0005761523046092185 -366398.20162919303 -0.46042955941071384 0.3090519053066818 0.7694814647173956 245936.3043421398 -159075.3656203494 -214526.72571314045 -238732.414637843 
0.0005786573146292586 -377470.7995137007 -0.47434379627876316 0.2992572375342007 0.7736010338129639 238141.9586607258 -159075.3656203494 -217804.97791623411 -238732.414637843 
0.0005811623246492986 -388449.88847266155 -0.48814052636539523 0.2893243005904121 0.7774648269558073 230237.58166531744 -159075.3656203494 -220879.6898797866 -238732.414637843 
0.0005836673346693387 -399332.74871208624 -0.5018163318766836 0.27926204949509115 0.7810783813717748 222230.2995386347 -159075.3656203494 -223755.2679925285 -238732.414637843 
0.0005861723446893789 -410116.68427623605 -0.5153678249747311 0.2690792469245893 0.7844470718993204 214127.08540123497 -159075.3656203494 -226435.98941927863 -238732.414637843 
0.0005886773547094189 -420799.02371548023 -0.528791648616924 0.25878446879324124 0.7875761174101652 205934.76375306086 -159075.3656203494 -228926.00721034867 -238732.414637843 
0.000591182364729459 -431377.12074808206 -0.5420844773875567 0.2483861096132044 0.7904705870007611 197660.01473866962 -159075.36562034942 -231229.35522855926 -238732.414637843 
0.0005936873747494991 -441848.35491574614 -0.5552430183216175 0.23789238764066112 0.7931354059622786 189309.3782424558 -159075.36562034942 -233349.95290000952 -238732.414637843 
0.0005961923847695391 -452210.1322327713 -0.5682640117205373 0.22731134981603476 0.795575361536572 180889.25781995468 -159075.36562034936 -235291.6097945336 -238732.414637843 
0.0005986973947895792 -462459.8858286485 -0.5811442319597027 0.21665087650562426 0.797795108465327 172405.92447111965 -159075.36562034936 -237058.0300415758 -238732.414637843 
0.0006012024048096193 -472595.07658393553 -0.593880488287519 0.20591868605181451 0.7997991743393336 163865.52026126886 -159075.36562034942 -238652.81658701197 -238732.414637843 
0.0006037074148296594 -482613.193759261 -0.6064696256158407 0.1951223391387659 0.8015919647546066 155274.0617951945 -159075.36562034936 -240079.47529626312 -238732.414637843 
0.0006062124248496994 -492511.75561729766 -0.6189085253015656 0.18426924298026992 0.8031777682818355 146637.44354975663 -159075.36562034936 -241341.41890886193 -238732.414637843 
0.0006087174348697395 -502288.31003755133 -0.6311941059192014 0.17336665533622259 0.804560761255424 137961.44107009482 -159075.36562034942 -242441.9708494537 -238732.414637843 
0.0006112224448897797 -511940.43512380944 -0.6433233240242088 0.1624216883639615 0.8057450123881703 129251.71403442844 -159075.36562034936 -243384.36890004552 -238732.414637843 
0.0006137274549098197 -521465.7398041074 -0.6552931749069402 0.15144131231048932 0.8067344872174295 120513.80919223839 -159075.36562034936 -244171.76873815342 -238732.414637843 
0.0006162324649298598 -530861.8644230576 -0.6671006933369835 0.14043235905141552 0.807533052388399 111753.16318047086 -159075.36562034942 -244807.2473453361 -238732.414637843 
0.0006187374749498999 -540126.4813263912 -0.6787429542977181 0.12940152548225559 0.8081444797799737 102975.1052222507 -159075.36562034942 -245293.80629044946 -238732.414637843 
0.0006212424849699399 -549257.29543758 -0.69021707371092 0.11835537676752304 0.8085724504784431 94184.85971242996 -159075.36562034942 -245634.3748918175 -238732.414637843 
0.00062374749498998 -558252.0448263824 -0.7015202091512172 0.10730034945288344 0.8088205586041006 85387.54869416426 -159075.36562034942 -245831.81326235426 -238732.414637843 
0.0006262525050100201 -567108.5012691786 -0.7126495605502278 0.09624275444546103 0.8088923149956888 76588.19423056854 -159075.36562034942 -245888.91524155467 -238732.414637843 
0.0006287575150300602 -575824.4708009604 -0.7236023708902111 0.08518877986720758 0.8087911507574186 67791.72067535858 -159075.36562034942 -245808.4112181266 -238732.414637843 
0.0006312625250501002 -584397.7942588272 -0.7343759268870445 0.07414449378609504 0.8085204206731395 59002.95684626783 -159075.36562034942 -245592.97084690264 -238732.414637843 
0.0006337675350701404 -592826.3478168685 -0.7449675596623766 0.06311584682972148 0.8080834064920981 50226.63810489145 -159075.36562034942 -245245.20566356747 -238732.414637843 
0.0006362725450901805 -601108.0435122846 -0.7553746454047708 0.05210867468578049 0.8074833200905513 41467.408346499265 -159075.36562034942 -244767.67160059145 -238732.414637843 
0.0006387775551102205 -609240.8297626285 -0.7655946060196894 0.04112870049368012 0.8067233065133695 32729.821903228 -159075.36562034942 -244162.8714076641 -238732.414637843 
0.0006412825651302606 -617222.6918740367 -0.7756249097681561 0.030181537131466853 0.805806446899623 24018.345363959903 -159075.36562034942 -243433.25697980417 -238732.414637843 
0.0006437875751503007 -625051.6525403145 -0.7854630718939248 0.0192726894020734 0.8047357612959982 15337.359314085685 -159075.36562034942 -242581.23159620774 -238732.414637843 
0.0006462925851703407 -632725.7723327675 -0.7951066552390201 0.008407556122761888 0.803514211361782 6691.159998232754 -159075.36562034942 -241609.1520728078 -238732.414637843 
0.0006487975951903808 -640243.1501806449 -0.8045532708474803 -0.0024085678784811276 0.8021447029689992 -1916.039091052065 -159075.36562034942 -240519.33083140044 -238732.414637843 
0.0006513026052104209 -647601.9238420812 -0.8138005785571596 -0.01317048985596656 0.800630088701193 -10480.105695775568 -159075.36562034942 -239314.03788811323 -238732.414637843 
0.0006538076152304609 -654800.2703654225 -0.8228462875794487 -0.02387311732524293 0.7989731702542058 -18996.987343342873 -159075.36562034942 -237995.50276388717 -238732.414637843 
0.000656312625250501 -661836.4065408158 -0.8316881570667579 -0.03451145632455946 0.7971767007421985 -27462.709963071888 -159075.36562034942 -236565.9163195515 -238732.414637843 
0.0006588176352705412 -668708.589341954 -0.8403239966676306 -0.045080609755569656 0.795243386912061 -35873.37656576538 -159075.36562034942 -235027.43251799615 -238732.414637843 
0.0006613226452905813 -675415.1163578663 -0.8487516670693472 -0.055575775800113865 0.7931758912692334 -44225.16598382491 -159075.36562034942 -233382.17011584894 -238732.414637843 
0.0006638276553106213 -681954.3262146504 -0.8569690805278892 -0.06599224641000861 0.7909768341178807 -52514.33166946173 -159075.36562034942 -231632.21428699623 -238732.414637843 
0.0006663326653306614 -688324.5989870337 -0.8649742013851222 -0.0763254058668839 0.7886487955182383 -60737.20054865017 -159075.36562034942 -229779.61818019106 -238732.414637843 
0.0006688376753507015 -694524.3565996718 -0.8727650465730826 -0.08657072940919608 0.7861943171638865 -68890.17192853769 -159075.36562034942 -227826.40441294163 -238732.414637843 
0.0006713426853707415 -700552.0632180728 -0.880339686105228 -0.09672378192365289 0.7836159041815751 -76969.71645611258 -159075.36562034942 -225774.5665037677 -238732.414637843 
0.0006738476953907816 -706406.2256290672 -0.8876962435545486 -0.1067802166983678 0.7809160268561808 -84972.3751259944 -159075.36562034942 -223626.07024488033 -238732.414637843 
0.0006763527054108217 -712085.3936107097 -0.8948328965184007 -0.11673577423514804 0.7780971222832527 -92894.75833528137 -159075.36562034942 -221382.85501723588 -238732.414637843 
0.0006788577154308617 -717588.1602915365 -0.9017478770699624 -0.12658628111841896 0.7751615959515434 -100733.54498346787 -159075.36562034942 -219046.83504987616 -238732.414637843 
0.0006813627254509019 -722913.1624990846 -0.9084394721961955 -0.13632764893835778 0.7721118232578377 -108485.48161550022 -159075.36562034942 -216619.90062539192 -238732.414637843 
0.000683867735470942 -728059.0810975805 -0.9149060242221978 -0.14595587326589005 0.7689501509563077 -116147.3816061036 -159075.36562034942 -214103.91923328442 -238732.414637843 
0.0006863727454909821 -733024.6413147249 -0.9211459312218532 -0.15546703267729112 0.7656788985445621 -123716.12438358356 -159075.36562034942 -211500.7366729489 -238732.414637843 
0.0006888777555110221 -737808.613057484 -0.9271576474146664 -0.1648572878261954 0.762300359588471 -131188.65469135335 -159075.36562034942 -208812.17810793823 -238732.414637843 
0.0006913827655310622 -742409.8112168169 -0.9329396835486948 -0.17412288056089975 0.7588168029877951 -138561.9818855051 -159075.36562034942 -206040.0490731193 -238732.414637843 
0.0006938877755511023 -746827.0959612539 -0.9384906072694699 -0.1832601330849053 0.7552304741845646 -145833.17926678964 -159075.36562034942 -203186.1364362718 -238732.414637843 
0.0006963927855711423 -751059.3730192622 -0.9438090434748281 -0.19226544715872523 0.7515435963161028 -152999.38344543404 -159075.36562034942 -200252.20931563573 -238732.414637843 
0.0006988977955911824 -755105.5939503249 -0.9488936746555593 -0.20113530334103902 0.7477583713145203 -160057.79373727064 -159075.36562034942 -197240.01995486184 -238732.414637843 
0.0007014028056112225 -758964.7564046644 -0.9537432412217842 -0.20986626026733674 0.7438769809544474 -167005.67158969954 -159075.36562034942 -194151.30455677235 -238732.414637843 
0.0007039078156312625 -762635.9043715508 -0.9583565418149887 -0.21845495396427028 0.7399015878507185 -173840.34003606593 -159075.36562034942 -190987.7840772924 -238732.414637843 
0.0007064128256513027 -766118.1284161285 -0.9627324336056284 -0.22689809719797513 0.7358343364076533 -180559.1831770701 -159075.36562034942 -187751.16498086587 -238732.414637843 
0.0007089178356713428 -769410.5659047076 -0.966869832576238 -0.2351924788546856 0.7316773537215524 -187159.6456878762 -159075.36562034942 -184443.139958639 -238732.414637843 
0.0007114228456913829 -772512.4012184571 -0.9707677137899663 -0.24333496335203061 0.7274327504379356 -193639.23234963548 -159075.36562034942 -181065.3886106292 -238732.414637843 
0.0007139278557114229 -775422.8659554565 -0.9744251116444821 -0.25132249007943924 0.7231026215650429 -199995.50760417458 -159075.36562034942 -177619.5780930895 -238732.414637843 
0.000716432865731463 -778141.2391210465 -0.9778411201111753 -0.25915207286614617 0.7186890472450291 -206226.09513064707 -159075.36562034942 -174107.36373220698 -238732.414637843 
0.0007189378757515031 -780666.8473064383 -0.9810148929596045 -0.2668207994753287 0.7141940934842759 -212328.6774429799 -159075.36562034942 -170530.38960526593 -238732.414637843 
0.0007214428857715431 -782999.0648555332 -0.9839456439671285 -0.27432583112296627 0.7096198128441622 -218300.9955069936 -159075.36562034942 -166890.28909034716 -238732.414637843 
0.0007239478957915832 -785137.3140199138 -0.9866326471136735 -0.281664402020053 0.7049682450936205 -224140.84837610563 -159075.36562034942 -163188.68538561568 -238732.414637843 
0.0007264529058116233 -787081.0651019657 -0.989075236761586 -0.28883381893683635 0.7002414178247497 -229846.0928445627 -159075.36562034942 -159427.19199921054 -238732.414637843 
0.0007289579158316633 -788829.8365860974 -0.9912728078205283 -0.29583146078781253 0.6954413470327158 -235414.64311718935 -159075.36562034942 -155607.41321071555 -238732.414637843 
0.0007314629258517035 -790383.1952580243 -0.9932248158973744 -0.3026547782362372 0.6905700376611372 -240844.47049466794 -159075.36562034942 -151730.94450516385 -238732.414637843 
0.0007339679358717436 -791740.7563120855 -0.9949307774310698 -0.30930129331695844 0.6856294841141114 -246133.60307339748 -159075.36562034942 -147799.37298049562 -238732.414637843 
0.0007364729458917837 -792902.1834465709 -0.9963902698124214 -0.31576859907642046 0.6806216707360009 -251280.12545901813 -159075.36562034942 -143814.2777293603 -238732.414637843 
0.0007389779559118237 -793867.18894703 -0.9976029314887879 -0.3220543592287225 0.6755485722600654 -256282.17849271029 -159075.36562034942 -139777.23019612726 -238732.414637843 
0.0007414829659318638 -794635.5337575478 -0.9985684620536466 -0.32815630782665417 0.6704121542269924 -261137.95898941346 -159075.36562034942 -135689.79450994192 -238732.414637843 
0.0007439879759519039 -795207.0275399636 -0.9992866223210104 -0.33407224894666765 0.6652143733743427 -265845.71948713384 -159075.36562034942 -131553.5277946373 -238732.414637843 
0.0007464929859719439 -795581.528721023 -0.9997572343846812 -0.33980005638678057 0.6599571779979007 -270403.76800654375 -159075.36562034942 -127369.98045628678 -238732.414637843 
0.000748997995991984 -795758.9445274487 -0.9999801816623203 -0.34533767337644145 0.6546425082858789 -274810.4678200987 -159075.36562034942 -123140.69644915761 -238732.414637843 
0.0007515030060120241 -795739.2310089237 -0.9999554089243304 -0.350683968182471 0.6492714407418594 -279064.9183222934 -159055.6521018244 -118886.24594696288 -238732.414637843 
0.0007540080160320642 -795522.3930489777 -0.9996829223075362 -0.3558455508836697 0.6438373714238665 -283172.3796519596 -158838.8141418784 -114778.7846172967 -238732.414637843 
0.0007565130260521043 -795108.484363778 -0.999162789313664 -0.3608288031839282 0.6383339861297358 -287137.9302127198 -158424.9054566787 -110813.23405653652 -238732.414637843 
0.0007590180360721444 -794497.6074888229 -0.9983951387926212 -0.3656398863024692 0.6327552524901521 -290966.4729518483 -157814.02858172357 -106984.69131740798 -238732.414637843 
0.0007615230460921845 -793689.9137535403 -0.9973801609105755 -0.3702847485914875 0.6270954123190879 -294662.74142220255 -157006.33484644094 -103288.42284705368 -238732.414637843 
0.0007640280561122245 -792685.6032438003 -0.9961181071028467 -0.3747691328906029 0.6213489742122438 -298231.3056347167 -156002.02433670103 -99719.8586345396 -238732.414637843 
0.0007665330661322646 -791484.9247523489 -0.9946092900116199 -0.3790985836272204 0.6155107063843995 -301676.57770869485 -154801.3458452496 -96274.58656056142 -238732.414637843 
0.0007690380761523047 -790088.1757171754 -0.9928540834084959 -0.38327845367157654 0.6095756297369194 -305002.8173268887 -153404.59681007604 -92948.34694236759 -238732.414637843 
0.0007715430861723447 -788495.7021478299 -0.9908529221018993 -0.387313910954948 0.6035390111469514 -308214.1370021057 -151812.1232407306 -89737.02726715057 -238732.414637843 
0.0007740480961923848 -786707.8985397082 -0.9886063018293647 -0.39120994485920346 0.5973963569701612 -311314.50716185884 -150024.3196326089 -86636.65710739742 -238732.414637843 
0.000776553106212425 -784725.2077763252 -0.9861147791347309 -0.3949713723855994 0.5911434067491315 -314307.76105734264 -148041.62886922585 -83643.40321191357 -238732.414637843 
0.000779058116232465 -782548.1210196019 -0.9833789712302712 -0.39860284411044783 0.5847761271198233 -317197.59950280824 -145864.54211250262 -80753.56476644803 -238732.414637843 
0.0007815631262525051 -780177.1775881919 -0.9803995558437933 -0.40210884993501844 0.578290705908775 -319987.5954511946 -143493.5986810926 -77963.56881806166 -238732.414637843 
0.0007840681362725452 -777612.9648238798 -0.9771772710507516 -0.40549372463678374 0.5716835464139678 -322681.19841167354 -140929.38591678045 -75269.96585758268 -238732.414637843 
0.0007865731462925853 -774856.1179460797 -0.9737129150914041 -0.40876165322887187 0.5649512618625323 -325281.7387145716 -138172.53903898038 -72669.42555468467 -238732.414637843 
0.0007890781563126253 -771907.319894479 -0.9700073461730727 -0.4119166761343533 0.5580906700387194 -327792.43162894016 -135223.7409873797 -70158.73264031608 -238732.414637843 
0.0007915831663326654 -768767.3011598532 -0.9660614822575389 -0.41496269418175813 0.5510987880757807 -330216.3813378666 -132083.7222527539 -67734.78293138965 -238732.414637843 
0.0007940881763527055 -765436.8396031092 -0.9618763008336466 -0.41790347342799994 0.5439728274056467 -332556.58477643883 -128753.26069600985 -65394.57949281744 -238732.414637843 
0.0007965931863727455 -761916.7602625862 -0.9574528386751505 -0.4207426498146713 0.5367101888604793 -334815.93533711135 -125233.18135548686 -63135.22893214486 -238732.414637843 
0.0007990981963927856 -758207.9351496752 -0.9527921915838824 -0.423483733663466 0.5293084579204164 -336997.2264470528 -121524.35624257592 -60953.93782220351 -238732.414637843 
0.0008016032064128258 -754311.2830328001 -0.9478955141182944 -0.4261301140162859 0.5217654001020084 -339103.1550218963 -117627.70412570075 -58848.00924735993 -238732.414637843 
0.0008041082164328658 -750227.7692098144 -0.9427640193074447 -0.4286850628254005 0.5140789564820443 -341136.32480016653 -113544.19030271505 -56814.839469089726 -238732.414637843 
0.0008066132264529059 -745958.4052688743 -0.9373989783505012 -0.4311517389988374 0.5062472393516638 -343099.2495625027 -109274.82636177493 -54851.914706753516 -238732.414637843 
0.000809118236472946 -741504.2488378423 -0.9318017203018333 -0.43353319230600745 0.4982685279958258 -344994.3562396591 -104820.66993074294 -52956.80802959715 -238732.414637843 
0.0008116232464929861 -736866.4033222868 -0.9259736317417719 -0.4358323671483913 0.49014126459338064 -346823.9879131259 -100182.82441518747 -51127.17635613034 -238732.414637843 
0.0008141282565130261 -732046.017632141 -0.9199161564331194 -0.4380521061999519 0.48186405023316753 -348590.4067120803 -95362.43872504169 -49360.757557176 -238732.414637843 
0.0008166332665330662 -727044.2858970889 -0.9136307949634928 -0.44019515392177133 0.4734356410417214 -350295.79661024886 -90360.70698998962 -47655.367659007396 -238732.414637843 
0.0008191382765531063 -721862.4471707502 -0.9071191043735917 -0.44226415995525936 0.4648549444183323 -351942.26612613996 -85178.86826365092 -46008.89814311633 -238732.414637843 
0.0008216432865731463 -716501.7851237353 -0.9003826977714798 -0.4442616823981278 0.45612101537335203 -353531.85092998436 -79818.206216636 -44419.31333927191 -238732.414637843 
0.0008241482965931865 -710963.6277256486 -0.8934232439329785 -0.44619019096718227 0.4472330529657962 -355066.5163606077 -74280.04881854926 -42884.64790864854 -238732.414637843 
0.0008266533066132266 -705249.3469161163 -0.8862424668882682 -0.44805207005184017 0.4381903968364281 -356548.15985534556 -68565.76800901699 -41403.00441391065 -238732.414637843 
0.0008291583166332666 -699360.3582649251 -0.8788421454948058 -0.4498496216621515 0.4289925238326543 -357978.61329600686 -62676.779357825755 -39972.55097324944 -238732.414637843 
0.0008316633266533067 -693298.1206213464 -0.8712241129966529 -0.45158506827496697 0.41963904472168595 -359359.6452737849 -56614.54171424708 -38591.518995471386 -238732.414637843 
0.0008341683366733468 -687064.1357527481 -0.8633902565703415 -0.45326055558177253 0.410129700988569 -360692.9632759169 -50380.556845648796 -37258.20099333936 -238732.414637843 
0.0008366733466933869 -680659.9479725633 -0.8553425168573663 -0.4548781551415871 0.4004643617157792 -361980.21579679596 -43976.36906546401 -35970.948472460324 -238732.414637843 
0.0008391783567134269 -674087.143757732 -0.8470828874834471 -0.4564398669422041 0.39064302054124295 -363222.9943761445 -37403.56485063268 -34728.16989311179 -238732.414637843 
0.000841683366733467 -667347.3513556846 -0.8386134145646501 -0.4579476218729441 0.38066579269170603 -364422.83556677034 -30663.772448585252 -33528.32870248595 -238732.414637843 
0.0008441883767535071 -660442.2403809903 -0.8299361962005214 -0.45940328411197356 0.37053291208854783 -365581.2228343373 -23758.661473891 -32369.941434918914 -238732.414637843 
0.0008466933867735471 -653373.5214017485 -0.8210533819543306 -0.4608086534311441 0.36024472852318656 -366699.5883915003 -16689.942494649207 -31251.575877755986 -238732.414637843 
0.0008491983967935873 -646142.9455158378 -0.8119671723205704 -0.46216546742120035 0.34980170489937 -367779.3149686712 -9459.366608738434 -30171.84930058505 -238732.414637843 
0.0008517034068136274 -638752.3039171293 -0.8026798181798434 -0.4634754036401074 0.33920441453973593 -368821.7375236062 -2068.7250100299716 -29129.42674565001 -238732.414637843 
0.0008542084168336674 -631203.4274517592 -0.793193620241258 -0.46474008168715564 0.3284535385541023 -369828.14489192766 5480.151455340092 -28123.019377328594 -238732.414637843 
0.0008567134268537075 -623498.186164585 -0.7835109284724885 -0.4659610652054048 0.3175498632670837 -370799.7813806209 13185.392742514377 -27151.382888635322 -238732.414637843 
0.0008592184368737476 -615638.4888359271 -0.7736341415176282 -0.4671398638149461 0.3064942777026821 -371737.8483064769 21045.09007117222 -26213.31596277932 -238732.414637843 
0.0008617234468937877 -607626.2825087182 -0.7635657061029861 -0.46827793497936987 0.29528777112361626 -372643.50548138237 29057.29639838112 -25307.658787873926 -238732.414637843 
0.0008642284569138277 -599463.5520061706 -0.7533081164309714 -0.46937668580774794 0.28393143062322346 -373517.8726462935 37220.0269009287 -24433.29162296274 -238732.414637843 
0.0008667334669338678 -591152.319440087 -0.7428639135622176 -0.4704374747943593 0.27242643876785827 -374362.0308556674 45531.259467012365 -23589.133413588836 -238732.414637843 
0.0008692384769539079 -582694.6437099319 -0.7322356847860976 -0.47146161349830723 0.26077407128779034 -375177.0238140613 53988.93519716745 -22774.14045519498 -238732.414637843 
0.000871743486973948 -574092.6199927938 -0.7214260629797911 -0.4724503681651081 0.24897569481468296 -375963.85916655307 62590.95891430555 -21987.305102703223 -238732.414637843 
0.0008742484969939881 -565348.3792243524 -0.7104377259560488 -0.47340496129225446 0.23703276466379436 -376723.50974457886 71335.1996827469 -21227.6545246774 -238732.414637843 
0.0008767535070140282 -556464.0875709975 -0.6992733957998373 -0.4743265731406883 0.22494682265914895 -377456.9147687271 80219.49133610178 -20494.249500529157 -238732.414637843 
0.0008792585170340682 -547441.9458932151 -0.6879358381940103 -0.47521634319405437 0.2127194949999559 -378164.98100997676 89241.63301388419 -19786.18325927949 -238732.414637843 
0.0008817635270541083 -538284.1892003749 -0.6764278617341745 -0.4760753715675363 0.20035249016663814 -378848.5839108156 98399.38970672444 -19102.58035844069 -238732.414637843 
0.0008842685370741484 -528993.0860970699 -0.6647523172329391 -0.47690472036801834 0.1878475968649208 -379508.5686676237 107690.49281002942 -18442.59560163255 -238732.414637843 
0.0008867735470941885 -519570.93822111853 -0.6529120970136889 -0.4777054150072542 0.1752066820064347 -380145.75127566204 117112.64068598079 -17805.4129935942 -238732.414637843 
0.0008892785571142285 -510020.0796734002 -0.640910134194094 -0.47847844546966667 0.16243168872442737 -380760.9195379566 126663.49923369911 -17190.24473129962 -238732.414637843 
0.0008917835671342686 -500342.8764396313 -0.6287494019594925 -0.4792247675363448 0.14952463442314767 -381354.8340393263 136340.70246746804 -16596.33022992992 -238732.414637843 
0.0008942885771543087 -490541.7258042599 -0.6164329128263686 -0.4799453039667535 0.13648760885961508 -381928.2290867586 146141.85310283944 -16022.935182497666 -238732.414637843 
0.0008967935871743488 -480619.0557565927 -0.60396371789607 -0.4806409456396141 0.12332277225645583 -382481.8136172956 156064.5231505066 -15469.350651960647 -238732.414637843 
0.0008992985971943889 -470577.3243893245 -0.5913449060989772 -0.4810072985340656 0.11033760756491157 -382773.35832091153 159075.36562034942 -8146.917050919355 -238732.414637843 
0.000901803607214429 -460419.01928960625 -0.5785796034292977 -0.48101473208361994 0.09756487134567776 -382779.2839159237 159075.36562034942 -165.58466143281944 -236549.51633259925 
0.000904308617234469 -450146.6569228082 -0.5656709721706797 -0.4810218421752272 0.08464912999545254 -382784.95222508005 159075.36562034936 -158.39507267178394 -226278.67524540567 
0.0009068136272545091 -439762.78200912854 -0.5526222101128352 -0.48102862531243146 0.07159358480040373 -382790.3604634418 159075.36562034936 -151.1276616530681 -215896.65950438305 
0.0009093186372745492 -429269.96689320216 -0.5394365497593671 -0.48103507807981444 0.05840147167955262 -382795.5059105305 159075.36562034942 -143.7842296613518 -205406.04237335976 
0.0009118236472945893 -418670.8109068698 -0.5261172575270014 -0.48104119714384236 0.04507606038315909 -382800.3859110022 159075.36562034942 -136.36659681358242 -194809.4240194035 
0.0009143286573146293 -407967.93972525274 -0.512667632936407 -0.48104697925369144 0.031620653682715605 -382804.99787530524 159075.36562034936 -128.8766016080821 -184109.43086868877 
0.0009168336673346694 -397164.00471631374 -0.4990910077948293 -0.48105242124205333 0.01803858655277596 -382809.3392803219 159075.36562034936 -121.31610046911044 -173308.7149558721 
0.0009193386773547096 -386261.6822840433 -0.4853907453707141 -0.4810575200259198 0.0043332253447943 -382813.40766999323 159075.36562034942 -113.68696728697877 -162409.95326711258 
0.0009218436873747496 -375263.6732054508 -0.4715702395605461 -0.4810622726073461 -0.009492033046799964 -382817.2006559275 159075.36562034936 -105.99109295384321 -151415.8470769189 
0.0009243486973947897 -364172.7019615119 -0.4576329140480925 -0.4810666760741938 -0.023433762026101312 -382820.71591799177 159075.36562034936 -98.23038489528192 -140329.1212789742 
0.0009268537074148298 -352991.5160622457 -0.44358222145626985 -0.4810707276008528 -0.037488506144582934 -382823.9512048872 159075.36562034942 -90.40676659777712 -129152.5237111102 
0.0009293587174348698 -341722.88536609436 -0.42942164249185166 -0.4810744244489402 -0.051652781957088556 -382826.9043347059 159075.36562034936 -82.52217713222389 -117888.82447460557 
0.0009318637274549099 -330369.60139375075 -0.41515468508319825 -0.48107776396797974 -0.0659230788847815 -382829.5731954722 159075.36562034942 -74.5785706735681 -106540.81524795445 
0.00093436873747495 -318934.4766366388 -0.400784883511268 -0.4810807435960575 -0.0802958600847895 -382831.95574566524 159075.36562034936 -66.57791601671434 -95111.30859530623 
0.0009368737474949901 -307420.3438601822 -0.38631579753407863 -0.48108336086045717 -0.09476756332637853 -382834.0500147252 159075.36562034942 -58.52219608880234 -83603.13726971766 
0.0009393787575150301 -295830.0554020615 -0.37175101150487116 -0.48108561337827227 -0.1093346018734011 -382835.8541035411 159075.36562034936 -50.41340745798823 -72019.15351141177 
0.0009418837675350702 -284166.4824656152 -0.3570941334841718 -0.4810874988569966 -0.1239933653728248 -382837.36618492147 159075.36562034936 -42.253559838842975 -60362.22834120426 
0.0009443887775551104 -272432.5144085776 -0.34234879434599313 -0.4810890150950921 -0.13874022074909897 -382838.5845040469 159075.36562034942 -34.044675594499964 -48635.25084928567 
0.0009468937875751504 -260631.05802730643 -0.3275186468783684 -0.48109015998253407 -0.15357151310416567 -382839.50737890456 159075.3656203494 -25.788789235660868 -36841.12747951553 
0.0009493987975951905 -248765.03683670014 -0.3126073648784686 -0.48109093150133453 -0.16848356662286595 -382840.13320070546 159075.3656203494 -17.48794691659922 -24982.781309427464 
0.0009519038076152306 -236837.39034596962 -0.29761864224251056 -0.4810913277260411 -0.18347268548353052 -382840.4604342823 159075.3656203494 -9.144205928275866 -13063.151326108386 
0.0009544088176352706 -224851.07333044882 -0.28255619205068716 -0.48109134682421484 -0.19853515477352768 -382840.4876184703 159075.36562034942 -0.7596341886974886 -1085.1916981392696 
0.0009569138276553107 -212809.05509962287 -0.2674237456473443 -0.4810909870568836 -0.2136672414095393 -382840.2133664686 159075.36562034936 7.663690269358949 10948.128956227074 
0.0009594188376753508 -200714.31876155565 -0.2522250517166333 -0.4810902467789734 -0.2288651950623401 -382839.63636618457 159075.36562034936 16.12367981312651 23033.82830446645 
0.0009619238476953908 -188569.86048390306 -0.23696387535387284 -0.48108912443971535 -0.24412524908584252 -382838.75538055814 159075.3656203494 24.618237727005063 35168.91103857867 
0.0009644288577154309 -176378.6887516805 -0.2216439971328321 -0.48108761858303023 -0.25944362145019817 -382837.5692478686 159075.3656203494 33.145258731974685 47350.3696171067 
0.000966933867735471 -164143.82362199322 -0.20626921216919705 -0.48108572784788883 -0.2748165156786918 -382836.07688202226 159075.3656203494 41.70262950712078 59575.185010172565 
0.0009694388777555112 -151868.2959758887 -0.1908433291804209 -0.48108345096864974 -0.29024012178822883 -382834.27727282164 159075.3656203494 50.28822921315928 71840.32744737042 
0.0009719438877755512 -139555.14676753533 -0.17537016954221377 -0.48108078677537214 -0.3057106172331584 -382832.1694862157 159075.3656203494 58.89993001781915 84142.7571683131 
0.0009744488977955913 -127207.42627089814 -0.15985356634188755 -0.48107773419410604 -0.3212241678522185 -382829.75266453094 159075.36562034936 67.53559762296233 96479.42517566048 
0.0009769539078156313 -114828.1933241133 -0.14429736342880914 -0.4810742922471584 -0.3367769288183493 -382827.0260266843 159075.3656203494 76.1930917932998 108847.27399042831 
0.0009794589178356715 -102420.51457173354 -0.1287054144621778 -0.4810704600533348 -0.352365045591157 -382823.98886837636 159075.3656203494 84.87026688658479 121243.23840940687 
0.0009819639278557115 -89987.46370505092 -0.11308158195638644 -0.4810662368281584 -0.36798465487177195 -382820.6405622659 159075.36562034936 93.56497238513631 133664.24626448046 
0.0009844689378757515 -77532.12070066044 -0.09742973632417279 -0.4810616218840641 -0.3836318855598913 -382816.9805581253 159075.36562034936 102.27505342858082 146107.21918368692 
0.0009869739478957917 -65057.571057473186 -0.08175375491782148 -0.48105661463056826 -0.39930285971274676 -382813.0083829769 159075.3656203494 110.99835134766464 158569.07335380666 
0.0009894789579158317 -52566.90503236828 -0.06605752106865621 -0.4810512145744159 -0.4149936935057597 -382808.7236412101 159075.3656203494 119.73270419900537 171046.7202842934 
0.0009919839679358717 -40063.21687464947 -0.05034492312502937 -0.4810454213197023 -0.43070049819467293 -382804.1260146793 159075.36562034942 128.4759473006658 183537.06757237975 
0.000994488977955912 -27549.604059529393 -0.03461985348909003 -0.4810392345679711 -0.4464193810788811 -382799.2152627829 159075.3656203494 137.22591376839495 196037.01966913565 
0.000996993987975952 -15029.166520807143 -0.018886207652538158 -0.48103265411828844 -0.46214644646575026 -382793.99122252257 159075.3656203494 145.98043505241952 208543.47864631363 
0.000999498997995992 -2505.0058829338304 -0.003147883231609654 -0.48102567986729283 -0.4778777966356832 -382788.4538085442 159075.3656203494 154.73734147465038 221053.34496378628 
0.0010020040080160322 10019.77530733427 0.012591220998456703 -0.4810183118092202 -0.49360953280767694 -382782.6030131584 159075.3656203494 163.49446276616393 233563.51823737708 
0.0010045090180360722 22542.07434951459 0.028327206069243983 -0.4806919413481753 -0.5090191474174193 -382522.89791497996 159075.3656203494 7257.192006302112 238732.414637843 
0.0010070140280561124 35058.78915801521 0.044056173785029636 -0.4798334187336923 -0.5238895925187219 -381839.7191592602 159075.3656203494 19090.728059083085 238732.414637843 
0.0010095190380761524 47566.81903059597 0.05977422768846219 -0.47846150663157355 -0.5382357343200357 -380747.9976128696 159075.3656203494 30507.03638527322 238732.414637843 
0.0010120240480961924 60063.06541649322 0.07547747402581531 -0.47659445399401884 -0.5520719280198342 -379262.2553419758 159075.3656203494 41517.54050027659 238732.414637843 
0.0010145290581162327 72544.43268400879 0.09116202271156852 -0.47425001368144215 -0.5654120363930106 -377396.61963505484 159075.3656203494 52133.27206087125 238732.414637843 
0.0010170340681362727 85007.82888736803 0.10682398829206945 -0.4714454594421697 -0.5782694477342392 -375164.8365149202 159075.3656203494 62364.88514409587 238732.414637843 
0.0010195390781563127 97450.1665326818 0.12245949090807004 -0.4681976022722414 -0.5906570931803115 -372580.2837574524 159075.3656203494 72222.67003194177 238732.414637843 
0.0010220440881763529 109868.3633427885 0.1380646572558554 -0.46452280617678327 -0.6025874634326387 -369655.98343411414 159075.3656203494 81716.56651871026 238732.414637843 
0.0010245490981963929 122259.34302081176 0.15363562154675872 -0.46043700335368337 -0.6140726249004421 -366404.6139947485 159075.3656203494 90856.17675736787 238732.414637843 
0.001027054108216433 134620.03601223932 0.16916852646481778 -0.45595570881958813 -0.625124235284406 -362838.5219065897 159075.3656203494 99650.77766063661 238732.414637843 
0.0010295591182364731 146947.3802653254 0.1846595241223248 -0.45109403449756785 -0.6357535586198927 -358969.73286488256 159075.3656203494 108109.3328720156 238732.414637843 
0.0010320641282565131 159238.32198963786 0.20010477701304494 -0.44586670278512724 -0.6459714797981722 -354809.9625899743 159075.3656203494 116240.50432141975 238732.414637843 
0.0010345691382765531 171489.81641255767 0.2155004589628614 -0.4402880596205993 -0.6557885185834607 -350370.6272252312 159075.3656203494 124052.6633795965 238732.414637843 
0.0010370741482965933 183698.828533549 0.23084275607761945 -0.4343720870653586 -0.6652148431429781 -345662.8533496567 159075.3656203494 131553.9016250133 238732.414637843 
0.0010395791583166334 195862.33387599417 0.24612786768790984 -0.428132415418683 -0.6742602831065929 -340697.48761860246 159075.3656203494 138752.0412364042 238732.414637843 
0.0010420841683366734 207977.31923644507 0.261352007290606 -0.42158233488151936 -0.6829343421721253 -335485.1060455082 159075.3656203494 145654.64502376082 238732.414637843 
0.0010445891783567136 220040.7834310617 0.2765114034868664 -0.4147348067848684 -0.6912462102717348 -330036.0229371761 159075.3656203494 152269.02611004535 238732.414637843 
0.0010470941883767536 232049.7380390776 0.2916023009164009 -0.4076024743979566 -0.6992047753143575 -324360.2994946501 159075.3656203494 158602.25727553532 238732.414637843 
0.0010495991983967936 244001.20814311248 0.3066209611877745 -0.40019767333084405 -0.7068186345186185 -318467.75209135725 159075.3656203494 164661.1799762773 238732.414637843 
0.0010521042084168338 255892.23306612964 0.321563663804496 -0.3925324415456363 -0.7140961053501323 -312367.9602397857 159075.3656203494 170452.41304772292 238732.414637843 
0.0010546092184368738 267719.8671048703 0.33642670708667854 -0.38461852898997206 -0.7210452360766506 -306070.2742575789 159075.3656203494 175982.3611042568 238732.414637843 
0.001057114228456914 279481.1802595785 0.35120640908803863 -0.3764674068659893 -0.7276738159540279 -299583.82264355256 159075.3656203494 181257.22264493862 238732.414637843 
0.001059619238476954 291173.2589598323 0.36589910850800306 -0.3680902765475503 -0.7339893850555533 -292917.5191738051 159075.3656203494 186282.997875445 238732.414637843 
0.001062124248496994 302793.2067863112 0.3805011655987081 -0.35949807815803553 -0.7399992437567436 -286080.0697277159 159075.3656203494 191065.49625583467 238732.414637843 
0.0010646292585170343 314338.1451883117 0.3950089630666567 -0.350701498820632 -0.7457104618872887 -279079.9788533245 159075.3656203494 195610.3437834438 238732.414637843 
0.0010671342685370743 325805.2141968302 0.4094189069688043 -0.3417109805926214 -0.7511298875614256 -271925.55608124234 159075.3656203494 199922.9900198801 238732.414637843 
0.0010696392785571143 337191.5731330568 0.4237274276028787 -0.33253672809477364 -0.7562641556976524 -264624.921995939 159075.3656203494 204008.7148708034 238732.414637843 
0.0010721442885771545 348494.4013120776 0.43793098039167844 -0.3231887158466047 -0.7611196962382831 -257186.01407296085 159075.3656203494 207872.63512684606 238732.414637843 
0.0010746492985971945 359710.8987416247 0.4520260467611481 -0.31367669531786685 -0.765702742079015 -249616.59229033548 159075.3656203494 211519.7107737678 238732.414637843 
0.0010771543086172345 370838.28681571496 0.4660091350120299 -0.30401020170629234 -0.7700193367183222 -241924.24452213422 159075.3656203494 214954.75107965677 238732.414637843 
0.0010796593186372747 381873.8090029703 0.4798767811848333 -0.29419856045129084 -0.7740753416361241 -234116.39172191438 159075.3656203494 218182.42046669227 238732.414637843 
0.0010821643286573147 392814.73152948293 0.4936255499179482 -0.28425089349295596 -0.7778764434109042 -226200.29290348347 159075.3656203494 221207.244174774 238732.414637843 
0.0010846693386773547 403658.34405603865 0.5072520352986689 -0.27417612528541496 -0.7814281605840838 -218183.04992617693 159075.3656203494 224033.61372402316 238732.414637843 
0.001087174348697395 414401.9603495388 0.5207528617069279 -0.2639829885732782 -0.7847358502802061 -210071.61209161518 159075.3656203494 226665.79218296157 238732.414637843 
0.001089679358717435 425042.9189484377 0.5341246846515095 -0.25368002993962346 -0.787804714591133 -201872.7805586549 159075.36562034936 229107.91924890026 238732.414637843 
0.001092184368737475 435578.5838220657 0.547364191598579 -0.24327561513366805 -0.790639806732247 -193593.21258302027 159075.36562034936 231364.01614689355 238732.414637843 
0.0010946893787575152 446006.34502363007 0.5604681027922683 -0.23277793418602857 -0.7932460369782969 -185239.42558790228 159075.36562034942 233437.99035333993 238732.414637843 
0.0010971943887775552 456323.6193367681 0.5734331720671584 -0.2221950063191806 -0.795628178386339 -176817.80107158297 159075.36562034936 235333.6401501587 238732.414637843 
0.0010996993987975952 466527.850915473 0.5862561876524337 -0.21153468466047334 -0.797790872312907 -168334.58835793758 159075.36562034936 237054.6590152182 238732.414637843 
0.0011022044088176354 476616.51191724156 0.5989339729675193 -0.2008046607648309 -0.7997386337323502 -159795.90819549016 159075.36562034936 238604.63985453933 238732.414637843 
0.0011047094188376754 486587.1031292814 0.6114633874089958 -0.1900124689540089 -0.8014758563630047 -151207.75621048838 159075.36562034936 239987.0790815774 238732.414637843 
0.0011072144288577156 496437.15458763146 0.6238413271286094 -0.17916549047904326 -0.8030068176076527 -142576.00621927905 159075.36562034942 241205.3805487181 238732.414637843 
0.0011097194388777556 506164.22618903196 0.6360647258021701 -0.16827095751233706 -0.8043356833145072 -133906.41340511333 159075.36562034942 242262.85933595285 238732.414637843 
0.0011122244488977957 515765.9082953981 0.6481305553891559 -0.15733595697556457 -0.8054665123647204 -125204.61736430002 159075.36562034942 243162.7454015057 238732.414637843 
0.0011147294589178359 525239.8223307506 0.6600358268828378 -0.14636743420941636 -0.8064032610922541 -116476.14502649933 159075.36562034942 243908.18709905757 238732.414637843 
0.0011172344689378759 534583.6213704424 0.6717775910507239 -0.13537219649097443 -0.8071497875416983 -107726.41345376437 159075.36562034942 244502.25456601437 238732.414637843 
0.0011197394789579159 543794.9907225574 0.6833529391651665 -0.12435691640431319 -0.8077098555694797 -98960.73252278351 159075.36562034942 244947.9429871485 238732.414637843 
0.001122244488977956 552871.6485013133 0.6947590037239217 -0.11332813506976139 -0.8080871387936831 -90184.30749464851 159075.36562034942 245248.17573776937 238732.414637843 
0.0011247494989979961 561811.3461923386 0.7059929591604972 -0.10229226523705226 -0.8082852243975495 -81402.24147630825 159075.36562034942 245405.80741045446 238732.414637843 
0.0011272545090180361 570611.8692096944 0.7170520225441264 -0.09125559424741495 -0.8083076167915413 -72619.53777772909 159075.36562034942 245423.6267292311 238732.414637843 
0.0011297595190380763 579271.0374444746 0.7279334542691598 -0.08022428686951731 -0.8081577411386771 -63841.10216866918 159075.36562034942 245304.3593549514 238732.414637843 
0.0011322645290581163 587786.7058048766 0.7386345587337382 -0.06920438801398027 -0.8078389467477185 -55071.74503882321 159075.36562034942 245050.67058550744 238732.414637843 
0.0011347695390781563 596156.764747593 0.7491526850075587 -0.058201825331028086 -0.8073545103385869 -46316.18346496925 159075.36562034942 244665.16795436977 238732.414637843 
0.0011372745490981966 604379.1408004006 0.7594852274885799 -0.04722241169571028 -0.8067076391842902 -37579.0431886481 159075.36562034942 244150.4037308563 238732.414637843 
0.0011397795591182366 612451.7970758048 0.7696296265484861 -0.03627184758496006 -0.8059014741334461 -28864.86050776868 159075.36562034942 243508.87732538104 238732.414637843 
0.0011422845691382766 620372.7337756361 0.779583369166782 -0.025355723350610485 -0.8049390925173925 -20178.08408541913 159075.36562034942 242743.03760286275 238732.414637843 
0.0011447895791583168 628139.9886864428 0.7893439895533219 -0.014479521392379409 -0.8038235109457013 -11523.076679075495 159075.36562034942 241855.2851073259 238732.414637843 
0.0011472945891783568 635751.6376655841 0.7989090697591517 -0.0036486182346744003 -0.8025576879938261 -2904.116793272738 159075.36562034942 240847.9742006644 238732.414637843 
0.0011497995991983968 643205.7951178864 0.8082762402754934 0.007131713489057619 -0.8011445267864358 5674.599741297962 159075.36562034942 239723.415118396 238732.414637843 
0.001152304609218437 650500.6144627532 0.8174431806207327 0.017856303140811006 -0.7995868774799217 14208.958259380835 159075.36562034942 238483.87594517993 238732.414637843 
0.001154809619238477 657634.2885916079 0.8264076199152582 0.028520080267851754 -0.7978875396474064 22694.923820666394 159075.36562034942 237131.58451274913 238732.414637843 
0.0011573146292585173 664605.0503155615 0.8351673374440172 0.039118072874533255 -0.7960492645694839 31128.53983454429 159075.36562034942 235668.73022282473 238732.414637843 
0.0011598196392785573 671411.1728031875 0.8437201632066404 0.04964540577281314 -0.7940747574338273 39505.926747484584 159075.36562034942 234097.46579751046 238732.414637843 
0.0011623246492985973 678050.9700083024 0.8520639784550064 0.06009729900834482 -0.7919666794466615 47823.28079055947 159075.36562034942 232419.9089595504 238732.414637843 
0.0011648296593186375 684522.7970876418 0.8601967162181089 0.07046906635907188 -0.789727649859037 56076.87278466111 159075.36562034942 230638.1440447882 238732.414637843 
0.0011673346693386775 690825.0508083251 0.8681163618140919 0.08075611390338581 -0.7873602479107061 64263.04700107614 159075.36562034942 228754.22354905645 238732.414637843 
0.0011698396793587175 696956.1699450224 0.8758209533493447 0.09095393865500467 -0.7848670146943401 72378.22007515517 159075.36562034942 226770.16961167482 238732.414637843 
0.0011723446893787577 702914.6356667049 0.8833085822045064 0.10105812726179901 -0.7822504549427074 80418.87997087 159075.36562034942 224687.9754376424 238732.414637843 
0.0011748496993987977 708698.9719128966 0.890577393507278 0.11106435476590873 -0.7795130387413693 88381.58499414448 159075.36562034942 222509.6066605597 238732.414637843 
0.0011773547094188377 714307.7457593351 0.8976255865919252 0.12096838342258007 -0.7766572031693451 96262.96285291362 159075.36562034942 220237.002648229 238732.414637843 
0.001179859719438878 719739.567772939 0.9044514154453432 0.1307660615752151 -0.7736853538701282 104059.70976191518 159075.36562034942 217872.07775283136 238732.414637843 
0.001182364729458918 724993.0923560065 0.9110531891395905 0.1404533225842314 -0.7705998665553592 111768.58959030207 159075.36562034942 215416.72250751196 238732.414637843 
0.001184869739478958 730067.0180795535 0.9174292722507728 0.15002618380740912 -0.7674030884433636 119386.4330502271 159075.36562034942 212872.80477113393 238732.414637843 
0.0011873747494989982 734960.0880057112 0.9235780852641801 0.15948074562945583 -0.7640973396347243 126910.1369245943 159075.36562034942 210242.1708229244 238732.414637843 
0.0011898797595190382 739671.0899990967 0.9294981049655668 0.16881319053861862 -0.7606849144269482 134336.663332249 159075.36562034942 207526.64640865524 238732.414637843 
0.0011923847695390782 744198.857027095 0.935187864818497 0.17801978224824275 -0.7571680825702543 141663.03902893537 159075.36562034942 204728.03773996723 238732.414637843 
0.0011948897795591184 748542.267448958 0.9406459553276371 0.18709686486122412 -0.7535490904664129 148886.3547423881 159075.36562034942 201848.13244837747 238732.414637843 
0.0011973947895791584 752700.2452936639 0.9458710243879239 0.19604086207539403 -0.7498301623125299 156003.76453999645 159075.36562034942 198888.700495475 238732.414637843 
0.0011998997995991984 756671.7605264629 0.9508617776195165 0.20484827642793585 -0.7460135011915807 163012.48522752957 159075.36562034942 195851.49504074088 238732.414637843 
0.0012024048096192386 760455.829304041 0.9556169786884436 0.21351568857697859 -0.7421012901114651 169909.79577744583 159075.36562034942 192738.2532684027 238732.414637843 
0.0012049098196392786 764051.5142182434 0.9601354496128763 0.2220397566185925 -0.7380956929942839 176693.03678537445 159075.36562034942 189550.69717467652 238732.414637843 
0.0012074148296593189 767457.9245282944 0.9644160710549438 0.23041721543747168 -0.7339988556174721 183359.6099534044 159075.36562034942 186290.5343166975 238732.414637843 
0.0012099198396793589 770674.2163814545 0.9684577825980193 0.23864487608961948 -0.7298129065083998 189906.97759884023 159075.36562034942 182959.45852442185 238732.414637843 
0.0012124248496993989 773699.5930220655 0.9722595830094135 0.24671962521544802 -0.7255399577939655 196332.66218716104 159075.36562034942 179559.15057671198 238732.414637843 
0.001214929859719439 776533.304988926 0.975820530488405 0.2546384244817178 -0.7211821060066872 202634.24588792934 159075.36562034942 176091.27884280425 238732.414637843 
0.001217434869739479 779174.6503009505 0.9791397428995449 0.2623983100508182 -0.7167414328487267 208809.37015245727 159075.36562034942 172557.4998903008 238732.414637843 
0.001219939879759519 781622.9746310697 0.982216397991188 0.26999639207594023 -0.7122200059152477 214855.73531207733 159075.36562034942 168959.4590607999 238732.414637843 
0.0012224448897795593 783877.6714683222 0.9850497335991818 0.27742985422072225 -0.7076198793784596 220771.10019588805 159075.36562034942 165298.79101424164 238732.414637843 
0.0012249498997995993 785938.1822681027 0.9876390478356749 0.2846959532020151 -0.7029430946336599 226553.28176689756 159075.36562034942 161577.12024301264 238732.414637843 
0.0012274549098196393 787803.9965905276 0.989983699262992 0.29179201835445734 -0.6981916809085347 232200.1547755229 159075.36562034942 157796.06155681223 238732.414637843 
0.0012299599198396796 789474.6522268839 0.9920831070525341 0.2987154512155784 -0.6933676558369557 237709.6514294253 159075.36562034942 153957.22053926613 238732.414637843 
0.0012324649298597196 790949.7353141288 0.9939367511286634 0.3054637251302075 -0.688473025998456 243079.76107870843 159075.36562034942 150062.19397722793 238732.414637843 
0.0012349699398797596 792228.8804374151 0.99554417229754 0.3120343848730065 -0.6835097874245335 248308.52991553905 159075.36562034942 146112.57026368356 238732.414637843 
0.0012374749498997998 793311.770720613 0.9969049723608753 0.3184250462879692 -0.6784799260729061 253394.06068726935 159075.36562034942 142109.92977515116 238732.414637843 
0.0012399799599198398 794198.1379048079 0.9980188142145753 0.32463339594378343 -0.6733854182707919 258334.51242218245 159075.36562034942 138055.845224433 238732.414637843 
0.0012424849699398798 794887.7624147559 0.9988854219322504 0.330657190803991 -0.6682282311282595 263128.1001670136 159075.36562034942 133951.88198954982 238732.414637843 
0.00124498997995992 795380.4734132766 0.9995045808335686 0.3364942579108991 -0.6630103229226696 267773.09473541484 159075.36562034942 129799.5984196693 238732.414637843 
0.00124749498997996 795676.1488435748 0.9998761375374374 0.3421424940822513 -0.6577336434551861 272267.8224665728 159075.36562034942 125600.54611880957 238732.414637843 
0.00125 795774.7154594767 1.0 0.34759986561969397 -0.6524001343803061 276610.6649932139 159075.36562034942 121356.27020807036 238732.414637843 


==> data/cell_coupling_f1e4_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.50501002004008e-07 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
5.01002004008016e-07 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
7.515030060120241e-07 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
1.002004008016032e-06 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
1.25250501002004e-06 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
1.5030060120240482e-06 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
1.7535070140280561e-06 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
2.004008016032064e-06 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
2.2545090180360722e-06 112348.83497661688 0.14118170984076464 1.4118170984076464e-07 -0.1411815686590548 0.0 112348.83497661688 0.0 0.0 
2.50501002004008e-06 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
2.755511022044088e-06 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
3.0060120240480963e-06 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
3.256513026052104e-06 161691.8739238393 0.20318800130572023 2.1141869541858343e-07 -0.20318778988702482 0.006549784815482534 159075.3656203494 1.830270038566572 2614.671483666532 
3.5070140280561122e-06 173935.11436046183 0.21857331099045096 2.735479777486379e-07 -0.21857303744247322 0.04374749354446932 159075.3656203494 10.394517332700332 14849.310475286191 
3.75751503006012e-06 186135.26673390274 0.2339044746180822 3.7400075494832615e-07 -0.23390410061732725 0.11148518910192005 159075.3656203494 18.9286027179524 27040.861025646293 
4.008016032064128e-06 198289.30876232882 0.24917769427725217 5.12628084712883e-07 -0.24917718164916747 0.20964736913397133 159075.3656203494 27.43041215771679 39186.30308245257 
4.258517034068136e-06 210394.22958658857 0.26438918641076437 6.892715682599147e-07 -0.2643884971391961 0.338110994630747 159075.3656203494 35.897839610943514 51282.6280156336 
4.5090180360721445e-06 222447.0305160772 0.2795351827528691 9.037633895687267e-07 -0.2795342789894795 0.4967455204061889 159075.3656203494 44.32878755385749 63326.839362653554 
4.759519038076152e-06 234444.72577158685 0.29461193126275637 1.1559263569525298e-06 -0.2946107753363994 0.6854129274373494 159075.3656203494 52.7211674995673 75315.95357081045 
5.01002004008016e-06 246384.34322495872 0.3096156970540306 1.4455739469532415e-06 -0.30961425148008365 0.9039677570551468 159075.3656203494 61.07290051543576 87247.00073633682 
5.2605210420841686e-06 258262.92513535314 0.3245427633199345 1.772510350547994e-06 -0.32454099080958393 1.152257146978101 159075.3656203494 69.38191773808308 99117.02534011868 
5.511022044088176e-06 270077.5288819558 0.33938943225409496 2.136530521655904e-06 -0.3393872957235733 1.4301208691801277 159075.3656203494 77.64616088589588 110923.08697985129 
5.761523046092184e-06 281825.22769293806 0.354152025966562 2.537420227933104e-06 -0.35414948854633405 1.7373913695830179 159075.3656203494 85.8635827689151 122662.26109845017 
6.012024048096193e-06 293503.1113704917 0.3688268873949134 2.97495610384343e-06 -0.3688239124388096 2.073893809563757 159075.3656203494 94.0321477959757 134331.63970853674 
6.2625250501002e-06 305108.287011757 0.3834103812102008 3.448905705991628e-06 -0.38340693230449485 2.4394461092664055 159075.3656203494 102.14983247897354 145928.33211281936 
6.513026052104208e-06 316637.87972546724 0.39789889471751055 3.959027570705381e-06 -0.39789493568993983 2.8338589927078233 159075.3656203494 110.21462593413366 157449.46562019098 
6.763527054108216e-06 328089.03334413056 0.41228883875091893 4.505071273851877e-06 -0.41228433367964507 3.256936034666043 159075.3656203494 118.22453038015641 168892.18625736632 
7.0140280561122245e-06 339458.9111315744 0.4265766485626179 5.086777492874106e-06 -0.426571561785125 3.708473709339697 159075.3656203494 126.17756163311779 180253.65947588257 
7.264529058116232e-06 350744.69648567494 0.4407587847059913 5.703878071031521e-06 -0.44075308082792025 4.188261440766423 159075.3656203494 134.07174959800068 191531.07085428675 
7.51503006012024e-06 361943.5936361005 0.4548317339124251 6.3560960838291465e-06 -0.45482537781634125 4.696081654987788 159075.3656203494 141.9051387567375 202721.6267953393 
7.765531062124248e-06 373052.8283368929 0.4687920099616308 7.043145907618678e-06 -0.4687849668157232 5.231709833947773 159075.3656203494 149.6757886526398 213822.5552180569 
8.016032064128256e-06 384069.6485537179 0.48263615454526954 7.764733290354579e-06 -0.4826283898119792 5.794914571111494 159075.3656203494 157.38177437109837 224831.10624442625 
8.266533066132265e-06 394991.3251456119 0.49636073812366066 8.520555424487639e-06 -0.49635221756823616 6.385457628790368 159075.3656203494 165.02118701643207 235744.55288061727 
8.517034068136272e-06 405815.152541059 0.5099623607753649 4.438616295500652e-05 -0.50991797461241 34.91560595892318 159075.3656203494 7972.456676907698 238732.414637843 
8.76753507014028e-06 416538.4494082283 0.5234376530394295 0.00012817433768809314 -0.5233094787017414 101.58146023500122 159075.3656203494 18629.087689800886 238732.414637843 
9.018036072144289e-06 427158.559319206 0.536783276750087 0.00025925181678540515 -0.5365240249333015 205.87908805452702 159075.36562034936 29144.899972959105 238732.414637843 
9.268537074148296e-06 437672.8514080597 0.549995925863703 0.0004369758067621749 -0.5495589500569409 347.2969727344097 159075.36562034942 39517.77417713288 238732.414637843 
9.519038076152304e-06 448078.721022569 0.5630723272777652 0.0006606941349350815 -0.5624116331428302 525.3161338288209 159075.36562034942 49745.624630547754 238732.414637843 
9.769539078156313e-06 458373.5903694626 0.5760092416417124 0.000929745403221341 -0.5750794962384911 739.4102495180991 159075.36562034942 59826.39986175211 238732.414637843 
1.002004008016032e-05 468554.90915300266 0.5888034641594024 0.0012434591442508434 -0.5875600050151516 989.045780838327 159075.36562034942 69758.08311397192 238732.414637843 
1.0270541082164329e-05 478620.1552067556 0.60145182538302 0.0016011559797525512 -0.5998506694032675 1273.682097720717 159075.36562034942 79538.69285084249 238732.414637843 
1.0521042084168337e-05 488566.8351183965 0.6139511919982281 0.002002147781175811 -0.6119490442170523 1592.771606809492 159075.36562034936 89166.28325339465 238732.414637843 
1.0771543086172344e-05 498392.4848473889 0.6262984676003678 0.002445737832506717 -0.6238527297678611 1945.7598810265436 159075.36562034942 98638.94470816998 238732.414637843 
1.1022044088176353e-05 508094.6703353896 0.6384905934615152 0.002931220995239092 -0.635559372466276 2332.085790850688 159075.36562034936 107954.80428634657 238732.414637843 
1.1272545090180361e-05 517670.98810922477 0.6505245492882039 0.003457883875459082 -0.6470666654127448 2751.1816372788917 159075.36562034936 117112.02621375352 238732.414637843 
1.1523046092184368e-05 527119.065876291 0.6623973539696281 0.004025004993001928 -0.6583723489766261 3202.4732864364923 159075.36562034942 126108.8123316621 238732.414637843 
1.1773547094188377e-05 536436.563112231 0.6741060663161369 0.004631854952638907 -0.6694742113634979 3685.3803058029876 159075.36562034942 134943.40254823558 238732.414637843 
1.2024048096192385e-05 545621.1716407394 0.685647785787841 0.0052776966172518765 -0.6803700891705892 4199.316102019516 159075.36562034942 143614.0752805275 238732.414637843 
1.2274549098196392e-05 554670.6162053564 0.6970196532131486 0.005961785282952519 -0.6910578679301961 4743.688060243891 159075.36562034942 152119.14788692014 238732.414637843 
1.25250501002004e-05 563582.6550331047 0.708218851497053 0.006683368856102761 -0.7015354826409502 5317.8976850185545 159075.36562034942 160456.9770898937 238732.414637843 
1.2775551102204408e-05 572355.080389833 0.719242606318998 0.0074416880321923765 -0.7118009182868056 5921.340742616434 159075.36562034942 168625.95938902412 238732.414637843 
1.3026052104208416e-05 580985.7191271266 0.7300881868201456 0.008235976476529494 -0.7218522103436161 6553.40740482948 159075.36562034942 176624.53146410474 238732.414637843 
1.3276553106212425e-05 589472.4332206505 0.7407529062798783 0.009065461006698984 -0.7316874452731793 7213.48239416404 159075.36562034942 184451.17056829407 238732.414637843 
1.3527054108216432e-05 597813.1202997915 0.7512341227813665 0.009929361776743589 -0.7413047610046228 7900.945130407163 159075.36562034942 192104.39491119186 238732.414637843 
1.377755511022044e-05 606005.7141684671 0.7615292398660369 0.010826892463021971 -0.750702347403015 8615.169878527373 159075.36562034942 199582.7640317473 238732.414637843 
1.4028056112224449e-05 614048.1853169749 0.7716357071767809 0.011757260451697593 -0.7598784467250833 9355.525897873193 159075.36562034942 206884.87916090927 238732.414637843 
1.4278557114228456e-05 621938.5414247516 0.7815510210897404 0.012719667027811856 -0.7688313540619285 10121.377592632436 159075.36562034942 214009.38357392678 238732.414637843 
1.4529058116232464e-05 629674.8278539215 0.791272725334519 0.013713307565894646 -0.7775594177686244 10912.08466351491 159075.36562034942 220954.96293221414 238732.414637843 
1.4779559118236473e-05 637255.1281335078 0.8007984116026602 0.014737371722064817 -0.7860610398805954 11727.002260620795 159075.36562034942 227720.34561469458 238732.414637843 
1.503006012024048e-05 644677.5644341916 0.8101257201442467 0.015791043627573123 -0.7943346765166736 12565.481137456889 159075.36562034942 234304.30303854225 238732.414637843 
1.528056112224449e-05 651940.2980334958 0.8192523403524683 0.016873502083739465 -0.8023788382687288 13426.867806062435 159075.36562034942 240705.6499692409 238732.414637843 
1.5531062124248495e-05 659041.5297712836 0.8281760113360175 0.017983920758235954 -0.8101920905777815 14310.504693205916 159075.36562034942 246923.2448198853 238732.414637843 
1.5781563126252504e-05 665979.5004954542 0.8368945224791675 0.019121468382667414 -0.8177730540965001 15215.730297614344 159075.36562034942 252955.9899396474 238732.414637843 
1.6032064128256513e-05 672752.4914977298 0.8454057139893991 0.020285308951399822 -0.8251204050379993 16141.879348195622 159075.36562034942 258802.83189134172 238732.414637843 
1.628256513026052e-05 679358.824939421 0.8537074774324318 0.021474601921587802 -0.832232875510844 17088.28296321509 159075.36562034942 264462.7617180135 238732.414637843 
1.653306613226453e-05 685796.864267071 0.8617977562545387 0.02268850241435117 -0.8391092538401875 18054.268810386497 159075.36562034942 269934.8151984921 238732.414637843 
1.6783567134268535e-05 692065.0146178692 0.8696745462920042 0.023926161417050812 -0.8457483848749534 19039.16126783777 159075.36562034942 275218.073091839 238732.414637843 
1.7034068136272544e-05 698161.7232147392 0.8773358962676061 0.0251867259866137 -0.8521491702809925 20042.281585911696 159075.36562034942 280311.66137063515 238732.414637843 
1.7284569138276552e-05 704085.4797510006 0.8847799082739956 0.026469339453856336 -0.8583105688201392 21062.948049761126 159075.36562034942 285214.7514430471 238732.414637843 
1.753507014028056e-05 709834.8167645088 0.8920047382438552 0.02777314162875631 -0.8642315966150989 22100.476142698677 159075.36562034942 289926.5603636177 238732.414637843 
1.778557114228457e-05 715408.3100011827 0.899008596406722 0.029097269006620696 -0.8699113274001014 23154.178710260145 159075.36562034942 294446.35103273013 238732.414637843 
1.8036072144288578e-05 720804.5787678276 0.9057897477323571 0.03044085497510034 -0.8753488927572568 24223.36612494103 159075.36562034942 298773.4323846941 238732.414637843 
1.8286573146292583e-05 726022.286274167 0.9123465123605555 0.03180303002199851 -0.8805434823385571 25307.346451565238 159075.36562034942 302907.1595644093 238732.414637843 
1.8537074148296592e-05 731060.139964 0.9186772660172913 0.03318292194382252 -0.8854943440734687 26405.42561324504 159075.36562034942 306846.93409256253 238732.414637843 
1.87875751503006e-05 735916.8918353982 0.9247804404170885 0.034579656055026324 -0.8902007843620622 27516.907557890867 159075.36562034942 310592.20401931484 238732.414637843 
1.903807615230461e-05 740591.338749868 0.9306545236515261 0.03599235539789247 -0.8946621682536336 28641.094425229916 159075.36562034942 314142.46406644565 238732.414637843 
1.9288577154308618e-05 745082.3227303976 0.9362980605637745 0.03742014095300107 -0.8988779196107735 29777.286714291924 159075.36562034942 317497.25575791317 238732.414637843 
1.9539078156312626e-05 749388.7312483166 0.941709653109075 0.038862131850233704 -0.9028475212588413 30924.783451320596 159075.36562034942 320656.1675388036 238732.414637843 
1.978957915831663e-05 753509.4974988973 0.946887960701069 0.04031744558025983 -0.9065705151208091 32082.882358069062 159075.36562034942 323618.83488263574 238732.414637843 
2.004008016032064e-05 757443.6006656288 0.9518317005438962 0.04178519820645335 -0.9100465023374429 33250.88002043761 159075.36562034942 326384.94038699876 238732.414637843 
2.029058116232465e-05 761190.0661730987 0.9565396479499743 0.043264504577186495 -0.9132751433727878 34428.07205741169 159075.36562034942 328954.21385749464 238732.414637843 
2.0541082164328657e-05 764747.96592842 0.9610106366433847 0.04475447853844863 -0.9162561581049361 35613.75329025857 159075.36562034942 331326.43237996893 238732.414637843 
2.0791583166332666e-05 768116.4185511416 0.9652435590487877 0.04625423314673711 -0.9189893259020505 36807.21791194038 159075.36562034942 333501.4203810088 238732.414637843 
2.1042084168336674e-05 771294.5895915903 0.969237366565798 0.04776288088216729 -0.9214744856836307 38007.75965670162 159075.36562034942 335479.0496766963 238732.414637843 
2.129258517034068e-05 774281.6917375828 0.9729910698287468 0.04927953386174893 -0.923711535966998 39214.67196978914 159075.36562034942 337259.2395096012 238732.414637843 
2.1543086172344688e-05 777076.9850094636 0.9765037389517747 0.05080330405277607 -0.9257004348989986 40427.24817726232 159075.36562034942 338841.95657400886 238732.414637843 
2.1793587174348697e-05 779679.7769434163 0.9797745037591862 0.0523333034862772 -0.927441200272909 41644.78165585139 159075.36562034942 340227.21502937254 238732.414637843 
2.2044088176352705e-05 782089.4227630042 0.9828025540010144 0.05386864447047322 -0.9289339095305411 42866.56600282178 159075.36562034942 341415.07650198997 238732.414637843 
2.2294589178356714e-05 784305.3255388966 0.9855871395537396 0.05540843980418983 -0.9301786997495497 44091.89520580237 159075.36562034942 342405.6500749018 238732.414637843 
2.2545090180360722e-05 786326.9363367445 0.9881275706061142 0.056951802990171434 -0.9311757676159428 45320.06381253532 159075.36562034942 343199.0922660167 238732.414637843 
2.2795591182364728e-05 788153.7543531643 0.9904232178300463 0.05849784844824386 -0.9319253693818024 46550.367100505595 159075.36562034942 343795.60699446633 238732.414637843 
2.3046092184368736e-05 789785.3270397999 0.9924735125364991 0.06004569172827296 -0.9324278208082261 47782.10124640808 159075.36562034942 344195.44553519937 238732.414637843 
2.3296593186372745e-05 791221.2502154293 0.9942779468163698 0.06159444972286589 -0.932683497093504 49014.56349540993 159075.36562034942 344398.906461827 238732.414637843 
2.3547094188376753e-05 792461.1681660915 0.9958360736663115 0.06314324087976285 -0.9326928327865487 50247.05233016663 159075.36562034942 344406.3355777325 238732.414637843 
2.3797595190380762e-05 793504.7737332052 0.9971475070994674 0.0646911854138661 -0.9324563216856013 51478.86763954945 159075.36562034942 344218.1258354633 238732.414637843 
2.404809619238477e-05 794351.808389659 0.998211922241088 0.06623740551885411 -0.9319745167222339 52709.31088704259 159075.36562034942 343834.71724442404 238732.414637843 
2.4298597194388776e-05 795002.0623038566 0.9990290554090124 0.06778102557832781 -0.9312480298306847 53937.6852787683 159075.36562034942 343256.59676689585 238732.414637843 
2.4549098196392784e-05 795455.3743916953 0.9995987041789873 0.06932117237643713 -0.9302775318025502 55163.29593109813 159075.36562034942 342484.2982024047 238732.414637843 
2.4799599198396793e-05 795711.6323564722 0.9999207274348142 0.07085697530793493 -0.9290637521268793 56385.450037808754 159075.36562034942 341518.402060471 238732.414637843 
2.50501002004008e-05 795770.7727167024 0.9999950454033062 0.07238756658760684 -0.9276074788156994 57603.45703674106 159075.36562034942 340359.53542176896 238732.414637843 
2.530060120240481e-05 795632.7808218444 0.9998216396740497 0.0739126997935299 -0.9259089398805198 58817.12083137799 158937.37372549134 339145.871627132 238732.414637843 
2.5551102204408815e-05 795297.69085593 0.9994005532039665 0.0754323943874197 -0.9239681588165468 60026.45690884199 158602.28375957697 337936.535549668 238732.414637843 
2.5801603206412824e-05 794765.5858290958 0.9987318903066702 0.07694666976165614 -0.9217852205450141 61231.48070103111 158070.1787327428 336731.5117574789 238732.414637843 
2.6052104208416833e-05 794036.5975570201 0.9978158166266279 0.07845554523953097 -0.919360271387097 62432.207584815886 157341.19046066713 335530.7848736941 238732.414637843 
2.630260521042084e-05 793110.9066282677 0.9966525590981226 0.07995904007549419 -0.9166935190226284 63628.65288223555 156415.4995319147 334334.33957627445 238732.414637843 
2.655310621242485e-05 791988.7423595549 0.9952424058890388 0.08145717345539989 -0.9137852324336388 64820.831860693586 155293.33526320185 333142.16059781646 238732.414637843 
2.680360721442886e-05 790670.3827389409 0.9935857063294747 0.08294996449675075 -0.910635741832724 66008.75973315252 153974.97564258787 331954.23272535746 238732.414637843 
2.7054108216432864e-05 789156.1543569639 0.9916828708252043 0.0844374322489421 -0.9072454385762623 67192.45165832805 152460.74726061092 330770.5408001819 238732.414637843 
2.7304609218436872e-05 787446.4323257369 0.9895343707560109 0.08591959569350491 -0.903614775062506 68371.92274088255 150751.02522938384 329591.0697176274 238732.414637843 
2.755511022044088e-05 785541.6401860216 0.9871407383589128 0.08739647374434761 -0.8997442646145652 69547.1880316177 148846.23308966856 328415.8044268923 238732.414637843 
2.780561122244489e-05 783442.2498023085 0.9845025665963169 0.08886808524799766 -0.8956344813483192 70718.2625276666 146746.8427059555 327244.72993084346 238732.414637843 
2.8056112224448898e-05 781148.7812459229 0.9816205090091248 0.09033444898384166 -0.8912860600252831 71885.16117268514 144453.3741495699 326077.8312858249 238732.414637843 
2.8306613226452906e-05 778661.8026661916 0.9784952795548371 0.09179558366436488 -0.8866996958904722 73047.89885704275 141966.39556983858 324915.09360146726 238732.414637843 
2.855711422845691e-05 775981.9301496968 0.9751276524306862 0.09325150793538986 -0.8818761444952964 74206.49041801227 139286.52305334376 323756.50204049767 238732.414637843 
2.880761523046092e-05 773109.8275676571 0.9715184618818493 0.09470224037631417 -0.8768162215055352 75360.95063995944 136414.4204713041 322602.04181855056 238732.414637843 
2.905811623246493e-05 770046.2064114695 0.9676686019947849 0.0961477995003472 -0.8715208024944376 76511.29425453144 133350.79931511648 321451.6982039786 238732.414637843 
2.9308617234468937e-05 766791.8256164555 0.963579026475745 0.09758820375474622 -0.8659908227209988 77657.53594084494 130096.41852010251 320305.45651766506 238732.414637843 
2.9559118236472946e-05 763347.4913738541 0.9592507484145193 0.09902347152105162 -0.8602272768934677 78799.6903256734 126652.0842775011 319163.30213283666 238732.414637843 
2.9809619238476955e-05 759714.0569311074 0.954684840033466 0.10045362111532095 -0.854231218918145 79937.77198363366 123018.64983475441 318025.22047487635 238732.414637843 
3.006012024048096e-05 755892.4223804908 0.9498824324218972 0.10187867078836262 -0.8480037616335345 81071.79543737203 119197.0152841378 316891.197021138 238732.414637843 
3.031062124248497e-05 751883.5344361372 0.9448447152558788 0.10329863872596846 -0.8415460765299103 82201.77515774955 115188.12733978417 315761.2173007604 238732.414637843 
3.056112224448898e-05 747688.3861995124 0.9395729365035185 0.10471354304914533 -0.8348593934543731 83327.72556402665 110992.97910315939 314635.26689448336 238732.414637843 
3.081162324649298e-05 743308.0169133993 0.9340684021158132 0.10612340181434604 -0.8279450003014672 84449.66102404705 106612.60981704632 313513.331434463 238732.414637843 
3.106212424849699e-05 738743.5117044513 0.9283324757031318 0.10752823301369972 -0.8208042426894321 85567.59585442136 102048.10460809828 312395.3966040886 238732.414637843 
3.1312625250501e-05 733996.0013143793 0.9223665781974153 0.1089280545752407 -0.8134385236221746 86681.54432070952 97300.59421802626 311281.44813780044 238732.414637843 
3.156312625250501e-05 729066.6618198395 0.9161721875001768 0.11032288436313702 -0.8058493031370398 87791.52063760292 92371.25472348649 310171.4718209071 238732.414637843 
3.1813627254509017e-05 723956.7143410891 0.909750838116388 0.11171274017791806 -0.7980380979384699 88897.53896910582 87261.30724473612 309065.45348940423 238732.414637843 
3.2064128256513025e-05 718667.4247394843 0.9031041207743439 0.1130976397567013 -0.7900064810176426 89999.61342871605 81972.01764313132 307963.37902979396 238732.414637843 
3.2314629258517034e-05 713200.1033038961 0.8962336820316007 0.1144776007734181 -0.7817560812581826 91097.75807960515 76504.69620754314 306865.2343789048 238732.414637843 
3.256513026052104e-05 707556.1044261176 0.8891412238670815 0.11585264083903905 -0.7732885830280425 92191.98693479777 70860.6973297646 305771.0055237122 238732.414637843 
3.281563126252505e-05 701736.8262653481 0.8818285032594538 0.11722277750179798 -0.7646057257576558 93282.31395735053 65041.41916899511 304680.6785011595 238732.414637843 
3.306613226452906e-05 695743.7104018343 0.874297331751883 0.11858802824741559 -0.7557093035044674 94368.75306053019 59048.30330548133 303594.23939797975 238732.414637843 
3.331663326653307e-05 689578.2414797547 0.8665495750032662 0.11994841049932209 -0.7466011645039441 95451.31810799117 52882.83438340167 302511.67435051885 238732.414637843 
3.356713426853707e-05 683241.9468394368 0.8585871523260651 0.12130394161887896 -0.7372832107071862 96530.02291395246 46546.53974308376 301432.9695445575 238732.414637843 
3.381763527054108e-05 676736.3961389954 0.85041203621084 0.12265463890560022 -0.7277573973052398 97604.88124337398 40040.98904264241 300358.111215136 238732.414637843 
3.406813627254509e-05 670063.2009654909 0.8420262518376189 0.12400051959737234 -0.7180257322402466 98675.90681213209 33367.79386913788 299287.08564637793 238732.414637843 
3.4318637274549096e-05 663224.014435698 0.833431876574208 0.12534160087067392 -0.7080902757035341 99743.11328719469 26528.607339345035 298219.8791713153 238732.414637843 
3.4569138276553104e-05 656220.5307865875 0.8246310394615752 0.12667789984079425 -0.697953139620781 100806.51428679565 19525.123690234497 297156.47817171435 238732.414637843 
3.481963927855711e-05 649054.4849556223 0.815625920686436 0.12800943356205122 -0.6876164871243848 101866.12338060851 12359.077859269339 296096.8690779015 238732.414637843 
3.507014028056112e-05 641727.6521509693 0.8064187510411646 0.12933621902800824 -0.6770825320131564 102921.95408991973 5032.245054616244 295041.0383685903 238732.414637843 
3.532064128256513e-05 634241.8474117363 0.7970118113711717 0.1306582731716906 -0.6663535381994812 103974.01988780113 -2453.5596846167464 293988.97257070884 238732.414637843 
3.557114228456914e-05 626598.9251583419 0.7874074320098831 0.13197561286580098 -0.6554318191440821 105022.33419928188 -10096.48193801113 292940.6582592281 238732.414637843 
3.582164328657315e-05 618800.778733129 0.7776079922014565 0.13328825492293414 -0.6443197372785223 106066.9104015198 -17894.62836322398 291896.0820569902 238732.414637843 
3.6072144288577156e-05 610849.3399313368 0.7676159195113849 0.13459621609579084 -0.633019703415594 107107.76182397206 -25846.067165016197 290855.23063453793 238732.414637843 
3.6322645290581164e-05 602746.5785225473 0.7574336892251272 0.1358995130773907 -0.6215341761477365 108144.90174856527 -33948.828573805746 289818.0907099447 238732.414637843 
3.6573146292585166e-05 594494.5017627241 0.7470638237349194 0.13719816250128522 -0.6098656612336342 109178.34340986493 -42200.90533362888 288784.6490486451 238732.414637843 
3.6823647294589175e-05 586095.153896964 0.7365088919149126 0.13849218094176868 -0.598016710973144 110208.09999524444 -50600.25319938897 287754.89246326557 238732.414637843 
3.7074148296593183e-05 577550.6156530884 0.725771508484802 0.1397815849140894 -0.5859899235707126 111234.18464505317 -59144.79144326458 286728.80781345686 238732.414637843 
3.732464929859719e-05 568863.0037261941 0.7148543333620939 0.14106639087465966 -0.5737879424874343 112256.61045278433 -67832.40337015886 285706.38200572564 238732.414637843 
3.75751503006012e-05 560034.4702542953 0.7037600710031783 0.14234661522126496 -0.5614134557819133 113275.39046524194 -76660.93684205774 284687.601993268 238732.414637843 
3.782565130260521e-05 551067.202285185 0.6924914697333671 0.14362227429327268 -0.5488691954400944 114290.53768270739 -85628.20481116802 283672.45477580256 238732.414637843 
3.807615230460922e-05 541963.4212346496 0.6810513210660663 0.14489338437183982 -0.5361579366942264 115302.06505910525 -94731.9858617034 282660.9273994047 238732.414637843 
3.8326653306613226e-05 532725.3823361682 0.6694424590112479 0.14615996168011994 -0.523282497331128 116309.98550216864 -103970.02476018481 281653.0069563413 238732.414637843 
3.8577154308617235e-05 523355.37408223504 0.6576677593733951 0.14742202238346958 -0.5102457369899255 117314.3118736039 -113340.03301411797 280648.6805849061 238732.414637843 
3.8827655310621244e-05 513855.71765744354 0.6457301390390943 0.14867958258965366 -0.49705055644944063 118315.05698925475 -122839.68943890947 279647.93546925526 238732.414637843 
3.907815631262525e-05 504228.76636347023 0.633632555254449 0.14993265834905045 -0.4836998969053985 119312.2336192658 -132466.64073288278 278650.7588392442 238732.414637843 
3.932865731462926e-05 494476.90503610345 0.6213780048924962 0.15118126565485526 -0.47019673923764094 120305.85448824546 -142218.50206024956 277657.13797026454 238732.414637843 
3.957915831663326e-05 484602.5494544607 0.6089695237108073 0.15242542044328422 -0.45654410326752304 121295.93227542842 -152092.85764189233 276667.06018308154 238732.414637843 
3.982965931863727e-05 474608.14574253815 0.5964101855994527 0.15365164244561527 -0.44275854315383745 122271.7397106347 -159075.36562034942 272679.35701440985 238732.414637843 
4.008016032064128e-05 464496.16976324795 0.5837031018195269 0.15482818051929154 -0.42887492130023536 123208.01000968795 -159075.36562034942 261631.11073606642 238732.414637843 
4.033066132264529e-05 454269.12650508224 0.5708514202324075 0.15595469622081895 -0.4148967240115886 124104.47384503865 -159075.36562034942 250507.60364254998 238732.414637843 
4.05811623246493e-05 443929.54946156626 0.5578583245199533 0.15703086366603472 -0.4008274608539186 124960.8718835171 -159075.36562034942 239311.62856055555 238732.414637843 
4.0831663326653306e-05 433480.0000036487 0.5447270333958265 0.15805636961023972 -0.3866706637855868 125776.95485010125 -159075.36562034942 228045.99613605381 238732.414637843 
4.1082164328657314e-05 422923.06674518745 0.5314607998081387 0.1590309135252014 -0.3724298862829373 126552.48358919463 -159075.36562034936 216713.53413849915 238732.414637843 
4.133266533066132e-05 412261.3649016824 0.5180629101336106 0.15995420767300902 -0.35810870246060156 127287.22912339904 -159075.36562034936 205317.0867607897 238732.414637843 
4.158316633266533e-05 401497.5356424254 0.5045366833634599 0.16082597717676278 -0.34371070618669713 127980.97270976777 -159075.36562034942 193859.51391516405 238732.414637843 
4.183366733466934e-05 390634.24543621327 0.49088547028119994 0.16164596008807816 -0.3292395101931218 128633.5058935248 -159075.36562034936 182343.6905251948 238732.414637843 
4.208416833667335e-05 379674.18539079913 0.4771126526325695 0.16241390745139075 -0.3146987451811788 129244.63055923744 -159075.36562034936 170772.50581406802 238732.414637843 
4.233466933867735e-05 368620.07058623695 0.4632216422877892 0.16312958336504368 -0.30009205892274554 129814.15897942902 -159075.36562034936 159148.8625893143 238732.414637843 
4.258517034068136e-05 357474.63940228947 0.4492158803963572 0.16379276503914372 -0.28542311535721343 130341.91386061998 -159075.36562034936 147475.67652417583 238732.414637843 
4.283567134268537e-05 346240.6528400612 0.4350988365345881 0.16440324285017133 -0.27069559368441676 130827.72838678586 -159075.36562034936 135755.87543578164 238732.414637843 
4.3086172344689376e-05 334920.8938380331 0.4208740078461167 0.16496082039233098 -0.2559131874537858 131271.44626022145 -159075.36562034942 123992.39856031805 238732.414637843 
4.3336673346693385e-05 323518.16658265574 0.4065449181755641 0.1654653145256296 -0.2410796036499345 131672.92173980086 -159075.36562034942 112188.19582536131 238732.414637843 
4.358717434869739e-05 312035.2958136857 0.39211511719559716 0.16591655542067013 -0.22619856177492703 132032.01967662413 -159075.36562034936 100346.22711956792 238732.414637843 
4.38376753507014e-05 300475.12612442306 0.3775881795275816 0.16631438660015044 -0.21127379292743118 132348.61554704153 -159075.36562034936 88469.46155988789 238732.414637843 
4.408817635270541e-05 288840.5212570395 0.36296770385606475 0.16665866497705611 -0.19630903887900863 132622.5954830473 -159075.36562034942 76560.87675649863 238732.414637843 
4.433867735470942e-05 277134.36339315446 0.34825731203728727 0.16694926088953854 -0.18130805114774873 132853.85630003538 -159075.36562034942 64623.458075625495 238732.414637843 
4.458917835671343e-05 265359.55243984814 0.333460648201961 0.1671860581324691 -0.16627459006949188 133042.3055219102 -159075.36562034936 52660.19790044432 238732.414637843 
4.4839679358717436e-05 253519.0053112821 0.3185813778525262 0.16736895398566165 -0.15121242386686456 133187.86140354624 -159075.3656203494 40674.09489024223 238732.414637843 
4.5090180360721445e-05 241615.65520610806 0.3036231869551174 0.167497859238757 -0.1361253277163604 133290.45295059108 -159075.36562034936 28668.153238023355 238732.414637843 
4.534068136272545e-05 229652.4508808387 0.2885897810264535 0.16757269821276194 -0.12101708281369156 133350.01993660646 -159075.3656203494 16645.38192673864 238732.414637843 
4.5591182364729455e-05 217632.35591937002 0.2734848842158928 0.1675934087782389 -0.1058914754376539 133366.51291754382 -159075.36562034936 4608.793984332572 238732.414637843 
4.5841683366733464e-05 205558.34799882636 0.2583122383828668 0.16759412109787153 -0.09071811728499529 133367.09183808364 -159075.36562034936 161.77339387105468 231104.848387221 
4.609218436873747e-05 193433.4181519158 0.2430756021699285 0.16759479521056064 -0.07548080695936785 133367.64040539542 -159075.3656203494 153.29149630939224 218987.85187056035 
4.634268537074148e-05 181260.57002597649 0.2277787500716424 0.16759543096944068 -0.060183319102201704 133368.1584996035 -159075.3656203494 144.7761007321931 206823.00104599015 
4.659318637274549e-05 169042.8191389 0.21242547149955054 0.16759602823714728 -0.04482944326240326 133368.64600838118 -159075.3656203494 136.22931660398493 194613.3094342642 
4.68436873747495e-05 156783.19213210864 0.19701956984343583 0.16759658688585127 -0.029422982957584554 133369.10282697846 -159075.3656203494 127.65326116502017 182361.80166431455 
4.709418837675351e-05 144484.7260207858 0.1815648615291339 0.16759710679729023 -0.013967754731843668 133369.528858248 -159075.36562034936 119.05005890678625 170071.51272398036 
4.7344689378757515e-05 132150.4674415277 0.16606517507310423 0.1675975878627979 0.0015324127896936823 133369.92401266922 -159075.36562034936 110.42184104571346 157745.48720816209 
4.7595190380761524e-05 119783.47189761739 0.1505243501340137 0.16759802998333112 0.01707367984931743 133370.28820837048 -159075.36562034936 101.7707449952207 145386.778564601 
4.784569138276553e-05 107386.80300209962 0.13494623656155622 0.16759843306949435 0.03265219650793813 133370.62137114938 -159075.36562034942 93.0989138362244 132998.44833746343 
4.809619238476954e-05 94963.53171884942 0.11933469344275147 0.16759879704156166 0.0482641035988102 133370.92343449104 -159075.36562034936 84.40849578624504 120583.5654089215 
4.834669338677354e-05 82516.73560181419 0.10369358814594831 0.1675991218294967 0.0639055336835484 133371.19433958468 -159075.36562034942 75.70164366723816 108145.20523891166 
4.859719438877755e-05 70049.49803263039 0.08802679536278572 0.16759940737297005 0.07957261201018433 133371.43403533817 -159075.3656203494 66.98051437228852 95686.44910326932 
4.884769539078156e-05 57564.90745679105 0.07233819614833242 0.16759965362137383 0.0952614574730414 133371.64247839063 -159075.3656203494 58.24726833129296 83210.38333041851 
4.909819639278557e-05 45066.05661856283 0.056631676959655465 0.1675998605338346 0.11096818357417915 133371.81963312323 -159075.36562034936 49.50406897576923 70720.0985368132 
4.934869739478958e-05 32556.041794832385 0.04091112869304307 0.16760002807922342 0.12668889938618033 133371.96547166802 -159075.3656203494 40.753082202917575 58218.68886131083 
4.9599198396793586e-05 20037.96202808628 0.025180445720138837 0.1676001562361635 0.14241971051602467 133372.0799739148 -159075.3656203494 31.996475839077252 45709.25119868179 
4.9849699398797595e-05 7514.9183586971085 0.009443524923203961 0.16760024499303536 0.1581567200698314 133372.16312751608 -159075.3656203494 23.236419102699408 33194.88443242772 
5.01002004008016e-05 -5009.986943279795 -0.006295735270235435 0.16760029434798 0.17389602961821543 133372.2149278902 -159075.3656203494 14.475082066978691 20678.688667112416 
5.035070140280561e-05 -17533.65114661665 -0.022033435853126847 0.1676003043088991 0.18963374016202594 133372.23537822242 -159075.3656203494 5.714635122271639 8163.764460388057 
5.060120240480962e-05 -30052.971827535326 -0.0377656782047704 0.16760027489345325 0.20536595309822364 133372.22448946416 -159075.3656203494 -3.042751561561984 -4346.787945088549 
5.085170340681363e-05 -42564.84763825894 -0.05348856505660926 0.16760020612905752 0.22108877118566678 133372.1822803303 -159075.3656203494 -11.794908572766957 -16849.86938966708 
5.110220440881763e-05 -55066.17907528769 -0.06919820145767352 0.1676000980528745 0.23679829951054804 133372.10877729446 -159075.3656203494 -20.539667795106357 -29342.382564437656 
5.135270541082164e-05 -67553.86924722878 -0.08489069573946376 0.16759995071180542 0.2524906464512692 133372.00401458255 -159075.3656203494 -29.27486294496187 -41821.23277851696 
5.160320641282565e-05 -80024.82464196798 -0.10056216048000723 0.16759976416247824 0.26816192464248545 133371.8680341642 -159075.3656203494 -37.99833010797236 -54283.3287256748 
5.1853707414829656e-05 -92475.95589301526 -0.1162087134668762 0.1675995384712337 0.2838082519381099 133371.7008857424 -159075.3656203494 -46.70790827509322 -66725.58325013318 
5.2104208416833665e-05 -104904.17854481272 -0.13182647865890226 0.16759927371410907 0.29942575237301133 133371.50262674125 -159075.3656203494 -55.40143987792865 -79144.91411132665 
5.2354709418837674e-05 -117306.41381683481 -0.14741158714637298 0.16759896997681895 0.3150105571231919 133371.27332229164 -159075.3656203494 -64.07677132321767 -91538.24474745383 
5.260521042084168e-05 -129679.58936627742 -0.1629601781094553 0.16759862735473452 0.3305588054641898 133371.01304521514 -159075.3656203494 -72.73175352633177 -103902.50503761682 
5.285571142284569e-05 -142020.64004915435 -0.17846839977461745 0.16759824595285933 0.3460666457274768 133370.72187600596 -159075.3656203494 -81.36424244365708 -116234.63206236727 
5.31062124248497e-05 -154326.50867960812 -0.19393241036880732 0.1675978258858039 0.3615302362546112 133370.3999028111 -159075.3656203494 -89.97209960372625 -128531.57086246608 
5.335671342685371e-05 -166594.1467872551 -0.2093483790711601 0.1675973672777568 0.37694574634891687 133370.04722140834 -159075.3656203494 -98.55319263697393 -140790.27519567704 
5.360721442885772e-05 -178820.5153723625 -0.2247124869619819 0.16759687026245423 0.39230935722443616 133369.66393518265 -159075.3656203494 -107.10539580397423 -153007.70829139178 
5.3857715430861725e-05 -191002.58565868845 -0.24002092796879632 0.1675963349831467 0.407617262951943 133369.2501551005 -159075.3656203494 -115.62659052204225 -165180.8436029175 
5.410821643286573e-05 -203137.33984378303 -0.2552699098092008 0.1675957615925637 0.42286567140176445 133368.80599968252 -159075.3656203494 -124.11466589005825 -177306.6655572261 
5.4358717434869736e-05 -215221.7718465753 -0.2704556549303118 0.16759515025287577 0.4380508051831876 133368.3315949739 -159075.3656203494 -132.56751921139187 -189382.1703019884 
5.4609218436873744e-05 -227252.8880520512 -0.2855744014445551 0.16759450113565427 0.45316890258020937 133367.82707451333 -159075.3656203494 -140.9830565147902 -201404.36644970032 
5.485971943887775e-05 -239227.7080528499 -0.3006224040615828 0.167593814421829 0.4682162184834118 133367.29257929994 -159075.3656203494 -149.3591930731091 -213370.2758187273 
5.511022044088176e-05 -251143.26538758326 -0.31559593501607336 0.16759309030164332 0.4831890253177167 133366.72825775825 -159075.3656203494 -157.6938539197506 -225276.93417107232 
5.536072144288577e-05 -262996.60827570315 -0.3304912849911927 0.16759232897460705 0.4980836139657997 133366.13426570146 -159075.3656203494 -165.98497436268474 -237121.3919466925 
5.561122244488978e-05 -274784.80034872895 -0.34530476403748195 0.1675459670243078 0.5128507310617898 133329.2523492041 -159075.3656203494 -10306.272439740662 -238732.414637843 
5.586172344689379e-05 -286504.92137766356 -0.3600327024869557 0.1674472531726216 0.5274799556595773 133250.7100035453 -159075.3656203494 -21947.85112301648 -238732.414637843 
5.6112224448897796e-05 -298154.06799640146 -0.3746714518621626 0.1672966921340551 0.5419681439962177 133130.90886526622 -159075.3656203494 -33477.19660347529 -238732.414637843 
5.6362725450901804e-05 -309729.35442096915 -0.3892173857800104 0.16709479975442812 0.5563121855344385 132970.25942895215 -159075.3656203494 -44891.83359172889 -238732.414637843 
5.661322645290581e-05 -321227.9131644038 -0.4036669008501084 0.1668421028891928 0.5705090037393012 132769.18095040225 -159075.3656203494 -56189.31385661368 -238732.414637843 
5.6863727454909815e-05 -332646.89574710163 -0.41801641756741775 0.16653913927900274 0.5845555568464205 132528.10134761166 -159075.3656203494 -67367.2168365209 -238732.414637843 
5.711422845691382e-05 -343983.4734024573 -0.43226238119898397 0.16618645742256466 0.5984488386215486 132247.45709959033 -159075.3656203494 -78423.15024385524 -238732.414637843 
5.736472945891783e-05 -355234.83777762007 -0.4464012626645333 0.1657846164468029 0.6121858791113362 131927.693143044 -159075.3656203494 -89354.75066247166 -238732.414637843 
5.761523046092184e-05 -366398.2016291924 -0.46042955941071306 0.16533418597436983 0.6257637453850828 131569.26276694276 -159075.3656203494 -100159.68413794276 -238732.414637843 
5.786573146292585e-05 -377470.79951370036 -0.4743437962787627 0.16483574598853448 0.6391795422672972 131172.62750500362 -159075.3656203494 -110835.6467605116 -238732.414637843 
5.811623246492986e-05 -388449.88847266126 -0.48814052636539484 0.1642898866954834 0.6524304130608782 130738.25702611344 -159075.3656203494 -121380.36524058232 -238732.414637843 
5.8366733466933866e-05 -399332.7487120859 -0.5018163318766832 0.1636972083840675 0.6655135402607507 130266.62902271972 -159075.3656203494 -131791.59747661324 -238732.414637843 
5.8617234468937875e-05 -410116.6842762354 -0.5153678249747303 0.16305832128303038 0.6784261462577608 129758.22909721681 -159075.3656203494 -142067.1331152598 -238732.414637843 
5.8867735470941883e-05 -420799.02371548 -0.5287916486169236 0.16237384541575245 0.6911654940326761 129213.55064635583 -159075.3656203494 -152204.79410364345 -238732.414637843 
5.911823647294589e-05 -431377.1207480818 -0.5420844773875564 0.16164441045254832 0.7037288878401047 128633.09474370698 -159075.36562034942 -162202.43523359636 -238732.414637843 
5.93687374749499e-05 -441848.3549157458 -0.555243018321617 0.16087065556055277 0.7161136738821698 128017.37002020329 -159075.36562034942 -172057.94467775666 -238732.414637843 
5.961923847695391e-05 -452210.132232771 -0.568264011720537 0.16005322925123364 0.7283172409717706 127366.89254279563 -159075.36562034942 -181769.24451737423 -238732.414637843 
5.986973947895791e-05 -462459.88582864817 -0.5811442319597022 0.15919278922556884 0.7403370211852711 126682.18569124902 -159075.36562034936 -191334.29126170484 -238732.414637843 
6.012024048096192e-05 -472595.076583935 -0.5938804882875184 0.15829000221692602 0.7521704905044444 125963.78003311084 -159075.36562034936 -200751.0763588535 -238732.414637843 
6.037074148296593e-05 -482613.19375926047 -0.6064696256158401 0.15734554383168414 0.7638151694475241 125212.213196882 -159075.36562034942 -210017.62669795007 -238732.414637843 
6.062124248496994e-05 -492511.75561729743 -0.6189085253015653 0.15636009838763626 0.7752686236892015 124428.02974342239 -159075.36562034936 -219132.0051025275 -238732.414637843 
6.0871743486973945e-05 -502288.310037551 -0.631194105919201 0.15533435875021384 0.7865284646694148 123611.78103562277 -159075.36562034942 -228092.31081498135 -238732.414637843 
6.112224448897796e-05 -511940.4351238089 -0.6433233240242081 0.15426902616657284 0.7975923501907809 122764.02510637531 -159075.36562034942 -236896.6799719918 -238732.414637843 
6.137274549098196e-05 -521465.7398041066 -0.6552931749069392 0.15316481009758331 0.8084579850045225 121885.32652487548 -159075.36562034936 -245543.2860707897 -238732.414637843 
6.162324649298596e-05 -530861.8644230567 -0.6671006933369823 0.15202242804776356 0.8191231213847459 120976.2562612885 -159075.36562034942 -254030.3404261528 -238732.414637843 
6.187374749498997e-05 -540126.4813263908 -0.6787429542977176 0.15084260539320188 0.8295855596909194 120037.39154981422 -159075.36562034942 -262356.09261801257 -238732.414637843 
6.212424849699398e-05 -549257.2954375795 -0.6902170737109193 0.1496260752075078 0.8398431489184272 119069.31575018397 -159075.36562034942 -270518.8309295711 -238732.414637843 
6.237474949899799e-05 -558252.0448263818 -0.7015202091512165 0.14837357808583637 0.8498937872370529 118072.61820762393 -159075.36562034942 -278516.8827758134 -238732.414637843 
6.2625250501002e-05 -567108.5012691783 -0.7126495605502274 0.14708586196702914 0.8597354225172565 117047.89411131987 -159075.36562034942 -286348.6151223058 -238732.414637843 
6.287575150300601e-05 -575824.47080096 -0.7236023708902105 0.14576368195391587 0.8693660528441264 115995.74435141821 -159075.36562034942 -294012.4348941858 -238732.414637843 
6.312625250501002e-05 -584397.7942588271 -0.7343759268870442 0.1444078001318218 0.8787837270188661 114916.77537459912 -159075.36562034942 -301506.7893752338 -238732.414637843 
6.337675350701402e-05 -592826.3478168682 -0.7449675596623763 0.14301898538532523 0.8879865450477015 113811.59903825712 -159075.36562034942 -308830.1665969329 -238732.414637843 
6.362725450901803e-05 -601108.0435122837 -0.7553746454047697 0.14159801321331095 0.8969726586180806 112680.83246332573 -159075.36562034942 -315981.095717417 -238732.414637843 
6.387775551102204e-05 -609240.8297626281 -0.7655946060196889 0.1401456655423654 0.9057402715620543 111525.09788578247 -159075.36562034942 -322958.1473902181 -238732.414637843 
6.412825651302605e-05 -617222.6918740367 -0.7756249097681561 0.1386627305385601 0.9142876403067162 110345.02250687114 -159075.36562034942 -329759.9341227154 -238732.414637843 
6.437875751503006e-05 -625051.6525403141 -0.7854630718939244 0.1371500024176697 0.9226130743115941 109141.23834207853 -159075.36562034942 -336385.1106242002 -238732.414637843 
6.462925851703407e-05 -632725.7723327675 -0.7951066552390201 0.13560828125387178 0.9307149364928919 107914.38206890291 -159075.36562034942 -342832.374143478 -238732.414637843 
6.487975951903808e-05 -640243.1501806445 -0.8045532708474797 0.1340383727869762 0.9385916436344559 106665.0948734523 -159075.36562034942 -349100.46479590435 -238732.414637843 
6.513026052104208e-05 -647601.9238420809 -0.8138005785571593 0.13244108822823128 0.9462416667853906 105394.02229591034 -159075.36562034942 -355188.1658797988 -238732.414637843 
6.53807615230461e-05 -654800.2703654225 -0.8228462875794487 0.13081724406475567 0.9536635316442044 104101.81407490832 -159075.36562034942 -361094.3041821384 -238732.414637843 
6.56312625250501e-05 -661836.4065408158 -0.8316881570667579 0.12916766186264364 0.9608558189294015 102789.12399084168 -159075.36562034942 -366817.75027346506 -238732.414637843 
6.588176352705411e-05 -668708.5893419536 -0.8403239966676301 0.12749316806879318 0.9678171647364233 101456.60970817019 -159075.36562034942 -372357.41879193136 -238732.414637843 
6.613226452905812e-05 -675415.116357866 -0.8487516670693469 0.12579459381150612 0.974546260880853 100104.93261674068 -159075.36562034942 -377712.2687164142 -238732.414637843 
6.638276553106213e-05 -681954.32621465 -0.8569690805278887 0.12407277469990916 0.9810418552277979 98734.75767217185 -159075.36562034942 -382881.30362862936 -238732.414637843 
6.663326653306614e-05 -688324.598987034 -0.8649742013851226 0.12232855062224639 0.9873027520073689 97346.75323534054 -159075.36562034942 -387863.5719641822 -238732.414637843 
6.688376753507014e-05 -694524.3565996714 -0.8727650465730822 0.1205627655430925 0.9933278121161747 95941.59091100955 -159075.36562034942 -392658.16725248855 -238732.414637843 
6.713426853707414e-05 -700552.0632180728 -0.880339686105228 0.11877626729953766 0.9991159534047656 94519.94538563694 -159075.36562034942 -397264.22834551724 -238732.414637843 
6.738476953907815e-05 -706406.2256290668 -0.8876962435545481 0.11696990739639383 1.004666150950942 93082.49426440653 -159075.36562034942 -401680.9396352809 -238732.414637843 
6.763527054108216e-05 -712085.393610709 -0.8948328965183998 0.11514454080047475 1.0099774373188746 91629.91790752142 -159075.36562034942 -405907.53126003797 -238732.414637843 
6.788577154308617e-05 -717588.1602915362 -0.9017478770699621 0.11330102573399878 1.0150489028039609 90162.89926579928 -159075.36562034942 -409943.2792991431 -238732.414637843 
6.813627254509017e-05 -722913.1624990843 -0.908439472196195 0.11144022346716718 1.0198796956633622 88682.12371561168 -159075.36562034942 -413787.5059565035 -238732.414637843 
6.838677354709418e-05 -728059.0810975801 -0.9149060242221974 0.10956299810996885 1.0244690223321662 87188.27889320762 -159075.36562034942 -417439.57973259536 -238732.414637843 
6.863727454909819e-05 -733024.6413147242 -0.9211459312218524 0.1076702164032629 1.0288161476251152 85682.05452846266 -159075.36562034942 -420898.9155849944 -238732.414637843 
6.88877755511022e-05 -737808.6130574837 -0.9271576474146661 0.10576274750919168 1.032920394923858 84164.14227809482 -159075.36562034942 -424164.9750773861 -238732.414637843 
6.913827655310621e-05 -742409.8112168169 -0.9329396835486948 0.10384146280097516 1.03678114634967 82635.23555838861 -159075.36562034942 -427237.2665170131 -238732.414637843 
6.938877755511022e-05 -746827.0959612536 -0.9384906072694695 0.10190723565213956 1.0403978429216092 81096.02937746854 -159075.36562034942 -430115.34508052975 -238732.414637843 
6.963927855711423e-05 -751059.3730192622 -0.9438090434748281 0.09996094122523254 1.0437699847000605 79547.22016716408 -159075.36562034942 -432798.8129282338 -238732.414637843 
6.988977955911823e-05 -755105.5939503248 -0.9488936746555592 0.09800345626007667 1.0468971309156359 77989.50561450735 -159075.36562034942 -435287.3193066398 -238732.414637843 
7.014028056112224e-05 -758964.7564046643 -0.9537432412217841 0.09603565886161464 1.0497789000833988 76423.58449290565 -159075.36562034942 -437580.5606393775 -238732.414637843 
7.039078156312625e-05 -762635.9043715505 -0.9583565418149885 0.09405842828739787 1.0524149701023864 74850.1564930305 -159075.36562034942 -439678.28060638864 -238732.414637843 
7.064128256513026e-05 -766118.1284161285 -0.9627324336056284 0.09207264473477214 1.0548050783404006 73269.92205346526 -159075.36562034942 -441580.2702114013 -238732.414637843 
7.089178356713427e-05 -769410.5659047074 -0.9668698325762377 0.09007918912781215 1.0569490217040498 71683.5821911532 -159075.36562034942 -443286.3678376682 -238732.414637843 
7.114228456913828e-05 -772512.4012184569 -0.9707677137899661 0.08807894290405868 1.0588466566940247 70091.83833168834 -159075.36562034942 -444796.45929195284 -238732.414637843 
7.139278557114229e-05 -775422.8659554563 -0.9744251116444818 0.08607278780111062 1.0604978994455925 68495.39213949081 -159075.36562034942 -446110.47783675464 -238732.414637843 
7.16432865731463e-05 -778141.2391210463 -0.9778411201111751 0.08406160564312502 1.0619027257543001 66894.94534790903 -159075.36562034942 -447228.4042107629 -238732.414637843 
7.18937875751503e-05 -780666.8473064381 -0.9810148929596043 0.08204627812727833 1.0630611710868827 65291.19958929089 -159075.36562034942 -448150.2666375366 -238732.414637843 
7.214428857715431e-05 -782999.0648555333 -0.9839456439671286 0.08002768661024129 1.0639733305773698 63684.85622506601 -159075.36562034942 -448876.1408224069 -238732.414637843 
7.239478957915832e-05 -785137.3140199137 -0.9866326471136734 0.07800671189472103 1.0646393590083945 62076.6161758812 -159075.36562034942 -449406.14993760246 -238732.414637843 
7.264529058116233e-05 -787081.0651019656 -0.9890752367615859 0.07598423401612277 1.0650594707777088 60467.179751831245 -159075.36562034942 -449740.46459560434 -238732.414637843 
7.289579158316632e-05 -788829.8365860973 -0.9912728078205281 0.0739611320293845 1.0652339398499127 58857.24648282731 -159075.36562034942 -449879.30281073204 -238732.414637843 
7.314629258517033e-05 -790383.1952580241 -0.9932248158973743 0.07193828379603669 1.065163099693411 57247.51494914438 -159075.36562034942 -449822.9299489761 -238732.414637843 
7.339679358717434e-05 -791740.7563120855 -0.9949307774310698 0.06991656577154158 1.0648473432026113 55638.68261219121 -159075.36562034942 -449571.65866608435 -238732.414637843 
7.364729458917835e-05 -792902.1834465706 -0.9963902698124212 0.06789685279296255 1.0642871226053838 54031.44564554284 -159075.36562034942 -449125.848833921 -238732.414637843 
7.389779559118236e-05 -793867.1889470299 -0.9976029314887878 0.06588001786701782 1.0634829493558056 52426.49876627905 -159075.36562034942 -448485.90745511645 -238732.414637843 
7.414829659318637e-05 -794635.5337575477 -0.9985684620536465 0.06386693195857043 1.0624353940122169 50824.53506666997 -159075.36562034942 -447652.2885660253 -238732.414637843 
7.439879759519038e-05 -795207.0275399636 -0.9992866223210104 0.061858463779607256 1.0611450861006178 49226.24584625069 -159075.36562034942 -446625.4931280219 -238732.414637843 
7.464929859719438e-05 -795581.528721023 -0.9997572343846812 0.05985547957875894 1.0596127139634401 47632.320444326586 -159075.36562034942 -445406.0689071571 -238732.414637843 
7.489979959919839e-05 -795758.9445274487 -0.9999801816623203 0.05785884293141353 1.057839024593734 46043.446072950755 -159075.36562034942 -443994.6103422071 -238732.414637843 
7.51503006012024e-05 -795739.2310089237 -0.9999554089243304 0.055869326195223855 1.0558247351195542 44460.23735538532 -159055.6521018244 -442411.4016246416 -238732.414637843 
7.540080160320641e-05 -795522.3930489777 -0.9996829223075362 0.05388690398268369 1.0535698262902198 42882.674088879394 -158838.8141418784 -440833.8383581357 -238732.414637843 
7.565130260521042e-05 -795108.484363778 -0.999162789313664 0.0519115509967529 1.0510743403104168 41310.73614272166 -158424.9054566787 -439261.90041197796 -238732.414637843 
7.590180360721443e-05 -794497.6074888229 -0.9983951387926212 0.04994324203053468 1.048338380823156 39744.403457983455 -157814.02858172357 -437695.56772723974 -238732.414637843 
7.615230460921844e-05 -793689.9137535403 -0.9973801609105755 0.047981951966953894 1.0453621128775294 38183.65604726282 -157006.33484644094 -436134.8203165191 -238732.414637843 
7.640280561122244e-05 -792685.6032438005 -0.9961181071028469 0.0460276557784367 1.0421457628812836 36628.47399442944 -156002.02433670114 -434579.63826368575 -238732.414637843 
7.665330661322645e-05 -791484.9247523489 -0.9946092900116199 0.04408032852659115 1.038689618538211 35078.83745437053 -154801.3458452496 -433030.00172362686 -238732.414637843 
7.690380761523046e-05 -790088.1757171755 -0.992854083408496 0.0421399453618891 1.0349940287703852 33534.72665273756 -153404.59681007615 -431485.8909219938 -238732.414637843 
7.715430861723447e-05 -788495.7021478299 -0.9908529221018993 0.0402064815233492 1.0310594036252485 31996.12188569395 -151812.1232407306 -429947.28615495027 -238732.414637843 
7.740480961923848e-05 -786707.8985397083 -0.9886063018293648 0.038279912338221034 1.0268862141675859 30463.003519663613 -150024.31963260903 -428414.1677889199 -238732.414637843 
7.765531062124249e-05 -784725.2077763253 -0.986114779134731 0.03636021322167042 1.0224749923564014 28935.351991080443 -148041.62886922597 -426886.51626033674 -238732.414637843 
7.79058116232465e-05 -782548.1210196019 -0.9833789712302712 0.034447359676465804 1.017826330906737 27413.14780613865 -145864.54211250262 -425364.31207539496 -238732.414637843 
7.81563126252505e-05 -780177.1775881922 -0.9803995558437936 0.03254132729266589 1.0129408831364595 25896.37154054403 -143493.59868109284 -423847.5358098004 -238732.414637843 
7.840681362725451e-05 -777612.9648238799 -0.9771772710507517 0.030642091747308253 1.00781936279806 24385.003839266068 -140929.38591678056 -422336.16810852237 -238732.414637843 
7.865731462925852e-05 -774856.1179460799 -0.9737129150914045 0.028749628804099196 1.0024625438955037 22879.025416290977 -138172.5390389806 -420830.1896855473 -238732.414637843 
7.890781563126252e-05 -771907.319894479 -0.9700073461730727 0.026863914313104795 0.9968712604861775 21378.417054375677 -135223.7409873797 -419329.5813236319 -238732.414637843 
7.915831663326653e-05 -768767.3011598536 -0.9660614822575393 0.024984924210442506 0.9910464064679818 19883.15960480224 -132083.72225275426 -417834.32387405855 -238732.414637843 
7.940881763527053e-05 -765436.8396031094 -0.961876300833647 0.023112634517975 0.9849889353516219 18393.233987134026 -128753.26069601008 -416344.39825639036 -238732.414637843 
7.965931863727454e-05 -761916.7602625862 -0.9574528386751505 0.021247021343003995 0.9786998600181546 16908.621188971883 -125233.18135548686 -414859.78545822814 -238732.414637843 
7.990981963927855e-05 -758207.9351496755 -0.9527921915838827 0.019388060877965744 0.9721802524618485 15429.302265711618 -121524.35624257615 -413380.46653496794 -238732.414637843 
8.016032064128256e-05 -754311.2830328003 -0.9478955141182946 0.017535729400127542 0.9654312435184222 13955.258340302247 -117627.70412570098 -411906.4226095585 -238732.414637843 
8.041082164328657e-05 -750227.7692098148 -0.9427640193074452 0.01569000327128529 0.9584540225787306 12486.470603005124 -113544.19030271552 -410437.63487226143 -238732.414637843 
8.066132264529058e-05 -745958.4052688745 -0.9373989783505016 0.013850858937462188 0.9512498372879638 11022.920311153903 -109274.82636177517 -408974.0845804102 -238732.414637843 
8.091182364729459e-05 -741504.2488378425 -0.9318017203018336 0.012018272928608487 0.9438199932304421 9564.588788915378 -104820.66993074317 -407515.7530581717 -238732.414637843 
8.11623246492986e-05 -736866.4033222871 -0.9259736317417724 0.010192221858302354 0.9361658536000748 8111.457427051164 -100182.82441518782 -406062.62169630744 -238732.414637843 
8.14128256513026e-05 -732046.0176321414 -0.9199161564331199 0.008372682423451796 0.9282888388565717 6663.507682680229 -95362.43872504204 -404614.6719519365 -238732.414637843 
8.166332665330661e-05 -727044.2858970889 -0.9136307949634928 0.006559631403997685 0.9201904263674905 5220.721079042281 -90360.70698998962 -403171.8853482986 -238732.414637843 
8.191382765531062e-05 -721862.4471707505 -0.907119104373592 0.004753045662617844 0.9118721500362098 3783.079205261991 -85178.86826365115 -401734.2434745183 -238732.414637843 
8.216432865731463e-05 -716501.7851237357 -0.9003826977714803 0.0029529021444322013 0.9033355999159125 2350.5637161140535 -79818.20621663635 -400301.7279853704 -238732.414637843 
8.241482965931864e-05 -710963.6277256488 -0.8934232439329788 0.0011591778767090187 0.8945824218096878 923.1563317890971 -74280.04881854949 -398874.3206010454 -238732.414637843 
8.266533066132265e-05 -705249.3469161165 -0.8862424668882685 -0.0006281500314278219 0.8856143168568407 -499.1611623395825 -68565.76800901722 -397452.00310691673 -238732.414637843 
8.291583166332665e-05 -699360.3582649251 -0.8788421454948058 -0.0024091043892904697 0.8764330411055153 -1916.406915948451 -62676.779357825755 -396034.75735330785 -238732.414637843 
8.316633266533066e-05 -693298.1206213468 -0.8712241129966534 -0.004183707924917705 0.8670404050717356 -3328.599013995337 -56614.54171424743 -394622.56525526097 -238732.414637843 
8.341683366733467e-05 -687064.1357527485 -0.863390256570342 -0.005951983285364484 0.8574382732849775 -4735.755476950208 -50380.556845649146 -393215.4087923061 -238732.414637843 
8.366733466933868e-05 -680659.9479725637 -0.8553425168573667 -0.007713953036990439 0.8476285638203763 -6137.8942610251215 -43976.36906546436 -391813.27000823116 -238732.414637843 
8.391783567134269e-05 -674087.143757732 -0.8470828874834471 -0.009469639665747336 0.8376132478176997 -7535.033258403361 -37403.56485063268 -390416.1310108529 -238732.414637843 
8.41683366733467e-05 -667347.3513556849 -0.8386134145646505 -0.011219065577465487 0.8273943489871851 -8927.190297467749 -30663.7724485856 -389023.97397178854 -238732.414637843 
8.44188376753507e-05 -660442.2403809903 -0.8299361962005214 -0.01296225309813913 0.8169739431023822 -10314.383143028148 -23758.661473891 -387636.78112622816 -238732.414637843 
8.46693386773547e-05 -653373.5214017485 -0.8210533819543306 -0.014699224474210683 0.80635415748012 -11696.629496548077 -16689.942494649207 -386254.5347727082 -238732.414637843 
8.491983967935871e-05 -646142.9455158382 -0.8119671723205709 -0.016430001872854448 0.7955371704477164 -13073.946996370898 -9459.3666087389 -384877.2172728854 -238732.414637843 
8.517034068136272e-05 -638752.3039171301 -0.8026798181798444 -0.018154607382258315 0.7845252107975861 -14446.353217944428 -2068.7250100307865 -383504.81105131184 -238732.414637843 
8.542084168336673e-05 -631203.4274517602 -0.7931936202412591 -0.019873063011905445 0.7733205572293536 -15813.865674045532 5480.151455339161 -382137.29859521077 -238732.414637843 
8.567134268537074e-05 -623498.1861645854 -0.7835109284724892 -0.021585390692854412 0.7619255377796348 -17176.501815003507 13185.392742513912 -380774.66245425283 -238732.414637843 
8.592184368737474e-05 -615638.4888359276 -0.7736341415176288 -0.023291612278018434 0.7503425292396103 -18534.27902892277 21045.090071171755 -379416.8852403335 -238732.414637843 
8.617234468937875e-05 -607626.2825087187 -0.7635657061029867 -0.02499174954244365 0.738573956560543 -19887.214641904735 29057.296398380655 -378063.94962735154 -238732.414637843 
8.642284569138276e-05 -599463.5520061711 -0.7533081164309721 -0.026685824183586275 0.7266222922473858 -21235.325918268903 37220.026900928235 -376715.8383509874 -238732.414637843 
8.667334669338677e-05 -591152.319440087 -0.7428639135622176 -0.028373857821588903 0.7144900557406287 -22578.630060773176 45531.259467012365 -375372.5342084832 -238732.414637843 
8.692384769539078e-05 -582694.6437099328 -0.7322356847860988 -0.030055871999555665 0.7021798127865432 -23917.14421083336 53988.93519716652 -374034.02005842293 -238732.414637843 
8.717434869739479e-05 -574092.6199927942 -0.7214260629797917 -0.031731888183826495 0.6896941747959653 -25250.885448741916 62590.95891430508 -372700.2788205144 -238732.414637843 
8.74248496993988e-05 -565348.3792243529 -0.7104377259560494 -0.03340192776425037 0.677035798191799 -26579.870793885904 71335.19968274643 -371371.2934753704 -238732.414637843 
8.76753507014028e-05 -556464.087570998 -0.6992733957998378 -0.03506601205445754 0.6642073837453802 -27904.11720496417 80219.49133610132 -370047.0470642921 -238732.414637843 
8.792585170340681e-05 -547441.9458932151 -0.6879358381940103 -0.036724162292130824 0.6512116759018794 -29223.641580203737 89241.63301388419 -368727.52268905257 -238732.414637843 
8.817635270541082e-05 -538284.1892003753 -0.676427861734175 -0.03837639963927584 0.6380514620948992 -30538.460757575453 98399.38970672397 -367412.7035116809 -238732.414637843 
8.842685370741483e-05 -528993.0860970704 -0.6647523172329397 -0.04002274518249038 0.6247295720504493 -31848.59151500884 107690.49281002895 -366102.57275424746 -238732.414637843 
8.867735470941884e-05 -519570.93822111905 -0.6529120970136896 -0.041663219933232715 0.6112488770804568 -33154.05057060621 117112.64068598027 -364797.1136986501 -238732.414637843 
8.892785571142285e-05 -510020.0796734002 -0.640910134194094 -0.043297844828088954 0.5976122893660051 -34454.85458285597 126663.49923369911 -363496.30968640035 -238732.414637843 
8.917835671342686e-05 -500342.8764396318 -0.6287494019594931 -0.04492664072903946 0.5838227612304536 -35751.02015084522 136340.70246746752 -362200.1441184111 -238732.414637843 
8.942885771543086e-05 -490541.7258042599 -0.6164329128263686 -0.04654962842372429 0.5698832844026442 -37042.56381447157 146141.85310283944 -360908.6004547847 -238732.414637843 
8.967935871743487e-05 -480619.0557565927 -0.60396371789607 -0.04816682862570764 0.5557968892703623 -38329.50205465417 156064.5231505066 -359621.6622146021 -238732.414637843 
8.992985971943888e-05 -470577.32438932505 -0.5913449060989778 -0.04974675692720241 0.5415981491717754 -39586.780348232205 159075.36562034936 -351333.4950235992 -238732.414637843 
9.018036072144289e-05 -460419.0192896069 -0.5785796034292985 -0.05127553244663799 0.5273040709826605 -40803.35262708985 159075.36562034936 -339958.6176450234 -238732.414637843 
9.043086172344688e-05 -450146.6569228094 -0.5656709721706812 -0.05275282650402909 0.5129181456666521 -41978.95733322731 159075.36562034936 -328510.6505720884 -238732.414637843 
9.06813627254509e-05 -439762.7820091291 -0.5526222101128359 -0.054178322994212824 0.49844388711862303 -43113.342915352245 159075.36562034936 -316992.3900762832 -238732.414637843 
9.09318637274549e-05 -429269.9668932033 -0.5394365497593685 -0.055551718465791565 0.48388483129357696 -44206.26789170124 159075.36562034942 -305406.64998400846 -238732.414637843 
9.118236472945891e-05 -418670.81090687035 -0.5261172575270021 -0.05687272219693974 0.4692445353300624 -45257.5009103656 159075.36562034936 -293756.2609790111 -238732.414637843 
9.143286573146292e-05 -407967.9397252534 -0.5126676329364078 -0.05814105626805445 0.4545265766683534 -46266.820807105534 159075.36562034942 -282044.06990065426 -238732.414637843 
9.168336673346693e-05 -397164.0047163144 -0.49909100779483007 -0.05935645563123245 0.43973455216359764 -47234.016660639005 159075.36562034942 -270272.9390381818 -238732.414637843 
9.193386773547094e-05 -386261.6822840445 -0.4853907453707156 -0.06051866817655643 0.42487207719415915 -48158.88784539124 159075.36562034936 -258445.7454211596 -238732.414637843 
9.218436873747494e-05 -375263.6732054521 -0.4715702395605477 -0.061627454795173744 0.409942784765374 -49041.24408169203 159075.36562034936 -246565.3801062664 -238732.414637843 
9.243486973947895e-05 -364172.70196151256 -0.45763291404809325 -0.06268258943915249 0.39495032460894075 -49880.90548340829 159075.36562034942 -234634.74746061067 -238732.414637843 
9.268537074148296e-05 -352991.51606224634 -0.44358222145627063 -0.06368385917809959 0.37989836227817103 -50677.70260300012 159075.36562034936 -222656.76444175254 -238732.414637843 
9.293587174348697e-05 -341722.88536609436 -0.42942164249185166 -0.06463106425252732 0.36479057823932437 -51431.47647398918 159075.36562034936 -210634.35987461155 -238732.414637843 
9.318637274549098e-05 -330369.60139375203 -0.41515468508319986 -0.06552401812395477 0.3496306669592451 -52142.078650828946 159075.36562034942 -198570.47372542953 -238732.414637843 
9.343687374749499e-05 -318934.47663664015 -0.4007848835112697 -0.06636254752173194 0.33442233598953774 -52809.37124616685 159075.36562034942 -186468.0563729797 -238732.414637843 
9.3687374749499e-05 -307420.3438601829 -0.38631579753407946 -0.067146492486575 0.31916930504750446 -53433.226965489215 159075.36562034942 -174330.0678772001 -238732.414637843 
9.3937875751503e-05 -295830.0554020615 -0.37175101150487116 -0.06787570641080157 0.30387530509406957 -54013.52913914033 159075.36562034936 -162159.47724542752 -238732.414637843 
9.418837675350701e-05 -284166.48246561585 -0.3570941334841726 -0.06855005607525651 0.28854407740891613 -54550.171751707705 159075.36562034942 -149959.26169641456 -238732.414637843 
9.443887775551102e-05 -272432.5144085776 -0.34234879434599313 -0.0691694216829188 0.27317937266307435 -55043.05946876633 159075.36562034942 -137732.40592231767 -238732.414637843 
9.468937875751503e-05 -260631.0580273071 -0.32751864687836924 -0.0697336968891813 0.25778494998918794 -55492.10766097527 159075.36562034936 -125481.90134883819 -238732.414637843 
9.493987975951904e-05 -248765.0368367008 -0.3126073648784694 -0.07024278882879571 0.2423645760496737 -55897.2424255206 159075.36562034936 -113210.74539368656 -238732.414637843 
9.519038076152305e-05 -236837.39034597029 -0.2976186422425114 -0.07069661813947647 0.22692202410303491 -56258.40060489943 159075.36562034942 -100921.94072357728 -238732.414637843 
9.544088176352706e-05 -224851.0733304495 -0.282556192050688 -0.07109511898215733 0.21146107306853068 -56575.52980304035 159075.3656203494 -88618.49450991554 -238732.414637843 
9.569138276553107e-05 -212809.05509962287 -0.2674237456473443 -0.07143823905789567 0.1959855065894486 -56848.58839875631 159075.36562034936 -76303.41768337293 -238732.414637843 
9.594188376753507e-05 -200714.31876155635 -0.2522250517166342 -0.07172593962142086 0.1804991120952133 -57077.54555652658 159075.36562034936 -63979.724187536136 -238732.414637843 
9.619238476953908e-05 -188569.86048390376 -0.23696387535387373 -0.07195819549132235 0.16500567986255138 -57262.38123460519 159075.3656203494 -51650.43023180496 -238732.414637843 
9.644288577154308e-05 -176378.68875168118 -0.22164399713283292 -0.07213499505687608 0.14950900207595685 -57403.08619045377 159075.36562034936 -39318.553543733775 -238732.414637843 
9.669338677354709e-05 -164143.8236219939 -0.20626921216919794 -0.07225634028150674 0.1340128718876912 -57499.66198349751 159075.3656203494 -26987.112621002794 -238732.414637843 
9.69438877755511e-05 -151868.29597589007 -0.19084332918042263 -0.07232224670288519 0.11852108247753744 -57552.12097520354 159075.36562034936 -14659.125983192882 -238732.414637843 
9.71943887775551e-05 -139555.14676753673 -0.17537016954221551 -0.07233274342966144 0.10303742611255408 -57560.486326481725 159075.3656203494 -2337.611423561393 -238732.414637843 
9.744488977955911e-05 -127207.42627089954 -0.1598535663418893 -0.0723334473999146 0.0875201189419747 -57561.05887650267 159075.36562034936 -159.99321785782183 -228561.73979688837 
9.769539078156312e-05 -114828.1933241133 -0.14429736342880914 -0.07233411238767913 0.07196325104113001 -57561.60043672627 159075.3656203494 -151.33343754913105 -216190.62507018723 
9.794589178356713e-05 -102420.51457173425 -0.12870541446217867 -0.07233473830742478 0.0563706761547539 -57562.110936023026 159075.36562034942 -142.65378083265955 -203791.11547522794 
9.819639278557114e-05 -89987.46370505232 -0.1130815819563882 -0.0723353250832993 0.0407462568730889 -57562.59031095786 159075.36562034936 -133.95639783162852 -191366.28261661218 
9.844689378757515e-05 -77532.12070066115 -0.09742973632417368 -0.07233587264914709 0.025093863675026584 -57563.03850580578 159075.3656203494 -125.24344306050095 -178919.20437214422 
9.869739478957915e-05 -65057.57105747389 -0.08175375491782237 -0.07233638094852568 0.009417373969296691 -57563.45547256575 159075.3656203494 -116.51707489125637 -166452.96413036625 
9.894789579158316e-05 -52566.90503236828 -0.06605752106865621 -0.07233684993471967 -0.006279328866063458 -57563.841170972555 159075.3656203494 -107.77945501870846 -153970.6500267264 
9.919839679358717e-05 -40063.21687464947 -0.05034492312502937 -0.07233727957075234 -0.02199235644572297 -57564.19556850676 159075.36562034942 -99.03274792499695 -141475.3541785671 
9.944889779559118e-05 -27549.604059529393 -0.03461985348909003 -0.07233766982939477 -0.03771781634030474 -57564.51864040278 159075.3656203494 -90.27912034339282 -128970.17191913261 
9.969939879759519e-05 -15029.16652080785 -0.018886207652539046 -0.07233802069317259 -0.053451813040633546 -57564.810369655 159075.3656203494 -81.52074072154647 -116458.20103078068 
9.99498997995992e-05 -2505.005882934537 -0.003147883231610542 -0.07233833215437033 -0.06919044892275979 -57565.07074702203 159075.3656203494 -72.75977868430431 -103942.54097757759 
0.0001002004008016032 10019.775307333564 0.012591220998455815 -0.07233860421503337 -0.08492982521348919 -57565.29977102896 159075.3656203494 -63.99840449624343 -91426.29213749063 
0.00010045090180360721 22542.074349513885 0.028327206069243095 -0.07233883688696732 -0.10066604295621041 -57565.497447967704 159075.3656203494 -55.23878852404062 -78912.55503434375 
0.00010070140280561122 35058.78915801451 0.04405617378502875 -0.07233903019173517 -0.11639520397676392 -57565.663791895495 159075.3656203494 -46.48310069881839 -66404.42956974056 
0.00010095190380761523 47566.819030595274 0.059774227688461315 -0.07233918416065196 -0.1321134118491133 -57565.79882463136 159075.3656203494 -37.73350997860089 -53905.01425514414 
0.00010120240480961924 60063.06541649253 0.07547747402581444 -0.07233929883477706 -0.1478167728605915 -57565.90257575076 159075.3656203494 -28.99218381100657 -41417.4054442951 
0.00010145290581162325 72544.43268400738 0.09116202271156675 -0.07233937426490383 -0.1635013969764706 -57565.975082578196 159075.3656203494 -20.261287596317246 -28944.696566167495 
0.00010170340681362726 85007.82888736803 0.10682398829206945 -0.07233941051154717 -0.17916339880361662 -57566.01639017801 159075.3656203494 -11.542984151056597 -16489.977358652282 
0.00010195390781563127 97450.1665326818 0.12245949090807004 -0.0723394076449286 -0.19479889855299864 -57566.02655134324 159075.3656203494 -2.8394331722064963 -4056.3331031521375 
0.00010220440881763526 109868.36334278711 0.13806465725585365 -0.07233936574495868 -0.21040402300081235 -57566.00562658248 159075.3656203494 5.847209297805679 8353.156139722401 
0.00010245490981963927 122259.34302081038 0.15363562154675697 -0.07233928490121733 -0.2259749064479743 -57565.95368410495 159075.3656203494 14.514791405212513 20735.416293160735 
0.00010270541082164328 134620.03601223865 0.16916852646481695 -0.07233916521293163 -0.24150769167774858 -57565.87079980356 159075.3656203494 23.16116601797239 33087.38002567484 
0.00010295591182364729 146947.380265324 0.18465952412232306 -0.07233900678895124 -0.2569985309112743 -57565.75705723614 159075.3656203494 31.784191257667146 45405.98751095307 
0.0001032064128256513 159238.3219896365 0.20010477701304322 -0.07233880974772132 -0.2724435867607645 -57565.612547604695 159075.3656203494 40.381731030103175 57688.18718586168 
0.0001034569138276553 171489.81641255697 0.21550045896286055 -0.07233857421725343 -0.28783903318011395 -57565.43736973286 159075.3656203494 48.951655554470165 69930.93650638596 
0.00010370741482965931 183698.82853354764 0.23084275607761773 -0.07233830033509354 -0.30318105641271126 -57565.2316300414 159075.3656203494 57.49184189094408 82131.20270134868 
0.00010395791583166332 195862.3338759935 0.24612786768790898 -0.07233798824828822 -0.3184658559361972 -57564.995442521846 159075.3656203494 66.00017446658954 94285.96352369935 
0.00010420841683366733 207977.31923644507 0.261352007290606 -0.07233763811334797 -0.33368964540395396 -57564.72892870824 159075.3656203494 74.47454559944312 106392.20799920446 
0.00010445891783567134 220040.7834310617 0.2765114034868664 -0.07233725009620862 -0.34884865358307504 -57564.43221764707 159075.3656203494 82.9128560206371 118446.93717233872 
0.00010470941883767535 232049.73803907694 0.29160230091640005 -0.07233682437219019 -0.36393912528859024 -57564.105445865265 159075.3656203494 91.31301539443884 130447.16484919835 
0.00010495991983967936 244001.2081431118 0.30662096118777366 -0.07233636112595336 -0.37895732231372703 -57563.74875733639 159075.3656203494 99.67294283608388 142389.9183372627 
0.00010521042084168336 255892.23306612897 0.3215636638044952 -0.07233586055145387 -0.39389952435594905 -57563.36230344496 159075.3656203494 107.99056742725807 154272.23918179725 
0.00010546092184368737 267719.8671048696 0.33642670708667766 -0.0723353228518944 -0.408762029938572 -57562.946242948994 159075.3656203494 116.26382872911806 166091.1838987401 
0.00010571142284569138 279481.1802595779 0.35120640908803785 -0.07233474823967417 -0.423541157327712 -57562.50074194061 159075.3656203494 124.49067729271344 177843.82470387637 
0.00010596192384769539 291173.25895983167 0.3658991085080022 -0.07233413693633647 -0.4382332454443387 -57562.02597380492 159075.3656203494 132.66907516668434 189527.2502381205 
0.0001062124248496994 302793.20678631053 0.38050116559870734 -0.07233348917251364 -0.452834654771221 -57561.52211917709 159075.3656203494 140.79699640211524 201138.5662887361 
0.00010646292585170341 314338.1451883104 0.3950089630666551 -0.07233280518787001 -0.4673417682545251 -57560.98936589758 159075.3656203494 148.87242755441292 212674.89650630418 
0.00010671342685370742 325805.2141968302 0.4094189069688043 -0.07233208523104254 -0.48175099219984685 -57560.42790896559 159075.3656203494 156.89336818208497 224133.38311726425 
0.00010696392785571142 337191.5731330568 0.4237274276028787 -0.07233132955957909 -0.4960587571624578 -57559.83795049078 159075.3656203494 164.8578313422991 235511.18763185586 
0.00010721442885771543 348494.4013120763 0.4379309803916768 -0.07229436340204842 -0.5102253437937252 -57530.4324904229 159075.3656203494 8217.05354430682 238732.414637843 
0.00010746492985971944 359710.8987416247 0.4520260467611481 -0.0722072685756243 -0.5242333153367724 -57461.13577690796 159075.3656203494 19364.254260340298 238732.414637843 
0.00010771543086172345 370838.2868157144 0.4660091350120292 -0.07207062312881882 -0.538079758140848 -57352.407804017595 159075.3656203494 30382.914361539588 238732.414637843 
0.00010796593186372745 381873.809002969 0.47987678118483174 -0.07188501540078059 -0.5517617965856123 -57204.71675488203 159075.3656203494 41270.74549965864 238732.414637843 
0.00010821643286573145 392814.73152948165 0.4936255499179466 -0.07165104388262404 -0.5652765938005706 -57018.538891340046 159075.3656203494 52025.49016262931 238732.414637843 
0.00010846693386773546 403658.34405603807 0.5072520352986681 -0.07136931707621877 -0.5786213523748869 -56794.35844156765 159075.3656203494 62644.92223941333 238732.414637843 
0.00010871743486973947 414401.96034953755 0.5207528617069264 -0.07104045335047356 -0.5917933150574 -56532.66748571316 159075.3656203494 73126.84757705833 238732.414637843 
0.00010896793587174348 425042.9189484371 0.5341246846515088 -0.07066508079515137 -0.6047897654466601 -56233.965839567296 159075.36562034942 83469.10452981197 238732.414637843 
0.00010921843687374749 435578.58382206503 0.5473641915985782 -0.07024383707225093 -0.6176080286708291 -55898.76093629708 159075.36562034942 93669.56450016971 238732.414637843 
0.0001094689378757515 446006.3450236289 0.5604681027922669 -0.06977736926499245 -0.6302454720572593 -55527.56770627294 159075.36562034942 103726.13247170944 238732.414637843 
0.0001097194388777555 456323.6193367676 0.5734331720671577 -0.06926633372444453 -0.6426995057916023 -55120.908455018805 159075.36562034942 113636.74753359398 238732.414637843 
0.00010996993987975951 466527.8509154725 0.586256187652433 -0.06871139591383055 -0.6549675835662636 -54679.3127393156 159075.36562034942 123399.38339659567 238732.414637843 
0.00011022044088176352 476616.5119172404 0.5989339729675178 -0.06811323025055302 -0.6670472032180709 -54203.31724148881 159075.36562034936 133012.04890053684 238732.414637843 
0.00011047094188376753 486587.1031292802 0.6114633874089943 -0.06747251994597554 -0.6789359073549699 -53693.46564191133 159075.36562034936 142472.7885129992 238732.414637843 
0.00011072144288577154 496437.15458763094 0.6238413271286087 -0.06678995684300154 -0.6906312839716102 -53150.30848975335 159075.36562034936 151779.68281919195 238732.414637843 
0.00011097194388777555 506164.2261890309 0.6360647258021688 -0.06606624125149045 -0.7021309670536592 -52574.40307201122 159075.36562034942 160930.84900284972 238732.414637843 
0.00011122244488977956 515765.9082953976 0.6481305553891552 -0.06530208178155245 -0.7134326371707076 -51966.31328084795 159075.36562034936 169924.44131805317 238732.414637843 
0.00011147294589178357 525239.8223307496 0.6600358268828365 -0.0644981951747624 -0.7245340220575989 -51326.609479278144 159075.36562034942 178758.65155183533 238732.414637843 
0.00011172344689378757 534583.6213704424 0.6717775910507239 -0.06365530613333571 -0.7354328971840596 -50655.86836523084 159075.36562034942 187431.70947748088 238732.414637843 
0.00011197394789579158 543794.9907225574 0.6833529391651665 -0.06277414714730797 -0.7461270863124745 -49954.67283402389 159075.36562034942 195941.8832983889 238732.414637843 
0.00011222444889779559 552871.6485013122 0.6947590037239204 -0.061855458319761525 -0.7566144620436819 -49223.61183928409 159075.36562034942 204287.48008240393 238732.414637843 
0.0001124749498997996 561811.3461923377 0.7059929591604961 -0.060899987190142064 -0.7668929463506382 -48463.280252347526 159075.36562034942 212466.84618649282 238732.414637843 
0.00011272545090180361 570611.8692096939 0.7170520225441257 -0.05990848855570965 -0.7769605110998353 -47674.27872017509 159075.36562034942 220478.36767167653 238732.414637843 
0.00011297595190380762 579271.0374444742 0.7279334542691592 -0.058881724291167795 -0.786815178560327 -46857.213521818376 159075.36562034942 228320.47070810015 238732.414637843 
0.00011322645290581163 587786.7058048762 0.7386345587337376 -0.057820463166515984 -0.7964550219002536 -46012.696423471636 159075.36562034942 235991.6219701554 238732.414637843 
0.00011347695390781563 596156.7647475934 0.7491526850075593 -0.05672548066317033 -0.8058781656707296 -45141.3445321457 159075.36562034942 243490.32902154673 238732.414637843 
0.00011372745490981963 604379.1408003997 0.7594852274885788 -0.05559755878839852 -0.8150827862769774 -44243.78014800031 159075.36562034942 250815.14069020757 238732.414637843 
0.00011397795591182364 612451.7970758044 0.7696296265484857 -0.05443748588811435 -0.8240671124366 -43320.63061537116 159075.36562034942 257964.64743298318 238732.414637843 
0.00011422845691382765 620372.7337756356 0.7795833691667814 -0.05324605645807944 -0.8328294256248608 -42372.528172529346 159075.36562034942 264937.4816899725 238732.414637843 
0.00011447895791583166 628139.988686442 0.7893439895533209 -0.05202407095355775 -0.8413680605068786 -41400.10980020953 159075.36562034942 271732.31822845916 238732.414637843 
0.00011472945891783566 635751.6376655836 0.7989090697591511 -0.05077233559747096 -0.8496814053566221 -40404.01706894525 159075.36562034942 278347.8744763365 238732.414637843 
0.00011497995991983967 643205.7951178859 0.8082762402754928 -0.04949166218710207 -0.8577679024625949 -39384.8959852488 159075.36562034942 284782.9108449423 238732.414637843 
0.00011523046092184368 650500.6144627524 0.8174431806207317 -0.04818286789939504 -0.8656260485201268 -38343.39683667394 159075.36562034942 291036.2310412339 238732.414637843 
0.00011548096192384769 657634.2885916071 0.8264076199152571 -0.04684677509489912 -0.8732543950101562 -37280.17403580007 159075.36562034942 297106.6823692148 238732.414637843 
0.0001157314629258517 664605.050315561 0.8351673374440165 -0.045484211120406126 -0.8806515485644226 -36195.88596317623 159075.36562034942 302993.15602054476 238732.414637843 
0.00011598196392785571 671411.1728031868 0.8437201632066396 -0.04409600811033004 -0.8878161713169697 -35091.19480926428 159075.36562034942 308694.5873542587 238732.414637843 
0.00011623246492985972 678050.970008302 0.8520639784550059 -0.04268300278687781 -0.8947469812418838 -33966.76641542016 159075.36562034942 314209.95616552973 238732.414637843 
0.00011648296593186372 684522.7970876406 0.8601967162181073 -0.04124603625906124 -0.9014427524771685 -32823.270113952916 159075.36562034942 319538.2869434011 238732.414637843 
0.00011673346693386773 690825.0508083247 0.8681163618140915 -0.03978595382059974 -0.9079023156346913 -31661.378567301013 159075.36562034942 324678.6491174333 238732.414637843 
0.00011698396793587174 696956.1699450221 0.8758209533493443 -0.038303604746764065 -0.9141245580961084 -30481.76760636599 159075.36562034942 329630.15729319566 238732.414637843 
0.00011723446893787575 702914.6356667042 0.8833085822045055 -0.03679984209021143 -0.920108424294717 -29285.116068043404 159075.36562034942 334391.9714765551 238732.414637843 
0.00011748496993987976 708698.9719128959 0.8905773935072772 -0.03527552247586268 -0.9258529159831398 -28072.105631991544 159075.36562034942 338963.297286695 238732.414637843 
0.00011773547094188377 714307.7457593349 0.8976255865919249 -0.0337315058948725 -0.9313570924867974 -26843.420656678234 159075.36562034942 343343.38615782064 238732.414637843 
0.00011798597194388778 719739.5677729388 0.904451415445343 -0.03216865549774356 -0.9366200709430865 -25599.748014746598 159075.36562034942 347531.5355294929 238732.414637843 
0.00011823647294589178 724993.0923560063 0.9110531891395903 -0.03058783738663621 -0.9416410265262265 -24341.77692774046 159075.36562034942 351527.08902555425 238732.414637843 
0.00011848697394789579 730067.0180795538 0.9174292722507732 -0.028989920406924993 -0.9464191926576981 -23070.198800230493 159075.36562034942 355329.43662159186 238732.414637843 
0.0001187374749498998 734960.088005711 0.9235780852641798 -0.02737577593805384 -0.9509538612022337 -21785.70705338224 159075.36562034942 358938.0148009008 238732.414637843 
0.00011898797595190381 739671.0899990964 0.9294981049655664 -0.02574627768374181 -0.9552443826493082 -20488.996958007272 159075.36562034942 362352.3066989112 238732.414637843 
0.00011923847695390782 744198.8570270948 0.9351878648184968 -0.02410230146159141 -0.9592901662800882 -19180.76546713893 159075.36562034942 365571.8422360413 238732.414637843 
0.00011948897795591183 748542.267448958 0.9406459553276371 -0.022444724992151655 -0.9630906803197887 -17861.711048174187 159075.36562034942 368596.19823893975 238732.414637843 
0.00011973947895791582 752700.2452936638 0.9458710243879238 -0.020774427687488384 -0.9666454520754122 -16532.533514623352 159075.36562034942 371424.9985500947 238732.414637843 
0.00011998997995991983 756671.7605264626 0.9508617776195161 -0.019092290439313632 -0.9699540680588297 -15193.93385750888 159075.36562034942 374057.914125779 238732.414637843 
0.00012024048096192384 760455.8293040406 0.9556169786884432 -0.017399195406728088 -0.9730161740951713 -13846.614076456257 159075.36562034942 376494.6631223045 238732.414637843 
0.00012049098196392785 764051.5142182431 0.960135449612876 -0.015696025803627344 -0.9758314754165034 -12491.277010517384 159075.36562034942 378735.010970568 238732.414637843 
0.00012074148296593186 767457.924528294 0.9644160710549434 -0.013983665685826237 -0.9783997367407696 -11128.626168769519 159075.36562034942 380778.77043887106 238732.414637843 
0.00012099198396793587 770674.2163814541 0.9684577825980188 -0.012262999737953313 -0.9807207823359722 -9759.365560731378 159075.36562034942 382625.8016839931 238732.414637843 
0.00012124248496993987 773699.5930220654 0.9722595830094134 -0.01053491306016857 -0.9827944960695819 -8384.199526638517 159075.36562034942 384276.01229051145 238732.414637843 
0.00012149298597194388 776533.3049889257 0.9758205304884046 -0.008800290954757276 -0.9846208214431619 -7003.832567620133 159075.36562034942 385729.3572983534 238732.414637843 
0.00012174348697394789 779174.6503009503 0.9791397428995446 -0.007060018712652842 -0.9861997616121975 -5618.969175819373 159075.36562034942 386985.83921857725 238732.414637843 
0.0001219939879759519 781622.9746310695 0.9822163979911877 -0.005314981399941718 -0.9875313793911293 -4230.313664499327 159075.36562034942 388045.50803737633 238732.414637843 
0.00012224448897795592 783877.6714683219 0.9850497335991815 -0.0035660636444031397 -0.9886157972435846 -2838.5699981767593 159075.36562034942 388908.46120830625 238732.414637843 
0.00012249498997995992 785938.1822681023 0.9876390478356745 -0.0018141494221373814 -0.9894531972578119 -1444.4416228262398 159075.36562034942 389574.84363273607 238732.414637843 
0.0001227454909819639 787803.9965905272 0.9899836992629916 -6.012184433353943e-05 -0.9900438211073251 -48.63129619530801 159075.36562034942 390044.84762853006 238732.414637843 
0.00012299599198396793 789474.6522268837 0.9920831070525339 0.0016951370557676164 -0.9903879699967663 1348.159081725145 159075.36562034942 390318.7128869661 238732.414637843 
0.00012324649298597193 790949.7353141286 0.9939367511286631 0.0034507465356640853 -0.990486004592999 2745.2286380341866 159075.36562034942 390396.72641790187 238732.414637843 
0.00012349699398797595 792228.8804374151 0.99554417229754 0.0052058273560856025 -0.9903383449414543 4141.877696017439 159075.36562034942 390279.2224832052 238732.414637843 
0.00012374749498997995 793311.770720613 0.9969049723608753 0.006959501993131652 -0.9899454703677436 5537.407943961225 159075.36562034942 389966.58251845924 238732.414637843 
0.00012399799599198397 794198.1379048079 0.9980188142145753 0.008710894850007802 -0.9893079193645675 6931.122603647079 159075.36562034942 389459.2350429684 238732.414637843 
0.00012424849699398796 794887.7624147559 0.9988854219322504 0.010459132468301753 -0.9884262894639486 8322.326598479985 159075.36562034942 388757.65555808344 238732.414637843 
0.00012449899799599199 795380.4734132766 0.9995045808335686 0.012203343738752767 -0.9873012370948159 9710.326721213478 159075.36562034942 387862.3664338707 238732.414637843 
0.00012474949899799598 795676.1488435748 0.9998761375374374 0.013942660111456118 -0.9859334774259814 11094.431801225146 159075.36562034942 386773.9367841572 238732.414637843 
0.000125 795774.7154594767 1.0 0.015676215805456497 -0.9843237841945435 12473.952871305906 159075.36562034942 385492.9823299783 238732.414637843 


==> data/cell_coupling_f1em1_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.025050100200400802 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
0.050100200400801605 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
0.07515030060120241 37561.189116875175 0.04720078231586878 4.7200782315868774e-08 -0.04720073511508646 0.0 37561.189116875175 0.0 0.0 
0.10020040080160321 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.12525050100200402 62560.62819966505 0.07861600398241207 7.861600398241207e-08 -0.07861592536640809 0.0 62560.62819966505 0.0 0.0 
0.15030060120240482 75038.64847857383 0.09429634671823778 9.429634671823777e-08 -0.09429625242189106 0.0 75038.64847857383 0.0 0.0 
0.17535070140280562 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.20040080160320642 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.22545090180360722 112348.83497661688 0.14118170984076464 1.4118170984076464e-07 -0.1411815686590548 0.0 112348.83497661688 0.0 0.0 
0.25050100200400804 124734.00265253216 0.15674537055441792 1.567453705544179e-07 -0.15674521380904738 0.0 124734.00265253216 0.0 0.0 
0.2755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.30060120240480964 149408.57837985567 0.18775235688857975 1.8775235688857975e-07 -0.18775216913622286 0.0 149408.57837985567 0.0 0.0 
0.3256513026052104 161691.8739238393 0.20318800130572023 0.0006584886716708833 -0.20252951263404936 523.8474673057294 159075.3656203494 1.463837898799769 2091.1969982853852 
0.35070140280561124 173935.11436046183 0.21857331099045096 0.004265263374587783 -0.2143080476158632 3394.018207176167 159075.3656203494 8.020397095088825 11457.710135841182 
0.375751503006012 186135.26673390274 0.2339044746180822 0.01021936154000531 -0.2236851130780769 8132.13151854003 159075.3656203494 13.240170597091357 18914.52942441623 
0.40080160320641284 198289.30876232882 0.24917769427725217 0.018039227937172074 -0.2311384663400801 14354.977544480533 159075.3656203494 17.389103545767185 24841.576493953125 
0.42585170340681366 210394.2295865886 0.2643891864107644 0.027338961333773563 -0.23705022507699086 21755.46553757724 159075.3656203494 20.67990296798578 29542.718525693977 
0.45090180360721444 222447.0305160772 0.2795351827528691 0.03780916680419182 -0.24172601594867726 30087.38659572172 159075.3656203494 23.282696922158753 33260.99560308394 
0.47595190380761526 234444.7257715869 0.2946119312627564 0.04920164175723695 -0.24541028950551946 39153.22717800575 159075.3656203494 25.333559589549544 36190.79941364221 
0.5010020040080161 246384.34322495878 0.30961569705403064 0.06131712813893276 -0.24829856891509788 48794.42260763088 159075.3656203494 26.941329567187918 38487.61366741132 
0.5260521042084169 258262.92513535314 0.3245427633199345 0.07399551693488786 -0.2505472463850466 58883.5620547742 159075.3656203494 28.19306307800607 40275.80439715154 
0.5511022044088176 270077.5288819558 0.33938943225409496 0.08710801399988567 -0.2522814182542093 69318.15429562455 159075.3656203494 29.15839539940769 41654.85057058243 
0.5761523046092184 281825.22769293806 0.354152025966562 0.10055087453917191 -0.25360115142739004 80015.64176602515 159075.3656203494 29.89302909422849 42704.32727746928 
0.6012024048096193 293503.1113704918 0.3688268873949136 0.11424039218289032 -0.25458649521202326 90909.41298962019 159075.3656203494 30.441523865659576 43487.89123665654 
0.62625250501002 305108.287011757 0.3834103812102008 0.1281088914722935 -0.25530148973790734 101945.61349651981 159075.3656203494 30.839527856921624 44056.4683670309 
0.6513026052104208 316637.87972546724 0.39789889471751055 0.1421015228649845 -0.25579737185252605 113080.595366957 159075.3656203494 31.115562223156374 44450.80317593769 
0.6763527054108217 328089.0333441307 0.41228883875091904 0.1561736995868527 -0.25611513916406636 124278.8775408257 159075.3656203494 31.29244841417895 44703.497734541364 
0.7014028056112225 339458.9111315744 0.4265766485626179 0.17028904782630871 -0.2562876007363092 135511.51463244954 159075.3656203494 31.388449700352588 44840.64242907514 
0.7264529058116233 350744.696485675 0.44075878470599134 0.18441776749406402 -0.2563410172119273 146754.79246335672 159075.3656203494 31.41818415247148 44883.12021781642 
0.751503006012024 361943.59363610053 0.45483173391242515 0.19853532134844665 -0.2562964125639785 157989.18490030715 159075.3656203494 31.393354832428084 44847.649760611566 
0.7765531062124249 373052.828336893 0.4687920099616309 0.21262138674334982 -0.2561706232182811 169198.5196819799 159075.3656203494 31.323333790541184 44747.619700773124 
0.8016032064128257 384069.6485537179 0.48263615454526954 0.22665901741816277 -0.2559771371271068 180369.3113919259 159075.3656203494 31.215629138612776 44593.755912303975 
0.8266533066132264 394991.3251456119 0.49636073812366066 0.24063397327608718 -0.2557267648475735 191490.22811256457 159075.3656203494 31.076258607863036 44394.65515409006 
0.8517034068136273 405815.152541059 0.5099623607753649 0.25453418451669313 -0.2554281762586718 202551.66499499386 159075.3656203494 30.91004831418109 44157.21187740156 
0.8767535070140281 416538.4494082283 0.5234376530394295 0.2683493232223711 -0.25508832981705837 213545.4033379794 159075.3656203494 30.720871704736332 43886.95957819477 
0.9018036072144289 427158.559319206 0.536783276750087 0.28207046088397514 -0.25471281586611183 224464.3380552475 159075.36562034936 30.511840662062916 43588.343802947034 
0.9268537074148296 437672.8514080597 0.549995925863703 0.2956897946583403 -0.2543061312053628 235302.25983792025 159075.36562034942 30.285458344012195 43264.940491446 
0.9519038076152305 448078.721022569 0.5630723272777652 0.3092004285953672 -0.253871898682398 246053.68106038668 159075.36562034942 30.04374142028877 42919.630600412536 
0.9769539078156313 458373.5903694626 0.5760092416417124 0.32259619882766244 -0.25341304281404997 256713.69667049815 159075.36562034942 29.788317832547776 42554.73976078255 
1.0020040080160322 468554.9091530027 0.5888034641594025 0.33587153391937546 -0.2529319302400271 267277.8730585929 159075.36562034936 29.520504978357444 42172.14996908207 
1.0270541082164328 478620.1552067557 0.6014518253830201 0.34902134333334883 -0.2524304820496713 277742.15930238407 159075.36562034936 29.24137223824878 41773.38891178398 
1.0521042084168337 488566.8351183965 0.6139511919982281 0.36204092838529695 -0.2519102636129312 288102.81630647567 159075.36562034936 28.951790980413687 41359.70140059099 
1.0771543086172346 498392.48484738905 0.6262984676003679 0.3749259111811266 -0.2513725564192413 298356.36025242147 159075.36562034942 28.65247455004766 40932.1065000681 
1.1022044088176353 508094.6703353896 0.6384905934615152 0.3876721779351878 -0.25081841552632733 308499.51749277685 159075.36562034936 28.34401024841052 40491.443212015045 
1.1272545090180361 517670.9881092249 0.650524549288204 0.400275833788402 -0.25024871549980204 318529.18859647086 159075.36562034936 28.026884905249563 40038.40700749938 
1.1523046092184368 527119.065876291 0.6623973539696281 0.41273316682198513 -0.24966418714764294 328442.4197118078 159075.36562034942 27.701505327164643 39573.579038806645 
1.1773547094188377 536436.5631122311 0.674106066316137 0.42504061942378724 -0.24906544689234977 338236.37978050066 159075.36562034942 27.36821464771328 39097.449496733265 
1.2024048096192386 545621.1716407395 0.6856477857878411 0.43719476553320846 -0.24845302025463267 347908.3424297324 159075.36562034942 27.027305399680625 38610.436285258045 
1.2274549098196392 554670.6162053564 0.6970196532131486 0.4491922925857375 -0.24782736062741112 357455.6716040607 159075.36562034942 26.679029965686457 38112.89995098067 
1.25250501002004 563582.6550331048 0.7082188514970531 0.4610299872141534 -0.2471888642828997 366875.81018678425 159075.36562034942 26.323608931927435 37605.1556170392 
1.277555110220441 572355.080389833 0.719242606318998 0.47270472395218754 -0.2465378823668104 376166.27101059316 159075.36562034942 25.961237764787885 37087.48252112556 
1.3026052104208417 580985.7191271266 0.7300881868201456 0.4842134563374081 -0.24587473048273756 385324.62977746135 159075.36562034942 25.592092146018874 36560.131637169834 
1.3276553106212425 589472.4332206505 0.7407529062798783 0.49555320993082397 -0.24519969634905436 394348.519503818 159075.36562034942 25.21633223497365 36023.331764248076 
1.3527054108216434 597813.1202997915 0.7512341227813665 0.5067210768672763 -0.24451304591409018 403235.6261838823 159075.36562034942 24.834106072640896 35477.294389487 
1.377755511022044 606005.7141684671 0.7615292398660369 0.51771421162792 -0.24381502823811696 411983.68542550656 159075.36562034942 24.445552299218303 34922.21757031187 
1.402805611222445 614048.1853169749 0.7716357071767809 0.528529827787865 -0.24310587938891592 420590.4798620289 159075.36562034942 24.050802322591732 34358.289032273904 
1.4278557114228458 621938.5414247517 0.7815510210897405 0.5391651955414573 -0.24238582554828325 429053.837182952 159075.36562034942 23.649982047581872 33785.68863940268 
1.4529058116232465 629674.8278539215 0.791272725334519 0.5496176398471924 -0.24165508548732662 437371.6286577095 159075.36562034942 23.243213253826084 33204.5903626087 
1.4779559118236474 637255.1281335078 0.8007984116026602 0.5598845390658548 -0.2409138725368054 445541.76805193076 159075.36562034942 22.830614692574464 32615.163846534953 
1.503006012024048 644677.5644341916 0.8101257201442467 0.5699633239907574 -0.24016239615348922 453562.2108557289 159075.36562034942 22.412302958608244 32017.575655154644 
1.528056112224449 651940.2980334959 0.8192523403524684 0.5798514771891722 -0.23940086316329623 461430.9537596265 159075.36562034942 21.988393182236376 31411.990260337687 
1.5531062124248498 659041.5297712836 0.8281760113360175 0.5895465325902101 -0.23862947874580742 469146.0343266001 159075.36562034942 21.558999577329754 30798.570824756796 
1.5781563126252505 665979.5004954543 0.8368945224791677 0.5990460752673424 -0.2378484472118253 476705.53081901604 159075.36562034942 21.124235874150273 30177.479820214685 
1.6032064128256514 672752.4914977298 0.8454057139893991 0.6083477413741047 -0.23705797261529438 484107.5621474642 159075.36562034942 20.684215659979284 29548.87951425612 
1.6282565130260522 679358.824939421 0.8537074774324318 0.6174492181997896 -0.2362582592326422 491350.28791507694 159075.36562034942 20.2390526459441 28912.932351348718 
1.653306613226453 685796.864267071 0.8617977562545387 0.6263482443185618 -0.23544951193597685 498431.9085361906 159075.36562034942 19.788860874759376 28269.80124965626 
1.6783567134268538 692065.0146178692 0.8696745462920042 0.635042609810717 -0.23463193648128722 505350.6654124177 159075.36562034942 19.333754881154654 27619.649830220937 
1.7034068136272547 698161.7232147394 0.8773358962676063 0.643530156539043 -0.23380573972856333 512104.8411525674 159075.36562034942 18.873849814405673 26962.64259200811 
1.7284569138276553 704085.4797510006 0.8847799082739956 0.6518087784666269 -0.23297112980736867 518692.75982554915 159075.36562034942 18.409261530500142 26298.945043571643 
1.7535070140280562 709834.8167645088 0.8920047382438552 0.659876422005165 -0.23212831623869012 525112.7872375483 159075.36562034942 17.940106659965796 25628.72379995114 
1.7785571142284569 715408.3100011827 0.899008596406722 0.6677310863849983 -0.2312775100217237 531363.3312264906 159075.36562034942 17.466502656180534 24952.146651686482 
1.8036072144288577 720804.5787678276 0.9057897477323571 0.6753708240398291 -0.23041892369252803 537442.8419681905 159075.36562034942 16.98856782802169 24269.382611459565 
1.8286573146292586 726022.2862741671 0.9123465123605556 0.6827937410004659 -0.22955277136008978 543349.8122896834 159075.36562034942 16.506421359942003 23580.601942774294 
1.8537074148296593 731060.139964 0.9186772660172913 0.6899979972930538 -0.2286792687242375 549082.7779861266 159075.36562034942 16.02018332194146 22885.976174202093 
1.8787575150300602 735916.8918353982 0.9247804404170885 0.6969818073381324 -0.2277986330789561 554640.3181383604 159075.36562034942 15.529974671411848 22185.67810201693 
1.903807615230461 740591.3387498681 0.9306545236515262 0.703743440347583 -0.22691108330394327 560021.0554287877 159075.36562034942 15.035917248437762 21479.88178348252 
1.9288577154308617 745082.3227303976 0.9362980605637745 0.7102812207170867 -0.22601683984668786 565223.6564536832 159075.36562034942 14.538133765819456 20768.76252259923 
1.9539078156312626 749388.7312483166 0.941709653109075 0.7165935284121816 -0.22511612469689335 570246.832030407 159075.36562034942 14.036747794835627 20052.496849765186 
1.9789579158316635 753509.4974988973 0.946887960701069 0.7226787993463658 -0.22420916135470315 575089.3374982906 159075.36562034942 13.531883747556716 19331.262496509597 
2.0040080160320644 757443.6006656288 0.9518317005438962 0.7285355257499897 -0.2232961747939065 579749.9730121907 159075.36562034942 13.023666856362604 18605.238366232294 
2.029058116232465 761190.0661730989 0.9565396479499744 0.7341622565289142 -0.22237739142106017 584227.5838279017 159075.36562034942 12.512223151187538 17874.604501696485 
2.0541082164328657 764747.96592842 0.9610106366433847 0.739557597612105 -0.22145303903127966 588521.0605787617 159075.36562034942 11.997679434911735 17139.54204987391 
2.079158316633267 768116.4185511416 0.9652435590487877 0.7447202122874769 -0.2205233467613108 592629.339542909 159075.36562034942 11.480163257238187 16400.233224625987 
2.1042084168336674 771294.5895915903 0.969237366565798 0.7496488215254317 -0.2195885450403663 596551.4029007457 159075.36562034942 10.959802887325468 15656.861267607816 
2.129258517034068 774281.6917375828 0.9729910698287468 0.7543422042896295 -0.21864886553911733 600286.2789822416 159075.36562034942 10.436727285394442 14909.61040770635 
2.154308617234469 777076.9850094637 0.9765037389517749 0.7587991978346081 -0.21770454111716675 603833.042503772 159075.36562034942 9.91106607348821 14158.665819268874 
2.17935871743487 779679.7769434165 0.9797745037591863 0.7630186979899366 -0.2167558057692497 607190.81479424 159075.36562034942 9.382949505525056 13404.213579321513 
2.2044088176352705 782089.4227630042 0.9828025540010144 0.7669996594306371 -0.21580289457037727 610358.764010272 159075.36562034942 8.852508436762255 12646.440623946084 
2.2294589178356716 784305.3255388966 0.9855871395537396 0.7707410959336506 -0.21484604362008897 613336.1053403058 159075.36562034942 8.31987429276398 11885.534703948546 
2.2545090180360723 786326.9363367445 0.9881275706061142 0.7742420806201609 -0.21388548998595336 616122.1011974266 159075.36562034942 7.785179037951372 11121.684339930534 
2.279559118236473 788153.7543531643 0.9904232178300463 0.7775017461836139 -0.21292147164643238 618716.0614008186 159075.36562034942 7.248555143796691 10355.078776852419 
2.3046092184368736 789785.3270397999 0.9924735125364991 0.7805192851032999 -0.21195422743319914 621117.343345729 159075.36562034942 6.710135556715317 9585.90793816474 
2.3296593186372747 791221.2502154293 0.9942779468163698 0.7832939498433786 -0.2109839969729912 623325.3521618461 159075.36562034942 6.170053665697665 8814.362379568094 
2.3547094188376754 792461.1681660917 0.9958360736663117 0.7858250530372478 -0.21001102062906385 625339.5408600167 159075.36562034942 5.628443269719061 8040.633242455804 
2.379759519038076 793504.7737332052 0.9971475070994674 0.7881119676571718 -0.20903553944229558 627159.410467231 159075.36562034942 5.08543854495588 7264.912207079831 
2.404809619238477 794351.808389659 0.998211922241088 0.7901541271690905 -0.2080577950719975 628784.5101498159 159075.36562034942 4.54117401183721 6487.39144548173 
2.429859719438878 795002.0623038566 0.9990290554090124 0.7919510256725478 -0.2070780297364646 630214.4373247875 159075.36562034942 3.9957845019523397 5708.26357421763 
2.4549098196392785 795455.3743916953 0.9995987041789873 0.7935022180256827 -0.20609648615330467 631448.8377593147 159075.36562034942 3.4494051248343833 4927.721606906263 
2.4799599198396796 795711.6323564722 0.9999207274348142 0.7948073199552358 -0.2051134074795784 632487.4056582603 159075.36562034942 2.902171234639479 4145.958906627829 
2.50501002004008 795770.7727167024 0.9999950454033062 0.7958660081515302 -0.204129037251776 633329.8837397645 159075.36562034942 2.354218396734293 3363.169138191848 
2.530060120240481 795632.7808218444 0.9998216396740497 0.7967127376321591 -0.20310890204189058 634003.6904630817 158937.37372549134 1.8828836247525154 2689.8337496464515 
2.555110220440882 795297.69085593 0.9994005532039665 0.7973899443055316 -0.20201060889843492 634542.5952848868 158602.28375957697 1.505914128136624 2151.305897338035 
2.5801603206412826 794765.5858290958 0.9987318903066702 0.7979315680462657 -0.20080032226040445 634973.6067261721 158070.1787327428 1.2044171671095978 1720.5959530137116 
2.6052104208416833 794036.5975570201 0.9978158166266279 0.7983647536742421 -0.1994510629523858 635318.3259697236 157341.19046066713 0.9632824908969133 1376.117844138448 
2.6302605210420844 793110.9066282677 0.9966525590981226 0.7987112113830188 -0.19794134771510374 635594.0294557385 156415.4995319147 0.7704250508944459 1100.6072155634943 
2.655310621242485 791988.7423595549 0.9952424058890388 0.7989883047987782 -0.19625410109026054 635814.5347324897 155293.33526320185 0.6161793291738432 880.2561845340621 
2.6803607214428857 790670.3827389409 0.9935857063294747 0.7992099212005129 -0.1943757851289618 635990.8929562392 153974.97564258787 0.49281492763028073 704.0213251861155 
2.705410821643287 789156.1543569639 0.9916828708252043 0.7993871675146458 -0.19229570331055856 636131.9427467127 152460.74726061092 0.39414914034991544 563.0702004998793 
2.7304609218436875 787446.4323257369 0.9895343707560109 0.7995289269655409 -0.19000544379047002 636244.7531559449 150751.02522938384 0.3152370923210472 450.33870331578186 
2.755511022044088 785541.6401860216 0.9871407383589128 0.7996423042797938 -0.18749843407911904 636334.977950951 148846.23308966856 0.2521239150408962 360.1770214869947 
2.7805611222444893 783442.2498023084 0.9845025665963166 0.7997329817567942 -0.18476958483952244 636407.1389659609 146746.84270595538 0.20164653869731325 288.0664838533047 
2.80561122244489 781148.7812459229 0.9816205090091248 0.7998055040508992 -0.18181500495822556 636464.8527250992 144453.3741495699 0.1612751672605923 230.3930960865605 
2.8306613226452906 778661.8026661916 0.9784952795548371 0.7998635059377657 -0.1786317736170714 636511.011693254 141966.39556983858 0.12898649162517178 184.26641660738832 
2.8557114228456917 775981.9301496968 0.9751276524306862 0.7999098944799037 -0.17521775795078254 636547.9292389645 139286.52305334376 0.10316228657129353 147.37469510184792 
2.8807615230460923 773109.8275676571 0.9715184618818493 0.7999469947211202 -0.17157146716072913 636577.455574491 136414.4204713041 0.08250830948681076 117.86901355258684 
2.905811623246493 770046.2064114695 0.9676686019947849 0.7999766662116807 -0.16769193578310415 636601.070483685 133350.79931511648 0.06598943626225208 94.27062323178872 
2.9308617234468937 766791.8256164555 0.963579026475745 0.8000003962041314 -0.16357863027161357 636619.9574849432 130096.41852010251 0.052777783538324734 75.39683362617822 
2.9559118236472948 763347.4913738541 0.9592507484145193 0.8000193741905179 -0.15923137422400135 636635.0631460998 126652.0842775011 0.04221121732503851 60.301739035769316 
2.9809619238476954 759714.0569311073 0.9546848400334659 0.800034551516609 -0.15465028851685692 636647.144523967 123018.6498347543 0.033760168552158173 48.228812217368834 
3.006012024048096 755892.4223804907 0.9498824324218971 0.8000466890608408 -0.14983574336105632 636656.8071060717 119197.01528413768 0.027001092432190444 38.5729891888435 
3.031062124248497 751883.5344361372 0.9448447152558788 0.8000563953675279 -0.14478831988835084 636664.5351561299 115188.12733978417 0.021595241487164196 30.850344981663145 
3.056112224448898 747688.3861995123 0.9395729365035184 0.800064157145475 -0.1395087793580434 636670.7159840963 110992.97910315928 0.017271688397798163 24.6738405682831 
3.0811623246492985 743308.0169133992 0.9340684021158131 0.800070363660506 -0.1339980384553071 636675.6593571417 106612.6098170462 0.013813747824421293 19.733925463458995 
3.1062124248496996 738743.511704451 0.9283324757031315 0.8000753262443976 -0.1282571494587339 636679.6130243848 102048.10460809804 0.01104811669604421 15.783023851491732 
3.1312625250501003 733996.0013143793 0.9223665781974153 0.8000792938979574 -0.1222872842994579 636682.7751334398 97300.59421802626 0.008836188707123249 12.623126724461788 
3.156312625250501 729066.6618198395 0.9161721875001768 0.8000824657702307 -0.11608972172994614 636685.3041610642 92371.25472348649 0.0070671077267054384 10.095868181007772 
3.181362725450902 723956.7143410889 0.9097508381163878 0.8000850011392644 -0.1096658369771234 636687.3268556057 87261.30724473589 0.0056522119746920535 8.074588535274364 
3.2064128256513027 718667.4247394843 0.9031041207743439 0.8000870273946331 -0.10301709337971077 636688.9445893025 81972.01764313132 0.004520590521941415 6.4579864599163095 
3.2314629258517034 713200.1033038961 0.8962336820316007 0.8000886464217976 -0.09614503560980314 636690.2384387989 76504.69620754314 0.003615529417255021 5.165042024650032 
3.2565130260521045 707556.1044261176 0.8891412238670815 0.8000899397082577 -0.0890512841588238 636691.2732484975 70860.6973297646 0.0028916693302632984 4.130956186090427 
3.281563126252505 701736.8262653481 0.8818285032594538 0.8000909724274113 -0.0817375308320425 636692.100880394 65041.41916899511 0.002312732258742558 3.3039032267750836 
3.306613226452906 695743.7104018343 0.874297331751883 0.8000917967047875 -0.07420553504709548 636692.7628132661 59048.30330548133 0.0018497033684064274 2.6424333834377545 
3.331663326653307 689578.2414797547 0.8665495750032662 0.8000924542303525 -0.06645712077291377 636693.2922214839 52882.83438340167 0.0014793768445381906 2.113395492197416 
3.3567134268537075 683241.9468394368 0.8585871523260651 0.8000929783478106 -0.058494173978254516 636693.715637623 46546.53974308376 0.001183192875981668 1.6902755371166691 
3.381763527054108 676736.3961389953 0.8504120362108399 0.8000933957256067 -0.05031864048523327 636694.0542822093 40040.98904264229 0.0009463074854250744 1.3518678363215353 
3.4068136272545093 670063.2009654908 0.8420262518376188 0.8000937276933809 -0.04193252414423787 636694.3251272364 33367.793869137764 0.0007568485874941203 1.0812122678487435 
3.43186372745491 663224.0144356978 0.8334318765742077 0.8000939913108548 -0.03333788526335291 636694.5417467598 26528.607339344802 0.0006053209906005421 0.8647442722864891 
3.4569138276553106 656220.5307865875 0.8246310394615752 0.8000942002227132 -0.024536839238862074 636694.7149971913 19525.123690234497 0.0004841305218031698 0.6916150311473855 
3.4819639278557117 649054.4849556221 0.8156259206864358 0.8000943653423355 -0.015531555344100334 636694.8535613962 12359.077859269106 0.00038720342727055365 0.5531477532436482 
3.5070140280561124 641727.6521509693 0.8064187510411646 0.8000944953986362 -0.006324255642528365 636694.9643838556 5032.245054616244 0.0003096819707940023 0.44240281542000337 
3.532064128256513 634241.8474117361 0.7970118113711716 0.8000945973734223 0.003082786002250648 636695.0530187053 -2453.559684616863 0.00024768097664683785 0.3538299666383399 
3.5571142284569137 626598.9251583419 0.7874074320098831 0.8000946768511893 0.012687244841306233 636695.1239080959 -10096.48193801113 0.00019809311481650265 0.2829901640235753 
3.582164328657315 618800.7787331288 0.7776079922014563 0.8000947382988839 0.022486746097427623 636695.1806048206 -17894.628363224212 0.00015843316940148102 0.22633309914497296 
3.6072144288577155 610849.3399313368 0.7676159195113849 0.8000947852896564 0.032478865778271526 636695.2259503735 -25846.067165016197 0.00012671348623251836 0.18101926604645488 
3.632264529058116 602746.5785225473 0.7574336892251272 0.8000948206818157 0.042661131456688484 636695.2622173566 -33948.828573805746 0.00010134435642238733 0.14477765203198195 
3.6573146292585172 594494.5017627239 0.7470638237349191 0.8000948467619549 0.05303102302703577 636695.2912233777 -42200.90533362911 8.105434460742563e-05 0.11579192086775093 
3.682364729458918 586095.1538969638 0.7365088919149123 0.8000948653594233 0.063585973444511 636695.314422144 -50600.253199389204 6.482656771905013e-05 0.09260938245578593 
3.7074148296593186 577550.6156530884 0.725771508484802 0.8000948779378789 0.07432336945307694 636695.3329763177 -59144.79144326458 5.184773128748468e-05 0.07406818755354957 
3.7324649298597197 568863.0037261941 0.7148543333620939 0.8000948856685114 0.08524055230641747 636695.3478157863 -67832.40337015886 4.1467369530793634e-05 0.059239099329705204 
3.7575150300601203 560034.4702542953 0.7037600710031783 0.8000948894886051 0.0963348184854268 636695.3596842656 -76660.93684205774 3.316524551525032e-05 0.047378922164643324 
3.782565130260521 551067.202285185 0.6924914697333671 0.8000948901483774 0.10760342041501036 636695.3691765732 -85628.20481116802 2.6525278122280212e-05 0.037893254460400316 
3.807615230460922 541963.4212346494 0.681051321066066 0.8000948882484394 0.11904356718237341 636695.3767684392 -94731.98586170364 2.1214689314379038e-05 0.03030669902054149 
3.8326653306613228 532725.3823361682 0.6694424590112479 0.800094884269756 0.13065242525850806 636695.3828403484 -103970.02476018481 1.6967326103139072e-05 0.024239037290198683 
3.8577154308617234 523355.37408223504 0.6576677593733951 0.8000948785976073 0.14242711922421225 636695.3876966091 -113340.03301411797 1.3570321471351348e-05 0.019386173530501934 
3.8827655310621245 513855.71765744354 0.6457301390390943 0.8000948715407548 0.1543647325016605 636695.3915806046 -122839.68943890947 1.0853426406266198e-05 0.015504894866094571 
3.907815631262525 504228.76636347023 0.633632555254449 0.8000948633467672 0.1664623080923182 636695.3946869909 -132466.64073288278 8.68047715445062e-06 0.012400681649215175 
3.932865731462926 494476.90503610345 0.6213780048924962 0.8000948542142795 0.17871684932178333 636695.397171452 -142218.50206024956 6.942570966547736e-06 0.009917958523639626 
3.957915831663327 484602.5494544601 0.6089695237108065 0.8000948443027972 0.19112532059199072 636695.3991585025 -152092.85764189292 5.552608529750706e-06 0.007932297899643868 
3.9829659318637276 474608.14574253815 0.5964101855994527 0.7993370730114687 0.20292688741201603 636092.3933161601 -159075.36562034942 -1.685037840802164 -2407.1969154316635 
4.008016032064129 464496.1697632477 0.5837031018195266 0.7961869464640803 0.21248384464455372 633585.6098644432 -159075.36562034942 -7.004948672521556 -10007.069532173655 
4.033066132264529 454269.12650508224 0.5708514202324075 0.7910944850376833 0.22024306480527578 629533.1639964612 -159075.36562034942 -11.324143409334194 -16177.347727620281 
4.05811623246493 443929.54946156597 0.557858324519953 0.7844202485596758 0.22656192403972286 624221.980390659 -159075.36562034936 -14.841556626482022 -21202.22375211718 
4.083166332665331 433480.0000036487 0.5447270333958265 0.7764532540929745 0.231726220697148 617882.0517454733 -159075.36562034942 -17.7162788898098 -25308.969842585437 
4.108216432865731 422923.06674518716 0.5314607998081383 0.7674253062668431 0.23596450645870481 610697.8425056746 -159075.36562034942 -20.075534224139698 -28679.334605913857 
4.1332665330661325 412261.3649016824 0.5180629101336106 0.7575224583908953 0.23945954825728466 602817.4093362225 -159075.36562034936 -22.021060427634154 -31458.657753763084 
4.158316633266534 401497.5356424254 0.5045366833634599 0.746894178792506 0.24235749542904605 594359.6954691058 -159075.36562034942 -23.634211996034526 -33763.159994335045 
4.183366733466934 390634.24543621327 0.49088547028119994 0.7356606818100173 0.24477521152881737 585420.3645282103 -159075.36562034936 -24.980041401172578 -35685.77343024654 
4.208416833667335 379674.18539079913 0.4771126526325695 0.723918790891863 0.24680613825929343 576076.4662400215 -159075.36562034936 -26.11056326592495 -37300.80466560708 
4.233466933867736 368620.07058623666 0.46322164228778884 0.7117466276850972 0.24852498539730838 566390.1678954477 -159075.36562034942 -27.067365026684485 -38667.664323834986 
4.258517034068136 357474.6394022891 0.4492158803963568 0.6992073621588506 0.2499914817624938 556411.7386062298 -159075.36562034936 -27.88369492206844 -39833.8498886692 
4.283567134268537 346240.6528400609 0.4350988365345877 0.6863522117501415 0.2512533752155538 546181.9359517344 -159075.36562034942 -28.58613195156081 -40837.3313593726 
4.308617234468938 334920.8938380328 0.42087400784611634 0.6732228398828277 0.2523488320367114 535733.9146615989 -159075.36562034936 -29.19592149720367 -41708.45928171954 
4.333667334669339 323518.16658265574 0.4065449181755641 0.6598532741089813 0.2533083559334172 525094.7530256652 -159075.36562034942 -29.730043545380287 -42471.4907791147 
4.35871743486974 312035.2958136854 0.39211511719559683 0.6462714400470926 0.25415632285149575 514286.6735644392 -159075.36562034942 -30.20206704435206 -43145.81006336009 
4.383767535070141 300475.1261244227 0.37758817952758117 0.6325003880366025 0.2549122085090213 503328.019170729 -159075.36562034936 -30.622833214919417 -43746.90459274204 
4.408817635270541 288840.5212570395 0.36296770385606475 0.618559274028355 0.25559157017229023 492234.033678247 -159075.36562034942 -31.001002059159244 -44287.14579879893 
4.433867735470942 277134.36339315417 0.3482573120372869 0.6044641439138605 0.2562068318765736 481017.48601163115 -159075.36562034936 -31.343489456070092 -44776.41350867157 
4.458917835671343 265359.55243984784 0.3334606482019606 0.5902285606454681 0.25676791244350755 469689.1692333207 -159075.36562034942 -31.6558167494618 -45222.59535637401 
4.4839679358717435 253519.0053112821 0.3185813778525262 0.5758641056209426 0.2572827277684164 458258.29953312594 -159075.3656203494 -31.94239034780265 -45631.98621114665 
4.509018036072145 241615.65520610774 0.30362318695511703 0.5613807795047417 0.2577575925496247 446732.8351919851 -159075.3656203494 -32.20672534812591 -46009.60764017988 
4.534068136272545 229652.4508808387 0.2885897810264535 0.546787322618618 0.25819754159216446 435119.7315409605 -159075.3656203494 -32.45162439076714 -46359.46341538163 
4.559118236472946 217632.35591936967 0.27348488421589234 0.5320914710034785 0.2586065867875862 423425.14472899644 -159075.36562034936 -32.67932070799857 -46684.7438685694 
4.584168336673347 205558.347998826 0.2583122383828664 0.5173001610307607 0.25898792264789433 411654.59454764164 -159075.36562034936 -32.89159253515182 -46987.98933593118 
4.609218436873747 193433.4181519158 0.2430756021699285 0.5024196928632603 0.25934409069333175 399813.09450917493 -159075.3656203494 -33.08985461760447 -47271.22088229211 
4.634268537074148 181260.57002597649 0.2277787500716424 0.4874558610032805 0.2596771109316381 387905.25573362544 -159075.3656203494 -33.27523139913031 -47536.04485590046 
4.659318637274549 169042.81913889927 0.21242547149954963 0.47241405851672164 0.259988587017172 375935.36988775147 -159075.36562034936 -33.44861555906066 -47783.73651294382 
4.68436873747495 156783.19213210864 0.19701956984343583 0.45729936020266393 0.2602797903592281 363907.4753693589 -159075.3656203494 -33.610714831448576 -48015.306902069395 
4.709418837675351 144484.72602078546 0.18156486152913345 0.442116588923049 0.2605517273939155 351825.4100908378 -159075.36562034936 -33.76208945217559 -48231.55636025085 
4.734468937875752 132150.46744152738 0.16606517507310384 0.4268703684633117 0.2608051933902079 339692.85354435997 -159075.3656203494 -33.903182110261085 -48433.117300372985 
4.759519038076152 119783.47189761739 0.1505243501340137 0.41156516561997275 0.26104081548595903 327513.3602941546 -159075.36562034936 -34.034341903998694 -48620.488434283856 
4.784569138276553 107386.80300209999 0.13494623656155666 0.39620532367149813 0.2612590871099415 315290.3866117999 -159075.36562034942 -34.15584350209389 -48794.062145848424 
4.809619238476954 94963.53171884872 0.11933469344275058 0.38079508895707015 0.26146039551431954 303027.3116269585 -159075.36562034936 -34.2679024697035 -48954.146385290725 
4.8346693386773545 82516.73560181419 0.10369358814594831 0.36533863194265814 0.26164504379670983 290727.45409124176 -159075.36562034942 -34.37068752708574 -49100.982181551066 
4.859719438877756 70049.49803263004 0.08802679536278529 0.3498400638776703 0.261813268514885 278394.08563316584 -159075.3656203494 -34.464330354882065 -49234.75764983153 
4.884769539078157 57564.907456790694 0.07233819614833198 0.3343034499246349 0.2619652537763029 266030.4412064315 -159075.36562034942 -34.54893343709801 -49355.619195854306 
4.909819639278557 45066.05661856248 0.05663167695965502 0.318732819467714 0.26210114250805894 253639.72729318752 -159075.36562034936 -34.62457633455877 -49463.6804779411 
4.934869739478958 32556.041794832385 0.04091112869304307 0.30313217416460847 0.2622210454715654 241225.12831154035 -159075.3656203494 -34.69132070295894 -49559.02957565564 
4.959919839679359 20037.962028085927 0.025180445720138393 0.28750549419343163 0.26232504847329324 228789.81158666385 -159075.3656203494 -34.74921430674527 -49641.73472392183 
4.984969939879759 7514.9183586971085 0.009443524923203961 0.2718567430557532 0.26241321813254925 216336.9311729449 -159075.3656203494 -34.798294229768025 -49711.848899668614 
5.01002004008016 -5009.986943280148 -0.006295735270235879 0.25618987122475906 0.2624856064949949 203869.6307571003 -159075.3656203494 -34.83858944341136 -49769.41349058766 
5.0350701402805615 -17533.65114661665 -0.022033435853126847 0.24050881886967465 0.2625422547228015 191391.04582620715 -159075.3656203494 -34.87012286072957 -49814.46122961369 
5.060120240480962 -30052.97182753568 -0.03776567820477084 0.2248175178413528 0.2625831960461236 178904.3052477854 -159075.3656203494 -34.892912979394616 -49847.018541992315 
5.085170340681363 -42564.84763825894 -0.05348856505660926 0.2091198930669709 0.26260845812358014 166412.53237966498 -159075.3656203494 -34.90697519566519 -49867.10742237886 
5.110220440881764 -55066.17907528805 -0.06919820145767397 0.19341986347221105 0.26261806492988504 153918.84580383444 -159075.3656203494 -34.91232285514258 -49874.746935917974 
5.135270541082164 -67553.86924722878 -0.08489069573946376 0.17772134252563057 0.2626120382650943 141426.3597596389 -159075.3656203494 -34.90896809289777 -49869.954418425405 
5.160320641282565 -80024.82464196868 -0.1005621604800081 0.16202823848103154 0.26259039896103964 128938.1843366521 -159075.3656203494 -34.89692250503644 -49852.746435766356 
5.185370741482966 -92475.95589301562 -0.11620871346687665 0.14634445437850643 0.2625531678453831 116457.42547550969 -159075.3656203494 -34.876197685343385 -49823.13955049057 
5.210420841683367 -104904.17854481272 -0.13182647865890226 0.13067388785272568 0.26250036651162795 103987.1848153497 -159075.3656203494 -34.846805653911375 -49781.150934159115 
5.235470941883768 -117306.41381683551 -0.14741158714637387 0.11502043078736882 0.2624320179337427 91530.55941881808 -159075.3656203494 -34.80875919927345 -49726.79885610494 
5.260521042084169 -129679.58936627778 -0.16296017810945573 0.09938796884686155 0.26234814695631725 79090.64139943736 -159075.3656203494 -34.76207215125014 -49660.1030732145 
5.285571142284569 -142020.64004915435 -0.17846839977461745 0.08378038091037361 0.2622487806849911 66670.51747119665 -159075.3656203494 -34.70675959828232 -49581.085140403324 
5.31062124248497 -154326.5086796088 -0.1939324103688082 0.06820153842810117 0.2621339487969094 54273.2684362979 -159075.3656203494 -34.64283806024794 -49489.76865749707 
5.335671342685371 -166594.14678725542 -0.20934837907116052 0.05265530471589199 0.2620036837870525 41901.9686238364 -159075.3656203494 -34.57032562558178 -49386.179465116846 
5.3607214428857715 -178820.5153723625 -0.2247124869619819 0.037145534201092095 0.261858021163074 29559.685289664987 -159075.3656203494 -34.48924205973285 -49270.345799618364 
5.385771543086173 -191002.58565868845 -0.24002092796879632 0.021676071629975077 0.2616969995987714 17249.4779856863 -159075.3656203494 -34.39960889059432 -49142.298415134755 
5.410821643286574 -203137.3398437837 -0.2552699098092016 0.006250751245086506 0.2615206610542881 4974.397905204433 -159075.3656203494 -34.30144947541432 -49002.07067916333 
5.435871743486974 -215221.7718465756 -0.2704556549303122 -0.009126604060797362 0.26132905086951486 -7262.51279033327 -159075.3656203494 -34.194789052788096 -48849.698646840145 
5.460921843687375 -227252.8880520512 -0.2855744014445551 -0.024452183608680518 0.2611222178358746 -19458.221658894225 -159075.3656203494 -34.07965478261745 -48685.22111802495 
5.485971943887776 -239227.70805285018 -0.3006224040615832 -0.03972218981094884 0.26090021425063437 -31609.706676233764 -159075.3656203494 -33.95607577634347 -48508.67968049068 
5.511022044088176 -251143.26538758358 -0.31559593501607375 -0.054932839059025546 0.2606630959570482 -43713.95694226884 -159075.3656203494 -33.82408311929224 -48320.11874184606 
5.536072144288577 -262996.60827570315 -0.3304912849911927 -0.07008036261819572 0.26041092237299696 -55767.97339315677 -159075.3656203494 -33.68370988661725 -48119.585552310375 
5.5611222444889785 -274784.80034872965 -0.34530476403748284 -0.08516100752724497 0.26014375651023786 -67768.76951720488 -159075.3656203494 -33.534991154014946 -47907.13022002136 
5.586172344689379 -286504.92137766356 -0.3600327024869557 -0.10017103750099528 0.2598616649859604 -79713.37207308579 -159075.3656203494 -33.37796400415696 -47682.80572022423 
5.61122244488978 -298154.06799640146 -0.3746714518621626 -0.11510673383414957 0.25956471802801306 -91598.8218090939 -159075.3656203494 -33.21266752959997 -47446.66789942854 
5.636272545090181 -309729.3544209695 -0.38921738578001086 -0.12996439630512654 0.2592529894748843 -103422.1741823945 -159075.3656203494 -33.03914283277496 -47198.7754753928 
5.661322645290581 -321227.9131644041 -0.4036669008501088 -0.14474034407880035 0.2589265567713085 -115180.50007740103 -159075.3656203494 -32.8574330235411 -46939.19003363014 
5.686372745490982 -332646.89574710163 -0.41801641756741775 -0.15943091660722045 0.2585855009601973 -126870.8865225452 -159075.3656203494 -32.66758321469462 -46667.97602099233 
5.711422845691383 -343983.47340245795 -0.43226238119898475 -0.17403247452752757 0.2582299066714572 -138490.4374048159 -159075.3656203494 -32.46964051574383 -46385.20073677692 
5.736472945891784 -355234.83777762036 -0.4464012626645336 -0.18854140055640461 0.257859862108129 -150036.2741815405 -159075.3656203494 -32.26365402519369 -46090.934321705274 
5.761523046092185 -366398.20162919274 -0.4604295594107135 -0.20295410038048292 0.2574754590302306 -161505.5365889478 -159075.3656203494 -32.04967482155177 -45785.24974507396 
5.786573146292585 -377470.79951370007 -0.47434379627876233 -0.21726700354219125 0.2570767927365711 -172895.38334710422 -159075.3656203494 -31.82775595320526 -45468.222790293235 
5.811623246492986 -388449.8884726619 -0.4881405263653957 -0.2314765643206137 0.256663962044782 -184202.992860878 -159075.3656203494 -31.597952427305035 -45139.9320390072 
5.836673346693387 -399332.7487120859 -0.5018163318766832 -0.2455792626069389 0.25623706926974427 -195425.56391660013 -159075.3656203494 -31.360321197757006 -44800.45885393859 
5.861723446893787 -410116.6842762354 -0.5153678249747303 -0.25957160477415503 0.2557962202005753 -206560.31637414504 -159075.3656203494 -31.114921152411977 -44449.887360588546 
5.886773547094188 -420799.02371548023 -0.528791648616924 -0.2734501245406472 0.25534152407627675 -217604.49185416012 -159075.3656203494 -30.861813099509828 -44088.30442787119 
5.9118236472945895 -431377.12074808206 -0.5420844773875567 -0.28721138382739103 0.2548730935601657 -228555.35442019833 -159075.36562034942 -30.601059753446563 -43715.79964778081 
5.93687374749499 -441848.35491574556 -0.5552430183216167 -0.3008519736084618 0.25439104471315493 -239410.19125553197 -159075.36562034942 -30.332725719900974 -43332.465314144254 
5.961923847695391 -452210.1322327713 -0.5682640117205373 -0.31436851475458355 0.25389549696595376 -250166.31333442812 -159075.36562034936 -30.056877480359432 -42938.396400513484 
5.986973947895792 -462459.8858286485 -0.5811442319597027 -0.32775765886945996 0.2533865730902427 -260821.056087679 -159075.36562034936 -29.773583376070828 -42533.690537244045 
6.012024048096192 -472595.0765839353 -0.5938804882875187 -0.34101608911864795 0.25286439916887077 -271371.7800621991 -159075.36562034942 -29.48291359145669 -42118.447987795276 
6.037074148296593 -482613.193759261 -0.6064696256158407 -0.3541405210507342 0.25232910456510654 -281815.8715744966 -159075.36562034936 -29.184940136994577 -41692.77162427798 
6.062124248496994 -492511.75561729766 -0.6189085253015656 -0.36712770341058315 0.25178082189098244 -292150.7433578357 -159075.36562034936 -28.879736831596688 -41256.76690228099 
6.087174348697395 -502288.310037551 -0.631194105919201 -0.37997441894444445 0.25121968697475655 -302373.8352029204 -159075.36562034942 -28.567379284497633 -40810.54183499662 
6.112224448897796 -511940.4351238092 -0.6433233240242084 -0.3926774851966982 0.25064583882751024 -312482.6145919249 -159075.36562034936 -28.247944876660757 -40354.20696665823 
6.137274549098197 -521465.7398041074 -0.6552931749069402 -0.4052337552980271 0.2500594196089131 -322474.57732570026 -159075.36562034936 -27.92151274172117 -39887.875345315966 
6.162324649298597 -530861.8644230571 -0.6671006933369827 -0.41764011874481627 0.24946057459216647 -332347.24814400193 -159075.36562034942 -27.58816374647147 -39411.662494959244 
6.187374749498998 -540126.4813263912 -0.6787429542977181 -0.42989350216957584 0.2488494521281423 -342098.1813385722 -159075.36562034942 -27.247980470899087 -38925.68638699871 
6.212424849699399 -549257.29543758 -0.69021707371092 -0.44199087010218674 0.24822620360873326 -351724.9613589201 -159075.36562034942 -26.90104718778585 -38430.067411122654 
6.2374749498997994 -558252.0448263822 -0.7015202091512169 -0.45392922572178185 0.24759098342943509 -361225.2034106501 -159075.36562034942 -26.54744984187855 -37924.92834554079 
6.2625250501002006 -567108.5012691788 -0.712649560550228 -0.465705611599069 0.246943948951159 -370596.5540461835 -159075.36562034942 -26.18727602863207 -37410.39432661725 
6.287575150300602 -575824.4708009604 -0.7236023708902111 -0.4773171104289056 0.24628526046130544 -379836.6917477229 -159075.36562034942 -25.820614972540845 -36886.5928179155 
6.312625250501002 -584397.7942588272 -0.7343759268870445 -0.4887608457529473 0.24561508113409714 -388943.3275023181 -159075.36562034942 -25.44755750505828 -36353.653578654696 
6.337675350701403 -592826.3478168685 -0.7449675596623766 -0.500033982672186 0.24493357699019058 -397914.2053688853 -159075.36562034942 -25.068196042114106 -35811.70863159159 
6.362725450901804 -601108.0435122842 -0.7553746454047703 -0.5111337285491961 0.24424091685557414 -406747.10303703754 -159075.36562034942 -24.68262456123515 -35260.89223033594 
6.387775551102204 -609240.8297626285 -0.7655946060196894 -0.5220573336999207 0.24353727231976874 -415439.83237759006 -159075.36562034942 -24.29093857827756 -34701.340826110805 
6.412825651302605 -617222.6918740367 -0.7756249097681561 -0.5328020920748194 0.2428228176933367 -423990.2399846015 -159075.36562034942 -23.893235123773398 -34133.193033962 
6.4378757515030065 -625051.6525403145 -0.7854630718939248 -0.5433653419292105 0.24209772996471435 -432396.20770881383 -159075.36562034942 -23.48961271890258 -33556.58959843226 
6.462925851703407 -632725.7723327675 -0.7951066552390201 -0.5537444664826398 0.24136218875638038 -440655.6531823632 -159075.36562034942 -23.080171351092602 -32971.67335870372 
6.487975951903808 -640243.1501806445 -0.8045532708474797 -0.5639368945671159 0.2406163762803638 -448766.53033462766 -159075.36562034942 -22.665012449252636 -32378.58921321806 
6.513026052104209 -647601.9238420809 -0.8138005785571593 -0.5739401012640429 0.23986047729311633 -456726.82989908307 -159075.36562034942 -22.244238858652803 -31777.484083789725 
6.538076152304609 -654800.2703654225 -0.8228462875794487 -0.5837516085297015 0.23909467904974713 -464534.5799110446 -159075.36562034942 -21.817954815449117 -31168.506879213026 
6.56312625250501 -661836.4065408158 -0.8316881570667579 -0.5933689858091182 0.23831917125763968 -472187.8461961689 -159075.36562034942 -21.38626592086366 -30551.808458376665 
6.588176352705411 -668708.589341954 -0.8403239966676306 -0.602789850638169 0.23753414602946155 -479684.7328495929 -159075.36562034942 -20.94927911502764 -29927.541592896632 
6.613226452905812 -675415.116357866 -0.8487516670693469 -0.6120118692337737 0.2367397978355732 -487023.38270559505 -159075.36562034942 -20.507102650489696 -29295.860929271 
6.638276553106213 -681954.32621465 -0.8569690805278887 -0.6210327570720301 0.23593632345585858 -494201.9777976607 -159075.36562034942 -20.05984606540205 -28656.92295057436 
6.663326653306614 -688324.598987034 -0.8649742013851226 -0.6298502794541448 0.23512392193097775 -501218.73980883486 -159075.36562034942 -19.607620156385316 -28010.885937693314 
6.688376753507014 -694524.3565996718 -0.8727650465730826 -0.6384622520600224 0.23430279451306024 -508071.93051225494 -159075.36562034942 -19.150536951081424 -27357.909930116322 
6.713426853707415 -700552.0632180728 -0.880339686105228 -0.6468665414893754 0.23347314461585256 -514759.8522017524 -159075.36562034942 -18.688709680403313 -26698.156686290455 
6.738476953907816 -706406.2256290672 -0.8876962435545486 -0.655061065790219 0.23263517776432951 -521280.8481124156 -159075.36562034942 -18.22225275048612 -26031.78964355161 
6.763527054108216 -712085.3936107093 -0.8948328965184003 -0.6630437949746225 0.23178910154377774 -527633.302831011 -159075.36562034942 -17.75128171434416 -25358.97387763452 
6.7885771543086175 -717588.1602915365 -0.9017478770699624 -0.6708127515215869 0.23093512554837548 -533815.642696162 -159075.36562034942 -17.27591324324725 -24679.87606178179 
6.813627254509019 -722913.1624990846 -0.9084394721961955 -0.678366010866926 0.23007346132926942 -539826.336188182 -159075.36562034942 -16.796265097818726 -23994.664425455325 
6.838677354709419 -728059.0810975805 -0.9149060242221978 -0.6857017018800272 0.22920432234217059 -545663.8943084708 -159075.36562034942 -16.312456098862985 -23303.50871266141 
6.86372745490982 -733024.6413147246 -0.9211459312218527 -0.6928180073273792 0.22832792389447354 -551326.8709483765 -159075.36562034942 -15.824606097930493 -22606.58013990071 
6.888777555110221 -737808.613057484 -0.9271576474146664 -0.6997131643227438 0.22744448309192267 -556813.8632474317 -159075.36562034942 -15.332835947628642 -21904.051353755207 
6.913827655310621 -742409.8112168169 -0.9329396835486948 -0.7063854647638674 0.2265542187848274 -562123.5119408775 -159075.36562034942 -14.837267471682834 -21196.096388118338 
6.938877755511022 -746827.0959612539 -0.9384906072694699 -0.7128332557556205 0.22565735151384936 -567254.5016963871 -159075.36562034942 -14.338023434757837 -20482.890621082628 
6.9639278557114235 -751059.3730192626 -0.9438090434748285 -0.7190549400194602 0.22475410345536828 -572205.5614399055 -159075.36562034942 -13.835227512046806 -19764.610731495442 
6.988977955911824 -755105.5939503248 -0.9488936746555592 -0.7250489762891166 0.2238446983664426 -576975.4646705274 -159075.36562034942 -13.329004258632521 -19041.434655189318 
7.014028056112225 -758964.7564046643 -0.9537432412217841 -0.7308138796924025 0.2229293615293816 -581563.0297643312 -159075.36562034942 -12.819479078633465 -18313.541540904953 
7.039078156312626 -762635.9043715508 -0.9583565418149887 -0.7363482221190527 0.22200831969593604 -585967.1202670967 -159075.36562034942 -12.30677819413735 -17581.1117059105 
7.064128256513026 -766118.1284161287 -0.9627324336056287 -0.7416506325745033 0.2210818010311254 -590186.645175833 -159075.36562034942 -11.791028613932639 -16844.32659133234 
7.089178356713427 -769410.5659047074 -0.9668698325762377 -0.7467197975195203 0.22015003505671737 -594220.5592090477 -159075.36562034942 -11.272358102045734 -16103.368717208195 
7.114228456913827 -772512.4012184569 -0.9707677137899661 -0.7515544611955971 0.21921325259436897 -598067.8630656884 -159075.36562034942 -10.750895146091105 -15358.42163727301 
7.1392785571142285 -775422.8659554565 -0.9744251116444821 -0.7561534259360357 0.21827168570844635 -601727.6036726951 -159075.36562034942 -10.226768925440512 -14609.669893486447 
7.16432865731463 -778141.2391210465 -0.9778411201111753 -0.7605155524626404 0.21732556764853495 -605198.8744210997 -159075.36562034942 -9.700109279222701 -13857.298970318148 
7.18937875751503 -780666.8473064381 -0.9810148929596043 -0.7646397601679431 0.2163751327916612 -608480.8153906155 -159075.36562034942 -9.171046674159355 -13101.495248799081 
7.214428857715431 -782999.0648555333 -0.9839456439671286 -0.768525027382899 0.21542061658422962 -611572.6135626617 -159075.36562034942 -8.639712172244964 -12342.445960349953 
7.239478957915832 -785137.3140199138 -0.9866326471136735 -0.7721703916299777 0.2144622554836958 -614473.5030217672 -159075.36562034942 -8.106237398279141 -11580.339140398777 
7.264529058116232 -787081.0651019656 -0.9890752367615859 -0.7755749498615941 0.2135002868999918 -617182.7651453081 -159075.36562034942 -7.5707545072605695 -10815.363581800815 
7.289579158316633 -788829.8365860974 -0.9912728078205283 -0.7787378586838153 0.212534949136713 -619699.7287815275 -159075.36562034942 -7.03339615164817 -10047.708788068816 
7.3146292585170345 -790383.1952580243 -0.9932248158973744 -0.7816583345652897 0.21156648133208478 -622023.7704157969 -159075.36562034942 -6.494295448500571 -9277.56492642939 
7.339679358717435 -791740.7563120855 -0.9949307774310698 -0.784335654031348 0.21059512339972186 -624154.3143250765 -159075.36562034942 -5.953585946499183 -8505.12278071312 
7.364729458917836 -792902.1834465708 -0.9963902698124213 -0.7867691538432262 0.20962111596919508 -626090.8327205358 -159075.36562034942 -5.411401592864764 -7730.573704092522 
7.389779559118237 -793867.18894703 -0.9976029314887879 -0.7889582311623656 0.20864470032642224 -627832.8458783005 -159075.36562034942 -4.867876700175948 -6954.109571679928 
7.414829659318637 -794635.5337575477 -0.9985684620536465 -0.7909023436997511 0.20766611835389537 -629379.9222582912 -159075.36562034942 -4.32314591309583 -6175.922732994044 
7.439879759519038 -795207.0275399636 -0.9992866223210104 -0.7926010098502498 0.20668561247076056 -630731.6786111275 -159075.36562034942 -3.7773441750181047 -5396.20596431158 
7.464929859719439 -795581.528721023 -0.9997572343846812 -0.794053808811917 0.20570342557276422 -631887.7800730683 -159075.36562034942 -3.230606694637418 -4615.152420910598 
7.48997995991984 -795758.9445274487 -0.9999801816623203 -0.7952603806902384 0.20471980097208187 -632847.9402489654 -159075.36562034942 -2.683068912455063 -3832.9555892215194 
7.515030060120241 -795739.2310089237 -0.9999554089243304 -0.7962253862975456 0.20373002262678486 -633615.8680991783 -159055.6521018244 -2.1458954387375395 -3065.5649124822 
7.540080160320642 -795522.3930489777 -0.9996829223075362 -0.7969971892294504 0.2026857330780858 -634230.0501887257 -158838.8141418784 -1.7162687147611184 -2451.812449658741 
7.565130260521042 -795108.484363778 -0.999162789313664 -0.7976144702738044 0.2015483190398596 -634721.2677412813 -158424.9054566787 -1.3726569562032322 -1960.9385088617607 
7.590180360721443 -794497.6074888229 -0.9983951387926212 -0.798108165992107 0.20028697280051422 -635114.1393147856 -157814.02858172357 -1.0978392271604844 -1568.3417530864067 
7.615230460921844 -793689.9137535403 -0.9973801609105755 -0.7985030191802432 0.19887714173033222 -635428.354620132 -157006.33484644094 -0.8780423712171611 -1254.3462445959447 
7.640280561122244 -792685.6032438003 -0.9961181071028467 -0.7988188189136453 0.1972992881892014 -635679.6613187393 -156002.02433670103 -0.7022507363366183 -1003.2153376237407 
7.6653306613226455 -791484.9247523489 -0.9946092900116199 -0.7990713923247456 0.19553789768687435 -635880.6542547618 -154801.3458452496 -0.5616540987670258 -802.3629982386084 
7.690380761523047 -790088.1757171754 -0.9928540834084959 -0.7992733978180574 0.1935806855904385 -636041.4066762248 -153404.59681007604 -0.44920611732997684 -641.7230247571099 
7.715430861723447 -788495.7021478299 -0.9908529221018993 -0.7994349594767695 0.1914179626251299 -636169.9750802574 -151812.1232407306 -0.3592711889571005 -513.2445556530007 
7.740480961923848 -786707.8985397082 -0.9886063018293647 -0.7995641744556845 0.1890421273736802 -636272.8029839682 -150024.3196326089 -0.2873420067870596 -410.48858112437097 
7.765531062124249 -784725.2077763253 -0.986114779134731 -0.79966751878973 0.18644726034500103 -636355.0438569192 -148041.62886922597 -0.22981366556024557 -328.30523651463665 
7.790581162324649 -782548.1210196019 -0.9833789712302712 -0.7997501719561111 0.1836287992741601 -636420.8193997402 -145864.54211250262 -0.1838029930561831 -262.5757043659759 
7.81563126252505 -780177.1775881922 -0.9803995558437936 -0.7998162764563317 0.18058327938746188 -636473.426113144 -143493.59868109284 -0.14700405293161384 -210.0057899023055 
7.8406813627254515 -777612.9648238798 -0.9771772710507516 -0.7998691454276603 0.17730812562309128 -636515.5005100468 -140929.38591678045 -0.11757257713269799 -167.96082447528286 
7.865731462925852 -774856.1179460799 -0.9737129150914045 -0.7999114286889956 0.1738014864024089 -636549.1512508022 -138172.5390389806 -0.09403353593289432 -134.3336227612776 
7.890781563126253 -771907.319894479 -0.9700073461730727 -0.7999452455429205 0.17006210063015226 -636576.0648238236 -135223.7409873797 -0.07520721324372116 -107.43887606245883 
7.915831663326654 -768767.3011598532 -0.9660614822575389 -0.7999722909896443 0.16608919126789456 -636597.5900680388 -132083.7222527539 -0.060150082284756094 -85.92868897822301 
7.940881763527054 -765436.8396031092 -0.9618763008336466 -0.7999939206759991 0.16188238015764755 -636614.8057732205 -128753.26069600985 -0.04810751845224903 -68.72502636035577 
7.965931863727455 -761916.7602625862 -0.9574528386751505 -0.8000112188369156 0.1574416198382349 -636628.5747461502 -125233.18135548686 -0.03847597947875114 -54.96568496964451 
7.990981963927856 -758207.9351496752 -0.9527921915838824 -0.8000250526344328 0.1527671389494496 -636639.5870522705 -121524.35624257592 -0.030772757449936954 -43.96108207133852 
8.016032064128257 -754311.2830328001 -0.9478955141182944 -0.8000361156175686 0.14785939850072582 -636648.3945999873 -117627.70412570075 -0.02461178672774555 -35.159695325350796 
8.041082164328657 -750227.7692098146 -0.942764019307445 -0.8000449624811521 0.14271905682629293 -636655.4388008962 -113544.19030271529 -0.019684295335456615 -28.120421907795166 
8.066132264529058 -745958.4052688745 -0.9373989783505016 -0.8000520368656376 0.13734694148486393 -636661.072692195 -109274.82636177517 -0.01574333010198356 -22.490471574262234 
8.091182364729459 -741504.2488378423 -0.9318017203018333 -0.8000576935911569 0.13174402671067642 -636665.5786299978 -104820.66993074294 -0.012591380005024381 -17.987685721463404 
8.11623246492986 -736866.4033222868 -0.9259736317417719 -0.800062216440123 0.12591141530164895 -636669.1824402963 -100182.82441518747 -0.010070477427864082 -14.38639632552012 
8.141282565130261 -732046.017632141 -0.9199161564331194 -0.8000658323796044 0.11985032405351503 -636672.0647367762 -95362.43872504169 -0.00805428122929772 -11.506116041853888 
8.166332665330662 -727044.2858970889 -0.9136307949634928 -0.8000687229362557 0.113562072027237 -636674.3699727098 -90360.70698998962 -0.006441744851250939 -9.2024926446442 
8.191382765531062 -721862.4471707505 -0.907119104373592 -0.8000710332938908 0.10704807107970116 -636676.213680582 -85178.86826365115 -0.005152052125712909 -7.360074465304155 
8.216432865731463 -716501.7851237353 -0.9003826977714798 -0.800072879569643 0.10030981820183682 -636677.68826228 -79818.206216636 -0.004120566976573439 -5.886524252247772 
8.241482965931864 -710963.6277256486 -0.8934232439329785 -0.800074354633376 0.0933488892996025 -636678.867620039 -74280.04881854926 -0.0032955940263767907 -4.707991466252559 
8.266533066132265 -705249.3469161165 -0.8862424668882685 -0.8000755327619963 0.08616693412627219 -636679.8108602308 -68565.76800901722 -0.0026357877564440178 -3.765411080634312 
8.291583166332666 -699360.3582649247 -0.8788421454948053 -0.8000764733619362 0.07876567213286911 -636680.5652556233 -62676.779357825406 -0.0021080803768924144 -3.011543395560593 
8.316633266533067 -693298.1206213468 -0.8712241129966534 -0.8000772239463586 0.07114688905029476 -636681.1686145696 -56614.54171424743 -0.0016860245535897888 -2.40860650512827 
8.341683366733466 -687064.1357527485 -0.863390256570342 -0.8000778225163044 0.06331243405403753 -636681.6511758653 -50380.556845649146 -0.0013484679362616146 -1.9263827660880206 
8.366733466933868 -680659.9479725637 -0.8553425168573667 -0.8000782994651099 0.05526421739225684 -636682.037124239 -43976.36906546436 -0.0010784930570496404 -1.5407043672137724 
8.391783567134269 -674087.1437577315 -0.8470828874834465 -0.8000786791015458 0.04700420838190067 -636682.3458024287 -37403.56485063222 -0.0008625694707749666 -1.2322421011070954 
8.41683366733467 -667347.3513556849 -0.8386134145646505 -0.8000789808680097 0.03853443369664089 -636682.5926805898 -30663.7724485856 -0.0006898756436895049 -0.9855366338421501 
8.44188376753507 -660442.2403809903 -0.8299361962005214 -0.800079220314825 0.029856975885696357 -636682.7901316195 -23758.661473891 -0.0005517566061481555 -0.7882237230687937 
8.466933867735472 -653373.5214017481 -0.8210533819543301 -0.8000794098794788 0.0209739720748513 -636682.948051255 -16689.94249464874 -0.00044129018791632237 -0.630414554166175 
8.491983967935871 -646142.9455158382 -0.8119671723205709 -0.8000795595098475 0.01188761281072337 -636683.0743540212 -9459.3666087389 -0.00035294009669913773 -0.5042001381416253 
8.517034068136272 -638752.3039171296 -0.8026798181798438 -0.8000796771626473 0.0026001410171965222 -636683.1753698871 -2068.725010030321 -0.0002822784535717258 -0.4032549336738941 
8.542084168336673 -631203.4274517597 -0.7931936202412585 -0.8000797692020927 -0.006886148960834171 -636683.2561615078 5480.151455339626 -0.00022576387927615007 -0.3225198275373573 
8.567134268537075 -623498.186164585 -0.7835109284724885 -0.8000798407187373 -0.01656891224624879 -636683.3207779513 13185.392742514377 -0.00018056400887592455 -0.2579485841084637 
8.592184368737476 -615638.4888359271 -0.7736341415176282 -0.8000798957844811 -0.026445754266852917 -636683.3724576269 21045.09007117222 -0.00014441354120297935 -0.20630505886139913 
8.617234468937877 -607626.2825087182 -0.7635657061029861 -0.8000799376565232 -0.03651423155353706 -636683.4137905869 29057.29639838112 -0.00011550070816658728 -0.1650010116665533 
8.642284569138276 -599463.5520061711 -0.7533081164309721 -0.800079968940481 -0.04677185250950888 -636683.446848333 37220.026900928235 -9.237647299600683e-05 -0.13196638999429547 
8.667334669338677 -591152.319440087 -0.7428639135622176 -0.80007999172085 -0.05721607815863239 -636683.4732876337 45531.259467012365 -7.388190847779419e-05 -0.10554558353970601 
8.692384769539078 -582694.6437099323 -0.7322356847860981 -0.8000800076653481 -0.06784432287925002 -636683.4944335591 53988.93519716698 -5.909011500753096e-05 -0.08441445001075853 
8.71743486973948 -574092.6199927938 -0.7214260629797911 -0.8000800181083649 -0.07865395512857387 -636683.5113458884 62590.95891430555 -4.7259765777630776e-05 -0.06751395111090112 
8.74248496993988 -565348.379224352 -0.7104377259560483 -0.8000800241177052 -0.08964229816165692 -636683.5248722237 71335.19968274736 -3.779795422114224e-05 -0.05399707745877464 
8.767535070140282 -556464.0875709975 -0.6992733957998373 -0.8000800265479713 -0.10080663074813401 -636683.5356904705 80219.49133610178 -3.0230478779381562e-05 -0.04318639825625938 
8.792585170340681 -547441.9458932151 -0.6879358381940103 -0.8000800260832548 -0.11214418788924452 -636683.5443428112 89241.63301388419 -2.4178076968519175e-05 -0.03454010995502739 
8.817635270541082 -538284.1892003753 -0.676427861734175 -0.8000800232712832 -0.12365216153710823 -636683.5512628789 98399.38970672397 -1.933741803863612e-05 -0.02762488291233732 
8.842685370741483 -528993.0860970699 -0.6647523172329391 -0.8000800185507284 -0.13532770131778926 -636683.5567974895 107690.49281002942 -1.5465900657071586e-05 -0.022094143795816555 
8.867735470941884 -519570.93822111853 -0.6529120970136889 -0.8000800122730495 -0.14716791525936057 -636683.5612240236 117112.64068598079 -1.236949437672409e-05 -0.01767070625246299 
8.892785571142285 -510020.0796733997 -0.6409101341940934 -0.8000800047199593 -0.15916987052586595 -636683.5647643275 126663.49923369964 -9.893015207480633e-06 -0.01413287886782948 
8.917835671342687 -500342.8764396313 -0.6287494019594925 -0.8000799961173971 -0.17133059415790464 -636683.567595832 136340.70246746804 -7.912348444089918e-06 -0.011303354920128458 
8.942885771543086 -490541.7258042604 -0.6164329128263693 -0.8000799866467018 -0.18364707382033252 -636683.5698604451 146141.8531028389 -6.328228231061088e-06 -0.009040326044372984 
8.967935871743487 -480619.0557565927 -0.60396371789607 -0.8000799764535483 -0.19611625855747838 -636683.5716716631 156064.5231505066 -5.061262478103999e-06 -0.00723037496872 
8.992985971943888 -470577.32438932505 -0.5913449060989778 -0.798311069262794 -0.20696616316381622 -635275.9286893548 159075.36562034936 3.9335136162448565 5619.305166064082 
9.01803607214429 -460419.01928960625 -0.5785796034292977 -0.7943405889984898 -0.2157609855691921 -632116.3278854949 159075.36562034942 8.829179657117482 12613.11379588212 
9.04308617234469 -450146.6569228082 -0.5656709721706797 -0.7885806139122272 -0.22290964174154748 -627532.6910388962 159075.36562034936 12.808501995620182 18297.85999374312 
9.06813627254509 -439762.7820091291 -0.5526222101128359 -0.7813613608703222 -0.2287391507574863 -621787.7966426248 159075.36562034936 16.053516847409163 22933.595496298807 
9.09318637274549 -429269.9668932033 -0.5394365497593685 -0.7729475816572634 -0.2335110318978949 -615092.3276807602 159075.36562034942 18.709799757215265 26728.285367450382 
9.118236472945892 -418670.8109068698 -0.5261172575270014 -0.7635516764378708 -0.23743441891086936 -607615.3070004492 159075.36562034942 20.893765695274247 29848.236707534645 
9.143286573146293 -407967.93972525274 -0.512667632936407 -0.7533441816295283 -0.24067654869312127 -599492.4433037938 159075.36562034936 22.698507615403347 32426.439450576217 
9.168336673346694 -397164.00471631374 -0.4990910077948293 -0.7424621578485455 -0.24337115005371623 -590832.8060701567 159075.36562034936 24.198466087184567 34569.23726740653 
9.193386773547095 -386261.68228404387 -0.4853907453707148 -0.7310158983522663 -0.24562515298155152 -581724.1639701101 159075.36562034942 25.453164031180055 36361.6629016858 
9.218436873747494 -375263.6732054521 -0.4715702395605477 -0.7190942942265595 -0.24752405466601174 -572237.2543502548 159075.36562034936 26.510193731505233 37871.705330721765 
9.243486973947896 -364172.7019615119 -0.4576329140480925 -0.7067691252482973 -0.2491362112002048 -562429.1977965028 159075.36562034936 27.407605826170776 39153.722608815406 
9.268537074148297 -352991.51606224634 -0.44358222145627063 -0.6940984915104649 -0.25051627005419425 -552346.228937305 159075.36562034936 28.17582000429358 40251.171434705124 
9.293587174348698 -341722.88536609436 -0.42942164249185166 -0.6811295578351603 -0.2517079153433086 -542025.8803803088 159075.36562034936 28.839153168487673 41198.79024069668 
9.318637274549099 -330369.60139375075 -0.41515468508319825 -0.6679007485588785 -0.25274606347568024 -531498.7292687409 159075.36562034942 29.41704164909411 42024.3452129916 
9.3436873747495 -318934.4766366388 -0.400784883511268 -0.6544435027289226 -0.2536586192176546 -520789.79402372905 159075.36562034936 29.92501872361206 42750.02674801724 
9.3687374749499 -307420.3438601829 -0.38631579753407946 -0.6407836777191089 -0.25446788018502947 -509919.65130730835 159075.36562034942 30.37549643124127 43393.56633034467 
9.3937875751503 -295830.0554020615 -0.37175101150487116 -0.6269426716529773 -0.2551916601481062 -498905.329219326 159075.36562034936 30.77839086423567 43969.129806050965 
9.418837675350701 -284166.4824656152 -0.3570941334841718 -0.6129383209304603 -0.2558441874462885 -487761.0215271855 159075.36562034936 31.141622273263426 44488.03181894776 
9.443887775551103 -272432.5144085776 -0.34234879434599313 -0.5987856178830343 -0.25643682353704117 -476498.6587582429 159075.36562034942 31.471515049986166 44959.30721426596 
9.468937875751504 -260631.05802730643 -0.3275186468783684 -0.584497284568063 -0.25697863768969464 -465128.36481129396 159075.3656203494 31.773117632204183 45390.16804600599 
9.493987975951905 -248765.03683670014 -0.3126073648784686 -0.5700842315034114 -0.2574768666249428 -453658.8220063468 159075.3656203494 32.05045836365352 45786.369090933615 
9.519038076152304 -236837.39034597029 -0.2976186422425114 -0.5555559243772359 -0.2579372821347245 -442097.56290329393 159075.36562034942 32.30675013079039 46152.50018684341 
9.544088176352705 -224851.07333044882 -0.28255619205068716 -0.540920677156112 -0.25836448510542487 -430451.2035501827 159075.36562034942 32.54455403174692 46492.22004535275 
9.569138276553106 -212809.0550996235 -0.2674237456473451 -0.5261858863262473 -0.2587621406789022 -418725.6298866368 159075.36562034942 32.76591027946909 46808.44325638443 
9.594188376753507 -200714.31876155635 -0.2522250517166342 -0.5113582180525148 -0.2591331663358806 -406926.1466804329 159075.36562034936 32.97244289893979 47103.48985562828 
9.619238476953909 -188569.86048390236 -0.23696387535387195 -0.496443757680723 -0.25947988232685104 -395057.59649774677 159075.3656203494 33.165443465021 47379.20495003001 
9.64428857715431 -176378.6887516805 -0.2216439971328321 -0.4814481291215079 -0.2598041319886758 -383124.4547059313 159075.3656203494 33.34593807707707 47637.054395824394 
9.669338677354709 -164143.8236219939 -0.20626921216919794 -0.46637659014503896 -0.26010737797584105 -371130.90530671104 159075.3656203494 33.51474092640887 47878.201323441244 
9.69438877755511 -151868.2959758894 -0.1908433291804218 -0.45123410840867584 -0.26039077922825404 -359080.9014371301 159075.3656203494 33.672497140625524 48103.56734375076 
9.719438877755511 -139555.14676753603 -0.17537016954221463 -0.43602542207434614 -0.2606552525321315 -346978.21360737784 159075.3656203494 33.81971705170848 48313.8815024407 
9.744488977955912 -127207.42627089882 -0.1598535663418884 -0.4207550881002628 -0.2609015217583744 -334826.4681301555 159075.36562034936 33.956803604711865 48509.71943530267 
9.769539078156313 -114828.19332411258 -0.14429736342880825 -0.40542752067412297 -0.26113015724531474 -322629.17770487565 159075.36562034942 34.084074280293336 48691.53468613335 
9.794589178356714 -102420.51457173354 -0.1287054144621778 -0.39004702176100536 -0.2613416072988276 -310389.76572693157 159075.3656203494 34.20177862935353 48859.68375621933 
9.819639278557114 -89987.46370505162 -0.11308158195638733 -0.3746178053441899 -0.2615362233878026 -298111.58557794825 159075.36562034936 34.31011229817437 49014.44614024909 
9.844689378757515 -77532.12070066044 -0.09742973632417279 -0.35914401662118156 -0.2617142802970088 -285797.93590150954 159075.36562034936 34.40922824657721 49156.04035225316 
9.869739478957916 -65057.57105747389 -0.08175375491782237 -0.34362974716457756 -0.2618759922467552 -273452.07266780525 159075.3656203494 34.499245720982664 49284.63674426096 
9.894789579158317 -52566.90503236758 -0.06605752106865533 -0.328079046855284 -0.2620215257866287 -261077.21866979357 159075.36562034942 34.58025743175138 49400.36775964483 
9.919839679358718 -40063.21687464876 -0.05034492312502847 -0.31249593323400515 -0.2621510101089767 -248676.5709648882 159075.3656203494 34.652335294217096 49503.33613459586 
9.94488977955912 -27549.604059529393 -0.03461985348909003 -0.2968843987876336 -0.2622645452985436 -236253.30667328957 159075.3656203494 34.71553502087295 49593.621458389935 
9.969939879759519 -15029.16652080785 -0.018886207652539046 -0.28124841658379307 -0.262362208931254 -223810.58746181725 159075.3656203494 34.76989979460576 49671.28542086537 
9.99498997995992 -2505.0058829338304 -0.003147883231609654 -0.2655919445840891 -0.26244406135247944 -211351.5629762897 159075.3656203494 34.81546320685973 49736.37600979963 
10.02004008016032 10019.77530733427 0.012591220998456703 -0.24991892890051168 -0.26251014989896837 -198879.37343289063 159075.3656203494 34.852251607787395 49788.93086826772 
10.045090180360722 22542.07434951459 0.028327206069243983 -0.2342333062065012 -0.2625605122757452 -186397.15153683687 159075.3656203494 34.880285986011245 49828.979980016076 
10.070140280561123 35058.78915801451 0.04405617378502875 -0.21853900547192748 -0.26259517925695625 -173908.02386303313 159075.3656203494 34.89958347205833 49856.547817226194 
10.095190380761524 47566.81903059597 0.05977422768846219 -0.20283994915737258 -0.26261417684583477 -161415.1118064537 159075.3656203494 34.910158540711684 49871.65505815956 
10.120240480961924 60063.06541649322 0.07547747402581531 -0.18714005397605835 -0.26261752800187366 -148921.53218846655 159075.3656203494 34.91202397244653 49874.319960637906 
10.145290581162325 72544.43268400809 0.09116202271156765 -0.1714432313101062 -0.26260525402167384 -136430.3975880833 159075.3656203494 34.90519162208394 49864.55946011993 
10.170340681362726 85007.82888736803 0.10682398829206945 -0.1557533873505336 -0.26257737564260303 -123944.81645336586 159075.3656203494 34.889673033145954 49842.39004735137 
10.195390781563127 97450.1665326818 0.12245949090807004 -0.1400744230165063 -0.26253391392457637 -111467.89303717024 159075.3656203494 34.86547992870177 49807.82846957396 
10.220440881763528 109868.3633427878 0.1380646572558545 -0.1244102336983341 -0.26247489095418863 -99002.72719262936 159075.3656203494 34.83262460332511 49760.89229046446 
10.245490981963929 122259.34302081176 0.15363562154675872 -0.10876470885981675 -0.26240033040657545 -86552.41405671058 159075.3656203494 34.79112023585596 49701.6003369371 
10.270541082164328 134620.03601223865 0.16916852646481695 -0.09314173152847517 -0.2623102579932921 -74120.04364455496 159075.3656203494 34.74098113871385 49629.9730553055 
10.29559118236473 146947.3802653254 0.1846595241223248 -0.07754517769652657 -0.26220470181885136 -61708.70037278862 159075.3656203494 34.68222295636577 49546.032794808256 
10.32064128256513 159238.32198963786 0.20010477701304494 -0.061978915650958324 -0.2620836926640033 -49321.46252641278 159075.3656203494 34.614862823014754 49449.80403287823 
10.345691382765532 171489.81641255767 0.2155004589628614 -0.04644680524738882 -0.2619472642102502 -36961.40168096066 159075.3656203494 34.53891948757695 49341.313553681364 
10.370741482965933 183698.8285335483 0.2308427560776186 -0.03095269713954643 -0.261795453217165 -24631.58208933654 159075.3656203494 34.45441341238614 49220.59058912307 
10.395791583166332 195862.3338759935 0.24612786768790898 -0.015500431973858862 -0.2616282996617678 -12335.060040890428 159075.3656203494 34.36136685077863 49087.66692968376 
10.420841683366733 207977.31923644507 0.261352007290606 -9.38395567852953e-05 -0.26144584684739125 -74.88319880209701 159075.3656203494 34.25980390769304 48942.57701099007 
10.445891783567134 220040.7834310617 0.2765114034868664 0.01526326199893164 -0.2612481414879348 12145.910079309917 159075.3656203494 34.14975058657105 48785.3579808158 
10.470941883767535 232049.7380390783 0.29160230091640177 0.030567067144144058 -0.26103523377225774 24324.29143361535 159075.3656203494 34.031234825201835 48616.04975028835 
10.495991983967937 244001.20814311248 0.3066209611877745 0.04581378377526892 -0.2608071774125056 36457.24320392167 159075.3656203494 33.904286522623146 48434.69503231879 
10.521042084168338 255892.23306612964 0.321563663804496 0.06099963412509369 -0.26056402967940234 48541.759138554684 159075.3656203494 33.76893755876675 48241.33936966679 
10.546092184368737 267719.8671048696 0.33642670708667766 0.0761208556597567 -0.260305851426921 60574.84510815278 159075.3656203494 33.62522180819148 48036.031154559256 
10.571142284569138 279481.1802595779 0.35120640908803785 0.09117370197974131 -0.2600327071082965 72553.51982265533 159075.3656203494 33.473175148996894 47818.82164142415 
10.59619238476954 291173.25895983167 0.3658991085080022 0.10615444372308502 -0.2597446647849172 84474.81555005361 159075.3656203494 33.3128354677726 47589.764953960876 
10.62124248496994 302793.2067863118 0.38050116559870895 0.12105936946935719 -0.25944179612935175 96335.77883575343 159075.3656203494 33.14424266128338 47348.918087547696 
10.646292585170341 314338.14518831106 0.39500896306665595 0.13588478664316578 -0.25912417642349017 108133.47122156298 159075.3656203494 32.96743863543425 47096.340907763224 
10.671342685370742 325805.21419683076 0.409418906968805 0.1506270224161831 -0.2587918845526219 119864.96996350208 159075.3656203494 32.78246730197411 46832.09614567731 
10.696392785571142 337191.5731330568 0.4237274276028787 0.16528242460682216 -0.25844500299605655 131527.36874774194 159075.3656203494 32.589374573274554 46556.24939039222 
10.721442885771543 348494.4013120763 0.4379309803916768 0.17984736257684245 -0.25808361781483435 143117.7784041012 159075.3656203494 32.388208355489155 46268.869079270225 
10.746492985971944 359710.8987416247 0.4520260467611481 0.1943182281242361 -0.257707818636912 154633.32761658254 159075.3656203494 32.17901854030673 45970.02648615248 
10.771543086172345 370838.2868157144 0.4660091350120292 0.20869143637186935 -0.25731769864015985 166071.16363053065 159075.3656203494 31.9618569954872 45659.795707838864 
10.796593186372746 381873.80900296965 0.4798767811848325 0.22296342665138325 -0.25691335453344927 177428.45295601836 159075.3656203494 31.736777554333262 45338.25364904753 
10.821643286573147 392814.73152948293 0.4936255499179482 0.23713066338193073 -0.2564948865360175 188702.38206712343 159075.3656203494 31.50383600420412 45005.4800060059 
10.846693386773547 403658.34405603865 0.5072520352986689 0.2511896369433644 -0.25606239835530453 199890.1580967891 159075.3656203494 31.2630900741782 44661.557248826 
10.871743486973948 414401.96034953813 0.5207528617069271 0.2651368645435318 -0.25561599716339534 210989.00952699603 159075.3656203494 31.01459942193951 44306.57060277074 
10.896793587174349 425042.9189484377 0.5341246846515095 0.2789688910793409 -0.2551557935721686 221996.18687397617 159075.36562034936 30.75842561994456 43940.60802849224 
10.92184368737475 435578.58382206503 0.5473641915985782 0.2926822899913165 -0.2546819016072617 232908.96336824753 159075.36562034942 30.49463214092897 43563.76020132712 
10.946893787575151 446006.34502363007 0.5604681027922683 0.30627366411135565 -0.2541944386809127 243724.63562923597 159075.36562034942 30.223284342791285 43176.12048970185 
10.971943887775552 456323.6193367681 0.5734331720671584 0.3197396465034174 -0.253693525563741 254440.52433427566 159075.36562034936 29.944449452883134 42777.7849326902 
10.996993987975952 466527.8509154725 0.586256187652433 0.33307690129690065 -0.2531792863555324 265053.9748817893 159075.36562034942 29.658196551747462 42368.85221678209 
11.022044088176353 476616.51191724103 0.5989339729675186 0.3462821245124679 -0.2526518484550507 275562.35804845835 159075.36562034942 29.364596556313828 41949.4236518769 
11.047094188376754 486587.1031292814 0.6114633874089958 0.3593520448800725 -0.25211134252892325 285963.0706401883 159075.36562034936 29.063722202578735 41519.603146541056 
11.072144288577155 496437.15458763094 0.6238413271286087 0.37228342464898045 -0.2515579024796283 296253.5361367035 159075.36562034936 28.755648027785146 41079.49718255022 
11.097194388777556 506164.22618903144 0.6360647258021694 0.38507306038955674 -0.2509916654126127 306431.20532958856 159075.36562034936 28.440450352118944 40629.21478874136 
11.122244488977957 515765.90829539864 0.6481305553891565 0.397717783786606 -0.25041277160255054 316493.55695360876 159075.36562034936 28.118207259926386 40168.867514180565 
11.147294589178356 525239.8223307502 0.6600358268828372 0.41021446242406 -0.24982136445877723 326438.0983111445 159075.36562034942 27.788998580473066 39698.56940067581 
11.172344689378757 534583.6213704424 0.6717775910507239 0.4225600005608124 -0.2492175904899115 336262.3658895813 159075.36562034942 27.452905868250358 39218.43695464338 
11.197394789579159 543794.990722558 0.6833529391651672 0.43475133989749043 -0.24860159926767672 345963.9259714869 159075.36562034942 27.110012382837162 38728.589118338816 
11.22244488977956 552871.6485013122 0.6947590037239204 0.4467854603339801 -0.24797354338994032 355540.3752374311 159075.36562034942 26.76040306832436 38229.14724046338 
11.24749498997996 561811.3461923386 0.7059929591604972 0.4586593807175069 -0.2473335784429903 364989.341361289 159075.36562034942 26.404164532317466 37720.235046167814 
11.272545090180362 570611.8692096944 0.7170520225441264 0.47037015958108014 -0.24668186296304623 374308.4835978771 159075.36562034942 26.04138502451037 37201.978606443394 
11.297595190380761 579271.0374444742 0.7279334542691592 0.48191489587212016 -0.24601855839703907 383495.49336277565 159075.36562034942 25.672154414853974 36674.50630693425 
11.322645290581162 587786.7058048766 0.7386345587337382 0.49329072967108595 -0.24534382906265223 392548.09480419505 159075.36562034942 25.296564171312586 36137.948816160846 
11.347695390781563 596156.7647475934 0.7491526850075593 0.5044948428999132 -0.24465784210764607 401464.0453667324 159075.36562034942 24.91470733722202 35592.43905317432 
11.372745490981965 604379.1408003997 0.7594852274885788 0.5155244600201013 -0.2439607674684775 410241.13634689205 159075.36562034942 24.52667850825494 35038.11215464992 
11.397795591182366 612451.7970758048 0.7696296265484861 0.5263768487202638 -0.2432527778282223 418877.1934402203 159075.36562034942 24.132573808998238 34475.105441426065 
11.422845691382767 620372.7337756365 0.7795833691667825 0.5370493205929731 -0.24253404857380945 427370.0772799219 159075.36562034942 23.73249086914723 33903.55838449605 
11.447895791583166 628139.9886864428 0.7893439895533219 0.5475392318007332 -0.2418047577525887 435717.68396682426 159075.36562034942 23.32652879932894 33323.612570469915 
11.472945891783567 635751.6376655841 0.7989090697591517 0.5578439837309178 -0.24106508602823384 443917.94559056 159075.36562034942 22.914788166555702 32735.411666508153 
11.497995991983968 643205.7951178869 0.808276240275494 0.5679610236394982 -0.24031521663599587 451968.8307418304 159075.36562034942 22.497370969316382 32139.101384737696 
11.52304609218437 650500.6144627528 0.8174431806207323 0.5778878452834182 -0.2395553353373141 459868.3450156328 159075.36562034942 22.07438061231073 31534.829446158194 
11.54809619238477 657634.2885916076 0.8264076199152578 0.5876219895414482 -0.23878563037380962 467614.5315053205 159075.36562034942 21.64592188083972 30922.74554405675 
11.57314629258517 664605.0503155607 0.8351673374440161 0.597161045023365 -0.23800629242065108 475205.47128737305 159075.36562034942 21.212100914846417 30303.001306923452 
11.598196392785571 671411.1728031872 0.84372016320664 0.6065026486673122 -0.23721751453932782 482639.2838967605 159075.36562034942 20.773025182626196 29675.750260894572 
11.623246492985972 678050.9700083027 0.8520639784550068 0.6156444863251846 -0.23641949212982216 489914.12779277726 159075.36562034942 20.328803454205264 29041.14779172181 
11.648296593186373 684522.7970876414 0.8601967162181084 0.6245842933358992 -0.2356124228822093 497028.2008152372 159075.36562034942 19.87954577439626 28399.351106280377 
11.673346693386774 690825.0508083247 0.8681163618140915 0.6333198550864068 -0.2347965067276847 503979.7406309122 159075.36562034942 19.425363435539257 27750.519193627515 
11.698396793587175 696956.1699450224 0.8758209533493447 0.6418490075603057 -0.23397194578903902 510767.025170105 159075.36562034942 18.966368949932573 27094.812785617967 
11.723446893787575 702914.6356667042 0.8833085822045055 0.6501696378739205 -0.23313894433058502 517388.37305324746 159075.36562034942 18.502676021959754 26432.394317085364 
11.748496993987976 708698.9719128963 0.8905773935072776 0.6582796847997168 -0.23229770870756083 523842.14400742075 159075.36562034942 18.034399519924264 25763.427885606096 
11.773547094188377 714307.7457593351 0.8976255865919252 0.6661771392769161 -0.23144844731500902 530126.7392726896 159075.36562034942 17.561655447593967 25088.07921084853 
11.798597194388778 719739.5677729388 0.904451415445343 0.6738600449091903 -0.23059137053615275 536240.6019981552 159075.36562034942 17.084560915463044 24406.51559351864 
11.823647294589179 724993.0923560065 0.9110531891395905 0.6813264984493096 -0.22972669069028095 542182.2176276263 159075.36562034942 16.60323411174326 23718.905873918946 
11.84869739478958 730067.0180795538 0.9174292722507732 0.6885746502706247 -0.2288546219801485 547950.1142748113 159075.36562034942 16.117794273083877 23025.420390119827 
11.87374749498998 734960.0880057106 0.9235780852641794 0.6956027048252639 -0.22797538043891552 553542.8630879418 159075.36562034942 15.628361655035123 22326.23093576446 
11.89879759519038 739671.0899990967 0.9294981049655668 0.7024089210889355 -0.22708918387663135 558959.0786037343 159075.36562034942 15.135057502257563 21621.51071751081 
11.923847695390782 744198.857027095 0.935187864818497 0.7089916129922219 -0.22619625182627512 564197.4190906029 159075.36562034942 14.638004018486946 20911.434312124213 
11.948897795591183 748542.2674489578 0.9406459553276367 0.7153491498382621 -0.22529680548937459 569256.5868810411 159075.36562034942 14.137324336261727 20196.177623231044 
11.973947895791584 752700.2452936639 0.9458710243879239 0.721479956706715 -0.22439106768120887 574135.3286930851 159075.36562034942 13.633142486419986 19475.917837742843 
11.998997995991985 756671.760526463 0.9508617776195166 0.7273825148439071 -0.22347926277560948 578832.4359407842 159075.36562034942 13.125583367373476 18750.83338196211 
12.024048096192384 760455.8293040408 0.9556169786884433 0.7330553620390639 -0.22256161664937946 583346.7450335955 159075.36562034942 12.614772714167216 18021.103877381738 
12.049098196392785 764051.5142182433 0.9601354496128762 0.7384970929865385 -0.22163835662633768 587677.1376646368 159075.36562034942 12.100837067332769 17286.910096189673 
12.074148296593187 767457.9245282944 0.9644160710549438 0.7437063596339384 -0.22070971142100537 591822.5410877172 159075.36562034942 11.583903741540333 16548.433916486192 
12.099198396793588 770674.2163814544 0.9684577825980191 0.7486818715160728 -0.21977591108194627 595781.9283830833 159075.36562034942 11.064100794059277 15805.858277227542 
12.124248496993989 773699.5930220655 0.9722595830094135 0.7534223960746326 -0.21883718693478094 599554.3187118137 159075.36562034942 10.541556993036517 15059.367132909314 
12.14929859719439 776533.3049889259 0.9758205304884048 0.7579267589635266 -0.2178937715248782 603138.7775587963 159075.36562034942 10.016401785596255 14309.145407994654 
12.17434869739479 779174.6503009503 0.9791397428995446 0.7621938443397942 -0.21694589855975044 606534.4169642311 159075.36562034942 9.488765265772772 13555.37895110396 
12.19939879759519 781622.9746310697 0.982216397991188 0.7662225951400308 -0.2159938028511572 609740.3957436009 159075.36562034942 8.958778142283943 12798.254488977065 
12.224448897795591 783877.671468322 0.9850497335991816 0.7700120133422452 -0.21503772025693635 612755.9196960522 159075.36562034942 8.426571706149925 12037.959580214183 
12.249498997995993 785938.1822681024 0.9876390478356746 0.7735611602130973 -0.2140778876225773 615580.2418011397 159075.36562034942 7.8922777981706105 11274.68256881516 
12.274549098196394 787803.9965905276 0.989983699262992 0.7768691565404438 -0.21311454272254826 618212.6624038811 159075.36562034942 7.356028776264538 10508.61253752077 
12.299599198396795 789474.6522268838 0.992083107052534 0.7799351828511422 -0.21214792420139184 620652.5293880798 159075.36562034942 6.817957482680366 9739.939260971953 
12.324649298597194 790949.7353141287 0.9939367511286632 0.7827584796140541 -0.2111782715146091 622899.2383378695 159075.36562034942 6.278197211089122 8968.853158698746 
12.349699398797595 792228.8804374151 0.99554417229754 0.7853383474282002 -0.2102058248693398 624952.232687444 159075.36562034942 5.736881673563628 8195.545247948043 
12.374749498997996 793311.770720613 0.9969049723608753 0.7876741471960196 -0.2092308251648557 626811.0038589316 159075.36562034942 5.194144967455076 7420.2070963643955 
12.399799599198397 794198.1379048079 0.9980188142145753 0.7897653002816895 -0.20825351393288583 628475.0913883831 159075.36562034942 4.650121542173217 6643.030774533168 
12.424849699398798 794887.7624147559 0.9988854219322504 0.7916112886544684 -0.207274133277782 629944.0830398399 159075.36562034942 4.104946165880513 5864.208808400735 
12.4498997995992 795380.4734132766 0.9995045808335686 0.7932116550170246 -0.20629292581654401 631217.6149074548 159075.36562034942 3.558753892106089 5083.934131580128 
12.474949899799599 795676.1488435748 0.9998761375374374 0.794566002918721 -0.2053101346187164 632295.3715056416 159075.36562034942 3.0116800262902554 4302.400037557508 
12.5 795774.7154594767 1.0 0.795673996853825 -0.204326003146175 633177.0858472275 159075.36562034942 2.463860092265208 3519.8001318074407 


==> data/cell_coupling_f1em2_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.250501002004008 12524.53296808038 0.015738792304865797 1.5738792304865795e-08 -0.015738776566073493 0.0 12524.53296808038 0.0 0.0 
0.501002004008016 25045.96329716901 0.0314736857185863 3.14736857185863e-08 -0.03147365424490058 0.0 25045.96329716901 0.0 0.0 
0.751503006012024 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
1.002004008016032 50067.11009381971 0.06291618610288616 6.291618610288616e-08 -0.06291612318670005 0.0 50067.11009381971 0.0 0.0 
1.2525050100200399 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
1.503006012024048 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
1.753507014028056 87498.0798139067 0.10995332989863307 1.0995332989863306e-07 -0.10995321994530317 0.0 87498.0798139067 0.0 0.0 
2.004008016032064 99935.8356939691 0.12558307489861198 1.2558307489861198e-07 -0.12558294931553707 0.0 99935.8356939691 0.0 0.0 
2.254509018036072 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
2.5050100200400798 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
2.7555110220440877 137088.2706069797 0.1722702015328868 1.722702015328868e-07 -0.17227002926268528 0.0 137088.2706069797 0.0 0.0 
3.006012024048096 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
3.256513026052104 161691.8739238393 0.20318800130572023 0.0023496474615617804 -0.20083835384415846 1869.6302179107015 159075.3656203494 0.5224489456434984 746.3556366335694 
3.507014028056112 173935.1143604618 0.21857331099045094 0.014013894729549418 -0.20455941626090152 11151.740307512195 159075.3656203494 2.5937902496453984 3705.41464235057 
3.75751503006012 186135.26673390274 0.2339044746180822 0.028298342966498642 -0.20560613165158356 22518.942205815612 159075.3656203494 3.176447722011009 4537.782460015728 
4.008016032064128 198289.3087623288 0.24917769427725214 0.04328931939747179 -0.20588837487978034 34448.38198503074 159075.3656203494 3.333559318341223 4762.22759763032 
4.258517034068136 210394.2295865886 0.2643891864107644 0.05843786566085791 -0.20595132074990652 46503.212027310765 159075.3656203494 3.3685983384130185 4812.283340590027 
4.509018036072144 222447.03051607718 0.27953518275286904 0.07358458985519414 -0.2059505928976749 58556.59216378106 159075.3656203494 3.3681931771387195 4811.7045387696 
4.759519038076152 234444.72577158685 0.29461193126275637 0.08868131279185813 -0.20593061847089822 70570.18257897056 159075.3656203494 3.3570743485428443 4795.82049791835 
5.0100200400801596 246384.34322495872 0.3096156970540306 0.10371161302989401 -0.20590408402413657 82530.91549527954 159075.3656203494 3.3423038638261797 4774.719805465972 
5.260521042084168 258262.9251353531 0.3245427633199344 0.11866814724515796 -0.20587461607477647 94432.94727814101 159075.3656203494 3.3259004354990456 4751.286336427209 
5.511022044088175 270077.5288819558 0.33938943225409496 0.13354617702409993 -0.20584325522999503 106272.50721703238 159075.3656203494 3.308443320877183 4726.347601253119 
5.761523046092184 281825.2276929381 0.35415202596656203 0.14834172175202023 -0.2058103042145418 118046.42763918272 159075.3656203494 3.2901010326613567 4700.144332373367 
6.012024048096192 293503.1113704917 0.3688268873949134 0.16305103200902538 -0.20577585538588805 129751.72485096967 159075.3656203494 3.270924981933486 4672.749974190695 
6.2625250501002 305108.287011757 0.3834103812102008 0.17767043989909656 -0.20573994131110426 141385.48003345664 159075.3656203494 3.2509332972576184 4644.1904246537415 
6.513026052104208 316637.87972546724 0.39789889471751055 0.19219631697026004 -0.2057025777472505 152944.8057562941 159075.3656203494 3.230134749851719 4614.478214073885 
6.7635270541082155 328089.03334413056 0.41228883875091893 0.20662506284245893 -0.20566377590846 164426.83692805783 159075.3656203494 3.2085355820988686 4583.622260141242 
7.014028056112224 339458.91113157436 0.4265766485626178 0.2209531025967241 -0.2056235459658937 175828.72871861426 159075.3656203494 3.186141455808439 4551.630651154914 
7.264529058116231 350744.69648567494 0.4407587847059913 0.23517688666092054 -0.20558189804507074 187147.65646819962 159075.3656203494 3.162958007382972 4518.5114391185325 
7.51503006012024 361943.59363610053 0.45483173391242515 0.24929289140366012 -0.20553884250876503 198380.81616004038 159075.3656203494 3.13899100529383 4484.272864705473 
7.765531062124247 373052.8283368929 0.4687920099616308 0.26329761992572365 -0.20549439003590714 209525.42505014688 159075.3656203494 3.114246394001849 4448.923420002642 
8.016032064128256 384069.64855371777 0.48263615454526937 0.27718760290307554 -0.20544855164219383 220578.72233816315 159075.3656203494 3.088730305429865 4412.471864899808 
8.266533066132263 394991.3251456119 0.49636073812366066 0.29095939943966354 -0.20540133868399713 231537.9698460032 159075.3656203494 3.0624490611387083 4374.9272301981555 
8.517034068136272 405815.152541059 0.5099623607753649 0.3046095979179193 -0.20535276285744564 242400.45269465802 159075.3656203494 3.035409171815873 4336.298816879819 
8.76753507014028 416538.4494082283 0.5234376530394295 0.3181348168433606 -0.20530283619606887 253163.47997630856 159075.3656203494 3.0076173359640803 4296.596194234401 
9.018036072144287 427158.5593192059 0.5367832767500869 0.33153170568211693 -0.20525157106796993 263824.38542080764 159075.36562034936 2.979080438327403 4255.829197610576 
9.268537074148295 437672.85140805965 0.5499959258637029 0.34479694569089697 -0.20519898017280597 274380.5280561468 159075.36562034936 2.949805548210687 4214.007926015268 
9.519038076152304 448078.721022569 0.5630723272777652 0.35792725073911075 -0.2051450765386545 284829.2928626805 159075.36562034942 2.9197999177349265 4171.142739621324 
9.769539078156312 458373.5903694626 0.5760092416417124 0.37091936812292275 -0.20508987351878966 295168.09142092883 159075.36562034942 2.8890709800430425 4127.2442572043465 
10.020040080160319 468554.90915300266 0.5888034641594024 0.38377007937102675 -0.20503338478837568 305394.362552793 159075.36562034942 2.8576263474589316 4082.3233535127597 
10.270541082164328 478620.1552067557 0.6014518253830201 0.3964762010419411 -0.20497562434107902 315505.5729560227 159075.36562034936 2.825473809601845 4036.3911565740646 
10.521042084168336 488566.83511839644 0.613951191998228 0.4090345855126256 -0.2049166064856024 325499.21783177735 159075.36562034942 2.79262133145676 3989.459044938229 
10.771543086172343 498392.4848473889 0.6262984676003678 0.4214421217582281 -0.2048563458421397 335372.82150512876 159075.36562034942 2.7590770514015217 3941.5386448593176 
11.02204408817635 508094.67033538956 0.638490593461515 0.43369573612276113 -0.2047948573387539 345123.93803834624 159075.36562034942 2.7248492791902956 3892.6418274147086 
11.27254509018036 517670.98810922477 0.6505245492882039 0.4457923930805237 -0.2047321562076802 354750.1518368167 159075.36562034936 2.689946493895382 3842.780705564832 
11.523046092184368 527119.0658762911 0.6623973539696282 0.45772909598807654 -0.20466825798155164 364249.0782474475 159075.36562034942 2.654377341806684 3791.9676311524063 
11.773547094188375 536436.563112231 0.6741060663161369 0.4695028878265856 -0.20460317848955129 373618.3641494048 159075.36562034942 2.618150634289708 3740.21519184244 
12.024048096192384 545621.1716407394 0.685647785787841 0.4811108519343495 -0.20453693385349153 382855.6885370403 159075.36562034942 2.5812753456029087 3687.5362080041555 
12.274549098196392 554670.6162053564 0.6970196532131486 0.49255011272932864 -0.20446954048382 391958.7630948615 159075.36562034942 2.543760610674398 3633.943729534855 
12.5250501002004 563582.6550331047 0.708218851497053 0.5038178364214989 -0.20440101507555408 400925.33276440523 159075.36562034942 2.5056157228390643 3579.451032627235 
12.775551102204407 572355.080389833 0.719242606318998 0.5149112317148528 -0.2043313746041452 409753.1763028715 159075.36562034942 2.4668501315364013 3524.071616480574 
13.026052104208416 580985.7191271266 0.7300881868201456 0.5258275504988714 -0.20426063632127422 418440.1068333807 159075.36562034942 2.4274734399696016 3467.8191999565743 
13.276553106212424 589472.4332206505 0.7407529062798783 0.5365640885293015 -0.20418881775057685 426983.9723867175 159075.36562034942 2.3874954027266413 3410.7077181809163 
13.527054108216431 597813.1202997915 0.7512341227813665 0.5471181860980634 -0.20411593668330308 435382.65643442754 159075.36562034942 2.3469259233638162 3352.751319091167 
13.777555110220439 606005.714168467 0.7615292398660368 0.557487228692127 -0.20404201117390985 443634.07841313374 159075.36562034942 2.3057750519523075 3293.964359931868 
14.028056112224448 614048.1853169748 0.7716357071767808 0.5676686476411922 -0.20396705953558858 451736.19423994457 159075.36562034942 2.264052982588751 3234.3614036982162 
14.278557114228455 621938.5414247516 0.7815510210897404 0.5776599207540122 -0.20389110033572821 459686.9968188233 159075.36562034942 2.221770050869612 3173.9572155280175 
14.529058116232463 629674.8278539215 0.791272725334519 0.5874585729432032 -0.20381415239131573 467484.5165377965 159075.36562034942 2.1789367313309635 3112.7667590442343 
14.779559118236472 637255.1281335078 0.8007984116026602 0.5970621768383853 -0.20373623476427494 475126.82175687543 159075.36562034942 2.135563634853649 3050.8051926480703 
15.03006012024048 644677.5644341916 0.8101257201442467 0.6064683533875027 -0.20365736675674395 482612.0192865721 159075.36562034942 2.0916615060348325 2988.087865764047 
15.280561122244487 651940.2980334958 0.8192523403524683 0.6156747724461736 -0.20357756790629467 489938.2548568887 159075.36562034942 2.0472412205260007 2924.630315037144 
15.531062124248495 659041.5297712836 0.8281760113360175 0.6246791533549266 -0.20349685798109085 497103.71357666736 159075.36562034942 2.0023137823391575 2860.448260484511 
15.781563126252504 665979.5004954543 0.8368945224791677 0.6334792655041751 -0.20341525697499263 504106.6203831831 159075.36562034942 1.9568903211204678 2795.5576016006685 
16.03206412825651 672752.4914977297 0.8454057139893989 0.6420729288867957 -0.20333278510260322 510945.24048187165 159075.36562034942 1.9109820893935032 2729.9744134192906 
16.28256513026052 679358.8249394209 0.8537074774324317 0.6504580146381703 -0.20324946279426137 517617.879776081 159075.36562034942 1.8646004597715313 2663.7149425307593 
16.533066132264526 685796.864267071 0.8617977562545387 0.6586324455635596 -0.2031653106909791 524122.8852867419 159075.36562034942 1.8177569221403265 2596.7956030576092 
16.783567134268534 692065.0146178692 0.8696745462920042 0.6665941966526737 -0.20308034963933053 530458.6455618509 159075.36562034942 1.770463080811617 2529.2329725880245 
17.034068136272545 698161.7232147394 0.8773358962676063 0.6743412955813212 -0.20299460068628516 536623.5910756686 159075.36562034942 1.7227306516488174 2461.0437880697395 
17.284569138276552 704085.4797510006 0.8847799082739956 0.6818718231999992 -0.20290808507399638 542616.1946175288 159075.36562034942 1.6745714591642888 2392.24494166327 
17.53507014028056 709834.8167645088 0.8920047382438552 0.6891839140093176 -0.20282082423453762 548434.971670168 159075.36562034942 1.6259974335904497 2322.8534765577856 
17.785571142284567 715408.3100011827 0.899008596406722 0.6962757566221283 -0.20273283978459378 554078.4807774767 159075.36562034942 1.5770206079241391 2252.8865827487707 
18.036072144288575 720804.5787678275 0.9057897477323569 0.7031455942122506 -0.20264415352010623 559545.3239015836 159075.36562034942 1.5276531149457588 2182.3615927796554 
18.286573146292582 726022.286274167 0.9123465123605555 0.7097917249496821 -0.2025547874108734 564834.146769185 159075.36562034942 1.4779071842138816 2111.2959774484025 
18.53707414829659 731060.139964 0.9186772660172913 0.7162125024221837 -0.20246476359510757 569943.6392070323 159075.36562034942 1.4277951390354828 2039.7073414792612 
18.7875751503006 735916.8918353982 0.9247804404170885 0.7224063360431365 -0.20237410437395198 574872.5354664937 159075.36562034942 1.3773293934131199 1967.6134191616 
19.03807615230461 740591.338749868 0.9306545236515261 0.7283716914455706 -0.20228283220595555 579619.6145371125 159075.36562034942 1.3265224489699525 1895.0320699570752 
19.288577154308616 745082.3227303976 0.9362980605637745 0.7341070908622657 -0.20219096970150885 584183.7004490815 159075.36562034942 1.2753868918524205 1821.9812740748866 
19.539078156312623 749388.7312483166 0.941709653109075 0.7396111134918307 -0.20209853961724422 588563.6625645596 159075.36562034942 1.2239353896125864 1748.4791280179807 
19.78957915831663 753509.4974988973 0.946887960701069 0.7448823958506716 -0.20200556485039733 592758.4158577598 159075.36562034942 1.172180688069996 1674.5438400999947 
20.040080160320638 757443.6006656288 0.9518317005438962 0.7499196321107608 -0.20191206843313536 596766.9211837366 159075.36562034942 1.1201356081542382 1600.1937259346262 
20.290581162324646 761190.0661730987 0.9565396479499743 0.7547215744231229 -0.20181807352685133 600588.1855358083 159075.36562034942 1.0678130427287995 1525.4472038982851 
20.541082164328657 764747.96592842 0.9610106366433847 0.7592870332269585 -0.20172360341642626 604221.2622915495 159075.36562034942 1.0152259533973376 1450.3227905676251 
20.791583166332664 768116.4185511416 0.9652435590487877 0.7636148775443268 -0.2016286815044609 607665.2514472926 159075.36562034942 0.9623873672925579 1374.8390961322257 
21.04208416833667 771294.5895915903 0.969237366565798 0.7677040352603187 -0.20153333130547924 610919.2998410824 159075.36562034942 0.9093103738493149 1299.014819784736 
21.29258517034068 774281.6917375828 0.9729910698287468 0.7715534933886448 -0.20143757644010207 613982.6013640236 159075.36562034942 0.8560081215617186 1222.8687450881696 
21.543086172344687 777076.9850094636 0.9765037389517747 0.7751622983225788 -0.2013414406291959 616854.3971599762 159075.36562034942 0.8024938147263477 1146.419735323354 
21.793587174348694 779679.7769434163 0.9797745037591862 0.7785295560711881 -0.20124494768799805 619533.9758135413 159075.36562034942 0.7487807101707877 1069.6867288154112 
22.0440881763527 782089.4227630041 0.9828025540010142 0.7816544324807999 -0.20114812152021433 622020.673526298 159075.36562034942 0.6948821139699085 992.6887342427266 
22.294589178356713 784305.3255388966 0.9855871395537396 0.7845361534416391 -0.20105098611210048 624313.8742812414 159075.36562034942 0.6408113781493497 915.4448259276427 
22.54509018036072 786326.9363367445 0.9881275706061142 0.7871740050795965 -0.20095356552651777 626413.0099953861 159075.36562034942 0.586581897378099 837.97413911157 
22.795591182364728 788153.7543531643 0.9904232178300463 0.7895673339330724 -0.20085588389697384 628317.5606604946 159075.36562034942 0.5322071056502761 760.2958652146801 
23.046092184368735 789785.3270397999 0.9924735125364991 0.7917155471148561 -0.20075796542164293 630027.054471896 159075.36562034942 0.47770047295705603 682.4292470815087 
23.296593186372743 791221.2502154293 0.9942779468163698 0.7936181124589982 -0.20065983435737167 631541.0679453639 159075.36562034942 0.4230755019499141 604.3935742141631 
23.54709418837675 792461.1681660915 0.9958360736663115 0.7952745586526404 -0.20056151501367114 632859.2260220237 159075.36562034942 0.36834572459570547 526.208177993865 
23.797595190380758 793504.7737332052 0.9971475070994674 0.7966844753527742 -0.20046303174669322 633981.2021612647 159075.36562034942 0.3135246988245091 447.8924268921559 
24.04809619238477 794351.808389659 0.998211922241088 0.7978475132878902 -0.20036440895319785 634906.718421632 159075.36562034942 0.25862600517075107 369.4657216725016 
24.298597194388776 795002.0623038566 0.9990290554090124 0.7987633843445034 -0.200265671064509 635635.5455296792 159075.36562034942 0.2036632434092531 290.9474905846473 
24.549098196392784 795455.3743916953 0.9995987041789873 0.7994318616385246 -0.20016684254046269 636167.5029367653 159075.36562034942 0.14865002918596448 212.35718455137786 
24.79959919839679 795711.6323564722 0.9999207274348142 0.7998527795714664 -0.2000679478633478 636502.4588637816 159075.36562034942 0.09359999064535367 133.71427235050524 
25.0501002004008 795770.7727167024 0.9999950454033062 0.800026033871465 -0.1999690115318412 636640.3303337963 159075.36562034942 0.03852676505411024 55.03823579158607 
25.300601202404806 795632.7808218444 0.9998216396740497 0.8000754888380344 -0.19974615083601532 636679.6855230932 158937.37372549134 0.01099740309970164 15.710575856716632 
25.551102204408814 795297.69085593 0.9994005532039665 0.8000896053070863 -0.1993109478968802 636690.9193985602 158602.28375957697 0.0031391910212870042 4.484558601838578 
25.80160320641282 794765.5858290958 0.9987318903066702 0.8000936342820011 -0.1986382560246691 636694.1260902382 158070.1787327428 0.0008960770264321546 1.280110037760221 
26.052104208416832 794036.5975570201 0.9978158166266279 0.8000947836212033 -0.19772103300542454 636695.0414352185 157341.19046066713 0.0002557837455139559 0.36540535073422276 
26.30260521042084 793110.9066282677 0.9966525590981226 0.8000951107964638 -0.19655744830165878 636695.3027189705 156415.4995319147 7.301305863079941e-05 0.10430436947257059 
26.553106212424847 791988.7423595549 0.9952424058890388 0.8000952031100123 -0.19514720277902653 636695.3773019972 155293.33526320185 2.0841460120814573e-05 0.029773514458306536 
26.803607214428855 790670.3827389409 0.9935857063294747 0.8000952282065925 -0.19349047812288223 636695.3985916021 153974.97564258787 5.949161247259288e-06 0.008498801781798983 
27.054108216432862 789156.1543569639 0.9916828708252043 0.8000952339404377 -0.19158763688476665 636695.4046686855 152460.74726061092 1.6981784990489493e-06 0.002425969284355642 
27.30460921843687 787446.4323257369 0.9895343707560109 0.8000952339718159 -0.189439136784195 636695.4064033793 150751.02522938384 4.847423269626816e-07 0.0006924890385181168 
27.555110220440877 785541.6401860217 0.9871407383589129 0.8000952322004262 -0.1870455061584867 636695.4068985449 148846.23308966868 1.383689068449516e-07 0.00019766986692135941 
27.805611222444888 783442.2498023085 0.9845025665963169 0.8000952297398727 -0.18440733685644417 636695.407039889 146746.8427059555 3.949716306872992e-08 5.642451866961418e-05 
28.056112224448896 781148.781245923 0.9816205090091249 0.8000952269085158 -0.18152528210060914 636695.4070802354 144453.37414957 1.127439693749774e-08 1.6106281339282486e-05 
28.306613226452903 778661.8026661916 0.9784952795548371 0.8000952237977588 -0.1784000557570783 636695.4070917523 141966.39556983858 3.21826428821708e-09 4.5975204117386865e-06 
28.55711422845691 775981.9301496968 0.9751276524306862 0.800095220434263 -0.17503243199642327 636695.4070950398 139286.52305334376 9.186473334609784e-10 1.3123533335156835e-06 
28.807615230460918 773109.8275676571 0.9715184618818493 0.8000952168262515 -0.1714232450555978 636695.4070959782 136414.4204713041 2.622050081335991e-10 3.7457858304799877e-07 
29.058116232464926 770046.2064114695 0.9676686019947849 0.8000952129767283 -0.16757338901805663 636695.407096246 133350.79931511648 7.484930196721535e-11 1.0692757423887907e-07 
29.308617234468933 766791.8256164556 0.9635790264757451 0.8000952088872488 -0.16348381758849628 636695.4070963225 130096.41852010263 2.1362269722941272e-11 3.051752817563039e-08 
29.559118236472944 763347.4913738541 0.9592507484145193 0.8000952045589981 -0.15915554385552122 636695.4070963443 126652.0842775011 6.090222706649136e-12 8.70031815235591e-09 
29.80961923847695 759714.0569311075 0.9546848400334661 0.8000951999930976 -0.15458964004036846 636695.4070963506 123018.64983475453 1.7433843625904194e-12 2.4905490894148852e-09 
30.06012024048096 755892.4223804907 0.9498824324218971 0.8000951951906922 -0.1497872372312049 636695.4070963523 119197.01528413768 4.881476215253175e-13 6.973537450361679e-10 
30.310621242484967 751883.5344361372 0.9448447152558788 0.8000951901529758 -0.14474952510290295 636695.4070963529 115188.12733978417 1.3947074900723356e-13 1.9924392715319083e-10 
30.561122244488974 747688.3861995125 0.9395729365035187 0.8000951848811971 -0.13947775162232157 636695.407096353 110992.97910315951 2.3245124834538927e-14 3.320732119219847e-11 
30.81162324649298 743308.0169133993 0.9340684021158132 0.8000951793766627 -0.13397322273915047 636695.407096353 106612.60981704632 0.0 0.0 
31.06212424849699 738743.5117044513 0.9283324757031318 0.8000951736407363 -0.12823730206239548 636695.407096353 102048.10460809828 0.0 0.0 
31.312625250501 733996.0013143793 0.9223665781974153 0.8000951676748389 -0.1222714105225764 636695.407096353 97300.59421802626 0.0 0.0 
31.563126252505008 729066.6618198395 0.9161721875001768 0.8000951614804481 -0.11607702601972869 636695.407096353 92371.25472348649 0.0 0.0 
31.813627254509015 723956.714341089 0.9097508381163879 0.8000951550590988 -0.10965568305728912 636695.407096353 87261.307244736 0.0 0.0 
32.06412825651302 718667.4247394844 0.903104120774344 0.8000951484123815 -0.10300897236196249 636695.407096353 81972.01764313143 0.0 0.0 
32.31462925851703 713200.1033038964 0.896233682031601 0.8000951415419427 -0.09613854048965831 636695.407096353 76504.69620754337 0.0 0.0 
32.56513026052104 707556.1044261177 0.8891412238670816 0.8000951344494845 -0.08904608941759706 636695.407096353 70860.69732976472 0.0 0.0 
32.815631262525045 701736.8262653482 0.881828503259454 0.8000951271367639 -0.08173337612269016 636695.407096353 65041.41916899523 0.0 0.0 
33.06613226452905 695743.7104018343 0.874297331751883 0.8000951196055924 -0.07420221214629052 636695.407096353 59048.30330548133 0.0 0.0 
33.31663326653306 689578.2414797549 0.8665495750032666 0.8000951118578357 -0.06645446314543091 636695.407096353 52882.8343834019 0.0 0.0 
33.56713426853707 683241.9468394368 0.8585871523260651 0.800095103895413 -0.05849204843065203 636695.407096353 46546.53974308376 0.0 0.0 
33.817635270541075 676736.3961389954 0.85041203621084 0.8000950957202969 -0.05031694049054314 636695.407096353 40040.98904264241 0.0 0.0 
34.06813627254509 670063.2009654908 0.8420262518376188 0.8000950873345125 -0.0419311645031063 636695.407096353 33367.793869137764 0.0 0.0 
34.3186372745491 663224.0144356978 0.8334318765742077 0.8000950787401373 -0.0333367978340704 636695.407096353 26528.607339344802 0.0 0.0 
34.569138276553105 656220.5307865875 0.8246310394615752 0.8000950699393001 -0.024535969522275103 636695.407096353 19525.123690234497 0.0 0.0 
34.81963927855711 649054.4849556225 0.8156259206864362 0.8000950609341814 -0.015530859752254877 636695.407096353 12359.077859269455 0.0 0.0 
35.07014028056112 641727.6521509693 0.8064187510411646 0.8000950517270117 -0.006323699314152886 636695.407096353 5032.245054616244 0.0 0.0 
35.32064128256513 634241.8474117363 0.7970118113711717 0.800095042320072 0.003083230948900284 636695.407096353 -2453.5596846167464 0.0 0.0 
35.571142284569135 626598.9251583419 0.7874074320098831 0.8000950327156927 0.012687600705809654 636695.407096353 -10096.48193801113 0.0 0.0 
35.82164328657314 618800.778733129 0.7776079922014565 0.8000950229162529 0.022487030714796408 636695.407096353 -17894.62836322398 0.0 0.0 
36.07214428857715 610849.3399313369 0.767615919511385 0.8000950129241802 0.0324790934127952 636695.407096353 -25846.06716501608 0.0 0.0 
36.32264529058116 602746.5785225476 0.7574336892251277 0.8000950027419499 0.04266131351682223 636695.407096353 -33948.8285738054 0.0 0.0 
36.573146292585164 594494.5017627241 0.7470638237349194 0.8000949923720844 0.05303116863716495 636695.407096353 -42200.90533362888 0.0 0.0 
36.82364729458917 586095.153896964 0.7365088919149126 0.8000949818171526 0.0635860899022399 636695.407096353 -50600.25319938897 0.0 0.0 
37.07414829659318 577550.6156530885 0.7257715084848021 0.8000949710797691 0.07432346259496703 636695.407096353 -59144.79144326446 0.0 0.0 
37.32464929859719 568863.0037261944 0.7148543333620941 0.8000949601625941 0.08524062680049993 636695.407096353 -67832.40337015863 0.0 0.0 
37.5751503006012 560034.4702542953 0.7037600710031783 0.8000949490683317 0.0963348780651534 636695.407096353 -76660.93684205774 0.0 0.0 
37.82565130260521 551067.202285185 0.6924914697333671 0.8000949377997304 0.10760346806636334 636695.407096353 -85628.20481116802 0.0 0.0 
38.07615230460922 541963.4212346496 0.6810513210660663 0.8000949263595818 0.11904360529351554 636695.407096353 -94731.9858617034 0.0 0.0 
38.326653306613224 532725.3823361682 0.6694424590112479 0.8000949147507197 0.13065245573947182 636695.407096353 -103970.02476018481 0.0 0.0 
38.57715430861723 523355.3740822353 0.6576677593733954 0.80009490297602 0.14242714360262465 636695.407096353 -113340.03301411768 0.0 0.0 
38.82765531062124 513855.71765744383 0.6457301390390946 0.8000948910383997 0.1543647519993051 636695.407096353 -122839.68943890918 0.0 0.0 
39.07815631262525 504228.7663634705 0.6336325552544493 0.8000948789408159 0.1664623236863666 636695.407096353 -132466.6407328825 0.0 0.0 
39.328657314629254 494476.90503610374 0.6213780048924965 0.8000948666862656 0.1787168617937691 636695.407096353 -142218.50206024927 0.0 0.0 
39.57915831663326 484602.5494544607 0.6089695237108073 0.8000948542777844 0.19112533056697711 636695.407096353 -152092.85764189233 0.0 0.0 
39.82965931863727 474608.14574253815 0.5964101855994527 0.7973903667606893 0.20098018116123662 634543.2521542218 -159075.36562034942 -0.6013975756309838 -859.1393937585484 
40.080160320641276 464496.16976324795 0.5837031018195269 0.7875385079488221 0.20383540612929518 626703.3942835792 -159075.36562034942 -2.190767692602473 -3129.6681322892478 
40.330661322645284 454269.12650508224 0.5708514202324075 0.7755431209052636 0.20469170067285603 617157.7692535834 -159075.36562034942 -2.667426790952567 -3810.60970136081 
40.58116232464929 443929.54946156655 0.5578583245199537 0.7628348194867846 0.2049764949668309 607044.8245349523 -159075.36562034936 -2.825958446213039 -4037.0834945900565 
40.8316633266533 433480.000003649 0.5447270333958268 0.7498242700541468 0.20509723665831991 596691.3583583068 -159075.36562034936 -2.8931696952292416 -4133.099564613202 
41.08216432865731 422923.06674518716 0.5314607998081383 0.7366310210586327 0.20517022125049433 586192.5044509949 -159075.36562034942 -2.9337968020594154 -4191.138288656309 
41.33266533066132 412261.3649016824 0.5180629101336106 0.7232915456991059 0.2052286355654953 575577.2872888735 -159075.36562034936 -2.9663133174669394 -4237.5904535242 
41.58316633266533 401497.53564242565 0.5045366833634602 0.7098186267820235 0.2052819434185632 564855.8791136447 -159075.36562034942 -2.9959873044956202 -4279.981863565173 
41.833667334669336 390634.24543621327 0.49088547028119994 0.6962183074466819 0.20533283716548195 554033.0889049052 -159075.36562034936 -3.024317471609677 -4320.453530870967 
42.08416833667334 379674.1853907994 0.47711265263256986 0.6824947291293388 0.20538207649676898 543112.2123135192 -159075.36562034942 -3.0517267029671706 -4359.609575667387 
42.33466933867735 368620.07058623695 0.4632216422877892 0.6686515119536739 0.20542986966588467 532096.1301425433 -159075.36562034936 -3.0783309235234877 -4397.615605033554 
42.58517034068136 357474.6394022891 0.4492158803963568 0.6546921481570865 0.20547626776072975 520987.6214262412 -159075.36562034936 -3.1041585715218134 -4434.512245031163 
42.835671342685366 346240.6528400612 0.4350988365345881 0.64062011378447 0.20552127724988195 509789.4523132538 -159075.36562034936 -3.1292132477168413 -4470.304639595488 
43.08617234468937 334920.8938380331 0.4208740078461167 0.6264388999568645 0.2055648921107478 498504.4009494286 -159075.36562034942 -3.1534915996125545 -4504.987999446507 
43.33667334669338 323518.1665826561 0.40654491817556454 0.6121520211780057 0.20560710300244117 487135.26408796856 -159075.36562034942 -3.1769884275748086 -4538.554896535442 
43.58717434869739 312035.2958136857 0.39211511719559716 0.5977630170816519 0.20564789988605475 475684.85847991257 -159075.36562034936 -3.1996981434138427 -4570.997347734062 
43.837675350701396 300475.1261244237 0.3775881795275824 0.5832754523020216 0.2056872727744392 464156.0207710335 -159075.36562034942 -3.221615187750787 -4602.307411072553 
44.0881763527054 288840.52125703986 0.3629677038560652 0.5686929158040552 0.20572521194799004 452551.60696887795 -159075.36562034942 -3.2427341501369606 -4632.477357338516 
44.33867735470941 277134.3633931548 0.3482573120372877 0.554019020055233 0.20576170801794524 440874.4917837195 -159075.36562034942 -3.263049804287638 -4661.499720410911 
44.589178356713425 265359.55243984814 0.333460648201961 0.5392574001480531 0.20579675194609215 429127.5679302497 -159075.36562034936 -3.2825571190531413 -4689.36731293306 
44.83967935871743 253519.0053112821 0.3185813778525262 0.5244117129044946 0.2058303350519684 417313.74541493115 -159075.3656203494 -3.3012512624260566 -4716.073232037224 
45.09018036072144 241615.65520610806 0.3036231869551174 0.5094856359715446 0.2058624490164272 405435.9508162421 -159075.36562034936 -3.3191276035267685 -4741.610862181099 
45.34068136272545 229652.4508808387 0.2885897810264535 0.4944828669105576 0.2058930858841041 393497.12656001095 -159075.3656203494 -3.3361817139761936 -4765.973877108849 
45.591182364729455 217632.35591937002 0.2734848842158928 0.4794071222813942 0.20592223806550142 381500.2301905973 -159075.36562034936 -3.352409369056226 -4789.156241508895 
45.84168336673346 205558.34799882636 0.2583122383828668 0.46426213672176947 0.20594989833890265 369448.2336382604 -159075.36562034936 -3.36780654877512 -4811.152212535886 
46.09218436873747 193433.41815191545 0.24307560216992805 0.4490516620220982 0.20597605985217013 357344.12248294463 -159075.3656203494 -3.3823694388686296 -4831.9563412409 
46.34268537074148 181260.5700259768 0.2277787500716428 0.4337794661960878 0.206000716124445 345190.89521468064 -159075.36562034936 -3.39609443174588 -4851.563473922686 
46.593186372745485 169042.81913889962 0.21242547149955004 0.4184493325473049 0.20602386104775483 332991.5624907828 -159075.36562034936 -3.408978127384489 -4869.968753406414 
46.84368737474949 156783.19213210896 0.19701956984343624 0.4030650587319607 0.20604548888852445 320749.14639003755 -159075.36562034942 -3.4210173341715064 -4887.16762024501 
47.0941883767535 144484.7260207858 0.1815648615291339 0.38763045581813343 0.20606559428899954 308466.67966405605 -159075.36562034936 -3.432209069695792 -4903.155813851132 
47.34468937875751 132150.46744152805 0.16606517507310467 0.3721493473416751 0.20608417226857043 296147.204985989 -159075.36562034936 -3.442550561485064 -4917.929373550092 
47.595190380761515 119783.47189761774 0.15052435013401413 0.35662556835902326 0.20610121822500913 283793.7741967782 -159075.36562034936 -3.4520392476943815 -4931.484639563402 
47.84569138276552 107386.80300209999 0.13494623656155666 0.341062964497164 0.20611672793560734 271409.44754914084 -159075.36562034942 -3.460672777739563 -4943.818253913662 
48.09619238476954 94963.53171884942 0.11933469344275147 0.32546539100097394 0.20613069755822247 258997.2929494686 -159075.36562034936 -3.46844901287984 -4954.927161256915 
48.346693386773545 82516.73560181382 0.10369358814594785 0.3098367117781796 0.20614312363223175 246560.3851978304 -159075.3656203494 -3.4753660267482895 -4964.808609640414 
48.59719438877755 70049.49803263039 0.08802679536278572 0.29418079844217176 0.20615400307938603 234101.80522626813 -159075.3656203494 -3.481422105827773 -4973.460151182534 
48.84769539078156 57564.90745679105 0.07233819614833242 0.2785015293529085 0.20616333320457608 221624.63933557173 -159075.3656203494 -3.486615749876976 -4980.879642681395 
49.09819639278557 45066.05661856283 0.056631676959655465 0.26280278865615175 0.2061711116964963 209131.97843072796 -159075.36562034936 -3.4909456723003967 -4987.065246143424 
49.348697394789575 32556.041794832385 0.04091112869304307 0.24708846532126427 0.20617733662822119 196626.91725522332 -159075.3656203494 -3.4944108004687355 -4992.015429241052 
49.59919839679358 20037.96202808628 0.025180445720138837 0.23136245217781823 0.2061820064576794 184112.55362440168 -159075.3656203494 -3.497010275983031 -4995.728965690045 
49.84969939879759 7514.9183586971085 0.009443524923203961 0.2156286449512421 0.20618512002803813 171591.9876580565 -159075.3656203494 -3.498743454888557 -4998.204935555083 
50.1002004008016 -5009.986943279795 -0.006295735270235435 0.1998909412977528 0.20618667656798825 159068.32101245417 -159075.3656203494 -3.499609907833715 -4999.442725476736 
50.350701402805605 -17533.651146615943 -0.02203343585312596 0.18415323983881002 0.20618667569193597 146544.65611197706 -159075.3656203494 -3.4996094201764087 -4999.442028823441 
50.60120240480961 -30052.971827535326 -0.0377656782047704 0.16841943919532837 0.20618511740009876 134024.0953805743 -159075.3656203494 -3.4987419920377136 -4998.202845768163 
50.85170340681362 -42564.84763825894 -0.05348856505660926 0.1526934370218946 0.20618200207850387 121509.7404732158 -159075.3656203494 -3.497007838300931 -4995.725483287045 
51.10220440881763 -55066.17907528769 -0.06919820145767352 0.13697912904122034 0.20617733049889386 109004.69150753465 -159075.3656203494 -3.4944073885590665 -4992.010555084382 
51.352705410821635 -67553.86924722843 -0.08489069573946331 0.12128040807907284 0.20617110381853615 96512.04629584895 -159075.3656203494 -3.4909412870086824 -4987.058981440976 
51.60320641282564 -80024.82464196798 -0.10056216048000723 0.10560116309992706 0.20616332357993428 84034.89957775846 -159075.3656203494 -3.486610392289334 -4980.871988984763 
51.85370741482966 -92475.95589301526 -0.1162087134668762 0.08994527824357113 0.20615399171044732 71576.34225349942 -159075.3656203494 -3.481415777271601 -4973.451110388002 
52.104208416833664 -104904.17854481272 -0.13182647865890226 0.07431663186290967 0.20614311052181195 59139.460618252786 -159075.3656203494 -3.475358728791123 -4964.798183987319 
52.35470941883767 -117306.41381683481 -0.14741158714637298 0.05871909556319676 0.20613068270956975 46727.335597590136 -159075.3656203494 -3.4684407473297623 -4954.915353328232 
52.60521042084168 -129679.58936627742 -0.1629601781094553 0.04315653324294437 0.20611671135239967 34343.04198425286 -159075.3656203494 -3.460663546643969 -4943.805066634242 
52.85571142284569 -142020.640049154 -0.17846839977461704 0.02763280013673804 0.2061011999113551 21989.647676449025 -159075.3656203494 -3.4520290533402047 -4931.470076200293 
53.106212424849694 -154326.50867960847 -0.19393241036880776 0.012151741860198873 0.20608415222900664 9670.212917858367 -159075.3656203494 -3.4425394063977315 -4917.913437711046 
53.3567134268537 -166594.14678725475 -0.20934837907115966 -0.0032828065426698896 0.20606557252848978 -2612.210460465313 -159075.3656203494 -3.4321969566383874 -4903.138509483411 
53.60721442885771 -178820.5153723625 -0.2247124869619819 -0.018667021549521778 0.20604546541246013 -14854.579796111037 -159075.3656203494 -3.42100426614516 -4887.148951635943 
53.85771543086172 -191002.5856586881 -0.2400209279687959 -0.033997092106845164 0.20602383586195072 -27053.862349051025 -159075.3656203494 -3.4089641076260406 -4869.948725180058 
54.108216432865724 -203137.33984378303 -0.2552699098092008 -0.04926922057405978 0.206000689235141 -39207.03605292883 -159075.3656203494 -3.39607946372876 -4851.542091041087 
54.35871743486973 -215221.7718465753 -0.2704556549303118 -0.0644796236642847 0.20597603126602712 -51311.090263698716 -159075.3656203494 -3.3823535263006352 -4831.933609000908 
54.60921843687374 -227252.88805205084 -0.28557440144455465 -0.07962453338155238 0.20594986806300225 -63363.02650543691 -159075.3656203494 -3.3677896955982627 -4811.128136568947 
54.85971943887775 -239227.7080528499 -0.3006224040615828 -0.09470019795423816 0.20592220610734463 -75359.85921314114 -159075.3656203494 -3.3523915794459445 -4789.130827779921 
55.110220440881754 -251143.2653875829 -0.3155959350160729 -0.10970288276446348 0.20589305225160942 -87298.61647232635 -159075.3656203494 -3.3361629923403897 -4765.947131914843 
55.36072144288577 -262996.60827570315 -0.3304912849911927 -0.12462887127325858 0.2058624137179341 -99176.34075524558 -159075.3656203494 -3.319107954507585 -4741.582792153693 
55.611222444889776 -274784.80034872895 -0.34530476403748195 -0.13947446594123572 0.20583029809624623 -110990.08965353863 -159075.3656203494 -3.301230690905024 -4716.0438441500355 
55.861723446893784 -286504.92137766356 -0.3600327024869557 -0.15423598914456885 0.20579671334238683 -122736.93660714544 -159075.3656203494 -3.2825356301769832 -4689.336614538548 
56.11222444889779 -298154.06799640117 -0.3746714518621622 -0.16890978408602675 0.20576166777613547 -134413.97162928322 -159075.3656203494 -3.263027403555515 -4661.467719365021 
56.3627254509018 -309729.35442096915 -0.3892173857800104 -0.18349221570085708 0.20572517007915334 -146018.30202732605 -159075.3656203494 -3.242710843715005 -4632.4440624500085 
56.613226452905806 -321227.9131644038 -0.4036669008501084 -0.19797967155727927 0.20568722929282915 -157547.05311939452 -159075.3656203494 -3.22159098357342 -4602.272833676315 
56.863727454909814 -332646.8957471013 -0.4180164175674173 -0.21236856275137594 0.20564785481604136 -168997.36894648743 -159075.3656203494 -3.1996730550465937 -4570.96150720942 
57.11422845691382 -343983.4734024573 -0.43226238119898397 -0.22665532479615424 0.20560705640282972 -180366.4129799745 -159075.3656203494 -3.176962487751968 -4538.5178396456695 
57.36472945891783 -355234.8377776197 -0.44640126266453284 -0.2408364185045554 0.20556484415997744 -191651.36882427306 -159075.3656203494 -3.1534649076627317 -4504.949868089617 
57.615230460921836 -366398.2016291924 -0.46042955941071306 -0.2549083308662032 0.20552122854450988 -202849.44091454224 -159075.3656203494 -3.129186135715554 -4470.265908165078 
57.865731462925844 -377470.79951370007 -0.47434379627876233 -0.26886757591766075 0.20547622036110158 -213957.85520921138 -159075.3656203494 -3.104132186367058 -4434.474551952941 
58.11623246492985 -388449.88847266126 -0.48814052636539484 -0.2827106956059931 0.20542983075940174 -224973.85987718127 -159075.3656203494 -3.0783092661051614 -4397.584665864517 
58.36673346693386 -399332.7487120856 -0.5018163318766828 -0.2964342606454119 0.20538207123127095 -235894.72597952027 -159075.3656203494 -3.0517237719108 -4359.605388444001 
58.617234468937866 -410116.6842762352 -0.51536782497473 -0.31003487136679553 0.20533295360793447 -246717.74814549103 -159075.3656203494 -3.02438228967356 -4320.546128105086 
58.86773547094188 -420799.02371548 -0.5287916486169236 -0.32350915855987156 0.20528249005705207 -257440.24524273802 -159075.3656203494 -2.996291592560028 -4280.41656080004 
59.11823647294589 -431377.1207480818 -0.5420844773875564 -0.3368537843078532 0.2052306930797032 -268059.5610414701 -159075.36562034942 -2.9674586393360887 -4239.226627622984 
59.368737474949896 -441848.35491574556 -0.5552430183216167 -0.3500654428143267 0.20517757550729 -278573.0648724765 -159075.36562034942 -2.9378905726429174 -4196.986532347026 
59.6192384769539 -452210.1322327707 -0.5682640117205365 -0.3631408612221774 0.2051231504983591 -288978.1522788076 -159075.36562034942 -2.90759471722753 -4153.7067388964715 
59.86973947895791 -462459.88582864817 -0.5811442319597022 -0.3760768004243601 0.20506743153534213 -299272.2456609654 -159075.36562034936 -2.876578578128719 -4109.397968755313 
60.12024048096192 -472595.0765839353 -0.5938804882875187 -0.38887005586630397 0.20501043242121475 -309452.7949154372 -159075.36562034942 -2.8448498388169186 -4064.0711983098845 
60.370741482965926 -482613.19375926047 -0.6064696256158401 -0.4015174583397621 0.20495216727607796 -319517.27806642075 -159075.36562034942 -2.81241635929169 -4017.737656130986 
60.62124248496993 -492511.75561729743 -0.6189085253015653 -0.41401587476790436 0.2048926505336609 -329463.2018905817 -159075.36562034936 -2.7792861741345805 -3970.4088201922586 
60.87174348697394 -502288.3100375507 -0.6311941059192007 -0.4263622089814566 0.20483189693774406 -339288.10253468505 -159075.36562034936 -2.745467490518018 -3922.09641502574 
61.12224448897795 -511940.4351238087 -0.6433233240242078 -0.4385534024857004 0.20476992153850737 -348989.5461259546 -159075.36562034942 -2.710968686172963 -3872.8124088185195 
61.372745490981956 -521465.7398041071 -0.6552931749069398 -0.4505864352181377 0.20470673968880215 -358565.12937500305 -159075.36562034942 -2.6757983073131246 -3822.5690104473215 
61.62324649298596 -530861.8644230567 -0.6671006933369823 -0.4624583262966355 0.20464236704034677 -368012.48017118673 -159075.36562034942 -2.639965066517858 -3771.3786664540835 
61.87374749498997 -540126.4813263908 -0.6787429542977176 -0.4741661347578659 0.20457681953985168 -377329.2581702375 -159075.36562034942 -2.603477840574301 -3719.254057963288 
62.12424849699398 -549257.2954375795 -0.6902170737109193 -0.4857069602858538 0.20451011342506553 -386513.1553740226 -159075.36562034942 -2.5663456682774757 -3666.2080975392514 
62.37474949899799 -558252.0448263822 -0.7015202091512169 -0.4970779439304603 0.20444226522075665 -395561.89670229563 -159075.36562034942 -2.5285777481922684 -3612.253925988955 
62.625250501002 -567108.5012691783 -0.7126495605502274 -0.5082762688156122 0.20437329173461527 -404473.2405562875 -159075.36562034942 -2.4901834363735578 -3557.4049091050833 
62.87575150300601 -575824.4708009602 -0.7236023708902107 -0.5192991608371167 0.20430321005309404 -413244.97937401006 -159075.36562034942 -2.4511722440496895 -3501.6746343566997 
63.126252505010015 -584397.7942588272 -0.7343759268870445 -0.5301438893498724 0.204232037537172 -421874.940177121 -159075.36562034942 -2.41155383526508 -3445.0769075215435 
63.37675350701402 -592826.347816868 -0.744967559662376 -0.5408077678443212 0.20415979181805488 -430360.9851092267 -159075.36562034942 -2.371338024487204 -3387.6257492674345 
63.62725450901803 -601108.0435122839 -0.75537464540477 -0.5512881546119613 0.2040864907928086 -438701.011965482 -159075.36562034942 -2.330534774174866 -3329.335391678381 
63.87775551102204 -609240.8297626281 -0.7655946060196889 -0.5615824533997651 0.20401215261992378 -446892.9547133578 -159075.36562034942 -2.289154192309954 -3270.2202747285064 
64.12825651302605 -617222.6918740362 -0.7756249097681555 -0.5716881140533364 0.20393679571481904 -454934.7840044508 -159075.36562034942 -2.247206529894263 -3210.29504270609 
64.37875751503006 -625051.6525403145 -0.7854630718939248 -0.581602633148647 0.20386043874527782 -462824.5076772021 -159075.36562034942 -2.2047021784091876 -3149.574540584554 
64.62925851703406 -632725.772332767 -0.7951066552390196 -0.5913235546121951 0.20378310062682448 -470560.17125040473 -159075.36562034942 -2.161651667241967 -3088.0738103456674 
64.87975951903807 -640243.1501806445 -0.8045532708474797 -0.6008484703294403 0.2037048005180394 -478139.85840738047 -159075.36562034942 -2.118065661077462 -3025.808087253518 
65.13026052104208 -647601.9238420805 -0.8138005785571588 -0.6101750207413486 0.20362555781581027 -485561.69147069455 -159075.36562034942 -2.073954957255516 -2962.7927960793086 
65.38076152304609 -654800.2703654225 -0.8228462875794487 -0.6193008954289184 0.20354539215053025 -492823.8318673083 -159075.36562034942 -2.0293304830971746 -2899.043547281678 
65.63126252505009 -661836.4065408154 -0.8316881570667574 -0.6282238336855254 0.203464323381232 -499924.4805840346 -159075.36562034942 -1.98420329319676 -2834.576133138229 
65.8817635270541 -668708.5893419536 -0.8403239966676301 -0.636941625076959 0.20338237159067118 -506861.8786132029 -159075.36562034942 -1.9385845666842392 -2769.4065238346275 
66.1322645290581 -675415.116357866 -0.8487516670693469 -0.6454521099889983 0.20329955708034864 -513634.30738840497 -159075.36562034942 -1.8924856044550191 -2703.5508635071706 
66.38276553106212 -681954.32621465 -0.8569690805278887 -0.6537531801624062 0.20321590036548243 -520240.0892102299 -159075.36562034942 -1.845917826371022 -2637.0254662443176 
66.63326653306612 -688324.5989870337 -0.8649742013851222 -0.6618427792151959 0.2031314221699263 -526677.5876618704 -159075.36562034942 -1.798892768431878 -2569.8468120455404 
66.88376753507013 -694524.3565996714 -0.8727650465730822 -0.6697189031520472 0.203046143421035 -532945.2080145046 -159075.36562034942 -1.7514220799162263 -2502.0315427374667 
67.13426853707413 -700552.0632180728 -0.880339686105228 -0.6773796008607478 0.20296008524448017 -539041.3976223498 -159075.36562034942 -1.7035175204970943 -2433.596457852992 
67.38476953907815 -706406.2256290668 -0.8876962435545481 -0.6848229745955313 0.2028732689590168 -544964.646307292 -159075.36562034942 -1.655190957327611 -2364.558510468016 
67.63527054108215 -712085.393610709 -0.8948328965183998 -0.6920471804471967 0.2027857160712031 -550713.4867329942 -159075.36562034942 -1.6064543621022913 -2294.934803003274 
67.88577154308616 -717588.1602915362 -0.9017478770699621 -0.6990504287998904 0.20269744827007163 -556286.4947683925 -159075.36562034942 -1.5573198080903137 -2224.7425829861627 
68.13627254509018 -722913.1624990846 -0.9084394721961955 -0.705830984774439 0.20260848742175652 -561682.2898404887 -159075.36562034942 -1.5077994671455393 -2153.9992387793422 
68.38677354709418 -728059.0810975801 -0.9149060242221974 -0.71238716865812 0.20251885556407734 -566899.5352763518 -159075.36562034942 -1.4579056066905653 -2082.7222952722364 
68.6372745490982 -733024.6413147246 -0.9211459312218527 -0.7187173563207733 0.20242857490107946 -571936.938634248 -159075.36562034942 -1.407650586678432 -2010.9294095406171 
68.8877755511022 -737808.6130574837 -0.9271576474146661 -0.7248199796171325 0.2023376677975336 -576793.2520238063 -159075.36562034942 -1.3570468565300042 -1938.638366471435 
69.13827655310621 -742409.8112168169 -0.9329396835486948 -0.7306935267753001 0.20224615677339475 -581467.2724151572 -159075.36562034942 -1.306106952050783 -1865.8670743582616 
69.38877755511021 -746827.0959612536 -0.9384906072694695 -0.7363365427712449 0.2021540644982246 -585957.8419369482 -159075.36562034942 -1.2548434923245757 -1792.6335604636797 
69.63927855711422 -751059.373019262 -0.9438090434748279 -0.7417476296892526 0.2020614137855753 -590263.8481631815 -159075.36562034942 -1.2032691765881882 -1718.9559665545548 
69.88977955911822 -755105.5939503245 -0.9488936746555587 -0.7469254470682212 0.20196822758733757 -594384.2243887866 -159075.36562034942 -1.1513967810851895 -1644.8525444074137 
70.14028056112224 -758964.7564046643 -0.9537432412217841 -0.7518687122337286 0.20187452898805547 -598317.949893872 -159075.36562034942 -1.0992391559008026 -1570.341651286861 
70.39078156312624 -762635.9043715503 -0.9583565418149882 -0.756576200615781 0.20178034119920718 -602064.0501965809 -159075.36562034942 -1.0468092217787366 -1495.4417453981953 
70.64128256513025 -766118.1284161285 -0.9627324336056284 -0.7610467460521724 0.20168568755345606 -605621.597294497 -159075.36562034942 -0.9941199669206502 -1420.1713813152148 
70.89178356713425 -769410.5659047074 -0.9668698325762377 -0.7652792410773683 0.20159059149886938 -608989.709894531 -159075.36562034942 -0.9411844437681867 -1344.549205383124 
71.14228456913827 -772512.4012184569 -0.9707677137899661 -0.7692726371968562 0.20149507659310983 -612167.553631242 -159075.36562034942 -0.8880157657698231 -1268.5939510997473 
71.39278557114228 -775422.8659554563 -0.9744251116444818 -0.7730259451468814 0.20139916649760037 -615154.3412735279 -159075.36562034942 -0.8346271041323988 -1192.3244344748555 
71.64328657314628 -778141.2391210463 -0.9778411201111751 -0.7765382351395124 0.2013028849716627 -617949.3329196435 -159075.36562034942 -0.7810316845581079 -1115.7595493687259 
71.8937875751503 -780666.8473064381 -0.9810148929596043 -0.7798086370929745 0.20120625586662977 -620551.836180493 -159075.36562034942 -0.7272427839682477 -1038.9182628117826 
72.1442885771543 -782999.0648555332 -0.9839456439671285 -0.7828363408471882 0.20110930311994024 -622961.2063511506 -159075.36562034942 -0.6732737272141759 -961.8196103059656 
72.39478957915831 -785137.3140199138 -0.9866326471136735 -0.7856205963644679 0.20101205074920558 -625176.8465705714 -159075.36562034942 -0.6191378837764221 -884.4826911091744 
72.64529058116231 -787081.0651019654 -0.9890752367615858 -0.7881607139153236 0.2009145228462622 -627198.2079694476 -159075.36562034942 -0.564848664452758 -806.9266635039402 
72.89579158316633 -788829.8365860974 -0.9912728078205283 -0.790456064249326 0.20081674357120227 -629024.7898061784 -159075.36562034942 -0.5104195180360275 -729.170740051468 
73.14629258517033 -790383.1952580241 -0.9932248158973743 -0.7925060787509848 0.20071873714638955 -630656.1395909148 -159075.36562034942 -0.4558639279823637 -651.2341828319483 
73.39679358717434 -791740.7563120855 -0.9949307774310698 -0.7943102495806114 0.20062052785045847 -632091.8531976538 -159075.36562034942 -0.4011954090713075 -573.1362986732966 
73.64729458917834 -792902.1834465706 -0.9963902698124212 -0.7958681298001218 0.2005221400122994 -633331.5749643493 -159075.36562034942 -0.34642750405754386 -494.8964343679198 
73.89779559118236 -793867.1889470299 -0.9976029314887878 -0.7971793334837557 0.20042359800503207 -634374.9977810198 -159075.36562034942 -0.291573780316306 -416.53397188043715 
74.14829659318636 -794635.5337575477 -0.9985684620536465 -0.7982435358136782 0.20032492623996823 -635221.8631658258 -159075.36562034942 -0.2366478264821634 -338.06832354594775 
74.39879759519037 -795207.0275399636 -0.9992866223210104 -0.7990604731604476 0.2002261491605628 -635871.9613291038 -159075.36562034942 -0.18166324908294454 -259.51892726134935 
74.64929859719437 -795581.5287210229 -0.999757234384681 -0.79962994314832 0.20012729123636097 -636325.1312253345 -159075.36562034942 -0.12663366916889962 -180.90524166985665 
74.89979959919839 -795758.9445274487 -0.9999801816623203 -0.799951804705386 0.20002837695693432 -636581.2605930394 -159075.36562034942 -0.07157271893867499 -102.24674134096429 
75.1503006012024 -795739.2310089237 -0.9999554089243304 -0.8000436794806006 0.1999117294437298 -636654.372308969 -159055.6521018244 -0.020430317469009564 -29.18616781287081 
75.4008016032064 -795522.3930489777 -0.9996829223075362 -0.8000699047219547 0.19961301758558148 -636675.241930653 -158838.8141418784 -0.005831801251557265 -8.331144645081809 
75.65130260521042 -795108.484363778 -0.999162789313664 -0.8000773902325538 0.19908539908111023 -636681.199130586 -158424.9054566787 -0.0016646782845783246 -2.3781118351118926 
75.90180360721442 -794497.6074888229 -0.9983951387926212 -0.8000795263403316 0.19831561245228957 -636682.8996037224 -157814.02858172357 -0.00047517973804749286 -0.6788281972107042 
76.15230460921843 -793689.9137535403 -0.9973801609105755 -0.8000801352930068 0.19730002561756865 -636683.3850010433 -157006.33484644094 -0.0001356392917150705 -0.19377041673581502 
76.40280561122243 -792685.6032438005 -0.9961181071028469 -0.800080308145238 0.19603779895760887 -636683.5235569276 -156002.02433670114 -3.87180175862544e-05 -0.05531145369464914 
76.65330661322645 -791484.9247523489 -0.9946092900116199 -0.8000803563370638 0.19452893367455615 -636683.5631074819 -154801.3458452496 -1.1051995835099964e-05 -0.015788565478714236 
76.90380761523045 -790088.1757171755 -0.992854083408496 -0.8000803687688255 0.19277371463967052 -636683.574397124 -153404.59681007615 -3.1547744138540706e-06 -0.0045068205912201014 
77.15430861723446 -788495.7021478299 -0.9908529221018993 -0.8000803708173116 0.1907725512845877 -636683.5776197342 -151812.1232407306 -9.005252714240797e-07 -0.0012864646734629713 
77.40480961923846 -786707.8985397085 -0.988606301829365 -0.8000803697266564 0.18852593210270863 -636683.578539623 -150024.31963260914 -2.5705347005802343e-07 -0.00036721924294003355 
77.65531062124248 -784725.2077763254 -0.9861147791347312 -0.8000803675651024 0.18603441156962885 -636683.5788022039 -148041.6288692261 -7.337551456245442e-08 -0.00010482216366064918 
77.90581162324648 -782548.1210196022 -0.9833789712302714 -0.8000803649234833 0.18329860630678807 -636683.5788771571 -145864.54211250285 -2.094490350653755e-08 -2.9921290723625075e-05 
78.1563126252505 -780177.1775881923 -0.9803995558437938 -0.800080361970954 0.1803191938728398 -636683.5788985523 -143493.59868109296 -5.97869259769296e-09 -8.540989425275658e-06 
78.40681362725451 -777612.9648238798 -0.9771772710507516 -0.8000803587563439 0.17709691229440772 -636683.5789046596 -140929.38591678045 -1.7066105751021443e-09 -2.438015107288778e-06 
78.65731462925851 -774856.11794608 -0.9737129150914046 -0.8000803552941785 0.17363255979722603 -636683.5789064029 -138172.53903898073 -4.871480811574421e-10 -6.959258302249174e-07 
78.90781563126252 -771907.319894479 -0.9700073461730727 -0.8000803515892351 0.16992699458383764 -636683.5789069006 -135223.7409873797 -1.3905233676020905e-10 -1.9864619537172722e-07 
79.15831663326652 -768767.3011598536 -0.9660614822575393 -0.8000803476435496 0.16598113461398967 -636683.5789070426 -132083.72225275426 -3.967942809255875e-11 -5.668489727508394e-08 
79.40881763527054 -765436.8396031092 -0.9618763008336466 -0.800080343458419 0.16179595737522756 -636683.5789070831 -128753.26069600985 -1.1320375794420229e-11 -1.6171965420600327e-08 
79.65931863727454 -761916.7602625862 -0.9574528386751505 -0.8000803390349716 0.15737249964017896 -636683.5789070948 -125233.18135548686 -3.231072352000976e-12 -4.615817645715681e-09 
79.90981963927855 -758207.9351496755 -0.9527921915838827 -0.8000803343743286 0.15271185720955416 -636683.578907098 -121524.35624257615 -9.065598685469998e-13 -1.2950855264957141e-09 
80.16032064128255 -754311.2830328003 -0.9478955141182946 -0.8000803294776523 0.14781518464064236 -636683.578907099 -117627.70412570098 -2.5569637317993334e-13 -3.6528053311419055e-10 
80.41082164328657 -750227.7692098146 -0.942764019307445 -0.8000803243461577 0.1426836949612873 -636683.5789070992 -113544.19030271529 -6.973537450361537e-14 -9.96219635765934e-11 
80.66132264529057 -745958.4052688745 -0.9373989783505016 -0.800080318981117 0.1373186593693846 -636683.5789070993 -109274.82636177517 -2.3245124834539397e-14 -3.320732119219914e-11 
80.91182364729458 -741504.2488378425 -0.9318017203018336 -0.800080313383859 0.13172140691797463 -636683.5789070993 -104820.66993074317 0.0 0.0 
81.16232464929858 -736866.4033222874 -0.9259736317417726 -0.8000803075557704 0.1258933241860022 -636683.5789070993 -100182.82441518805 0.0 0.0 
81.4128256513026 -732046.0176321414 -0.9199161564331199 -0.8000803014982951 0.11983585493482474 -636683.5789070993 -95362.43872504204 0.0 0.0 
81.6633266533066 -727044.2858970893 -0.9136307949634932 -0.8000802952129337 0.11355049975055953 -636683.5789070993 -90360.70698998997 0.0 0.0 
81.91382765531061 -721862.4471707505 -0.907119104373592 -0.800080288701243 0.10703881567234896 -636683.5789070993 -85178.86826365115 0.0 0.0 
82.16432865731463 -716501.7851237353 -0.9003826977714798 -0.8000802819648364 0.10030241580664345 -636683.5789070993 -79818.206216636 0.0 0.0 
82.41482965931863 -710963.6277256488 -0.8934232439329788 -0.8000802750053826 0.09334296892759619 -636683.5789070993 -74280.04881854949 0.0 0.0 
82.66533066132264 -705249.3469161165 -0.8862424668882685 -0.8000802678246055 0.08616219906366296 -636683.5789070993 -68565.76800901722 0.0 0.0 
82.91583166332664 -699360.3582649254 -0.8788421454948062 -0.8000802604242842 0.07876188507052206 -636683.5789070993 -62676.779357826104 0.0 0.0 
83.16633266533066 -693298.1206213471 -0.8712241129966537 -0.8000802528062516 0.07114386019040209 -636683.5789070993 -56614.54171424778 0.0 0.0 
83.41683366733466 -687064.1357527485 -0.863390256570342 -0.8000802449723953 0.06331001159794669 -636683.5789070993 -50380.556845649146 0.0 0.0 
83.66733466933867 -680659.9479725637 -0.8553425168573667 -0.8000802369246555 0.05526227993271127 -636683.5789070993 -43976.36906546436 0.0 0.0 
83.91783567134267 -674087.143757732 -0.8470828874834471 -0.8000802286650261 0.04700265881842092 -636683.5789070993 -37403.56485063268 0.0 0.0 
84.16833667334669 -667347.3513556853 -0.838613414564651 -0.8000802201955532 0.038533194369097745 -636683.5789070993 -30663.77244858595 0.0 0.0 
84.41883767535069 -660442.2403809911 -0.8299361962005224 -0.8000802115183349 0.02985598468218753 -636683.5789070993 -23758.661473891814 0.0 0.0 
84.6693386773547 -653373.5214017485 -0.8210533819543306 -0.8000802026355206 0.020973179318810042 -636683.5789070993 -16689.942494649207 0.0 0.0 
84.9198396793587 -646142.9455158386 -0.8119671723205714 -0.8000801935493109 0.011886978771260437 -636683.5789070993 -9459.366608739248 0.0 0.0 
85.17034068136272 -638752.3039171296 -0.8026798181798438 -0.8000801842619568 0.0025996339178869787 -636683.5789070993 -2068.725010030321 0.0 0.0 
85.42084168336672 -631203.4274517602 -0.7931936202412591 -0.8000801747757589 -0.0068865545344998225 -636683.5789070993 5480.151455339161 0.0 0.0 
85.67134268537073 -623498.1861645854 -0.7835109284724892 -0.8000801650930671 -0.016569236620577965 -636683.5789070993 13185.392742513912 0.0 0.0 
85.92184368737475 -615638.4888359271 -0.7736341415176282 -0.8000801552162802 -0.02644601369865196 -636683.5789070993 21045.09007117222 0.0 0.0 
86.17234468937875 -607626.2825087187 -0.7635657061029867 -0.8000801451478448 -0.03651443904485807 -636683.5789070993 29057.296398380655 0.0 0.0 
86.42284569138276 -599463.5520061711 -0.7533081164309721 -0.8000801348902551 -0.04677201845928303 -636683.5789070993 37220.026900928235 0.0 0.0 
86.67334669338676 -591152.3194400874 -0.7428639135622181 -0.8000801244460523 -0.05721621088383411 -636683.5789070993 45531.2594670119 0.0 0.0 
86.92384769539078 -582694.6437099328 -0.7322356847860988 -0.8000801138178234 -0.0678444290317246 -636683.5789070993 53988.93519716652 0.0 0.0 
87.17434869739478 -574092.6199927942 -0.7214260629797917 -0.8000801030082016 -0.07865404002840992 -636683.5789070993 62590.95891430508 0.0 0.0 
87.42484969939879 -565348.3792243524 -0.7104377259560488 -0.8000800920198646 -0.08964236606381581 -636683.5789070993 71335.1996827469 0.0 0.0 
87.67535070140279 -556464.087570999 -0.6992733957998392 -0.8000800808555345 -0.10080668505569534 -636683.5789070993 80219.49133610027 0.0 0.0 
87.9258517034068 -547441.9458932156 -0.6879358381940108 -0.8000800695179768 -0.112144231323966 -636683.5789070993 89241.63301388372 0.0 0.0 
88.1763527054108 -538284.1892003759 -0.6764278617341757 -0.8000800580100004 -0.12365219627582469 -636683.5789070993 98399.38970672339 0.0 0.0 
88.42685370741482 -528993.0860970699 -0.6647523172329391 -0.8000800463344558 -0.1353277291015167 -636683.5789070993 107690.49281002942 0.0 0.0 
88.67735470941882 -519570.9382211197 -0.6529120970136904 -0.8000800344942357 -0.14716793748054535 -636683.5789070993 117112.64068597963 0.0 0.0 
88.92785571142284 -510020.07967340073 -0.6409101341940947 -0.8000800224922728 -0.15916988829817813 -636683.5789070993 126663.49923369859 0.0 0.0 
89.17835671342685 -500342.8764396318 -0.6287494019594931 -0.8000800103315406 -0.1713306083720475 -636683.5789070993 136340.70246746752 0.0 0.0 
89.42885771543085 -490541.7258042604 -0.6164329128263693 -0.8000799980150515 -0.18364708518868222 -636683.5789070993 146141.8531028389 0.0 0.0 
89.67935871743487 -480619.0557565927 -0.60396371789607 -0.8000799855458566 -0.19611626764978662 -636683.5789070993 156064.5231505066 0.0 0.0 
89.92985971943887 -470577.32438932505 -0.5913449060989778 -0.7937667188716069 -0.20242181277262905 -631659.6459335769 159075.36562034936 1.4038864262333357 2005.5520374761943 
90.18036072144288 -460419.0192896069 -0.5785796034292985 -0.7828431394544454 -0.2042635360251469 -622966.9390966845 159075.36562034936 2.4290875694111524 3470.1250991587895 
90.43086172344688 -450146.65692280873 -0.5656709721706804 -0.7705011380093449 -0.20483016583866454 -613145.4868594194 159075.36562034942 2.744503868674812 3920.719812392589 
90.6813627254509 -439762.7820091291 -0.5526222101128359 -0.7576541195913139 -0.20503190947847805 -602922.1545938507 159075.36562034936 2.8568051114824824 4081.1501592606896 
90.9318637274549 -429269.9668932033 -0.5394365497593685 -0.7445651239944048 -0.20512857423503628 -592506.2629239935 159075.36562034942 2.9106138576082166 4158.019796583167 
91.18236472945891 -418670.81090687035 -0.5261172575270021 -0.7313115695279645 -0.2051943120009624 -581959.4194419477 159075.36562034936 2.947206995412847 4210.295707732639 
91.43286573146291 -407967.939725254 -0.5126676329364086 -0.717917912801654 -0.20525027986524536 -571301.086116144 159075.36562034936 2.978361686198038 4254.802408854341 
91.68336673346693 -397164.0047163144 -0.49909100779483007 -0.7043935156635867 -0.2053025078687566 -560538.7128733994 159075.36562034942 3.0074345715148785 4296.335102164112 
91.93386773547093 -386261.6822840445 -0.4853907453707156 -0.6907434536671362 -0.2053527082964206 -549676.338712118 159075.36562034936 3.0353788002467224 4336.25542892389 
92.18436873747494 -375263.67320545146 -0.4715702395605469 -0.676971600735046 -0.20540136117449914 -538717.046402451 159075.36562034942 3.0624615805486424 4374.9451150694895 
92.43486973947894 -364172.7019615132 -0.4576329140480941 -0.663081509071086 -0.2054485950229919 -527663.6626984447 159075.36562034936 3.0887544534900666 4412.506362128667 
92.68537074148296 -352991.516062247 -0.44358222145627146 -0.6490766597233735 -0.205494438267102 -516518.9577301967 159075.36562034942 3.1142732420507753 4448.961774358251 
92.93587174348697 -341722.88536609436 -0.42942164249185166 -0.6349605334961251 -0.20553889100427347 -505285.70143369265 159075.36562034936 3.139018000473886 4484.311429248409 
93.18637274549097 -330369.60139375133 -0.415154685083199 -0.6207366305751696 -0.20558194549197056 -493966.6791683077 159075.36562034942 3.16298441885168 4518.549169788114 
93.43687374749499 -318934.47663664015 -0.4007848835112697 -0.6064084755090702 -0.2056235919978005 -482564.69568066444 159075.36562034942 3.18616707961668 4551.667256595258 
93.68737474949899 -307420.3438601835 -0.38631579753408024 -0.5919796180053699 -0.20566382047128967 -471082.57573826483 159075.36562034942 3.2085603881406475 4583.657697343783 
93.937875751503 -295830.0554020615 -0.37175101150487116 -0.5774536325277566 -0.20570262102288545 -459523.1638089252 159075.36562034936 3.230158839372503 4614.512627675004 
94.188376753507 -284166.48246561585 -0.3570941334841726 -0.5628341175466041 -0.20573998406243144 -447889.32346437545 159075.36562034942 3.25095709492072 4644.224421315314 
94.43887775551102 -272432.5144085782 -0.3423487943459939 -0.5481246946863609 -0.20577590034036702 -436183.9367017737 159075.36562034936 3.2709500059880767 4672.78572284011 
94.68937875751502 -260631.05802730776 -0.32751864687837007 -0.5333290078394742 -0.20581036096110417 -424409.90323858784 159075.3656203494 3.2901326208168684 4700.189458309813 
94.93987975951903 -248765.0368367008 -0.3126073648784694 -0.5184507222668625 -0.2058433573883931 -412570.1397967756 159075.36562034936 3.308500187676429 4726.428839537757 
95.19038076152303 -236837.39034597098 -0.2976186422425123 -0.5034935236908521 -0.20587488144833982 -400667.57938096614 159075.36562034942 3.3260481565424187 4751.49736648917 
95.44088176352705 -224851.0733304495 -0.282556192050688 -0.48846111738237885 -0.20590492533169086 -388705.17055207776 159075.3656203494 3.3427721803689576 4775.388829098511 
95.69138276553105 -212809.0550996235 -0.2674237456473451 -0.4733572272431837 -0.20593348159583857 -376685.87669695297 159075.36562034942 3.358668116204695 4798.09730886385 
95.94188376753506 -200714.31876155702 -0.252225051716635 -0.45818559488332306 -0.20596054316668805 -364612.675294264 159075.3656203494 3.3737320262319264 4819.617180331324 
96.19238476953907 -188569.86048390376 -0.23696387535387373 -0.4429499786942884 -0.2059861033404147 -352488.55717692536 159075.3656203494 3.3879601787454434 4839.943112493492 
96.44288577154308 -176378.68875168118 -0.22164399713283292 -0.4276541529179601 -0.20601015578512719 -340316.5257911903 159075.36562034936 3.4013490490774623 4859.070070110662 
96.69338677354709 -164143.82362199322 -0.20626921216919705 -0.41230190671163197 -0.20603269454243492 -328099.59645262145 159075.3656203494 3.413895320470852 4876.99331495836 
96.94388777555109 -151868.2959758894 -0.1908433291804218 -0.39689704320934777 -0.20605371402892597 -315840.79559912597 159075.3656203494 3.425595884901578 4893.708407002255 
97.1943887775551 -139555.14676753673 -0.17537016954221551 -0.38144337857976474 -0.20607320903754922 -303543.160041227 159075.3656203494 3.436447843847918 4909.211205497027 
97.4448897795591 -127207.42627089954 -0.1598535663418893 -0.36594474108079583 -0.20609117473890654 -291209.7362097721 159075.36562034936 3.4464485090099153 4923.4978700141655 
97.69539078156312 -114828.1933241133 -0.14429736342880914 -0.3504049701112539 -0.20610760668244474 -278843.5794012555 159075.3656203494 3.4555954029729223 4936.564861389889 
97.94589178356712 -102420.51457173425 -0.12870541446217867 -0.33482791525974065 -0.20612250079756197 -266447.7530209484 159075.36562034942 3.463886259823416 4948.40894260488 
98.19639278557113 -89987.46370505232 -0.1130815819563882 -0.31921743535100255 -0.20613585339461435 -254025.32782401209 159075.36562034936 3.471319025709287 4959.027179584697 
98.44689378757514 -77532.12070066115 -0.09742973632417368 -0.3035773974900058 -0.2061476611658321 -241579.38115479826 159075.3656203494 3.4778918593498735 4968.416941928392 
98.69739478957915 -65057.57105747389 -0.08175375491782237 -0.2879116761039573 -0.2061579211861349 -229112.99618451274 159075.3656203494 3.4836031324898786 4976.57590355697 
98.94789579158315 -52566.905032368995 -0.0660575210686571 -0.272224151982517 -0.2061666309138599 -216629.2611474409 159075.3656203494 3.488451430304545 4983.502043292207 
99.19839679358716 -40063.21687464947 -0.05034492312502937 -0.25651871131642046 -0.2061737881913911 -204131.26857590786 159075.36562034942 3.49243555175006 4989.193645357229 
99.44889779559117 -27549.604059530804 -0.03461985348909181 -0.24079924473478356 -0.20617939124569176 -191622.11453418978 159075.3656203494 3.4955545098598035 4993.64929979972 
99.69939879759518 -15029.16652080785 -0.018886207652539046 -0.22506964634128548 -0.20618343868874645 -179104.89785153285 159075.3656203494 3.497807531990529 4996.867902843614 
99.9498997995992 -2505.005882934537 -0.003147883231610542 -0.20933381274951235 -0.2061859295179018 -166582.71935450405 159075.3656203494 3.499194060012074 4998.848657160106 
100.2004008016032 10019.775307333564 0.012591220998455815 -0.1935956421176624 -0.2061868631161182 -154058.68109883388 159075.3656203494 3.4997137504473272 4999.591072067611 
100.45090180360721 22542.074349513885 0.028327206069243095 -0.1778590331828762 -0.2061862392521193 -141535.88560096087 159075.3656203494 3.4993664745555693 4999.094963650814 
100.70140280561121 35058.789158013096 0.04405617378502697 -0.16212788429542524 -0.2061840580804522 -129017.43506946322 159075.3656203494 3.4981523183659933 4997.360454808562 
100.95190380761522 47566.81903059456 0.05977422768846042 -0.14640609245298739 -0.2061803201414478 -116506.43063655954 159075.3656203494 3.4960715826554343 4994.38797522205 
101.20240480961922 60063.06541649253 0.07547747402581444 -0.13069755233527178 -0.2061750263610862 -104005.97158988795 159075.3656203494 3.4931247828737413 4990.178261248202 
101.45290581162324 72544.43268400809 0.09116202271156765 -0.1150061553392012 -0.20616817805076884 -91519.1546047285 159075.3656203494 3.4893126490167274 4984.732355738182 
101.70340681362724 85007.82888736803 0.10682398829206945 -0.09933578861492354 -0.206159776906993 -79049.07297688536 159075.3656203494 3.484636125444983 4978.051607778548 
101.95390781563125 97450.1665326811 0.12245949090806915 -0.08369033410286164 -0.2061498250109308 -66598.81585639565 159075.3656203494 3.4790963706497036 4970.13767235672 
102.20440881763525 109868.36334278711 0.13806465725585365 -0.06807366757206273 -0.20613832482791639 -54171.46748227206 159075.3656203494 3.4726947569669715 4960.992509952817 
102.45490981963927 122259.34302081107 0.15363562154675783 -0.05248965766007277 -0.2061252792068306 -41770.10641845919 159075.3656203494 3.465432870235442 4950.618386050633 
102.70541082164327 134620.03601223792 0.16916852646481603 -0.03694216491458288 -0.2061106913793989 -29397.80479120006 159075.3656203494 3.4573125094054293 4939.017870579186 
102.95591182364728 146947.380265324 0.18465952412232306 -0.02143504083706716 -0.20609456495939021 -17057.627527987177 159075.3656203494 3.448335686092983 4926.19383727569 
103.20641282565128 159238.3219896365 0.20010477701304322 -0.005972126928677641 -0.20607690394172085 -4752.631598309917 159075.3656203494 3.4385046240810553 4912.149462972937 
103.4569138276553 171489.81641255767 0.2155004589628614 0.00944274626139679 -0.2060577127014646 7514.1347436374 159075.3656203494 3.427821758768481 4896.888226812116 
103.70741482965931 183698.82853354764 0.23084275607761773 0.024805760084847746 -0.20603699599276998 19739.63271407994 159075.3656203494 3.416289736567221 4880.413909381745 
103.95791583166331 195862.3338759935 0.24612786768790898 0.040113108740226236 -0.20601475894768273 31920.833752448456 159075.3656203494 3.4039114142469837 4862.730591781406 
104.20841683366733 207977.31923644507 0.261352007290606 0.05536100021573355 -0.20599100707487245 44054.72027162843 159075.3656203494 3.390689858226314 4843.84265460902 
104.45891783567133 220040.78343106032 0.2765114034868647 0.07054565722859422 -0.20596574625827047 56138.286405489314 159075.3656203494 3.376628343814466 4823.7547768778095 
104.70941883767534 232049.73803907694 0.29160230091640005 0.08566331816078906 -0.20593898275561098 68168.53875351726 159075.3656203494 3.3617303543991244 4802.471934855893 
104.95991983967934 244001.2081431118 0.30662096118777366 0.10071023799089354 -0.2059107231968801 80142.49712234846 159075.3656203494 3.345999580583365 4779.99940083338 
105.21042084168336 255892.23306612897 0.3215636638044952 0.11568268922182033 -0.20588097458267485 92057.19526404334 159075.3656203494 3.329439919271881 4756.342741816973 
105.46092184368736 267719.867104869 0.3364267070866769 0.130576962804208 -0.20584974428246888 103909.6816108958 159075.3656203494 3.312055472705765 4731.507818151094 
105.71142284569137 279481.1802595772 0.35120640908803696 0.14538936905525093 -0.20581704003278603 115697.0200066149 159075.3656203494 3.293850547445814 4705.500782065449 
105.96192384769537 291173.25895983103 0.36589910850800145 0.16011623857271765 -0.2057828699352838 127416.29043367755 159075.3656203494 3.2748296533055563 4678.328076150795 
106.21242484969939 302793.2067863112 0.3805011655987081 0.17475392314396107 -0.20574724245474704 139064.58973669584 159075.3656203494 3.25499750223459 4649.9964317637005 
106.46292585170339 314338.1451883104 0.3950089630666551 0.18929879664966462 -0.2057101664169905 150639.03234159536 159075.3656203494 3.234359007150974 4620.512867358535 
106.7134268537074 325805.2141968295 0.4094189069688034 0.20374725596213009 -0.2056716510066733 162136.75097045 159075.3656203494 3.2129192807245595 4589.884686749371 
106.96392785571142 337191.5731330568 0.4237274276028787 0.218095721837856 -0.20563170576502268 173554.89735177325 159075.3656203494 3.1906836341100555 4558.11947730008 
107.21442885771542 348494.4013120763 0.4379309803916768 0.23234063980420655 -0.20559034058747028 184890.64292610684 159075.3656203494 3.1676575756311265 4525.225108044467 
107.46492985971943 359710.8987416235 0.45202604676114655 0.24647848103994532 -0.20554756572120123 196141.17954672733 159075.3656203494 3.143846809416155 4491.209727737364 
107.71543086172343 370838.28681571374 0.4660091350120284 0.26050574324941117 -0.20550339176261723 207303.72017529304 159075.3656203494 3.1192572339861386 4456.081762837342 
107.96593186372745 381873.80900296965 0.4798767811848325 0.27441895153012463 -0.20545782965470788 218375.4995722634 159075.3656203494 3.0938949407912713 4419.849915416102 
108.21643286573145 392814.73152948165 0.4936255499179466 0.2882146592336035 -0.2054108906843431 229353.77498191432 159075.3656203494 3.067766212703668 4382.523161005241 
108.46693386773546 403658.34405603865 0.5072520352986689 0.3018894488191926 -0.2053625864794763 240235.82681179402 159075.3656203494 3.0408775224609417 4344.110746372775 
108.71743486973946 414401.96034953755 0.5207528617069264 0.31543993270066395 -0.2053129290062624 251018.95930642626 159075.3656203494 3.0132355310615826 4304.622187230833 
108.96793587174348 425042.9189484371 0.5341246846515088 0.32886275408541327 -0.20526193056609549 261700.5012151219 159075.36562034942 2.9848470861157597 4264.067265879657 
109.21843687374748 435578.5838220644 0.5473641915985774 0.34215458780601715 -0.20520960379256026 272277.8064537105 159075.36562034936 2.9557192201490974 4222.456028784425 
109.4689378757515 446006.34502362943 0.5604681027922676 0.35531214114396437 -0.2051559616483032 282748.2547600454 159075.36562034936 2.925859148860075 4179.798784085822 
109.7194388777555 456323.6193367676 0.5734331720671577 0.36833215464533764 -0.20510101742182008 293109.25234310253 159075.36562034942 2.895274269332413 4136.106099046305 
109.96993987975951 466527.85091547185 0.5862561876524323 0.3812114029282675 -0.20504478472416476 303358.2325255316 159075.36562034936 2.8639721582028805 4091.388797432687 
110.22044088176351 476616.51191723987 0.5989339729675172 0.3939466954819377 -0.20498727748557943 313492.6563794846 159075.36562034942 2.83196056978529 4045.6579568361294 
110.47094188376752 486587.1031292802 0.6114633874089943 0.4065348774569549 -0.20492850995203943 323510.0133555717 159075.36562034936 2.799247434147486 3998.92490592498 
110.72144288577154 496437.15458763094 0.6238413271286087 0.418972830446881 -0.20486849668172774 333407.8219047856 159075.36562034936 2.7658408551486184 3951.201221640884 
110.97194388777554 506164.22618903144 0.6360647258021694 0.4312574732607419 -0.20480725254142756 343183.6300932437 159075.36562034936 2.731749108430975 3902.498726329965 
111.22244488977955 515765.9082953976 0.6481305553891552 0.443385762686317 -0.20474479270283819 352835.0162095949 159075.36562034936 2.6969806393697775 3852.829484813968 
111.47294589178355 525239.8223307496 0.6600358268828365 0.45535469424401664 -0.20468113263881982 362359.5893649364 159075.36562034942 2.661544060981977 3802.205801402825 
111.72344689378757 534583.6213704424 0.6717775910507239 0.4671613029311678 -0.20461628811955607 371754.99008509715 159075.36562034942 2.6254481517908697 3750.6402168441 
111.97394789579157 543794.990722557 0.6833529391651658 0.4788026639565154 -0.20455027520865043 381018.89089513564 159075.36562034942 2.5887018536527853 3698.145505218265 
112.22444889779558 552871.6485013118 0.6947590037239197 0.4902758934647728 -0.20448311025914695 390148.9968959187 159075.36562034942 2.5513142695419164 3644.7346707741663 
112.47494989979958 561811.3461923377 0.7059929591604961 0.5015781492510183 -0.2044148099094778 399143.04633262014 159075.36562034942 2.5132946612947653 3590.4209447068083 
112.7254509018036 570611.8692096939 0.7170520225441257 0.5127066314647845 -0.20434539107934124 407998.8111550175 159075.36562034942 2.474652447315733 3535.217781879619 
112.9759519038076 579271.0374444736 0.7279334542691585 0.5236585833036463 -0.2042748709655121 416714.09756943193 159075.36562034942 2.4353972002444 3479.1388574920006 
113.22645290581161 587786.7058048762 0.7386345587337376 0.5344312916961569 -0.20420326703758074 425286.74658219056 159075.36562034942 2.3955386445841547 3422.19806369165 
113.47695390781561 596156.764747593 0.7491526850075587 0.5450220879739343 -0.20413059703362446 433714.6345344572 159075.36562034942 2.3550866542924482 3364.409506132069 
113.72745490981963 604379.1408003994 0.7594852274885784 0.5554283485327642 -0.20405687895581415 441995.67362832034 159075.36562034942 2.3140512503354937 3305.7875004792772 
113.97795591182363 612451.797075804 0.769629626548485 0.5656474954825289 -0.20398213106595608 450127.8124439905 159075.36562034942 2.2724425982060765 3246.346568865824 
114.22845691382764 620372.7337756356 0.7795833691667814 0.5756769972858167 -0.20390637188096472 458109.0364479893 159075.36562034942 2.2302710054041044 3186.1014362915776 
114.47895791583166 628139.9886864428 0.7893439895533219 0.5855143693850426 -0.2038296201682792 465937.3684921971 159075.36562034942 2.18754691888425 3125.0670269775 
114.72945891783566 635751.6376655833 0.7989090697591507 0.5951571748179396 -0.20375189494121104 473610.86930364347 159075.36562034942 2.1442809224675603 3063.258460667944 
114.97995991983967 643205.7951178859 0.8082762402754928 0.6046030248212554 -0.20367321545423744 481127.6379649163 159075.36562034942 2.100483734220189 3000.691048885985 
115.23046092184367 650500.6144627524 0.8174431806207317 0.6138495794225042 -0.20359360119822756 488485.8123850607 159075.36562034942 2.0561662037969417 2937.3802911384887 
115.48096192384769 657634.2885916076 0.8264076199152578 0.6228945480196407 -0.20351307189561707 495683.5697608702 159075.36562034942 2.011339309754808 2873.3418710782976 
115.73146292585169 664605.0503155607 0.8351673374440161 0.6317356899484947 -0.20343164749552134 502719.1270284364 159075.36562034942 1.966014156832629 2808.5916526180417 
115.9819639278557 671411.1728031868 0.8437201632066396 0.6403708150378453 -0.20334934816879424 509590.7413048631 159075.36562034942 1.9202019732007423 2743.1456760010606 
116.2324649298597 678050.970008302 0.8520639784550059 0.6487977841519759 -0.20326619430303006 516296.7103200179 159075.36562034942 1.8739141076789212 2677.0201538270308 
116.48296593186372 684522.7970876411 0.860196716218108 0.657014509720594 -0.20318220649751395 522835.37283822906 159075.36562034942 1.8271620269250142 2610.231467035735 
116.73346693386772 690825.0508083244 0.868116361814091 0.6650189562559723 -0.20309740555811873 529205.1090698128 159075.36562034942 1.7799573125947117 2542.7961608495884 
116.98396793587173 696956.1699450217 0.8758209533493438 0.6728091408571931 -0.20301181249215072 535404.341072339 159075.36562034942 1.7323116584724576 2474.7309406749396 
117.23446893787573 702914.6356667038 0.883308582204505 0.6803831337013589 -0.2029254485031461 541431.5331415235 159075.36562034942 1.6842368675743917 2406.052667963417 
117.48496993987975 708698.9719128959 0.8905773935072772 0.6877390585216597 -0.20283833498561743 547285.1921916625 159075.36562034942 1.6357448492243245 2336.7783560347493 
117.73547094188376 714307.7457593349 0.8976255865919249 0.6948750930721707 -0.20275049351975427 552963.8681255063 159075.36562034942 1.586847616104088 2266.9251658629832 
117.98597194388776 719739.5677729388 0.904451415445343 0.7017894695792659 -0.2026619458660771 558466.1541934839 159075.36562034942 1.5375572812768894 2196.5104018241277 
118.23647294589178 724993.0923560063 0.9110531891395903 0.7084804751795438 -0.2025727139600465 563790.6873421913 159075.36562034942 1.4878860551872297 2125.551507410328 
118.48697394789578 730067.0180795533 0.9174292722507725 0.7149464523441423 -0.2024828199066302 568936.1485520527 159075.36562034942 1.437846242636002 2054.0660609085744 
118.73747494989979 734960.0880057106 0.9235780852641794 0.7211857992893536 -0.20239228597482584 573901.2631640758 159075.36562034942 1.387450239732048 1982.0717710457832 
118.98797595190379 739671.0899990964 0.9294981049655664 0.7271969703734217 -0.20230113459214472 578684.8011956144 159075.36562034942 1.336710530821287 1909.5864726018388 
119.2384769539078 744198.8570270946 0.9351878648184965 0.7329784764794403 -0.20220938833905622 583285.5776450679 159075.36562034942 1.2856396853942906 1836.628121991844 
119.4889779559118 748542.2674489575 0.9406459553276365 0.7385288853842421 -0.2021170699433944 587702.4527854351 159075.36562034942 1.2342503549726445 1763.2147928180636 
119.73947895791582 752700.2452936638 0.9458710243879238 0.7438468221131974 -0.2020242022747264 591934.3324466528 159075.36562034942 1.1825552699741684 1689.3646713916694 
119.98997995991982 756671.7605264626 0.9508617776195161 0.7489309692808271 -0.20193080833868893 595980.1682866481 159075.36562034942 1.1305672365599493 1615.0960522284993 
120.24048096192384 760455.8293040408 0.9556169786884433 0.7537800674171558 -0.20183691127128756 599838.9580510411 159075.36562034942 1.078299133461739 1540.42733351677 
120.49098196392784 764051.5142182431 0.960135449612876 0.75839291527971 -0.20174253433316602 603509.7458214258 159075.36562034942 1.0257639087913784 1465.3770125591122 
120.74148296593185 767457.924528294 0.9644160710549434 0.7627683701510986 -0.20164770090384487 606991.622252177 159075.36562034942 0.9729745768335359 1389.9636811907658 
120.99198396793585 770674.2163814541 0.9684577825980188 0.7669053481220911 -0.20155243447592774 610283.7247957163 159075.36562034942 0.9199442148215208 1314.2060211736011 
121.24248496993987 773699.5930220654 0.9722595830094134 0.7708028243601296 -0.2014567586492838 613385.2379161881 159075.36562034942 0.8666859596977541 1238.1227995682202 
121.49298597194388 776533.3049889257 0.9758205304884046 0.7744598333632049 -0.20136069712519966 616295.3932914864 159075.36562034942 0.8132130048595196 1161.732864085028 
121.74348697394788 779174.6503009502 0.9791397428995445 0.7778754691990352 -0.20126427370050937 619013.4700035888 159075.36562034942 0.7595385968905489 1085.0551384150701 
121.9939879759519 781622.9746310695 0.9822163979911877 0.781048885729489 -0.2011675122616986 621538.7947171456 159075.36562034942 0.7056760322795392 1008.108617542199 
122.2444889779559 783877.6714683218 0.9850497335991814 0.783979296820194 -0.2010704367789874 623870.7418462809 159075.36562034942 0.6516386541262439 930.9123630374914 
122.49498997995991 785938.1822681024 0.9876390478356746 0.786665976535282 -0.20097307130039255 626008.7337095669 159075.36562034942 0.5974398488361576 853.4854983373682 
122.74549098196391 787803.9965905275 0.9899836992629919 0.7891082593172216 -0.20087543994577028 627952.2406731291 159075.36562034942 0.5430930428042717 775.8472040061025 
122.99599198396793 789474.6522268836 0.9920831070525338 0.7913055401516939 -0.20077756690083992 629700.7812818508 159075.36562034942 0.4886116990889896 698.016712984271 
123.24649298597193 790949.7353141286 0.9939367511286631 0.7932572747174687 -0.20067947641119444 631253.9223786406 159075.36562034942 0.43400931407719257 620.0133058245609 
123.49699398797594 792228.8804374151 0.99554417229754 0.7949629795212465 -0.2005811927762935 632611.2792117365 159075.36562034942 0.37929941414051327 541.856305915019 
123.74749498997994 793311.770720613 0.9969049723608753 0.7964222320174327 -0.2004827403434426 633772.5155300186 159075.36562034942 0.3244955522848724 463.56507469267495 
123.99799599198396 794198.1379048079 0.9980188142145753 0.7976346707128117 -0.2003841435017636 634737.3436663068 159075.36562034942 0.2696113047928063 385.1590068468662 
124.24849699398796 794887.7624147559 0.9988854219322504 0.7985999952560987 -0.20028542667615168 635505.5246086236 159075.36562034942 0.21466026786051995 306.65752551502857 
124.49899799599197 795380.4734132765 0.9995045808335685 0.7993179665123435 -0.20018661432122498 636076.8680594023 159075.36562034942 0.15965605422938345 228.08007747054782 
124.74949899799599 795676.1488435748 0.9998761375374374 0.7997884066221704 -0.200087730915267 636451.2324826296 159075.36562034942 0.10461228981421626 149.44612830602324 
125.0 795774.7154594767 1.0 0.8000111990458384 -0.1999888009541616 636628.5251389066 159075.36562034942 0.04954261032734426 70.7751576104918 


==> data/cell_coupling_lossCycle_f.txt <==
f tot fil coupling eddy
0.01 299806.4910639361 286253.5194456307 13543.491175482684 9.480443822837891 
0.010971561867027267 301115.10151636717 286251.5099030684 14853.194378233604 10.397236064763527 
0.012037516980200684 302549.1765352848 286248.94356073305 16288.830793995632 11.402181555796936 
0.01320703622736631 304120.5587530396 286245.7016334846 17862.353473123327 12.50364743118634 
0.014490181504861987 305842.16911189945 286241.6421549506 19586.81618661813 13.710771330632689 
0.015897992284504753 307728.0964707035 286236.59552601445 21476.467418495948 15.03352719294713 
0.017442580591096615 309793.6927066662 286230.3591809492 23546.85073120494 16.482795511843456 
0.019137235207582554 312055.6731562196 286222.69118912984 25814.91153001855 18.070438071012966 
0.02099653600438444 314532.22207246156 286213.30257287255 28299.110123502604 19.809377086451853 
0.023036479376536936 317243.10256061587 286201.84807736747 31019.540805684293 21.713678563979002 
0.02527461586781727 320209.7701744204 286187.9150755914 33998.05646030648 23.79863952221453 
0.027730201165910635 323455.48900039296 286171.01022800704 37258.397894859474 26.08087852640164 
0.03042436176769002 327005.448604678 286150.5434419281 40826.326735035436 28.57842871452475 
0.03338027673990301 330886.87964593427 286125.80858658405 44729.76022819033 31.310832159733117 
0.03662337713903373 335129.16523969267 286095.9603146419 48998.90569206641 34.299233984446545 
0.04018156480603806 339763.9442613312 286059.9862164632 53666.39157176774 37.566474100237414 
0.044085452418341206 344825.2016561126 286016.67338652693 58767.391096818006 41.13717376777259 
0.04836862686437174 350349.3394379996 285964.56830876437 64339.733316913356 45.03781332183936 
0.05306793820656116 356375.22034824133 285901.9287654419 70423.99478744842 49.29679635121388 
0.0582238167188866 362944.1740457686 285826.66623906716 77063.56331338239 53.94449431936767 
0.0638806207265721 370099.9531417027 285736.27700532705 84304.66287336416 59.013264011354856 
0.070087018240569 377888.62329115625 285627.7598049718 92196.32605894357 64.53742824126041 
0.07689640567018717 386358.3678357712 285497.5176331716 100790.2969957025 70.55320789699164 
0.08436736721624848 395559.1830739067 285341.24079868564 110140.843685641 77.09859057994858 
0.09256417889712781 405542.435063731 285153.76798993925 120304.4539570216 84.21311776991506 
0.10155736154404175 416360.24291926215 284928.9216588216 131339.38369285542 91.93756858499871 
0.11142428752325098 428064.6469017117 284659.3136353707 143305.01975351307 100.3135138274592 
0.12224984640507831 440706.5124490494 284336.11660816224 156261.01313269444 109.38270919288607 
0.13412717530678978 454334.1141132538 283948.79715388885 170266.13066889613 119.18629146822741 
0.14715846019280557 468991.3371603388 283484.8068238566 185376.7666008615 129.76373662060305 
0.16145581502618364 484715.4310782182 282929.23025613785 201645.04928857842 141.1515345020049 
0.17714224633510844 501534.251221678 282264.39477824006 219116.4749119995 153.38153243839957 
0.19435271149298264 519462.9361820835 281469.4562928696 237827.0009895212 166.47890069266475 
0.21323527981697604 538499.9937187205 280519.99292865454 257799.5411122875 180.45967877860113 
0.23395240647448232 558622.8113235746 279387.6609844437 279039.8224644058 195.32787572508417 
0.25668233015746944 579782.6710074554 278039.99408153654 301531.6048035566 211.07212336248935 
0.28162060654953947 601899.4311601376 276440.44933870493 325231.31989850354 227.66192392895243 
0.30898179077880167 617200.6837159786 282698.36572692404 334256.3458877279 245.97210132618775 
0.3390012833314499 625606.9240350471 295242.61365129246 330097.9592492668 266.35113448783255 
0.3719373553072642 630503.3134066324 309906.5392740927 320308.0718887542 288.7022437849663 
0.4080733704412151 632883.3184086669 325522.09302351385 307047.87367378135 313.3517113716004 
0.4477202230082128 633397.224116677 341406.61032780044 291650.08435264917 340.5294362271481 
0.4912190125853851 632497.678969793 357161.63114779413 274965.8119641238 370.2358578750041 
0.5389439786840601 630658.0104512133 372561.9332532465 257692.86560561176 403.2115923547998 
0.591305720499399 628198.8010670886 387444.3839013964 240314.67921393405 439.7379517578348 
0.6487547294786289 625390.6649936837 401742.1968148842 223168.26488056537 480.20329823422435 
0.7117852651001318 622403.373806323 415370.3222080882 206508.52906811057 524.5225301242064 
0.78093960720845 619476.5298439667 428331.8893330095 190570.5355044325 574.1050065245244 
0.8568127214899482 616704.675750023 440614.8302314421 175460.47893376966 629.3665848107341 
0.9400573782282969 614042.0715536774 452154.2686917612 161198.89330316443 688.9095587517978 
1.0313897683787212 611666.7790849579 463054.85235379636 147856.927788058 754.9989431035999 
1.1315956652786068 609555.1801887127 473263.0901519556 135463.90749182831 828.1825449292414 
1.2415371850064105 607720.1850139657 482824.23167830496 123986.83072597045 909.122609690416 
1.3621602035512717 606161.569031715 491775.3083278314 113387.72633965271 998.5343642310303 
1.494502494606524 604843.2905098561 500115.5715833199 103630.55000474915 1097.1689217873377 
1.6397026580002054 603717.0780577401 507853.7103863141 94658.45447903872 1204.9131923868651 
1.7990099155778314 602768.5934832728 515027.9413920396 86418.43288446509 1322.2192067677595 
1.9737948588157688 602009.8492736438 521688.31095909444 78870.28678228124 1451.2515322679706 
2.1655612406317544 601400.2511314802 527841.909664526 71965.24888332793 1593.0925836260608 
2.375958912842763 600913.6108647357 533511.2882707831 65653.3758072509 1748.9467867011144 
2.606798020576923 600586.3165501805 538783.3813569087 59882.743529512365 1920.1916637596173 
2.8600645757603913 600331.0159476313 543607.7379975566 54615.05672016603 2108.2212299082826 
3.1379375436648242 600203.5781090737 548085.060005286 49803.81603253665 2314.7020712512394 
3.4428075895186177 600122.0968499704 552166.178841399 45414.58903267921 2541.3289758921374 
3.7772976464674546 600158.7641235793 555960.872794362 41407.78415205235 2790.1071771645793 
4.144285481839419 600238.166663789 559421.7500741855 37753.32186120356 3063.0947283999003 
4.546928455862407 600375.8056508406 562593.1328957721 34420.03986361127 3362.6328914572605 
4.988690685844118 600597.6465788721 565527.0391470944 31379.307804710737 3691.299627066902 
5.473372849520139 600858.9295060886 568200.4155621708 28606.663784229186 4051.8501596882634 
6.005144883981756 601161.9058105489 570635.9961069585 26078.56125501463 4447.348448575865 
6.588581861506815 601544.2741288607 572890.0549271669 23773.034057392662 4881.185144300966 
7.228703350949566 601981.8338051364 574953.898687793 21670.92038377227 5357.01473357082 
7.931016603333052 602466.8950678718 576833.5835690085 19754.458206264233 5878.853292598764 
8.701563933188908 603003.5092591326 578545.1100893111 18007.289990029105 6451.109179792505 
9.546974703287516 603596.1452311876 580103.0443575177 16414.49322773925 7078.60764593044 
10.47452236000633 604277.9749906887 581549.0274658669 14962.289573248254 7766.657951573275 
11.492187010036998 605028.598639337 582869.1442547375 13638.440497564008 8521.013887035748 
12.608724076806796 605849.8556041305 584070.225227691 12431.641337633933 9347.989038805343 
13.83373962729621 606748.4891104113 585162.4415231652 11331.557284927063 10254.490302318756 
15.1777730173227 607731.8441160137 586155.0147246573 10328.763706748816 11248.065684606974 
16.65238756632532 608807.9169371094 587056.2902853452 9414.666369518001 12336.96028224664 
18.270270041765396 609985.4077264257 587873.802756754 8581.428593783025 13530.176375889048 
20.045339809052376 611289.0102259413 588629.5840524564 7821.871240773371 14837.554932711197 
21.99286858606028 612716.4491197679 589317.1385240934 7129.511026864227 16269.799568809945 
24.12961183253607 614276.107802748 589939.1090028586 6498.413406465286 17838.585393423833 
26.47395290480228 615980.2300210212 590500.4374818336 5923.161490779652 19556.631048408115 
29.046061215980462 617842.0607195237 591005.4670424024 5398.8167244415745 21437.776952679607 
31.86806576245907 619880.0757292893 591462.1281002853 4920.873041001231 23497.07458800297 
34.96424550953133 622106.9176274069 591870.8242370603 4485.228742502566 25750.864647843915 
38.36123827417535 624538.0688057361 592233.0521590759 4088.142966257734 28216.873680402405 
42.08826990208889 627191.4524829196 592550.9419623772 3726.204444886131 30914.306075656004 
46.17740571069101 630086.2803228184 592826.0427000605 3396.303451135047 33863.93417162276 
50.663826361366496 633243.0871342228 593059.2949389283 3095.6051856119448 37088.18700968258 
55.58613053440591 636683.7494775155 593250.9899989922 2821.5255061120683 40611.2339724111 
60.98666701068882 640431.4825350301 593400.7139309188 2571.7087936693065 44459.05981044188 
66.91189901715629 644510.8082047558 593507.2738586009 2344.00776819337 48659.52657796168 
73.41280397070116 648947.485681235 593568.6038167395 2136.4650827866535 53242.41678170868 
80.5453120596493 653768.3937404304 593581.646637743 1947.2965406823257 58239.45056200517 
88.37078743614593 659001.351490113 593542.207779763 1774.8757923253393 63684.26791802428 
96.95655615935915 664674.8614260299 593444.7762317627 1617.7203825346899 69612.3648117324 
106.3764854316312 670817.7551927257 593282.3067788334 1474.4790290349836 76060.9693848575 
116.71161911100681 677458.718446252 593045.9569658873 1343.9200240179473 83068.84145634668 
128.05087496773325 684625.6666458623 592724.7710797532 1224.920659871278 90675.97490623749 
140.49180968354577 692344.9385239187 592305.3024347455 1116.457588869278 98923.17850030366 
154.14145817536422 700640.268606875 591771.1643426993 1017.5980345264489 107851.50622964888 
169.11725446448068 709531.4950072153 591102.4997431932 927.4917795348931 117501.50348448692 
185.5480420138842 719032.9549099939 590275.3603996119 845.3638617985071 127912.23064858372 
203.5751822261104 729151.5199148307 589260.9904991575 770.5079160942769 139120.02149957846 
223.35377063851234 739884.2302876959 588025.019239099 702.2801043837352 151156.93094421347 
245.0539712794255 751215.5062576815 586526.5863321406 640.0935828102591 164048.82634272988 
268.86248066529384 763113.9511670822 584717.4569202199 583.4134579922485 177813.0807888706 
294.9841340341698 775528.819019073 582541.2290789918 531.7521893960411 192455.83775068508 
323.6436676347356 788386.2962848785 579932.7930345754 484.6653983804296 207968.8378519224 
355.087652232611 801585.8361578218 576818.2535750784 441.7480479786132 224325.83453476438 
389.586614468756 814996.8677064189 573115.5562327572 402.6309606524094 241478.68051300943 
427.43736432096546 828456.265051277 568736.0424474499 366.97764414410534 259353.24495968313 
468.96554869265435 841766.9886579212 563587.0848475245 334.48139818773564 277845.42241220886 
514.5284530985853 854698.2957797027 557575.8217072056 304.8626772460985 296817.6113952505 
564.5180755516963 866987.861428356 550613.8387018761 277.8666866325963 316096.15603984706 
619.3644990970605 878346.0596902512 542622.4704364884 253.2611913767187 335470.3280623859 
679.5395920083764 888462.5302539485 533538.2535283632 230.8345190154908 354693.44220656954 
745.5610674814366 897014.9952624633 523317.9905720727 210.39373915594877 373486.61095123476 
817.9969377519467 903680.0960891626 511942.8973556558 191.76300416981957 391545.4357293371 
897.4704009584331 908145.7961515764 499421.4013685278 174.78203676398707 408549.612746285 
984.665202794123 910124.6676482774 485790.31723451166 159.30475143065286 424175.0456623348 
1080.3315190764665 909367.1854678716 471114.3126656431 145.19799793026013 438107.67480429803 
1185.2924098446995 905674.0350420112 455483.7632259618 132.3404160078733 450057.9314000414 
1300.4509005128978 898906.4392528125 439011.24754351936 120.62139149883087 459774.5703177943 
1426.7977510008573 888993.6382254207 421827.03880684974 109.940104850239 467056.6593137207 
1565.4199796841262 875936.902846402 404073.9971849941 100.20466387865608 471762.70099752914 
1717.5102154984984 859809.7908324444 385902.2650231266 91.33131330798676 473816.1944960104 
1884.3769586593098 840754.7105070659 367464.1229876762 83.2437142912682 473207.3438050987 
2067.455838273129 818976.1874677822 348909.2947583628 75.87228772140386 469991.02042169817 
2268.321963696039 794731.4884219576 330380.9045348339 69.15361568407755 464281.4302714397 
2488.703475902785 768319.41770275 312012.207639195 63.02989590580306 456244.1801676493 
2730.4964154553195 740068.1582277803 293924.1387451029 57.44844450556882 446086.57103817153 
2995.781034986421 710322.9900108755 276223.66017484583 52.36124277376802 434046.9685932559 
3286.8396965420548 679434.6075520803 259002.84659573474 47.72452408059264 420384.03643226513 
3606.176507761226 647748.5996222126 242338.6122196229 43.49839736108156 405366.4890052285 
3956.5388658322604 615596.477977458 226292.97054726467 39.6465039384905 389263.8609262552 
4340.941094577661 583288.4680427114 210913.7121976838 36.1357047343112 372338.6201402933 
4762.690378027984 551108.1209938251 196235.39051635272 32.93579517455599 354839.794682298 
5225.415213602948 519308.68268093606 182280.51467214982 30.019245340088737 336998.14876344637 
5733.096629695033 488111.0642556569 169060.86340186824 27.360963125876882 319022.8398906628 
6290.102436234453 457703.2013905293 156578.84749230838 24.938078371909747 301099.41581984883 
6901.22480290852 428240.5597508932 144828.86405461782 22.729746108894375 283388.9659501665 
7571.7214883374 399847.5384012053 133798.5996556305 20.7169672262347 266028.22177834855 
8307.361074919352 372619.5341010559 123470.25182749808 18.882425019647748 249130.39984853816 
9114.472598521175 346625.4522667721 113821.64908611418 17.210336212350285 232786.59284444543 
10000.0 321910.47981233353 104827.25828029147 15.686315168240851 217067.5352168737 


==> data/cell_dynamic_f0p01_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.20032051282051283 20031.522372613887 0.025172353410409347 2.5172353410409346e-08 -0.025172328238055937 0.0 20031.522372613887 0.0 0.0 
0.40064102564102566 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.6009615384615385 60081.8741962486 0.0755011098355363 7.55011098355363e-08 -0.07550103433442647 0.0 60081.8741962486 0.0 0.0 
0.8012820512820513 80094.35894590308 0.10064953986337322 1.006495398633732e-07 -0.10064943921383335 0.0 80094.35894590308 0.0 0.0 
1.001602564102564 100094.15529794055 0.12578202518051437 1.2578202518051436e-07 -0.1257818993984892 0.0 100094.15529794055 0.0 0.0 
1.201923076923077 120078.09492225996 0.1508945843459319 1.5089458434593188e-07 -0.15089443345134754 0.0 120078.09492225996 0.0 0.0 
1.4022435897435899 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
1.6025641025641026 159985.74372882798 0.20104401487103413 0.0005281306090920632 -0.20051588426194206 420.1134195453673 159145.5599093514 0.6291618571111421 419.4412380740949 
1.8028846153846154 179903.13081645375 0.22607294165230984 0.013489843038112343 -0.2125830986141975 10734.706836822872 158854.8867767193 15.447135101714792 10298.090067809864 
2.003205128205128 199792.01798864992 0.25106605438360896 0.03288665250089195 -0.218179401882717 26170.1929144869 158187.91959027335 23.11618394990965 15410.78929993977 
2.203525641025641 219649.25448533898 0.27601939370304635 0.055784866267490824 -0.22023452743555552 44392.01082371381 157037.29166655216 27.288994500858227 18192.663000572156 
2.403846153846154 239471.6945604839 0.30092900654956606 0.08068792222633583 -0.22024108432323022 64209.23308821732 155447.26849132302 29.678272063320385 19785.514708880262 
2.604166666666667 259256.1979804312 0.32579094678917747 0.10684629536202318 -0.2189446514271543 85025.40605882127 153416.75052711816 31.174300640776487 20782.867093850997 
2.8044871794871797 278999.6305213811 0.350601275840095 0.133925501158875 -0.21667577468121998 106574.35515219618 150878.5328881972 32.271706162238246 21514.470774825502 
3.0048076923076925 298698.8644659048 0.3753560632966799 0.16177342719651702 -0.2135826361001629 128735.03303238128 147805.42280675334 33.1878311933652 22125.220795576803 
3.2051282051282053 318350.77909843234 0.40005138755208886 0.19026680523363446 -0.2097845823184544 151409.3458547459 144269.44227095493 33.95705088277318 22638.033921848793 
3.405448717948718 337952.26119963004 0.42468333641952666 0.21926067336469734 -0.2054226630548293 174481.93648792058 140400.09671181557 34.55351173224245 23035.674488161636 
3.605769230769231 357500.2055395908 0.4492480077520078 0.24862729270983025 -0.20062071504217754 197851.15346257313 136282.22811018335 34.99773934123964 23331.826227493097 
3.8060897435897436 376991.515369759 0.4737415100605274 0.27825407802164026 -0.19548743203888713 221427.40419899864 131990.27464241025 35.30779310287085 23538.52873524724 
4.006410256410256 396423.1029135115 0.49815996313054334 0.3080456500729099 -0.19011431305763343 245134.78824698474 127583.3582546672 35.50417835026397 23669.45223350932 
4.206730769230769 415791.8898553173 0.5224994986366726 0.337915481264581 -0.18458401737209157 268904.4490652333 123120.21398510324 35.59744404140904 23731.629360939365 
4.407051282051282 435094.8078283987 0.5467562607555041 0.3677248564157635 -0.17903140433974057 292626.0005128238 118749.68495485256 35.525395447911606 23683.596965274406 
4.607371794871795 454328.79890081583 0.570926406776431 0.3973114902575654 -0.17361491651886563 316170.2999499958 114616.6104499104 35.25994283710878 23506.628558072527 
4.807692307692308 473490.8160598991 0.5950061077104061 0.4265502834261109 -0.16845582428429517 339437.79636955285 110787.90586242266 34.84540263792847 23230.268425285656 
5.008012820512821 492577.82369495044 0.6189915488965219 0.45535598987344683 -0.16363555902307503 362360.6530571399 107296.66125074838 34.32927017533031 22886.180116886877 
5.208333333333334 511586.7980781395 0.6428789306063232 0.4836772502517039 -0.1592016803546193 384897.9995044732 104153.7599506093 33.751930039526286 22501.286693017526 
5.408653846153847 530514.7278435172 0.6666644686457529 0.5115055259018723 -0.15515894274388065 407043.0408588254 101328.91328257427 33.16441393227789 22109.609288185264 
5.6089743589743595 549358.6144640697 0.6903443949546356 0.5388657227833354 -0.15147867217130018 428815.5966757562 98772.69148109842 32.60657959143555 21737.719727623706 
5.809294871794872 568115.4727267405 0.7139149582036082 0.5657966608381187 -0.14811829736548943 450246.55891746224 96440.14609810582 32.09500905317894 21396.672702119296 
6.009615384615385 586782.3312053416 0.7373724243883977 0.5923373889793928 -0.14503503540900486 471367.0017557562 94297.04934463819 31.629975194628965 21086.65012975265 
6.209935897435898 605356.2327312815 0.7607130774213549 0.6185226716207837 -0.14219040580057118 492204.5898626216 92316.18853081675 31.206371948841568 20804.247965894385 
6.410256410256411 623834.234862034 0.7839332197201503 0.6443816677432569 -0.1395515519768934 512782.5272439858 90475.87741747184 30.817519022331002 20545.012681554006 
6.610576923076923 642213.4103472746 0.8070291727935381 0.6699380354308304 -0.13709113736270773 533119.64042668 88758.7392582905 30.45686070240271 20304.57380160181 
6.810897435897436 660490.8475926105 0.8299972778240964 0.6952110524805343 -0.1347862253435621 553231.2702124031 87150.00702537445 30.119176767098875 20079.45117806592 
7.011217948717949 678663.651120829 0.8528338962478492 0.7202160650202561 -0.13261783122759307 573129.6286768159 85637.70157150726 29.799781636304456 19866.52109086964 
7.211538461538462 696728.9420305938 0.8755354103306809 0.7449651976841178 -0.1305702126465631 592824.3643097141 84211.85882891051 29.49483608382817 19663.22405588545 
7.4118589743589745 714683.8584525157 0.8980982237414523 0.7694679232627456 -0.12863030047870672 612323.0153287627 82864.18876656878 29.201179766127176 19467.45317741812 
7.612179487179487 732525.5560025239 0.920518762121723 0.7937318735533719 -0.12678688856835107 631631.6549341509 81587.23866768042 28.916618673029323 19277.745782019552 
7.8125 750251.2082324682 0.9427934736519954 0.8177630473420692 -0.12503042630992622 650755.0568157583 80374.70777145517 28.639206657895294 19092.804438596868 
8.012820512820513 767858.00707788 0.9649188296143869 0.8415661243775215 -0.12335270523686537 669696.9450057946 79221.11353139987 28.367371753398228 18911.581168932156 
8.213141025641026 785343.1633028194 0.9868913249516427 0.8651447080058771 -0.1217466169457656 688460.1869616725 78121.65574124537 28.099831153122622 18733.22076874842 
8.413461538461538 802703.9069417425 1.0087074788224013 0.8885015166352684 -0.12020596218713286 707046.9459287832 77072.10532996699 27.835530229144883 18557.02015276326 
8.613782051282051 819937.4877383127 1.0303638351526216 0.9116385337323563 -0.11872530142026538 725458.8003040729 76068.71843283821 27.57359311243382 18382.395408289216 
8.814102564102564 837041.1755810913 1.0518569631830883 0.9345571346348219 -0.11729982854826637 743696.8445503182 75108.15436025884 27.313295063176803 18208.863375451205 
9.014423076923077 854012.2609360372 1.0731834580129056 0.9572581603943913 -0.11592529761851433 761761.7479585959 74187.4594152727 27.0539993442366 18035.999562824403 
9.21474358974359 870848.055275746 1.0943399411388968 0.9797420359554164 -0.11459790518348034 779653.8486919033 73303.93800165027 26.79521005820131 17863.47337213421 
9.415064102564102 887545.8915053611 1.1153230609908185 1.0020088092027002 -0.11331425178811827 797373.1848584613 72455.18494036549 26.536477843037073 17690.985228691385 
9.615384615384617 904103.1243850905 1.1361294934623118 1.024058211129594 -0.1120712823327179 814919.5423920114 71639.02120654064 26.277425042244428 17518.283361496287 
9.81570512820513 920517.1309492595 1.156755942437499 1.0458897022657483 -0.11086624017175062 832292.4919978837 70853.4683355433 26.01772932975426 17345.15288650284 
10.016025641025642 936785.3109218372 1.1771991403131497 1.067502292202168 -0.10969684811098168 849491.2455354539 70097.07300117542 25.75685329786513 17171.23553191009 
10.216346153846155 952905.0871283674 1.1974558485163282 1.088895353205466 -0.10856049531086231 866515.3034724424 69367.46898246917 25.49522916643403 16996.819444289355 
10.416666666666668 968873.9059042382 1.2175228580174413 1.110067677207376 -0.10745518081006522 883363.7044602605 68663.52573242097 25.232165319356223 16821.443546237486 
10.61698717948718 984689.237499231 1.2373969898386077 1.131017938189928 -0.10637905164867978 900035.3932888098 67983.86256280821 24.96752118963527 16645.014126423517 
10.817307692307693 1000348.5764782764 1.2570750955572643 1.1517446972088918 -0.10533039834837243 916529.2248840154 67327.20896741084 24.701162196979833 16467.441464653228 
11.017628205128206 1015849.4421183625 1.276554057804935 1.1722464122831213 -0.10430764552181371 932843.9721775233 66692.39327745407 24.43296554675752 16288.643697838348 
11.217948717948719 1031189.3788015253 1.2958307907610778 1.1925213511194757 -0.10330943964160211 948978.2566553293 66078.48981912073 24.162704433962137 16108.469622641429 
11.418269230769232 1046365.9564038628 1.3149022406419333 1.2125677823403624 -0.10233445830157084 964930.7005319748 65484.44552549545 23.89037994966435 15926.919966442902 
11.618589743589745 1061376.770680512 1.3337653861843022 1.2323839958713296 -0.10138139031297255 980699.9429744926 64909.200033928035 23.616017481914483 15744.011654609658 
11.818910256410257 1076219.4436465234 1.352417239124165 1.2519671692295258 -0.10045006989463912 996283.7379225268 64353.506556565175 23.338291314175983 15558.860876117324 
12.01923076923077 1090891.6239535778 1.3708548446700797 1.2713082235215611 -0.09954662114851853 1011674.8606173998 63827.216692268965 23.049745347841835 15366.496898561227 
12.219551282051283 1105390.9872624818 1.3890752819712726 1.2904089191120844 -0.09866636285918817 1026874.7119165146 63317.98051162565 22.763297305554183 15175.531537036124 
12.419871794871796 1119715.2366113865 1.4070756645803555 1.3092684611902479 -0.09780720339010762 1041882.6593311592 62826.166679397924 22.475902048171836 14983.934698781226 
12.620192307692308 1133862.102779666 1.4248531409105896 1.3278864110448758 -0.09696672986571375 1056698.3537479928 62349.571741947904 22.187983958649955 14791.989305766641 
12.820512820512821 1147829.3446474045 1.4424048946876291 1.3462612643882907 -0.09614363029933837 1071320.598093961 61887.9995252965 21.89827313252187 14598.848755014582 
13.020833333333334 1161614.7495504299 1.4597281453956712 1.3643906894538733 -0.09533745594179788 1085747.5368085024 61441.7513459106 21.60578341889716 14403.855612598109 
13.221153846153847 1175216.13363084 1.476820148717939 1.3822732355700194 -0.09454691314791974 1099978.0154848644 61009.09667063039 21.31156486571957 14207.709910479716 
13.42147435897436 1188631.3421829648 1.4936781969714312 1.3999070960188977 -0.09377110095253349 1114010.596383395 60589.60183732305 21.01519315363957 14010.12876909305 
13.621794871794872 1201858.2499947108 1.5102996195358673 1.4172899153536385 -0.09300970418222887 1127843.4050992825 60183.45265915338 20.716014332913126 13810.676221942087 
13.822115384615385 1214894.761684234 1.526681783276765 1.4344195897265206 -0.09226219355024434 1141474.767444127 59790.02774676657 20.414328247639165 13609.552165092779 
14.022435897435898 1227738.8120318856 1.5428220929625727 1.4512943063653796 -0.09152778659719307 1154903.2408602973 59408.47283109557 20.11048178805683 13406.987858704555 
14.22275641025641 1240388.3663073804 1.5587179916758047 1.4679121009235943 -0.09080589075221046 1168127.2621708917 59038.43696567649 19.804294314746134 13202.862876497426 
14.423076923076923 1252841.4205921348 1.5743669612181004 1.4842709421889995 -0.09009601902910092 1181145.214989015 58679.585823365254 19.495686140421302 12997.124093614204 
14.623397435897436 1265096.002096724 1.5897665225091544 1.5003686264226566 -0.08939789608649784 1193955.345635159 58331.8375727993 19.184451655665228 12789.634437110155 
14.823717948717949 1277150.1694734078 1.6049142359794468 1.516203017877695 -0.08871121810175175 1206555.9545362077 57994.89633850288 18.870671890210563 12580.447926807044 
15.024038461538462 1289002.0131236748 1.6198077019567163 1.5317722456679563 -0.08803545628875997 1218945.5528886814 57668.13057739101 18.554662492664573 12369.774995109718 
15.224358974358974 1300649.655500757 1.6344445610461096 1.5470743697633973 -0.08737019128271228 1231122.5968660582 57351.26158662536 18.23634106051946 12157.560707012975 
15.424679487179487 1312091.2514070692 1.6488224945039547 1.562107428514892 -0.08671506598906276 1243085.525437847 57044.02240131912 17.91568182911091 11943.787886073942 
15.625 1323324.9882865187 1.6629392246050905 1.5768694633174405 -0.08606976128764998 1254832.7799959658 56746.15665130154 17.592688426238208 11728.458950825474 
15.825320512820513 1334349.08651165 1.6767925150037002 1.5913585316128138 -0.08543398339088637 1266362.8147019257 56457.41777931806 17.26737997564566 11511.586650430443 
16.025641025641026 1345161.7996655682 1.6903801710875896 1.6055727139550142 -0.08480745713257543 1277674.1021093538 56177.56842461694 16.939784021364183 11293.189347576124 
16.22596153846154 1355761.4148186033 1.7037000403258513 1.6195101180435323 -0.08418992228231903 1288765.136373557 55906.37990275188 16.609932914070583 11073.288609380392 
16.42628205128205 1366146.25279967 1.7167500126098671 1.6331688811991305 -0.08358113141073664 1299634.4352216925 55643.63174604392 16.277861954967943 10851.90796997863 
16.626602564102566 1376314.6684622783 1.7295280205875863 1.6465471720311753 -0.08298084855641097 1310280.5412795874 55389.11128605646 15.943608432303213 10629.072288202144 
16.826923076923077 1386265.0509451546 1.7420320399910312 1.659643191677334 -0.0823888483136972 1320702.0230582603 55142.61326795537 15.607211111740725 10404.807407827153 
17.02724358974359 1395995.8239274311 1.7542600899569794 1.6724551748096674 -0.08180491514731192 1330897.4757545444 54903.93949095928 15.268709957954572 10179.139971969716 
17.227564102564102 1405505.4458783641 1.766210233340766 1.6849813905063349 -0.08122884283443121 1340865.521944768 54672.89847130212 14.928145974479179 9952.097316319456 
17.427884615384617 1414792.4103015403 1.7778805770231663 1.6972201430400193 -0.08066043398314693 1350604.8122121657 54449.30512530077 14.585561104454326 9723.707402969554 
17.628205128205128 1423855.2459735323 1.7892692722102947 1.7091697049884085 -0.08009956722188627 1360113.9719178344 54233.088087982964 14.240917575209613 9493.945050139744 
17.828525641025642 1432692.517176968 1.8003745147264927 1.7208282681748175 -0.07954624655167519 1369391.5621604843 54024.31479907478 13.894119147392388 9262.746098261594 
18.028846153846153 1441302.823927974 1.8111945453001386 1.7321943480230921 -0.07900019727704644 1378436.4015521677 53822.50917567639 13.545551472985387 9030.367648656927 
18.229166666666668 1449684.8021979586 1.8217276498423516 1.7432664492195835 -0.07846120062276807 1387247.3001602644 53627.50566561497 13.195201755485526 8796.801170323686 
18.42948717948718 1457837.1241296977 1.831972159718532 1.7540430902353514 -0.07792906948318046 1395823.079021653 53439.1444064118 12.84308642281542 8562.057615210282 
18.629807692307693 1465758.4982476926 1.8419264520127034 1.7645226728951267 -0.07740377911757679 1404162.4663488828 53257.49852484232 12.489066461259336 8326.044307506225 
18.830128205128204 1473447.6696627624 1.8515889497846139 1.774703560119592 -0.0768853896650219 1412264.1593955783 53082.64683385636 12.133095506731454 8088.730337820972 
19.03044871794872 1480903.4202708418 1.86095812231955 1.7845845275808114 -0.0763735947387385 1420127.1838727687 52914.017094589304 11.775665457040175 7850.443638026784 
19.230769230769234 1488124.5689459501 1.8700324853708299 1.7941643115269441 -0.07586817384388578 1427750.534118867 52751.46521205013 11.416729328556725 7611.152885704485 
19.431089743589745 1495109.9717273032 1.8788106013949357 1.8034411751124066 -0.07536942628252907 1435132.827995836 52595.60580139095 11.055723310149023 7370.482206766018 
19.63141025641026 1501858.5220005387 1.8872910797792468 1.812414056737725 -0.07487702304152188 1442273.2207099176 52445.639752753545 10.693452128608401 7128.968085738936 
19.83173076923077 1508369.1506730216 1.8954725770623362 1.8210817997220738 -0.07439077734026234 1449170.7918039062 52301.49408640689 10.329802470357293 6886.534980238197 
20.032051282051285 1514640.8263432104 1.9033537971468015 1.8294428279195876 -0.07391096922721396 1455824.2870205508 52163.72542392532 9.96427443644681 6642.849624297875 
20.232371794871796 1520672.555464047 1.910933491504587 1.8374963051188375 -0.07343718638574948 1462233.0409242683 52031.41689246101 9.597749846207316 6398.499897471545 
20.43269230769231 1526463.3825003558 1.9182104593747777 1.8452408191266017 -0.0729696402481761 1468395.9297272305 51905.1950499767 9.229542271316037 6153.028180877359 
20.63301282051282 1532012.3900802152 1.9251835479538177 1.8526754522126871 -0.0725080957411306 1474312.2231231416 51784.47938960651 8.860240989716319 5906.827326477547 
20.833333333333336 1537318.6991402865 1.9318516525781366 1.859799031637429 -0.07205262094070752 1479980.9878753743 51669.526994190644 8.489542092943324 5659.694728628883 
21.033653846153847 1542381.4690650746 1.9382137168991485 1.8666106276098364 -0.07160308928931203 1485401.4840798678 51560.04383952427 8.117735115849788 5411.823410566527 
21.23397435897436 1547199.8978200953 1.944268733050596 1.8731091600877618 -0.07115957296283426 1490572.8522663324 51456.20691540092 7.744640996049078 5163.093997366053 
21.434294871794872 1551773.2220789327 1.9500157418082151 1.8792938681932803 -0.07072187361493487 1495494.4869475118 51357.60442563286 7.370640098534307 4913.760065689539 
21.634615384615387 1556100.7173441646 1.955453832741694 1.8851636078119538 -0.07029022492974013 1500165.4776658784 51264.72726936918 6.995275699825797 4663.517133217199 
21.834935897435898 1560181.6980621344 1.9605821443589002 1.890717836697734 -0.06986430766116625 1504585.3929159914 51176.84249535133 6.619265078569524 4412.843385713017 
22.035256410256412 1564015.517731557 1.9653998642423585 1.895955477163967 -0.0694443870783914 1508753.3751018497 51094.58724522474 6.24197012154138 4161.313414360921 
22.235576923076923 1567601.5690059348 1.9699062291779512 1.9008759099614525 -0.06903031921649871 1512668.931440711 51017.48217933159 5.863937173078702 3909.2914487191356 
22.435897435897438 1570939.2837897737 1.9741005252758257 1.9054785757582864 -0.0686219495175393 1516331.6168305124 50945.35662844381 5.485237639766542 3656.825093177695 
22.63621794871795 1574028.1333285787 1.9779820880834873 1.9097624897733332 -0.06821959831015412 1519740.6476070702 50878.80402970244 5.105364490972781 3403.576327315189 
22.836538461538463 1576867.6282926186 1.9815503026910606 1.9137272006246129 -0.0678231020664477 1522895.6645721484 50817.26982912957 4.724953406900828 3149.9689379338856 
23.036858974358974 1579457.3188544444 1.9848046038287017 1.917372235743557 -0.06743236808514474 1525796.2916677026 50760.6971154022 4.343979138302033 2895.986092201356 
23.23717948717949 1581796.7947601515 1.9877444759561496 1.9206970236666787 -0.06704745228947084 1528442.0741374944 50709.20908099017 3.962323826760228 2641.549217840153 
23.4375 1583885.6853943693 1.990369453344394 1.9237009051230116 -0.06666854822138246 1530832.4873502043 50663.02960976842 3.5798828273540835 2386.5885515693894 
23.637820512820515 1585723.659838974 1.9926791201494565 1.926383575375002 -0.06629554477445443 1532967.2888034806 50621.78818588634 3.1970786564262914 2131.3857709508616 
23.838141025641026 1587310.4269255137 1.994673110478269 1.9287446958571737 -0.06592841462109522 1534846.2090754996 50585.48997943057 2.813870999375953 1875.9139995839691 
24.03846153846154 1588645.735281332 1.9963511084466352 1.930783936153575 -0.0655671722930602 1536468.9852295895 50554.14006993105 2.4302695683648015 1620.1797122432013 
24.23878205128205 1589729.3733693922 1.9977128482292752 1.9325008365667893 -0.06521201166248591 1537835.2514500155 50527.99560461193 2.046120291709813 1364.080194473209 
24.439102564102566 1590561.1695217877 1.998758114101935 1.933895403228545 -0.06486271087339013 1538945.0126164283 50506.50937849027 1.661978322819633 1107.9855485464223 
24.639423076923077 1591140.991966938 1.9994867404755634 1.9349672741961645 -0.06451946627939886 1539797.980703841 50490.13051961665 1.2774050077090318 851.603338472688 
24.83974358974359 1591468.7488504613 1.9998986119225397 1.9357163251785 -0.06418228674403981 1540394.0568044926 50478.67698350991 0.8926835683358025 595.1223788905352 
25.040064102564102 1591544.3882497298 1.999993663194965 1.936142466349975 -0.06385119684498997 1540733.1694374422 50472.14090447128 0.5078550791055417 338.57005273702794 
25.240384615384617 1591367.8981820918 1.9997718792349959 1.9362456447943215 -0.0635262344406744 1540815.2764932306 50470.523040835746 0.12296352674835401 81.9756844989027 
25.440705128205128 1590939.306606772 1.9992332951772296 1.9362456442557376 -0.06298765092149194 1540815.2764932308 50124.03011354129 0.0 0.0 
25.641025641025642 1590258.6814204408 1.9983779963431392 1.9362456434004394 -0.06213235294269981 1540815.276493231 49443.40492720995 0.0 0.0 
25.841346153846157 1589326.1304464596 1.9972061182275564 1.9362456422285612 -0.060960475998995234 1540815.276493231 48510.853953228565 0.0 0.0 
26.041666666666668 1588141.801417799 1.995717846477207 1.9362456407402897 -0.05947220573691725 1540815.2764932313 47326.5249245679 0.0 0.0 
26.241987179487182 1586705.8819536346 1.9939134168613009 1.9362456389358602 -0.057667777925440644 1540815.2764932315 45890.605460403254 0.0 0.0 
26.442307692307693 1585018.5995296258 1.9917931152341821 1.9362456368155592 -0.05554747841862295 1540815.2764932318 44203.323036394315 0.0 0.0 
26.642628205128208 1583080.2214418792 1.9893572774900443 1.9362456343797216 -0.05311164311032268 1540815.276493232 42264.944948647404 0.0 0.0 
26.84294871794872 1580891.054764603 1.9866062895097185 1.9362456316287338 -0.05036065788098476 1540815.2764932322 40075.77827137103 0.0 0.0 
27.043269230769234 1578451.4463014633 1.9835405870995444 1.9362456285630318 -0.047294958536512555 1540815.2764932325 37636.16980823106 0.0 0.0 
27.243589743589745 1575761.7825306414 1.9801606559223282 1.9362456251831008 -0.04391503073922731 1540815.2764932327 34946.50603740895 0.0 0.0 
27.44391025641026 1572822.4895436103 1.976467031420406 1.9362456214894765 -0.040221409930929486 1540815.276493233 32007.213050377555 0.0 0.0 
27.64423076923077 1569634.0329776336 1.9724602987308213 1.936245617482744 -0.03621468124807725 1540815.2764932332 28818.756484400714 0.0 0.0 
27.844551282051285 1566196.9179420006 1.9681410925926262 1.9362456131635384 -0.03189547942908777 1540815.2764932334 25381.64144876739 0.0 0.0 
28.044871794871796 1562511.6889380063 1.9635100972463282 1.9362456085325432 -0.02726448871378495 1540815.2764932336 21696.412444772897 0.0 0.0 
28.24519230769231 1558578.929772695 1.9585680463254964 1.9362456035904927 -0.022322442735003722 1540815.2764932339 17763.653279461432 0.0 0.0 
28.44551282051282 1554399.2634663726 1.9533157227405367 1.9362455983381694 -0.017070124402367215 1540815.276493234 13583.986973138759 0.0 0.0 
28.645833333333336 1549973.3521539096 1.9477539585546673 1.9362455927764055 -0.011508365778261753 1540815.2764932343 9158.075660675531 0.0 0.0 
28.846153846153847 1545301.8969798475 1.941883634852104 1.936245586906082 -0.005638047946022073 1540815.2764932346 4486.62048661313 0.0 0.0 
29.04647435897436 1540385.6379873233 1.9357056815984808 1.9362455807281291 0.000539899129648358 1540815.2764932348 -429.6385059112217 0.0 0.0 
29.246794871794872 1535225.3540008354 1.9292210774935257 1.9362455742435254 0.00702449674999972 1540815.276493235 -5589.922492399346 0.0 0.0 
29.447115384615387 1529821.8625028615 1.9224308498160179 1.936245567453298 0.013814717637280038 1540815.2764932353 -10993.41399037349 0.0 0.0 
29.647435897435898 1524176.0195043564 1.915336074261048 1.9362455603585227 0.020909486097474783 1540815.2764932355 -16639.256988878828 0.0 0.0 
29.847756410256412 1518288.719409143 1.9079378747696076 1.9362455529603235 0.02830767819071589 1540815.2764932357 -22526.557084092405 0.0 0.0 
30.048076923076923 1512160.8948722235 1.900237423350538 1.9362455452598724 0.036008121909334445 1540815.276493236 -28654.38162101223 0.0 0.0 
30.248397435897438 1505793.516652029 1.8922359398948618 1.9362455372583893 0.0440095973635275 1540815.2764932362 -35021.75984120695 0.0 0.0 
30.44871794871795 1499187.5934566346 1.88393469198253 1.9362455289571416 0.052310836974611696 1540815.2764932364 -41627.68303660164 0.0 0.0 
30.649038461538463 1492344.1717839611 1.8753349946816147 1.9362455203574445 0.060910525675829774 1540815.2764932367 -48471.1047092753 0.0 0.0 
30.849358974358974 1485264.3357559922 1.8664382103399797 1.9330835531251362 0.06664534278515655 1538299.0674822812 -50518.780375136295 -3.7682746148068738 -2512.1830765379163 
31.04967948717949 1477949.2069470275 1.857245748369457 1.926965281885253 0.06971953351579585 1533430.304373625 -50612.8328792837 -7.291459631523492 -4860.973087682329 
31.25 1470399.944206007 1.8477590650225735 1.919237428425413 0.07147836340283953 1527280.675385142 -50731.73191266018 -9.209684373152294 -6139.789582101531 
31.450320512820515 1462617.7434729275 1.837979663161852 1.9105682904711045 0.07258862730925264 1520381.995479794 -50866.27852634038 -10.331463026249438 -6887.6420174996265 
31.650641025641026 1454603.837589384 1.8279090920217318 1.9012893245185256 0.07338023249679382 1512998.0296190623 -51010.98228705046 -11.058227273032001 -7372.151515354669 
31.85096153846154 1446359.4961032656 1.8175489469631416 1.891565516565225 0.07401656960208336 1505260.0696182235 -51163.405881223036 -11.588368897256295 -7725.579264837532 
32.05128205128205 1437886.0250676349 1.8069008692207644 1.8814798249552793 0.0745789557345149 1497234.1316946403 -51322.99055946572 -12.019644634358137 -8013.096422905427 
32.25160256410257 1429184.7668338285 1.795966545643039 1.8710739188094039 0.07510737316636495 1488953.3751128097 -51488.69964662474 -12.401261056949178 -8267.507371299453 
32.45192307692308 1420257.0998388005 1.7847477084249284 1.8603693477461445 0.07562163932121613 1480434.948530069 -51660.29439540976 -12.757195650312623 -8504.797100208418 
32.65224358974359 1411104.4383867558 1.7732461348335131 1.8493777520872725 0.07613161725375939 1471688.1150280125 -51837.73881495092 -13.099257852679882 -8732.838568453257 
32.8525641025641 1401728.2324250976 1.761463646926437 1.8381061215962031 0.07664247466976604 1462718.4368877453 -52021.44481742149 -13.432989982864672 -8955.326655243118 
33.05288461538462 1392129.967314729 1.7494021112632607 1.8265587318959386 0.07715662063267792 1453529.3165438625 -52211.169851174345 -13.76162662699836 -9174.417751332241 
33.25320512820513 1382311.1635947467 1.737063438609766 1.8147386944559643 0.07767525584619817 1444123.2300260635 -52406.94309677696 -14.086555169055988 -9391.036779370661 
33.45352564102564 1372273.3767415583 1.7244495836352554 1.8026486157975854 0.07819903216233004 1434502.251538618 -52608.881497810595 -14.40837738279898 -9605.58492186599 
33.65384615384615 1362018.1969224666 1.711562544602895 1.7902908766818635 0.07872833207896845 1424668.2756312857 -52817.10980061977 -14.727362318820855 -9818.241545880574 
33.85416666666667 1351547.24874376 1.6984043630531573 1.777667770276566 0.07926340722340863 1414623.127149195 -53031.75854654866 -15.043614366779064 -10029.076244519378 
34.05448717948718 1340862.1909933444 1.684977123480402 1.7647815704972418 0.07980444701683975 1404368.6156169958 -53252.96315343282 -15.357156470621746 -10238.104313747834 
34.25480769230769 1329964.7163779608 1.6712829530026538 1.7516345657760002 0.08035161277334635 1393906.5621112264 -53480.86354177492 -15.667971330240595 -10445.3142201604 
34.455128205128204 1318856.5512550294 1.6573240210246283 1.738229133581755 0.08090511255712673 1383238.8585617011 -53715.69612998981 -15.975952835769192 -10650.635223846131 
34.65544871794872 1307539.4553591649 1.6431025388940608 1.7245675889931689 0.0814650500991081 1372367.3472495666 -53957.493821025826 -16.281175341052275 -10854.116894034853 
34.85576923076923 1296015.2215234023 1.6286207595513875 1.7106522980837167 0.08203153853232914 1361293.9110363591 -54206.38721961714 -16.58357807289993 -11055.718715266623 
35.056089743589745 1284285.6753951788 1.61388097717284 1.6964856889958222 0.08260471182298224 1350020.4821765316 -54462.53232064028 -16.88308706047794 -11255.391373651963 
35.256410256410255 1272352.6751471176 1.5988855268070021 1.6820702442793984 0.08318471747239631 1338549.0362206518 -54726.08979371982 -17.179637463526007 -11453.091642350673 
35.456730769230774 1260218.1111826624 1.583636784004903 1.6674085300720793 0.0837717460671763 1326881.6152363173 -54997.27781322948 -17.4731296661389 -11648.753110759268 
35.657051282051285 1247883.9058366015 1.568137164443682 1.652503196873559 0.08436603242987717 1315020.3284243548 -55276.35037156055 -17.76346312959494 -11842.308753063297 
35.857371794871796 1235352.0130705333 1.5523891235438998 1.6373568600941515 0.0849677365502517 1302967.2570622896 -55563.40686419816 -18.050679671829233 -12033.78644788616 
36.05769230769231 1222624.4181633268 1.536395156080561 1.6219721911991676 0.08557703511860648 1290724.5270348105 -55858.632499559084 -18.33471248915305 -12223.14165943537 
36.258012820512825 1209703.1373966152 1.5201577957878922 1.6063519129843464 0.0861941171964542 1278294.305074072 -56162.2185714473 -18.615500408401548 -12410.333605601036 
36.458333333333336 1196590.217735382 1.503679614957955 1.5904987972146856 0.08681918225673058 1265678.7968807356 -56474.36278005596 -18.892985070340814 -12595.323380227212 
36.65865384615385 1183287.736503682 1.4869632240331452 1.5744156634464712 0.08745243941332603 1252880.2461865684 -56795.26956031029 -19.167109519584766 -12778.073013056513 
36.85897435897436 1169797.8010555601 1.470011271192657 1.558105378442658 0.088094107250001 1239900.9342892198 -57125.15041784919 -19.437817497469485 -12958.544998312993 
37.059294871794876 1156122.5484412024 1.4528264419329564 1.5415708555128216 0.08874441357986518 1226743.1795269686 -57464.2236776026 -19.705053531947186 -13136.70235463146 
37.25961538461539 1142264.1450683936 1.4354114586423563 1.5248154914891399 0.08940403284678355 1213409.6850135124 -57813.41078150063 -19.968241383352257 -13312.160922234843 
37.4599358974359 1128224.7863593157 1.417769080169736 1.507842134322097 0.09007305415236089 1199902.7170759074 -58172.34589250316 -20.22803518335756 -13485.356788905043 
37.66025641025641 1114006.696402756 1.3999021013874935 1.4906537572319192 0.09075165584442568 1186224.6417277758 -58541.27061180328 -20.48428564136237 -13656.190427574918 
37.86057692307693 1099612.127601768 1.3818133527487826 1.4732534244106126 0.09144007166182999 1172377.8973758246 -58920.443328727735 -20.736884341481403 -13824.589560987606 
38.06089743589744 1085043.3603168526 1.3635056998391228 1.4556445955830812 0.0921388957439584 1158365.2371821282 -59310.65156798321 -20.985359906079733 -13990.239937386492 
38.26121794871795 1070302.7025047066 1.3449820429224353 1.4378306818485855 0.09284863892615025 1144189.3756136366 -59712.2631486624 -21.22977028497363 -14153.180189982422 
38.46153846153847 1055392.4893526006 1.3262453164815897 1.4198147237254584 0.09356940724386864 1129852.732238045 -60125.06758213462 -21.470557119285516 -14313.704746190346 
38.66185897435898 1040315.0829084436 1.3072984887535293 1.4015999192122643 0.09430143045873507 1115357.8519419343 -60549.37301312201 -21.707532731455657 -14471.688487637108 
38.86217948717949 1025072.8717065911 1.2881445612590476 1.3831904266796253 0.09504586542057769 1100708.043852423 -60986.864196669194 -21.93955259485206 -14626.368396568045 
39.0625 1009668.2703894558 1.268786568327291 1.3645893153518158 0.09580274702452485 1085905.7503806134 -61436.70227419934 -22.16791470338232 -14778.609802254883 
39.26282051282052 994103.7193249904 1.2492275766150718 1.3457998364986477 0.09657225988357587 1070953.558804961 -61899.17900873581 -22.392402103696515 -14928.268069131012 
39.46314102564103 978381.684220084 1.22947068462105 1.326826418509395 0.09735573388834506 1055854.9931267393 -62376.289321559016 -22.61161195970489 -15074.4079731366 
39.66346153846154 962504.6557299512 1.209519022194875 1.307672260282528 0.09815323808765286 1040612.5989485226 -62867.10986151837 -22.827009521297533 -15218.006347531693 
39.86378205128205 946475.1490635665 1.189375750041362 1.2883409308269087 0.09896518078554672 1025229.216397648 -63372.26004157995 -23.038153708190034 -15358.769138793361 
40.06410256410257 930295.7035852096 1.1690440592197768 1.268837014790563 0.09979295557078616 1009708.4938222026 -63893.656983539346 -23.243834128986723 -15495.889419324485 
40.26442307692308 913968.8824121881 1.1485271706383215 1.2491640614112953 0.10063689077297377 994053.2556161509 -64430.738094303175 -23.445284737383258 -15630.189824922178 
40.46474358974359 897497.2720087848 1.1278283345438715 1.229333798284635 0.10150546374076352 978272.8343102356 -64996.756910676835 -23.63275894773915 -15755.172631826104 
40.6650641025641 880883.481776524 1.1069508300070905 1.209345695828989 0.1023948658218985 962366.8084737831 -65578.92963785201 -23.82086429267154 -15880.576195114365 
40.86538461538462 864130.143640788 1.085897964402957 1.1892016101489773 0.10330364574602036 946336.6551467654 -66177.99966666079 -24.00675762254104 -16004.505081694031 
41.06570512820513 847239.9116338778 1.0646730728868223 1.1689046142003996 0.10423154131357726 930184.8197095006 -66794.7265863067 -24.188988750847948 -16125.992500565302 
41.26602564102564 830215.4614745623 1.0432795178660579 1.1484584225623475 0.10517890469628965 913914.2581303883 -67429.90118221927 -24.366793020878823 -16244.528680585887 
41.46634615384615 813059.4901441971 1.021720688467389 1.1278671092659038 0.10614642079851477 897528.2124208993 -68084.35449829348 -24.539742054531114 -16359.82803635408 
41.66666666666667 795774.7154594766 0.9999999999999999 1.10713497254383 0.10713497254383009 881030.1030066895 -68758.9675394072 -24.70756865872023 -16471.712439146824 
41.86698717948718 778363.8756418772 0.9781208934144803 1.086266748270799 0.10814585485631878 864423.698578109 -69455.1190034647 -24.869751272242315 -16579.83418149488 
42.06730769230769 760829.7288838789 0.9560868347577233 1.0652669655250273 0.10918013076730404 847712.6032619331 -70173.49027803831 -25.026536345505427 -16684.35756367029 
42.267628205128204 743175.052912014 0.9339013146238355 1.0441405267596884 0.11023921213585286 830900.7183075645 -70915.5019782011 -25.177478907662646 -16784.98593844177 
42.46794871794872 725402.644546825 0.9115678476011654 1.0228919125379659 0.11132406493680047 813991.6092346645 -71681.58710770868 -25.32308174757464 -16882.054498383095 
42.66826923076923 707515.3192598013 0.8890899717155316 1.0015261292608784 0.11243615754534675 796989.2600117474 -72473.33256958902 -25.462718196241045 -16975.1454641607 
42.868589743589745 689515.9107273526 0.8664712478697306 0.9800482925638344 0.11357704469410379 779897.7415333622 -73292.06249911641 -25.596258073229894 -17064.172048819935 
43.068910256410255 671407.2703819053 0.8437152592794278 0.9584636444206351 0.11474838514120733 762721.2252310389 -74139.19742207939 -25.72355081435971 -17149.033876239813 
43.269230769230774 653192.2669601855 0.8208256109055126 0.9367775651992147 0.11595195429370209 745463.9926669522 -75016.26028329483 -25.844431487975687 -17229.620991983793 
43.469551282051285 634873.7860487577 0.7978059288830062 0.9149959717163959 0.11719004283338974 728130.7522961486 -75925.50080040086 -25.95826077931587 -17305.507186210587 
43.669871794871796 616454.7296268942 0.7746598599466132 0.8931248799078155 0.11846501996120229 710726.291449983 -76868.8831937135 -26.06492056321793 -17376.61370881196 
43.87019230769231 597938.0156068511 0.751391070853017 0.8711700029567184 0.11977893210370139 693255.156536855 -77847.79506109073 -26.164771645900842 -17443.181097267236 
44.070512820512825 579326.5773716166 0.7280032477999959 0.8491373690089512 0.12113412120895528 675722.1446046741 -78864.35068129888 -26.25743866963347 -17504.959113088982 
44.270833333333336 560623.3633102131 0.7045000958424669 0.8270332808989584 0.12253318505649158 658132.2712917941 -79920.83587172825 -26.342594273369187 -17561.729515579464 
44.47115384615385 541831.3363506146 0.6808853383055324 0.804864305363573 0.12397896705804057 640490.7622436126 -81019.72333534271 -26.419923950557035 -17613.282633704694 
44.67147435897436 522953.4734903669 0.6571627161946405 0.7826377406791849 0.1254750244845444 622803.4252467778 -82164.42594288447 -26.48855588645997 -17659.037257639986 
44.871794871794876 503992.7653249795 0.6333359876029441 0.7603618247196114 0.12702583711666737 605076.8157965477 -83359.25622614619 -26.547370312663983 -17698.246875109326 
45.07211538461539 484952.21557415905 0.6094089271159487 0.7380436099695032 0.1286346828535545 587316.546084497 -84605.8794499056 -26.59777992076736 -17731.85328051158 
45.2724358974359 465834.8406059646 0.5853853252135482 0.7156907635844746 0.13030543837092634 569528.7174422877 -85907.86966776656 -26.639052174572928 -17759.368116381956 
45.472756410256416 446643.6689589613 0.5612689876695458 0.6933114638155806 0.13204247614603482 551719.837918806 -87269.11306562676 -26.670577974365415 -17780.385316243613 
45.67307692307693 427381.74086244777 0.537063734948753 0.6709155191958591 0.1338517842471061 533897.7129014039 -88695.6720071556 -26.690414426061665 -17793.609617374448 
45.87339743589744 408052.10775482375 0.512773401601754 0.6485139746717433 0.13574057306998932 516071.1316849247 -90194.26815553801 -26.69708802979959 -17798.058686533066 
46.07371794871795 388657.8318001898 0.4884018356574455 0.6261159239399463 0.1377140882825008 498247.33080745715 -91767.52328700945 -26.69292419409568 -17795.28279606379 
46.27403846153847 369201.9854032456 0.463952898013441 0.6037315285725087 0.1397786305590677 480434.39659611415 -93421.30102598929 -26.67665027490655 -17784.433516604367 
46.47435897435898 349687.6507225648 0.43943046182443324 0.5813737611641522 0.14194329933971894 462642.6523210106 -95165.07919795578 -26.644916226395388 -17763.277484263595 
46.67467948717949 330117.9191823233 0.4148384118886144 0.5590583393160694 0.14421992742745499 444884.6056611792 -97010.45824300218 -26.59445067776381 -17729.63378517588 
46.875 310495.89098256413 0.39018064403225633 0.5367971201256233 0.14661647609336698 427169.6922012357 -98960.7017658662 -26.52985439761161 -17686.569598407747 
47.07532051282052 290824.6746080678 0.3654610644925391 0.514603830709137 0.14914276621659783 409508.8356410812 -101025.11294457113 -26.448898784486676 -17632.599189657787 
47.27564102564103 271107.386335915 0.3406835892987362 0.4925045645495276 0.1518209752507914 391922.80053230806 -103231.17989761481 -26.336846178898956 -17557.897452599307 
47.47596153846154 251347.1497418086 0.31585214365183983 0.4705139024431781 0.15466175879133826 374423.18991248816 -105578.22151098697 -26.20741686424252 -17471.611242828352 
47.67628205128205 231547.0952052407 0.29097066130273624 0.4486478302083559 0.15767716890561967 357022.72490119573 -108076.94649227959 -26.05893640091178 -17372.624267274525 
47.87660256410257 211710.3594135927 0.266043083929039 0.42692459085961576 0.16088150693057673 339735.92283952766 -110740.53153279846 -25.888714767553424 -17259.14317836895 
48.07692307692308 191840.08486521858 0.24107336051064526 0.4053341578444171 0.16426079733377186 322554.8048393676 -113535.36132047194 -25.73044231703999 -17153.62821136 
48.27724358974359 171939.41937161825 0.21606544670414818 0.38387545453565775 0.16781000783150957 305478.5141440851 -116464.55268935137 -25.573452945255337 -17048.968630170228 
48.4775641025641 152011.51555876943 0.19102330421619224 0.36253178372316663 0.1715084795069744 288493.76351956744 -119499.23657474414 -25.436362535277894 -16957.5750235186 
48.67788461538462 132059.53036768967 0.16595090017586084 0.3412848809397112 0.17533398076385037 271586.0185469082 -122620.47455964494 -25.321038871053805 -16880.69258070254 
48.87820512820513 112086.62455433009 0.1408522065062243 0.32009870762737014 0.17924650112114585 254726.60062109277 -125782.28454534266 -25.248664285701462 -16832.442857134312 
49.07852564102564 92095.96218883897 0.11573119929509595 0.29892899878535606 0.1831977994902601 237880.28473532555 -128939.73172346588 -25.22904267052524 -16819.361780350166 
49.27884615384615 72090.71015433197 0.09059185816516817 0.2777382507065538 0.1871463925413856 221017.2263547368 -132065.18459699408 -25.25411623076994 -16836.077487179966 
49.47916666666667 52074.037645186996 0.06543816564355112 0.2565056402135381 0.191067474569987 204120.85490149644 -135152.17599150634 -25.304005888372096 -16869.337258914733 
49.67948717948718 32049.115664995556 0.04027410653087984 0.23521278481435265 0.1949386782834728 187176.54203549898 -138184.84860214323 -25.375802948118054 -16917.20196541204 
49.87980769230769 12019.11652421345 0.015103667270043466 0.21383957061846576 0.19873590334842228 170168.28161205136 -141142.6463102575 -25.471570810155377 -16981.047206770258 
50.080128205128204 -8012.786662390706 -0.010069164685339568 0.1923602428661524 0.20242940755149197 153075.57862089353 -143997.4125849125 -25.59803199955824 -17065.354666372165 
50.28044871794872 -28043.42047841154 -0.0352404015026029 0.17075577986157742 0.20599618136418033 135883.29605912435 -146736.19446550147 -25.747162364504863 -17164.77490966991 
50.48076923076923 -48069.611708533565 -0.060406055601777184 0.14896393891671053 0.2093699945184877 118541.90271668263 -149271.89684145257 -25.970470669640964 -17313.64711309398 
50.681089743589745 -68088.1878412309 -0.08556214028730115 0.126942225275967 0.21250436556326813 101017.58230454556 -151583.24422404944 -26.244422249216704 -17496.28149947781 
50.881410256410255 -88095.97757134146 -0.110704670379575 0.10463208741629679 0.2153367577958718 83263.74095135319 -153607.69516285666 -26.58815281054115 -17725.435207027436 
51.081730769230774 -108089.81130247249 -0.13582966284630182 0.08201148578815254 0.21784114863445436 65262.84012012744 -155353.59388361976 -26.958149084842976 -17972.09938989532 
51.282051282051285 -128066.52164910585 -0.16093313743345167 0.05909070607449622 0.2200238435079479 47023.06490231836 -156851.67908659726 -27.31588736619113 -18210.59157746076 
51.482371794871796 -148022.94393838488 -0.1860111172958255 0.03584956388297314 0.22186068117879865 28528.35304961627 -158058.4789937926 -27.697680470606894 -18465.120313737934 
51.682692307692314 -167955.91671144587 -0.211059629627047 0.012227282020100988 0.22328691164714798 9730.339556644907 -158890.1676917016 -28.15190500707317 -18767.93667138212 
51.883012820512825 -187862.282224252 -0.236074706288929 -0.01208900551836103 0.22398570077056795 -9619.946684226252 -158894.03076846548 -28.978988674328903 -19319.325782885942 
52.083333333333336 -207738.8869478406 -0.26105238444010265 -0.03730470714573856 0.2237476772943641 -29685.96466127692 -157988.95906975368 -30.050868522431355 -20033.912348287573 
52.28365384615385 -227582.58206789728 -0.2859887071638009 -0.06325269260036087 0.22273601456344005 -50334.71620823206 -156601.2287448683 -30.92357031672029 -20615.7135444802 
52.483974358974365 -247390.22398358435 -0.3108797240947048 -0.08981082599183557 0.22106889810286925 -71469.00857761812 -154789.08718811936 -31.650716252391724 -21100.477501594487 
52.684294871794876 -267158.6748055422 -0.33572149204475044 -0.11692802889041799 0.21879346315433246 -93048.19480902985 -152533.50347377057 -32.316989300162476 -21544.659533441652 
52.88461538461539 -286884.802852996 -0.36051007562781134 -0.14462605796569375 0.2158840176621176 -115089.58833046119 -149756.07803979988 -33.00919093769585 -22006.12729179724 
53.0849358974359 -306565.48314986186 -0.38524154788312465 -0.17290710291179073 0.2123344449713339 -137594.93165000124 -146467.5127274763 -33.70400215534346 -22469.334770228983 
53.285256410256416 -326197.5979198043 -0.4099119908973977 -0.20170527665146856 0.20820671424592915 -160511.79344819294 -142771.28936006836 -34.320292228971 -22880.194819314 
53.48557692307693 -345778.03708014515 -0.43451749642547327 -0.2309094101946811 0.20360808623079218 -183751.708168259 -138788.79395908723 -34.804096284771234 -23202.73085651416 
53.68589743589744 -365303.69873456185 -0.45905416650947145 -0.26042037721190053 0.19863378929757092 -207235.79350774453 -134586.22465767036 -35.169766204413826 -23446.510802942557 
53.88621794871795 -384771.4896644786 -0.48351811409629075 -0.29013773613516475 0.193380377961126 -230884.12052964832 -130241.46370161333 -35.41573454800341 -23610.489698668942 
54.08653846153847 -404178.3258190933 -0.5079054636533942 -0.31998040062133987 0.1879250630320543 -254632.16271089303 -125800.55272647558 -35.56506797063113 -23710.04531375409 
54.28685897435898 -423521.1328039424 -0.532212351782757 -0.3498501536793868 0.18236219810337023 -278401.7613782968 -121352.20676514506 -35.5973509643043 -23731.567309536204 
54.48717948717949 -442796.84636794456 -0.5564349278329052 -0.3795937049730104 0.17684122285989473 -302070.9318391914 -117059.16779091366 -35.44694968223595 -23631.29978815731 
54.6875 -462002.4128888312 -0.5805693545089242 -0.40905608763261986 0.17151326687630436 -325516.3552567572 -113043.03502586612 -35.111866110146735 -23407.910740097832 
54.88782051282052 -481134.7898568975 -0.6046118084803592 -0.4381300996269001 0.16648170885345914 -348652.7228827616 -109348.06851217704 -34.64902415670327 -23099.349437802182 
55.08814102564103 -500190.9463569871 -0.6285584809868948 -0.4667451203966664 0.16181336059022844 -371423.8366086466 -105998.32778450096 -34.10201991588558 -22734.679943923726 
55.28846153846154 -519167.8635486501 -0.652405578441739 -0.49486656463867496 0.157539013803064 -393802.1743000611 -102989.64309895405 -33.51379852666254 -22342.532351108366 
55.48878205128205 -538062.5351443756 -0.6761493230325881 -0.5225024709902142 0.15364685204237394 -415794.13291070896 -100278.69559958036 -32.93515721530654 -21956.771476871036 
55.68910256410257 -556871.9678858481 -0.6997859533201087 -0.5496853115725906 0.15010064174751814 -437425.5529625172 -97817.20992893656 -32.395214669587176 -21596.809779724786 
55.88942307692308 -575593.1820181283 -0.7233117248338099 -0.5764551536111332 0.1468565712226767 -458728.31897518534 -95564.27843351447 -31.903022380572022 -21268.68158704802 
56.08974358974359 -594223.211761705 -0.7467229106652418 -0.6028496040289982 0.14387330663624354 -479732.3576201801 -93488.9663100873 -31.455648274744355 -20970.43218316291 
56.2900641025641 -612759.1057823254 -0.7700158020584018 -0.6289011404368383 0.1411146616215635 -500463.5137876735 -91566.55869754992 -31.046979476438324 -20697.986317625557 
56.49038461538462 -631197.9276585416 -0.7931867089972704 -0.6546366420709999 0.13855006692627048 -520943.1773186469 -89777.18392646732 -30.670344103985023 -20446.896069323353 
56.69070512820513 -649536.7563468901 -0.8162319607903734 -0.6800778860074795 0.13615407478289387 -541188.677879806 -88104.65104518249 -30.319661640391985 -20213.10776026133 
56.89102564102564 -667772.6866446427 -0.8391479066522914 -0.7052423241576032 0.1339055824946882 -561213.9032777135 -86535.60855210258 -29.989777555906304 -19993.185037270876 
57.09134615384615 -685902.829650038 -0.8619309162820044 -0.7301438638951836 0.13178705238682076 -581029.9206627636 -85058.92076240422 -29.676467635851456 -19784.31175723431 
57.29166666666667 -703924.3132199411 -0.884577380438003 -0.7547935525815842 0.12978382785641884 -600645.5212574658 -83665.20000527462 -29.376323450625133 -19584.215633750093 
57.49198717948718 -721834.2824248375 -0.9070837115100517 -0.7792001432942103 0.12788356821584146 -620067.6705493218 -82346.45141174714 -29.086610779483667 -19391.073852989117 
57.69230769230769 -739629.9000011105 -0.9294463440875369 -0.8033705471479236 0.12607579693961335 -639301.8682371312 -81095.80365801288 -28.805134457263676 -19203.42297150912 
57.89262820512821 -757308.3468005137 -0.9516617355242901 -0.8273101881441862 0.1243515473801039 -658352.4306112498 -79907.30459273327 -28.53012221147901 -19020.081474319344 
58.09294871794872 -774866.8222367722 -0.9737263664998047 -0.8510232829881454 0.12270308351165926 -677222.7132251721 -78775.75871461723 -28.26013524261034 -18840.09016174023 
58.29326923076923 -792302.5447292514 -0.995636741576766 -0.8745130571730724 0.12112368440369359 -695915.2828502369 -77696.60637307924 -27.993992270497206 -18662.661513664807 
58.493589743589745 -809612.7521436047 -1.017389389754785 -0.897781917631129 0.11960747212365597 -714432.0548668777 -76665.82137754047 -27.73071777212157 -18487.145181414384 
58.69391025641026 -826794.7022293501 -1.0389808650202748 -0.92083159350738 0.11814927151289478 -732774.405289135 -75679.82477464166 -27.469503992371685 -18313.002661581126 
58.894230769230774 -843845.6730542881 -1.0604077468923545 -0.943663229004868 0.11674451788748652 -750943.2446484914 -74735.44953559048 -27.209653824572502 -18139.769216381672 
59.094551282051285 -860762.9634357092 -1.0816666409647215 -0.9662774965886464 0.11538914437607517 -768939.1080788702 -73829.83470287535 -26.95060507333555 -17967.07004889037 
59.294871794871796 -877543.893368307 -1.1027541794433833 -0.988674662889536 0.1140795165538473 -786762.2077612289 -72960.41101012705 -26.691874084300384 -17794.58272286693 
59.495192307692314 -894185.8044487417 -1.1236670216801785 -1.010854643430492 0.1128123782496866 -804412.4764734625 -72124.86665056238 -26.433042423440217 -17622.028282293482 
59.695512820512825 -910686.0602967769 -1.1444018547019943 -1.0328170567781962 0.11158479792379805 -821889.6106829138 -71321.10506295506 -26.173756192074226 -17449.170794716156 
59.895833333333336 -927042.0469729335 -1.1649553937356047 -1.0545610373617367 0.11039435637386807 -839192.9215920612 -70547.58633076202 -25.913438417539215 -17275.625611692813 
60.09615384615385 -943251.1733925809 -1.1853243827280338 -1.0760860923689965 0.1092382903590372 -856322.0170356822 -69801.814932651 -25.652533336367064 -17101.68889091138 
60.296474358974365 -959310.8717364166 -1.2055055948623787 -1.0973911116041133 0.10811448325826545 -873276.0135496639 -69082.5977620146 -25.390305179338213 -16926.87011955881 
60.496794871794876 -975218.5978572497 -1.2254958330689898 -1.1184748542878316 0.10702097878115824 -890053.9237548048 -68388.48195530905 -25.126598323219035 -16751.065548812694 
60.69711538461539 -990971.8316830454 -1.2452919305319505 -1.1393358414680645 0.10595608906388598 -906654.5707397716 -67718.31386455835 -24.861128924686323 -16574.085949790886 
60.8974358974359 -1006568.0776161463 -1.2648907511907543 -1.15997258939933 0.10491816179142432 -923076.7737787403 -67070.78243202856 -24.593891271159592 -16395.9275141064 
61.097756410256416 -1022004.8649286223 -1.2842891902371154 -1.180383598684714 0.10390559155240142 -939319.339690836 -66444.62256444036 -24.324866709953888 -16216.577806635927 
61.29807692307693 -1037279.7481536769 -1.3034841746068249 -1.2005672417876516 0.10291693281917325 -955380.9733247623 -65838.78590627213 -24.053902530168298 -16035.935020112203 
61.49839743589744 -1052390.3074730544 -1.3224726634665804 -1.220521794669929 0.1019508687966515 -971260.302735548 -65252.301370052155 -23.78088372559291 -15853.922483728613 
61.69871794871795 -1067334.1491003844 -1.3412516486957122 -1.240245457221268 0.10100619147444423 -986955.8954419096 -64684.26818080642 -23.5057196370472 -15670.47975803147 
61.89903846153847 -1082108.9056603985 -1.3598181553627195 -1.2597321796560959 0.1000859757066237 -1002462.9371750074 -64140.51467336726 -23.223345699486654 -15482.230466324438 
62.09935897435898 -1096712.2365639664 -1.3781692421965552 -1.2789771110151695 0.0991921311813857 -1017777.5676626111 -63621.60663191334 -22.935190618235513 -15290.12707882368 
62.29967948717949 -1111141.8283788878 -1.396302002052578 -1.2979813755756349 0.09832062647694317 -1032900.6815792543 -63119.58148985554 -22.64837540156483 -15098.916934376559 
62.5 -1125395.3951963824 -1.414213562373095 -1.3167448895825398 0.09746867279055516 -1047832.2122770826 -62633.18121021497 -22.361460373067743 -14907.640248711832 
62.70032051282052 -1139470.6789932186 -1.4319010856424277 -1.335265618737197 0.09663546690523073 -1062570.5409132768 -62163.31864860072 -22.07212096556354 -14714.747310375695 
62.90064102564103 -1153365.4499894248 -1.4493617698364252 -1.353542349663716 0.09581942017270917 -1077114.701915247 -61708.076394294156 -21.781335516550662 -14520.890344367112 
63.10096153846154 -1167077.5070015274 -1.4665928488663555 -1.3715735310275095 0.0950193178388461 -1091463.4607711197 -61266.75668744184 -21.48870126255509 -14325.800841703398 
63.30128205128205 -1180604.6777912593 -1.483591593017106 -1.389356890410393 0.09423470260671296 -1105615.0091483253 -60839.56938428222 -21.193358849703177 -14128.905899802121 
63.50160256410257 -1193944.819409681 -1.5003553093796185 -1.4068903227642362 0.09346498661538227 -1119567.671903254 -60425.913504165364 -20.895507741780236 -13930.33849452016 
63.70192307692308 -1207095.81853666 -1.5168813422774916 -1.42417208610786 0.09270925616963166 -1133320.062812056 -60024.77306063124 -20.595580625021785 -13730.387083347861 
63.90224358974359 -1220055.5918156654 -1.5331670736876968 -1.4412002395142416 0.09196683417345519 -1146870.6373346208 -59635.76753731072 -20.293340404993305 -13528.893603328874 
64.1025641025641 -1232822.0861838015 -1.5492099236553094 -1.4579726551327072 0.09123726852260217 -1160217.702181544 -59258.685894774506 -19.98856431475237 -13325.709543168252 
64.30288461538461 -1245393.279197055 -1.565007350702228 -1.4744869519967616 0.09052039870546635 -1173359.3626400176 -58893.60180459451 -19.680950702610325 -13120.63380174022 
64.50320512820514 -1257767.1793506877 -1.5805568522297906 -1.4907413181963647 0.0898155340334259 -1186294.1768383947 -58539.512838890776 -19.371177743488158 -12914.118495658773 
64.70352564102565 -1269941.826394722 -1.5958559649152253 -1.506733812881275 0.08912215203395024 -1199020.600297543 -58196.105823793216 -19.059091772420413 -12706.061181613612 
64.90384615384616 -1281915.291644485 -1.6109022651018925 -1.5224624415969559 0.08843982350493662 -1211537.045881312 -57863.08186343149 -18.744628906252736 -12496.419270835162 
65.10416666666667 -1293685.678286143 -1.6256933691832303 -1.5379251951979387 0.08776817398529158 -1223841.9147628362 -57540.15466035623 -18.427771636970604 -12285.18109131374 
65.30448717948718 -1305251.1216771966 -1.6402269339803672 -1.5531200701606933 0.08710686381967392 -1235933.6125890191 -57227.049451851984 -18.108526664491606 -12072.351109661073 
65.5048076923077 -1316609.7896418667 -1.6545006571133165 -1.5680450794289142 0.08645557768440226 -1247810.5581109452 -56923.50220821705 -17.786913613636436 -11857.942409090962 
65.7051282051282 -1327759.882761351 -1.6685122773657222 -1.5826982584292084 0.08581401893651375 -1259471.1879710178 -56629.25897875801 -17.46295927844508 -11641.972852296723 
65.90544871794872 -1338699.6346588808 -1.682259575043072 -1.597077668612713 0.08518190643035894 -1270913.959521291 -56344.07532712328 -17.136694673689252 -11424.463115792838 
66.10576923076924 -1349427.3122795466 -1.6957403723243374 -1.611181399719358 0.08455897260497935 -1282137.352625314 -56067.71582566458 -16.808153512583445 -11205.435675055633 
66.30608974358975 -1359941.2161648483 -1.7089525336069826 -1.6250075713732406 0.08394496223374204 -1293139.8709276905 -55799.95359265525 -16.477371409639346 -10984.9142730929 
66.50641025641026 -1370239.6807219177 -1.72189396584528 -1.6385543343189704 0.08333963152630974 -1303920.042837933 -55540.569863346405 -16.14438545277874 -10762.923635185829 
66.70673076923077 -1380321.0744873811 -1.7345626188818906 -1.6518198714572339 0.0827427474246567 -1314476.4223545375 -55289.35358950193 -15.809233964066804 -10539.489309377872 
66.90705128205128 -1390183.8003858088 -1.7469564857726385 -1.664802398760872 0.08215408701176652 -1324807.5897939766 -55046.101063939044 -15.471956357303938 -10314.63757153596 
67.1073717948718 -1399826.2959827257 -1.759073603104457 -1.6775001661136202 0.08157343699083675 -1334912.1524581476 -54810.6155676241 -15.13259304586238 -10088.395363908256 
67.3076923076923 -1409247.0337321246 -1.77091205130642 -1.6899114580937546 0.0810005932126654 -1344788.7452579786 -54582.70703741792 -14.791185377026805 -9860.790251351207 
67.50801282051282 -1418444.5212184591 -1.7824699549538412 -1.702034594714729 0.08043536023911213 -1354436.0313028095 -54362.191752909916 -14.447775580738698 -9631.850387159135 
67.70833333333334 -1427417.3013930724 -1.7937454830653776 -1.7138679321296724 0.07987755093570525 -1363852.7024610129 -54148.89204098354 -14.102406726524322 -9401.60448434955 
67.90865384615385 -1436163.9528050115 -1.804736849393081 -1.7254098633039001 0.07932698608918098 -1373037.4798951629 -53942.63599690818 -13.755122685382903 -9170.081790255272 
68.10897435897436 -1444683.0898262225 -1.8154423127053856 -1.7366586892928453 0.0787836234125403 -1381989.0116281635 -53743.463101907866 -13.405813923341789 -8937.209282227861 
68.30929487179488 -1452973.3628710487 -1.8258601770629375 -1.747612715789309 0.07824746127362836 -1390705.9493731873 -53551.368367263116 -13.054485966947402 -8702.990644631604 
68.50961538461539 -1461033.458610037 -1.835988792087272 -1.7582705743899034 0.07771821769736853 -1399187.2041896416 -53365.86808443442 -12.701527213122038 -8467.684808748028 
68.7099358974359 -1468862.100177988 -1.8458265532222566 -1.7686308756811868 0.07719567754106982 -1407431.6704176117 -53186.80776574812 -12.346912623007878 -8231.275082005255 
68.91025641025641 -1476458.0473762362 -1.8553719019882857 -1.7786921166319318 0.07667978535635389 -1415438.1519828946 -53014.23369177105 -11.990506792167645 -7993.671194778432 
69.11057692307692 -1483820.0968691218 -1.8646233262291714 -1.7884526576779352 0.07617066855123622 -1423205.344161651 -52848.35588919348 -11.632147006905608 -7754.764671270407 
69.31089743589745 -1490947.0823746189 -1.8735793603516955 -1.797911362765622 0.07566799758607345 -1430732.3429114334 -52688.511478075525 -11.27243332767333 -7514.955551782222 
69.51121794871796 -1497837.874849095 -1.882238585557786 -1.8070669613542594 0.07517162420352652 -1438018.137168169 -52534.68948952248 -10.911205478887123 -7274.136985924751 
69.71153846153847 -1504491.3826661736 -1.8905996300692807 -1.8159178296629823 0.07468180040629835 -1445061.4347679024 -52387.37153221248 -10.54804248536044 -7032.028323573629 
69.91185897435898 -1510906.5517896684 -1.8986611693452435 -1.8244630286775134 0.07419814066773012 -1451861.4884671199 -52245.70594883012 -10.183760419947955 -6789.173613298639 
70.11217948717949 -1517082.3659405587 -1.9064219262917927 -1.8327012044465052 0.07372072184528755 -1458417.220825513 -52110.08406364638 -9.81786477992938 -6545.243186619588 
70.3125 -1523017.8467579891 -1.9138806714644176 -1.8406311795635535 0.07324949190086416 -1464727.6948928759 -51980.323990295175 -9.450565963282552 -6300.377308855036 
70.51282051282051 -1528712.0539542583 -1.9210362232627447 -1.8482519674408178 0.07278425582192694 -1470792.1255677063 -51856.11870942311 -9.082091378625798 -6054.727585750534 
70.71314102564104 -1534164.085463778 -1.9278874481177235 -1.8555622394433329 0.07232520867439063 -1476609.4555557377 -51737.89561459981 -8.712033390075538 -5808.02226005036 
70.91346153846155 -1539373.0775859763 -1.9344332606712056 -1.8625612290263291 0.07187203164487643 -1482179.0748602776 -51624.95375017566 -8.341061870478953 -5560.707913652637 
71.11378205128206 -1544338.2051221237 -1.9406726239478844 -1.8692476479693148 0.07142497597856967 -1487499.9583478307 -51517.908145209076 -7.968555110959534 -5312.370073973025 
71.31410256410257 -1549058.68150606 -1.9466045495195718 -1.8756207877195175 0.07098376180005439 -1492571.5421702391 -51416.0748435962 -7.595203932438695 -5063.469288292465 
71.51442307692308 -1553533.7589287995 -1.9522280976617814 -1.8816795718640587 0.07054852579772275 -1497392.969745242 -51319.85532273841 -7.220569936324269 -4813.713290882847 
71.71474358974359 -1557762.728456999 -1.9575423775026 -1.8874231900422844 0.07011918746031554 -1501963.5962083845 -51228.97381762182 -6.84497019120217 -4563.313460801447 
71.9150641025641 -1561744.9201452637 -1.9625465471638155 -1.892850937871335 0.06969560929248053 -1506282.861029706 -51143.23658695398 -6.468530996411027 -4312.3539976073525 
72.11538461538461 -1565479.7031422802 -1.9672398138942873 -1.8979617497488843 0.06927806414540294 -1510349.916229602 -51063.14817923494 -6.090821867364122 -4060.5479115760822 
72.31570512820514 -1568966.4857907551 -1.9716214341955325 -1.902755145113127 0.06886628908240544 -1514164.3793893477 -50988.03384268936 -5.712540028034971 -3808.3600186899816 
72.51602564102565 -1572204.715721142 -1.9756907139395077 -1.907230404891449 0.06846030904805867 -1517725.678289118 -50918.10320926132 -5.3334012322957935 -3555.60082153053 
72.71634615384616 -1575193.87993915 -1.9794470084785747 -1.911386696871466 0.06806031160710879 -1521033.1506751906 -50853.59556305874 -4.953270645382697 -3302.1804302551327 
72.91666666666667 -1577933.5049070085 -1.9828897227476208 -1.9152236001795904 0.0676661225680304 -1524086.461627145 -50794.04498695047 -4.572638481647 -3048.4256544313344 
73.11698717948718 -1580423.1566184862 -1.986018311358331 -1.918740626951969 0.06727768440636206 -1526885.2229153074 -50739.459008172154 -4.191424905152064 -2794.2832701013767 
73.3173076923077 -1582662.4406676437 -1.9888322786855845 -1.921937092193949 0.06689518649163562 -1529428.8894381025 -50690.145178198116 -3.809394984537891 -2539.596656358595 
73.5176282051282 -1584651.0023113159 -1.991331178945973 -1.924812533095552 0.066518645850421 -1531717.092903038 -50645.940255376976 -3.426813509087569 -2284.5423393917135 
73.71794871794872 -1586388.5265253098 -1.99351461626842 -1.9273666263716973 0.06614798989672277 -1533749.5760480785 -50606.67545846454 -3.0438467580128665 -2029.2311720085781 
73.91826923076924 -1587874.738054309 -1.9953822447568939 -1.929599034177898 0.06578321057899594 -1535526.0700251297 -50572.355965111405 -2.660477380031798 -1773.6515866878656 
74.11858974358975 -1589109.4014554801 -1.996933768545204 -1.9315092600321653 0.06542450851303871 -1537046.179746219 -50543.26764740725 -2.27651631830336 -1517.677545535574 
74.31891025641026 -1590092.3211357703 -1.9981689418438713 -1.933097312033778 0.06507162981009329 -1538309.9116567494 -50518.806974638486 -1.8925649092101045 -1261.7099394734034 
74.51923076923077 -1590823.341382894 -1.999087568979067 -1.9343628513043973 0.0647247176746697 -1539316.9960857935 -50499.36399350222 -1.508209640936184 -1005.4730939574564 
74.71955128205128 -1591302.3463899987 -1.999689504423608 -1.9353056226995033 0.0643838817241047 -1540067.2299957064 -50484.959308332065 -1.1235503034853493 -749.0335356568997 
74.9198717948718 -1591529.2602740133 -1.9999746528200153 -1.9359255266198028 0.06404912620021253 -1540560.534127885 -50475.4725282928 -0.7387722683507179 -492.51484556714536 
75.1201923076923 -1591504.0470876666 -1.999942968995615 -1.9362224907065988 0.06372047828901617 -1540796.8509010868 -50470.90361221554 -0.35390799954702234 -235.9386663646816 
75.32051282051282 -1591226.7108251848 -1.9995944579697005 -1.9362224903580878 0.06337196761161268 -1540796.8509010868 -50429.85992409801 0.0 0.0 
75.52083333333334 -1590697.2954216562 -1.9989291749527314 -1.9362224896928046 0.06270668525992673 -1540796.8509010868 -49900.44452056941 0.0 0.0 
75.72115384615385 -1589915.884746073 -1.9979472253375918 -1.9362224887108552 0.06172473662673661 -1540796.8509010868 -49119.03384498623 0.0 0.0 
75.92147435897436 -1588882.602588044 -1.996648764682892 -1.9362224874123946 0.06042627727049754 -1540796.8509010868 -48085.7516869572 0.0 0.0 
76.12179487179488 -1587597.6126381839 -1.995033998688325 -1.9362224857976285 0.05881151289069653 -1540796.8509010868 -46800.761737097055 0.0 0.0 
76.32211538461539 -1586061.1184621826 -1.9931031831620813 -1.936222483866813 0.0568806992952684 -1540796.8509010868 -45264.26756109577 0.0 0.0 
76.5224358974359 -1584273.3634685557 -1.9908566239803227 -1.9362224816202538 0.054634142360068916 -1540796.8509010868 -43476.51256746892 0.0 0.0 
76.72275641025641 -1582234.6308700854 -1.9882946770387275 -1.936222479058307 0.05207219798042062 -1540796.8509010868 -41437.77996899863 0.0 0.0 
76.92307692307693 -1579945.2436389525 -1.9854177481961077 -1.936222476181378 0.04919527201472973 -1540796.8509010868 -39148.39273786568 0.0 0.0 
77.12339743589745 -1577405.564455575 -1.9822262932101182 -1.936222472989923 0.046003820220195335 -1540796.8509010868 -36608.71355448826 0.0 0.0 
77.32371794871796 -1574615.995651149 -1.978720817665051 -1.9362224694844474 0.04249834818060361 -1540796.8509010868 -33819.14475006214 0.0 0.0 
77.52403846153847 -1571576.979143915 -1.9749018768917452 -1.9362224656655067 0.038679411226238525 -1540796.8509010868 -30780.128242828185 0.0 0.0 
77.72435897435898 -1568288.9963691493 -1.9707700758796118 -1.9362224615337056 0.03454761434590625 -1540796.8509010868 -27492.14546806249 0.0 0.0 
77.92467948717949 -1564752.5682028949 -1.9663260691807907 -1.9362224570896989 0.030103612091091803 -1540796.8509010868 -23955.717301808065 0.0 0.0 
78.125 -1560968.2548794474 -1.9615705608064606 -1.9362224523341907 0.02534810847226998 -1540796.8509010868 -20171.403978360584 0.0 0.0 
78.32532051282051 -1556936.6559026022 -1.95650430411531 -1.936222447267934 0.020281856847376156 -1540796.8509010868 -16139.80500151543 0.0 0.0 
78.52564102564104 -1552658.409950681 -1.9511281016941877 -1.9362224418917315 0.014905659802456173 -1540796.8509010868 -11861.559049594216 0.0 0.0 
78.72596153846155 -1548134.1947753574 -1.9454428052309651 -1.936222436206435 0.00922036902453005 -1540796.8509010868 -7337.343874270562 0.0 0.0 
78.92628205128206 -1543364.727094286 -1.93944931537961 -1.9362224302129452 0.0032268851666648057 -1540796.8509010868 -2567.876193199074 0.0 0.0 
79.12660256410257 -1538350.76247756 -1.9331485816175038 -1.9362224239122114 -0.0030738422947076405 -1540796.8509010868 2446.088423526846 0.0 0.0 
79.32692307692308 -1533093.0952280192 -1.926541602095033 -1.9362224173052318 -0.009680815210198812 -1540796.8509010868 7703.755673067644 0.0 0.0 
79.52724358974359 -1527592.5582554142 -1.9196294234774591 -1.9362224103930532 -0.016592986915594077 -1540796.8509010868 13204.292645672569 0.0 0.0 
79.7275641025641 -1521850.0229444623 -1.9124131407791123 -1.9362224031767705 -0.023809262397658237 -1540796.8509010868 18946.827956624562 0.0 0.0 
79.92788461538461 -1515866.3990167994 -1.9048938971899165 -1.936222395657527 -0.031328498467610544 -1540796.8509010868 24930.45188428741 0.0 0.0 
80.12820512820514 -1509642.6343868678 -1.8970728838942903 -1.9362223878365137 -0.039149503942223385 -1540796.8509010868 31154.216514219064 0.0 0.0 
80.32852564102565 -1503179.7150117494 -1.8889513398824445 -1.9362223797149696 -0.04727103983252512 -1540796.8509010868 37617.1358893374 0.0 0.0 
80.52884615384616 -1496478.6647349678 -1.8805305517540951 -1.9362223712941815 -0.055691819540086396 -1540796.8509010868 44318.18616611906 0.0 0.0 
80.72916666666667 -1489540.5451242973 -1.8718118535146513 -1.935733551882013 -0.06392169836736161 -1540407.8673215932 50478.378449720796 0.5825418086496895 388.36120576645976 
80.92948717948718 -1482366.4553035905 -1.862796626363881 -1.9310265651749443 -0.0682299388110632 -1536662.1697424965 50550.400419241516 5.609556694455162 3739.7044629701095 
81.1298076923077 -1474957.5317786564 -1.8534862984771043 -1.924084842721957 -0.07059854424485268 -1531138.12441755 50657.112976188306 8.272810278639922 5515.206852426616 
81.3301282051282 -1467314.9482572163 -1.8438823447789432 -1.9158914533720746 -0.07200910859313137 -1524618.033461491 50783.661905529676 9.764488215793929 6509.658810529288 
81.53044871794872 -1459439.91546297 -1.8339862867096701 -1.9069340398185 -0.07294775310882984 -1517489.9509865928 50922.68296436989 10.675016314407754 7116.677542938505 
81.73076923076924 -1451333.6809437918 -1.8237996919841797 -1.897455238755486 -0.07365554677130626 -1509946.9613310206 51071.06313379784 11.296381308184225 7530.920872122819 
81.93108974358975 -1442997.5288741014 -1.813324174343641 -1.8875757448368284 -0.07425157049318742 -1502085.1103433184 51226.53553505591 11.773908039182908 7849.27202612194 
82.13141025641026 -1434432.7798514203 -1.802561393299843 -1.877356240867037 -0.07479484756719401 -1493952.6879119473 51388.318389212945 12.17911583322137 8119.410555480916 
82.33173076923077 -1425640.7906871724 -1.791513053872306 -1.8668280014347263 -0.07531494756242019 -1485574.5815872937 51556.54249355523 12.54705203180131 8364.701354534209 
82.53205128205128 -1416622.9541917343 -1.780180906318169 -1.8560072097376952 -0.07582630341952612 -1476963.6695604671 51730.68509929767 12.895701851375582 8597.134567583724 
82.7323717948718 -1407380.6989537945 -1.7685667458549237 -1.8449028078834515 -0.07633606202852783 -1468127.067740212 51910.67183418851 13.23369488601429 8822.463257342863 
82.9326923076923 -1397915.489114033 -1.7566724123760116 -1.8335202267320077 -0.07684781435599608 -1459069.0978704672 52096.56642280379 13.565215676930002 9043.477117953336 
83.13301282051282 -1388228.8241331833 -1.7444997901593624 -1.8218631873329245 -0.07736339717356211 -1449792.7210698503 52288.47003703425 13.8923018966041 9261.534597736068 
83.33333333333334 -1378322.23855448 -1.7320508075688772 -1.8099347966124952 -0.07788398904361804 -1440300.4097526853 52486.83189371973 14.215685428585402 9477.123619056936 
83.53365384615385 -1368197.301760568 -1.7193274367489513 -1.7977374313389194 -0.07840999458996811 -1430594.0552913328 52691.39300010912 14.536236441321579 9690.824294214388 
83.73397435897436 -1357855.6177248827 -1.7063316933120487 -1.7852733678433337 -0.07894167453128498 -1420675.469132762 52902.28091253084 14.854074631075916 9902.716420717281 
83.93429487179488 -1347298.8247575455 -1.6930656360193868 -1.7725448567967992 -0.07947922077741243 -1410546.4423042494 53119.62793053826 15.169230578380706 10112.82038558714 
84.13461538461539 -1336528.595245831 -1.6795313664547955 -1.759554160227193 -0.0800227937723974 -1400208.7748705125 53343.5707680895 15.481690748764716 10321.127165843147 
84.3349358974359 -1325546.6353892318 -1.6657310286917917 -1.7463035697803553 -0.0805725410885636 -1389664.2904654858 53574.250426430255 15.791419844968143 10527.613229978766 
84.53525641025641 -1314354.6849291609 -1.6516668089539117 -1.7327954156973036 -0.08112860674339184 -1378914.843436166 53811.81222106074 16.098371871109677 10732.247914073121 
84.73557692307693 -1302954.516873348 -1.6373409352683794 -1.7190320711977707 -0.08169113592939126 -1367962.3223309263 54056.405890500406 16.402495607205925 10934.997071470618 
84.93589743589745 -1291347.9372149638 -1.6227556771131455 -1.7050159545926078 -0.0822602774794623 -1356808.6515805149 54308.185751023935 16.70373731581662 11135.824877211086 
85.13621794871796 -1279536.784646516 -1.60791334505736 -1.6907495302752076 -0.08283618521784764 -1345455.7922870049 54567.31087977043 17.00204207796073 11334.69471864049 
85.33653846153847 -1267522.9302685661 -1.592816290395334 -1.6762353091617452 -0.08341901876641122 -1333905.742574128 54833.945317775244 17.297354450004754 11531.569633336505 
85.53685897435898 -1255308.2772933175 -1.5774669047740582 -1.6614758488627008 -0.08400894408864268 -1322160.5377237685 55108.258289068006 17.589618783898672 11726.412522599117 
85.73717948717949 -1242894.760743107 -1.5618676198143153 -1.6464737537259675 -0.08460613391165217 -1310222.2502102677 55390.42443430121 17.878779380218973 11919.186253479318 
85.9375 -1230284.3471438668 -1.5460209067254747 -1.6312316748215088 -0.08521076809603412 -1298092.9896882144 55680.624058571644 18.16478055782719 12109.853705218131 
86.13782051282051 -1217479.0342135862 -1.5299292759139995 -1.6157523099027462 -0.08582303398874669 -1285774.9029617188 55979.04339371761 18.44756668159998 12298.377787733323 
86.33814102564104 -1204480.8505458448 -1.5135952765857645 -1.6000384033627113 -0.08644312677694677 -1273270.1739495203 56285.87487572874 18.72708216866729 12484.721445778196 
86.53846153846155 -1191291.855288435 -1.497021496342201 -1.5840927461945296 -0.0870712498523285 -1260581.0236535412 56601.31743811676 19.00327148325889 12668.84765550593 
86.73878205128206 -1177914.1378171688 -1.480210560770389 -1.5679184235053825 -0.08770786273499342 -1247709.9071244362 56925.970780494856 19.275784113987815 12850.522742658546 
86.93910256410257 -1164349.8174048706 -1.4631651330271036 -1.5515183190570785 -0.08835318602997488 -1234659.119187114 57259.85024560592 19.544860014933846 13029.906676622568 
87.13942307692308 -1150601.0428856553 -1.4458879134169318 -1.5348952902479724 -0.08900737683104065 -1221430.933687062 57603.05986754969 19.810530604878167 13207.020403252116 
87.33974358974359 -1136669.9923145073 -1.428381638964489 -1.5180522808628543 -0.08967064189836527 -1208027.6932139483 57955.832918151515 20.072692932535375 13381.795288356921 
87.5400641025641 -1122558.872622243 -1.4106490829808316 -1.500992301129139 -0.09034321814830748 -1194451.7932308265 58318.41079761996 20.331267814723372 13554.178543148917 
87.74038461538461 -1108269.9192658872 -1.3926930546241059 -1.483718721483679 -0.09102566685957303 -1180705.9158465697 58691.52677426953 20.58582597066329 13723.883980442197 
87.94070512820514 -1093805.3958745415 -1.374516398454534 -1.4662348232180362 -0.09171842476350212 -1166792.6722303852 59075.457455806434 20.836473639596566 13890.982426397713 
88.14102564102565 -1079167.5938907815 -1.356121993983781 -1.4485436056868548 -0.09242161170307384 -1152714.4491929566 59470.07387478533 21.083546820853336 14055.697880568896 
88.34134615384616 -1064358.8322076518 -1.3375127552187882 -1.4306482059857164 -0.0931354507669282 -1138473.7431558052 59875.663159299875 21.32688136123824 14217.920907492162 
88.54166666666667 -1049381.4568013079 -1.3186916302001375 -1.4125524092713986 -0.09386077907126111 -1124073.566251655 60293.40712431213 21.565704931655258 14377.13662110351 
88.74198717948718 -1034237.8403593785 -1.2996616005350388 -1.3942595455744722 -0.09459794503943342 -1109516.568434913 60723.22089536872 21.800559930353163 14533.706620235447 
88.9423076923077 -1018930.3819050797 -1.2804256809249763 -1.3757727604540217 -0.09534707952904542 -1094805.252862069 61165.06182286015 22.031666201891085 14687.777467927393 
89.1426282051282 -1003461.5064171744 -1.2609869186881368 -1.3570958522500338 -0.09610893356189698 -1079942.6421566426 61620.04696537787 22.25824579244687 14838.83052829792 
89.34294871794872 -987833.6644458069 -1.2413483932766527 -1.3382325945401767 -0.09688420126352404 -1064931.7392368813 62088.70898777188 22.480328212634813 14986.885475089879 
89.54326923076924 -972049.3317242928 -1.2215132157887625 -1.3191861608097857 -0.0976729450210232 -1049775.0694822245 62570.62004625879 22.698628624572507 15132.41908304834 
89.74358974358975 -956111.0087769177 -1.2014845284759563 -1.2999607589907558 -0.09847623051479948 -1034475.9814593266 63067.45128612418 22.911914223092285 15274.609482061527 
89.94391025641026 -940021.2205228101 -1.1812655042451885 -1.2805600868807232 -0.0992945826355347 -1019037.4177824674 63579.21449171833 23.120792962464613 15413.861974976413 
90.14423076923077 -923782.5158759444 -1.1608593461562253 -1.2609875035183724 -0.10012815736214709 -1003462.0514898243 64105.76423874474 23.325668559862756 15550.445706575176 
90.34455128205128 -907397.4673413537 -1.1402692869142323 -1.2412513997778831 -0.10098211286365077 -987756.5598310145 64655.20907319663 23.52054430823388 15680.362872155923 
90.5448717948718 -890868.6706075899 -1.1194985883576438 -1.2213576103002923 -0.10185902194264851 -971925.5858678969 65227.56238892302 23.708466607165175 15805.644404776789 
90.7451923076923 -874198.7441355288 -1.0985505409414402 -1.2013066321995352 -0.10275609125809493 -955969.5251889483 65816.35427508398 23.89579647279386 15930.53098186258 
90.94551282051283 -857390.3287435482 -1.0774284632158675 -1.1811008432069883 -0.10367237999112078 -939890.2699319302 66422.33244710322 24.08029267290874 16053.528448605828 
91.14583333333334 -840446.0871891879 -1.0561357013007358 -1.1607435890045799 -0.1046078877038441 -923690.4825059265 67046.26674896711 24.260801649183446 16173.867766122301 
91.34615384615385 -823368.7037473042 -1.0346756283553127 -1.1402388447776597 -0.105563216422347 -907373.3262634071 67689.13715038262 24.436573188797286 16291.048792531528 
91.54647435897436 -806160.8837848475 -1.0130516440439727 -1.1195908678373523 -0.10653922379337954 -890942.1890656027 68351.85063139955 24.60727106743227 16404.847378288185 
91.74679487179488 -788825.3533322704 -0.9912671739976134 -1.0988039669462204 -0.10753679294860696 -874400.4997175194 69035.15090615465 24.772833967689895 16515.2226451266 
91.94711538461539 -771364.8586516867 -0.9693256692709873 -1.077882631740515 -0.10855696246952773 -857751.8309589926 69740.00837245968 24.93304633277006 16622.030888513378 
92.1474358974359 -753782.1658018016 -0.9472306057959774 -1.056831495180718 -0.10960088938474066 -840999.8695837532 70467.45780755661 25.08773735555894 16725.158237039297 
92.34775641025641 -736080.060199733 -0.9249854838309656 -1.0356555650202268 -0.11067008118926125 -824148.6006365351 71218.99705952394 25.2364603753541 16824.306916902737 
92.54807692307693 -718261.3461797322 -0.9025938274063048 -1.0143593776481383 -0.11176555024183354 -807201.634061887 71995.05667688511 25.379777142191298 16919.851428127535 
92.74839743589745 -700328.8465489469 -0.8800591837660741 -0.9929480001105148 -0.1128888163444407 -790163.0020881569 72797.26832139352 25.517055243858692 17011.370162572464 
92.94871794871796 -682285.4021402181 -0.8573851228061068 -0.9714266034195482 -0.11404148061344144 -773036.8196773744 73626.98884745245 25.648170778388156 17098.780518925443 
93.14903846153847 -664133.8713620561 -0.8345752365084737 -0.9498007001702549 -0.11522546366178121 -755827.4736147986 74486.01842720341 25.772716663313723 17181.81110887582 
93.34935897435898 -645877.1297458055 -0.8116331383724338 -0.9280761203671368 -0.11644298199470304 -738539.6032723669 75376.37346205243 25.890314624826082 17260.20974988406 
93.54967948717949 -627518.069490119 -0.7885624628420029 -0.906258310268515 -0.11769584742651207 -721177.5426461868 76299.19040489558 26.00142199376763 17334.281329178426 
93.75 -609059.59900277 -0.7653668647301791 -0.8843529677498063 -0.1189861030196272 -703745.8259630728 77256.29528497707 26.105738904631664 17403.82593642111 
93.95032051282051 -590504.6424399196 -0.7420500186399677 -0.862366046476514 -0.12031602783654638 -686249.1910013104 78249.70525504823 26.202960518735665 17468.64034582378 
94.15064102564104 -571856.1392428644 -0.718615618382242 -0.8403037316946477 -0.1216881133124057 -668692.5598252653 79281.58720538905 26.292810849243647 17528.540566162435 
94.35096153846155 -553117.0436723921 -0.6950673763905968 -0.8181724449252861 -0.12310506853468928 -651081.0425212027 80354.28496411978 26.375008314564358 17583.338876376245 
94.55128205128206 -534290.3243407544 -0.6714090231332088 -0.795980030463204 -0.12457100732999515 -633420.8813838387 81472.20430622064 26.447857319316526 17631.904879544356 
94.75160256410257 -515378.9637414012 -0.6476443065218825 -0.7737333998826449 -0.12608909336076235 -615717.576471718 82637.12063661881 26.512469436392298 17674.979624261538 
94.95192307692308 -496385.95777648827 -0.6237769913182996 -0.7514395889237749 -0.12766259760547538 -597976.726651572 83851.73571795912 26.56869669065093 17712.46446043396 
95.15224358974359 -477314.31528227584 -0.5998108585376161 -0.7291061202560091 -0.129295261718393 -580204.3182764916 85119.41451375262 26.615958782520813 17743.972521680545 
95.3525641025641 -458167.05755248136 -0.575749704849491 -0.7067409508193586 -0.13099124596986766 -562406.6832814609 86443.81321177207 26.653738168558288 17769.158779038866 
95.55288461538461 -438947.21785964177 -0.5515973419766116 -0.6843543675372085 -0.13275702556059688 -544592.007745162 87831.93857199606 26.679258083161493 17786.172055441 
95.75320512820514 -419657.84097458783 -0.5273575960908475 -0.6619557526897318 -0.1345981565988843 -526767.757853352 89287.49219014408 26.693596637973084 17795.73109198206 
95.95352564102565 -400301.98268411105 -0.5030343072071327 -0.6395540621477718 -0.13651975494063906 -508941.06046567333 90814.20584769588 26.697262007787867 17798.174671858582 
96.15384615384616 -380882.70930685254 -0.47863132857511387 -0.6171591430943821 -0.13852781451926827 -491119.7517261889 92417.55858186656 26.689191968252224 17792.794645501486 
96.35416666666667 -361403.09720755887 -0.45415252606874595 -0.594784114575824 -0.14063158850707808 -473314.2714475674 94107.51724256744 26.66548726526375 17776.991510175838 
96.55448717948718 -341866.232309718 -0.42960177757385265 -0.5724427850459782 -0.14284100747212558 -455535.60805616947 95892.53289018455 26.625326294957866 17750.217529971917 
96.7548076923077 -322275.2096067039 -0.4049829723738127 -0.5501465849795442 -0.14516361260573146 -437792.8576407476 97776.71447626408 26.57154302213613 17714.362014757422 
96.9551282051282 -302633.13267146406 -0.38030001053341467 -0.5279087018589032 -0.14760869132548848 -420096.5144737322 99768.85074079281 26.50204352692257 17668.029017948385 
97.15544871794873 -282943.11316485994 -0.3555568022810198 -0.5057532653588689 -0.15019646307784906 -402465.78035632224 101893.73846122704 26.403787414231537 17602.52494282103 
97.35576923076924 -263208.27034273185 -0.33075726738912103 -0.48369456755970125 -0.15293730017058021 -384912.0285728741 104151.80395087652 26.288498670892213 17525.665780594813 
97.55608974358975 -243431.73056174134 -0.3059053345533666 -0.4617491716248522 -0.15584383707148558 -367448.4396801249 106554.90849713684 26.15347072578141 17435.647150520945 
97.75641025641026 -223616.62678410215 -0.28100494077018634 -0.43994305817937196 -0.15893811740918562 -350095.68842012336 109128.08729774845 25.98748028697862 17324.986857985754 
97.95673076923077 -203766.09808126392 -0.2560600307131024 -0.41827194037655135 -0.16221190966344895 -332850.3634220987 111840.70626408959 25.826598717042096 17217.73247802807 
98.15705128205128 -183883.2891366277 -0.23107455610782296 -0.3967362736111649 -0.16566171750334197 -315712.8270749158 114693.75647482707 25.665174433541285 17110.11628902753 
98.3573717948718 -163971.3497473737 -0.2060524751062207 -0.3753252495114915 -0.16927277440527078 -298674.47833789286 117666.5245804067 25.51663106856583 17011.08737904389 
98.5576923076923 -144033.43432546413 -0.18099775165927443 -0.3540227970353409 -0.17302504537606647 -281722.5282660604 120738.87974845094 25.387240427576568 16924.826951717718 
98.75801282051283 -124072.70139794098 -0.15591435488912458 -0.3328055309764134 -0.17689117608728883 -264838.36748176155 123883.23423758714 25.285719190564343 16857.1461270429 
98.95833333333334 -104092.31310655113 -0.13080625846028382 -0.3116313708461144 -0.1808251123858306 -247988.50935950963 127048.06355617812 25.234347523884722 16822.898349256488 
99.15865384615385 -84095.43470680855 -0.10567743995013995 -0.29045644883891425 -0.1847790088887743 -231138.04497076728 130193.87136276961 25.235255468580785 16823.503645720528 
99.35897435897436 -64085.234066555015 -0.08053188021882864 -0.26925173606647357 -0.18871985584764495 -214263.87383390788 133306.1965456177 25.270758694560875 16847.172463040588 
99.55929487179488 -44064.88116412218 -0.0553735627786054 -0.24799643727787352 -0.19262287449926813 -197349.44759433018 136371.872227877 25.33104473639186 16887.36315759458 
99.75961538461539 -24037.547586139706 -0.030206473162772626 -0.22667656730905406 -0.19647009414628142 -180383.637197783 139382.0165140806 25.40799764986926 16938.665099912847 
99.9599358974359 -4006.4060251027768 -0.005034598294304307 -0.2052611557774941 -0.2002265574831898 -163341.79716910984 142295.29619975266 25.52185962694119 17014.573084627464 
100.16025641025641 16025.3702232357 0.02013807414574956 -0.1837378325223363 -0.20387590666808586 -146214.08363405702 145113.49420010572 25.65046379009534 17100.3091933969 
100.36057692307693 36054.6077625839 0.04530755634999805 -0.16206120870700685 -0.2073687650570049 -128964.37726482228 147771.0450281047 25.833160258564362 17222.10683904291 
100.56089743589745 56078.133598817636 0.07046986101642898 -0.14018683014424033 -0.21065669116066932 -111557.30250463495 150230.14382772055 26.06883516085677 17379.223440571186 
100.76121794871796 76092.77564265982 0.09562100198009459 -0.11805412791820587 -0.21367512989830045 -93944.66009036267 152426.59685333326 26.37669327961441 17584.46218640961 
100.96153846153847 96095.36321218003 0.12075699484457107 -0.09561917284174848 -0.21637616768631956 -76091.49224746838 154335.5157811411 26.736904161518712 17824.602774345814 
101.16185897435898 116082.7275351006 0.14587385761317506 -0.07288151496697116 -0.2187553725801462 -57997.44091526553 155987.96994901952 27.097651275107243 18065.1008500715 
101.36217948717949 136051.70225077908 0.1709676113197734 -0.04983499397580707 -0.22080260529558046 -39657.603860328716 157371.34705548524 27.46573997347362 18310.493315649084 
101.5625 155999.12391181587 0.19603428065912185 -0.02644644150844678 -0.22248072216756862 -21045.58651101035 158434.59894408425 27.873357182339436 18582.23812155963 
101.76282051282051 175921.83248521265 0.2210698946166393 -0.0026572791684114027 -0.22372717378505072 -2114.7736107450746 159107.73171093327 28.35078539943753 18900.523599625027 
101.96314102564104 195816.671852972 0.24607048709748006 0.022054889157824907 -0.22401559793965514 17550.54487793144 158602.8222149785 29.45078096864012 19633.85397909342 
102.16346153846155 215680.4903120766 0.27103209755482577 0.0475862463565943 -0.22344585119823146 37867.75384146692 157497.6079892719 30.427052143791002 20284.701429194007 
102.36378205128206 235510.14107378726 0.29595077161732236 0.07379643654854884 -0.22215433506877352 58725.161511365215 155929.70769106896 31.236053726439966 20824.03581762665 
102.56410256410257 255302.48276214857 0.3208225617155203 0.10058262177606223 -0.2202399399394581 80040.93196246328 153947.96308348127 31.922497827564715 21281.665218376485 
102.76442307692308 275054.3799116383 0.3456435277072395 0.1279309282514712 -0.2177125994557683 101804.0247774261 151489.49085995342 32.5924077996886 21728.271866459072 
102.96474358974359 294762.70346387767 0.37040973750175393 0.15586536242756058 -0.21454437507419336 124033.54370662049 148501.91713080092 33.29092754836183 22193.95169890789 
103.1650641025641 314424.33126334083 0.39511726768271804 0.18436444311412642 -0.21075282456859162 146712.3945480521 145035.40818818304 33.96384702012832 22642.56468008555 
103.36538461538463 334036.1485519511 0.4197622041296954 0.21333903953543787 -0.20642316459425752 169769.64921621178 141211.60573045906 34.53054459103381 23020.36306068921 
103.56570512820514 353595.0484625205 0.4443406426382326 0.24267898265075744 -0.20166165998747515 193117.6378894912 137131.81273378985 34.96594783710357 23310.631891402383 
103.76602564102565 373097.9325109311 0.4688486895383526 0.27228507522805645 -0.19656361431029618 216677.42184295817 132863.1392363826 35.28313244871246 23522.088299141644 
103.96634615384616 392541.71108699666 0.49328246231139034 0.3020628888537251 -0.19121957345766522 240373.85726058678 128473.84492376784 35.48778168144091 23658.52112096061 
104.16666666666667 411923.303943903 0.5176380902050405 0.3319315518766437 -0.1857065383283968 264142.5884659432 124014.41819067876 35.59605185314198 23730.70123542799 
104.36698717948718 431239.64068618754 0.5419117148465715 0.36176956965834645 -0.18014214518822508 287886.9330040603 119610.79456489062 35.559530380284514 23706.353586856352 
104.5673076923077 450487.6612561289 0.5660994908540408 0.3914165832339447 -0.17468290762009608 311479.2811407328 115418.44783517253 35.331900569481114 23554.600379654083 
104.7676282051282 469664.31641853484 0.5901975864454965 0.4207388692430193 -0.16945871720247718 334813.2191035083 111519.54874749831 34.94490549305283 23296.603662035224 
104.96794871794873 488766.56824378244 0.6142021840459845 0.4496375811974654 -0.1645646028485191 357810.08728081937 107961.96766495483 34.4401097823389 22960.07318822594 
105.16826923076924 507791.3905890814 0.6381094808923213 0.4780564461046266 -0.16005303478769473 380425.10500619235 104753.58363533096 33.86825054551886 22578.833697012582 
105.36858974358975 526735.7695778809 0.6619156896355346 0.5059797810442035 -0.1559359085913311 402645.79219872196 101871.56558499759 33.27770113953265 22185.134093021774 
105.56891025641026 545596.7040773134 0.6856170389408369 0.5334285683578277 -0.15218847058300922 424488.8460950484 99267.04081465735 32.712157515138784 21808.10501009253 
105.76923076923077 564371.2061736272 0.709209774085071 0.5604406444587462 -0.14876912962632483 445984.3759892543 96893.50143242808 32.191705569562934 21461.137046375294 
105.96955128205128 583056.3016455335 0.732690157551537 0.5870554863965642 -0.14563467115497275 467163.7967536457 94715.25290018262 31.718300536752785 21145.53369116853 
106.1698717948718 601649.0304353682 0.7560544696220698 0.6133088191284842 -0.14274565049358556 488055.5374372642 92703.89162873122 31.287470847787407 20858.313898524942 
106.3701923076923 620146.4471180282 0.7792990089663234 0.6392308170026512 -0.14006819196367226 508683.61005037645 90836.87676917494 30.89260154539712 20595.06769693142 
106.57051282051283 638545.6213675708 0.802420093228116 0.6648461885697532 -0.13757390465836283 529067.6770554685 89095.96463547286 30.527178746823964 20351.452497882645 
106.77083333333334 656843.6384214364 0.82541405960879 0.6901748446701043 -0.13523921493868574 549223.5830145853 87466.21341250453 30.185484764373424 20123.656509582288 
106.97115384615385 675037.5995421967 0.8482772654474616 0.7152326999067627 -0.13304456554069888 569163.9923820102 85935.23969068087 29.862757068655636 19908.504712437098 
107.17147435897436 693124.6224767719 0.8710060887980903 0.740032420007211 -0.13097366879087924 588898.984236388 84492.66724917188 29.555123801116427 19703.415867410957 
107.37179487179488 711101.8419130251 0.893596929003252 0.7645840579331576 -0.1290128710700944 608436.5584813271 83129.70983436145 29.259471189221046 19506.31412614737 
107.57211538461539 728966.4099336839 0.9160462072645549 0.7888955707933618 -0.12715063647119307 627783.0471919662 81838.85511152237 28.973301493053384 19315.534328702262 
107.7724358974359 746715.4964674999 0.9383503672095811 0.8129732299648388 -0.1253771372447423 646943.4409793859 80613.623725018 28.694605736039946 19129.73715735997 
107.97275641025641 764346.2897375885 0.9605058754552894 0.8368219422742308 -0.12368393318105864 665921.6445788775 79448.38492726779 28.421757710598914 18947.838473732616 
108.17307692307693 781855.9967068575 0.9825092221677556 0.8604455016075402 -0.12206372056021542 684720.6770748073 78338.21215704898 28.153431065902826 18768.95404393522 
108.37339743589745 799241.8435204797 1.004356921618201 0.8838467859076928 -0.12051013571050806 703342.8286664524 77278.77017070493 27.888534223648016 18592.356149098683 
108.57371794871796 816501.0759453198 1.0260455127351915 0.9070279133609086 -0.11901759937428291 721789.7849572889 76266.22366551857 27.626161741156878 18417.441160771257 
108.77403846153847 833630.9598062591 1.0475715596529407 0.9299903744788945 -0.11758118517404614 740062.7320627668 75297.15178779804 27.36556558516384 18243.710390109234 
108.97435897435898 850628.7814193298 1.0689316522556018 0.9527351034968705 -0.11619654875873131 758162.4134271092 74368.5400352499 27.106082811239318 18070.72187415955 
109.17467948717949 867491.8480216225 1.090122406717505 0.9752626094950106 -0.1148597972224944 776089.234166545 73477.62882208545 26.847206739379125 17898.137826252754 
109.375 884217.4881978576 1.1111404660392037 0.9975730112333788 -0.11356745480582486 793843.288790096 72621.96279940417 26.588472204230047 17725.64813615337 
109.57532051282053 900803.0523035973 1.1319825005792974 1.0196661000409644 -0.11231640053833303 811424.4112451315 71799.3189103707 26.32948898865966 17552.992659106443 
109.77564102564104 917245.9128849834 1.1526452085818908 1.0415413884388645 -0.11110382014302633 828832.2136105064 71007.67946806445 26.069924822385413 17379.94988159028 
109.97596153846155 933543.465094989 1.173125316699671 1.063197926709391 -0.10992738999027996 846065.9401267462 70245.56318559824 25.809228830720908 17206.152553813943 
110.17628205128206 949693.1271060611 1.1934195805124477 1.0846349449984214 -0.10878463551402628 863124.978165375 69510.85774755245 25.547615366650604 17031.743577767073 
110.37660256410257 965692.3405191386 1.2135247850411435 1.1058513566376211 -0.10767342840352234 880008.4629849017 68802.12158355548 25.284706865723525 16856.47124381569 
110.57692307692308 981538.5707689365 1.2334377452570866 1.1268459320789295 -0.10659181317815714 896715.4161436242 68117.91225859337 25.020333050502842 16680.222033668568 
110.77724358974359 997229.3075254827 1.2531553065865972 1.1476172904720165 -0.10553801611458069 913244.7387971759 67456.93867739488 24.754313605959094 16502.875737306065 
110.9775641025641 1012762.0650917857 1.2726743454107128 1.1681639270045556 -0.10451041840615716 929595.2334552435 66818.0112691276 24.486500799922144 16324.333866614767 
111.17788461538463 1028134.3827976261 1.2919917695600394 1.188484232868918 -0.10350753669112134 945765.6198705747 66200.03235928994 24.21677069559862 16144.513797065749 
111.37820512820514 1043343.825389357 1.3111045188045904 1.2085765123654952 -0.10252800643909521 961754.548649382 65601.98522747483 23.94501973914184 15963.346492761231 
111.57852564102565 1058387.9834157086 1.3300095653386024 1.2284389955401085 -0.10157056979849388 977560.611307883 65022.92799014074 23.67115943737133 15780.772958247557 
111.77884615384616 1073264.4736094754 1.3487039142601778 1.2480698497778226 -0.10063406448235512 993182.3494983744 64461.98558660061 23.395115114079772 15596.743409386518 
111.97916666666667 1087970.9392650786 1.3671846040457432 1.267459127923967 -0.09972547612177607 1008611.8475211198 63931.173701811116 23.107216238863508 15404.81082590901 
112.17948717948718 1102505.0506119025 1.3854487070191983 1.2866078393046707 -0.0988408677145276 1023849.9085754644 63418.64135954552 22.820520234986564 15213.680156657712 
112.3798076923077 1116864.5051833813 1.403493329815724 1.3055158953611086 -0.09797743445461538 1038896.4621907672 62923.03014440136 22.533718694277663 15022.479129518446 
112.5801282051282 1131047.028181742 1.4213156138401313 1.3241821675602827 -0.09713344627984855 1053750.6103103792 62443.79081651801 22.245572223931187 14830.381482620796 
112.78044871794873 1145050.3728383838 1.438912735719728 1.34260569066295 -0.096307045056778 1068411.5848227954 61979.314786963165 21.956275429793145 14637.51695319543 
112.98076923076924 1158872.320769795 1.456281907751577 1.360784585276188 -0.095497322475389 1082877.8901553699 61529.60663151648 21.66473886606382 14443.159244042552 
113.18108974358975 1172510.6823289983 1.4734203783441349 1.3787166153819872 -0.09470376296214766 1097147.7469419183 61094.539833866525 21.370537523535038 14247.02501569003 
113.38141025641026 1185963.2969524192 1.4903254324531403 1.3964001997044067 -0.09392523274873366 1111219.8968439305 60672.691194626736 21.074451693253394 14049.634462168933 
113.58173076923077 1199228.0335021676 1.5069943920117377 1.4138334690344128 -0.09316092297732492 1125092.8523927636 60263.646151218796 20.77613822993276 13850.758819955176 
113.78205128205128 1212302.7906036386 1.5234246163547187 1.431014106777414 -0.09241050957730468 1138764.7701012732 59867.50279822922 20.475063960264034 13650.042640176027 
113.9823717948718 1225185.4969784196 1.5396135026368651 1.4479399547286491 -0.09167354790821602 1152233.9325250338 59483.78127185744 20.171417645823926 13447.611763882622 
114.1826923076923 1237874.111772409 1.5555584862452763 1.4646091888151729 -0.09094929743010338 1165498.8881135057 59111.62640188425 19.865597489295098 13243.731659530069 
114.38301282051283 1250366.6248791313 1.5712570412056575 1.4810198461031119 -0.09023719510254558 1178558.0748139918 58750.70062537235 19.5574380026468 13038.292001764536 
114.58333333333334 1262661.0572581666 1.586706680582471 1.4971699038740505 -0.08953677670842053 1191409.8829986905 58400.682099935366 19.246867937404986 12831.245291603325 
114.78365384615385 1274755.4612486763 1.601904956872924 1.5130573204946662 -0.08884763637825777 1204052.687987748 58061.262895101216 18.933864751612955 12622.576501075308 
114.98397435897436 1286647.9208779384 1.6168494623946852 1.5286798673233513 -0.08816959507133393 1216484.716284666 57732.449336052174 18.618205577464295 12412.137051642867 
115.18429487179488 1298336.5521648806 1.631537829667316 1.5440355896774358 -0.08750223998988016 1228704.412402727 57413.6949409747 18.300216906408508 12200.144604272344 
115.38461538461539 1309819.503418529 1.6459677317873127 1.5591225932257111 -0.08684513856160159 1240710.268881397 57104.60745816515 17.97997066245647 11986.647108304316 
115.5849358974359 1321094.9555313562 1.6601368827967373 1.5739389500520222 -0.0861979327447151 1252500.7515340315 56804.92869011406 17.657426820585236 11771.61788039016 
115.78525641025642 1332161.1222674593 1.6740430380453537 1.5884827296432062 -0.08556030840214746 1264074.3241073173 56514.41072068876 17.3325822857515 11555.054857167668 
115.98557692307693 1343016.2505455262 1.6876839945462137 1.6027520150888184 -0.08493197945739528 1275429.461172618 56232.81507364311 17.005453268994312 11336.96884599621 
116.18589743589745 1353658.6207165634 1.7010575913246593 1.6167449117469357 -0.08431267957772359 1286564.655022009 55959.91208901326 16.676066308848313 11117.377539232211 
116.38621794871796 1364086.5468363168 1.714161709760657 1.6304595520698608 -0.08370215769079614 1297478.419508452 55695.48041090509 16.344453694897183 10896.302463264792 
116.58653846153847 1374298.376932356 1.7269942739244266 1.643894098464133 -0.08310017546029358 1308169.2923217237 55439.306542736944 16.010651125155555 10673.767416770374 
116.78685897435898 1384292.4932657718 1.7395532509052987 1.6570467451362973 -0.08250650576900131 1318635.8364572322 55191.18444715068 15.674696497337537 10449.797664891696 
116.98717948717949 1394067.312587463 1.751836651133776 1.6699157194077328 -0.0819209317260432 1328876.6412623245 54950.91517845867 15.336629276105986 10224.419517403994 
117.1875 1403621.2863889479 1.7638425286967094 1.6824992827443768 -0.08134324595233267 1338890.323255717 54718.306540874066 14.996490153304968 9997.660102203316 
117.38782051282053 1412952.9011476778 1.775568981645572 1.6947956168158003 -0.08077336482977171 1348675.4354560962 54493.355486692395 14.654184031286883 9769.456020857924 
117.58814102564104 1422060.6785668011 1.7870141522977514 1.706802977910204 -0.08021117438754732 1358230.5902617918 54275.91194716585 14.309799837009786 9539.866558006526 
117.78846153846155 1430943.1758093592 1.7981762275308524 1.7185198036632543 -0.07965642386759808 1367554.5443829705 54065.632078112336 13.963553691876998 9309.035794584666 
117.98878205128206 1439598.9857268557 1.8090534390699229 1.7299445363830008 -0.07910890268692206 1376646.0582479313 53862.34458498354 13.615451164165188 9076.967442776795 
118.18910256410257 1448026.7370821713 1.8196440637675793 1.741075639639499 -0.07856842412808018 1385503.9092047208 53665.88396459911 13.265517592887877 8843.678395258587 
118.38942307692308 1456225.0947667968 1.8299464238769878 1.7519116069628349 -0.07803481691415293 1394126.898442808 53476.09007999953 12.913788682959522 8609.19245530635 
118.58974358974359 1464192.7600123368 1.8399588873176482 1.7624505852479515 -0.07750830206969672 1402513.5513078682 53293.41463266197 12.559851330713999 8373.234220476 
118.7900641025641 1471928.4705962562 1.8496798679339435 1.772691291963967 -0.07698857596997644 1410662.8471944944 53117.162003034726 12.204385519811192 8136.2570132074625 
118.99038461538463 1479431.001041843 1.859107825746419 1.7826324279209633 -0.07647539782545576 1418573.752240392 52947.15383223072 11.847371396735449 7898.247597823633 
119.19070512820514 1486699.162812341 1.8682412671957385 1.7922725188371382 -0.07596874835860024 1426245.0932493936 52783.514099265216 11.488600295080845 7659.066863387232 
119.39102564102565 1493731.804499242 1.8770787453792976 1.801610023732641 -0.07546872164665674 1433675.643948623 52626.370739781065 11.127992727166072 7418.661818110717 
119.59134615384616 1500527.8120046842 1.885618860280433 1.8106438778297682 -0.0749749824506647 1440864.5570151722 52475.0780676608 10.766116208464187 7177.410805642793 
119.79166666666667 1507086.1087179466 1.8938602589902118 1.8193726959616956 -0.07448756302851622 1447810.7301682807 52329.91668468877 10.402588914094942 6935.059276063296 
119.99198717948718 1513405.6556860064 1.9018016359217607 1.8277951554789513 -0.07400648044280933 1454513.1108769276 52190.85042421636 10.037485349269764 6691.656899513177 
120.1923076923077 1519485.451778126 1.9094417330170914 1.8359103519312288 -0.07353138108586266 1460970.979402709 52057.26513537252 9.671303904210303 6447.535936140204 
120.3926282051282 1525324.533844449 1.9167793399463988 1.8437166781097136 -0.0730626618366852 1467183.056769172 51930.035825536586 9.303207064014863 6202.138042676577 
120.59294871794873 1530921.9768685843 1.9238132942998032 1.851213434548312 -0.07259985975149119 1473148.786359253 51808.0718099603 8.934276634105068 5956.184422736712 
120.79326923076924 1536276.8941141404 1.9305424817714913 1.8583992480887712 -0.07214323368272013 1478867.0754481286 51692.11512993905 8.563709739499963 5709.13982633331 
120.99358974358975 1541388.4372652043 1.936965836336247 1.8652733732981668 -0.07169246303808019 1484337.3308393804 51581.41118872422 8.192254473938645 5461.502982625765 
121.19391025641026 1546255.7965607299 1.943082340418329 1.871834543230248 -0.07124779718808116 1489558.5443290179 51476.57339433581 7.819289322081152 5212.8595480541035 
121.39423076923077 1550878.2009228175 1.9488910250526714 1.8780821579322022 -0.07080886712046919 1494530.2384900558 51376.77737320564 7.445609175570574 4963.739450380384 
121.59455128205128 1555254.918078866 1.9543909700383846 1.884014904295662 -0.0703760657427226 1499251.368383744 51282.90324513498 7.070364128787513 4713.576085858343 
121.7948717948718 1559385.2546775814 1.9595813040845353 1.8896322755264647 -0.06994902855807061 1503721.530716392 51194.019373164745 6.694515109373265 4463.010072915511 
121.99519230769232 1563268.5563988113 1.9644612049481707 1.8949333059227618 -0.0695278990254089 1507939.9570067718 51110.60506851203 6.317515212472452 4211.676808314968 
122.19551282051283 1566904.2080572052 1.9690298995645794 1.8999172236075865 -0.06911267595699289 1511906.033014711 51032.50516073848 5.939595429489554 3959.7302863263703 
122.39583333333334 1570291.633699669 1.973286664169758 1.904583492337065 -0.06870317183269292 1515619.3320110426 50959.38293411187 5.561036576906378 3707.3577179375866 
122.59615384615385 1573430.2966966077 1.9772308244150687 1.9089312130841707 -0.06829961133089801 1519079.1385726116 50891.70584661933 5.181406306605512 3454.270871070342 
122.79647435897436 1576319.6998269353 1.9808617554740673 1.9129598085236075 -0.06790194695045981 1522284.993278582 50829.18012190447 4.8010880076615265 3200.7253384410183 
122.99679487179488 1578959.3853568456 1.9841788821414885 1.9166688226111916 -0.06751005953029687 1525236.5332206192 50771.61443187902 4.420226217195005 2946.817478130004 
123.19711538461539 1581348.9351123243 1.9871816789243684 1.9200577469372475 -0.06712393198712086 1527933.3538191707 50719.03684903146 4.038758528390706 2692.5056855938046 
123.3974358974359 1583487.9705453964 1.9898696701252914 1.9231258235843438 -0.06674384654094756 1530374.8519424843 50671.87048900663 3.6563875894742432 2437.5917263161627 
123.59775641025642 1585376.1527940938 1.99224242991775 1.9258727586756472 -0.06636967124210269 1532560.7937309116 50629.64111519419 3.2736664223485525 2182.444281565702 
123.79807692307693 1587013.1827361376 1.9942995824136025 1.928298214088271 -0.06600136832533154 1534490.9101148383 50592.353881290415 2.890542296568625 1927.0281977124173 
123.99839743589745 1588398.8010363255 1.9960408017226223 1.9304018545776345 -0.06563894714498786 1536164.9343150966 50560.01394104888 2.5070186423067433 1671.3457615378293 
124.19871794871796 1589532.7881876137 1.9974658120041233 1.9321832069953262 -0.06528260500879712 1537582.4898119865 50532.888036420336 2.1229311121422256 1415.2874080948177 
124.39903846153847 1590414.9645458919 1.998574387510658 1.9336422775296995 -0.06493210998095855 1538743.581530228 50510.410193214426 1.7388509572384205 1159.2339714922807 
124.59935897435898 1591045.1903584416 1.9993663526237817 1.934778710448505 -0.06458764217527668 1539647.9263869484 50493.01171968621 1.354346857424363 902.8979049495756 
124.79967948717949 1591423.3657860751 1.9998415818818704 1.9355923394317647 -0.06424924245010577 1540295.3920288817 50480.574415741954 0.9696445453592127 646.429696906142 
125.0 1591549.4309189534 2.0 1.93608307104748 -0.0639169289525201 1540685.9041051914 50473.05472588912 0.584830885481242 389.8872569874947 


==> data/cell_dynamic_f0p1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.020032051282051284 20031.52237261389 0.025172353410409354 2.5172353410409352e-08 -0.025172328238055944 0.0 20031.52237261389 0.0 0.0 
0.04006410256410257 40059.871389150234 0.05034071906396253 5.034071906396253e-08 -0.05034066872324346 0.0 40059.871389150234 0.0 0.0 
0.060096153846153855 60081.8741962486 0.0755011098355363 7.55011098355363e-08 -0.07550103433442647 0.0 60081.8741962486 0.0 0.0 
0.08012820512820513 80094.35894590309 0.10064953986337323 1.0064953986337323e-07 -0.10064943921383336 0.0 80094.35894590309 0.0 0.0 
0.10016025641025642 100094.15529794055 0.12578202518051437 1.2578202518051436e-07 -0.1257818993984892 0.0 100094.15529794055 0.0 0.0 
0.12019230769230771 120078.09492225996 0.1508945843459319 1.5089458434593188e-07 -0.15089443345134754 0.0 120078.09492225996 0.0 0.0 
0.14022435897435898 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
0.16025641025641027 159985.743728828 0.20104401487103415 9.531370094255984e-05 -0.2009487011700916 75.68832319154957 159153.2496785639 1.1335083281166454 755.6722187444304 
0.18028846153846156 179903.13081645378 0.2260729416523099 0.0024621748995363115 -0.22361076675277358 1959.1585861177437 159111.19827462334 28.206850657582663 18804.567105055114 
0.20032051282051283 199792.01798864992 0.25106605438360896 0.006895157850753307 -0.24417089653285565 5486.797971511372 159032.43846593288 52.82992743565502 35219.95162377002 
0.22035256410256412 219649.25448533898 0.27601939370304635 0.013213203449023641 -0.2628061902540227 10514.524080224559 158862.61770951792 75.29522620408862 50196.81746939242 
0.24038461538461542 239471.6945604839 0.30092900654956606 0.02124769831932399 -0.27968130823024206 16908.158520692807 158633.7387167757 95.75106938045244 63834.046253634966 
0.2604166666666667 259256.19798043126 0.3257909467891775 0.03085414365516863 -0.2949368031340089 24552.71268445234 158265.7716818472 114.48484315646287 76323.22877097526 
0.28044871794871795 278999.63052138104 0.35060127584009493 0.041899594267890895 -0.308701681572204 33342.39204915993 157769.4454568146 131.63423816586095 87756.15877724065 
0.3004807692307693 298698.8644659048 0.3753560632966799 0.05426536305667667 -0.32109070024000325 43182.74832961594 157122.62985656012 147.36917565610887 98246.1171040726 
0.32051282051282054 318350.7790984324 0.4000513875520889 0.06784508707127285 -0.33220630048081606 53989.14049782697 156308.7826640753 161.8365291111285 107891.01940741901 
0.3405448717948718 337952.26119963004 0.42468333641952666 0.08254307984598766 -0.34214025657353897 65685.42361075211 155315.983453534 175.16353589916713 116775.69059944477 
0.36057692307692313 357500.20553959085 0.4492480077520079 0.09827382715283368 -0.35097418059917423 78203.54754300202 154128.23723299656 187.47142400937432 124980.9493395829 
0.3806089743589744 376991.51536975906 0.47374151006052745 0.11496253175759064 -0.3587789783029368 91483.99049037286 152716.69457925583 198.88791357982583 132591.94238655057 
0.40064102564102566 396423.1029135115 0.49815996313054334 0.13254772267104478 -0.3656122404594986 105477.83534808471 151021.1486854424 209.5718205890929 139714.5470593953 
0.420673076923077 415791.8898553173 0.5224994986366726 0.15097245285802574 -0.3715270457786468 120139.7650631899 149047.84145710408 219.57705941341482 146384.7062756099 
0.44070512820512825 435094.8078283987 0.5467562607555041 0.17018356378482366 -0.3765726969706804 135427.47737941728 146805.8619041195 228.9487796478212 152632.51976521415 
0.4607371794871795 454328.79890081583 0.570926406776431 0.19013336097332093 -0.38079304580311013 151303.01820211773 144286.62902549567 237.75209936076246 158501.39957384166 
0.48076923076923084 473490.8160598991 0.5950061077104061 0.21077032748397342 -0.3842357802264327 167725.39161543522 141558.50682166446 245.9414642378423 163960.97615856156 
0.500801282051282 492577.8236949503 0.6189915488965217 0.23204641132043793 -0.38694513757608384 184656.3590204495 138629.1279349801 253.5581678574948 169038.77857166322 
0.5208333333333334 511586.79807813955 0.6428789306063233 0.2539143430391031 -0.3889645875672202 202058.30455452873 135526.85777504602 260.6115363183696 173741.02421224644 
0.5408653846153847 530514.7278435172 0.6666644686457529 0.2763285338996722 -0.3903359347460807 219894.94981756803 132271.59012030612 267.1215994592756 178081.06630618378 
0.5608974358974359 549358.6144640697 0.6903443949546356 0.299243788949939 -0.3911006060046966 238130.3297763687 128893.1581287717 273.09305026299944 182062.03350866633 
0.5809294871794872 568115.4727267405 0.7139149582036082 0.32261701911931756 -0.3912979390842906 256730.155206742 125406.1094375063 278.5509856452703 185700.65709684693 
0.6009615384615385 586782.3312053416 0.7373724243883977 0.3464027539532684 -0.39096967043512926 275658.24183745193 121862.60542150098 283.4670253815108 188978.01692100722 
0.6209935897435898 605356.2327312814 0.7607130774213547 0.3705496771844454 -0.3901634002369093 294873.7534425737 118347.0399213729 287.7715017983047 191847.6678655365 
0.6410256410256411 623834.234862034 0.7839332197201503 0.3950030287956265 -0.3889301909245238 314333.1133443496 114927.4488844648 291.42337388899574 194282.24925933054 
0.6610576923076924 642213.4103472747 0.8070291727935383 0.41970699856483756 -0.3873221742287007 333991.9091377834 111653.6738820466 294.41012580246337 196273.4172016423 
0.6810897435897436 660490.8475926105 0.8299972778240964 0.444606269565272 -0.3853910082588244 353806.12097007706 108562.89805251209 296.7376364004313 197825.0909336209 
0.7011217948717949 678663.651120829 0.8528338962478492 0.4696479243761917 -0.38318597187165754 373733.6384565851 105675.24357706972 298.4345018779443 198956.33458529625 
0.7211538461538463 696728.942030594 0.8755354103306812 0.49478263299182523 -0.38075277733885593 393735.2059896244 102998.54231573129 299.5434753747952 199695.6502498635 
0.7411858974358975 714683.8584525157 0.8980982237414523 0.5199668720988152 -0.3781313516426371 413776.18878511904 100518.3636788316 300.13375834532945 200089.17223021967 
0.7612179487179488 732525.556002524 0.9205187621217232 0.5451631738200787 -0.3753555883016445 433826.77082687325 98213.49655411951 300.27751665731074 200185.01110487388 
0.7812500000000001 750251.2082324683 0.9427934736519955 0.5703393676223518 -0.3724541060296437 453861.3515951583 96064.56436516659 300.0378815858363 200025.2543905576 
0.8012820512820513 767858.00707788 0.9649188296143869 0.5954677753193901 -0.3694510542949968 473857.9054699737 94055.03933091916 299.46839082923674 199645.59388615788 
0.8213141025641026 785343.1633028195 0.9868913249516428 0.6205245097908261 -0.3663668151608167 493797.4236686862 92170.9757136443 298.61422454391754 199076.1496959451 
0.841346153846154 802703.9069417425 1.0087074788224013 0.6454889153071776 -0.36321856351522375 513663.4688703773 90400.32888474164 297.5138929405246 198342.59529368312 
0.8613782051282052 819937.4877383128 1.0303638351526219 0.670343100803994 -0.3600207343486279 533441.8038068376 88732.58758184651 296.20034400843036 197466.89600562028 
0.8814102564102565 837041.1755810913 1.0518569631830883 0.6950715423707873 -0.356785420812301 553120.0749329922 87158.5399361871 294.70178838529 196467.8589235267 
0.9014423076923078 854012.2609360374 1.0731834580129058 0.7196606714799649 -0.3535227865329409 572687.4847495689 85670.71504835458 293.04152941305125 195361.01960870088 
0.921474358974359 870848.055275746 1.0943399411388968 0.7440987524886872 -0.3502411886502096 592134.6943220757 84261.1791712034 291.24141055786356 194160.94037190906 
0.9415064102564104 887545.8915053613 1.1153230609908187 0.7683755380253378 -0.3469475229654809 611453.549045793 82923.57772963273 289.3191683423897 192879.44556159317 
0.9615384615384617 904103.1243850905 1.1361294934623118 0.7924820553213631 -0.3436474381409488 630636.9086138832 81652.26385050348 287.2899928917181 191526.66192781212 
0.9815705128205129 920517.1309492595 1.156755942437499 0.8164104256188639 -0.340345516818635 649678.5033063741 80442.17931094114 285.1669221147443 190111.28140982953 
1.001602564102564 936785.3109218371 1.1771991403131494 0.8401537086218861 -0.33704543169126333 668572.8102083049 79288.7794644906 282.9611401633174 188640.76010887825 
1.0216346153846154 952905.0871283674 1.1974558485163282 0.863705768174208 -0.3337500803421203 687314.9463193982 78187.97164541378 280.6822303997334 187121.48693315563 
1.0416666666666667 968873.9059042383 1.2175228580174415 0.8870611564506453 -0.3304617015667962 705900.5763963371 77136.06042371062 278.33839603223737 185558.9306881583 
1.061698717948718 984689.237499231 1.2373969898386077 0.9102150138570759 -0.32718197598153176 724325.833295654 76129.70267347316 275.93664732416937 183957.76488277962 
1.0817307692307694 1000348.5764782764 1.2570750955572643 0.9331629838701692 -0.3239121116870951 742587.2502052739 75165.85686772014 273.48297963846585 182321.98642564393 
1.1017628205128207 1015849.4421183625 1.276554057804935 0.955901134545687 -0.320652923259248 760681.6981827412 74241.79287567642 270.98245291055133 180654.96860703427 
1.1217948717948718 1031189.3788015251 1.2958307907610775 0.978425900422749 -0.3174048903383285 778606.3399240564 73354.97629745642 268.43943471794125 178959.6231452942 
1.1418269230769231 1046365.9564038628 1.3149022406419333 1.0007340239551872 -0.3141682166867461 796358.583156183 72503.11922348314 265.8575946443283 177238.39642955223 
1.1618589743589745 1061376.7706805118 1.3337653861843017 1.0228225086393665 -0.3109428775449352 813936.0433373128 71684.12485112739 263.2400436725986 175493.36244839907 
1.1818910256410258 1076219.4436465234 1.352417239124165 1.0446885784380204 -0.30772866068614446 831336.5113673487 70896.07005807839 260.58940921781766 173726.2728118785 
1.201923076923077 1090891.6239535778 1.3708548446700797 1.0663296428463258 -0.30452520182375387 848557.9257883421 70137.18868366885 257.90790236879695 171938.60157919803 
1.2219551282051284 1105390.987262482 1.3890752819712728 1.087743266978113 -0.30133201499315976 865598.3489798313 69405.85576110648 255.1973777157426 170131.58514382844 
1.2419871794871795 1119715.2366113865 1.4070756645803555 1.1089271459715984 -0.29814851860875713 882455.9467915484 68700.57388282544 252.45938482827663 168306.25655218444 
1.2620192307692308 1133862.102779666 1.4248531409105896 1.1298790831610184 -0.2949740577495712 899128.9711729423 68019.9609697517 249.69521313575427 166463.4754238362 
1.2820512820512822 1147829.3446474047 1.4424048946876293 1.150596971515976 -0.29180792317165327 915615.7454030623 67362.73939995375 246.90593087027744 164603.95391351834 
1.3020833333333335 1161614.74955043 1.4597281453956714 1.1710787463327237 -0.28864939906294773 931914.6264434408 66728.0027573905 244.09204246070712 162728.02830713813 
1.3221153846153848 1175216.13363084 1.476820148717939 1.191322438230757 -0.2854977104871821 948024.0471114842 66114.3758856866 241.254683924617 160836.4559497447 
1.342147435897436 1188631.3421829648 1.4936781969714312 1.2113261296326212 -0.28235206733881 963942.4814481677 65520.81784472079 238.39447262617503 158929.64841745002 
1.3621794871794872 1201858.2499947108 1.5102996195358673 1.2310879424631207 -0.27921167707274663 979668.4349293675 64946.38362971018 235.51187933444788 157007.91955629864 
1.3822115384615385 1214894.761684234 1.526681783276765 1.2506059742030664 -0.27607580907369855 995200.3935789987 64390.68633458088 232.6066127368763 155071.07515791757 
1.4022435897435899 1227738.8120318858 1.542822092962573 1.2698768878939015 -0.2729452050686716 1010535.7019292252 63865.72995614633 229.66157785299183 153107.71856866125 
1.4222756410256412 1240388.3663073804 1.5587179916758047 1.288899011315134 -0.26981898036067076 1025673.0292699647 63357.564253218705 226.69661425491307 151131.0761699421 
1.4423076923076925 1252841.420592135 1.5743669612181006 1.307670469391057 -0.2666964918270436 1040610.8834638917 62867.29155166866 223.7093044082497 149139.5362721665 
1.4623397435897436 1265096.0020967242 1.5897665225091546 1.3261895945560398 -0.2635769279531148 1055347.937505087 62392.61492302106 220.7021213209428 147134.74754729524 
1.482371794871795 1277150.1694734078 1.6049142359794468 1.3444547268939573 -0.26045950908548954 1069882.8704748882 61932.853071866324 217.675156155746 145116.7707704974 
1.5024038461538463 1289002.0131236748 1.6198077019567163 1.3624640725755588 -0.2573436293811575 1084214.254889817 61488.58942221245 214.62681299797114 143084.54199864744 
1.5224358974358976 1300649.655500757 1.6344445610461096 1.3802159460489518 -0.25422861499715776 1098340.749430831 61058.42619019607 211.55838224622556 141038.92149748374 
1.542467948717949 1312091.2514070692 1.6488224945039547 1.3977086914029107 -0.25111380310104403 1112261.0363661738 60641.60006129113 208.4702171436909 138980.14476246064 
1.5625000000000002 1323324.988286519 1.662939224605091 1.4149406446831876 -0.24799857992190333 1125973.7915636154 60237.68660981045 205.36222183688437 136908.1478912563 
1.5825320512820513 1334349.08651165 1.6767925150037002 1.4319100490875756 -0.24488246591612461 1139477.6170047612 59847.043012682116 202.2332898066 134822.1932044 
1.6025641025641026 1345161.7996655682 1.6903801710875896 1.4486152361335407 -0.24176493495404894 1152771.1849538162 59468.547834781464 199.08447360504798 132722.98240336534 
1.622596153846154 1355761.4148186033 1.7037000403258513 1.465054551854176 -0.23864548847167533 1165853.1792261323 59101.688831445295 195.91594622220518 130610.63081480349 
1.6426282051282053 1366146.25279967 1.7167500126098671 1.481226340486079 -0.2355236721237881 1178722.282207421 58746.11874081474 192.72768624777953 128485.12416518638 
1.6626602564102566 1376314.6684622783 1.7295280205875863 1.4971289468276272 -0.23239907375995905 1191377.1767304095 58401.50511397398 189.51970037627754 126346.46691751838 
1.682692307692308 1386265.0509451546 1.7420320399910312 1.512760718507766 -0.22927132148326512 1203816.547880288 58067.529482138576 186.29202234058104 124194.6815603874 
1.702724358974359 1395995.8239274311 1.7542600899569794 1.5281199905678982 -0.2261400993890812 1216039.0707253544 57744.04061480425 183.04450212771704 122029.6680851447 
1.7227564102564104 1405505.4458783644 1.7662102333407665 1.5432051112053649 -0.2230051221354017 1228043.4308030442 57430.70676314272 179.77729652348106 119851.53101565407 
1.7427884615384617 1414792.4103015403 1.7778805770231663 1.5580144610765974 -0.2198661159465689 1239828.3394809084 57127.05178847606 176.49079235969407 117660.52823979607 
1.762820512820513 1423855.2459735323 1.7892692722102947 1.5725464302895535 -0.2167228419207412 1251392.515647755 56832.81037370511 173.1851022746961 115456.73484979743 
1.7828525641025643 1432692.517176968 1.8003745147264927 1.5867994204213092 -0.2135750943051835 1262734.6873192 56547.72752710921 169.86036295156077 113240.24196770722 
1.8028846153846156 1441302.8239279743 1.811194545300139 1.6007718464404492 -0.21042269885968978 1273853.593167459 56271.558037515264 166.5167339835249 111011.15598901661 
1.8229166666666667 1449684.8021979586 1.8217276498423516 1.6144621385382516 -0.20726551130409998 1284747.9839785572 56004.065964609385 163.15439678700764 108769.59785800512 
1.842948717948718 1457837.1241296977 1.831972159718532 1.6278687438726953 -0.20410341584583658 1295416.6240401696 55745.02416082611 159.7735535627087 106515.70237513917 
1.8629807692307694 1465758.4982476926 1.8419264520127034 1.640990128229213 -0.20093632378349047 1305858.2924632062 55494.213822587626 156.37442630339322 104249.6175355955 
1.8830128205128207 1473447.6696627624 1.8515889497846139 1.653824777601979 -0.19776417218263487 1316071.7844401621 55251.42406882811 152.95725584688822 101971.5038979255 
1.903044871794872 1480903.4202708418 1.86095812231955 1.6663711687537048 -0.1945869535658451 1326055.8878173227 55016.72240377008 149.52193217635872 99681.2881175725 
1.9230769230769234 1488124.5689459501 1.8700324853708299 1.6786278257979879 -0.19140465957284203 1335809.428121613 54789.725406704936 146.0690195970525 97379.346398035 
1.9431089743589745 1495109.9717273032 1.8788106013949357 1.6905933024479554 -0.18821729894698036 1345331.2544345015 54570.20451406087 142.59887086181848 95065.91390787899 
1.9631410256410258 1501858.5220005387 1.8872910797792468 1.7022661786768012 -0.18502490110244563 1354620.236734537 54357.97418352333 139.1117989253296 92741.19928355308 
1.983173076923077 1508369.1506730218 1.8954725770623364 1.7136450618973875 -0.18182751516494888 1363675.2668360472 54152.85517269769 135.6081308002152 90405.42053347683 
2.003205128205128 1514640.8263432102 1.903353797146801 1.7247285880883083 -0.17862520905849277 1372495.2592852314 53954.674238404026 132.08820691898367 88058.8046126558 
2.0232371794871797 1520672.5554640472 1.9109334915045872 1.7355153749743413 -0.17541811653024597 1381079.1141023121 53763.68305826164 128.55180974059937 85701.20649373293 
2.043269230769231 1526463.3825003558 1.9182104593747777 1.7460040974701692 -0.17220636190460858 1389425.7768177986 53579.52551031159 124.99962082712763 83333.08055141843 
2.0633012820512824 1532012.3900802152 1.9251835479538177 1.7561934863608344 -0.16899006159298335 1397534.2374224267 53401.84967516665 121.4323060149102 80954.87067660682 
2.0833333333333335 1537318.6991402865 1.9318516525781366 1.7660823049728445 -0.16576934760529216 1405403.5118025946 53230.50167297758 117.85025311739544 78566.83541159697 
2.1033653846153846 1542381.4690650746 1.9382137168991485 1.775669266557618 -0.16254445034153053 1413032.575996133 53066.06329529127 114.25286536243176 76168.57690828785 
2.123397435897436 1547199.8978200953 1.944268733050596 1.784953200436187 -0.15931553261440912 1420420.4984061895 52907.74054589099 110.64152601300283 73761.0173420019 
2.1434294871794872 1551773.2220789327 1.9500157418082151 1.7939329445300625 -0.15608279727815266 1427566.354279924 52755.62641807785 107.01633756504867 71344.22504336579 
2.1634615384615388 1556100.7173441646 1.955453832741694 1.8026073418204929 -0.15284649092120106 1434469.222890872 52609.87688126881 103.37736031755912 68918.24021170608 
2.18349358974359 1560181.6980621344 1.9605821443589002 1.8109753394882067 -0.14960680487069355 1441128.2664319254 52469.81508025993 99.7258360708173 66483.89071387821 
2.2035256410256414 1564015.517731557 1.9653998642423585 1.8190358705115977 -0.1463639937307608 1447542.6357940664 52335.756630308926 96.06159556742139 64041.063711614275 
2.2235576923076925 1567601.5690059348 1.9699062291779512 1.8267879004499357 -0.14311832872801555 1453711.507795301 52207.65812321543 92.38502709049165 61590.01806032778 
2.2435897435897436 1570939.2837897737 1.9741005252758257 1.8342304691823406 -0.13987005609348513 1459634.118395514 52085.124145384645 88.69701634878946 59131.34423252632 
2.263621794871795 1574028.1333285787 1.9779820880834873 1.8413625918630292 -0.1366194962204581 1465309.6838790772 51968.60639292607 84.99726868184031 56664.845787893544 
2.2836538461538463 1576867.6282926186 1.9815503026910606 1.8481833943783912 -0.1333669083126694 1470737.5086482745 51857.430044936715 81.28710374349609 54191.402495664064 
2.303685897435898 1579457.3188544447 1.984804603828702 1.8546919706430602 -0.1301126331856417 1475916.8716630102 51752.120711805066 77.56614050868109 51710.76033912074 
2.323717948717949 1581796.7947601515 1.9877444759561496 1.860887512198752 -0.12685696375739752 1480847.12957239 51652.13467806112 73.83554245087412 49223.694967249416 
2.34375 1583885.6853943693 1.990369453344394 1.866769219006964 -0.12360023433743006 1485527.6457257369 51557.67098370381 70.0954099125239 46730.27327501594 
2.3637820512820515 1585723.659838974 1.9926791201494565 1.8723363285122685 -0.12034279163718797 1489957.8133004452 51468.70728304237 66.34618959883139 44230.7930658876 
2.3838141025641026 1587310.4269255134 1.9946731104782685 1.877588166962734 -0.11708494351553456 1494137.0961415193 51384.78195888316 62.58893982792469 41725.95988528313 
2.403846153846154 1588645.735281332 1.9963511084466352 1.8825240096933593 -0.1138270987532759 1498064.9175785484 51306.62542164372 58.823053840948226 39215.36922729883 
2.4238782051282053 1589729.3733693922 1.9977128482292752 1.8871432550400786 -0.11056959318919657 1501740.7988222146 51233.52621290949 55.04999750514455 36699.99833676304 
2.443910256410257 1590561.1695217877 1.998758114101935 1.8914453408678074 -0.10731277323412769 1505164.2925393553 51165.445468590595 51.2702419079006 34180.16127193374 
2.463942307692308 1591140.991966938 1.9994867404755634 1.8954296785681266 -0.1040570619074368 1508334.9303299368 51102.93046428426 47.48347155174769 31655.64770116513 
2.483974358974359 1591468.7488504613 1.9998986119225397 1.8990957806636248 -0.10080283125891487 1511252.3242714643 51045.47257511807 43.690891668316 29127.26111221067 
2.5040064102564106 1591544.3882497298 1.999993663194965 1.9024432052901672 -0.09755045790479788 1513916.122739332 50993.00856134924 39.893045854790245 26595.3639031935 
2.5240384615384617 1591367.8981820918 1.9997718792349959 1.905471548678766 -0.09430033055623 1516326.0044240796 50945.54462938267 36.09038811077825 24060.258740518835 
2.544070512820513 1590939.306606772 1.9992332951772296 1.9081804074340805 -0.09105288774314912 1518481.6483135454 50903.42677791114 32.282922888640066 21521.948592426714 
2.5641025641025643 1590258.6814204408 1.9983779963431392 1.9105694587035458 -0.0878085376395934 1520382.7974894966 50866.338948187884 28.47161005904585 18981.073372697236 
2.5841346153846154 1589326.1304464596 1.9972061182275564 1.9126384284052687 -0.0845676898222878 1522029.2338441669 50834.21900641662 24.657030847542767 16438.020565028513 
2.604166666666667 1588141.801417799 1.995717846477207 1.9143870838552475 -0.08133076262195948 1523420.7722131775 50807.07044980442 20.839678614304024 13893.119076202685 
2.624198717948718 1586705.8819536346 1.9939134168613009 1.9158152346223385 -0.07809818223896237 1524557.2610559012 50784.89623507182 17.020056908629407 11346.704605752939 
2.6442307692307696 1585018.5995296258 1.9917931152341821 1.9169227333166703 -0.07487038191751183 1525438.5830828592 50767.69865094405 13.198678675720576 8799.119117147051 
2.6642628205128207 1583080.221441879 1.9893572774900439 1.9177094763035172 -0.0716478011865267 1526064.6558238077 50755.47930707177 9.37606536844641 6250.710245630941 
2.684294871794872 1580891.054764603 1.9866062895097185 1.9181754043485832 -0.06843088516113527 1526435.432141238 50748.239124011714 5.552746129835317 3701.830753223545 
2.7043269230769234 1578451.4463014633 1.9835405870995444 1.9183205032000898 -0.06522008389945455 1526550.900693586 50745.978324192576 1.7292570399669531 1152.8380266446356 
2.7243589743589745 1575761.7825306414 1.9801606559223282 1.9183204998201586 -0.06184015610216953 1526550.900693586 49210.88183705532 0.0 0.0 
2.744391025641026 1572822.4895436103 1.976467031420406 1.918320496126534 -0.058146535293871926 1526550.900693586 46271.588850024156 0.0 0.0 
2.764423076923077 1569634.0329776336 1.9724602987308213 1.9183204921198014 -0.054139806611019914 1526550.900693586 43083.13228404755 0.0 0.0 
2.7844551282051286 1566196.9179420003 1.9681410925926257 1.9183204878005953 -0.04982060479203043 1526550.900693586 39646.017248414224 0.0 0.0 
2.8044871794871797 1562511.6889380063 1.9635100972463282 1.9183204831696 -0.04518961407672828 1526550.900693586 35960.7882444202 0.0 0.0 
2.824519230769231 1558578.929772695 1.9585680463254964 1.9183204782275491 -0.04024756809794727 1526550.900693586 32028.029079108965 0.0 0.0 
2.8445512820512824 1554399.2634663726 1.9533157227405367 1.9183204729752255 -0.03499524976531121 1526550.900693586 27848.362772786524 0.0 0.0 
2.8645833333333335 1549973.3521539096 1.9477539585546673 1.9183204674134613 -0.02943349114120597 1526550.900693586 23422.45146032353 0.0 0.0 
2.884615384615385 1545301.8969798472 1.9418836348521038 1.9183204615431375 -0.02356317330896629 1526550.900693586 18750.99628626113 0.0 0.0 
2.904647435897436 1540385.6379873233 1.9357056815984808 1.9183204553651843 -0.017385226233296525 1526550.900693586 13834.737293737242 0.0 0.0 
2.9246794871794872 1535225.3540008352 1.9292210774935254 1.9183204488805803 -0.010900628612945162 1526550.900693586 8674.453307249118 0.0 0.0 
2.9447115384615388 1529821.8625028615 1.9224308498160179 1.9183204420903526 -0.004110407725665288 1526550.900693586 3270.961809275439 0.0 0.0 
2.96474358974359 1524176.0195043564 1.915336074261048 1.918320434995577 0.0029843607345290124 1526550.900693586 -2374.8811892296653 0.0 0.0 
2.9847756410256414 1518288.719409143 1.9079378747696076 1.9183204275973775 0.010382552827769898 1526550.900693586 -8262.18128444301 0.0 0.0 
3.0048076923076925 1512160.8948722235 1.900237423350538 1.9183204198969261 0.01808299654638823 1526550.900693586 -14390.005821362603 0.0 0.0 
3.024839743589744 1505793.516652029 1.8922359398948618 1.9183204118954427 0.02608447200058084 1526550.900693586 -20757.38404155709 0.0 0.0 
3.044871794871795 1499187.5934566346 1.88393469198253 1.9183204035941948 0.034385711611664815 1526550.900693586 -27363.307236951543 0.0 0.0 
3.0649038461538463 1492344.1717839611 1.8753349946816147 1.9183203949944974 0.04298540031288267 1526550.900693586 -34206.72890962497 0.0 0.0 
3.084935897435898 1485264.335755992 1.8664382103399795 1.9183203860977132 0.051882175757733684 1526550.900693586 -41286.564937594114 0.0 0.0 
3.104967948717949 1477949.2069470275 1.857245748369457 1.918320376905251 0.06107462853579393 1526550.900693586 -48601.69374655862 0.0 0.0 
3.1250000000000004 1470399.9442060068 1.8477590650225733 1.9177039420644115 0.06994487704183827 1526060.364492244 -50755.56058188761 -7.3462701512975634 -4897.513434198377 
3.1450320512820515 1462617.7434729277 1.8379796631618521 1.916257000743161 0.07827733758130884 1524908.9318048074 -50778.040524586104 -17.243855927049992 -11495.903951366663 
3.1650641025641026 1454603.837589384 1.8279090920217318 1.9140299712594953 0.08612087923776346 1523136.7242928217 -50812.62632407085 -26.54057969950066 -17693.71979966711 
3.185096153846154 1446359.496103265 1.8175489469631412 1.911068751695132 0.09351980473199073 1520780.2665244613 -50858.60575034749 -35.29031153896468 -23526.87435930979 
3.2051282051282053 1437886.0250676349 1.8069008692207644 1.907415142300036 0.10051427307927163 1517872.8221137056 -50915.33016158827 -43.541887495480246 -29027.924996986836 
3.225160256410257 1429184.7668338283 1.7959665456430387 1.9031072768594228 0.10714073121638412 1514444.736991637 -50982.62929628673 -51.339002788100565 -34226.00185873372 
3.245192307692308 1420257.0998388005 1.7847477084249284 1.898179906180536 0.11343219775560764 1510523.6649982773 -51059.86040360038 -58.72197417255565 -39147.982781703766 
3.265224358974359 1411104.4383867558 1.7732461348335131 1.892664700738981 0.11941856590546784 1506134.8087211286 -51146.3017517142 -65.72751160657825 -43818.341071052164 
3.2852564102564106 1401728.2324250971 1.7614636469264366 1.8865906582281706 0.12512701130173398 1501301.2438130407 -51242.31187752797 -72.38746806352768 -48258.3120423518 
3.3052884615384617 1392129.967314729 1.7494021112632607 1.8799841920076061 0.1305820807443454 1496043.9893771892 -51346.861132486956 -78.73264243131283 -52488.42828754189 
3.325320512820513 1382311.1635947465 1.7370634386097659 1.8728695201015717 0.13580608149180584 1490382.3175227088 -51460.232935139444 -84.78919769269542 -56526.13179513029 
3.3453525641025643 1372273.3767415578 1.7244495836352547 1.865268752864548 0.14081916922929327 1484333.823126685 -51581.69608315127 -90.58225207485168 -60388.16804990112 
3.365384615384616 1362018.1969224666 1.711562544602895 1.8572022188366175 0.14563967423372248 1477914.6831419044 -51711.6595709743 -96.13304041207687 -64088.69360805126 
3.385416666666667 1351547.2487437604 1.6984043630531578 1.8486884839402076 0.1502841208870498 1471139.671873153 -51849.24805341801 -101.46256876082077 -67641.71250721386 
3.405448717948718 1340862.1909933444 1.684977123480402 1.83974468067934 0.15476755719893798 1464022.4229459197 -51995.030743144685 -106.58791993424467 -71058.61328949645 
3.4254807692307696 1329964.7163779603 1.6712829530026532 1.8303865152451888 0.15910356224253563 1456575.4349608219 -52148.46444758051 -111.52609206482427 -74350.7280432162 
3.4455128205128207 1318856.551255029 1.6573240210246278 1.82062840240599 0.16330438138136216 1448810.1788356958 -52309.01795167732 -116.29247572988945 -77528.31715325963 
3.4655448717948723 1307539.4553591649 1.6431025388940608 1.8104837653920685 0.16738122649800768 1440737.3364467563 -52477.72378880298 -120.8988876167575 -80599.25841117169 
3.4855769230769234 1296015.2215234023 1.6286207595513875 1.7999649443868477 0.1713441848354602 1432366.7278079828 -52653.99140009028 -125.35823497427383 -83572.15664951589 
3.5056089743589745 1284285.6753951788 1.61388097717284 1.7890833445001493 0.17520236732730932 1423707.4288246487 -52837.63071828801 -129.6816615744113 -86454.44104960754 
3.525641025641026 1272352.6751471176 1.5988855268070021 1.777849548881852 0.17896402207484985 1414767.861306401 -53028.66509394464 -133.87896315327805 -89252.64210218539 
3.545673076923077 1260218.1111826624 1.583636784004903 1.7662734090741905 0.18263662506928746 1405555.8648674076 -53227.22237916314 -137.95885867036733 -91972.57244691157 
3.5657051282051286 1247883.9058366015 1.568137164443682 1.7543641296191383 0.18622696517545645 1396078.7642548408 -53433.55684359977 -141.92905877379857 -94619.37251586573 
3.5857371794871797 1235352.0130705333 1.5523891235438998 1.7421302690334675 0.18974114548956766 1386343.3701248062 -53647.38479751279 -145.79726249140273 -97198.1749942685 
3.6057692307692313 1222624.4181633263 1.5363951560805607 1.7295798425119184 0.19318468643135778 1376356.060771011 -53868.776074514026 -149.5699448824325 -99713.29658828836 
3.6258012820512824 1209703.1373966152 1.5201577957878922 1.7167203760799936 0.19656258029210139 1366122.8252182305 -54097.811127013294 -153.25293563844505 -102168.62375896338 
3.6458333333333335 1196590.217735382 1.503679614957955 1.7035589557470447 0.19987934078908975 1355649.3023371324 -54334.580678197555 -156.85147866732802 -104567.65244488536 
3.665865384615385 1183287.736503682 1.4869632240331452 1.6901022721202819 0.20313904808713668 1344940.816347012 -54579.18543178053 -160.3702861880419 -106913.52412536128 
3.685897435897436 1169797.8010555601 1.470011271192657 1.6763566608978906 0.20634538970523364 1334002.4090392254 -54831.73583488003 -163.8135878414156 -109209.05856094375 
3.7059294871794877 1156122.5484412024 1.4528264419329564 1.6623281396211187 0.2095016976881623 1322838.8690235976 -55092.351891095284 -167.18517527403895 -111456.78351602599 
3.7259615384615388 1142264.1450683936 1.4354114586423563 1.6480224410303599 0.21261098238800358 1311454.75827238 -55361.16302122013 -170.48844261023424 -113658.96174015618 
3.74599358974359 1128224.7863593157 1.417769080169736 1.6334450433386472 0.21567596316891113 1299854.4362111543 -55638.30796937132 -173.7264231889176 -115817.61545927842 
3.7660256410256414 1114006.6964027556 1.3999021013874928 1.6186011977072674 0.21869909631977458 1288042.081583254 -55923.934752637055 -176.9018229074311 -117934.54860495409 
3.7860576923076925 1099612.127601768 1.3818133527487826 1.603495953182145 0.22168260043336252 1276021.7122935285 -56218.20065265638 -180.01705048293186 -120011.36698862126 
3.806089743589744 1085043.360316852 1.3635056998391222 1.5881341793259787 0.2246284794868565 1263797.2034184432 -56521.27224782901 -183.07424491327336 -122049.49660884892 
3.826121794871795 1070302.7025047066 1.3449820429224353 1.572520586759659 0.22753854383722372 1251372.3035524383 -56833.32548514218 -186.07530039329407 -124050.20026219606 
3.8461538461538467 1055392.4893526006 1.3262453164815897 1.5566597458069802 0.23041442932539047 1238750.6496449313 -57154.54579086206 -189.0218889188244 -126014.59261254962 
3.866185897435898 1040315.0829084436 1.3072984887535293 1.540556131895849 0.23325764314231967 1225935.8031294914 -57485.37746948097 -191.91514141522754 -127943.4276101517 
3.886217948717949 1025072.8717065905 1.288144561259047 1.5242141223404064 0.23606956108135946 1212931.2473631287 -57826.13465801324 -194.7562271570516 -129837.48477136774 
3.9062500000000004 1009668.2703894554 1.2687865683272903 1.5076379661190715 0.23885139779178122 1199740.3635764015 -58176.762784673134 -197.5466755900244 -131697.78372668294 
3.9262820512820515 994103.7193249904 1.2492275766150718 1.4908318309693045 0.24160425435423272 1186366.468350278 -58537.491632762365 -200.28745490642808 -133524.96993761873 
3.946314102564103 978381.6842200835 1.2294706846210492 1.4737998149140679 0.24432913029301861 1172812.8227886104 -58908.561884907656 -202.97939593153149 -135319.59728768768 
3.966346153846154 962504.6557299506 1.2095190221948744 1.4565459870496833 0.2470269648548089 1159082.6649761135 -59290.49080279295 -205.6228433999549 -137081.89559996995 
3.9863782051282053 946475.149063566 1.1893757500413613 1.4390744218949105 0.24969867185354921 1145179.2373125216 -59684.04872296285 -208.21773268995412 -138811.82179330278 
4.006410256410256 930295.70358521 1.1690440592197775 1.4213890700202492 0.25234501080047167 1131105.6835625542 -60088.8537967084 -210.76554095951423 -140510.36063967616 
4.026442307692308 913968.8824121876 1.1485271706383209 1.4034938493223665 0.25496667868404566 1116865.1214898708 -60505.20068641694 -213.26665760049858 -142177.77173366575 
4.0464743589743595 897497.2720087843 1.1278283345438709 1.3853927273275963 0.25756439278372545 1102460.7083521828 -60934.055085569504 -215.72049115001832 -143813.6607666789 
4.066506410256411 880883.4817765234 1.1069508300070898 1.3670896630808396 0.26013883307374974 1087895.5946578598 -61375.89061452681 -218.12714268618484 -145418.09512412324 
4.086538461538462 864130.143640788 1.085897964402957 1.348588518755253 0.26269055435229616 1073172.8538270888 -61830.37796520069 -220.48776668162765 -146991.84445441846 
4.106570512820513 847239.9116338778 1.0646730728868223 1.3298932099932996 0.2652201371064773 1058295.6018295984 -62298.40452685999 -222.80172591441922 -148534.48394294616 
4.126602564102565 830215.4614745617 1.0432795178660572 1.3110077358290184 0.2677282179629612 1043267.0209960693 -62781.14045299578 -225.06802656292336 -150045.35104194895 
4.146634615384616 813059.4901441971 1.021720688467389 1.291935953759047 0.27021526529165785 1028090.181025164 -63277.83225604112 -227.28835540428196 -151525.57026952133 
4.166666666666667 795774.715459476 0.9999999999999991 1.272681850645364 0.272681850645365 1012768.2545612941 -63789.9641158178 -229.46117072291617 -152974.11381527747 
4.186698717948718 778363.8756418772 0.9781208934144803 1.2532494358652144 0.27512854245073415 997304.4321659473 -64318.167524733 -231.5862041927165 -154390.80279514435 
4.206730769230769 760829.7288838789 0.9560868347577233 1.233643840155893 0.27755700539816963 981702.7967514596 -64872.68979736697 -233.6500919673695 -155766.72797824634 
4.226762820512821 743175.0529120133 0.9339013146238346 1.2138691755729525 0.27996786094911785 965966.6205881634 -65445.919887585216 -235.66497422151514 -157109.98281434344 
4.246794871794872 725402.644546825 0.9115678476011654 1.1939293104649948 0.28236146286382946 950098.982010348 -66036.20014727116 -237.63375534136568 -158422.50356091047 
4.266826923076923 707515.3192598013 0.8890899717155316 1.1738281363574752 0.28473816464194357 934102.9777958562 -66643.99629944982 -239.55615911623306 -159704.10607748872 
4.2868589743589745 689515.910727352 0.86647124786973 1.1535696029641709 0.2870983550944409 917981.7510273549 -67270.08075119986 -241.43149208507694 -160954.32805671796 
4.306891025641026 671407.2703819047 0.843715259279427 1.1331577204718908 0.28944246119246375 901738.4929104507 -67915.27445582207 -243.2590335587478 -162172.68903916524 
4.3269230769230775 653192.2669601855 0.8208256109055126 1.112596562330142 0.2917709514246293 885376.4449936388 -68580.45360240003 -245.03802960217664 -163358.68640145112 
4.346955128205129 634873.7860487577 0.7978059288830062 1.0918902681367533 0.2940843392537471 868898.9014646119 -69266.55313015648 -246.7676918907103 -164511.79459380687 
4.36698717948718 616454.7296268942 0.7746598599466132 1.0710430468181436 0.2963831868715303 852309.211681041 -69974.5720607742 -248.44719419876057 -165631.46279917375 
4.387019230769231 597938.0156068511 0.751391070853017 1.050059180103423 0.2986681092504059 835610.78293518 -70705.5790607523 -250.07566889801782 -166717.11259867856 
4.407051282051283 579326.5773716166 0.7280032477999959 1.0289430263442982 0.3009397785443023 818807.0834936528 -71460.71869499783 -251.652202836303 -167768.135224202 
4.427083333333334 560623.3633102125 0.7045000958424661 1.007699081950208 0.303198986107742 801901.6914860309 -72241.71922101465 -253.17515070614644 -168783.43380409764 
4.447115384615385 541831.3363506139 0.6808853383055316 0.986331914922296 0.30544657661676444 784898.2420127965 -73049.82246209623 -254.64365931116268 -169762.43954077514 
4.467147435897436 522953.4734903669 0.6571627161946405 0.9648461509123467 0.3076834347177062 767800.4160513865 -73886.19112070353 -256.05704159807703 -170704.69439871804 
4.487179487179487 503992.7653249802 0.633335987602945 0.9432465137514162 0.30991052614847125 750611.9727078839 -74752.37491385982 -257.41412751229734 -171609.41834153156 
4.507211538461539 484952.21557415905 0.6094089271159487 0.921537832907901 0.3121289057919523 733336.7551519673 -75650.05384142499 -258.7136581173987 -172475.77207826584 
4.52724358974359 465834.8406059646 0.5853853252135482 0.8997250516045893 0.314339726391041 715978.6970762615 -76581.0503647066 -259.95427774177267 -173302.85182784847 
4.547275641025641 446643.6689589613 0.5612689876695458 0.8778132314667862 0.31654424379724044 698541.8263952031 -77547.30598123319 -261.1345753195335 -174089.71687968902 
4.5673076923076925 427381.74086244777 0.537063734948753 0.8558076714563868 0.3187439365076338 681030.3598898626 -78551.88571570884 -262.2517223839829 -174834.48158932195 
4.587339743589744 408052.10775482375 0.512773401601754 0.8337138148602007 0.3209404132584467 663448.6291915325 -79597.2181456412 -263.30399893819396 -175535.99929212933 
4.607371794871796 388657.8318001891 0.48840183565744466 0.8115371745664188 0.32313533890897417 645801.0213185692 -80685.18193921534 -264.2905755054889 -176193.7170036593 
4.627403846153847 369201.9854032463 0.46395289801344186 0.7892834348704744 0.3253305368570325 628092.0596910045 -81818.59198881494 -265.20940933441307 -176806.27288960872 
4.647435897435898 349687.6507225655 0.4394304618244341 0.7669584666090702 0.32752800478463606 610326.4161738348 -83000.52229853271 -266.05827731313514 -177372.18487542347 
4.667467948717949 330117.9191823233 0.4148384118886144 0.744568344178717 0.32972993229010256 592508.9246199577 -84234.33501021256 -266.83475351086634 -177889.83567391091 
4.6875 310495.89098256413 0.39018064403225633 0.7221196935620995 0.33193904952984316 574644.8578210311 -85526.59165360272 -267.5322643807254 -178354.8429204836 
4.707532051282052 290824.6746080671 0.36546106449253823 0.6996191869750256 0.33415812248248733 556739.5253598922 -86879.861200882 -268.15025893800754 -178766.83929200508 
4.727564102564103 271107.386335915 0.3406835892987362 0.6770737156595209 0.3363901263607847 538798.4111150706 -88298.25403192494 -268.68612693045026 -179124.0846203002 
4.747596153846154 251347.1497418079 0.31585214365183895 0.6544904890084621 0.3386383453566231 520827.252141745 -89786.91513346904 -269.13607678452536 -179424.05118968358 
4.767628205128205 231547.0952052414 0.29097066130273713 0.6318771226192315 0.3409064613164943 502832.10874268535 -91352.00657368696 -269.495267544319 -179663.5116962127 
4.787660256410256 211710.35941359343 0.2660430839290399 0.6092423182875489 0.343199234358509 484819.9055906924 -93005.95915319573 -269.7507544042485 -179833.836269499 
4.807692307692308 191840.08486521858 0.24107336051064526 0.5865946392083372 0.34552127869769195 466797.4570634411 -94751.34191300735 -269.9041891441065 -179936.12609607106 
4.8277243589743595 171939.41937161752 0.21606544670414726 0.5639431857772834 0.3478777390731361 448772.00502981414 -96596.5233848069 -269.949169655601 -179966.11310373404 
4.847756410256411 152011.51555876873 0.19102330421619135 0.5412977835996469 0.3502744793834555 430751.36846270727 -98551.94036471212 -269.877053228996 -179918.03548599733 
4.867788461538462 132059.53036769037 0.1659509001758617 0.518670314793851 0.3527194146179893 412745.0028578265 -100640.2549597061 -269.6633312986969 -179775.5541991313 
4.887820512820514 112086.62455432868 0.14085220650622252 0.4960724520778838 0.3552202455716613 394762.1970751354 -102865.92908702418 -269.31049940157146 -179540.332934381 
4.907852564102565 92095.96218883897 0.11573119929509595 0.47351680256075884 0.3577856032656629 376812.98354009044 -105243.26599546011 -268.8074219008358 -179204.94793389054 
4.927884615384616 72090.71015433197 0.09059185816516817 0.4510184443735468 0.36042658620837864 358909.3610569859 -107800.75938103018 -268.1246503069752 -178749.76687131682 
4.947916666666667 52074.037645186996 0.06543816564355112 0.4285905900934007 0.36315242444984963 341061.8438679914 -110530.91019045911 -267.2844174223843 -178189.6116149229 
4.967948717948718 32049.11566499626 0.040274106530880725 0.40624325138191997 0.36596914485103926 323278.39900506334 -113413.04495832435 -266.3248702672132 -177549.9135114755 
4.98798076923077 12019.116524212037 0.01510366727004169 0.38398614623175764 0.36888247896171594 305566.75980560126 -116449.3880053153 -265.2495086511342 -176833.00576742284 
5.008012820512821 -8012.78666239212 -0.010069164685341345 0.3618242020818649 0.37189336676720625 287930.8474016823 -119602.56919918458 -264.1154241610931 -176076.94944072873 
5.028044871794872 -28043.420478412245 -0.03524040150260379 0.33975930765749063 0.3749997091600944 270372.16479143366 -122846.73925835127 -262.95883077108533 -175305.88718072357 
5.048076923076923 -48069.61170853426 -0.06040605560177806 0.31778739465094846 0.37819345025272655 252887.47451205316 -126128.08774962672 -261.85072162400496 -174567.14774933667 
5.0681089743589745 -68088.1878412309 -0.08556214028730115 0.2958987487609792 0.38146088904828035 235469.0461573174 -129390.78692182487 -260.85838304052436 -173905.58869368295 
5.088141025641026 -88095.97757134287 -0.11070467037957678 0.2740809509811546 0.38478562136073136 218106.99698286565 -132600.26154805126 -260.01404843658094 -173342.69895772066 
5.1081730769230775 -108089.81130247249 -0.13582966284630182 0.2523228065661412 0.388152469412443 200792.4184813374 -135754.1748969115 -259.3031276388892 -172868.7517592595 
5.128205128205129 -128066.52164910657 -0.16093313743345256 0.23061196141365317 0.39154509884710575 183515.47955750287 -138830.3035537205 -258.73943732334834 -172492.9582155656 
5.14823717948718 -148022.94393838558 -0.18601111729582637 0.20893473629307577 0.3949458535889021 166265.29461146172 -141804.0532788192 -258.3387697519143 -172225.8465012762 
5.168269230769231 -167955.91671144587 -0.211059629627047 0.1872769992974117 0.3983366289244587 149030.61781453696 -144657.41486577358 -258.1065197107477 -172071.0131404985 
5.188301282051283 -187862.2822242534 -0.23607470628893076 0.16562142549881784 0.4016961317877486 131797.6624102593 -147348.03713807624 -258.080740134453 -172053.82675630203 
5.208333333333334 -207738.88694784133 -0.26105238444010354 0.14394757676699652 0.4049999612071 114550.16423188902 -149831.73083416064 -258.2985327192756 -172199.02181285043 
5.228365384615385 -227582.58206789728 -0.2859887071638009 0.12222832850203472 0.40821703566583567 97266.53818391438 -152030.5582051368 -258.83958369447055 -172559.7224629804 
5.248397435897436 -247390.22398358298 -0.3108797240947031 0.10044103685844426 0.41132076095314735 79928.76484547212 -153959.0093245295 -259.65049351651356 -173100.32901100907 
5.268429487179487 -267158.6748055415 -0.33572149204474955 0.07856325086950193 0.4142847429142515 62518.97828390248 -155597.61509518497 -260.7289635460694 -173819.30903071293 
5.288461538461539 -286884.8028529967 -0.36051007562781223 0.05658020377650209 0.4170902794043143 45025.42747111548 -156992.63559228063 -261.98341697228886 -174655.61131485927 
5.30849358974359 -306565.48314986256 -0.3852415478831255 0.034476544252907894 0.4197180921360334 27435.89619426318 -158124.0782556286 -263.42082040214245 -175613.88026809497 
5.328525641025641 -326197.597919805 -0.4099119908973986 0.012227045786029919 0.4221390366834285 9730.309809195682 -158890.17439878237 -265.1588617027732 -176772.5744685155 
5.3485576923076925 -345778.03708014585 -0.4345174964254741 -0.010230279919346302 0.4242872165061278 -8140.660454511977 -158945.9738621057 -267.6356506692883 -178423.76711285888 
5.368589743589744 -365303.69873456185 -0.45905416650947145 -0.03296360013647613 0.4260905663729953 -26231.26044668597 -158184.9631405263 -270.92482548280014 -180616.5503218668 
5.388621794871796 -384771.4896644799 -0.4835181140962925 -0.055986681187746495 0.427531432908546 -44552.44507265482 -157025.95922520006 -274.37806095849976 -182918.70730566655 
5.408653846153847 -404178.325819094 -0.5079054636533951 -0.07930296733684841 0.4286024963165467 -63106.955196202085 -155545.26920578405 -277.87234361024645 -185248.22907349764 
5.428685897435898 -423521.1328039431 -0.5322123517827579 -0.10291374953480857 0.42929860224794936 -81895.81812761546 -153755.92515783396 -281.3820112608492 -187588.00750723283 
5.448717948717949 -442796.84636794456 -0.5564349278329052 -0.12682713227210116 0.429607795560804 -100925.48322500956 -151594.1985460518 -284.9882644985768 -189992.17633238458 
5.468750000000001 -462002.4128888326 -0.580569354508926 -0.15105255472295664 0.42951679978596935 -120203.46195513693 -149038.90428264835 -288.70700946237736 -192471.33964158496 
5.488782051282052 -481134.7898568981 -0.60461180848036 -0.17559350007799548 0.42901830840236455 -139732.52615883676 -146131.6194228058 -292.46726551461137 -194978.17700974093 
5.508814102564103 -500190.9463569878 -0.6285584809868957 -0.20044509252251588 0.42811338846437985 -159508.795785203 -142939.70520821796 -296.1694139244635 -197446.27594964238 
5.528846153846154 -519167.8635486501 -0.652405578441739 -0.22559470289842093 0.42681087554331804 -179522.2208625134 -139531.88566031004 -299.72105395780324 -199814.03597186887 
5.548878205128205 -538062.5351443756 -0.6761493230325881 -0.2510269536045282 0.4251223694280599 -199760.56427533182 -135939.2608045123 -303.0894309503716 -202059.6206335811 
5.568910256410257 -556871.9678858488 -0.6997859533201096 -0.2767215490306457 0.4230644042894639 -220207.67527707515 -132214.1204330132 -306.2159343620975 -204143.95624139838 
5.588942307692308 -575593.182018129 -0.7233117248338108 -0.3026564133264954 0.4206553115073154 -240845.98644968207 -128385.21747301635 -309.07934812096437 -206052.8987473096 
5.6089743589743595 -594223.2117617063 -0.7467229106652434 -0.32880789964398266 0.4179150110212608 -261656.68021348692 -124480.90406058286 -311.66094980674455 -207773.96653782972 
5.629006410256411 -612759.1057823268 -0.7700158020584035 -0.3551456777519459 0.4148701243064576 -282615.62051623245 -120575.54419350682 -313.88108997392027 -209254.05998261354 
5.649038461538462 -631197.9276585422 -0.7931867089972712 -0.3816295825128612 0.41155712648440995 -303690.84492800833 -116776.41964257101 -315.6225607907581 -210415.0405271721 
5.669070512820514 -649536.7563468907 -0.8162319607903741 -0.40821487564412573 0.40801708514624835 -324846.7518220253 -113152.59923336294 -316.8308616447865 -211220.57442985772 
5.689102564102565 -667772.6866446427 -0.8391479066522914 -0.4348558941653528 0.40429201248693863 -346047.00371962704 -109744.87300693966 -317.4949724184863 -211663.31494565756 
5.709134615384616 -685902.8296500387 -0.8619309162820052 -0.46211980830214844 0.3998111079798568 -367742.94079994125 -106513.82427973754 -324.9183537147888 -211321.1462166451 
5.729166666666667 -703924.3132199411 -0.884577380438003 -0.4905524745881968 0.39402490584980626 -390368.9423279936 -103431.16467078833 -338.84699888411456 -209785.3592222751 
5.749198717948718 -721834.2824248375 -0.9070837115100517 -0.5184159179651167 0.3886677935449351 -412541.970316042 -100664.67697553162 -332.06326714901587 -208295.5718661149 
5.76923076923077 -739629.9000011118 -0.9294463440875385 -0.5457497500138687 0.38369659407366974 -434293.54669301363 -98161.94045472937 -325.7516078215151 -206848.6612455473 
5.789262820512821 -757308.3468005143 -0.9516617355242908 -0.5726102503878331 0.3790514851364577 -455668.45743166824 -95878.94106356706 -320.1106632220943 -205440.83764205684 
5.809294871794872 -774866.8222367727 -0.9737263664998054 -0.5990423094932557 0.3746840570065497 -476702.42522078624 -93780.97928847349 -315.00470160983417 -204068.41302590314 
5.829326923076923 -792302.5447292514 -0.995636741576766 -0.6250775284873105 0.3705592130894555 -497420.59749015514 -91842.45190171537 -310.27534790607103 -202729.2199894749 
5.8493589743589745 -809612.7521436051 -1.0173893897547857 -0.6507412937974967 0.366648095957289 -517843.1761398586 -90042.50390024879 -305.84853785796156 -201421.22356563984 
5.869391025641026 -826794.7022293501 -1.0389808650202748 -0.6760529309388966 0.36292793408137813 -537985.5399442834 -88364.51615519379 -301.65204033505466 -200142.99408953788 
5.8894230769230775 -843845.6730542881 -1.0604077468923545 -0.7010817219648079 0.3593260249275466 -557902.8218675337 -86790.42725093826 -298.2812140826002 -198854.14272173346 
5.909455128205129 -860762.9634357092 -1.0816666409647215 -0.7259375719975311 0.3557290689671905 -577682.481717197 -85304.13759356295 -296.22018590856095 -197480.12393904064 
5.92948717948718 -877543.893368307 -1.1027541794433833 -0.7506114911666354 0.3521426882767479 -597317.365577215 -83897.79531198333 -294.0520206876316 -196034.68045842112 
5.949519230769231 -894185.8044487417 -1.1236670216801785 -0.7750957703233398 0.34857125135683875 -616801.3386984338 -82564.68612659373 -291.79198146337615 -194527.98764225078 
5.969551282051283 -910686.0602967774 -1.144401854701995 -0.7993837804293181 0.34501807427267683 -636129.125857127 -81298.85450677539 -289.45294048857954 -192968.6269923864 
5.989583333333334 -927042.046972934 -1.1649553937356054 -0.8234698023966794 0.341485591338926 -655296.1759458181 -80094.99719949544 -287.04574212823854 -191363.82808549237 
6.009615384615385 -943251.1733925814 -1.1853243827280344 -0.8473488827413511 0.3379754999866833 -674298.5471057779 -78948.3731152711 -284.57951049156117 -189719.6736610408 
6.029647435897436 -959310.8717364166 -1.2055055948623787 -0.8710167103661697 0.33448888449620906 -693132.808674025 -77854.73366376502 -282.06190124607076 -188041.26749738053 
6.049679487179488 -975218.5978572497 -1.2254958330689898 -0.8944695119254487 0.33102632114354114 -711795.957917011 -76810.2585752114 -279.49932306294664 -186332.88204196445 
6.069711538461539 -990971.8316830454 -1.2452919305319505 -0.9177039629579282 0.3275879675740223 -730285.3493123971 -75811.50155357481 -276.89712553730425 -184598.0836915362 
6.08974358974359 -1006568.0776161468 -1.264890751190755 -0.940717110995406 0.324173640195349 -748598.6333607859 -74855.35657433572 -274.2597419086746 -182839.8279391164 
6.109775641025641 -1022004.8649286223 -1.2842891902371154 -0.9635063113341815 0.3207828789029339 -766733.7054742088 -73939.0086340271 -271.5908399706236 -181060.55998041574 
6.1298076923076925 -1037279.7481536764 -1.3034841746068242 -0.986069174243131 0.3174150003636932 -784688.6639656046 -73059.88515160617 -268.8934583671475 -179262.30557809834 
6.1498397435897445 -1052390.307473055 -1.3224726634665813 -1.0084035168765855 0.31406914658999585 -802461.7717822648 -72215.6571865984 -266.1700626622943 -177446.70844152954 
6.169871794871796 -1067334.149100385 -1.341251648695713 -1.0305073245511822 0.3107443241445307 -820051.4256909003 -71404.19612873183 -263.4226569357257 -175615.10462381717 
6.189903846153847 -1082108.9056603985 -1.3598181553627195 -1.052378717743506 0.30743943761921355 -837456.1300151718 -70623.55481973756 -260.65285196029316 -173768.5679735288 
6.209935897435898 -1096712.2365639664 -1.3781692421965552 -1.0740159135620622 0.30415332863449307 -854674.4659760293 -69872.04255538434 -257.8617993498043 -171907.8662332029 
6.229967948717949 -1111141.8283788885 -1.396302002052579 -1.095417203026506 0.300884799026073 -871705.0736110787 -69148.11775953241 -255.05037994250236 -170033.58662833492 
6.250000000000001 -1125395.3951963834 -1.414213562373096 -1.116580967714501 0.29763259465859493 -888546.6650217441 -68450.0618575965 -252.21967296611507 -168146.44864407674 
6.270032051282052 -1139470.6789932186 -1.4319010856424277 -1.137505636939052 0.29439544870337575 -905197.9902960361 -67776.48691134248 -249.37024730779837 -166246.83153853225 
6.290064102564103 -1153365.4499894243 -1.4493617698364245 -1.158189674416396 0.29117209542002853 -921657.8268991883 -67126.11193139409 -246.5025129688096 -164335.00864587308 
6.310096153846154 -1167077.507001527 -1.4665928488663549 -1.1786315673640855 0.2879612815022694 -937924.9709981761 -66497.7525690298 -243.61675002644188 -162411.16668429459 
6.330128205128205 -1180604.6777912593 -1.483591593017106 -1.1988298175955676 0.28476177542153835 -953998.230375002 -65890.31266559963 -240.71313242734544 -160475.42161823032 
6.350160256410257 -1193944.819409681 -1.5003553093796185 -1.2187829345217838 0.2815723748578347 -969876.418857538 -65302.77499179426 -237.79175071445135 -158527.83380963426 
6.370192307692308 -1207095.818536661 -1.5168813422774932 -1.2384894295047646 0.27839191277272857 -985558.351826257 -64734.19532257295 -234.8526281395374 -156568.41875969162 
6.3902243589743595 -1220055.5918156654 -1.5331670736876968 -1.2579471686367445 0.2752199050509523 -1001042.3311716991 -64189.32278439263 -231.88807467734432 -154592.04978489623 
6.410256410256411 -1232822.0861838015 -1.5492099236553094 -1.2771537707708644 0.27205615288444496 -1016326.4620375582 -63669.966437658295 -228.89514384710694 -152596.762564738 
6.430288461538462 -1245393.2791970558 -1.565007350702229 -1.2961077066934987 0.26889964400873034 -1031409.5275151022 -63168.54196556029 -225.88398859170232 -150589.32572780157 
6.450320512820514 -1257767.1793506884 -1.5805568522297913 -1.314807585306283 0.2657492669235082 -1046290.4206043103 -62683.065888824174 -222.85625490397467 -148570.8366026498 
6.470352564102565 -1269941.826394723 -1.5958559649152266 -1.3332519009048795 0.2626040640103471 -1060967.9431045037 -62213.68807132635 -219.8105769628953 -146540.38464193023 
6.490384615384616 -1281915.291644485 -1.6109022651018925 -1.3514391173338116 0.2594631477680809 -1075440.8725827013 -61759.94455959322 -216.7465918654876 -144497.72791032508 
6.510416666666667 -1293685.678286143 -1.6256933691832303 -1.3693677858144346 0.25632558336879563 -1089708.0561382333 -61320.39618854807 -213.66534092765096 -142443.56061843398 
6.530448717948718 -1305251.1216771966 -1.6402269339803672 -1.3870364298341022 0.253190504146265 -1103768.318800358 -60894.57396455621 -210.56649362798154 -140377.6624186544 
6.55048076923077 -1316609.7896418674 -1.6545006571133174 -1.40444343653815 0.25005722057516744 -1117620.3771006633 -60483.01404585689 -207.4484251053628 -138298.95007024187 
6.570512820512821 -1327759.882761352 -1.6685122773657235 -1.4215872972143562 0.24692498015136732 -1131263.0304447084 -60084.28895321558 -204.3123764804214 -136208.25098694762 
6.590544871794872 -1338699.6346588808 -1.682259575043072 -1.4384664972859234 0.24379307775714865 -1144695.0735711346 -59697.88423564471 -201.15827786136012 -134105.5185742401 
6.610576923076923 -1349427.3122795466 -1.6957403723243374 -1.455079505332418 0.24066086699191946 -1157915.2878147964 -59323.419527515536 -197.98592851308226 -131990.61900872152 
6.630608974358975 -1359941.2161648483 -1.7089525336069826 -1.4714247765268116 0.23752775708017104 -1170922.4438418753 -58960.53137996048 -194.79516866152645 -129863.44577435098 
6.650641025641026 -1370239.6807219184 -1.721893965845281 -1.4875006916861802 0.23439327415910083 -1183715.253147917 -58609.43435031036 -191.58511216728522 -127723.4081115235 
6.6706730769230775 -1380321.0744873811 -1.7345626188818906 -1.5033057044759706 0.23125691440592 -1196292.4851993844 -58269.14785894309 -188.35662720277625 -125571.08480185086 
6.690705128205129 -1390183.8003858095 -1.7469564857726394 -1.5188382639399374 0.22811822183270203 -1208652.9057848747 -57939.3458167112 -185.10965868830306 -123406.4391255354 
6.71073717948718 -1399826.2959827264 -1.7590736031044578 -1.534096815862028 0.22497678724242975 -1220795.2780988768 -57619.72853307752 -181.8441677744964 -121229.44518299762 
6.730769230769232 -1409247.0337321246 -1.77091205130642 -1.549079805643367 0.22183224566305304 -1232718.3650312033 -57310.00861868053 -178.56014989851352 -119040.09993234237 
6.750801282051283 -1418444.5212184598 -1.782469954953842 -1.5637856810229966 0.21868427393084544 -1244420.9313320892 -57009.91030540364 -175.25763292206753 -116838.42194804504 
6.770833333333334 -1427417.3013930717 -1.7937454830653767 -1.578212894650833 0.2155325884145438 -1255901.745659688 -56719.16881126491 -171.93667537012269 -114624.45024674847 
6.790865384615385 -1436163.9528050115 -1.804736849393081 -1.5923599065208993 0.21237694287218178 -1267159.5825163773 -56437.529746682616 -168.59736476577885 -112398.24317718591 
6.810897435897436 -1444683.0898262225 -1.8154423127053856 -1.6062251862725192 0.20921712643286638 -1278193.224079993 -56164.74855903117 -165.2398160567122 -110159.87737114147 
6.830929487179488 -1452973.3628710492 -1.825860177062938 -1.6198072153667824 0.2060529616961555 -1289001.4619358077 -55900.59001266165 -161.8641701286765 -107909.44675245101 
6.850961538461539 -1461033.4586100376 -1.8359887920872726 -1.6331044891452087 0.20288430294206394 -1299583.0987147626 -55644.82770178793 -158.47059240162824 -105647.0616010855 
6.87099358974359 -1468862.100177988 -1.8458265532222566 -1.6461155187771832 0.19971103444507343 -1309936.9496431914 -55397.24359385786 -155.05927150415172 -103372.84766943449 
6.891025641025641 -1476458.0473762364 -1.8553719019882862 -1.6588388331023862 0.19653306888589994 -1320061.8440089785 -55157.62760121771 -151.63041802202736 -101086.94534801826 
6.9110576923076925 -1483820.0968691218 -1.8646233262291714 -1.6712729803740913 0.19335034585508004 -1329956.626548834 -54925.77717905282 -148.18426331687715 -98789.50887791812 
6.9310897435897445 -1490947.0823746189 -1.8735793603516955 -1.6834165299088972 0.19016283044279825 -1339620.1587611088 -54701.496947751846 -144.72105841102103 -96480.70560734737 
6.951121794871796 -1497837.874849095 -1.882238585557786 -1.6952680638534576 0.18697052170432826 -1349051.3123539607 -54484.68406789331 -141.2409562065517 -94160.63747103445 
6.971153846153847 -1504491.3826661736 -1.8905996300692807 -1.7068261540151837 0.183773476054097 -1358248.950807794 -54275.46570182359 -137.74383348460725 -91829.22232307152 
6.991185897435898 -1510906.5517896684 -1.8986611693452435 -1.7180894424731346 0.18057172687210898 -1367211.9935234312 -54073.30926560471 -134.23052770938455 -89487.01847292305 
7.011217948717949 -1517082.3659405587 -1.9064219262917927 -1.7290565983521775 0.17736532793961524 -1375939.38142405 -53878.04235552857 -130.70136119967043 -87134.2407997803 
7.031250000000001 -1523017.8467579896 -1.9138806714644183 -1.7397263190434833 0.17415435242093502 -1384430.0779264218 -53689.49828107143 -127.1566708195152 -84771.11387967682 
7.051282051282052 -1528712.0539542583 -1.9210362232627447 -1.7500972964089685 0.1709389268537762 -1392683.0420472345 -53507.82173415669 -123.59639067329091 -82397.59378219394 
7.071314102564103 -1534164.085463778 -1.9278874481177235 -1.7601682448637048 0.16771920325401868 -1400697.2507503866 -53332.95423158165 -120.02078953840716 -80013.85969227145 
7.091346153846154 -1539373.0775859763 -1.9344332606712056 -1.7699379572802172 0.1644953033909884 -1408471.743434258 -53164.36839350988 -116.43080243366187 -77620.53495577458 
7.111378205128205 -1544338.2051221237 -1.9406726239478844 -1.7794052513270282 0.16126737262085622 -1416005.5792292387 -53001.982590931235 -112.82672486563212 -75217.81657708809 
7.131410256410257 -1549058.68150606 -1.9466045495195718 -1.7885688630132888 0.15803568650628308 -1423297.7522831503 -52846.66586900386 -109.20758365537586 -72805.05577025058 
7.151442307692308 -1553533.7589287995 -1.9522280976617814 -1.7974277305859108 0.15480036707587064 -1430347.4176796349 -52696.90614168276 -105.57578897775595 -70383.85931850398 
7.1714743589743595 -1557762.728456999 -1.9575423775026 -1.8059807514333373 0.1515616260692627 -1437153.6979881255 -52553.197015000274 -101.93085389995949 -67953.90259997301 
7.191506410256411 -1561744.9201452637 -1.9625465471638155 -1.8142268238801875 0.14831972328362797 -1443715.7165230026 -52415.73778046924 -98.27278957832026 -65515.19305221351 
7.211538461538463 -1565479.7031422805 -1.9672398138942875 -1.8221649609112773 0.14507485298301015 -1450032.687842385 -52283.77068470442 -94.6029624790679 -63068.64165271194 
7.231570512820514 -1568966.4857907551 -1.9716214341955325 -1.8297940984724297 0.1418273357231028 -1456103.765198607 -52158.16381314001 -90.92045448678206 -60613.63632452139 
7.251602564102565 -1572204.715721142 -1.9756907139395077 -1.8371133259449284 0.1385773879945793 -1461928.2239441464 -52037.868567355676 -87.22709417319997 -58151.39611546666 
7.271634615384616 -1575193.87993915 -1.9794470084785747 -1.8441216712804231 0.13532533719815154 -1467505.2905472438 -51923.6342771342 -83.5221494479862 -55681.43296532414 
7.291666666666667 -1577933.5049070085 -1.9828897227476208 -1.8508182909189657 0.1320714318286551 -1472834.2937240237 -51814.63631443726 -79.80715157545798 -53204.76771697199 
7.311698717948719 -1580423.1566184864 -1.9860183113583312 -1.8572022846194458 0.12881602673888537 -1477914.51708509 -51711.60807145736 -76.08142505532555 -50720.95003688371 
7.33173076923077 -1582662.4406676437 -1.9888322786855845 -1.8632728930099365 0.12555938567564806 -1482745.3563412537 -51613.63854415063 -72.34664870030845 -48231.09913353898 
7.351762820512821 -1584651.0023113159 -1.991331178945973 -1.8690292908002426 0.12230188814573029 -1487326.1547471432 -51521.55424284679 -68.6020369265991 -45734.69128439941 
7.371794871794872 -1586388.5265253098 -1.99351461626842 -1.8744707781953143 0.11904383807310581 -1491656.355423309 -51434.59846583521 -64.84908532625907 -43232.723550839386 
7.391826923076923 -1587874.7380543088 -1.9953822447568936 -1.8795966670443678 0.11578557771252584 -1495735.4107564853 -51352.95091872127 -61.08793266964899 -40725.28844643266 
7.411858974358975 -1589109.4014554801 -1.996933768545204 -1.8844062789179354 0.11252748962726855 -1499562.7808693508 -51276.83868447156 -57.318694810271296 -38212.46320684753 
7.431891025641026 -1590092.3211357703 -1.9981689418438713 -1.8888990342190184 0.10926990762485289 -1503138.004533003 -51205.74099527672 -53.542549586855635 -35695.03305790376 
7.4519230769230775 -1590823.341382894 -1.999087568979067 -1.8930743668848347 0.10601320209423237 -1506460.6312886982 -51139.84490704327 -49.75965829328896 -33173.10552885931 
7.471955128205129 -1591302.3463899987 -1.999689504423608 -1.896931721789466 0.10275778263414215 -1509530.2193809405 -51079.38934484008 -45.97015126942287 -30646.767512948583 
7.49198717948718 -1591529.2602740133 -1.9999746528200153 -1.9004706369843705 0.09950401583564483 -1512346.401202469 -51023.92462644493 -42.175138959210216 -28116.75930614015 
7.512019230769232 -1591504.0470876666 -1.999942968995615 -1.9036906877460718 0.09625228124954321 -1514908.8387687774 -50973.45659187366 -38.37506499303381 -25583.376662022547 
7.532051282051283 -1591226.7108251848 -1.9995944579697005 -1.9065914760759513 0.09300298189374923 -1517217.2153623083 -50928.09330519987 -34.57024786471795 -23046.831909811972 
7.552083333333334 -1590697.2954216562 -1.9989291749527314 -1.9091726236052524 0.08975655134747895 -1519271.2298864268 -50888.02360491641 -30.760921513199623 -20507.28100879975 
7.572115384615385 -1589915.884746073 -1.9979472253375918 -1.911433833359871 0.08651339197772079 -1521070.6460163293 -50852.92003283743 -26.948055961417563 -17965.370640945046 
7.592147435897436 -1588882.602588044 -1.996648764682892 -1.9133748491216238 0.08327391556126829 -1522615.2598597365 -50822.785978810396 -23.132136918867296 -15421.424612578197 
7.612179487179488 -1587597.6126381839 -1.995033998688325 -1.9149954562881537 0.08003854240017128 -1523904.9006411843 -50797.62477468373 -19.31366034295946 -12875.773561972976 
7.632211538461539 -1586061.1184621826 -1.9931031831620813 -1.916295482720354 0.07680770044172736 -1524939.4313763832 -50777.43909328454 -15.493132290336943 -10328.75486022463 
7.65224358974359 -1584273.3634685557 -1.9908566239803227 -1.9172747995104271 0.07358182446989558 -1525718.7494834214 -50762.230936495354 -11.6710679710022 -7780.711980668135 
7.672275641025641 -1582234.6308700852 -1.988294677038727 -1.9179333216769399 0.07036135536178723 -1526242.7873358722 -50752.00162446522 -7.847990878304075 -5231.993918869383 
7.692307692307693 -1579945.2436389525 -1.9854177481961077 -1.9182710087926738 0.06714673940343396 -1526511.5127624224 -50746.75178586296 -4.024431988018423 -2682.9546586789497 
7.7123397435897445 -1577405.5644555746 -1.9822262932101178 -1.918287835712977 0.06393845749714089 -1526524.905753211 -50746.742508903146 -0.20057343004597858 -133.71562003065242 
7.732371794871796 -1574615.995651149 -1.978720817665051 -1.9182878322075014 0.060432985457549604 -1526524.905753211 -48091.08989793807 0.0 0.0 
7.752403846153847 -1571576.9791439148 -1.974901876891745 -1.9182878283885607 0.0566140485031843 -1526524.905753211 -45052.07339070388 0.0 0.0 
7.772435897435898 -1568288.996369149 -1.9707700758796114 -1.9182878242567596 0.052482251622851805 -1526524.905753211 -41764.090615938185 0.0 0.0 
7.79246794871795 -1564752.5682028949 -1.9663260691807907 -1.9182878198127529 0.0480382493680378 -1526524.905753211 -38227.662449683994 0.0 0.0 
7.812500000000001 -1560968.2548794474 -1.9615705608064606 -1.9182878150572447 0.04328274574921598 -1526524.905753211 -34443.34912623651 0.0 0.0 
7.832532051282052 -1556936.6559026018 -1.9565043041153094 -1.918287809990988 0.03821649412432149 -1526524.905753211 -30411.750149390893 0.0 0.0 
7.852564102564103 -1552658.409950681 -1.9511281016941877 -1.9182878046147855 0.03284029707940217 -1526524.905753211 -26133.504197470145 0.0 0.0 
7.872596153846154 -1548134.1947753578 -1.9454428052309658 -1.918287798929489 0.027155006301476714 -1526524.905753211 -21609.289022146957 0.0 0.0 
7.892628205128206 -1543364.7270942854 -1.9394493153796093 -1.9182877929359992 0.021161522443610137 -1526524.905753211 -16839.821341074537 0.0 0.0 
7.912660256410257 -1538350.7624775597 -1.9331485816175034 -1.9182877866352654 0.014860794982237913 -1526524.905753211 -11825.85672434885 0.0 0.0 
7.932692307692308 -1533093.0952280185 -1.9265416020950321 -1.9182877800282858 0.008253822066746297 -1526524.905753211 -6568.1894748075865 0.0 0.0 
7.9527243589743595 -1527592.558255414 -1.9196294234774587 -1.9182877731161072 0.0013416503613514763 -1526524.905753211 -1067.6525022031274 0.0 0.0 
7.972756410256411 -1521850.0229444618 -1.9124131407791118 -1.9182877658998245 -0.005874625120712684 -1526524.905753211 4674.882808749098 0.0 0.0 
7.992788461538463 -1515866.399016799 -1.9048938971899159 -1.918287758380581 -0.013393861190665213 -1526524.905753211 10658.506736411946 0.0 0.0 
8.012820512820513 -1509642.6343868682 -1.897072883894291 -1.9182877505595677 -0.02121486666527672 -1526524.905753211 16882.27136634267 0.0 0.0 
8.032852564102566 -1503179.7150117487 -1.8889513398824436 -1.9182877424380236 -0.02933640255558001 -1526524.905753211 23345.190741462167 0.0 0.0 
8.052884615384617 -1496478.6647349673 -1.8805305517540944 -1.9182877340172355 -0.037757182263141065 -1526524.905753211 30046.2410182436 0.0 0.0 
8.072916666666668 -1489540.5451242968 -1.8718118535146506 -1.9182877252985373 -0.04647587178388668 -1526524.905753211 36984.36062891409 0.0 0.0 
8.092948717948719 -1482366.4553035898 -1.8627966263638802 -1.91828771628331 -0.05549108991942986 -1526524.905753211 44158.45044962107 0.0 0.0 
8.11298076923077 -1474957.531778656 -1.8534862984771039 -1.9181940863135867 -0.06470778783648279 -1526450.4047251183 50747.93895458919 1.115727396714664 743.8182644764428 
8.133012820512821 -1467314.9482572156 -1.8438823447789423 -1.917237499643167 -0.07335515486422461 -1525689.1841210157 50762.80931267259 11.400039767040774 7600.026511360516 
8.153044871794872 -1459439.9154629693 -1.8339862867096692 -1.9154712922265682 -0.08148500551689897 -1524283.6873861654 50790.24380334839 21.0487191011197 14032.47940074647 
8.173076923076923 -1451333.6809437918 -1.8237996919841797 -1.9129440073145754 -0.08914431533039568 -1522272.5440495305 50829.48915016581 30.118882609445127 20079.25507296342 
8.193108974358974 -1442997.528874101 -1.8133241743436403 -1.909699843083039 -0.09637566873939862 -1519690.9259358097 50879.85950144753 38.66231287108512 25774.875247390086 
8.213141025641026 -1434432.7798514203 -1.802561393299843 -1.90577906111305 -0.10321766781320707 -1516570.8722239586 50940.75018902891 46.72592438868121 31150.616259120805 
8.233173076923078 -1425640.7906871713 -1.7915130538723045 -1.9012184260198977 -0.10970537214759313 -1512941.6392931468 51012.23563238047 54.35139237183467 36234.26158122312 
8.25320512820513 -1416622.9541917339 -1.7801809063181684 -1.8960513939744992 -0.11587048765633079 -1508829.8507434977 51093.221526746405 61.57814531954669 41052.0968796978 
8.27323717948718 -1407380.6989537934 -1.7685667458549224 -1.89030851588863 -0.12174177003370756 -1504259.8182410193 51183.47397572454 68.44080675711648 45627.204504744324 
8.293269230769232 -1397915.489114033 -1.7566724123760116 -1.8840177365125685 -0.12734532413655697 -1499253.779532187 51283.029513466405 74.97043570347577 49980.290468983854 
8.313301282051283 -1388228.8241331826 -1.7444997901593615 -1.877204524790704 -0.13270473463134258 -1493832.0021777428 51390.95640013111 81.19653766015355 54131.02510676905 
8.333333333333334 -1378322.2385544793 -1.7320508075688763 -1.8698922729858298 -0.13784146541695352 -1488013.1011660355 51507.81104911817 87.1438615513299 58095.90770088661 
8.353365384615385 -1368197.3017605687 -1.7193274367489522 -1.862102309898058 -0.14277487314910586 -1481814.049432309 51632.57816345105 92.83699876428751 61891.33250952502 
8.373397435897436 -1357855.6177248827 -1.7063316933120487 -1.8538542578947237 -0.147522564582675 -1475250.4619743575 51765.69078351511 98.29628577028414 65530.857180189436 
8.393429487179487 -1347298.8247575455 -1.6930656360193868 -1.8451660869764626 -0.1521004509570758 -1468336.6388769848 51906.66290056473 103.54141470625265 69027.60980416845 
8.413461538461538 -1336528.595245831 -1.6795313664547955 -1.8360542887663007 -0.15652292231150522 -1461085.7037682633 52055.182392768096 108.5900041882141 72393.33612547607 
8.433493589743591 -1325546.6353892311 -1.6657310286917908 -1.826534123732531 -0.1608030950407402 -1453509.8005534445 52211.89074092405 113.4567265451164 75637.81769674429 
8.453525641025642 -1314354.68492916 -1.6516668089539104 -1.816619537719392 -0.16495272876548173 -1445620.0269921175 52375.68557781284 118.15724885443537 78771.49923629026 
8.473557692307693 -1302954.516873347 -1.6373409352683783 -1.8063234793181535 -0.1689825440497752 -1437426.687254346 52547.16298317257 122.7034559128699 81802.30394191327 
8.493589743589745 -1291347.9372149638 -1.6227556771131455 -1.7956579295944823 -0.17290225248133684 -1428939.3155769806 52726.35265696049 127.10687824022415 84737.91882681611 
8.513621794871796 -1279536.784646515 -1.6079133450573588 -1.784633979356835 -0.17672063429947626 -1420166.7377519521 52913.15797484387 131.37812550762828 87585.41700508553 
8.533653846153847 -1267522.9302685661 -1.592816290395334 -1.7732618991146636 -0.18044560871932958 -1411117.1267972991 53107.35378382052 135.52697365688348 90351.31577125567 
8.553685897435898 -1255308.2772933168 -1.5774669047740573 -1.7615512477067536 -0.18408434293269638 -1401798.08940094 53308.980838324176 139.56190404787662 93041.2693652511 
8.573717948717949 -1242894.760743106 -1.5618676198143142 -1.7495109419989872 -0.18764332218467294 -1392216.7213844457 53518.091797243804 143.49056741502127 95660.37827668087 
8.59375 -1230284.3471438661 -1.546020906725474 -1.737149320151707 -0.191128413426233 -1382379.658049659 53734.7507107812 147.319860501765 98213.24033451 
8.613782051282053 -1217479.0342135853 -1.5299292759139984 -1.7244742154847768 -0.19454493957077834 -1372293.1329587013 53959.17643724056 151.05579976217004 100703.8665081134 
8.633814102564104 -1204480.850545844 -1.5135952765857636 -1.7114929811835842 -0.19789770459782052 -1361962.9975944052 54191.37146421056 154.70410721570212 103136.07147713476 
8.653846153846155 -1191291.855288435 -1.497021496342201 -1.6982125352535093 -0.2011910389113083 -1351394.7571339798 54431.319119522115 158.2699691353311 105513.31275688742 
8.673878205128206 -1177914.1378171688 -1.480210560770389 -1.6846394173130848 -0.2044288565426957 -1340593.6156436165 54679.12329169898 161.75789495968337 107838.59663978893 
8.693910256410257 -1164349.8174048706 -1.4631651330271036 -1.6707798275080086 -0.20761469448090497 -1329564.5070453088 54934.89746456547 165.17193036825677 110114.62024550451 
8.713942307692308 -1150601.0428856544 -1.4458879134169305 -1.6566396618294663 -0.21075174841253586 -1318312.1232223075 55198.76454767329 168.51570013326977 112343.80008884653 
8.73397435897436 -1136669.9923145073 -1.428381638964489 -1.6422245441684762 -0.2138429052039872 -1306840.9395271852 55470.85675355769 171.79244701815318 114528.29801210212 
8.75400641025641 -1122558.872622242 -1.4106490829808302 -1.6275398554075504 -0.21689077242672017 -1295155.2379322667 55751.31551927258 175.0050670855 116670.04472366668 
8.774038461538462 -1108269.9192658872 -1.3926930546241059 -1.6125907598233578 -0.2198977051992519 -1283259.1280402227 56040.2914704252 178.15614174325063 118770.7611621671 
8.794070512820513 -1093805.3958745415 -1.374516398454534 -1.5973822347392752 -0.2228658362847411 -1271156.5706808446 56337.99423125712 181.24789901404787 120831.93267603194 
8.814102564102566 -1079167.5938907815 -1.356121993983781 -1.5819191139647508 -0.22579711998096985 -1258851.4124790255 56644.83705206192 184.28204923042748 122854.69948695168 
8.834134615384617 -1064358.8322076506 -1.3375127552187867 -1.5662060521410528 -0.22869329692226614 -1246347.3574819819 56960.77945621032 187.26072763572773 124840.48509048516 
8.854166666666668 -1049381.4568013067 -1.318691630200136 -1.5502475706218561 -0.23155594042172023 -1233648.0036698994 57286.012886071345 190.1855226897475 126790.34845983169 
8.874198717948719 -1034237.8403593773 -1.2996616005350372 -1.5340480737675986 -0.23438647323256134 -1220756.8559225847 57620.73862535122 193.05782866378837 128705.21910919226 
8.89423076923077 -1018930.3819050787 -1.280425680924975 -1.5176118637393388 -0.23718618281436377 -1207677.3377920543 57965.168008235516 195.87886352282578 130585.9090152172 
8.914262820512821 -1003461.5064171744 -1.2609869186881368 -1.5009431539326525 -0.2399562352445157 -1194412.802192902 58319.522668656195 198.64968513290765 132433.12342193845 
8.934294871794872 -987833.6644458069 -1.2413483932766527 -1.4840461268174219 -0.24269773354076918 -1180966.5774297854 58684.434286967386 201.37066205243778 134247.10803495854 
8.954326923076923 -972049.3317242928 -1.2215132157887625 -1.4669249058618308 -0.2454116900730683 -1167341.9448552313 59060.239009153796 204.04249743652235 136028.33162434824 
8.974358974358974 -956111.0087769189 -1.2014845284759579 -1.449583510174596 -0.2480989816986381 -1153542.1027750326 59446.80423441704 206.66643499305565 137777.62332870378 
8.994391025641026 -940021.2205228101 -1.1812655042451885 -1.432025912986381 -0.25076040874119254 -1139570.2129863272 59844.40179160831 209.24302147565007 139495.3476504334 
9.014423076923078 -923782.5158759444 -1.1608593461562253 -1.4142560914984763 -0.253396745342251 -1125429.440445956 60253.67931739334 211.7722095645807 141181.47304305382 
9.03445512820513 -907397.4673413524 -1.1402692869142308 -1.3962780527034644 -0.2560087657892336 -1111122.973817918 60675.49001801014 214.25364422150088 142835.76281433392 
9.05448717948718 -890868.6706075899 -1.1194985883576438 -1.3780956812419032 -0.25859709288425936 -1096653.904401443 61109.355956185726 216.68878358112954 144459.18905408637 
9.074519230769232 -874198.7441355275 -1.0985505409414387 -1.3597128457487528 -0.26116230480731417 -1082025.3107588757 61555.60987756506 219.07781839108813 146051.8789273921 
9.094551282051283 -857390.3287435482 -1.0774284632158675 -1.3411335761049514 -0.26370511288908394 -1067240.3997681392 62016.10086608061 221.41882699726975 147612.55133151318 
9.114583333333334 -840446.0871891879 -1.0561357013007358 -1.3223617418200495 -0.26622604051931376 -1052302.2506875114 62489.969356703456 223.71372063148297 149142.48042098866 
9.134615384615385 -823368.7037473042 -1.0346756283553127 -1.3034011978457454 -0.2687255694904327 -1037213.9311904665 62977.482911877916 225.96267278774513 150641.78185849678 
9.154647435897436 -806160.8837848475 -1.0130516440439727 -1.284256032875158 -0.27120438883118525 -1021978.6949561563 63481.04971011041 228.16289784503022 152108.5985633535 
9.174679487179487 -788825.3533322704 -0.9912671739976134 -1.2649301212761213 -0.2736629472785078 -1006599.6251088985 63999.321471571224 230.31695003253634 153544.63335502424 
9.19471153846154 -771364.8586516842 -0.9693256692709842 -1.2454277700751457 -0.27610210080416153 -991080.1490721701 64536.421996675665 232.41967312602617 154946.44875068415 
9.214743589743591 -753782.1658018004 -0.9472306057959758 -1.2257541001022667 -0.27852349430629086 -975424.3418743444 65100.13564085495 234.4613685946414 156307.5790630943 
9.234775641025642 -736080.0601997317 -0.924985483830964 -1.205912914376043 -0.28092743054507896 -959635.2298616735 65680.2175859334 236.45774150176 157638.4943345067 
9.254807692307693 -718261.3461797335 -0.9025938274063064 -1.1859080703188414 -0.28331424291253493 -943715.8826736095 66277.36602475529 238.40814348844842 158938.7623256323 
9.274839743589745 -700328.8465489469 -0.8800591837660741 -1.1657434819270023 -0.2856842981609282 -927669.4149697684 66892.3229653372 240.31190033272725 160207.9335551515 
9.294871794871796 -682285.4021402193 -0.8573851228061083 -1.1454231221612186 -0.2880379993551102 -911498.9883321354 67525.87833246216 242.16830932519306 161445.5395501287 
9.314903846153847 -664133.8713620561 -0.8345752365084737 -1.124951025399102 -0.2903757888906283 -895207.8132167589 68178.87286425452 243.9766385278805 162651.09235192035 
9.334935897435898 -645877.1297458055 -0.8116331383724338 -1.1043312902387143 -0.29269815186628056 -878799.1511847312 68852.20358856826 245.73612259164864 163824.0817277658 
9.354967948717949 -627518.069490119 -0.7885624628420029 -1.08356808247993 -0.29500561963792715 -862276.3172746848 69546.82806602563 247.4459606368551 164963.9737579034 
9.375 -609059.59900277 -0.7653668647301791 -1.062665638387454 -0.29729877365727486 -845642.6825994229 70263.76968594023 249.10531289672386 166070.20859781592 
9.395032051282053 -590504.6424399171 -0.7420500186399644 -1.0416283199354304 -0.2995783012954659 -828901.7183082259 71004.57570378552 250.71268122494732 167141.78748329825 
9.415064102564104 -571856.1392428632 -0.7186156183822403 -1.0204605488791034 -0.3018449304968631 -812056.9431226938 71770.30107429856 252.26735317853027 168178.23545235352 
9.435096153846155 -553117.0436723909 -0.6950673763905952 -0.9991668044629082 -0.30409942807231294 -795111.9215129032 72562.01344473392 253.76864362822533 169179.09575215026 
9.455128205128206 -534290.3243407544 -0.6714090231332088 -0.9777516548371574 -0.3063426317039486 -778070.2886980358 73381.08684060792 255.2154930354569 170143.66202363794 
9.475160256410257 -515378.9637413999 -0.6476443065218809 -0.9562197624726011 -0.3085754559507202 -760935.7549551538 74228.99954748497 256.6067773334032 171071.1848889355 
9.495192307692308 -496385.957776487 -0.6237769913182979 -0.9345758899280425 -0.31079889860974463 -743712.1102089278 75107.34198239911 257.94130371948324 171960.86914632216 
9.51522435897436 -477314.31528227584 -0.5998108585376161 -0.9128249096117704 -0.31301405107415436 -726403.2317995457 76017.85671493836 259.21776305890876 172811.84203927254 
9.53525641025641 -458167.0575524827 -0.5757497048494926 -0.890971844682636 -0.3152221398331434 -709013.1170307893 76962.71926826355 260.4343587768991 173622.90585126608 
9.555288461538462 -438947.21785964177 -0.5515973419766116 -0.8690219465477068 -0.3174246045710952 -691545.9448407689 77944.89146524487 261.5883707177468 174392.24714516453 
9.575320512820513 -419657.84097458917 -0.5273575960908492 -0.846980479121699 -0.31962288303084985 -674005.9041208645 78965.61694892624 262.6796498212916 175119.76654752775 
9.595352564102566 -400301.9826841097 -0.503034307207131 -0.8248528553847596 -0.32181854817762856 -656397.3023850636 80027.33355113748 263.7064195953317 175804.27973022117 
9.615384615384617 -380882.70930685254 -0.47863132857511387 -0.8026446498852451 -0.3240133213101312 -638724.5757193686 81132.69662767055 264.6667545454501 176444.50303030008 
9.635416666666668 -361403.0972075575 -0.45415252606874423 -0.7803616129771799 -0.32620908690843564 -620992.3001116165 82284.60467675736 265.55855950169973 177039.03966779984 
9.655448717948719 -341866.2323097166 -0.4296017775738509 -0.7580097790280008 -0.32840800145414994 -603205.2775605534 83487.03365129628 266.3784497247236 177585.63314981578 
9.67548076923077 -322275.2096067025 -0.4049829723738109 -0.735595574883592 -0.33061260250978103 -585368.6223896533 84745.12580884306 267.1217478394024 178081.16522626832 
9.695512820512821 -302633.1326714626 -0.38030001053341284 -0.713125437733069 -0.3328254271996562 -567487.4571532722 86060.98243119911 267.7883305800457 178525.55372003047 
9.715544871794872 -282943.11316485994 -0.3555568022810198 -0.690606071512851 -0.3350492692318312 -549567.1166767295 87438.94917508843 268.37501897670654 178916.6793178044 
9.735576923076923 -263208.27034273325 -0.3307572673891228 -0.6680444749784971 -0.33728720758937425 -531613.1703951891 88883.82207804214 268.878299512352 179252.19967490135 
9.755608974358974 -243431.73056174134 -0.3059053345533666 -0.6454482020304769 -0.3395428674771103 -513631.62951453263 90402.90324408707 269.29155622871326 179527.70415247552 
9.775641025641027 -223616.62678409935 -0.28100494077018284 -0.6228254499401931 -0.3418205091700102 -495629.0172194682 92004.7021597283 269.6071217308644 179738.08115390962 
9.795673076923078 -203766.09808126115 -0.2560600307130989 -0.6001844630020557 -0.34412443228895684 -477611.8941144558 93693.01451712882 269.8244356206677 179882.95708044517 
9.81570512820513 -183883.2891366277 -0.23107455610782296 -0.5775339774490159 -0.34645942134119295 -459587.21227659355 95475.56203554414 269.93763520382686 179958.42346921793 
9.83573717948718 -163971.34974737227 -0.20605247510621894 -0.5548835529395476 -0.3488310778333287 -441562.57904484135 97363.35420437524 269.9369072787227 179957.93818581515 
9.855769230769232 -144033.43432546413 -0.18099775165927443 -0.5322442567968448 -0.3512465051375704 -423546.80152081704 99374.04011129323 269.80428419978983 179869.52279985993 
9.875801282051283 -124072.70139794098 -0.15591435488912458 -0.5096271335285292 -0.3537127786394046 -405548.6686500613 101513.06863262126 269.54003787243994 179693.35858162664 
9.895833333333334 -104092.31310655113 -0.13080625846028382 -0.4870441409751174 -0.35623788251483357 -387577.6961860624 103794.06071532308 269.1332836208509 179422.18908056727 
9.915865384615385 -84095.43470680996 -0.10567743995014171 -0.4645099287226993 -0.3588324887725576 -369645.541907515 106246.92694121096 268.5519424755278 179034.6283170186 
9.935897435897436 -64085.23406655643 -0.08053188021883041 -0.4420384045683029 -0.3615065243494725 -351763.2732955415 108873.66455230696 267.80485473291776 178536.5698219452 
9.955929487179487 -44064.88116412218 -0.0553735627786054 -0.41964120085018275 -0.36426763807157736 -333940.1470768932 111662.25460753444 266.9191382504792 177946.09216698614 
9.97596153846154 -24037.54758613688 -0.030206473162769074 -0.3973294050629572 -0.36712293190018813 -316184.9864050968 114614.01338553766 265.9012862208021 177267.52414720142 
9.995993589743591 -4006.406025101363 -0.005034598294302531 -0.3751098588879385 -0.370075260593636 -298503.23571942345 117697.42895028948 264.8018982686459 176534.59884576395 
10.016025641025642 16025.370223238528 0.020138074145753113 -0.35298658432945657 -0.3731246584752097 -280898.09562925174 120890.09261422341 263.65457799041457 175769.71866027638 
10.036057692307693 36054.60776258532 0.045307556349999834 -0.3309598665168581 -0.37626742286685794 -263369.79303035996 124159.32378588694 262.50385972100594 175002.5731473373 
10.056089743589745 56078.133598819055 0.07046986101643075 -0.30902261896520006 -0.3794924799816308 -245912.68866839664 127437.6547224476 261.43759492476494 174291.7299498433 
10.076121794871796 76092.77564266125 0.09562100198009638 -0.2871636341951205 -0.38278463617521685 -228517.86390257085 130680.2041875326 260.50489569300964 173669.93046200645 
10.096153846153847 96095.36321218144 0.12075699484457283 -0.26537110494655275 -0.3861280997911256 -211175.92280129594 133869.63314841437 259.7129099326954 173141.93995513028 
10.116185897435898 116082.72753510199 0.1458738576131768 -0.24363343937173926 -0.38950729698491604 -193877.64085282787 136995.26234396323 259.0590704602596 172706.0469735064 
10.136217948717949 136051.70225077908 0.1709676113197734 -0.22193771410526772 -0.3929053254250411 -176612.73395628232 140033.0465062664 258.55924568266846 172372.83045511233 
10.15625 155999.12391181444 0.19603428065912004 -0.20027026915032975 -0.3963045498094498 -159370.3318175522 142963.09056185422 258.2222144296242 172148.1429530828 
10.176282051282053 175921.83248521545 0.22106989461664284 -0.17861544816890043 -0.39968534278554324 -142137.97550308163 145753.89077647094 258.0717681654909 172047.84544366066 
10.196314102564104 195816.6718529706 0.24607048709747828 -0.15695622329550796 -0.4030267103929862 -124902.11465136344 148377.8275086628 258.12425211533383 172082.83474355593 
10.216346153846155 215680.4903120766 0.27103209755482577 -0.1352665910323258 -0.40629868858715157 -107642.05631246908 150739.6375353396 258.4866336832842 172324.4224555228 
10.236378205128206 235510.14107378726 0.29595077161732236 -0.11352344278825924 -0.4094742144055816 -90339.41123235947 152840.819413611 259.1244127197239 172749.60847981597 
10.256410256410257 255302.48276214994 0.32082256171552204 -0.0917015672876136 -0.4125241290031356 -72974.11689208842 154641.43831293055 260.06264803990183 173375.09869326788 
10.276442307692308 275054.3799116383 0.3456435277072395 -0.06978340737873265 -0.41542693508597217 -55532.20173718536 156185.29062090995 261.21012135983074 174140.08090655386 
10.29647435897436 294762.703463879 0.3704097375017556 -0.04775515875134275 -0.41816489625309833 -38002.68063245601 157488.12327865124 262.522108064429 175014.73870961933 
10.31650641025641 314424.33126334083 0.39511726768271804 -0.02559517697121437 -0.4207124446539324 -20368.329464063794 158467.2066190773 264.09204309784417 176061.36206522945 
10.336538461538462 334036.1485519511 0.4197622041296954 -0.0032811829641884484 -0.42304338709388384 -2611.4190872651843 159096.6469474544 265.9274898029384 177284.99320195895 
10.356570512820515 353595.04846252187 0.44434064263823425 0.0192848114824738 -0.42505583115576046 15346.027121133897 158692.94768232884 268.93071441696316 179287.14294464217 
10.376602564102566 373097.9325109339 0.4688486895383562 0.0421341649507341 -0.4267145245876221 33528.96355582413 157758.22393511492 272.30765604592335 181538.4373639489 
10.396634615384617 392541.711086998 0.493282462311392 0.06527446865252476 -0.4280079936588672 51943.43112045146 156472.46073505774 275.77506624786133 183850.04416524092 
10.416666666666668 411923.30394390435 0.5176380902050421 0.08870775257265731 -0.42893033763238486 70591.04523029731 154875.2127719953 279.266668909054 186177.77927270267 
10.436698717948719 431239.64068618754 0.5419117148465715 0.11243918350550526 -0.4294725313410663 89475.91749686614 152934.3386328324 282.81984706413726 188546.56470942486 
10.45673076923077 450487.6612561289 0.5660994908540408 0.13647716985857655 -0.4296223209954642 108604.73912800128 150614.29373012477 286.47323274788243 190982.15516525498 
10.476762820512821 469664.31641853484 0.5901975864454965 0.16082871765691525 -0.4293688687885812 127983.08534991319 147917.6122760321 290.2101130193553 193473.4086795702 
10.496794871794872 488766.5682437797 0.614202184045981 0.1854947678808878 -0.4287074161650932 147611.70497477188 144888.76672691485 293.95820750188653 195972.13833459106 
10.516826923076923 507791.3905890814 0.6381094808923213 0.2104676916016729 -0.42764178929064844 167484.52709087066 141598.992107068 297.615384010698 198410.256007132 
10.536858974358974 526735.7695778795 0.6619156896355329 0.2357329168710334 -0.42618277276449956 187589.9557016652 138112.11572716455 301.0988988752616 200732.59925017445 
10.556891025641027 545596.7040773148 0.6856170389408387 0.2612729138415975 -0.4243441250992412 207914.04098690255 134462.62210138695 304.37350123169034 202915.66748779363 
10.576923076923078 564371.2061736285 0.7092097740850727 0.28706637210639807 -0.4221434019786746 228439.82464957167 130694.56329983432 307.39413613213543 204929.4240880903 
10.59695512820513 583056.3016455361 0.7326901575515402 0.3130910418149112 -0.419599115736629 249149.60080647122 126830.14608085196 310.1496077257307 206766.40515048715 
10.61698717948718 601649.0304353696 0.7560544696220716 0.33932153400114445 -0.4167329356209271 270023.16554316896 122911.5920555119 312.6025054967879 208401.67033119194 
10.637019230769232 620146.4471180282 0.7792990089663234 0.36572350444684204 -0.4135755045194814 291033.1885747698 119034.54249083274 314.64610492125655 209764.0699475044 
10.657051282051283 638545.6213675721 0.8024200932281177 0.3922536191140924 -0.4101664741140253 312145.1857380312 115302.08268202003 316.1732695170057 210782.17967800383 
10.677083333333334 656843.6384214353 0.8254140596087886 0.4188665430067772 -0.4065475166020113 333323.08055615495 111763.29584833526 317.16015279622326 211440.10186414883 
10.697115384615385 675037.599542198 0.8482772654474632 0.44551680857316733 -0.40276045687429585 354530.6910678179 108452.51995091268 317.6051750226671 211736.78334844473 
10.717147435897436 693124.6224767719 0.8710060887980903 0.47356501426696285 -0.3974410745311274 376850.7482059811 105238.55801445455 334.2651757011347 210701.0510806352 
10.737179487179487 711101.8419130251 0.893596929003252 0.5017718572278602 -0.39182507177539183 399297.0451062768 102284.9697871164 336.15574237883186 209183.67127725307 
10.75721153846154 728966.4099336839 0.9160462072645549 0.5294134569960337 -0.3866327502685212 421293.5354285622 99631.75831032591 329.4194390665193 207711.69675572932 
10.777243589743591 746715.4964675024 0.9383503672095843 0.5565498903219325 -0.38180047688765184 442888.0267824691 97222.94962851482 323.39910251611315 206281.12095400234 
10.797275641025642 764346.2897375898 0.9605058754552911 0.5832342716662103 -0.37727160378908076 464122.78635789023 95017.84886929626 318.01175940150887 204887.6427510018 
10.817307692307693 781855.9967068587 0.9825092221677572 0.6095036253097437 -0.3730055968580135 485027.2771736612 92986.84461617633 313.06565445698965 203528.80926256417 
10.837339743589745 799241.8435204797 1.004356921618201 0.6353872549995524 -0.3689696666186485 505624.81843682163 91106.22243122861 308.468777957093 202202.3338744724 
10.857371794871796 816501.0759453211 1.026045512735193 0.6609081741492704 -0.3651373385859227 525933.7236611256 89356.87261598895 304.1461646391792 200906.33350356732 
10.877403846153847 833630.9598062591 1.0475715596529407 0.6860841021966357 -0.36148745745630495 545968.0935439321 87723.40520822478 300.03472336491296 199639.4263307373 
10.897435897435898 850628.7814193298 1.0689316522556018 0.7110449811645246 -0.3578866710910772 565831.3327676399 86185.39637157437 297.4718706142518 198314.5804095012 
10.917467948717949 867491.8480216225 1.090122406717505 0.735829146788778 -0.35429325992872707 585553.9479747294 84731.9439339689 295.3658853413743 196910.59022758287 
10.937500000000002 884217.48819786 1.1111404660392066 0.7604281485656103 -0.3507123174735963 605129.2144639014 83355.65391513961 293.1591909418158 195439.46062787724 
10.957532051282053 900803.0523035985 1.131982500579299 0.7848347325080491 -0.3471477680712498 624551.3596926146 82050.1286005642 290.86604694521174 193910.6979634745 
10.977564102564104 917245.9128849845 1.1526452085818923 0.8090426533561749 -0.3436025552257175 643815.4138385911 80809.68397807272 288.4984748901458 192332.31659343056 
10.997596153846155 933543.4650949903 1.1731253166996725 0.8330465150816352 -0.3400788016180373 662917.0828772148 79629.25194063166 286.06659552243207 190711.0636816214 
11.017628205128206 949693.1271060624 1.1934195805124492 0.8568416355719858 -0.33657794494046345 681852.6409006434 78504.29598254734 283.5789169588692 189052.61130591278 
11.037660256410257 965692.3405191386 1.2135247850411435 0.880423931105904 -0.33310085393523947 700618.8381860123 77430.74606545514 281.042570545688 187361.71369712538 
11.057692307692308 981538.5707689365 1.2334377452570866 0.9037898181751075 -0.3296479270819791 719212.8230677206 76404.93912465009 278.46351758846595 185642.3450589773 
11.07772435897436 997229.3075254838 1.2531553065865986 0.9269361312368825 -0.3262191753497161 737632.0764869072 75423.55816221063 275.8467392057403 183897.8261371602 
11.09775641025641 1012762.0650917857 1.2726743454107128 0.9498600461827196 -0.3228142992279932 755874.3510896651 74483.64806373313 273.19630445090485 182130.86963393659 
11.117788461538462 1028134.382797624 1.2919917695600367 0.9725590279233061 -0.31943274163673063 773937.6295164609 73582.46581031126 270.51565771969797 180343.771813132 
11.137820512820515 1043343.8253893581 1.3111045188045918 0.9950307507775087 -0.3160737680270831 791820.061049637 72717.76061786595 267.8072946408216 178538.19642721445 
11.157852564102566 1058387.9834157086 1.3300095653386024 1.0172730983461853 -0.3127364669924171 809519.9615129938 71887.14196722186 265.07370933923085 176715.80622615392 
11.177884615384617 1073264.4736094766 1.3487039142601793 1.0392841183761325 -0.3094197958840468 827035.7773536238 71088.4740449735 262.3168580292752 174877.90535285015 
11.197916666666668 1087970.9392650786 1.3671846040457432 1.0610619815605886 -0.30612262248515454 844366.0528563595 70319.87758347602 259.5382059289713 173025.47061931423 
11.217948717948719 1102505.0506119046 1.385448707019201 1.0826049556650092 -0.3028437513541917 861509.409553701 69579.6288820447 256.7389098993891 171159.27326625944 
11.23798076923077 1116864.5051833813 1.403493329815724 1.1039113838415817 -0.2995819459741422 878464.5289690357 68866.14410327782 253.91986836405533 169279.91224270358 
11.258012820512821 1131047.0281817438 1.4213156138401337 1.1249796665386167 -0.296335947301517 895230.1382205748 68177.96542964876 251.08176415105356 167387.84276736906 
11.278044871794872 1145050.3728383838 1.438912735719728 1.1458082465128467 -0.29310448920688126 911804.9980945078 67513.74866105476 248.22510147202362 165483.40098134908 
11.298076923076923 1158872.320769796 1.456281907751578 1.1663955965001223 -0.2898863112514558 928187.8932336438 66872.25222941302 245.350237603703 163566.82506913535 
11.318108974358974 1172510.6823289983 1.4734203783441349 1.1867402090833403 -0.28668016926079454 944377.6240745566 66252.32812969317 242.45740907351248 161638.272715675 
11.338141025641027 1185963.29695242 1.4903254324531412 1.2068405886561575 -0.2834848437969837 960373.0004525047 65652.91198585811 239.5467566361314 159697.83775742096 
11.358173076923078 1199228.0335021685 1.5069943920117388 1.2266952448863149 -0.2802991471254239 976172.8363997034 65073.01666248753 236.61834314524853 157745.56209683235 
11.37820512820513 1212302.7906036386 1.5234246163547187 1.246302687675986 -0.27712192867873275 991775.9461348943 64511.72470120271 233.67217139422104 155781.4475961474 
11.39823717948718 1225185.4969784208 1.5396135026368667 1.2656601170180581 -0.27395338561880855 1007180.1014830577 63979.615868804045 230.69263049409736 153795.08699606493 
11.418269230769232 1237874.1117724096 1.5555584862452771 1.2847658042747556 -0.27079268197052153 1022383.9268386244 63467.500095281284 227.69248852496847 151794.992349979 
11.438301282051283 1250366.6248791313 1.5712570412056575 1.3036183471697602 -0.26763869403589724 1037386.3063064507 62971.88633099245 224.67563491016713 149783.7566067781 
11.458333333333334 1262661.0572581666 1.586706680582471 1.3222161412776305 -0.26449053930484046 1052185.9631260396 62493.68078482151 221.63966053016313 147759.7736867754 
11.478365384615385 1274755.4612486763 1.601904956872924 1.3405577729426683 -0.2613471839302557 1066781.7723467527 62030.54280343349 218.58683888940104 145724.5592596007 
11.498397435897436 1286647.9208779384 1.6168494623946852 1.3586417966333042 -0.258207665761381 1081172.5836518826 61581.96036553243 215.51679010562663 143677.86007041778 
11.518429487179489 1298336.5521648806 1.631537829667316 1.3764666184589203 -0.2550712112083957 1095357.1286641918 61148.49835169967 212.42774610432696 141618.49740288468 
11.53846153846154 1309819.5034185303 1.6459677317873145 1.39403073955153 -0.2519369922357846 1109334.2146230938 60728.74174243747 209.32083932051782 139547.22621367854 
11.558493589743591 1321094.9555313578 1.6601368827967393 1.411332667499769 -0.24880421529697028 1123102.6539059912 60322.007678218186 206.19614670067168 137464.09780044778 
11.578525641025642 1332161.12226746 1.6740430380453546 1.4283708886756838 -0.24567214936967074 1136661.242006612 59927.88324885396 203.05341539489862 135368.9435965991 
11.598557692307693 1343016.2505455262 1.6876839945462137 1.4451438135513295 -0.24254018099488417 1150008.7140192958 59546.48421073146 199.89174086195527 133261.16057463686 
11.618589743589745 1353658.6207165641 1.70105759132466 1.4616498780779026 -0.23940771324675736 1163143.8253140263 59177.13280919613 196.71142674988755 131140.95116659172 
11.638621794871796 1364086.5468363175 1.7141617097606578 1.477887545195743 -0.2362741645649149 1176065.3527380528 58819.15150208096 193.51279470222227 129008.52980148152 
11.658653846153847 1374298.376932356 1.7269942739244266 1.4938552674308294 -0.2331390064935972 1188772.0648510966 58472.202624025056 190.29572060494422 126863.81373662948 
11.678685897435898 1384292.493265771 1.7395532509052978 1.5095514901026479 -0.2300017608026499 1201262.7244780948 58135.96295315074 187.06011857392733 124706.74571595156 
11.698717948717949 1394067.3125874638 1.7518366511337768 1.5249746543638685 -0.22686199676990837 1213536.0911281 57810.12288676179 183.80593895047735 122537.2926336516 
11.718750000000002 1403621.2863889495 1.7638425286967117 1.5401232000799099 -0.22371932861680177 1225590.923285766 57494.38567466196 180.53316639319246 120355.44426212835 
11.738782051282053 1412952.9011476778 1.775568981645572 1.5549955685564631 -0.22057341308910883 1237425.980581846 57188.46670370153 177.24181806609613 118161.21204406409 
11.758814102564104 1422060.6785668011 1.7870141522977514 1.5695902045534222 -0.21742394774432916 1249040.0253958283 56892.09781303932 173.93193513419897 115954.62342279931 
11.778846153846155 1430943.1758093592 1.7981762275308524 1.5839055523218049 -0.21427067520904752 1260431.8197022134 56605.07824066351 170.60351153242473 113735.67435494984 
11.798878205128206 1439598.9857268557 1.8090534390699229 1.5979400809824247 -0.2111133580874982 1271600.1452662419 56327.021185708 167.25684364688868 111504.56243125914 
11.818910256410257 1448026.7370821713 1.8196440637675793 1.6116922694209384 -0.2079517943466409 1282543.79162374 56057.68817731831 163.89204784989445 109261.36523326299 
11.838942307692308 1456225.094766798 1.8299464238769891 1.6251605966690723 -0.20478582720791683 1293261.548426738 55796.95329304482 160.5091258817001 107006.08392113341 
11.85897435897436 1464192.7600123368 1.8399588873176482 1.6383435600973293 -0.20161532722031894 1303752.2199207782 55544.56759876455 157.10829629474873 104738.86419649917 
11.87900641025641 1471928.4705962571 1.8496798679339446 1.651239676262608 -0.19844019167133653 1314014.6256194303 55300.29669374251 153.68978774301226 102459.85849534153 
11.899038461538462 1479431.001041843 1.859107825746419 1.6638474803771317 -0.19526034536928738 1324047.5998816781 55063.932303330395 150.25382255142466 100169.21503428312 
11.919070512820515 1486699.1628123417 1.8682412671957394 1.6761655279809584 -0.19207573921478094 1333849.993242861 54835.27360846242 146.80064297706193 97867.0953180413 
11.939102564102566 1493731.8044992427 1.8770787453792985 1.6881923965264571 -0.1888863488528414 1343420.6736755627 54614.12687342707 143.3305101601394 95553.67344009294 
11.959134615384617 1500527.8120046838 1.8856188602804322 1.6999266868795533 -0.18569217340087896 1352758.5277842632 54400.30509602046 139.84370313190206 93229.13542126805 
11.979166666666668 1507086.108717947 1.8938602589902123 1.711367024742234 -0.18249323424797836 1361862.4619373356 54193.62767846091 136.3405178764113 90893.67858427421 
11.999198717948719 1513405.6556860064 1.9018016359217607 1.7225120353574461 -0.17928960056431453 1370731.3821378222 53994.15331760305 132.8209489224881 88547.29928165875 
12.01923076923077 1519485.4517781264 1.909441733017092 1.7333603593976632 -0.17608137361942888 1379364.2066671667 53801.83982983208 129.2851801514642 86190.12010097616 
12.039262820512821 1525324.5338444493 1.9167793399463993 1.7439107070808328 -0.17286863286556642 1387759.90914936 53616.1970724971 125.73404037332833 83822.6935822189 
12.059294871794872 1530921.9768685843 1.9238132942998032 1.7541618184834304 -0.16965147581637274 1395917.4869690402 53437.06506242906 122.16788542753139 81445.25695168761 
12.079326923076923 1536276.89411414 1.9305424817714907 1.7641124303641358 -0.1664300514073549 1403835.9348705867 53264.58871873771 118.58667577356276 79057.78384904185 
12.099358974358976 1541388.4372652043 1.936965836336247 1.7737612949737311 -0.16320454136251583 1411514.2599265764 53098.78938359674 114.99059603848922 76660.39735899284 
12.119391025641027 1546255.7965607303 1.9430823404183297 1.7831072531079952 -0.1599750873103345 1418951.5396714872 52939.07521459507 111.38070145978263 74253.80097318844 
12.139423076923078 1550878.2009228175 1.9488910250526714 1.7921491124331737 -0.15674191261949777 1426146.8252760868 52785.887573194224 107.7565972144831 71837.73147632206 
12.15945512820513 1555254.9180788668 1.9543909700383855 1.8008857536826501 -0.15350521635573533 1433099.226056144 52638.80348054692 104.11915408214028 69412.76938809353 
12.17948717948718 1559385.2546775816 1.9595813040845356 1.8093161272682603 -0.15026517681627527 1439807.9067757942 52497.41039434122 100.46920245748282 66979.46830498855 
12.199519230769232 1563268.5563988115 1.9644612049481711 1.817439135255231 -0.14702206969294007 1446271.993726086 52362.31239484367 96.80616616757132 64537.44411171422 
12.219551282051283 1566904.2080572052 1.9690298995645794 1.825253777037149 -0.14377612252743033 1452490.690649555 52232.91611861042 93.13120512587085 62087.47008391391 
12.239583333333334 1570291.6336996693 1.9732866641697582 1.8327590625993422 -0.140527601570416 1458463.209717345 52109.34916395112 89.44444555922107 59629.63037281405 
12.259615384615385 1573430.2966966077 1.9772308244150687 1.8399540358748594 -0.1372767885402093 1464188.7901153255 51991.565595802385 85.7462920401593 57164.194693439546 
12.279647435897436 1576319.6998269353 1.9808617554740673 1.8468377940678686 -0.13402396140619866 1469666.7134211794 51879.362740681274 82.03737942846921 54691.586285646146 
12.299679487179489 1578959.3853568458 1.9841788821414887 1.8534094552449258 -0.1307694268965629 1474896.277814327 51772.81868498633 78.31795635177107 52211.970901180735 
12.31971153846154 1581348.9351123245 1.9871816789243686 1.8596681836817073 -0.1275134952426613 1479876.8182462356 51671.81262040441 74.58857350826429 49725.7156721762 
12.339743589743591 1583487.9705453964 1.9898696701252914 1.8656131992349803 -0.12425647089031111 1484607.7138984038 51576.14456245955 70.84989328686952 47233.26219124635 
12.359775641025642 1585376.1527940936 1.9922424299177497 1.8712437136573488 -0.12099871626040093 1489088.337503196 51486.16740154475 67.10181910537095 44734.54607024731 
12.379807692307693 1587013.1827361376 1.9942995824136025 1.8765590508739247 -0.11774053153967778 1493318.1510570715 51401.22746938816 63.3456877828425 42230.458521895 
12.399839743589745 1588398.8010363255 1.9960408017226223 1.8815585003865425 -0.11448230133607984 1497296.5891632487 51321.904731926974 59.58108907810781 39720.72605207188 
12.419871794871796 1589532.7881876137 1.9974658120041233 1.8862414371137237 -0.1112243748903996 1501023.154397414 51247.797451346414 55.80904094685973 37206.0272979065 
12.439903846153847 1590414.9645458919 1.998574387510658 1.8906072948996395 -0.10796709261101856 1504497.3962268033 51178.70764882839 52.03024563693472 34686.83042462315 
12.459935897435898 1591045.1903584416 1.9993663526237817 1.8946554940994174 -0.10471085852436435 1507718.8533843611 51115.06417063018 48.24454239158783 32163.028261058556 
12.479967948717949 1591423.3657860751 1.9998415818818704 1.8983855263825546 -0.1014560554993158 1510687.121353222 51056.604250642704 44.45278110166291 29635.187401108607 
12.5 1591549.4309189534 2.0 1.9017969445486647 -0.09820305545133534 1513401.8442623292 51003.137441810686 40.65569028678995 27103.793524526634 


==> data/cell_dynamic_f10000_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.0032051282051284e-07 20031.52237261389 0.025172353410409354 2.5172353410409352e-08 -0.025172328238055944 0.0 20031.52237261389 0.0 0.0 
4.0064102564102567e-07 40059.871389150234 0.05034071906396253 5.034071906396253e-08 -0.05034066872324346 0.0 40059.871389150234 0.0 0.0 
6.009615384615385e-07 60081.87419624859 0.07550110983553629 7.550110983553628e-08 -0.07550103433442645 0.0 60081.87419624859 0.0 0.0 
8.012820512820513e-07 80094.35894590309 0.10064953986337323 1.0064953986337323e-07 -0.10064943921383336 0.0 80094.35894590309 0.0 0.0 
1.001602564102564e-06 100094.15529794055 0.12578202518051437 1.2578202518051436e-07 -0.1257818993984892 0.0 100094.15529794055 0.0 0.0 
1.201923076923077e-06 120078.09492225993 0.15089458434593186 1.5089458434593186e-07 -0.1508944334513475 0.0 120078.09492225993 0.0 0.0 
1.4022435897435898e-06 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
1.6025641025641027e-06 159985.743728828 0.20104401487103415 2.0208813908415082e-07 -0.20104381278289507 0.0008308884794857554 159154.93950143407 1.244338586877867 829.5590579185781 
1.8028846153846156e-06 179903.13081645378 0.2260729416523099 2.531926301157675e-07 -0.2260726884596798 0.021581183951541575 159154.93859347035 31.07564249895079 20717.09499930053 
2.003205128205128e-06 199792.01798864992 0.25106605438360896 3.292569050119001e-07 -0.25106572512670394 0.062222364132626926 159154.93724205095 60.86423143919347 40576.154292795654 
2.2035256410256413e-06 219649.25448533898 0.27601939370304635 4.3023720256335545e-07 -0.27601896346584376 0.12272275568735215 159154.93544795335 90.60538639235637 60403.590928237594 
2.403846153846154e-06 239471.69456048388 0.300929006549566 5.560858144425261e-07 -0.30092845046375155 0.203047539246108 159154.93321202515 120.29439585759283 80196.2639050619 
2.604166666666667e-06 259256.1979804312 0.32579094678917747 7.067510927612549e-07 -0.3257902400380847 0.3031587549210855 159154.930535184 149.92655659484612 99951.03772989745 
2.8044871794871797e-06 278999.63052138104 0.35060127584009493 8.82177458252794e-07 -0.3506003936626367 0.4230153083198088 159154.92741841736 179.49717436992813 119664.78291328544 
3.0048076923076927e-06 298698.8644659048 0.3753560632966799 1.0823054090765707e-06 -0.37535498099127085 0.5625729770552329 159154.92386278237 209.0015646981707 139334.37646544716 
3.2051282051282054e-06 318350.7790984324 0.4000513875520889 1.3070715302443542e-06 -0.4000500804805587 0.721784417751369 159154.9198694057 238.43505358653354 158956.70239102238 
3.405448717948718e-06 337952.26119963004 0.42468333641952666 1.55640850366634e-06 -0.42468178001102297 0.9005991735433351 159154.91543948345 267.79297827404844 178528.652182699 
3.605769230769231e-06 357500.20553959085 0.4492480077520079 1.8302451188155562e-06 -0.4492461775068891 1.0989636820706365 159154.91057428074 297.0706879704863 198047.12531365757 
3.8060897435897438e-06 376991.51536975906 0.47374151006052745 2.1285062840088976e-06 -0.47373938155424344 1.3168212839624136 159154.9052751317 326.26354459312535 217509.0297287503 
4.006410256410256e-06 396423.1029135115 0.49815996313054334 2.4511130383030127e-06 -0.498157512017505 1.5541122318133136 159154.89954343924 355.3669235015084 236911.28233433896 
4.20673076923077e-06 415791.8898553173 0.5224994986366726 1.7489023740886076e-05 -0.5224820096129317 13.501544502756834 159154.63236775916 17892.474568964954 238731.28137409044 
4.4070512820512826e-06 435094.8078283987 0.5467562607555041 4.870526024786923e-05 -0.5467075554952562 38.323358130657624 159154.0777548612 37173.14808914424 238729.2586262626 
4.607371794871795e-06 454328.79890081583 0.570926406776431 9.603234045761542e-05 -0.5708303744359734 75.96585556952125 159153.23690368672 56373.40416444221 238726.19197711739 
4.807692307692308e-06 473490.81605989905 0.595006107710406 0.00015940026737254224 -0.5948467074430335 126.37333796982738 159152.1110578591 75490.24564269849 238722.08602137165 
5.0080128205128205e-06 492577.82369495026 0.6189915488965216 0.00023873654014913337 -0.6187528123563725 189.48811397137558 159150.70150548674 94520.68853991869 238716.94553557347 
5.208333333333334e-06 511586.7980781395 0.6428789306063232 0.00033396616554489067 -0.6425449644407782 265.25050881200855 159149.0095789603 113461.76251333152 238710.77547703567 
5.408653846153847e-06 530514.7278435171 0.6666644686457527 0.00044501166976041915 -0.6662194569759923 353.5988737507744 159147.03665474209 132310.5113322958 238703.58098272845 
5.608974358974359e-06 549358.6144640697 0.6903443949546356 0.000571793110674787 -0.6897726018439608 454.46959580404933 159144.7841531483 151063.99334698467 238695.3673681327 
5.809294871794872e-06 568115.4727267405 0.7139149582036082 0.0007142280904722206 -0.713200730113136 567.7971077930778 159142.2535381252 169719.28195476913 238686.14012605313 
6.0096153846153855e-06 586782.3312053416 0.7373724243883977 0.0008722317686581529 -0.7365001926197395 693.5138987013511 159139.4463170176 188273.46606422958 238675.9049253931 
6.209935897435898e-06 605356.2327312815 0.7607130774213549 0.0010457168754625624 -0.7596673605458923 831.5505243401867 159136.36404033087 206723.65055672053 238664.66760988996 
6.410256410256411e-06 623834.234862034 0.7839332197201503 0.0012345937256285008 -0.7826986259945218 981.8356183208318 159133.00830148574 225066.9567454143 238652.43419681312 
6.610576923076923e-06 642213.4103472746 0.8070291727935381 0.001438770231605834 -0.8055904025619323 1144.2959025532532 159129.3809875968 243300.52166647447 238639.2117906501 
6.810897435897436e-06 660490.8475926105 0.8299972778240964 0.001658151920964803 -0.8283391259031315 1318.8562011029594 159125.48329378746 261421.5031080402 238625.00498967993 
7.0112179487179496e-06 678663.651120829 0.8528338962478492 0.0018926419485381547 -0.8509412542993111 1505.4394498529487 159121.31717290182 279427.0733279832 238609.8211700911 
7.211538461538462e-06 696728.9420305939 0.875535410330681 0.002142141112633186 -0.8733932692180478 1703.9667094043994 159116.88438743434 297314.4239042532 238593.6670295019 
7.411858974358975e-06 714683.8584525158 0.8980982237414525 0.002406547870712326 -0.8956916758707402 1914.3571775544358 159112.1867414686 315080.7651014948 238576.54943199796 
7.6121794871794875e-06 732525.556002524 0.9205187621217232 0.002685758355444919 -0.9178330037662783 2136.5282020692925 159107.2260803926 332723.3263134494 238558.47540661268 
7.8125e-06 750251.2082324682 0.9427934736519954 0.002979666391127702 -0.9398138072608677 2370.3952937508743 159102.00429060683 350239.3565023374 238539.45214577316 
8.012820512820513e-06 767858.00707788 0.9649188296143869 0.0032881635104713603 -0.9616306661039156 2615.8721397946424 159096.5232992255 367626.12463514763 238519.4870037122 
8.213141025641025e-06 785343.1633028194 0.9868913249516427 0.003611138971750518 -0.9832801859798922 2872.8706174367107 159090.7850737729 384880.9201167624 238498.58749484736 
8.41346153846154e-06 802703.9069417425 1.0087074788224013 0.003948479776314462 -1.0047589990460868 3141.3008078880052 159084.79162187153 402001.0532198551 238476.76129212792 
8.613782051282052e-06 819937.4877383128 1.0303638351526219 0.004300070686455784 -1.026063764466166 3421.0710105532607 159078.54499092454 418983.85551148624 238454.0162253488 
8.814102564102565e-06 837041.1755810913 1.0518569631830883 0.004665794243634203 -1.0471911689394542 3712.0877575326485 159072.04726779263 435826.68027633143 238430.36027943456 
9.014423076923078e-06 854012.2609360372 1.0731834580129056 0.005045530787052587 -1.068137927225853 4014.255828403694 159065.30057846336 452526.90293647844 238405.80159269169 
9.21474358974359e-06 870848.055275746 1.0943399411388968 0.005439158472582306 -1.0889007826663144 4327.478265281176 159058.30708771502 469081.92146771844 238380.34845503143 
9.415064102564103e-06 887545.8915053611 1.1153230609908185 0.0058465532920348945 -1.1094765076987836 4651.656388152618 159051.06899877486 485489.1568122704 238354.00930616318 
9.615384615384616e-06 904103.1243850904 1.1361294934623116 0.006267589092776966 -1.1298619043695346 4986.689810486935 159043.58855296962 501746.05328787473 238326.79273375912 
9.815705128205128e-06 920517.1309492593 1.1567559424374987 0.006702137597685309 -1.1500538048398135 5332.476455113793 159035.8680293716 517850.0789931831 238298.70747159078 
1.0016025641025641e-05 936785.3109218371 1.1771991403131494 0.007150068425438967 -1.1700490718877106 5688.912570371131 159027.90974443825 533798.7262093895 238269.76239763817 
1.0216346153846155e-05 952905.0871283674 1.1974558485163282 0.007611249573472622 -1.1898445989428557 6055.893114427226 159019.1647033632 549590.0627784044 238239.9665321725 
1.0416666666666668e-05 968873.9059042382 1.2175228580174413 0.008085550099822963 -1.2094373079176184 6433.313889427948 159005.91039763845 565225.3526410821 238209.3289760897 
1.061698717948718e-05 984689.237499231 1.2373969898386077 0.008572833544314606 -1.228824156294293 6821.0663062372205 158992.29318408028 580698.0194135683 238177.85859534531 
1.0817307692307693e-05 1000348.5764782764 1.2570750955572643 0.009072961425531033 -1.2480021341317333 7219.040167240455 158978.31702963973 596005.6542384445 238145.5650429517 
1.1017628205128206e-05 1015849.4421183625 1.276554057804935 0.009585793262995853 -1.2669682645419391 7627.12368399546 158963.98586006975 611145.8746922956 238112.4578820018 
1.1217948717948719e-05 1031189.3788015251 1.2958307907610775 0.010111186599401493 -1.285719604161676 8045.20349492109 158949.3036563662 626116.3248422248 238078.54680801294 
1.1418269230769231e-05 1046365.9564038627 1.314902240641933 0.010648997023151497 -1.3042532436187815 8473.164683235476 158934.27445413836 640914.6756196244 238043.8416468644 
1.1618589743589744e-05 1061376.7706805118 1.3337653861843017 0.011199078191212889 -1.322566307993089 8910.890795140982 158918.90234296955 655538.6251896874 238008.352352714 
1.1818910256410257e-05 1076219.4436465232 1.3524172391241647 0.011761281852274971 -1.3406559572718897 9358.263858253033 158903.1914657707 669985.8993166062 237972.08900589318 
1.2019230769230771e-05 1090891.6239535778 1.3708548446700797 0.012335457870210868 -1.3585193867998688 9815.164400269863 158887.14601812442 684254.2517244021 237935.06181078154 
1.2219551282051284e-05 1105390.987262482 1.3890752819712728 0.012921454247838145 -1.3761538277234346 10281.471467880252 158870.77024762065 698341.4644533192 237897.28109366208 
1.2419871794871796e-05 1119715.2366113865 1.4070756645803555 0.013519117150974692 -1.3935565474293807 10757.062645906251 158854.06845318503 712245.3482117383 237858.75730055702 
1.2620192307692309e-05 1133862.102779666 1.4248531409105896 0.014128290932786083 -1.4107248499778036 11241.814076677847 158837.0449843983 725963.7427235439 237819.500995046 
1.2820512820512822e-05 1147829.3446474047 1.4424048946876293 0.014748818158420553 -1.4276560765292088 11735.60047963651 158819.70424080756 739494.5170708946 237779.52285606603 
1.3020833333333334e-05 1161614.74955043 1.4597281453956714 0.015380539629927662 -1.4443476057657438 12238.295171164513 158802.0506712303 752835.5700323401 237738.8336756952 
1.3221153846153847e-05 1175216.13363084 1.476820148717939 0.016023294411456772 -1.4607968543064824 12749.770084636892 158784.0887730501 765984.8304162329 237697.44435692014 
1.342147435897436e-05 1188631.3421829648 1.4936781969714312 0.01667691985473121 -1.4770012771167 13269.895790692834 158765.82309150463 778940.2573893795 237655.3659113878 
1.3621794871794872e-05 1201858.2499947108 1.5102996195358673 0.017341251624794225 -1.4929583679110732 13798.541517723335 158747.2582189662 791699.8408008778 237612.60945714347 
1.3822115384615386e-05 1214894.761684234 1.526681783276765 0.01801612372602257 -1.5086656595507424 14335.575172571826 158728.39879421517 804261.6015010934 237569.18621635373 
1.4022435897435899e-05 1227738.8120318858 1.542822092962573 0.01870136852840358 -1.5241207244341695 14880.8633614445 158709.24950170494 816623.591655719 237525.10751301746 
1.4222756410256412e-05 1240388.3663073804 1.5587179916758047 0.019396816794071663 -1.539321174881733 15434.271411027079 158689.8150708212 828783.895054869 237480.38477066308 
1.4423076923076924e-05 1252841.4205921348 1.5743669612181004 0.02010229770409987 -1.5542646635140005 15995.663389804564 158670.10027513234 840740.6274171625 237435.02951003535 
1.4623397435897437e-05 1265096.002096724 1.5897665225091544 0.020817638885542427 -1.568948883623612 16564.902129580696 158650.10993163497 852491.9366887383 237389.05334677012 
1.482371794871795e-05 1277150.1694734078 1.6049142359794468 0.021542672653138178 -1.5833715633263086 17141.8541924724 158622.4379052592 864043.4093866169 237342.4679890593 
1.5024038461538462e-05 1289002.0131236748 1.6198077019567163 0.022277223771183543 -1.5975304781855328 17726.380132107683 158594.30135650584 875386.0471977988 237295.2844372625 
1.5224358974358975e-05 1300649.655500757 1.6344445610461096 0.023021115446763836 -1.6114234455993457 18318.33926289202 158565.8070189699 886517.9942626242 237247.51495627107 
1.5424679487179488e-05 1312091.2514070692 1.6488224945039547 0.023774169441936662 -1.625048325062018 18917.589749280876 158536.96172313928 897437.5284159504 237199.1715186987 
1.5625e-05 1323324.9882865187 1.6629392246050905 0.024536206101959578 -1.6384030185031309 19523.9886282423 158507.77235058742 908142.9611326276 237150.26617506152 
1.5825320512820513e-05 1334349.08651165 1.6767925150037002 0.025307044383735485 -1.6514854706199646 20137.39183189277 158478.24583606748 918632.6377869464 237100.8110567433 
1.6025641025641026e-05 1345161.7996655682 1.6903801710875896 0.02608650188447833 -1.6642936692031114 20757.65421030839 158448.38916641567 928904.9379152306 237050.81837361355 
1.6225961538461538e-05 1355761.414818603 1.703700040325851 0.02687439487059461 -1.6768256454552566 21384.62955450778 158418.20937944343 938958.2754730113 237000.30041164064 
1.642628205128205e-05 1366146.25279967 1.7167500126098671 0.02767053830677607 -1.689079474303091 22018.170619603097 158387.71356282406 948791.0990867439 236949.26953049883 
1.6626602564102567e-05 1376314.6684622783 1.7295280205875863 0.028474745885299007 -1.7010532747022873 22658.129148115408 158356.90885297023 958401.8923000202 236897.73816117254 
1.682692307692308e-05 1386265.0509451546 1.7420320399910312 0.02928683005552546 -1.7127452099355058 23304.35589345077 158325.80243390403 967789.1738142434 236845.71880355634 
1.7027243589743592e-05 1395995.8239274311 1.7542600899569794 0.0301066020536018 -1.7241534879033775 23956.700643533386 158294.40153611894 976951.4977237261 236793.2240240527 
1.7227564102564105e-05 1405505.4458783644 1.7662102333407665 0.030933871932349727 -1.7352763614084168 24615.01224459186 158262.71343543497 985887.4537451707 236740.26645316687 
1.7427884615384618e-05 1414792.4103015403 1.7778805770231663 0.031768448591345116 -1.746112128431821 25279.138625094998 158230.74545184732 994595.6674414969 236686.85878310117 
1.762820512820513e-05 1423855.2459735323 1.7892692722102947 0.032610139807179965 -1.7566591324031149 25948.926819833236 158198.5049483662 1003074.8004399851 236633.0137653478 
1.7828525641025643e-05 1432692.517176968 1.8003745147264927 0.033458752263902464 -1.7669157624625902 26624.222994141925 158165.99932985124 1011323.5506446931 236578.7442082818 
1.8028846153846156e-05 1441302.823927974 1.8111945453001386 0.034314092751757626 -1.776880452548381 27304.873397829484 158131.84299290692 1019342.0445624837 236524.06297475402 
1.8229166666666668e-05 1449684.8021979586 1.8217276498423516 0.03517597153858777 -1.7865516783037638 27990.727048055185 158090.66574148647 1027134.426578004 236468.98283041286 
1.842948717948718e-05 1457837.1241296977 1.831972159718532 0.03604419226208194 -1.79592796745645 28681.62768582848 158049.18522494123 1034692.7951292836 236413.51608964454 
1.8629807692307693e-05 1465758.4982476924 1.8419264520127032 0.03691855758870918 -1.805007894423994 29377.41827924938 158007.41113988846 1042015.9927071462 236357.67612140832 
1.8830128205128206e-05 1473447.6696627624 1.8515889497846139 0.03779886924549751 -1.8137900805391163 30077.941048797136 157965.3529591125 1049102.8996747183 236301.47598013445 
1.903044871794872e-05 1480903.4202708418 1.86095812231955 0.03868492805143475 -1.8222731942681152 30783.037492318042 157923.0201987808 1055952.4338169082 236244.92876283472 
1.923076923076923e-05 1488124.56894595 1.8700324853708297 0.039576533949013476 -1.8304559514218162 31492.548410127987 157880.42241693684 1062563.5505121737 236188.04760671125 
1.9431089743589744e-05 1495109.9717273032 1.8788106013949357 0.04047348603591516 -1.8383371153590207 32206.313930225697 157837.56921198638 1068935.2428983222 236130.84568676888 
1.9631410256410257e-05 1501858.5220005387 1.8872910797792468 0.04137558259682831 -1.8459154971824185 32924.17353361266 157794.47022117744 1075066.5420323147 236073.3362134338 
1.983173076923077e-05 1508369.1506730216 1.8954725770623362 0.04228262113539572 -1.8531899559269405 33645.96607971579 157751.13511907333 1080956.5170440557 236015.53243017689 
2.0032051282051282e-05 1514640.82634321 1.9033537971468009 0.043194398406285646 -1.8601593987405152 34371.52983190872 157707.5736160213 1086604.275284136 235957.44761114378 
2.0232371794871798e-05 1520672.555464047 1.910933491504587 0.04411071044738187 -1.8668227810572051 35100.702483127694 157663.79545661435 1092008.9624655135 235899.09505879154 
2.043269230769231e-05 1526463.3825003558 1.9182104593747777 0.04503135261208746 -1.8731791067626902 35833.32118157794 157619.81041814736 1097169.762799098 235840.48810153257 
2.0633012820512823e-05 1532012.3900802152 1.9251835479538177 0.04595611960173734 -1.8792274283520805 36569.222556526685 157575.62830906897 1102085.8991232333 235781.6400913864 
2.0833333333333336e-05 1537318.6991402865 1.9318516525781366 0.04688480549811413 -1.8849668470800225 37308.242744178286 157531.25896742824 1106756.6330270406 235722.56440163948 
2.103365384615385e-05 1542381.4690650746 1.9382137168991485 0.04781720553016011 -1.8903965113689885 38050.21879358021 157484.64426266565 1111183.3315843148 235663.27442451412 
2.123397435897436e-05 1547199.8978200953 1.944268733050596 0.04875311747161372 -1.8955156155789823 38794.9897788278 157432.09718600544 1115369.0275068074 235603.7833484545 
2.1434294871794874e-05 1551773.2220789327 1.9500157418082151 0.04969233376155863 -1.9003234080466564 39542.39052879011 157379.3643134758 1119307.3631435502 235544.1040931166 
2.1634615384615387e-05 1556100.7173441644 1.9554538327416937 0.050634646348566736 -1.904819186393127 40292.25548196006 157326.45759621495 1122997.7538673289 235484.25039866066 
2.18349358974359e-05 1560181.6980621344 1.9605821443589002 0.05157984672413457 -1.9090022976347656 41044.41871306226 157273.38874106295 1126439.6548986502 235424.23570935888 
2.2035256410256412e-05 1564015.517731557 1.9653998642423585 0.052527725955709086 -1.9128721382866494 41798.71395933399 157220.1694786679 1129632.5608165471 235364.07347700797 
2.2235576923076925e-05 1567601.5690059348 1.9699062291779512 0.05347807471978086 -1.9164281544581703 42554.97464685989 157166.8115616287 1132576.0056387864 235303.7771586598 
2.2435897435897437e-05 1570939.2837897737 1.9741005252758257 0.05443068333503932 -1.9196698419407863 43313.03391695592 157113.32676263363 1135269.5628958202 235243.36021436393 
2.263621794871795e-05 1574028.1333285787 1.9779820880834873 0.055385341795584686 -1.9225967462879026 44072.72465259859 157059.72687259503 1137712.8456984626 235182.83610492258 
2.2836538461538463e-05 1576867.6282926186 1.9815503026910606 0.0563418398041915 -1.925208462886869 44833.87950489512 157006.02369878278 1139905.5067992825 235122.2182896582 
2.3036858974358975e-05 1579457.3188544444 1.9848046038287017 0.057299966805618316 -1.9275046370230835 45596.33091959044 156952.22906295257 1141847.2386477077 235061.5202241939 
2.3237179487179488e-05 1581796.7947601515 1.9877444759561496 0.05825951201995837 -1.9294849639361913 46359.91116360674 156898.35479947506 1143537.7734388218 235000.7553582479 
2.34375e-05 1583885.6853943693 1.990369453344394 0.05922026447602594 -1.931149188868368 47124.45235161146 156844.41275346 1144976.8831558567 234939.9371334412 
2.3637820512820513e-05 1585723.659838974 1.9926791201494565 0.06018201304477288 -1.9324971071046837 47889.78647260929 156790.41477888077 1146164.379606364 234879.07898111982 
2.383814102564103e-05 1587310.4269255137 1.994673110478269 0.0611445472067506 -1.9335285632715182 48655.746000669584 156735.4973815726 1147100.9892230802 234818.19432019137 
2.4038461538461542e-05 1588645.735281332 1.9963511084466352 0.0621076609753054 -1.9342434474713297 49422.16701690904 156674.15788205643 1147792.1139202097 234757.29646215672 
2.4238782051282054e-05 1589729.3733693922 1.9977128482292752 0.06307114294796934 -1.9346417052813059 50188.8812926322 156612.79458957328 1148231.2993229958 234696.39816419102 
2.4439102564102567e-05 1590561.1695217877 1.998758114101935 0.06403478169636857 -1.9347233324055664 50955.720578488465 156551.42131075286 1148418.5144983383 234635.5131342081 
2.463942307692308e-05 1591140.991966938 1.9994867404755634 0.06499836580028319 -1.9344883746752801 51722.516631576 156490.051510758 1148353.7691038952 234574.6547207086 
2.4839743589743592e-05 1591468.7488504613 1.9998986119225397 0.06596168388113538 -1.9339369280414043 52489.101242090845 156428.69865210075 1148037.1127070198 234513.83624925005 
2.5040064102564105e-05 1591544.3882497298 1.999993663194965 0.06692452463547104 -1.933069138559494 53255.30625997071 156367.3761925078 1147468.6347768751 234453.07102037617 
2.5240384615384618e-05 1591367.8981820918 1.9997718792349959 0.06788667686842949 -1.9318852023665665 54020.96362152935 156306.09758279007 1146648.4646702085 234392.37230756387 
2.544070512820513e-05 1590939.306606772 1.9992332951772296 0.06884792952719586 -1.9303853656500338 54785.90537607716 156244.87626471277 1145576.7716107962 234331.7533551858 
2.5641025641025643e-05 1590258.6814204408 1.9983779963431392 0.06980807173443099 -1.9285699246087082 55549.96371252385 156183.72566886432 1144253.764662561 234271.22737649147 
2.5841346153846156e-05 1589326.1304464596 1.9972061182275564 0.07076689282167332 -1.926439225405883 56312.97098595892 156122.6592125306 1142679.6926963658 234210.8075516041 
2.604166666666667e-05 1588141.801417799 1.995717846477207 0.07172418236270785 -1.923993664114499 57074.759744205774 156061.69029756938 1140854.8443504872 234150.50702553653 
2.624198717948718e-05 1586705.8819536346 1.9939134168613009 0.07267973020689622 -1.9212336866544046 57835.162754345176 156000.8323082875 1138779.5479847782 234090.33890622368 
2.6442307692307694e-05 1585018.5995296258 1.9917931152341821 0.07363332651246361 -1.9181597887217186 58594.013029203976 155940.09860932012 1136454.1716285278 234030.31626257402 
2.6642628205128206e-05 1583080.2214418792 1.9893572774900443 0.07458476206878203 -1.9147725154212623 59351.144083820436 155879.15784190758 1133879.4673936127 233970.45212253826 
2.684294871794872e-05 1580891.054764603 1.9866062895097185 0.07553383309323816 -1.9110724564164803 60106.393752674194 155811.9975017293 1131061.904075383 233910.75943481651 
2.704326923076923e-05 1578451.4463014633 1.9835405870995444 0.07648033085202081 -1.9070602562475236 60859.59593016312 155745.01887727785 1127995.581007412 233851.2504866105 
2.7243589743589744e-05 1575761.7825306414 1.9801606559223282 0.0774240470509587 -1.9027366088713695 61610.58486050014 155678.23708735453 1124681.0220727043 233791.9385100826 
2.7443910256410257e-05 1572822.4895436103 1.976467031420406 0.07836477386911342 -1.8981022575512927 62359.19516444559 155611.66683834489 1121118.7911887062 233732.8363521137 
2.7644230769230773e-05 1569634.0329776336 1.9724602987308213 0.07930230399169633 -1.893157994739125 63105.261865501954 155545.32280081674 1117309.491501992 233673.95680932276 
2.7844551282051286e-05 1566196.9179420003 1.9681410925926257 0.08023643064290532 -1.8879046619497204 63848.6204160445 155479.21960719698 1113253.7652925113 233615.3126262476 
2.8044871794871798e-05 1562511.6889380063 1.9635100972463282 0.08116694761867609 -1.8823431496276521 64589.10672338399 155413.37184945424 1108952.2938716225 233556.91649354555 
2.824519230769231e-05 1558578.929772695 1.9585680463254964 0.0820936493193423 -1.8764743970061541 65326.55717575708 155347.79407678708 1104405.7974739382 233498.78104621262 
2.8445512820512824e-05 1554399.2634663726 1.9533157227405367 0.08301633078220022 -1.8702993919583364 66060.80866824038 155282.50079331966 1099615.0351429896 233440.91886182292 
2.8645833333333336e-05 1549973.3521539096 1.9477539585546673 0.08393478771397195 -1.8638191708406953 66791.69862858408 155217.5064558054 1094580.8046107334 233383.34245878676 
2.884615384615385e-05 1545301.8969798475 1.941883634852104 0.08484881652316248 -1.8570348183289416 67519.06504296103 155152.8254713358 1089303.942170921 233326.06429462953 
2.904647435897436e-05 1540385.6379873233 1.9357056815984808 0.08575821435230539 -1.8499474672461753 68242.74648162712 155088.47219505953 1083785.3225463477 233269.09676428905 
2.9246794871794874e-05 1535225.3540008354 1.9292210774935257 0.08666277911009196 -1.8425582983834337 68962.58212448904 155024.46092790877 1078025.858750004 233212.45219843357 
2.9447115384615387e-05 1529821.8625028615 1.9224308498160179 0.08756230950337876 -1.834868540312639 69678.41178657515 154960.80591433402 1072026.501940153 233156.14286179934 
2.96474358974359e-05 1524176.0195043564 1.915336074261048 0.0884566073254229 -1.826879466935625 70390.0777389573 154894.83052632166 1065790.9302875295 233100.18095154807 
2.9847756410256412e-05 1518288.719409143 1.9079378747696076 0.08934547617441996 -1.8185923985951877 71097.42368899478 154825.4226305862 1059321.29477612 233044.57831344212 
3.0048076923076925e-05 1512160.8948722235 1.900237423350538 0.0902287173052723 -1.8100087060452656 71800.29147927323 154756.45392587082 1052614.8027210194 232989.34674606018 
3.0248397435897437e-05 1505793.516652029 1.8922359398948618 0.09110613289618476 -1.801129806998677 72498.52368708173 154687.94011171046 1045672.5544140175 232934.49843921931 
3.044871794871795e-05 1499187.5934566346 1.88393469198253 0.09197752608037643 -1.7919571659021536 73191.96364964834 154619.89656062843 1038495.6879397646 232880.04530659324 
3.064903846153846e-05 1492344.1717839611 1.8753349946816147 0.09284270097725932 -1.7824922937043555 73880.45548895151 154552.33856814122 1031085.3785404352 232825.99918643312 
3.0849358974358975e-05 1485264.3357559922 1.8664382103399797 0.09370146272346049 -1.7727367476165192 74563.84413640691 154485.28135033464 1023442.8384292065 232772.37184004407 
3.104967948717949e-05 1477949.2069470275 1.857245748369457 0.09455361750368281 -1.7626921308657744 75241.97535742579 154418.74004145525 1015569.3165978641 232719.17495028226 
3.125e-05 1470399.944206007 1.8477590650225735 0.09539897258139923 -1.7523600924411742 75914.69577584097 154352.72969151288 1007466.0986185819 232666.42012007145 
3.145032051282051e-05 1462617.7434729277 1.8379796631618521 0.09623733632937612 -1.741742326832476 76581.85289819667 154287.26526389807 999134.5064398929 232614.11887094003 
3.1650641025641026e-05 1454603.837589384 1.8279090920217318 0.09706851826002016 -1.7308405737617116 77243.29513789812 154222.36163301114 990575.8981768971 232562.28264157774 
3.185096153846154e-05 1446359.4961032656 1.8175489469631416 0.09789232905554482 -1.7196566179075967 77898.87183921738 154158.0335819074 981791.6678957284 232510.92278641253 
3.205128205128205e-05 1437886.0250676349 1.8069008692207644 0.09870858059795079 -1.7081922886228136 78548.43330115135 154094.29579995666 972783.2453923196 232460.0505742072 
3.2251602564102564e-05 1429184.7668338285 1.795966545643039 0.09951708599881635 -1.6964494596442226 79191.83080112832 154031.1628805152 963552.0959655088 232409.67718667618 
3.2451923076923077e-05 1420257.0998388005 1.7847477084249284 0.10031765962889236 -1.684430048796036 79828.91661855922 153968.64931861707 954099.7201845027 232359.8137171216 
3.265224358974359e-05 1411104.4383867558 1.7732461348335131 0.1011101171474975 -1.6721360176860156 80459.54405822986 153906.76950867684 944427.6536507591 232310.47116908996 
3.28525641025641e-05 1401728.2324250976 1.761463646926437 0.10189427693606547 -1.6595693699903715 81083.56859108279 153843.86297841184 934539.1404005556 232261.66045504741 
3.305288461538462e-05 1392129.967314729 1.7494021112632607 0.10266996122495463 -1.646732150038306 81700.8487509052 153776.958993454 924438.7673500364 232213.39222033333 
3.3253205128205134e-05 1382311.1635947467 1.737063438609766 0.10343698965178706 -1.633626448957979 82311.24100821311 153710.80124913552 914123.4445443201 232165.67679307793 
3.3453525641025647e-05 1372273.3767415578 1.7244495836352547 0.10419518325655759 -1.6202544003786972 82914.60294946136 153645.4055230189 903594.8432133807 232118.525055697 
3.365384615384616e-05 1362018.1969224666 1.711562544602895 0.10494436451046482 -1.6066181800924302 83510.79329998713 153580.78712731414 892854.6689473871 232071.9475477783 
3.385416666666667e-05 1351547.2487437604 1.6984043630531578 0.1056843573440216 -1.5927200057091362 84099.67194637965 153516.9612483636 881904.660837454 232025.95471156316 
3.4054487179487185e-05 1340862.1909933444 1.684977123480402 0.1064149871749338 -1.5785621363054683 84681.09995866577 153453.9429442361 870746.5911997042 231980.5568907383 
3.42548076923077e-05 1329964.7163779608 1.6712829530026538 0.10713608093574307 -1.5641468720669107 85254.93961230764 153391.74714234332 859382.2652940631 231935.7643292467 
3.445512820512821e-05 1318856.551255029 1.6573240210246278 0.1078474671012293 -1.5494765539233986 85821.05441000918 153330.38863707636 847813.5210378257 231891.58717011783 
3.465544871794872e-05 1307539.4553591649 1.6431025388940608 0.10854897571556843 -1.5345535631784923 86379.30910332786 153269.88208746305 836042.2287140576 231848.03545431638 
3.4855769230769235e-05 1296015.2215234023 1.6286207595513875 0.10924043841924116 -1.5193803211321464 86929.56971408831 153210.2420148477 824070.2906748559 231805.1191196103 
3.505608974358975e-05 1284285.6753951781 1.613880977172839 0.1099216884756885 -1.5039592886971507 87471.70355559442 153151.48280059057 811899.6410395361 231762.847999457 
3.525641025641026e-05 1272352.6751471176 1.5988855268070021 0.11059256079770977 -1.4882929660092923 88005.57925363648 153093.61868379265 799532.2453877794 231721.23182190905 
3.545673076923077e-05 1260218.111182663 1.5836367840049035 0.11125289197359893 -1.4723838920313046 88531.06676729018 153036.6637590404 786970.1004477951 231680.28020853718 
3.5657051282051286e-05 1247883.9058366015 1.568137164443682 0.11190252029301521 -1.4562346441506666 89048.03740950408 152980.63197417418 774215.2337795503 231640.00267337286 
3.58573717948718e-05 1235352.0130705333 1.5523891235438998 0.11254128577258368 -1.4398478377713162 89556.36386747223 152925.5371280813 761269.7034531117 231600.40862186806 
3.605769230769231e-05 1222624.4181633268 1.536395156080561 0.11316903018122189 -1.4232261258993393 90055.92022278883 152871.39286850975 748135.5977221541 231561.50734987407 
3.6258012820512824e-05 1209703.1373966152 1.5201577957878922 0.11378559706518862 -1.4063721987227036 90546.58197138172 152818.21268990985 734815.0346926859 231523.30804263777 
3.6458333333333336e-05 1196590.217735382 1.503679614957955 0.11439083177285059 -1.3892887831851044 91028.22604322135 152766.00993129576 721310.1619870493 231485.8197738157 
3.665865384615385e-05 1183287.7365036828 1.4869632240331458 0.11498458147916338 -1.3719786425539824 91500.73082180257 152714.79777413607 707623.1564032382 231449.051504506 
3.685897435897436e-05 1169797.8010555601 1.470011271192657 0.11556669683239718 -1.3544445743602598 91963.97745456887 152662.6542878967 693758.1572307962 231413.01208229837 
3.7059294871794874e-05 1156122.5484412028 1.452826441932957 0.11613703123872639 -1.3366894106942306 92417.84928360669 152608.5379510352 679718.4511670374 231377.71003952363 
3.725961538461539e-05 1142264.145068394 1.435411458642357 0.1166954374085741 -1.318716021233783 92862.22909731127 152555.55318259157 665503.2090039792 231343.153784512 
3.74599358974359e-05 1128224.7863593157 1.417769080169736 0.11724176997259483 -1.300527310197141 93297.00121212193 152503.71402186027 651114.7191404509 231309.3519848826 
3.766025641025641e-05 1114006.696402756 1.3999021013874935 0.11777588550502421 -1.2821262158824693 93722.05149110363 152453.03407788288 636555.297802988 231276.31303078152 
3.7860576923076925e-05 1099612.127601768 1.3818133527487826 0.11829764254637962 -1.263515710202403 94137.26736201189 152403.52677312994 621827.288272225 231244.04519440114 
3.806089743589744e-05 1085043.3603168526 1.3635056998391228 0.11880690162584918 -1.2446987982132736 94542.53783510969 152355.20534137625 606933.060511235 231212.5566291316 
3.826121794871795e-05 1070302.702504707 1.3449820429224357 0.11930352528336477 -1.225678517639071 94937.75352073311 152308.08282560646 591875.0107896389 231181.85536872863 
3.846153846153846e-05 1055392.489352601 1.3262453164815904 0.11978737809135685 -1.2064579383902336 95322.80664660354 152262.172075951 576655.5613035486 231151.9493264979 
3.8661858974358976e-05 1040315.0829084442 1.30729848875353 0.12025832667618624 -1.1870401620773436 95697.59107488306 152217.48574765248 561277.1597914132 231122.84629449548 
3.886217948717949e-05 1025072.8717065911 1.2881445612590476 0.1207162397392507 -1.167428321519797 96062.00231897082 152174.03629906278 545742.2791458127 231094.55394274482 
3.90625e-05 1009668.2703894558 1.268786568327291 0.12116098807776213 -1.1476255802495288 96415.93756003738 152131.83598967176 530053.4170212772 231067.0798184695 
3.9262820512820513e-05 994103.7193249909 1.2492275766150724 0.12159244460519142 -1.127635132009881 96759.29566329472 152090.8968781674 514213.0954381873 231040.4313453415 
3.9463141025641026e-05 978381.684220084 1.22947068462105 0.12201048437137778 -1.107460200249672 97091.97719399905 152051.23082052753 498223.86038281134 231014.6158227461 
3.966346153846154e-05 962504.6557299512 1.209519022194875 0.12241498458229924 -1.0871040376125758 97413.88443318411 152012.84946814412 482088.28140356176 230989.64042506125 
3.986378205128205e-05 946475.149063566 1.1893757500413613 0.12280582461950126 -1.0665699254218601 97724.92139312235 151975.7642659794 465808.9512035114 230965.51220095286 
4.0064102564102564e-05 930295.7035852107 1.1690440592197784 0.12318288605918025 -1.0458611731605982 98024.99383251155 151939.98645075585 449388.48522925755 230942.2380726858 
4.026442307692308e-05 913968.8824121881 1.1485271706383215 0.12354605269091912 -1.0249811179474024 98314.00927138454 151905.52704917733 432829.5212561774 230919.82483544893 
4.0464743589743596e-05 897497.2720087848 1.1278283345438715 0.12389521053607196 -1.0039331240077995 98591.87700573962 151872.3968761859 416134.7189701632 230898.27915669608 
4.066506410256411e-05 880883.481776524 1.1069508300070905 0.12423024786579469 -0.9827205821412958 98858.50812188938 151840.60653324984 399306.7595458836 230877.6075755012 
4.086538461538462e-05 864130.143640788 1.085897964402957 0.1245510552187191 -0.9613469091842378 99113.81551052563 151810.16640668758 382348.3452216462 230857.81650192867 
4.1065705128205134e-05 847239.9116338778 1.0646730728868223 0.1248575254182672 -0.9398155474685551 99357.71388049821 151781.08666602406 365262.1988709377 230838.9122164178 
4.126602564102565e-05 830215.4614745617 1.0432795178660572 0.12514955358960353 -0.9181299642764537 99590.11977230557 151753.37726238265 348051.0635706918 230820.90086918173 
4.146634615384616e-05 813059.4901441978 1.02172068846739 0.1254270371762222 -0.8962936512911678 99810.95157129485 151727.04792691127 330717.7021663709 230803.78847962082 
4.166666666666667e-05 795774.7154594766 0.9999999999999999 0.1256898759561668 -0.8743101240438331 100020.12952056962 151702.1081692431 313264.89683391404 230787.5809357498 
4.1866987179487185e-05 778363.8756418778 0.978120893414481 0.12593797205787982 -0.8521829213566012 100217.57573360292 151678.56727599283 295695.44863864273 230772.28399363926 
4.20673076923077e-05 760829.7288838789 0.9560868347577233 0.12617122997567934 -0.829915604782044 100403.21420655375 151656.43430928816 278012.1770911663 230757.90327687067 
4.226762820512821e-05 743175.0529120133 0.9339013146238346 0.12638955658486123 -0.8075117580389735 100576.9708302853 151635.71810533688 260217.91970038592 230744.44427600515 
4.246794871794872e-05 725402.644546825 0.9115678476011654 0.12659286115642326 -0.7849749864447422 100738.77340208262 151616.4272730297 242315.53152364664 230731.91234806605 
4.2668269230769235e-05 707515.3192598006 0.8890899717155307 0.1267810553714096 -0.7623089163441211 100888.55163706801 151598.57019257895 224307.88471411893 230720.3127160347 
4.286858974358975e-05 689515.910727352 0.86647124786973 0.12695405333487342 -0.7395171945348565 101026.2371793126 151582.15501419408 206197.86806548593 230709.6504683594 
4.306891025641026e-05 671407.2703819047 0.843715259279427 0.12711177158945516 -0.7166034876899718 101151.76361264191 151567.18965679326 187988.3865539915 230699.93055847802 
4.326923076923077e-05 653192.2669601862 0.8208256109055135 0.12725412912857414 -0.6935714817769394 101265.06647113412 151553.68180675118 169682.3608779478 230691.1578043531 
4.3469551282051286e-05 634873.7860487577 0.7978059288830062 0.12738104740923215 -0.670424881473774 101366.08324930904 151541.6389166849 151282.72699474334 230683.33688802045 
4.36698717948718e-05 616454.7296268942 0.7746598599466132 0.12749245036442602 -0.6471674095821872 101454.75341200635 151531.06820427545 132792.43565546235 230676.4723551501 
4.387019230769231e-05 597938.0156068504 0.7513910708530162 0.12758826441516796 -0.6238028064378482 101531.01840395156 151521.97665112768 114214.45193715095 230670.5686146202 
4.4070512820512824e-05 579326.5773716166 0.7280032477999959 0.1276684184821118 -0.6003348293178841 101594.8216590082 151514.371001667 95551.7547728379 230665.62993810352 
4.4270833333333337e-05 560623.3633102125 0.7045000958424661 0.1277328439967825 -0.5767672518456836 101646.10860911461 151508.25776207354 76807.33647935778 230661.66045966657 
4.447115384615385e-05 541831.3363506146 0.6808853383055324 0.127781474912408 -0.5531038633931245 101684.82669290407 151503.643199255 57984.202283075014 230658.6641753805 
4.467147435897436e-05 522953.4734903669 0.6571627161946405 0.12781424771435132 -0.5293484684802892 101710.92536400686 151500.53333985608 39085.36984355878 230656.64494294516 
4.4871794871794874e-05 503992.7653249802 0.633335987602945 0.12783110143014145 -0.5055048861728035 101724.35609903312 151498.93396930717 20113.86877531529 230655.60648132462 
4.507211538461539e-05 484952.21557415905 0.6094089271159487 0.12783197752413467 -0.4815769495918141 101725.07231374721 151498.93375948106 1072.6031558445836 230655.60634508618 
4.52724358974359e-05 465834.8406059646 0.5853853252135482 0.1278322207021186 -0.4575531045114296 101725.2849462258 151498.85063091083 318.4383999433269 212292.26662888465 
4.547275641025641e-05 446643.6689589613 0.5612689876695458 0.12783243966836963 -0.43343654800117615 101725.47838539699 151498.82755685912 289.6945027709014 193129.6685139343 
4.5673076923076925e-05 427381.74086244847 0.5370637349487539 0.1278326343378053 -0.4092311006109486 101725.65256051405 151498.80678014853 260.8446552997292 173896.43686648615 
4.587339743589744e-05 408052.10775482375 0.512773401601754 0.1278328046291923 -0.38494059697256167 101725.80740388205 151498.7883088521 231.89342792125248 154595.61861416837 
4.607371794871795e-05 388657.83180019044 0.4884018356574463 0.12783295046515936 -0.36056888519228697 101725.94285086861 151498.7721506777 202.8454070873352 135230.27139155683 
4.627403846153846e-05 369201.9854032463 0.46395289801344186 0.1278330717722093 -0.3361198262412326 101726.05883991414 151498.75831296676 173.70519458367255 115803.46305578173 
4.6474358974358976e-05 349687.6507225655 0.4394304618244341 0.12783316848073087 -0.31159729334370323 101726.15531254154 151498.74680269312 144.477406800795 96318.27120053003 
4.667467948717949e-05 330117.9191823233 0.4148384118886144 0.12783324052500974 -0.2870051713636047 101726.23221336551 151498.7376264618 115.16667400273987 76777.78266849327 
4.6875e-05 310495.89098256413 0.39018064403225633 0.1278332878432389 -0.2623473561890174 101726.28949010134 151498.73079050818 85.77763959354156 57185.09306236106 
4.7075320512820514e-05 290824.6746080678 0.3654610644925391 0.12783331037752843 -0.2376277541150107 101726.32709357314 151498.72630069687 56.314959381624206 37543.306254416144 
4.7275641025641026e-05 271107.3863359157 0.3406835892987371 0.12783330807391463 -0.21285028122482247 101726.34497772167 151498.72416252072 26.783300842246593 17855.533894831067 
4.747596153846154e-05 251347.1497418079 0.31585214365183895 0.12783328324246898 -0.18801886040936996 101726.34497772167 149620.8047640862 0.0 0.0 
4.767628205128206e-05 231547.0952052407 0.29097066130273624 0.12783325836098663 -0.1631374029417496 101726.34497772166 129820.75022751903 0.0 0.0 
4.787660256410257e-05 211710.35941359343 0.2660430839290399 0.12783323343340924 -0.13820985049563067 101726.34497772166 109984.01443587177 0.0 0.0 
4.8076923076923084e-05 191840.08486521858 0.24107336051064526 0.12783320846368584 -0.11324015204695942 101726.34497772166 90113.73988749692 0.0 0.0 
4.8277243589743596e-05 171939.41937161825 0.21606544670414818 0.12783318345577202 -0.08823226324837616 101726.34497772166 70213.07439389659 0.0 0.0 
4.847756410256411e-05 152011.51555876803 0.1910233042161905 0.12783315841362952 -0.06319014580256097 101726.34497772166 50285.170581046375 0.0 0.0 
4.867788461538462e-05 132059.53036769037 0.1659509001758617 0.1278331333412255 -0.03811776683463619 101726.34497772166 30333.185389968712 0.0 0.0 
4.8878205128205134e-05 112086.62455432938 0.1408522065062234 0.12783310824253183 -0.013019098263691575 101726.34497772166 10360.279576607718 0.0 0.0 
4.907852564102565e-05 92095.96218883968 0.11573119929509684 0.1278330831215246 0.012101883826427767 101726.34497772166 -9630.38278888198 0.0 0.0 
4.927884615384616e-05 72090.71015433197 0.09059185816516817 0.12783305798218347 0.037241199817015305 101726.34497772166 -29635.634823389686 0.0 0.0 
4.947916666666667e-05 52074.0376451877 0.06543816564355201 0.12783303282849096 0.062394867184938946 101726.34497772166 -49652.30733253396 0.0 0.0 
4.9679487179487185e-05 32049.115664995556 0.04027410653087984 0.12783300766443184 0.087558901133552 101726.34497772166 -69677.22931272611 0.0 0.0 
4.98798076923077e-05 12019.11652421345 0.015103667270043466 0.12783298249399258 0.11272931522394912 101726.34497772166 -89707.22845350821 0.0 0.0 
5.008012820512821e-05 -8012.786662391413 -0.010069164685340456 0.12783295732116062 0.1379021220065011 101726.34497772166 -109739.13164011308 0.0 0.0 
5.028044871794872e-05 -28043.42047841154 -0.0352404015026029 0.1278329321499238 0.16307333365252671 101726.34497772166 -129769.7654561332 0.0 0.0 
5.0480769230769235e-05 -48069.61170853426 -0.06040605560177806 0.12783290698426972 0.18823896258604778 101726.34497772166 -149795.95668625593 0.0 0.0 
5.068108974358975e-05 -68088.18784123019 -0.08556214028730026 0.12783285880959808 0.21339499909689835 101726.32666009388 -151498.7624386704 -27.43247937491809 -18288.31958327873 
5.088141025641026e-05 -88095.97757134215 -0.11070467037957589 0.12783278550345517 0.23853745588303105 101726.28833267026 -151498.76700974567 -57.39914961697464 -38266.09974464977 
5.1081730769230773e-05 -108089.81130247177 -0.13582966284630094 0.1278326870873915 0.2636623499336924 101726.23000943061 -151498.7739654318 -87.3448836941646 -58229.92246277641 
5.1282051282051286e-05 -128066.52164910657 -0.16093313743345256 0.12783256358693554 0.2887657010203881 101726.15170752244 -151498.78330368403 -117.26493767290808 -78176.62511527208 
5.14823717948718e-05 -148022.94393838488 -0.1860111172958255 0.12783241503158949 0.313843532327415 101726.05344725822 -151498.79502208 -147.1545716878129 -98103.04779187529 
5.168269230769231e-05 -167955.91671144587 -0.211059629627047 0.12783224145482466 0.3388918710818717 101725.93525211219 -151498.8091178204 -177.0090506925676 -118006.03379504509 
5.1883012820512824e-05 -187862.282224252 -0.236074706288929 0.12783204289407638 0.36390674918300536 101725.79714871662 -151498.82558772934 -206.82364521004382 -137882.43014002923 
5.208333333333334e-05 -207738.88694784133 -0.26105238444010354 0.12783181939073765 0.3888842038308412 101725.63916685758 -151498.84442825473 -236.5936320815439 -157729.08805436263 
5.228365384615385e-05 -227582.58206789728 -0.2859887071638009 0.12783157099015297 0.4138202781539539 101725.46133947028 -151498.86563546892 -266.31429521502537 -177542.86347668365 
5.248397435897436e-05 -247390.22398358365 -0.31087972409470394 0.12783129774161095 0.4387110218363149 101725.26370263378 -151498.88920506943 -295.98092633222365 -197320.6175548158 
5.2684294871794875e-05 -267158.6748055415 -0.33572149204474955 0.12783099969833656 0.4635524917430861 101725.04629556532 -151498.9151323795 -325.5888257145192 -217059.21714301285 
5.288461538461539e-05 -286884.802852996 -0.36051007562781134 0.12782556260287123 0.4883356382306826 101720.73931428955 -151499.4593812914 -6450.135158600155 -230655.94762739397 
5.30849358974359e-05 -306565.48314986186 -0.38524154788312465 0.1278036290201317 0.5130451769032564 101703.30478697177 -151501.54076452798 -26109.948111111786 -230657.29906119386 
5.328525641025641e-05 -326197.5979198043 -0.4099119908973977 0.12776525284386364 0.5376772437412614 101672.78559781722 -151505.18230993298 -45705.53767783595 -230659.66352985258 
5.3485576923076925e-05 -345778.03708014515 -0.43451749642547327 0.1277104905324004 0.5622279869578737 101629.22667187489 -151510.37866040185 -65233.84749124389 -230663.0376003743 
5.368589743589744e-05 -365303.69873456185 -0.45905416650947145 0.12763940109976696 0.5866935676092384 101572.67496795877 -151517.12421633213 -84691.83178478191 -230667.41770140658 
5.388621794871795e-05 -384771.4896644786 -0.48351811409629075 0.12755204610637896 0.6110701602026697 101503.17947124691 -151525.41313650605 -104076.45587565197 -230672.8001235675 
5.408653846153846e-05 -404178.3258190933 -0.5079054636533942 0.12744848964933828 0.6353539533027325 101420.79118555924 -151535.23933901134 -123384.69664585614 -230679.1810197851 
5.4286858974358976e-05 -423521.1328039417 -0.5322123517827562 0.12732879835232602 0.6595411501350822 101325.56312531524 -151546.59650220023 -142613.54302140867 -230686.55640564807 
5.448717948717949e-05 -442796.84636794456 -0.5564349278329052 0.12719304135509532 0.6836279691880005 101217.55030717311 -151559.47806568636 -161759.99644966272 -230694.92215976858 
5.46875e-05 -462002.4128888312 -0.5805693545089242 0.12704129030256536 0.7076106448114896 101096.80974135136 -151573.87723137985 -180821.07137464554 -230704.2740241572 
5.4887820512820514e-05 -481134.7898568975 -0.6046118084803592 0.12687361933351798 0.7314854278138772 100963.40042263451 -151589.78696455958 -199793.79571036284 -230714.60760460957 
5.508814102564103e-05 -500190.9463569878 -0.6285584809868957 0.12669010506889905 0.7552485860557947 100817.38332106403 -151607.19999498327 -218675.2113119629 -230725.9183711057 
5.5288461538461546e-05 -519167.86354865076 -0.6524055784417397 0.1264908265997264 0.7788964050414662 100658.82137231622 -151626.10881803487 -237462.3744447108 -230738.2016582213 
5.548878205128206e-05 -538062.5351443763 -0.676149323032589 0.12627586547460617 0.8024251885071951 100487.77946776849 -151646.5056959092 -256152.3562506839 -230751.45266555174 
5.568910256410257e-05 -556871.9678858488 -0.6997859533201096 0.12604530568685918 0.8258312590069687 100304.32444425546 -151668.3826588333 -274742.24321312254 -230765.6664581485 
5.5889423076923084e-05 -575593.1820181283 -0.7233117248338099 0.12579923366126028 0.8491109584950702 100108.5250735167 -151691.7315063246 -293229.1376183525 -230780.83796696796 
5.6089743589743596e-05 -594223.2117617057 -0.7467229106652427 0.12553773824039163 0.8722606489056343 99900.45205133774 -151716.5438084863 -311610.15801522334 -230796.96198933377 
5.629006410256411e-05 -612759.1057823261 -0.7700158020584026 0.12526091067061307 0.8952767127290157 99680.17798638582 -151742.81090733793 -329882.43967196275 -230814.03318941128 
5.649038461538462e-05 -631197.9276585422 -0.7931867089972712 0.12496884458765109 0.9181555535849223 99447.77738874266 -151770.52391818305 -348043.13503040635 -230832.04609869543 
5.6690705128205134e-05 -649536.7563468907 -0.8162319607903741 0.1246616360018089 0.940893596792183 99203.32665813534 -151799.67373101274 -366089.41415750125 -230850.99511651203 
5.689102564102565e-05 -667772.6866446433 -0.8391479066522922 0.12433938328280034 0.9634872899350926 98946.90407186796 -151830.25101194438 -384018.46519403515 -230870.8745105318 
5.709134615384616e-05 -685902.829650038 -0.8619309162820044 0.12400218714420914 0.9859331034262135 98678.58977245523 -151862.24620469648 -401827.4948004984 -230891.67841729833 
5.729166666666667e-05 -703924.3132199411 -0.884577380438003 0.12365015062757709 1.0082275310655802 98398.46575496056 -151895.64953209832 -419513.7286000341 -230913.40084276925 
5.7491987179487185e-05 -721834.2824248375 -0.9070837115100517 0.12328337908612247 1.0303670905961742 98106.61585404018 -151930.4509976349 -437074.4116183712 -230936.03566287155 
5.76923076923077e-05 -739629.9000011112 -0.9294463440875378 0.12290198016809238 1.0523483242556302 97803.12573069568 -151966.64038702648 -454506.80872071016 -230959.57662407032 
5.789262820512821e-05 -757308.3468005137 -0.9516617355242901 0.12250606379975088 1.074167799324041 97488.08285873692 -152004.20726984285 -471808.20504545607 -230984.01734395168 
5.809294871794872e-05 -774866.8222367727 -0.9737263664998054 0.12209574216800591 1.0958221086678113 97161.57651095728 -152043.141001152 -488975.90643475816 -231009.35131181992 
5.8293269230769236e-05 -792302.5447292514 -0.995636741576766 0.12167112970267775 1.1173078712794438 96823.69774502395 -152083.43072320207 -506007.23986176465 -231035.57188930866 
5.849358974358975e-05 -809612.7521436047 -1.017389389754785 0.12123234305841168 1.1386217328131967 96474.53938908475 -152125.0653671379 -522899.5538545447 -231062.67231100684 
5.869391025641026e-05 -826794.7022293494 -1.0389808650202739 0.12077950109623786 1.1597603661165117 96114.1960270945 -152168.0336547509 -539650.2189165939 -231090.64568509912 
5.8894230769230774e-05 -843845.6730542881 -1.0604077468923545 0.12031272486478138 1.1807204717571358 95742.76398386275 -152212.32410026155 -556256.6279438686 -231119.4849940207 
5.9094551282051286e-05 -860762.9634357092 -1.0816666409647215 0.1198321375811251 1.2014987785458466 95360.34130982544 -152257.92501213576 -572716.1966382716 -231149.18309512734 
5.92948717948718e-05 -877543.8933683075 -1.102754179443384 0.11933786461132885 1.2220920440547127 94967.02776554291 -152304.82449493255 -589026.3639175373 -231179.73272138054 
5.949519230769231e-05 -894185.8044487417 -1.1236670216801785 0.11883003345060751 1.2424970551307861 94562.92480592655 -152353.01045118552 -605184.5923214351 -231211.12648204766 
5.9695512820512824e-05 -910686.0602967774 -1.144401854701995 0.11830877370317172 1.2627106284051668 94148.13556419696 -152402.4705833157 -621188.3684142415 -231243.35686341717 
5.989583333333334e-05 -927042.046972933 -1.164955393735604 0.11777421706173367 1.2827296107973378 93722.76483557557 -152453.19239557558 -637035.2031834031 -231276.41622952992 
6.009615384615385e-05 -943251.1733925809 -1.1853243827280338 0.11722649728668193 1.3025508800147156 93286.91906071288 -152505.16319602553 -652722.6324343428 -231310.2968229256 
6.029647435897436e-05 -959310.8717364159 -1.2055055948623778 0.11666575018492821 1.322171345047306 92840.70630885569 -152558.37009854114 -668248.2171813254 -231344.99076540512 
6.0496794871794875e-05 -975218.5978572497 -1.2254958330689898 0.11609211358842948 1.3415879466574192 92384.23626075583 -152612.80002485064 -683609.5440343458 -231380.49005880902 
6.069711538461539e-05 -990971.8316830454 -1.2452919305319505 0.11550572733238876 1.3607976578643393 91917.62019132344 -152668.43970660365 -698804.2255819533 -231416.78658581187 
6.08974358974359e-05 -1006568.0776161468 -1.264890751190755 0.11490673007777691 1.3797974812685319 91440.96844106787 -152721.5127637434 -713833.6611827383 -231453.87211073292 
6.109775641025641e-05 -1022004.8649286217 -1.2842891902371147 0.11429526433116116 1.398584454568276 90954.39441075479 -152774.2528714746 -728693.2677968747 -231491.73867102718 
6.129807692307693e-05 -1037279.7481536764 -1.3034841746068242 0.113671475718008 1.4171556503248322 90458.01398311877 -152828.05595012987 -743379.3284277038 -231530.3777589615 
6.149839743589744e-05 -1052390.307473054 -1.32247266346658 0.11303551177768079 1.4355081752442609 89951.94456395229 -152882.9091722056 -757889.5621437072 -231569.7807210935 
6.169871794871795e-05 -1067334.1491003844 -1.3412516486957122 0.11238752194024702 1.4536391706359593 89436.30506364992 -152938.79964905616 -772221.7156528241 -231609.93886215403 
6.189903846153846e-05 -1082108.905660398 -1.3598181553627189 0.11172765750283864 1.4715458128655574 88911.21587839683 -152995.71433099837 -786373.5638350344 -231650.84337276206 
6.209935897435898e-05 -1096712.2365639664 -1.3781692421965552 0.11105607160571632 1.4892253138022715 88376.79887112162 -153053.64000937575 -800342.910095377 -231692.48533033536 
6.229967948717949e-05 -1111141.8283788878 -1.396302002052578 0.11037291920804106 1.5066749212606192 87833.17735221641 -153112.5633186486 -814127.5867124379 -231734.85570001777 
6.25e-05 -1125395.395196383 -1.4142135623730954 0.10967835706335743 1.5238919194364529 87280.4760600274 -153172.47073850862 -827725.4551822769 -231777.94533562489 
6.270032051282051e-05 -1139470.678993218 -1.431901085642427 0.10897254369479203 1.5408736293372192 86718.82114111866 -153233.34859601746 -841134.4065577128 -231821.74498060648 
6.290064102564103e-05 -1153365.4499894243 -1.4493617698364245 0.10825563936997128 1.5576174092063957 86148.34013031275 -153295.18306777102 -854352.361782939 -231866.24526902701 
6.310096153846154e-05 -1167077.507001527 -1.4665928488663549 0.10752780607566217 1.574120654942017 85569.1619305108 -153357.9601820861 -867377.2720233877 -231911.4367265638 
6.330128205128205e-05 -1180604.6777912593 -1.483591593017106 0.1067892074921406 1.5903808005092466 84981.41679229579 -153421.66582121165 -880207.1189908198 -231957.30977152352 
6.350160256410256e-05 -1193944.8194096806 -1.5003553093796178 0.10604000896729059 1.6063953183469084 84385.23629332172 -153486.28572356212 -892839.915263564 -232003.8547158762 
6.370192307692308e-05 -1207095.81853666 -1.5168813422774916 0.10528037749043928 1.6221617197679308 83780.75331749248 -153551.80548597476 -905273.7046018698 -232051.0617663078 
6.390224358974359e-05 -1220055.5918156654 -1.5331670736876968 0.10451048166593135 1.637677555353628 83168.10203393323 -153618.21056598914 -917506.5622583178 -232098.92102529158 
6.41025641025641e-05 -1232822.0861838015 -1.5492099236553094 0.10373049168644695 1.6529404153417564 82547.417875758 -153685.48628414772 -929536.5952832348 -232147.42249217693 
6.430288461538462e-05 -1245393.279197055 -1.565007350702228 0.10294057930606787 1.6679479300082958 81918.83751863656 -153753.61782631907 -941361.9428250748 -232196.5560642977 
6.450320512820513e-05 -1257767.1793506877 -1.5805568522297906 0.10214091781309573 1.6826977700428862 81282.49885916426 -153822.59024604363 -952980.7764257097 -232246.31153809867 
6.470352564102564e-05 -1269941.8263947212 -1.5958559649152242 0.10133167955454754 1.6971876444697718 80638.53904491638 -153889.4690117247 -964394.2178176314 -232296.67861028144 
6.490384615384615e-05 -1281915.291644484 -1.6109022651018914 0.10051303764930926 1.7114153027512007 79987.09583773422 -153953.39322252618 -975601.3470760022 -232347.64718368996 
6.510416666666667e-05 -1293685.678286143 -1.6256933691832303 0.09968516976447296 1.7253785389477032 79328.310618842 -154018.03809198714 -986596.7438129783 -232399.2070000197 
6.530448717948718e-05 -1305251.1216771966 -1.6402269339803672 0.09884825499114148 1.7390751889715088 78662.32590268899 -154083.3893939925 -997378.7109107712 -232451.34727512198 
6.550480769230769e-05 -1316609.7896418667 -1.6545006571133165 0.09800247381644606 1.7525031309297625 77989.28531468213 -154149.43303503445 -1007945.5845990877 -232504.05732242676 
6.57051282051282e-05 -1327759.882761351 -1.6685122773657222 0.09714800809497821 1.7656602854607004 77309.33356845255 -154216.15481482632 -1018295.7351534116 -232557.32636156573 
6.590544871794872e-05 -1338699.6346588798 -1.6822595750430709 0.09628504102000461 1.7785446160630756 76622.61644294932 -154283.54042854928 -1028427.5671536468 -232611.143519633 
6.610576923076924e-05 -1349427.3122795466 -1.6957403723243374 0.09541375709446931 1.7911541294188067 75929.28075936399 -154351.57546911784 -1038339.5197373289 -232665.49783246376 
6.630608974358976e-05 -1359941.2161648483 -1.7089525336069826 0.09453434210178846 1.8034868757087712 75229.47435789007 -154420.2454294602 -1048030.0668473446 -232720.37824593356 
6.650641025641027e-05 -1370239.6807219177 -1.72189396584528 0.09364698307644126 1.8155409489217214 74523.34607432026 -154489.53570481436 -1057497.7174741465 -232775.77361727686 
6.670673076923078e-05 -1380321.0744873811 -1.7345626188818906 0.09275186827436277 1.8273144871562534 73811.04571648611 -154559.43159503955 -1066741.015892402 -232831.67271642562 
6.690705128205129e-05 -1390183.8003858095 -1.7469564857726394 0.09184918714314297 1.8388056729157825 73092.72404054325 -154629.91830694466 -1075758.5418920415 -232888.06422736685 
6.71073717948718e-05 -1399826.2959827264 -1.7590736031044578 0.09093913029203603 1.8500127333964937 72368.53272710597 -154700.9809566287 -1084548.9110036825 -232944.93674952126 
6.730769230769232e-05 -1409247.0337321246 -1.77091205130642 0.09002188946178594 1.860933940768206 71638.62435723525 -154772.60457183793 -1093110.7747183815 -233002.27879914045 
6.750801282051283e-05 -1418444.5212184598 -1.782469954953842 0.089097657494272 1.871567612448114 70903.15238828381 -154844.77409433504 -1101442.8207016834 -233060.07881072516 
6.770833333333334e-05 -1427417.3013930717 -1.7937454830653767 0.08816662830197981 1.8819121113673565 70162.27112960196 -154917.4743822848 -1109543.773001926 -233118.32513846268 
6.790865384615386e-05 -1436163.9528050115 -1.804736849393081 0.08722899155716175 1.891965840950243 69416.13151630182 -154984.3933853414 -1117418.6848782871 -233177.00605768475 
6.810897435897437e-05 -1444683.0898262225 -1.8154423127053856 0.08628494271053586 1.9017272554159215 68664.88908189283 -155051.1987099019 -1125060.669770895 -233236.11042731837 
6.830929487179488e-05 -1452973.3628710492 -1.825860177062938 0.08533467866800673 1.9111948557309446 67908.70051792232 -155118.44388296758 -1132467.9934022462 -233295.62610375776 
6.85096153846154e-05 -1461033.458610037 -1.835988792087272 0.08437839728350617 1.920367189370778 67147.72327039068 -155186.11486971937 -1139639.5259033956 -233355.54110731292 
6.870993589743591e-05 -1468862.100177988 -1.8458265532222566 0.08341629732772132 1.929242850549978 66382.11551486624 -155254.1976042071 -1146574.1746734006 -233415.84341524652 
6.891025641025642e-05 -1476458.0473762364 -1.8553719019882862 0.08244857845662404 1.9378204804449102 65612.03613144184 -155322.67795783328 -1153270.884616361 -233476.52093348416 
6.911057692307693e-05 -1483820.0968691225 -1.8646233262291723 0.08147544117985951 1.9460987674090318 64837.64467957958 -155391.54174159118 -1159728.6383089193 -233537.5614981918 
6.931089743589744e-05 -1490947.0823746189 -1.8735793603516955 0.0804970868289995 1.954076447180695 64059.10137284762 -155460.77470831107 -1165946.4561617826 -233598.95287737288 
6.951121794871796e-05 -1497837.874849095 -1.882238585557786 0.07951371752566508 1.961752303083451 63276.56705355324 -155530.36255491525 -1171923.3965752472 -233660.68277248574 
6.971153846153847e-05 -1504491.3826661736 -1.8905996300692807 0.0785255361495239 1.9691251662188045 62490.20316727607 -155600.2909246839 -1177658.556088685 -233722.73882008062 
6.991185897435898e-05 -1510906.5517896684 -1.8986611693452435 0.07753274630616712 1.9761939156514106 61700.171737305456 -155670.54540952714 -1183151.0695239897 -233785.10859345694 
7.01121794871795e-05 -1517082.365940559 -1.906421926291793 0.07653555229487105 1.982957478586664 60906.63533898619 -155741.11155226803 -1188400.1101229365 -233847.77960434032 
7.031250000000001e-05 -1523017.8467579896 -1.9138806714644183 0.07553415907624877 1.9894148305406671 60109.75707397654 -155811.9748489291 -1193404.889678458 -233910.73930457904 
7.051282051282052e-05 -1528712.0539542583 -1.9210362232627447 0.07452877219657864 1.9955649954593233 59309.70051003098 -155883.069211551 -1198164.7101648776 -233973.97508786083 
7.071314102564103e-05 -1534164.085463778 -1.9278874481177235 0.07351959189735414 2.001407040015078 58506.6249935243 -155947.34264005022 -1202685.8935204078 -234037.47429684445 
7.091346153846155e-05 -1539373.0775859759 -1.9344332606712051 0.07250682491210099 2.006940085583306 57700.69503706989 -156011.84487719322 -1206960.7027861408 -234101.22495971175 
7.111378205128206e-05 -1544338.2051221237 -1.9406726239478844 0.07149067850590292 2.0121633024537875 56892.075576320516 -156076.5623452065 -1210988.5044182746 -234165.21393496313 
7.131410256410257e-05 -1549058.68150606 -1.9466045495195718 0.07047136044321106 2.017075909962783 56080.93194435196 -156141.48181175627 -1214768.703236105 -234229.4284025509 
7.151442307692308e-05 -1553533.7589288 -1.952228097661782 0.06944907895494495 2.021677176616727 55267.42984548283 -156206.5900147995 -1218300.743266416 -234293.85549306718 
7.17147435897436e-05 -1557762.728456999 -1.9575423775026 0.0684240427055191 2.025966420208119 54451.73532903533 -156271.8736646853 -1221584.1078317722 -234358.4822895769 
7.191506410256411e-05 -1561744.9201452637 -1.9625465471638155 0.06739646075980103 2.0299430079236167 53634.014763041356 -156337.31944625732 -1224618.3196325789 -234423.29582946879 
7.211538461538462e-05 -1565479.7031422802 -1.9672398138942873 0.06636654255000554 2.033606356444293 52814.43480789787 -156402.91402096418 -1227402.9408228889 -234488.2831063252 
7.231570512820513e-05 -1568966.485790755 -1.971621434195532 0.06533449784253076 2.0369559320380626 51993.16238997589 -156468.64402897074 -1229937.5730799485 -234553.43107181144 
7.251602564102565e-05 -1572204.715721142 -1.9756907139395077 0.06430053670474094 2.0399912506442486 51170.36467518725 -156534.49609127385 -1232221.857667473 -234618.7266375825 
7.271634615384616e-05 -1575193.87993915 -1.9794470084785747 0.06326486947170155 2.042711877950276 50346.20904251322 -156600.45681182062 -1234255.4754926334 -234684.15667720922 
7.291666666666667e-05 -1577933.5049070085 -1.9828897227476208 0.062227706712871894 2.045117429460493 49520.86305749936 -156666.5127796305 -1236038.1471567557 -234749.7080281219 
7.311698717948719e-05 -1580423.1566184862 -1.986018311358331 0.061189259198760296 2.047207570557091 48694.4944457207 -156732.65057091834 -1237569.6329997166 -234815.36749357203 
7.33173076923077e-05 -1582662.4406676434 -1.9888322786855843 0.06014973230882022 2.0489820109944046 47867.26664272241 -156792.2276955156 -1238856.3577702383 -234881.121844612 
7.351762820512821e-05 -1584651.0023113159 -1.991331178945973 0.059109336098105994 2.050440515044079 47039.346804817986 -156850.64134502667 -1239892.749245667 -234946.95852544013 
7.371794871794872e-05 -1586388.5265253098 -1.99351461626842 0.05806828174093997 2.05158289800936 46210.90297904673 -156909.09200253244 -1240677.4734750253 -235012.8640267986 
7.391826923076924e-05 -1587874.738054309 -1.9953822447568939 0.05702678048028208 2.052409025237176 45382.10326710783 -156967.56775053102 -1241210.4485996978 -235078.8249711881 
7.411858974358975e-05 -1589109.40145548 -1.9969337685452035 0.055985043594379516 2.052918812139583 44553.11579882101 -157026.0567266706 -1241491.6325063342 -235144.8280212961 
7.431891025641026e-05 -1590092.3211357703 -1.9981689418438713 0.05494328236330887 2.05311222420718 43724.10870550164 -157084.54706849763 -1241521.0229550912 -235210.85981768288 
7.451923076923077e-05 -1590823.341382894 -1.999087568979067 0.053901708035517845 2.052989277014585 42895.25009333548 -157143.02691533393 -1241298.6575800332 -235276.9069808625 
7.471955128205129e-05 -1591302.3463899987 -1.999689504423608 0.05286053179437211 2.0525500362179803 42066.70801675749 -157201.48441015556 -1240824.6138832013 -235342.95611339936 
7.49198717948718e-05 -1591529.2602740133 -1.9999746528200153 0.051819964724712224 2.0517946175447275 41238.650451838716 -157259.9077014709 -1240099.0092223596 -235408.99380202137 
7.512019230769231e-05 -1591504.0470876666 -1.999942968995615 0.05078021777942641 2.0507231867750413 40411.24526968567 -157318.28494519694 -1239122.0007924074 -235475.00661974793 
7.532051282051282e-05 -1591226.7108251848 -1.9995944579697005 0.04974150174604404 2.0493359597157443 39584.660209856294 -157376.60430653486 -1237893.7856004732 -235540.98112803334 
7.552083333333334e-05 -1590697.2954216562 -1.9989291749527314 0.04870402721335545 2.047633202166087 38759.062853796815 -157434.85396184446 -1236414.6004346837 -235606.90387892493 
7.572115384615385e-05 -1589915.884746073 -1.9979472253375918 0.04766800453806318 2.045615229875655 37934.62059830361 -157493.0221005166 -1234684.7218266244 -235672.7614172358 
7.592147435897436e-05 -1588882.602588044 -1.996648764682892 0.04663363723940108 2.0432824019222933 37111.49539912284 -157543.25941131893 -1232712.2982931163 -235738.5402827317 
7.612179487179488e-05 -1587597.6126381839 -1.995033998688325 0.04560113444183084 2.0406351331301558 36289.85367254359 -157592.5887372743 -1230490.6497250875 -235804.2278483658 
7.632211538461539e-05 -1586061.1184621826 -1.9931031831620813 0.04457070562627055 2.037673888788352 35469.86211855413 -157641.81900755223 -1228019.3512546173 -235869.81031856706 
7.65224358974359e-05 -1584273.363468556 -1.9908566239803231 0.043542559909964765 2.034399183890288 34651.687147780045 -157690.94019840728 -1225298.8362312682 -235935.2741866605 
7.672275641025641e-05 -1582234.6308700854 -1.9882946770387275 0.0425169060134329 2.0308115830521603 33835.49485518261 -157739.9423379053 -1222329.5773939108 -236000.6059934519 
7.692307692307693e-05 -1579945.2436389527 -1.985417748196108 0.041493952227416496 2.0269117004235246 33021.45099375611 -157788.81547464593 -1219112.0868723262 -236065.79228573682 
7.712339743589744e-05 -1577405.564455575 -1.9822262932101182 0.04047390637989441 2.0227001995900125 32209.720948279377 -157837.54967933707 -1215646.9161059535 -236130.81961856392 
7.732371794871795e-05 -1574615.995651149 -1.978720817665051 0.039456975803171736 2.018177793468223 31400.469709125802 -157886.13504636963 -1211934.6557563948 -236195.6745575104 
7.752403846153846e-05 -1571576.979143915 -1.9749018768917452 0.038443367301047075 2.0133452441927924 30593.861846135882 -157934.56169538386 -1207975.9356136988 -236260.3436809683 
7.772435897435898e-05 -1568288.9963691493 -1.9707700758796118 0.03743328711606395 2.0082033629956757 29790.06148255654 -157982.81977283536 -1203771.4244964293 -236324.81358244122 
7.792467948717949e-05 -1564752.5682028949 -1.9663260691807907 0.03642694089685099 2.0027530100776416 28989.232269051237 -158030.899453555 -1199321.8301455395 -236389.07087285153 
7.8125e-05 -1560968.2548794474 -1.9615705608064606 0.03542453366555657 1.9969950944720172 28191.537357785168 -158078.790942305 -1194627.8991120704 -236453.10218285723 
7.832532051282051e-05 -1556936.6559026018 -1.9565043041153094 0.03442626978538281 1.9909305739006922 27397.139376589468 -158126.48447532975 -1189690.416638684 -236516.8941651775 
7.852564102564103e-05 -1552658.4099506813 -1.951128101694188 0.03343234709282508 1.984560448787013 26606.195759541057 -158167.01132158842 -1184517.1608917061 -236580.4334969279 
7.872596153846154e-05 -1548134.194775358 -1.945442805230966 0.03244296651828925 1.9778857717492553 25818.866402814136 -158204.90891576745 -1179104.444634236 -236643.70762816898 
7.892628205128205e-05 -1543364.727094286 -1.93944931537961 0.031458330298246504 1.9709076456778565 25035.312241956686 -158242.62485824386 -1173450.7113001214 -236706.7031778775 
7.912660256410256e-05 -1538350.76247756 -1.9331485816175038 0.030478639882845052 1.963627221500349 24255.693586818947 -158280.15135367867 -1167556.897934281 -236769.4067764192 
7.932692307692308e-05 -1533093.0952280192 -1.926541602095033 0.02950409590418712 1.95604569799922 23480.170096308942 -158317.48071696935 -1161423.9793877862 -236831.80521957262 
7.952724358974359e-05 -1527592.5582554147 -1.9196294234774596 0.028534898144559062 1.9481643216220186 22708.900753110647 -158354.60529556614 -1155052.96837377 -236893.88533918932 
7.97275641025641e-05 -1521850.0229444618 -1.9124131407791118 0.027571245504796348 1.9399843862839081 21942.04383850947 -158391.5174706825 -1148444.9153067186 -236955.63400557038 
7.992788461538462e-05 -1515866.3990167994 -1.9048938971899165 0.026613335972788397 1.931507233162705 21179.756907329065 -158428.20965850167 -1141600.9081357785 -237017.0381298481 
8.012820512820513e-05 -1509642.6343868687 -1.8970728838942916 0.02566136659212831 1.92273425048642 20422.196762983378 -158464.6743113785 -1134522.0721721016 -237078.08466637193 
8.032852564102564e-05 -1503179.7150117496 -1.8889513398824447 0.024715533430912474 1.913666873313357 19669.519432648 -158500.90391903324 -1127209.569910266 -237138.76061509858 
8.052884615384615e-05 -1496478.6647349678 -1.8805305517540951 0.023776031550694902 1.90430658330479 18921.880142554655 -158536.89100974146 -1119664.6008437953 -237199.05302398585 
8.072916666666668e-05 -1489540.5451242968 -1.8718118535146506 0.022843054975601365 1.894654908490252 18179.433293412778 -158572.62815151666 -1111888.4012748043 -237258.94899138858 
8.092948717948719e-05 -1482366.4553035905 -1.862796626363881 0.021916796661608333 1.8847134230254894 17442.33243596232 -158608.10795328813 -1103882.2441178071 -237318.43566845744 
8.11298076923077e-05 -1474957.531778656 -1.8534862984771039 0.02099744846599091 1.8744837469430948 16710.730246660965 -158643.32306606974 -1095647.4386977078 -237377.5002615393 
8.133012820512822e-05 -1467314.9482572163 -1.8438823447789432 0.020085194670693356 1.8639675394496364 15984.773373740834 -158670.5787111877 -1087193.0128851915 -237436.13003457797 
8.153044871794873e-05 -1459439.9154629689 -1.8339862867096688 0.019180223435159318 1.853166510144828 15264.611551090105 -158695.8682721178 -1078514.345601731 -237494.31314020994 
8.173076923076924e-05 -1451333.6809437918 -1.8237996919841797 0.018282723209942776 1.8420824151941224 14550.394744292273 -158720.94909495278 -1069611.0898604377 -237552.03673269367 
8.193108974358976e-05 -1442997.5288741014 -1.813324174343641 0.017392881227940155 1.8307170555715813 13842.271949985376 -158745.815906103 -1060484.6967540104 -237609.2881639734 
8.213141025641027e-05 -1434432.7798514203 -1.802561393299843 0.016510883474860683 1.8190722767747036 13140.391172362857 -158770.46350815985 -1051136.6525674805 -237666.05494814288 
8.233173076923078e-05 -1425640.7906871717 -1.7915130538723052 0.015636914659780246 1.8071499685320855 12444.89939974083 -158794.88673939067 -1041568.4786787453 -237722.32466877656 
8.25320512820513e-05 -1416622.9541917339 -1.7801809063181684 0.014771158185897835 1.7949520645040662 11755.942581286543 -158819.08047455573 -1031781.7313171405 -237778.08498132418 
8.27323717948718e-05 -1407380.6989537938 -1.7685667458549228 0.013913796121499202 1.782480541976422 11073.665603911755 -158843.03962571966 -1021778.0013164845 -237833.32361550143 
8.293269230769232e-05 -1397915.4891140338 -1.7566724123760125 0.013065009171132343 1.7697374215471449 10398.212269334677 -158866.75914305774 -1011558.9138626334 -237888.0283776773 
8.313301282051283e-05 -1388228.8241331826 -1.7444997901593615 0.012224976646999427 1.756724766806361 9729.72527131412 -158890.2340156543 -1001126.1282355867 -237942.18715325577 
8.333333333333334e-05 -1378322.23855448 -1.7320508075688772 0.011393876440569621 1.7434446840094469 9068.346173059454 -158913.45927229617 -990481.3375461907 -237995.78790905268 
8.353365384615386e-05 -1368197.3017605687 -1.7193274367489522 0.010571884994417401 1.7298993217433696 8414.215384819963 -158936.42998226034 -979626.2684674622 -238048.8186956663 
8.373397435897437e-05 -1357855.6177248834 -1.7063316933120496 0.009759177274290733 1.7160908705863402 7767.4721416571665 -158959.1412560942 -968562.6809606059 -238101.26764984062 
8.393429487179488e-05 -1347298.8247575448 -1.6930656360193859 0.008955926741413647 1.7020215627607995 7128.254481403603 -158981.5882463893 -957292.367995737 -238153.12299682215 
8.41346153846154e-05 -1336528.595245831 -1.6795313664547955 0.0081623053250275 1.687693671779823 6496.699222811599 -159003.76614854857 -945817.1552673869 -238204.37305270703 
8.433493589743591e-05 -1325546.6353892311 -1.6657310286917908 0.007378481870599937 1.6731095105623908 5872.940730675692 -159023.85207039025 -934140.7178227358 -238255.00622678088 
8.453525641025642e-05 -1314354.68492916 -1.6516668089539104 0.0066046200829756015 1.658271429036886 5257.109279042063 -159037.60102087609 -922269.1819665242 -238305.01122080174 
8.473557692307693e-05 -1302954.516873348 -1.6373409352683794 0.005840887224867839 1.6431818224932473 4649.337973254944 -159051.1701041828 -910198.3075467888 -238354.37719563133 
8.493589743589745e-05 -1291347.9372149638 -1.6227556771131455 0.005087448917035097 1.6278431260301807 4049.758612064054 -159064.55536064506 -897930.0513194776 -238403.08914690526 
8.513621794871796e-05 -1279536.784646516 -1.60791334505736 0.004344469123272816 1.6122578141806327 3458.5016756812292 -159077.75574043742 -885466.3879269183 -238451.14265484142 
8.533653846153847e-05 -1267522.9302685652 -1.592816290395333 0.003612110113561056 1.596428400508894 2875.6962964539125 -159090.7674227925 -872809.3359308304 -238498.5232113962 
8.553685897435898e-05 -1255308.2772933168 -1.5774669047740573 0.0028905324420309786 1.5803574372160882 2301.470241331123 -159103.58755517565 -859960.9401518903 -238545.219827582 
8.57371794871795e-05 -1242894.760743106 -1.5618676198143142 0.002179894921553575 1.564047514735868 1735.949891641489 -159116.21331598912 -846923.275695196 -238591.2216235624 
8.593750000000001e-05 -1230284.3471438661 -1.546020906725474 0.0014803545986046536 1.5475012613240786 1179.260223091113 -159128.64191501797 -833698.447621044 -238636.5178308953 
8.613782051282052e-05 -1217479.0342135853 -1.5299292759139984 0.0007920667284100823 1.5307213426424084 631.5247859844515 -159140.8705938724 -820288.590610937 -238681.0977947604 
8.633814102564103e-05 -1204480.850545844 -1.5135952765857636 0.00011518475037521226 1.513710461336139 92.8656856713369 -159152.8966264238 -806695.8686289209 -238724.95097617074 
8.653846153846155e-05 -1191291.855288436 -1.4970214963422022 -0.0005502159188265484 1.4964712804233755 -436.65706104724376 -159145.1675110123 -793013.2654857469 -238696.76523062945 
8.673878205128206e-05 -1177914.1378171688 -1.480210560770389 -0.0012039998278555954 1.4790065609425334 -956.9356632228915 -159133.55185745144 -779169.2346182506 -238654.4156782438 
8.693910256410257e-05 -1164349.8174048706 -1.4631651330271036 -0.0018460174335135052 1.46131911559359 -1467.851115921154 -159122.14525353094 -765146.981960918 -238612.8390745005 
8.713942307692308e-05 -1150601.0428856544 -1.4458879134169305 -0.0024761210845932495 1.4434117923323373 -1969.2859197784383 -159110.9503225612 -750948.7622566695 -238572.04438664537 
8.73397435897436e-05 -1136669.9923145073 -1.428381638964489 -0.003094165045250248 1.4252874739192387 -2461.1240996004603 -159099.96965380292 -736576.8581014606 -238532.04045964338 
8.754006410256411e-05 -1122558.872622243 -1.4106490829808316 -0.003700005518069493 1.406949077462762 -2943.251222718845 -159089.2058020773 -722033.579582093 -238492.83601535365 
8.774038461538462e-05 -1108269.9192658863 -1.3926930546241048 -0.004293500663987903 1.3883995539601168 -3415.554414845197 -159078.662016441 -707321.2605284243 -238454.44230617583 
8.794070512820514e-05 -1093805.3958745415 -1.374516398454534 -0.004874510633317136 1.3696418878212169 -3877.922384758648 -159068.3393080507 -692442.2717423852 -238416.862439347 
8.814102564102565e-05 -1079167.5938907815 -1.356121993983781 -0.005442897579241377 1.3506790964045396 -4330.245435047425 -159058.24087034026 -677399.0001124727 -238380.10747292126 
8.834134615384616e-05 -1064358.8322076518 -1.3375127552187882 -0.005998525682532199 1.331514229536256 -4772.4154817766985 -159048.36911638663 -662193.86198176 -238344.1856277285 
8.854166666666667e-05 -1049381.4568013067 -1.318691630200136 -0.0065412611730427134 1.3121503690270933 -5204.326071593458 -159038.72642286064 -646829.2993095804 -238309.1049972723 
8.874198717948719e-05 -1034237.8403593773 -1.2996616005350372 -0.007070972350876697 1.2925906281841606 -5625.872398572769 -159029.31512965157 -631307.7792842158 -238274.87354693725 
8.89423076923077e-05 -1018930.3819050797 -1.2804256809249763 -0.0075875298670782226 1.272838151057898 -6036.951527584077 -159019.82765694812 -615632.103607335 -238241.4991132125 
8.914262820512821e-05 -1003461.5064171744 -1.2609869186881368 -0.008090810259928752 1.252896108428208 -6437.465208390208 -159005.76346416492 -599809.2883752633 -238208.98936935584 
8.934294871794872e-05 -987833.6644458069 -1.2413483932766527 -0.008580688047351863 1.232767705229301 -6827.313582977099 -158992.07369391166 -583836.9257813279 -238177.3513875902 
8.954326923076924e-05 -972049.3317242928 -1.2215132157887625 -0.009057039897577033 1.2124561758911854 -7206.398504466272 -158978.7619086525 -567717.5784221872 -238146.59288898698 
8.974358974358975e-05 -956111.0087769189 -1.2014845284759579 -0.009519744648975797 1.191964783826982 -7574.623552900368 -158965.8314942798 -551453.8325349021 -238116.72119483657 
8.994391025641026e-05 -940021.2205228114 -1.18126550424519 -0.0099686833292316 1.1712968209159584 -7931.894050498433 -158953.28577550524 -535048.2972028621 -238087.7434939455 
9.014423076923077e-05 -923782.5158759444 -1.1608593461562253 -0.010403739174162444 1.1504556069820628 -8278.11707663493 -158941.1280153338 -518503.60394201917 -238059.6668419565 
9.034455128205129e-05 -907397.4673413537 -1.1402692869142323 -0.010824797646193388 1.1294444892680389 -8613.201482540098 -158929.3614145473 -501822.4062835822 -238032.49816068404 
9.05448717948718e-05 -890868.6706075899 -1.1194985883576438 -0.011231746452475934 1.1082668419051678 -8937.057905719323 -158917.9891111988 -485007.3793532068 -238006.24423746494 
9.074519230769231e-05 -874198.7441355288 -1.0985505409414402 -0.01162447556265145 1.0869260653787887 -9249.598784089247 -158907.01418011484 -468061.2194467998 -237980.91172452495 
9.094551282051282e-05 -857390.3287435482 -1.0774284632158675 -0.012002877226255836 1.0654255859896116 -9550.738369828396 -158896.4396324103 -450986.64360295027 -237956.5071383593 
9.114583333333334e-05 -840446.0871891879 -1.0561357013007358 -0.012366845989762667 1.0437688553109732 -9840.392742940112 -158886.26841501147 -433786.38917210675 -237933.03685912953 
9.134615384615385e-05 -823368.7037473054 -1.0346756283553142 -0.012716278713262141 1.021959349642052 -10118.479824525659 -158876.50341019034 -416463.21338251536 -237910.50713007405 
9.154647435897436e-05 -806160.8837848475 -1.0130516440439727 -0.013051074586773133 1.0000005694571996 -10384.919389765402 -158867.14743510843 -399019.8929030397 -237888.92405693393 
9.174679487179488e-05 -788825.3533322704 -0.9912671739976134 -0.013371135146185867 0.9778960388514276 -10639.633080606014 -158858.20324137132 -381459.22340290033 -237868.29360739276 
9.194711538461539e-05 -771364.8586516855 -0.9693256692709858 -0.01367636428883262 0.9556493049821533 -10882.544418151692 -158849.67351459386 -363784.01910840883 -237848.62161053118 
9.21474358974359e-05 -753782.1658018029 -0.947230605795979 -0.01396666828868403 0.933263937507295 -11113.578814757444 -158841.56087397493 -345997.112356775 -237829.91375629554 
9.234775641025641e-05 -736080.060199733 -0.9249854838309656 -0.01424195581116859 0.910743528019797 -11332.66358582251 -158833.8678718839 -328101.35314704623 -237812.17559498033 
9.254807692307693e-05 -718261.3461797335 -0.9025938274063064 -0.01450213792761299 0.8880916894786934 -11539.727961282093 -158826.5969934566 -310099.60868826986 -237795.412536725 
9.274839743589744e-05 -700328.8465489469 -0.8800591837660741 -0.014747128129301042 0.865312055636773 -11734.70309679553 -158819.7506562029 -291994.762944925 -237779.62985102358 
9.294871794871795e-05 -682285.4021402193 -0.8573851228061083 -0.014976842341148969 0.8424082804649594 -11917.522084629209 -158813.33120962395 -273789.7161797166 -237764.83266624957 
9.314903846153846e-05 -664133.8713620574 -0.8345752365084753 -0.015191198934994854 0.8193840375734804 -12088.119964232437 -158807.34093484154 -255487.38449379115 -237751.02596919227 
9.334935897435898e-05 -645877.1297458055 -0.8116331383724338 -0.015390118742500201 0.7962430196299336 -12246.433732504644 -158801.7820442369 -237090.69936445582 -237738.21460460816 
9.354967948717949e-05 -627518.069490119 -0.7885624628420029 -0.01557352506766159 0.7729889377743413 -12392.402353752293 -158796.65668110154 -218602.60718048047 -237726.4032747847 
9.375e-05 -609059.59900277 -0.7653668647301791 -0.015741343698930363 0.7496255210312488 -12525.966769333905 -158791.96691929817 -200026.06877502098 -237715.596539117 
9.395032051282051e-05 -590504.6424399196 -0.7420500186399677 -0.015893502920938527 0.7261565157190292 -12647.069906991686 -158787.71476293332 -181364.0589562963 -237705.79881369835 
9.415064102564103e-05 -571856.1392428644 -0.718615618382242 -0.01602993352582896 0.702585684856413 -12755.656689868312 -158783.90214604058 -162619.56603603298 -237697.01437092258 
9.435096153846154e-05 -553117.0436723921 -0.6950673763905968 -0.016150568824188152 0.6789168075664086 -12851.674045207395 -158780.5309322751 -143795.59135580962 -237689.24733910002 
9.455128205128205e-05 -534290.3243407558 -0.6714090231332105 -0.016255344655579807 0.6551536784776307 -12935.070912736319 -158777.60291461926 -124895.14881131504 -237682.5017020852 
9.475160256410257e-05 -515378.9637414012 -0.6476443065218825 -0.016344199398677532 0.6313001071232051 -13005.798252730077 -158775.11981509946 -105921.26437465349 -237676.78129891818 
9.495192307692308e-05 -496385.957776487 -0.6237769913182979 -0.01641707398099516 0.6073599173373028 -13063.80905375488 -158773.08328451414 -86876.9756147411 -237672.08982347688 
9.515224358974359e-05 -477314.31528227584 -0.5998108585376161 -0.01647391188821301 0.583336946649403 -13109.05834009026 -158771.49490217346 -67765.33121586876 -237668.43082414335 
9.535256410256412e-05 -458167.05755248136 -0.575749704849491 -0.01651465917309884 0.5592350456763922 -13141.503178828592 -158770.3561756494 -48589.39049452282 -237665.80770348056 
9.555288461538463e-05 -438947.2178596403 -0.5515973419766098 -0.016539264464021777 0.535058077512588 -13161.102686650793 -158769.66854053858 -29352.22291452833 -237664.2237179226 
9.575320512820514e-05 -419657.84097458917 -0.5273575960908492 -0.01654767897305826 0.5108099171177909 -13167.818036277262 -158769.43336023527 -10056.907600600294 -237663.68197747634 
9.595352564102565e-05 -400301.9826841097 -0.503034307207131 -0.016547941650178356 0.4864863655569527 -13168.046424174441 -158769.4260014648 -342.0337148154824 -228022.476543655 
9.615384615384617e-05 -380882.70930685254 -0.47863132857511387 -0.01654817984190109 0.46208314873321277 -13168.255390607173 -158769.4193451454 -312.94812966215665 -208632.0864414378 
9.635416666666668e-05 -361403.09720755887 -0.45415252606874595 -0.016548393476284413 0.43760413259246156 -13168.444875249359 -158769.41337508618 -283.77220013563146 -189181.4667570877 
9.655448717948719e-05 -341866.232309718 -0.42960177757385265 -0.016548582485276613 0.413053195088576 -13168.614820861187 -158769.4080931889 -254.51054827109516 -169673.69884739682 
9.67548076923077e-05 -322275.2096067025 -0.4049829723738109 -0.016548746804721338 0.3884342255690896 -13168.765173293616 -158769.40809318871 -225.16780280612102 -150111.86853741403 
9.695512820512822e-05 -302633.13267146127 -0.38030001053341117 -0.016548886374385983 0.36375112415902516 -13168.895881511424 -158769.40350124615 -195.74862699256664 -130499.08466171112 
9.715544871794873e-05 -282943.11316485994 -0.3555568022810198 -0.01654900113795212 0.3390078011430677 -13169.006897586138 -158769.39960094163 -166.25767348926433 -110838.44899284292 
9.735576923076924e-05 -263208.27034273325 -0.3307572673891228 -0.016549091043031112 0.3142081763460917 -13169.098176708892 -158769.39639384887 -136.69961423690782 -91133.07615793857 
9.755608974358976e-05 -243431.7305617399 -0.3059053345533648 -0.016549156041172377 0.2893561785121925 -13169.169677197544 -158769.39388143193 -107.0791318069552 -71386.08787130348 
9.775641025641027e-05 -223616.62678410078 -0.2810049407701846 -0.016549196087871084 0.26445574468231353 -13169.221360503272 -158769.39206504475 -77.40091865983936 -51600.61243989292 
9.795673076923078e-05 -203766.09808126255 -0.2560600307131007 -0.01654921114257519 0.2395108195705255 -13169.253191216681 -158769.39094593108 -47.66967640156981 -31779.784267713218 
9.81570512820513e-05 -183883.2891366291 -0.2310745561078247 -0.01654920116869187 0.21452535493913283 -13169.265137073411 -158769.3905252241 -17.89011503893896 -11926.74335929264 
9.83573717948718e-05 -163971.34974737227 -0.20605247510621894 -0.016549176146610868 0.18950329895960807 -13169.265137073411 -150802.08461029886 0.0 0.0 
9.855769230769232e-05 -144033.43432546413 -0.18099775165927443 -0.01654915109188742 0.164448600567387 -13169.265137073411 -130864.16918839072 0.0 0.0 
9.875801282051283e-05 -124072.7013979424 -0.15591435488912636 -0.01654912600849065 0.1393652288806357 -13169.265137073411 -110903.43626086898 0.0 0.0 
9.895833333333334e-05 -104092.31310655254 -0.1308062584602856 -0.01654910090039422 0.11425715755989138 -13169.265137073411 -90923.04796947913 0.0 0.0 
9.915865384615386e-05 -84095.43470680855 -0.10567743995013995 -0.016549075771575713 0.08912836417856423 -13169.265137073411 -70926.16956973514 0.0 0.0 
9.935897435897437e-05 -64085.234066555015 -0.08053188021882864 -0.01654905062601598 0.06398282959281265 -13169.265137073411 -50915.968929481605 0.0 0.0 
9.955929487179488e-05 -44064.88116412218 -0.0553735627786054 -0.01654902546769854 0.038824537310906855 -13169.265137073411 -30895.616027048767 0.0 0.0 
9.97596153846154e-05 -24037.547586139706 -0.030206473162772626 -0.016549000300608924 0.013657472862163702 -13169.265137073411 -10868.282449066295 0.0 0.0 
9.995993589743591e-05 -4006.406025101363 -0.005034598294302531 -0.016548975128734055 -0.011514376834431524 -13169.265137073411 9162.859111972048 0.0 0.0 
0.00010016025641025642 16025.370223237114 0.020138074145751337 -0.016548949956061616 -0.03668702410181295 -13169.265137073411 29194.635360310524 0.0 0.0 
0.00010036057692307693 36054.6077625839 0.04530755634999805 -0.016548924786579412 -0.06185648113657746 -13169.265137073411 49223.87289965731 0.0 0.0 
0.00010056089743589745 56078.133598817636 0.07046986101642898 -0.016548899624274745 -0.08701876064070373 -13169.265137073411 69247.39873589105 0.0 0.0 
0.00010076121794871796 76092.77564266125 0.09562100198009638 -0.01654887447313378 -0.11216987645323015 -13169.265137073411 89262.04077973466 0.0 0.0 
0.00010096153846153847 96095.36321218144 0.12075699484457283 -0.016548849337140917 -0.13730584418171377 -13169.265137073411 109264.62834925485 0.0 0.0 
0.00010116185897435898 116082.72753510199 0.1458738576131768 -0.016548824220278147 -0.16242268183345496 -13169.265137073411 129251.9926721754 0.0 0.0 
0.0001013621794871795 136051.7022507777 0.17096761131977165 -0.016548799126524443 -0.18751641044629608 -13169.265137073411 149220.9673878511 0.0 0.0 
0.00010156250000000001 155999.12391181587 0.19603428065912185 -0.01654876099079049 -0.21258304164991235 -13169.254737031837 158769.40203910202 15.575102261226693 10383.401507484465 
0.00010176282051282052 175921.83248521405 0.2210698946166411 -0.01654869784799854 -0.23761859246463962 -13169.22441227279 158769.4031048134 45.41435915028473 30276.239433523162 
0.00010196314102564103 195816.6718529706 0.24607048709747828 -0.0165486097371656 -0.2626190968346439 -13169.174190688926 158769.4048693524 75.21184399546748 50141.22933031166 
0.00010216346153846155 215680.49031207518 0.271032097554824 -0.01654849670126404 -0.287580594256088 -13169.104103324895 158769.40733162875 104.96283637110031 69975.22424740023 
0.00010236378205128206 235510.14107378726 0.29595077161732236 -0.016548358787214775 -0.31249913040453714 -13169.014184372427 158769.41049044154 134.66262321675205 89775.0821445014 
0.00010256410256410257 255302.48276214994 0.32082256171552204 -0.016548196045879846 -0.3373707577614019 -13168.904471164906 158769.41434447956 164.30649958387707 109537.66638925142 
0.00010276442307692308 275054.3799116383 0.3456435277072395 -0.01654800853206094 -0.36219153623930045 -13168.775004176703 158769.42413243602 193.88976153276923 129259.8410218462 
0.0001029647435897436 294762.70346387767 0.37040973750175393 -0.01654779630447182 -0.3869575338062258 -13168.625827001732 158769.43006318205 223.40773723569245 148938.49149046166 
0.00010316506410256411 314424.33126334223 0.3951172676827198 -0.01654755942574704 -0.41166482710846686 -13168.456986360883 158769.43668280944 252.85574373473835 168570.49582315894 
0.00010336538461538462 334036.1485519511 0.4197622041296954 -0.01654729796242632 -0.4363095020921217 -13168.268532090071 158769.44398945867 282.2291159679218 188152.7439786146 
0.00010356570512820514 353595.0484625205 0.4443406426382326 -0.016547011984943998 -0.4608876546231766 -13168.06051713234 158769.4519811615 311.52320069669196 207682.1337977947 
0.00010376602564102565 373097.9325109311 0.4688486895383526 -0.01654670156761785 -0.48539539110597046 -13167.83299752948 158769.46065584102 340.7333572430647 227155.57149537653 
0.00010396634615384616 392541.711086998 0.493282462311392 -0.0165388991584217 -0.5098213614698137 -13161.643475160568 158769.67871273856 9269.42869968059 237664.2471497394 
0.00010416666666666667 411923.30394390435 0.5176380902050421 -0.01651485164141757 -0.5341529418464597 -13142.526431634911 158770.35076096392 28629.684384025757 237665.7952305496 
0.00010436698717948719 431239.6406861862 0.5419117148465699 -0.016474625832980563 -0.5583863406795504 -13110.535034717172 158771.47491490928 47910.316024006344 237668.38478198776 
0.0001045673076923077 450487.6612561289 0.5660994908540408 -0.016418291065544502 -0.5825177819195853 -13065.724454400253 158773.04923705978 67108.32508261602 237672.01139085338 
0.00010476762820512821 469664.31641853484 0.5901975864454965 -0.01634591917666976 -0.6065435056221662 -13008.151854206253 158775.0717198942 86220.72605053376 237676.67050231315 
0.00010496794871794872 488766.5682437811 0.6142021840459828 -0.016257584497713994 -0.6304597685436968 -12937.876382171378 158777.5402862017 105244.54691943171 237682.35742031908 
0.00010516826923076924 507791.39058908005 0.6381094808923197 -0.016153363842107478 -0.6542628447344272 -12854.95916151623 158780.45278940938 124176.82965314762 237689.0673080393 
0.00010536858974358975 526735.7695778795 0.6619156896355329 -0.016033336493234983 -0.677949026128768 -12759.463281002969 158783.80701392092 143014.6306566601 237696.79518830142 
0.00010556891025641026 545596.7040773134 0.6856170389408369 -0.015897584191925954 -0.7015146231327629 -12651.453784980815 158787.60067546624 161755.02124278003 237705.53594404797 
0.00010576923076923077 564371.2061736272 0.709209774085071 -0.015746191123555207 -0.7249559652086263 -12530.99766312152 158791.8314214619 180395.0880964813 237715.2843188055 
0.00010596955128205129 583056.3016455335 0.732690157551537 -0.015579243904755895 -0.7482694014562928 -12398.163839846393 158796.4968313825 198931.93373683144 237726.034917166 
0.0001061698717948718 601649.0304353682 0.7560544696220698 -0.015396831569747065 -0.7714513011918168 -12253.023163446558 158801.59441714257 217362.67697639082 237737.78220528134 
0.00010637019230769231 620146.4471180295 0.779299008966325 -0.015199045556277881 -0.7944980545226029 -12095.648394898168 158807.12162348966 235684.45337806665 237750.52051137132 
0.00010657051282051283 638545.6213675708 0.802420093228116 -0.014985979691190695 -0.8174060729193067 -11926.114196374336 158813.07582840743 253894.4157092932 237764.24402624456 
0.00010677083333333334 656843.6384214353 0.8254140596087886 -0.0147577301756053 -0.8401717897843939 -11744.497119455582 158819.45434353 271989.7343935276 237778.94680383318 
0.00010697115384615385 675037.5995421967 0.8482772654474616 -0.014514395569726711 -0.8627916610171883 -11550.875593040699 158826.2544145662 289967.5979589302 237794.62276174105 
0.00010717147435897436 693124.6224767719 0.8710060887980903 -0.01425607677727884 -0.8852621655753691 -11345.32991095991 158833.4732217351 307825.21348419134 237811.26568180547 
0.00010737179487179488 711101.8419130251 0.893596929003252 -0.013982877029566526 -0.9075798060328186 -11127.942219292287 158841.10788021062 325559.8070414339 237828.86921067297 
0.00010757211538461539 728966.4099336825 0.9160462072645531 -0.013694901869168481 -0.9297411091337215 -10898.79650338944 158849.1554405779 343168.6241361046 237847.42686038947 
0.0001077724358974359 746715.4964674999 0.9383503672095811 -0.013392259133263671 -0.9517426263428448 -10657.978574607518 158857.61288929894 360648.9301438047 237866.93200900377 
0.00010797275641025641 764346.2897375885 0.9605058754552894 -0.013075058936593829 -0.9735809343918832 -10405.576056749636 158866.47714918863 377998.0107439633 237887.37790118626 
0.00010817307692307693 781855.9967068575 0.9825092221677556 -0.012743413654064726 -0.9952526358218203 -10141.678372220847 158875.74507990154 395213.1723503152 237908.75764886156 
0.00010837339743589744 799241.8435204785 1.0043569216181993 -0.012397437902989021 -1.0167543595211883 -9866.376727897868 158885.41347842722 412291.74253809295 237931.06423185611 
0.00010857371794871795 816501.0759453187 1.02604551273519 -0.012037248524973442 -1.0380827612601633 -9579.764100715793 158895.47907959705 429231.07046787697 237954.29049856047 
0.00010877403846153846 833630.9598062591 1.0475715596529407 -0.011662964567453197 -1.059234524220394 -9281.935222974056 158905.93855660025 446028.5273060266 237978.4291666064 
0.00010897435897435898 850628.7814193298 1.0689316522556018 -0.011274707264876524 -1.0802063595204783 -8972.986567363996 158916.78852150938 462681.50664162514 238003.4728235593 
0.00010917467948717949 867491.8480216225 1.090122406717505 -0.010872600019542347 -1.1009950067370473 -8653.016331720364 158928.02552581602 479187.424899901 238029.41392762592 
0.000109375 884217.4881978576 1.1111404660392037 -0.010456768382094101 -1.1215972344212979 -8322.124423499208 158939.64606097562 495543.72175200377 238056.24480837744 
0.00010957532051282051 900803.0523035973 1.1319825005792974 -0.010027340031672768 -1.1420098406109702 -7980.412443984565 158951.64655896253 511747.86052113137 238083.957667488 
0.00010977564102564103 917245.9128849834 1.1526452085818908 -0.00958444475573229 -1.162229653337623 -7627.9836722264945 158964.0233928339 527797.3285848866 238112.54457948924 
0.00010997596153846155 933543.4650949903 1.1731253166996725 -0.009128214429520541 -1.182253531129193 -7264.943048712942 158976.77287730295 543689.6377738594 238141.9974925409 
0.00011017628205128207 949693.1271060624 1.1934195805124492 -0.008658782995229253 -1.2020783635076784 -6891.397158778179 158989.8912693219 559422.3247663018 238172.3082292168 
0.00011037660256410258 965692.3405191374 1.2135247850411421 -0.008176286440815746 -1.2217010714819578 -6507.454215750064 159003.37476867333 574992.951478906 238203.46848730822 
0.00011057692307692309 981538.5707689377 1.233437745257088 -0.007680862778500456 -1.2411186080355885 -6113.224043839299 159017.21951857163 590399.1054535632 238235.4698406423 
0.0001107772435897436 997229.3075254827 1.2531553065865972 -0.007172648741779325 -1.2603279553283766 -5708.815449703191 159027.50865703146 605642.3105782359 238268.30373991854 
0.00011097756410256412 1012762.0650917869 1.2726743454107143 -0.006651785163902982 -1.2793261305746173 -5294.340502508058 159036.76273737918 620717.680919431 238301.96193748465 
0.00011117788461538463 1028134.382797625 1.291991769560038 -0.006118415894326416 -1.2981101854543644 -4869.913671666814 159046.2390225653 635621.6218678482 238336.4355788784 
0.00011137820512820514 1043343.8253893581 1.3111045188045918 -0.005572686718829144 -1.3166772055234208 -4435.650967497424 159055.934903663 650351.825764078 238371.71568911453 
0.00011157852564102565 1058387.9834157086 1.3300095653386024 -0.005014745336530433 -1.3350243106751327 -3991.6699229325823 159065.84775652806 664906.0123403082 238407.7932418049 
0.00011177884615384617 1073264.4736094754 1.3487039142601778 -0.004444741336527917 -1.3531486555967056 -3538.089574929662 159075.9749234371 679281.9291691744 238444.65909179352 
0.00011197916666666668 1087970.9392650786 1.3671846040457432 -0.0038628261714537945 -1.3710474302171969 -3075.0304434277714 159086.3129985911 693477.3553372324 238482.30137268308 
0.00011217948717948719 1102505.0506119037 1.3854487070191999 -0.003269153141809899 -1.3887178601610097 -2602.614518882357 159096.86067368044 707490.0885992135 238520.71585789204 
0.0001123798076923077 1116864.5051833822 1.4034933298157253 -0.0026638773634815372 -1.4061572071792068 -2120.965236413881 159107.61449258507 721317.9654247903 238559.8905024207 
0.00011258012820512822 1131047.0281817429 1.4213156138401324 -0.0020471557459259522 -1.4233627695860582 -1630.2074584510976 159118.57166752452 734958.8482770652 238599.81569560437 
0.00011278044871794873 1145050.3728383826 1.4389127357197267 -0.0014191469673495757 -1.4403318826870763 -1130.4674549780814 159129.7293792935 748410.6292011896 238640.48171287758 
0.00011298076923076924 1158872.320769796 1.456281907751578 -0.0007800114496046316 -1.4570619192011827 -621.872883557913 159141.0847777077 761671.2301588446 238681.8787168015 
0.00011318108974358976 1172510.6823289983 1.4734203783441349 -0.00012991133280906386 -1.473550289676944 -104.55276913619231 159152.6349820546 774738.6033579696 238723.99675811044 
0.00011338141025641027 1185963.29695242 1.4903254324531412 0.0005310630810425057 -1.4897943693720987 421.4210303317109 159145.50779581256 787698.3620831324 238698.00604314325 
0.00011358173076923078 1199228.0335021669 1.5069943920117368 0.001202765711259851 -1.505791626300477 955.9322695409904 159133.57378376625 800484.0318398176 238654.49560904206 
0.0001137820512820513 1212302.7906036393 1.5234246163547194 0.0018850308119401913 -1.5215395855427791 1498.8490540625025 159121.45211030706 813072.1764994173 238610.31293985253 
0.00011398237179487181 1225185.4969784196 1.5396135026368651 0.0025776909989230334 -1.5370358116379421 2050.0381857516386 159109.14574933867 825460.8436176503 238565.469425679 
0.00011418269230769232 1237874.111772409 1.5555584862452763 0.0032805772762877494 -1.5522779089689884 2609.36518383412 159096.65770337987 837648.1123283247 238519.97655687024 
0.00011438301282051283 1250366.6248791304 1.5712570412056563 0.00399351906310684 -1.5672635221425495 3176.6943061952684 159083.99100310938 849632.0936480558 238473.84592177 
0.00011458333333333334 1262661.0572581666 1.586706680582471 0.004716344220450727 -1.5819903363620202 3751.888570869438 159071.14870688622 861410.930776036 238427.08920437508 
0.00011478365384615386 1274755.4612486763 1.601904956872924 0.005448879075140269 -1.5964560777977836 4334.809774941371 159058.1347998432 872982.795218127 238379.72145576478 
0.00011498397435897437 1286647.9208779384 1.6168494623946852 0.006190948457698493 -1.6106585139369867 4925.318524746951 159044.95060665114 884345.9037088377 238331.7480377026 
0.00011518429487179488 1298336.5521648796 1.6315378296673149 0.006942375719670103 -1.6245954539476448 5523.274249655341 159031.60015358194 895498.4936228062 238283.18413883622 
0.0001153846153846154 1309819.5034185296 1.6459677317873136 0.007702984010143773 -1.63826474777717 6128.536217893859 159016.60176447406 906440.3236340048 238234.04180215695 
0.00011558493589743591 1321094.9555313569 1.6601368827967382 0.008472599136612432 -1.6516642836601259 6740.965813150247 158995.0948685764 917174.5618559684 238184.33299366184 
0.00011578525641025642 1332161.1222674593 1.6740430380453537 0.00925104026458947 -1.6647919977807641 7360.419133554713 158973.34118115157 927693.2926377287 238134.06931502427 
0.00011598557692307693 1343016.2505455255 1.6876839945462128 0.010038125195292399 -1.6776458693509204 7986.751191531058 158951.3459403771 937994.8900253755 238083.2633882419 
0.00011618589743589745 1353658.6207165641 1.70105759132466 0.010833670394899408 -1.6902239209297605 8619.815937078056 158929.11427514325 948077.7629311852 238031.92757315756 
0.00011638621794871796 1364086.5468363175 1.7141617097606578 0.011637491023610455 -1.7025242187370473 9259.466280895269 158906.65135083534 957940.3549006588 237980.07430392804 
0.00011658653846153847 1374298.376932356 1.7269942739244266 0.012449400964915583 -1.714544872959511 9905.554117673817 158883.96236851695 967581.1443595547 237927.71608661054 
0.00011678685897435898 1384292.493265771 1.7395532509052978 0.01326921285506592 -1.7262840380502318 10557.930349548396 158861.05256410665 976998.6448553705 237874.86549674554 
0.0001169871794871795 1394067.312587463 1.751836651133776 0.014096738112742608 -1.7377399130210334 11216.444909706832 158837.9272075477 986191.4052932718 237821.5351769369 
0.00011718750000000001 1403621.2863889488 1.7638425286967108 0.014931786968918963 -1.7489107417277918 11880.946786153407 158814.59160197456 995158.0101663914 237767.73783442946 
0.00011738782051282052 1412952.901147677 1.775568981645571 0.015774168496911163 -1.7597948131486598 12551.28404562222 158791.05108287255 1003897.0797804963 237713.48623868616 
0.00011758814102564103 1422060.6785668004 1.7870141522977505 0.016623690642612675 -1.7703904616551378 13227.303857636756 158767.31101723318 1012407.2704729675 237658.79321896294 
0.00011778846153846155 1430943.1758093592 1.7981762275308524 0.01748016025490759 -1.7806960672759449 13908.85251871185 158743.3768027043 1020687.2748260588 237603.67166188435 
0.00011798878205128206 1439598.9857268557 1.8090534390699229 0.018343383116258122 -1.7907100559536648 14595.775476694225 158719.2538667349 1028735.821874407 237548.13450901952 
0.00011818910256410257 1448026.7370821713 1.8196440637675793 0.019213163973461334 -1.8004308997941179 15287.917355237734 158694.94766571652 1036551.677306758 237492.19475445902 
0.00011838942307692309 1456225.0947667968 1.8299464238769878 0.020089306568570244 -1.8098571173084175 15985.121978409394 158670.46368411812 1044133.6436618762 237435.86544239317 
0.0001185897435897436 1464192.7600123375 1.8399588873176491 0.020971614923755044 -1.818987272393894 16687.233393150265 158644.3122385661 1051482.0547159284 237379.1596646929 
0.00011879006410256411 1471928.4705962567 1.849679867933944 0.021859897326680144 -1.8278199706072638 17394.09904074071 158610.28732663346 1058601.9938314555 237322.09039742703 
0.00011899038461538462 1479431.001041843 1.859107825746419 0.022753954738431094 -1.836353871007988 18105.560532112308 158576.04095993936 1065484.7294781017 237264.6700716898 
0.00011919070512820514 1486699.162812341 1.8682412671957385 0.023653587238263395 -1.844587679957475 18821.458776420925 158541.58104184456 1072129.2106765844 237206.9123174911 
0.00011939102564102565 1493731.8044992427 1.8770787453792985 0.024558594055816632 -1.852520151323482 19541.634006681787 158506.91526274686 1078534.4248386675 237148.83039114645 
0.00011959134615384616 1500527.8120046838 1.8856188602804322 0.02546877360291194 -1.8601500866775202 20265.925805072882 158472.05134436977 1084699.3972705067 237090.43758473423 
0.00011979166666666667 1507086.108717946 1.8938602589902112 0.026383923505479155 -1.867476335484732 20994.173128341685 158436.9970385409 1090623.1913273612 237031.74722370217 
0.00011999198717948719 1513405.6556860064 1.9018016359217607 0.0273038406356088 -1.874497795286152 21726.214333311138 158401.76012596232 1096304.9085622528 236972.7726644802 
0.0001201923076923077 1519485.451778126 1.9094417330170914 0.028228321143723662 -1.8812134118733677 22461.88720248085 158366.34841498057 1101743.6888685643 236913.52729210022 
0.00012039262820512821 1525324.5338444493 1.9167793399463993 0.02915716049086495 -1.8876221794555343 23201.028969719475 158330.76974034752 1106938.7106165595 236854.0245178231 
0.00012059294871794872 1530921.9768685838 1.9238132942998025 0.03009015348108782 -1.8937231408187147 23943.476346044117 158295.0319619812 1111889.1907837854 236794.27777677317 
0.00012079326923076924 1536276.8941141395 1.93054248177149 0.031027094293961235 -1.8995153874775288 24689.065545482787 158259.14296372072 1116594.385079354 236734.30052558196 
0.00012099358974358975 1541388.4372652043 1.936965836336247 0.03196777651716691 -1.90499805981908 25437.632311015685 158223.1106520763 1121053.5880620726 236674.10624003963 
0.00012119391025641026 1546255.7965607299 1.943082340418329 0.032911993179192175 -1.910170347239137 26189.011940591274 158186.9429549789 1125266.133252403 236613.7084127568 
0.00012139423076923077 1550878.2009228175 1.9488910250526714 0.03385953678211164 -1.9150314882705597 26943.039313212965 158150.64782052278 1129231.3932382464 236553.12055083524 
0.00012159455128205129 1555254.918078866 1.9543909700383846 0.03481020444294016 -1.9195807655954444 27699.552980301814 158108.14109275374 1132954.8678322607 236492.3561735499 
0.0001217948717948718 1559385.2546775816 1.9595813040845356 0.03576379017258521 -1.9238175139119504 28458.38902147577 158062.58223647787 1136432.855262119 236431.42815750875 
0.00012199519230769231 1563268.5563988113 1.9644612049481707 0.03672008510872695 -1.9277411198394436 29219.38122986979 158016.89382622205 1139661.931290885 236370.35005183457 
0.00012219551282051283 1566904.208057205 1.9690298995645792 0.03767887999264114 -1.931351019571938 29982.363083130796 157971.08597627818 1142641.6234436855 236309.13555411075 
0.00012239583333333335 1570291.6336996693 1.9732866641697582 0.03863996520257318 -1.9346466989671849 30747.167769975826 157925.16870163777 1145371.4990190372 236247.79820901825 
0.00012259615384615385 1573430.2966966077 1.9772308244150687 0.0396031307869406 -1.937627693628128 31513.628216613622 157879.1520330517 1147851.1648848453 236186.3515620972 
0.00012279647435897438 1576319.6998269353 1.9808617554740673 0.04056816649758887 -1.9402935889764785 32281.577113208747 157833.04601543932 1150080.2675407885 236124.80915749862 
0.00012299679487179488 1578959.3853568453 1.9841788821414883 0.0415348618230926 -1.9426440203183957 33050.84694038178 157786.8607062986 1152058.4931744155 236063.18453574937 
0.0001231971153846154 1581348.9351123245 1.9871816789243686 0.04250300602210054 -1.944678672902268 33821.26999574437 157740.606174113 1153785.5677109368 236001.49123153047 
0.0001233974358974359 1583487.9705453964 1.9898696701252914 0.04347238815671499 -1.9463972819685764 34592.67842046167 157694.29249675572 1155261.2568567093 235939.74277146964 
0.00012359775641025643 1585376.1527940938 1.99224242991775 0.04444279712590442 -1.9477996327918454 35364.904225841274 157647.92975989496 1156485.3661364093 235877.95267194815 
0.00012379807692307693 1587013.1827361376 1.9942995824136025 0.04541402169893997 -1.9488855607146625 36137.77931994104 157601.52805539477 1157457.7409238797 235816.13443692203 
0.00012399839743589745 1588398.8010363255 1.9960408017226223 0.046385850548854496 -1.9496549511737677 36911.135534195 157555.0974797178 1158178.2664666544 235754.30155575843 
0.00012419871794871795 1589532.7881876137 1.9974658120041233 0.04735807228591493 -1.9501077397182085 37684.804650049744 157508.64813232515 1158646.8679041513 235692.46750108764 
0.00012439903846153848 1590414.9645458919 1.998574387510658 0.0483304808272427 -1.9502439066834154 38458.622671976875 157455.82650925615 1158869.869637989 235630.6457266699 
0.00012459935897435898 1591045.1903584416 1.9993663526237817 0.049302866243373815 -1.9500634863804078 39232.42254338962 157401.231399921 1158842.6874278113 235568.84898731945 
0.0001247996794871795 1591423.3657860751 1.9998415818818704 0.05027501715177973 -1.9495665647300906 40006.03605134809 157346.64937247685 1158563.5895185263 235507.0908437237 
0.000125 1591549.4309189534 2.0 0.05124672223947576 -1.9487532777605243 40779.29503821378 157292.09237472853 1158032.6587301309 235445.3847758803 


==> data/cell_dynamic_f1000_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.003205128205128e-06 20031.522372613887 0.025172353410409347 2.5172353410409346e-08 -0.025172328238055937 0.0 20031.522372613887 0.0 0.0 
4.006410256410256e-06 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
6.009615384615385e-06 60081.87419624859 0.07550110983553629 7.550110983553628e-08 -0.07550103433442645 0.0 60081.87419624859 0.0 0.0 
8.012820512820513e-06 80094.35894590308 0.10064953986337322 1.006495398633732e-07 -0.10064943921383335 0.0 80094.35894590308 0.0 0.0 
1.0016025641025641e-05 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
1.201923076923077e-05 120078.09492225993 0.15089458434593186 1.5089458434593186e-07 -0.1508944334513475 0.0 120078.09492225993 0.0 0.0 
1.4022435897435897e-05 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
1.6025641025641026e-05 159985.74372882798 0.20104401487103413 2.114851651205485e-07 -0.201043803385869 0.008308811677688628 159154.93933447902 1.2443276368506488 829.5517579004327 
1.8028846153846152e-05 179903.13081645372 0.22607294165230982 4.972673479067797e-07 -0.2260724443849619 0.2158098672812198 159154.93425704268 31.075358087184853 20716.905391456574 
2.0032051282051282e-05 199792.01798864987 0.2510660543836089 1.0329652016116245e-06 -0.2510650214184073 0.6222161936195751 159154.92473940246 60.863411432432024 40575.60762162136 
2.2035256410256412e-05 219649.25448533898 0.27601939370304635 1.8181745523645996e-06 -0.276017575528494 1.2272093097875714 159154.9107887392 90.60376907731901 60402.5127182127 
2.403846153846154e-05 239471.69456048388 0.300929006549566 2.8524517022754993e-06 -0.3009261540978637 2.0304392776189792 159154.892412936 120.29171998243174 80194.47998828784 
2.6041666666666665e-05 259256.19798043117 0.3257909467891774 4.135313499724158e-06 -0.3257868114756777 3.0315247571230506 159154.86962057697 149.92256141052982 99948.37427368657 
2.8044871794871795e-05 278999.63052138104 0.35060127584009493 5.666237415900386e-06 -0.35059560960267905 4.230053066895656 159154.84242094576 179.4915996715452 119661.06644769685 
3.0048076923076925e-05 298698.8644659048 0.3753560632966799 7.444661627581965e-06 -0.3753486186350523 5.625580249495467 159154.81082402414 208.99415086614744 139329.43391076502 
3.205128205128205e-05 318350.77909843234 0.40005138755208886 9.469985106137595e-06 -0.4000419175669827 7.217631141774836 159154.77484049054 238.42554162775835 158950.36108517228 
3.405448717948718e-05 337952.26119963004 0.42468333641952666 1.17415677127407e-05 -0.42467159485181394 9.00569945015423 159154.7344817181 267.7811098628983 178520.73990859892 
3.6057692307692304e-05 357500.20553959074 0.44924800775200774 1.425873029977898e-05 -0.449233749021708 10.989247830828278 159154.68975977317 297.0562054897454 198037.47032649702 
3.806089743589744e-05 376991.515369759 0.4737415100605274 1.702075481844367e-05 -0.47372448930570893 13.167707974890744 159154.64068741316 326.2461911747942 217497.46078319615 
4.0064102564102564e-05 396423.10291351145 0.4981599631305432 2.0026884432481415e-05 -0.49813993624611075 15.540480698364911 159154.58727808463 355.3464430674914 236897.628711661 
4.206730769230769e-05 415791.88985531725 0.5224994986366724 0.000169278541668416 -0.5223302200950041 134.29192573164934 159151.9355536999 17784.216408184693 238721.445967701 
4.4070512820512824e-05 435094.8078283987 0.5467562607555041 0.000478649551192422 -0.5462776112043117 380.4624960596235 159146.43901953235 36866.504612317316 238701.40170048943 
4.607371794871795e-05 454328.79890081583 0.570926406776431 0.0009466123928281332 -0.5699797943836029 752.8366315909528 159138.1248146239 55766.750537171916 238671.08691742906 
4.807692307692308e-05 473490.81605989905 0.595006107710406 0.0015716231705636054 -0.5934344845398424 1250.1857407344546 159127.02036907908 74483.00258533089 238630.60736475463 
5.0080128205128203e-05 492577.82369495026 0.6189915488965216 0.0023521217898623803 -0.6166394271066593 1871.2683414984176 159113.1534007985 93013.33029041118 238580.07166224218 
5.208333333333333e-05 511586.79807813937 0.6428789306063231 0.0032865321384971274 -0.6395923984678259 2614.8302053931043 159096.55191226577 111355.82473686837 238519.59122361214 
5.408653846153846e-05 530514.7278435171 0.6666644686457527 0.004373262270877683 -0.662291206374875 3479.604504114014 159077.24418727309 129508.59897644313 238449.28017568684 
5.608974358974359e-05 549358.6144640697 0.6903443949546356 0.005610704595843982 -0.6847336903587916 4464.311958982418 159055.2587875845 147469.7884410923 238369.25527641052 
5.8092948717948716e-05 568115.4727267405 0.7139149582036082 0.00699723606789309 -0.7069177221357151 5567.660993118678 159030.62454953836 165237.5513522463 238279.63583183722 
6.009615384615385e-05 586782.3312053416 0.7373724243883977 0.008531301094439945 -0.7288411232939578 6788.41370700957 158993.45278539706 182819.92643229957 238180.5382806354 
6.209935897435898e-05 605356.2327312814 0.7607130774213547 0.01021130573387211 -0.7505017716874827 8125.301683910753 158946.504694707 200212.34342072118 238072.0829319425 
6.41025641025641e-05 623834.234862034 0.7839332197201503 0.012035593162205224 -0.771897626557945 9577.00646681149 158895.5245891232 217407.3082872148 237954.3955188845 
6.610576923076923e-05 642213.4103472746 0.8070291727935381 0.014002491689659613 -0.7930266811038785 11142.197768849988 158840.55918540107 234403.04939328565 237827.6039997379 
6.810897435897436e-05 660490.8475926105 0.8299972778240964 0.016110314968536727 -0.8138869628555596 12819.53363873591 158781.65560889244 251197.81987411572 237691.8384708664 
7.011217948717948e-05 678663.651120829 0.8528338962478492 0.018357362204305398 -0.8344765340435438 14607.66062872719 158718.86138866865 267789.8980210944 237547.2310823388 
7.211538461538461e-05 696728.9420305938 0.8755354103306809 0.020741918369887043 -0.8547934919607939 16505.21396515249 158652.22445153305 284177.58766305324 237393.91595085498 
7.411858974358975e-05 714683.8584525157 0.8980982237414523 0.02326246486310931 -0.874835758878343 18510.985184453617 158556.55988108902 300384.29780253535 237232.0155844376 
7.612179487179488e-05 732525.5560025239 0.920518762121723 0.025917276585010883 -0.8946014855367121 20623.60149796709 158454.86875945365 316385.41911177797 237061.66663332516 
7.8125e-05 750251.2082324682 0.9427934736519954 0.028704607239384394 -0.914088866412611 22841.67324876217 158348.10157155956 332178.42539907125 236883.00801307528 
8.012820512820513e-05 767858.0070778797 0.9649188296143866 0.03162269697385254 -0.933296132640534 25163.799992221673 158236.32572783914 347761.7011004952 236696.18025732378 
8.213141025641025e-05 785343.1633028194 0.9868913249516427 0.034669812345431296 -0.9522215126062114 27588.602299658036 158114.84451547835 363138.3935616697 236501.32292601324 
8.413461538461538e-05 802703.9069417425 1.0087074788224013 0.037844377969305176 -0.9708631008530961 30114.8265211843 157963.17490681203 378327.33941577317 236298.56609797303 
8.613782051282051e-05 819937.4877383127 1.0303638351526216 0.04114460319339836 -0.9892192319592232 32741.04770247962 157805.50171370257 393302.8841107875 236088.05421134306 
8.814102564102565e-05 837041.1755810913 1.0518569631830883 0.04456868455341417 -1.0072882786296742 35465.83069355145 157641.91110828053 408063.5007429143 235869.93303634506 
9.014423076923077e-05 854012.2609360374 1.0731834580129058 0.048114844055909885 -1.025068613956996 38287.76061346846 157467.92836102354 422612.2248067715 235644.3471547739 
9.21474358974359e-05 870848.055275746 1.0943399411388968 0.05178147109976232 -1.0425584700391344 41205.55578798699 157262.06329457893 436969.0053358943 235411.4308572859 
9.415064102564103e-05 887545.8915053613 1.1153230609908187 0.055566732065530935 -1.0597563289252878 44217.75707032642 157049.53744002315 451107.26404315373 235171.332951858 
9.615384615384615e-05 904103.1243850904 1.1361294934623116 0.05946878133467673 -1.0766607121276348 47322.89576509559 156830.454432489 465025.5709286311 234924.20325887474 
9.815705128205128e-05 920517.1309492593 1.1567559424374987 0.0634859162166705 -1.0932700262208281 50519.616915491126 156586.37180651014 478740.95948323497 234670.18274402307 
0.00010016025641025641 936785.3109218371 1.1771991403131494 0.06761637227676978 -1.1095827680363797 53806.516430154035 156323.30681721307 492246.0713159176 234409.41635855238 
0.00010216346153846153 952905.0871283672 1.197455848516328 0.0718582749743662 -1.1255975735419619 57182.102598150566 156053.143885797 505527.78451915976 234142.05612525984 
0.00010416666666666666 968873.905904238 1.217522858017441 0.07620983746862876 -1.1413130205488122 60644.953497858616 155764.1531171779 518596.5507402775 233868.248548924 
0.0001061698717948718 984689.2374992308 1.2373969898386075 0.08066932713905899 -1.1567276626995484 64193.69035484495 155448.57881803182 531458.8317022684 233588.1366240856 
0.00010817307692307693 1000348.5764782764 1.2570750955572643 0.0852348416496829 -1.1718402539075814 67826.79933923282 155125.50169328193 544094.401501928 233301.8739438337 
0.00011017628205128205 1015849.4421183624 1.2765540578049348 0.08990457911212911 -1.1866494786928057 71542.84655486299 154781.75689169858 556515.2310127763 233009.60765902454 
0.00011217948717948718 1031189.3788015251 1.2958307907610775 0.09467679652999517 -1.2011539942310825 75340.44497033783 154409.1141714754 568728.3387015136 232711.4809581982 
0.0001141826923076923 1046365.9564038627 1.314902240641933 0.09954956549649249 -1.2153526751454407 79218.06000918946 154028.6197799733 580711.6282184209 232407.64839627905 
0.00011618589743589743 1061376.7706805118 1.3337653861843017 0.10452114079584396 -1.2292442453884578 83174.30287384482 153617.28357090778 592486.9314107879 232098.2528249714 
0.00011818910256410256 1076219.4436465232 1.3524172391241647 0.10958972605186858 -1.242827513072296 87207.74405450813 153180.10854785994 604048.1512161398 231783.4398280153 
0.0001201923076923077 1090891.6239535776 1.3708548446700795 0.1147533688785737 -1.2561014757915057 91316.8298925693 152734.73461398995 615376.6951080341 231463.36433898422 
0.00012219551282051283 1105390.9872624818 1.3890752819712726 0.12001044409934607 -1.2690648378719265 95500.26711460241 152241.00117128645 626511.5583716802 231138.16060491273 
0.00012419871794871795 1119715.2366113865 1.4070756645803555 0.12535902858354347 -1.281716635996812 99756.52534263446 151733.49836007494 637417.2322300825 230807.98067859467 
0.00012620192307692308 1133862.102779666 1.4248531409105896 0.1307972738135224 -1.2940558670970672 104084.13357386185 151202.38886587927 648102.6087086159 230472.97163130902 
0.0001282051282051282 1147829.3446474045 1.4424048946876291 0.13632346930075404 -1.306081425386875 108481.73064564224 150630.20521097723 658584.1374698295 230133.27132095562 
0.00013020833333333333 1161614.7495504299 1.4597281453956712 0.1419356279962448 -1.3177925173994265 112947.7353152596 150049.12086491205 668828.8593218972 229789.03404836112 
0.00013221153846153846 1175216.13363084 1.476820148717939 0.14763207806117865 -1.3291880706567605 117480.81717650923 149420.58272392338 678874.3395407433 229440.39418966425 
0.00013421474358974358 1188631.3421829646 1.4936781969714308 0.15341087989025398 -1.3402673170811767 122079.43274114539 148775.74083211715 688688.6669599112 229087.50164979094 
0.0001362179487179487 1201858.2499947108 1.5102996195358673 0.1592701859292443 -1.351029433606623 126742.1117728841 148102.82627524761 698282.8117931917 228730.50015338737 
0.00013822115384615384 1214894.761684234 1.526681783276765 0.1652081813854257 -1.3614736018913391 131467.41010621318 147397.14267530874 707660.6783993631 228369.530503349 
0.00014022435897435896 1227738.8120318856 1.5428220929625727 0.17122288476486577 -1.3715992081977069 136253.7509188507 146677.91808793624 716802.4001006 228004.7429244987 
0.0001422275641025641 1240388.3663073804 1.5587179916758047 0.17731254645242342 -1.3814054452233813 141099.7419119481 145916.74061028077 725735.6111262674 227636.27265888415 
0.00014423076923076922 1252841.4205921346 1.5743669612181002 0.1834751367650859 -1.3908918244530142 146003.76791547213 145146.447362568 734426.9342877599 227264.27102633458 
0.00014623397435897437 1265096.002096724 1.5897665225091544 0.18970883283448842 -1.400057689674666 150964.3783373907 144341.73097261786 742901.0167865115 226888.87600020386 
0.0001482371794871795 1277150.1694734078 1.6049142359794468 0.19601163165455726 -1.4089026043248896 155979.97923646282 143523.5642848343 751136.3906450432 226510.23530706743 
0.00015024038461538462 1289002.0131236748 1.6198077019567163 0.2023816205869818 -1.4174260813697346 161049.04858386866 142680.64869047026 759143.8254675015 226128.49038183436 
0.00015224358974358975 1300649.655500757 1.6344445610461096 0.2088168258722408 -1.4256277351738689 166170.0157119937 141819.81750075007 766916.0371080055 225743.78518000786 
0.00015424679487179488 1312091.2514070692 1.6488224945039547 0.2153152742702452 -1.4335072202337096 171341.3103665425 140940.5909173293 774453.087465227 225356.26265797042 
0.00015625 1323324.9882865187 1.6629392246050905 0.22187500049146566 -1.441064224113625 176561.3686200477 140041.63148443657 781755.9240449435 224966.06413709105 
0.00015825320512820513 1334349.08651165 1.6767925150037002 0.2284939996853657 -1.4482985153183345 181828.5950633282 139127.32705932972 788819.8321456877 224573.33224330435 
0.00016025641025641026 1345161.799665568 1.6903801710875894 0.2351703202035312 -1.4552098508840583 187141.43662411603 138191.00563991768 795651.1521435871 224178.2052579472 
0.00016225961538461538 1355761.414818603 1.703700040325851 0.2419019254165887 -1.4617981149092625 192498.27260434322 137242.56043116143 802239.7563988217 223780.8253842768 
0.0001642628205128205 1366146.25279967 1.7167500126098671 0.2486868479999473 -1.4680631646099198 197897.53745695687 136273.48149488447 808593.9043274224 223381.3295204062 
0.00016626602564102564 1376314.6684622783 1.7295280205875863 0.2555230286091456 -1.4740049919784406 203337.59240771056 135294.58781834017 814702.6294248749 222979.8588113526 
0.00016826923076923076 1386265.0509451544 1.742032039991031 0.2624084701776584 -1.4796235698133726 208816.84824157998 134298.2995205659 820573.3536802847 222576.549502724 
0.0001702724358974359 1395995.8239274311 1.7542600899569794 0.26934110160250163 -1.4849189883544778 214333.65682710562 133293.37237734487 826197.2537683218 222171.54095465888 
0.00017227564102564102 1405505.4458783641 1.766210233340766 0.276318908398431 -1.4898913249423351 219886.41508780382 132272.985719132 831581.0771221638 221764.96794926445 
0.00017427884615384614 1414792.4103015403 1.7778805770231663 0.28333981324399893 -1.4945407637791672 225473.46994364413 131244.6374707308 836717.3352106462 221356.96767651915 
0.0001762820512820513 1423855.2459735323 1.7892692722102947 0.290401790325476 -1.4988674818848189 231093.2093031416 130202.19715224393 841612.1664783305 220947.67303981623 
0.00017828525641025642 1432692.517176968 1.8003745147264927 0.29750275900375306 -1.5028717557227396 236743.97744608112 129152.2837991307 846259.0370866171 220537.2188451392 
0.00018028846153846155 1441302.8239279743 1.811194545300139 0.3046406816758237 -1.5065538636243154 242424.1528992886 128089.8590563424 850663.07587235 220125.73609999337 
0.00018229166666666667 1449684.8021979586 1.8217276498423516 0.3118134701740447 -1.5099141796683069 248132.0739514542 127021.11404271098 854818.2567723189 219713.3574314747 
0.0001842948717948718 1457837.1241296977 1.831972159718532 0.31901905549053183 -1.512953104228 253866.09413809903 125943.95379770664 858726.8631519325 219300.21304195953 
0.00018629807692307693 1465758.4982476924 1.8419264520127032 0.32625533756070196 -1.5156711144520012 259624.54228054715 124862.32856349833 862385.1938130306 218886.43359061627 
0.00018830128205128205 1473447.6696627624 1.8515889497846139 0.3335202148087829 -1.5180687349758308 265405.7459975191 123776.70652058767 865793.0686537276 218472.14849092817 
0.00019030448717948718 1480903.4202708418 1.86095812231955 0.34081155700238225 -1.5201465653171677 271208.0101034618 122690.85022978787 868947.0725059821 218057.48743160994 
0.0001923076923076923 1488124.56894595 1.8700324853708297 0.3481272173065747 -1.521905268064255 277029.62620089616 121607.13627953292 871845.2267517684 217642.57971375252 
0.00019431089743589743 1495109.9717273032 1.8788106013949357 0.3554650238365449 -1.5233455775583908 282868.8659582169 120529.00506224437 874484.5460563559 217227.55465048604 
0.00019631410256410256 1501858.5220005387 1.8872910797792468 0.3628228036718484 -1.5244682761073984 288724.0002196529 119457.07449715631 876864.9069926627 216812.54029106683 
0.0001983173076923077 1508369.1506730216 1.8954725770623362 0.37019834053907635 -1.5252742365232599 294593.2653301686 118397.07671246096 878981.1429508337 216397.6656795583 
0.00020032051282051281 1514640.82634321 1.9033537971468009 0.3775894633962634 -1.5257643337505375 300474.93362876534 117344.19230184145 880838.6443978504 215983.05601475266 
0.00020232371794871794 1520672.5554640468 1.9109334915045866 0.38499391367978414 -1.5259395778248024 306367.2078068129 116309.52682498097 882426.9809044051 215568.83992784776 
0.00020432692307692307 1526463.3825003558 1.9182104593747777 0.3924095442569695 -1.5258009151178082 312268.3792296696 115280.432436398 883759.4322870284 215155.13854725996 
0.0002063301282051282 1532012.3900802152 1.9251835479538177 0.39983404978491166 -1.525349498168906 318176.6133628216 114276.55260152137 884817.1437808417 214742.08033503054 
0.00020833333333333332 1537318.6991402863 1.9318516525781364 0.4072653106639233 -1.5245863419142132 324090.2234816233 113276.4421025461 885622.2513917498 214329.7821643672 
0.00021033653846153847 1542381.4690650746 1.9382137168991485 0.4147009923914519 -1.5235127245076965 330007.35184695304 112306.60179872578 886149.1439917716 213918.37142762417 
0.0002123397435897436 1547199.897820095 1.9442687330505957 0.4221389674910402 -1.5221297655595554 335926.30546594743 111343.13567695068 886422.4939805951 213507.96269660187 
0.00021434294871794873 1551773.2220789327 1.9500157418082151 0.4295769428169605 -1.5204387989912547 341845.25951015606 110406.72650786536 886422.5576606884 213098.67840022285 
0.00021634615384615385 1556100.7173441644 1.9554538327416937 0.4370127498857338 -1.51844108285596 347762.4883542543 109483.40456316504 886164.1916921487 212690.6327345964 
0.00021834935897435898 1560181.6980621342 1.9605821443589 0.4444441497676005 -1.5161379945912996 353676.2103134536 108582.54461003537 885639.0006096868 212283.9425289584 
0.0002203525641025641 1564015.517731557 1.9653998642423585 0.4518689276843367 -1.5135309365580218 359584.66292212706 107702.27020948194 884849.8626749424 211878.72192500552 
0.00022235576923076923 1567601.5690059348 1.9699062291779512 0.4592849035438061 -1.5106213256341452 365486.1113169478 106839.46408229764 883800.9116083577 211475.0819983317 
0.00022435897435897436 1570939.2837897737 1.9741005252758257 0.4666898202543009 -1.5074107050215249 371378.75936017616 106004.4168140227 882482.9709538855 211073.13666168944 
0.00022636217948717949 1574028.1333285784 1.977982088083487 0.47408156715256045 -1.5039005209309266 377260.9274382057 105180.72375507164 880913.4913657106 210672.9907695905 
0.0002283653846153846 1576867.6282926186 1.9815503026910606 0.4814578578519095 -1.500092444839151 383130.7961010003 104390.54388954327 879071.5309401163 210274.7573619588 
0.00023036858974358974 1579457.3188544444 1.9848046038287017 0.4888166281996466 -1.495987975629055 388986.72274683847 103608.48521877849 876983.574480727 209878.53640810054 
0.00023237179487179486 1581796.7947601515 1.9877444759561496 0.4961556301849976 -1.491588845771152 394826.9184642075 102857.72908307472 874627.7106331851 209484.43657968435 
0.000234375 1583885.685394369 1.9903694533443936 0.5034727981091082 -1.4868966552352854 400649.73942091607 102117.72387969424 872025.6664766719 209092.5556170869 
0.00023637820512820512 1585723.659838974 1.9926791201494565 0.5107659677229287 -1.4819131524265279 406453.4633609014 101401.5037378755 869165.6972522064 208702.99548799088 
0.00023838141025641024 1587310.4269255134 1.9946731104782685 0.5180330558872935 -1.476640054590975 412236.4325733199 100700.67238369817 866057.4692517894 208315.85271670597 
0.0002403846153846154 1588645.735281332 1.9963511084466352 0.5252719742534327 -1.4710791341932024 417996.98520161293 100017.16534314025 862700.361613161 207931.22312341764 
0.00024238782051282052 1589729.3733693922 1.9977128482292752 0.5324806308769069 -1.4652322173523684 423733.45652783633 99352.76936954353 859093.9458152155 207549.20165679703 
0.00024439102564102565 1590561.1695217877 1.998758114101935 0.5396570053886369 -1.4591011087132981 429444.238791925 98700.30030089291 855246.7518699245 207169.8785590452 
0.00024639423076923075 1591140.991966938 1.9994867404755634 0.5467990047562651 -1.4526877357192984 435127.6664101163 98069.85855320073 851150.1201003349 206793.34690328606 
0.0002483974358974359 1591468.7488504613 1.9998986119225397 0.5539046694230665 -1.4459939424994732 440782.1800152474 97446.91945229773 846819.957504425 206419.6918784914 
0.000250400641025641 1591544.3882497298 1.999993663194965 0.5609719123308268 -1.4390217508641383 446406.1187775527 96848.19600462075 842241.0690428651 206049.0044246913 
0.00025240384615384616 1591367.8981820918 1.9997718792349959 0.5679988079017512 -1.4317730713332448 451997.95036939025 96255.88240508712 837432.6991935926 205681.3662140218 
0.00025440705128205126 1590939.306606772 1.9992332951772296 0.5749833225261549 -1.4242499726510747 457556.0564939454 95684.41317668417 832381.9732134002 205316.86372274207 
0.0002564102564102564 1590258.6814204408 1.9983779963431392 0.5819235398703294 -1.4164544564728097 463078.91217971354 95121.3252337398 827102.8675006247 204955.57650636265 
0.00025841346153846156 1589326.1304464596 1.9972061182275564 0.5888174825721413 -1.4083886356554152 468564.94389022456 94575.4910325699 821588.1089661233 204597.58655754177 
0.00026041666666666666 1588141.801417799 1.995717846477207 0.5956632454427797 -1.4000546010344272 474012.6355227306 94039.89564299188 815846.2988841156 204242.9713679607 
0.0002624198717948718 1586705.8819536346 1.9939134168613009 0.6024589020764778 -1.3914545147848232 479420.45409051003 93518.71029864228 809874.9087106378 203891.80885384438 
0.0002644230769230769 1585018.5995296258 1.9917931152341821 0.6092025642768883 -1.3825905509572938 484786.89701292187 93009.03619351354 803678.4920603986 203544.1742627919 
0.00026642628205128207 1583080.2214418792 1.9893572774900443 0.6158923520408285 -1.3734649254492157 490110.4682292049 92511.5860526145 797258.0253505372 203200.14180952264 
0.00026842948717948717 1580891.054764603 1.9866062895097185 0.6225263995195341 -1.3640798899901845 495389.682942298 92026.39204223035 790615.1954328262 202859.78434724844 
0.0002704326923076923 1578451.4463014633 1.9835405870995444 0.6291028690677599 -1.3544377180317846 500623.07879876957 91551.83130328287 783753.3634651791 202523.17273423172 
0.0002724358974358974 1575761.7825306414 1.9801606559223282 0.6356199221075461 -1.3445407338147821 505809.19270291744 91089.79423789657 776672.4182852012 202190.37730462622 
0.0002744391025641026 1572822.4895436103 1.976467031420406 0.642075759779827 -1.334391271640579 510946.59316632285 90637.337100161 769377.0933995825 201861.46587754402 
0.0002764423076923077 1569634.0329776336 1.9724602987308213 0.6484685689977461 -1.3239917297330752 516033.8373783998 90197.67276326474 761865.693200662 201536.82963530705 
0.00027844551282051283 1566196.9179420006 1.9681410925926262 0.6547965929971927 -1.3133444995954333 521069.52734878525 89766.57981799729 754144.9299649172 201215.8808103007 
0.00028044871794871793 1562511.6889380063 1.9635100972463282 0.6610580611097291 -1.3024520361365992 526052.2540223531 89347.27567029092 746213.1466335206 200899.0126118418 
0.0002824519230769231 1558578.929772695 1.9585680463254964 0.6672512428355547 -1.2913168034899418 530980.6403091563 88936.86912536528 738075.1303116352 200586.29002653825 
0.0002844551282051282 1554399.2634663729 1.9533157227405369 0.6733744073416585 -1.2799413153988783 535853.3088540474 88537.34008866479 729730.8412829086 200277.77324075205 
0.00028645833333333333 1549973.3521539096 1.9477539585546673 0.6794258545423412 -1.2683281040123262 540668.906769798 88146.97733960627 721183.9438628043 199973.52418170107 
0.00028846153846153843 1545301.8969798477 1.9418836348521045 0.6854038970069314 -1.256479737845173 545426.0912397015 87766.25817573769 712435.9462127635 199673.6013516448 
0.0002904647435897436 1540385.6379873233 1.9357056815984808 0.6913068629093672 -1.2443988186891137 550123.531864779 87395.33483949746 703488.708011601 199378.06327144598 
0.00029246794871794874 1535225.3540008354 1.9292210774935257 0.6971331115216973 -1.2320879659718282 554759.9229931274 87032.5283540953 694345.9353814541 199086.9672721587 
0.00029447115384615384 1529821.8625028618 1.922430849816018 0.7028809973851127 -1.2195498524309054 559333.9552081039 86680.47461349075 685007.0645148826 198800.36816638443 
0.000296474358974359 1524176.0195043564 1.915336074261048 0.708548929530979 -1.2067871447300689 563844.3624549746 86334.74517699121 675478.5892913474 198518.32258104318 
0.0002984775641025641 1518288.719409143 1.9079378747696076 0.7141352872108315 -1.193802587558776 568289.8549809067 86001.02238607663 665756.9606836052 198240.8813585545 
0.00030048076923076925 1512160.8948722235 1.900237423350538 0.719638526394273 -1.180598896956265 572669.2040833889 85672.2683536252 655851.3215877244 197968.10084748513 
0.00030248397435897435 1505793.516652029 1.8922359398948618 0.7250570609305919 -1.16717887896427 576981.1475415571 85355.68856714596 645756.6522952828 197700.02824804295 
0.0003044871794871795 1499187.5934566346 1.88393469198253 0.7303893770397096 -1.1535453149428203 581224.4807252866 85044.81650379347 635481.5775953224 197436.71863223228 
0.0003064903846153846 1492344.1717839614 1.875334994681615 0.7356339492482382 -1.1397010454333767 585397.9896991658 84743.26034607762 625024.7039281451 197178.21781057294 
0.00030849358974358975 1485264.3357559922 1.8664382103399797 0.7407892811766346 -1.1256489291633451 589500.4836799146 84449.777215773 614389.4985569336 196924.57630337102 
0.00031049679487179485 1477949.2069470277 1.8572457483694573 0.7458539101197788 -1.1113918382496786 593530.7986814968 84162.59243354108 603579.9746369527 196675.841195037 
0.0003125 1470399.944206007 1.8477590650225735 0.7508263563181348 -1.0969327087044387 597487.7571463523 83886.02961252048 592594.0996967565 196432.05775037786 
0.0003145032051282051 1462617.7434729277 1.8379796631618521 0.7557052045164562 -1.0822744586453958 601370.2328478179 83614.67497545271 581439.5610515083 196193.27459814856 
0.00031650641025641026 1454603.837589384 1.8279090920217318 0.7604890255396495 -1.0674200664820823 605177.0884821202 83352.51597891306 570114.6997930916 195959.53333525918 
0.00031850961538461536 1446359.4961032656 1.8175489469631416 0.7651764255725688 -1.0523725213905728 608907.2148840291 83097.6710911456 558623.7299498842 195730.8801782066 
0.0003205128205128205 1437886.0250676353 1.806900869220765 0.7697660464772986 -1.0371348227434665 612559.5312793448 82848.23306954582 546970.903362466 195507.35735627872 
0.00032251602564102567 1429184.7668338285 1.795966545643039 0.7742565061123964 -1.0217100395306424 616132.9377924118 82609.46411111858 535153.359396898 195289.00553340028 
0.00032451923076923077 1420257.0998388005 1.7847477084249284 0.7786464869985769 -1.0061012214263516 619626.3860040997 82376.0400414865 523178.80418238643 195075.86961082797 
0.0003265224358974359 1411104.438386756 1.7732461348335136 0.7829346821737242 -0.9903114526597894 623038.8358645487 82149.12413424347 511048.4911008299 194867.98728713402 
0.000328525641025641 1401728.2324250976 1.761463646926437 0.7871197828808765 -0.9743438640455606 626369.245895568 81931.38166555879 498762.2062454793 194665.39861849128 
0.00033052884615384617 1392129.967314729 1.7494021112632607 0.7912005322810064 -0.9582015789822543 629616.615933953 81719.06983607123 486326.1369485135 194468.14459619144 
0.00033253205128205127 1382311.1635947467 1.737063438609766 0.7951756849736782 -0.9418877536360879 632779.9549190146 81513.30085808411 473741.64640283235 194276.2614148156 
0.0003345352564102564 1372273.3767415583 1.7244495836352554 0.7990439980884796 -0.9254055855467758 635858.2738033595 81316.27983564418 461009.036119487 194089.7869830676 
0.0003365384615384615 1362018.196922467 1.7115625446028955 0.8028042769752687 -0.9087582676276268 638850.6219120703 81124.76240772102 448134.05276054255 193908.75984213303 
0.0003385416666666667 1351547.2487437604 1.6984043630531578 0.8064553473291465 -0.8919490157240113 641756.0647604411 80938.84862344502 435119.12097199995 193733.21438787426 
0.0003405448717948718 1340862.1909933449 1.6849771234804025 0.8099960253661825 -0.87498109811422 644573.6603205503 80762.23382965475 421963.1110819688 193563.18576117101 
0.00034254807692307693 1329964.716377961 1.671282953002654 0.8134251800818665 -0.8578577729207876 647302.5085650131 80591.18334421888 408672.31309073395 193398.71137799497 
0.00034455128205128203 1318856.5512550294 1.6573240210246283 0.8167417016456623 -0.840582319378966 649941.7263161407 80425.75095119677 395249.25040888274 193239.8235788091 
0.0003465544871794872 1307539.4553591649 1.6431025388940608 0.8199444899734414 -0.8231580489206194 652490.4381521639 80267.37699485268 381695.0845628211 193086.55564932726 
0.0003485576923076923 1296015.2215234027 1.6286207595513882 0.8230324636584788 -0.8055882958929094 654947.7835143 80116.45515597612 368012.0414335039 192938.94141962272 
0.00035056089743589744 1284285.6753951788 1.61388097717284 0.8260045783222809 -0.787876398850559 657312.9313098941 79971.19633318787 354204.5338681683 192797.0138839286 
0.0003525641025641026 1272352.6751471176 1.5988855268070021 0.8288598113346967 -0.7700257154723055 659585.0677530564 79831.64975720225 340275.1537279827 192660.8039088763 
0.0003545673076923077 1260218.111182663 1.5836367840049035 0.8315971545253606 -0.7520396294795428 661763.3905646087 79698.75378172309 326225.62425806763 192530.3425782635 
0.00035657051282051284 1247883.9058366017 1.5681371644436821 0.8342156154875755 -0.7339215489561066 663847.1100096818 79573.31055399217 312057.824094138 192405.66117878986 
0.00035857371794871794 1235352.0130705333 1.5523891235438998 0.8367142386892665 -0.7156748848546333 665835.4656972963 79453.60885083629 297776.14777716534 192286.79074523528 
0.0003605769230769231 1222624.4181633263 1.5363951560805607 0.8390920908770437 -0.6973030652035169 667727.7149652736 79339.6926800448 283383.25037228764 192173.76014572018 
0.0003625801282051282 1209703.1373966152 1.5201577957878922 0.8413482611879909 -0.6788095345999013 669523.1329691946 79231.60567731853 268881.8002671949 192066.59848290728 
0.00036458333333333335 1196590.217735382 1.503679614957955 0.8434818555357654 -0.6601977594221896 671221.0082149956 79130.07829923346 254273.7968111684 191965.3344099845 
0.00036658653846153845 1183287.7365036828 1.4869632240331458 0.8454919983927616 -0.6414712256403843 672820.6439771716 79035.64409731026 239561.45174348573 191869.99668571516 
0.0003685897435897436 1169797.8010555601 1.470011271192657 0.8473778478185314 -0.6226334233741255 674321.3702580248 78947.04922237853 224748.76782056456 191780.61375459225 
0.0003705929487179487 1156122.5484412033 1.4528264419329577 0.8491385847303272 -0.6036878572026305 675722.5352494257 78864.33164683869 209838.46911220992 191697.21243272893 
0.00037259615384615386 1142264.145068394 1.435411458642357 0.8507734130000525 -0.5846380456423045 677023.505409965 78787.5287704363 194833.29124235353 191619.81964563933 
0.00037459935897435896 1128224.7863593157 1.417769080169736 0.8522815595561244 -0.5654875206136116 678223.6655460132 78716.67690980341 179735.98197459526 191548.46192890385 
0.0003766025641025641 1114006.6964027556 1.3999021013874928 0.85366227448171 -0.5462398269057829 679322.418889895 78651.81129384541 164549.30077974446 191483.1654392707 
0.0003786057692307692 1099612.1276017681 1.3818133527487828 0.8549148299571956 -0.5268985227915872 680319.1862583329 78593.10428066459 149275.88109726357 191423.95596550714 
0.00038060897435897436 1085043.3603168526 1.3635056998391228 0.8560385154506908 -0.5074671843884321 681213.4022251683 78541.31585053355 133917.78319327586 191370.8590478748 
0.00038261217948717946 1070302.702504707 1.3449820429224357 0.8570326520698766 -0.4879493908525592 682004.5265422107 78495.49784800527 118478.77772027937 191323.90039421164 
0.0003846153846153846 1055392.489352601 1.3262453164815904 0.8578965844389169 -0.46834873204267347 682692.0376750844 78455.68009986426 102961.66725917446 191283.10431847788 
0.00038661858974358977 1040315.0829084442 1.30729848875353 0.8586296807718085 -0.4486688079817215 683275.4328615972 78421.8917216023 87369.26313214598 191248.49519309882 
0.00038862179487179487 1025072.8717065911 1.2881445612590476 0.8592313329484147 -0.42891322831063294 683754.2281722481 78394.16073810135 71704.38572309764 191220.09707314396 
0.000390625 1009668.2703894558 1.268786568327291 0.8597009565867963 -0.4090856117404946 684127.9585677859 78372.51408030011 55969.864035741535 191197.9337056283 
0.0003926282051282051 994103.7193249909 1.2492275766150724 0.8600379911118204 -0.389189585503252 684396.1779538075 78356.97758203291 40168.535250597735 191182.02853855275 
0.0003946314102564103 978381.684220084 1.22947068462105 0.8602418998200476 -0.3692287848010023 684558.4592323931 78347.57597703917 24303.244280969622 191172.40472968208 
0.0003966346153846154 962504.6557299512 1.209519022194875 0.860312169940882 -0.34920685225399306 684614.394350769 78344.33289614553 8376.843327977473 191169.08515505926 
0.00039863782051282053 946475.149063566 1.1893757500413613 0.860314456143812 -0.32906129389754935 684616.2296845971 78344.33038095769 274.8595941058579 183239.72940390528 
0.00040064102564102563 930295.7035852107 1.1690440592197784 0.8603165388010888 -0.30872752041868956 684617.9031917179 78344.2250245862 250.6244264137393 167082.95094249287 
0.0004026442307692308 913968.8824121881 1.1485271706383215 0.8603184160657021 -0.2882087545726194 684619.4133997628 78344.12904832326 226.16875681093657 150779.17120729104 
0.0004046474358974359 897497.2720087854 1.1278283345438722 0.8603200861231942 -0.267508248420678 684620.7588622442 78344.0425372856 201.49646122205021 134330.97414803348 
0.00040665064102564103 880883.481776524 1.1069508300070905 0.8603215471919469 -0.24662928281514362 684621.9381587846 78343.9655750898 176.6114498891407 117740.96659276047 
0.00040865384615384613 864130.1436407885 1.0858979644029576 0.8603227975234637 -0.22557516687949386 684622.9498953415 78343.89824383927 151.5176667522832 101011.77783485549 
0.0004106570512820513 847239.9116338778 1.0646730728868223 0.860323835402647 -0.20434923748417533 684623.7927044282 78343.84062411089 126.21908882477084 84146.05921651388 
0.0004126602564102564 830215.4614745623 1.0432795178660579 0.8603246591480703 -0.18295485871798756 684624.4652453307 78343.79279494262 100.71972556308879 67146.48370872586 
0.00041466346153846154 813059.4901441978 1.02172068846739 0.8603252671122437 -0.16139542135514628 684624.96620432 78343.75483382039 75.0236182317386 50015.745487825734 
0.00041666666666666664 795774.7154594773 1.0000000000000007 0.8603256576818747 -0.13967434231812592 684625.2942948599 78343.72681666655 49.13483926303167 32756.559508687784 
0.0004186698717948718 778363.8756418778 0.978120893414481 0.8603258292781255 -0.11779506413635554 684625.4482578114 78343.70881782728 23.057491611940808 15371.661074627205 
0.00042067307692307695 760829.7288838789 0.9560868347577233 0.8603258072440668 -0.09576102751365645 684625.4482578114 76204.28062606754 0.0 0.0 
0.00042267628205128205 743175.0529120145 0.9339013146238363 0.8603257850585467 -0.07357552956528957 684625.4482578114 58549.60465420317 0.0 0.0 
0.0004246794871794872 725402.6445468256 0.911567847601166 0.8603257627250798 -0.05124208487608628 684625.4482578114 40777.19628901419 0.0 0.0 
0.0004266826923076923 707515.3192598013 0.8890899717155316 0.8603257402472039 -0.02876423146832774 684625.4482578114 22889.87100198993 0.0 0.0 
0.00042868589743589745 689515.910727352 0.86647124786973 0.86032571762848 -0.006145530241249975 684625.4482578114 4890.462469540653 0.0 0.0 
0.00043068910256410255 671407.2703819058 0.8437152592794286 0.8603256948724914 0.016610435593062856 684625.4482578114 -13218.17787590553 0.0 0.0 
0.0004326923076923077 653192.2669601862 0.8208256109055135 0.860325671982843 0.03950006107732951 684625.4482578114 -31433.181297625182 0.0 0.0 
0.0004346955128205128 634873.7860487583 0.7978059288830069 0.860325648963161 0.06251972008015405 684625.4482578114 -49751.66220905306 0.0 0.0 
0.00043669871794871796 616454.7296268948 0.774659859946614 0.860325625817092 0.08566576587047803 684625.4482578114 -68170.71863091656 0.0 0.0 
0.00043870192307692306 597938.0156068518 0.7513910708530179 0.8603254976884113 0.10893442683539334 684625.3648128774 -78343.7102862699 -12.496713309669092 -8331.142206446062 
0.0004407051282051282 579326.5773716173 0.7280032477999968 0.8603251355422105 0.13232188774221365 684625.0952372561 -78343.71619089576 -40.37164504454769 -26914.430029698462 
0.0004427083333333333 560623.3633102131 0.7045000958424669 0.8603245382312749 0.155824442388808 684624.6386150738 -78343.73287988221 -68.3837380304221 -45589.15868694807 
0.00044471153846153846 541831.3363506146 0.6808853383055324 0.860323704645657 0.17943836634012456 684623.9940600983 -78343.76040609693 -96.52855312539212 -64352.36875026141 
0.00044671474358974356 522953.4734903676 0.6571627161946414 0.8603226337128522 0.20315991751821083 684623.1607158798 -78343.79882069031 -124.80163016198989 -83201.08677465994 
0.0004487179487179487 503992.7653249802 0.633335987602945 0.8603213243979685 0.22698533679502353 684622.137755886 -78343.84817308717 -153.19848865374743 -102132.32576916496 
0.00045072115384615387 484952.21557415905 0.6094089271159487 0.8603197757038912 0.25091084858794244 684620.9243836337 -78343.90851097903 -181.71462850498585 -121143.08566999057 
0.00045272435897435897 465834.8406059652 0.585385325213549 0.86031798667144 0.27493266145789097 684619.5198328142 -78343.97988031659 -210.34553072371307 -140230.35381580872 
0.0004547275641025641 446643.668958962 0.5612689876695467 0.860315956379521 0.29904696870997427 684617.9233674153 -78344.0623253021 -239.08665813752054 -159391.1054250137 
0.0004567307692307692 427381.74086244847 0.5370637349487539 0.8603136839452734 0.3232499489965195 684616.1342818376 -78344.15588838293 -267.9334561123409 -178622.30407489394 
0.0004587339743589744 408052.10775482445 0.5127734016017549 0.8602549349206793 0.3474815333189244 684569.402576409 -78346.97008056461 -6998.5402049956865 -191171.78453602426 
0.0004607371794871795 388657.83180019044 0.4884018356574463 0.8600350884511999 0.3716332527937536 684394.4735340612 -78357.10716401611 -26197.373382009107 -191182.16118784554 
0.00046274038461538463 369201.9854032463 0.46395289801344186 0.8596548246093962 0.3957019265959544 684091.8883368116 -78374.63682745426 -45315.15914010434 -191200.10696600674 
0.00046474358974358973 349687.6507225655 0.4394304618244341 0.8591148441275223 0.41968438230308813 683662.2046071456 -78399.52677837445 -64349.43535476427 -191225.59175144145 
0.0004667467948717949 330117.919182324 0.4148384118886153 0.8584158683318206 0.4435774564432053 683105.9963557314 -78431.74377522327 -83297.74773179785 -191258.5856663862 
0.00046875 310495.89098256483 0.3901806440322572 0.8575586390730771 0.46737799504081984 682423.853926157 -78471.25363059895 -102157.65025306387 -191299.05905992928 
0.00047075320512820514 290824.6746080685 0.36546106449254 0.8565439186534503 0.49108285416091024 681616.3839367038 -78518.02121462347 -120926.70562051178 -191346.98249350005 
0.00047275641025641024 271107.3863359157 0.3406835892987371 0.8553724897495888 0.5146889004508517 680684.209219166 -78572.0104584854 -139602.48569846965 -191402.32672629517 
0.0004747596153846154 251347.1497418086 0.31585214365183983 0.8540451606519369 0.538193017000097 679627.9729881614 -78633.82259047276 -158181.93795524273 -191465.06270063735 
0.0004767628205128205 231547.0952052414 0.29097066130273713 0.8525627602094153 0.5615920989066783 678448.3348182332 -78703.46625825798 -176662.61232844836 -191535.16102628547 
0.00047876602564102564 211710.35941359343 0.2660430839290399 0.8509261327857635 0.5848830488567236 677145.966630231 -78780.35470018943 -195042.65983520585 -191612.5926812423 
0.0004807692307692308 191840.08486521928 0.24107336051064615 0.8491361427641666 0.6080627822535205 675721.5562759837 -78864.44752503352 -213319.69465207733 -191697.32923365355 
0.0004827724358974359 171939.41937161892 0.21606544670414904 0.8471936744483984 0.6311282277442494 674175.8074596309 -78955.70319113802 -231491.3427369997 -191789.34215987424 
0.00048477564102564105 152011.51555876873 0.19102330421619135 0.8450996319639634 0.6540763277477721 672509.4396589557 -79054.07922569462 -249555.24182911642 -191888.6030453759 
0.00048677884615384615 132059.53036769037 0.1659509001758617 0.8428549391556481 0.6769040389797865 670723.1880438582 -79159.5322295517 -267509.041877018 -191995.083569598 
0.0004887820512820513 112086.62455433009 0.1408522065062243 0.8404605571423581 0.6996083506361338 668817.8174460663 -79274.1366757205 -285348.30072530906 -192108.75549070665 
0.0004907852564102564 92095.96218884039 0.11573119929509774 0.8379174507715867 0.722186251476489 666794.095664423 -79395.97049840102 -303072.5740189279 -192229.58895825356 
0.0004927884615384615 72090.71015433269 0.09059185816516907 0.8352266033929368 0.7446347452277677 664652.8052212945 -79524.8818136908 -320679.6567629347 -192357.55649033622 
0.0004947916666666667 52074.0376451877 0.06543816564355201 0.8323890176154726 0.7669508519719206 662394.7439652523 -79660.8226338358 -338167.2537048554 -192492.62998137347 
0.0004967948717948718 32049.11566499626 0.040274106530880725 0.8294057254403352 0.7891316189094545 660020.7331343611 -79804.97413475697 -355531.8620342689 -192634.78130033895 
0.0004987980769230769 12019.11652421345 0.015103667270043466 0.8262777825086437 0.8111741152386003 657531.6127787995 -79957.85046234203 -372770.6644489117 -192783.98134333236 
0.000500801282051282 -8012.786662390706 -0.010069164685339568 0.8230062494296821 0.8330754141150217 654928.22690229 -80117.7436683476 -389883.06886607653 -192940.2010302565 
0.0005028044871794872 -28043.42047841154 -0.0352404015026029 0.8195922055653388 0.8548326070679417 652211.4344314174 -80284.60167715649 -406866.8404378715 -193103.41279480094 
0.0005048076923076923 -48069.611708533565 -0.060406055601777184 0.8160367701523535 0.8764428257541307 649382.1260241972 -80460.92230251296 -423717.22706528805 -193273.58836492983 
0.0005068108974358974 -68088.18784122949 -0.08556214028729937 0.8123410692260732 0.8979032095133725 646441.197748811 -80645.26969333248 -440433.4185218395 -193450.6973748685 
0.0005088141025641025 -88095.97757134146 -0.110704670379575 0.8085062384863053 0.9192109088658803 643389.5533641824 -80836.55639871855 -457014.26304198365 -193634.71149482162 
0.0005108173076923077 -108089.81130247108 -0.13582966284630005 0.8045334482935311 0.9403631111398312 640228.1242113519 -81036.70300900534 -473455.62992786645 -193825.6025769512 
0.0005128205128205128 -128066.52164910585 -0.16093313743345167 0.8004238899118709 0.9613570273453225 636957.8582659665 -81246.0115661649 -489755.02798090596 -194023.34036800155 
0.0005148237179487179 -148022.94393838488 -0.1860111172958255 0.7961787540129717 0.9821898713087972 633579.7030322002 -81462.2241779672 -505912.52780885453 -194227.89498376334 
0.0005168269230769231 -167955.91671144657 -0.21105962962704788 0.7917992710843781 1.002858900711426 630094.6376987465 -81687.93176571366 -521923.3843380071 -194439.23830647234 
0.0005188301282051282 -187862.282224252 -0.236074706288929 0.7872866859974693 1.0233613922863982 626503.6529006057 -81922.71271040292 -537785.8833695747 -194657.3390448801 
0.0005208333333333333 -207738.8869478406 -0.26105238444010265 0.7826422429446983 1.043694627384801 622807.7387325097 -82164.3527903206 -553500.105814065 -194882.16707596474 
0.0005228365384615384 -227582.58206789658 -0.28598870716380004 0.7778672425355924 1.0638559496993925 619007.930184521 -82417.49043207482 -569059.3281467943 -195113.69367354826 
0.0005248397435897436 -247390.22398358298 -0.3108797240947031 0.7729629704668244 1.0838426945615276 615105.2503794234 -82678.26151708659 -584465.3276113896 -195351.88523453014 
0.0005268429487179487 -267158.6748055422 -0.33572149204475044 0.7679307404575696 1.10365223250232 611100.7447396272 -82947.94204535833 -599714.7646158816 -195596.7128839295 
0.0005288461538461538 -286884.802852996 -0.36051007562781134 0.7627718990891457 1.123281974716957 606995.4848384373 -83228.42000588679 -614803.7228022242 -195848.14488332212 
0.0005308493589743589 -306565.48314986186 -0.38524154788312465 0.7574877765408456 1.1427293244239702 602790.5291968355 -83515.70728845749 -629734.1568863085 -196106.1481719313 
0.0005328525641025641 -326197.5979198043 -0.4099119908973977 0.7520797743816595 1.1619917652790572 598486.9931459837 -83816.33870389883 -644497.5589755264 -196370.6933863628 
0.0005348557692307692 -345778.03708014515 -0.43451749642547327 0.7465492573633703 1.1810667537888435 594085.9627188195 -84123.9391392176 -659098.3167721059 -196641.74388764115 
0.0005368589743589743 -365303.69873456116 -0.45905416650947056 0.7408976495063093 1.1999518160157798 589588.5711127482 -84443.6323891874 -673529.3669252406 -196919.27053288138 
0.0005388621794871794 -384771.4896644779 -0.4835181140962899 0.7351263638803619 1.2186444779766519 584995.9428110872 -84772.18098807061 -687792.0144567438 -197203.23703075078 
0.0005408653846153846 -404178.3258190927 -0.5079054636533934 0.7292368500453257 1.237142313698719 580309.2313349413 -85112.03505917941 -701881.9106675629 -197493.61142729185 
0.0005428685897435897 -423521.1328039424 -0.532212351782757 0.723230564998144 1.255442916780901 575529.5961237234 -85462.20166357676 -715798.1692320112 -197790.35803207773 
0.0005448717948717948 -442796.84636794456 -0.5564349278329052 0.7171089873906836 1.2735439152235888 570658.213849315 -85823.4082727604 -729538.209415416 -198093.44252908314 
0.000546875 -462002.4128888319 -0.5805693545089251 0.7108736132825764 1.2914429677915016 565696.2750362802 -86195.90213136422 -743099.9566400484 -198402.82915369957 
0.0005488782051282052 -481134.7898568975 -0.6046118084803592 0.7045259544765684 1.3091377629569276 560644.9827371801 -86579.75613213074 -756481.5347132342 -198718.4817487127 
0.0005508814102564103 -500190.9463569871 -0.6285584809868948 0.6980675407014607 1.3266260216883556 555505.5542697023 -86975.32962039253 -769680.8072894751 -199040.36371682177 
0.0005528846153846154 -519167.8635486494 -0.6524055784417381 0.6914999215452239 1.343905499986962 550279.2227549873 -87383.24099733162 -782695.4076437444 -199368.43766256055 
0.0005548878205128206 -538062.5351443756 -0.6761493230325881 0.6848246544207659 1.360973977453354 544967.2275410822 -87802.69414873968 -795524.4032344001 -199702.66530231803 
0.0005568910256410257 -556871.9678858474 -0.6997859533201078 0.6780433319893988 1.3778292853095067 539570.8360258632 -88236.2018933621 -808163.5933192064 -200043.0086991421 
0.0005588942307692308 -575593.1820181283 -0.7233117248338099 0.6711575326964039 1.3944692575302138 534091.3042944516 -88680.38729523774 -820614.6720962109 -200389.42692113132 
0.0005608974358974359 -594223.211761705 -0.7467229106652418 0.6641688917073115 1.4108918023725532 528529.9335685672 -89140.72572440119 -832870.8799084513 -200741.5396974197 
0.0005629006410256411 -612759.1057823261 -0.7700158020584026 0.6570790086265681 1.4270948106849706 522887.99677130475 -89610.66718161228 -844936.4547579738 -201099.98061404482 
0.0005649038461538462 -631197.9276585416 -0.7931867089972704 0.6498895789944922 1.4430762879917625 517166.84316919197 -90100.43447168602 -856799.9634524162 -201464.37290363124 
0.0005669070512820513 -649536.7563468901 -0.8162319607903734 0.642602231183228 1.4588341919736014 511367.7685779831 -90600.43839959672 -868469.4107794449 -201834.67574583172 
0.0005689102564102564 -667772.6866446414 -0.8391479066522899 0.6352186669245957 1.4743665735768856 505492.127191282 -91117.91519593401 -879936.0540723723 -202210.84456761705 
0.0005709134615384616 -685902.829650038 -0.8619309162820044 0.6277405776100116 1.489671493892016 499541.26497406914 -91650.13374484133 -891201.1256497644 -202592.83522950136 
0.0005729166666666667 -703924.3132199404 -0.8845773804380022 0.6201696616464976 1.5047470420844997 493516.53347418824 -92196.45412109862 -902263.7894221755 -202980.60315085444 
0.0005749198717948718 -721834.2824248375 -0.9070837115100517 0.6125076828449274 1.519591394354979 487419.3362862842 -92763.26762448542 -913116.2508605138 -203374.10022612248 
0.0005769230769230769 -739629.9000011099 -0.9294463440875361 0.6047563493601088 1.534202693447645 481251.0327152852 -93342.50886784378 -923765.1427928335 -203773.28105571785 
0.0005789262820512821 -757308.3468005137 -0.9516617355242901 0.5969174604970408 1.5485791960213309 475013.05460122746 -93943.70371593686 -934199.6023612585 -204178.09532454575 
0.0005809294871794872 -774866.8222367722 -0.9737263664998047 0.5889927828674731 1.5627191493672778 468706.8077676788 -94561.61007934192 -944423.5257922612 -204588.4941328477 
0.0005829326923076923 -792302.5447292507 -0.9956367415767651 0.5809840897841125 1.5766208313608776 462333.70337068336 -95195.70562421542 -954436.114494061 -205004.42798165753 
0.0005849358974358975 -809612.7521436047 -1.017389389754785 0.5728932439716127 1.5902826337263978 455895.2237181425 -95855.42073753173 -964226.7127644888 -205425.84235972658 
0.0005869391025641026 -826794.7022293494 -1.0389808650202739 0.5647220350207519 1.603702900041026 449392.7929198306 -96530.77256006468 -973804.0363552016 -205852.6862339136 
0.0005889423076923077 -843845.6730542877 -1.0604077468923538 0.5564723236622419 1.6168800705545956 442827.89169695915 -97229.05316418398 -983159.6071372413 -206284.90444982162 
0.0005909455128205128 -860762.9634357085 -1.0816666409647206 0.5481459928831323 1.629812633847853 436202.01848180883 -97951.76900624158 -992290.7727009249 -206722.44021035093 
0.000592948717948718 -877543.893368307 -1.1027541794433833 0.5397448799550132 1.6424990593983964 429516.6353274387 -98692.30881899619 -1001202.981198425 -207165.23867832444 
0.0005949519230769231 -894185.8044487417 -1.1236670216801785 0.5312709322969569 1.6549379539771354 422773.29193959816 -99462.75194027624 -1009883.1057630153 -207613.2386850483 
0.0005969551282051282 -910686.0602967769 -1.1444018547019943 0.5227260596507255 1.6671279143527198 415973.5080413779 -100257.55129450804 -1018335.6365974884 -208066.38044615826 
0.0005989583333333333 -927042.0469729323 -1.1649553937356032 0.5141121485889888 1.679067542324592 409118.7849184946 -101072.89215906791 -1026563.3348830203 -208524.60484933868 
0.0006009615384615385 -943251.1733925809 -1.1853243827280338 0.5054312327402561 1.69075561546829 402210.7408801242 -101925.39477955399 -1034548.675186298 -208987.84430685316 
0.0006029647435897436 -959310.8717364159 -1.2055055948623778 0.4966852571612331 1.7021908520236109 395250.92375219276 -102803.5472003934 -1042302.2130790231 -209456.0352091922 
0.0006049679487179487 -975218.5978572492 -1.2254958330689891 0.4878761602117758 1.713371993280765 388240.87603146187 -103705.61360218027 -1049824.7466566677 -209929.11362986302 
0.0006069711538461538 -990971.8316830448 -1.2452919305319499 0.47900605940299534 1.724297989934945 381182.28277889825 -104652.18372207414 -1057094.9255039392 -210407.00523592974 
0.000608974358974359 -1006568.0776161463 -1.2648907511907543 0.47007694268954925 1.7349676938803036 374076.72595764033 -105626.97224575444 -1064128.1895515472 -210889.64177648484 
0.0006109775641025641 -1022004.8649286223 -1.2842891902371154 0.46109079965245076 1.745379989889566 366925.7888250653 -106629.35466315155 -1070924.3449744538 -211376.95411608214 
0.0006129807692307692 -1037279.7481536758 -1.3034841746068235 0.4520498088577567 1.7555339834645802 359731.20502824534 -107681.22181851335 -1077460.8694117737 -211868.8619516342 
0.0006149839743589744 -1052390.3074730544 -1.3224726634665804 0.44295599033245864 1.7654286537990391 352494.5820527725 -108762.94015224185 -1083756.656806772 -212365.29256681312 
0.0006169871794871795 -1067334.1491003844 -1.3412516486957122 0.4338113626836633 1.7750630113793755 345217.5262543554 -109873.62657012511 -1089811.8763709583 -212866.1724136565 
0.0006189903846153846 -1082108.905660398 -1.3598181553627189 0.4246180980216603 1.7844362533843792 337901.7661428027 -111031.01899192855 -1095608.2343061403 -213371.41850513182 
0.0006209935897435897 -1096712.2365639652 -1.378169242196554 0.41537823243908706 1.793547474635641 330548.9219884334 -112218.26380938827 -1101161.940558365 -213880.95418464526 
0.0006229967948717949 -1111141.8283788878 -1.396302002052578 0.4060937888885402 1.8023957909411181 323160.6036050709 -113433.16837911494 -1106474.5610923185 -214394.7025125254 
0.000625 -1125395.395196383 -1.4142135623730954 0.3967669123757837 1.8109804747488791 315738.51793348754 -114689.78428358643 -1111531.5501763455 -214912.5786699384 
0.0006270032051282051 -1139470.678993218 -1.431901085642427 0.3873996481085978 1.8193007337510247 308284.2924976923 -115975.66808347916 -1116344.801264706 -215434.50214272513 
0.0006290064102564102 -1153365.4499894239 -1.449361769836424 0.3779940101180166 1.8273557799544407 300799.5300120312 -117286.55709277338 -1120918.0298526199 -215960.39305606182 
0.0006310096153846154 -1167077.507001527 -1.4665928488663549 0.36855209282032214 1.835144941686677 293285.8971594907 -118631.58233229141 -1125241.6559964225 -216490.16583230346 
0.0006330128205128205 -1180604.6777912593 -1.483591593017106 0.3590759290804649 1.8426675220975708 285745.0116420436 -120002.93729528715 -1129323.0150928947 -217023.73704512086 
0.0006350160256410256 -1193944.8194096806 -1.5003553093796178 0.3495674983588725 1.8499228077384904 278178.44866368093 -121393.77132874425 -1133168.4716396104 -217561.02510500696 
0.0006370192307692307 -1207095.81853666 -1.5168813422774916 0.34002880650511835 1.8569101487826098 270587.80442825897 -122806.79660736164 -1136774.8806968073 -218101.94566075006 
0.0006390224358974359 -1220055.5918156654 -1.5331670736876968 0.3304617937219097 1.8636288674096064 262974.6228994957 -124233.73217947176 -1140150.0657475456 -218646.41678814354 
0.000641025641025641 -1232822.0861838006 -1.5492099236553083 0.32086834476400417 1.8700782684193125 255340.4039170188 -125667.49677715544 -1143300.6348157595 -219194.3585079045 
0.0006430288461538461 -1245393.279197055 -1.565007350702228 0.31125032474019576 1.8762576754424236 247686.6316867099 -127105.29098410136 -1146228.9292110694 -219745.69068859395 
0.0006450320512820513 -1257767.1793506877 -1.5805568522297906 0.3016095514635175 1.8821664036933081 240014.75277767316 -128541.01202597283 -1148940.5854173033 -220300.33468508473 
0.0006470352564102564 -1269941.826394722 -1.5958559649152253 0.2919478406348598 1.8878038055500852 232326.2120782527 -129973.9726125563 -1151435.8551452246 -220858.2107151938 
0.0006490384615384615 -1281915.291644484 -1.6109022651018914 0.2822670014675394 1.8931692665694309 224622.4493141718 -131402.99131664378 -1153715.5115487776 -221419.23809323445 
0.0006510416666666666 -1293685.678286143 -1.6256933691832303 0.2725687904978435 1.8982621596810738 216904.86229209576 -132821.37020040373 -1155785.832426123 -221983.3379517119 
0.0006530448717948718 -1305251.1216771957 -1.6402269339803661 0.26285500557355246 1.9030819395539185 209174.88169339628 -134233.68121836148 -1157641.894461185 -222550.4276910455 
0.0006550480769230769 -1316609.7896418667 -1.6545006571133165 0.2531274414231638 1.9076280985364802 201433.93571722883 -135639.23237992567 -1159284.0693908506 -223120.42358831922 
0.000657051282051282 -1327759.882761351 -1.6685122773657222 0.24338783101448902 1.9119001083802112 193683.40341514038 -137030.3244271304 -1160719.717560785 -223693.24418857598 
0.0006590544871794871 -1338699.6346588798 -1.6822595750430709 0.23363790115688723 1.915897476199958 185924.65893796488 -138405.91357520013 -1161949.5729018175 -224268.807119827 
0.0006610576923076923 -1349427.3122795466 -1.6957403723243374 0.22387938878154712 1.9196197611058845 178159.08449127397 -139766.9396146997 -1162972.4291363857 -224847.02801973518 
0.0006630608974358974 -1359941.2161648476 -1.7089525336069817 0.2141139645372005 1.9230664981441823 170388.0095347169 -141105.21510925796 -1163796.1854940003 -225427.82509630613 
0.0006650641025641025 -1370239.6807219177 -1.72189396584528 0.20434328030032542 1.9262372461456054 162612.74858947686 -142418.23373867734 -1164423.0791591653 -226011.11641355185 
0.0006670673076923076 -1380321.0744873811 -1.7345626188818906 0.19456903011393817 1.9291316489958288 154834.64973186972 -143710.8232156788 -1164848.0849152636 -226596.81608830832 
0.0006690705128205129 -1390183.8003858088 -1.7469564857726385 0.18479288339116828 1.9317493691638068 147055.04143838503 -144979.86547469068 -1165074.1380322224 -227184.8383172808 
0.000671073717948718 -1399826.2959827257 -1.759073603104457 0.17501633074061443 1.9340899338450714 139275.10989728 -146203.75145828584 -1165122.5475959035 -227775.1068258163 
0.000673076923076923 -1409247.033732124 -1.7709120513064192 0.16524095463090305 1.9361530059373222 131496.1143968073 -147393.2436101283 -1164982.3661508057 -228367.5383679971 
0.0006750801282051283 -1418444.5212184598 -1.782469954953842 0.15546832052849557 1.9379382754823378 123719.3006953482 -148546.1525475972 -1164655.619930467 -228962.0494357437 
0.0006770833333333334 -1427417.3013930717 -1.7937454830653767 0.14569977602479245 1.9394452590901692 115945.74117168125 -149636.1998646683 -1164168.274264379 -229558.56843570567 
0.0006790865384615385 -1436163.9528050115 -1.804736849393081 0.1359367281645036 1.9406735775575847 108176.5555161084 -150670.24546774593 -1163513.2437786069 -230157.0190747672 
0.0006810897435897436 -1444683.089826222 -1.815442312705385 0.12618064593558156 1.9416229586409666 100412.91271188295 -151655.5363285418 -1162683.14636082 -230757.31984874318 
0.0006830929487179488 -1452973.3628710487 -1.8258601770629375 0.11643290235837893 1.9422930794213165 92655.90537362827 -152580.455393716 -1161689.4189769742 -231359.39387398673 
0.0006850961538461539 -1461033.4586100366 -1.8359887920872713 0.10669474502336539 1.9426835371106366 84906.52630197491 -153429.80416759755 -1160547.0097708218 -231963.1709735921 
0.000687099358974359 -1468862.1001779872 -1.8458265532222558 0.09696764528817822 1.942794198510434 77165.94636602204 -154230.22967132553 -1159229.251208319 -232568.56566436443 
0.0006891025641025641 -1476458.0473762362 -1.8553719019882857 0.0872530822660605 1.9426249842543462 69435.3426066266 -154982.68026805785 -1157735.2190070774 -233175.4907077276 
0.0006911057692307693 -1483820.0968691218 -1.8646233262291714 0.07755238451826965 1.942175710747441 61715.77225909908 -155669.1469957698 -1156082.8552456747 -233783.86688677635 
0.0006931089743589744 -1490947.0823746189 -1.8735793603516955 0.06786702840188585 1.9414463887535813 54008.41017108348 -156307.34176146938 -1154254.5463012322 -234393.6044830007 
0.0006951121794871795 -1497837.8748490943 -1.8822385855577852 0.05819852669094832 1.9404371122487336 46314.46016998518 -156901.77290016902 -1152245.9521644986 -235004.6099544117 
0.0006971153846153846 -1504491.3826661732 -1.89059963006928 0.048548316701325624 1.9391479467706056 38635.06603548266 -157443.59004053962 -1150066.0655831133 -235616.79307800267 
0.0006991185897435898 -1510906.5517896682 -1.898661169345243 0.038917660152189275 1.9375788294974323 30971.231811740636 -157911.89671246312 -1147735.8133475592 -236230.07354138631 
0.0007011217948717949 -1517082.3659405587 -1.9064219262917927 0.02930797061240736 1.9357298969042 23324.082381231496 -158324.98970647925 -1145237.098713065 -236844.359902246 
0.000703125 -1523017.8467579891 -1.9138806714644176 0.0197206421206397 1.9336013135850574 15694.727084804073 -158680.76402450842 -1142572.2491929873 -237459.56062529745 
0.0007051282051282052 -1528712.0539542583 -1.9210362232627447 0.010156806674911437 1.931193029937656 8084.066737825254 -158948.02749612252 -1139772.4935635028 -238075.59963245824 
0.0007071314102564103 -1534164.085463778 -1.9278874481177235 0.0006177388284596058 1.9285051869461831 493.11559764677463 -159143.9677614898 -1136820.8427531454 -238692.39054678963 
0.0007091346153846154 -1539373.0775859759 -1.9344332606712051 -0.008907285277527146 1.925525975393678 -7086.660120823086 -158982.94592650118 -1135147.2115980627 -238156.25994058896 
0.0007111378205128205 -1544338.2051221237 -1.9406726239478844 -0.01841783930287316 1.9222547846450113 -14654.92114733828 -158717.17146319663 -1133422.771330932 -237543.3411806568 
0.0007131410256410257 -1549058.6815060598 -1.9466045495195716 -0.027912560306335283 1.9186919892132364 -22210.582887420824 -158378.44068095414 -1131535.9021947165 -236933.7557429683 
0.0007151442307692308 -1553533.7589287995 -1.9522280976617814 -0.0373899364081648 1.9148381612536165 -29752.442224938568 -157984.88677124097 -1129468.854386674 -236327.57554594585 
0.0007171474358974359 -1557762.728456999 -1.9575423775026 -0.04684848861165378 1.9106938888909462 -37279.32221123907 -157532.9903066724 -1127225.5467483792 -235724.869190708 
0.000719150641025641 -1561744.9201452637 -1.9625465471638155 -0.05628685538327932 1.9062596917805361 -44790.13937195705 -157009.10597503046 -1124819.9779891407 -235125.69680913546 
0.0007211538461538462 -1565479.7031422805 -1.9672398138942875 -0.06570341236780858 1.9015364015264788 -52283.60108560747 -156445.141856774 -1122220.8262362417 -234530.1339636572 
0.0007231570512820513 -1568966.485790755 -1.971621434195532 -0.07509652510057792 1.896524909094954 -59758.40668582873 -155842.93671534932 -1119426.8866891528 -233938.25570042417 
0.0007251602564102564 -1572204.715721142 -1.9756907139395077 -0.08446475232957736 1.8912259616099303 -67213.40926011813 -155179.99723141384 -1116461.185525596 -233350.12370401423 
0.0007271634615384615 -1575193.8799391498 -1.9794470084785742 -0.0938064845320283 1.885640523946546 -74647.32799017668 -154477.073710026 -1113303.6690135826 -232765.8092253644 
0.0007291666666666667 -1577933.5049070085 -1.9828897227476208 -0.10312008529490371 1.879769637452717 -82058.86065906473 -153738.12778580002 -1109951.1324926277 -232185.383969516 
0.0007311698717948718 -1580423.156618486 -1.9860183113583307 -0.1124041400109321 1.8736141713473986 -89446.8815573916 -152937.3605833468 -1106430.0097334478 -231608.90474429968 
0.0007331730769230769 -1582662.4406676434 -1.9888322786855843 -0.12165715646967878 1.8671751222159054 -96810.20322103023 -152084.75275678048 -1102731.0523465346 -231036.43234329805 
0.000735176282051282 -1584651.0023113159 -1.991331178945973 -0.13087753402836624 1.8604536449176066 -104147.5518980107 -151194.0794056619 -1098841.3378646108 -230468.0331430324 
0.0007371794871794872 -1586388.5265253098 -1.99351461626842 -0.14006386643748928 1.8534507498309307 -111457.80852972918 -150242.92423939216 -1094784.033166117 -229903.7605900713 
0.0007391826923076923 -1587874.738054309 -1.9953822447568939 -0.14921464812177526 1.8461675966351185 -118739.7750165286 -149243.98850069777 -1090547.3010630964 -229343.673473986 
0.0007411858974358974 -1589109.40145548 -1.9969337685452035 -0.1583282351243222 1.8386055334208813 -125992.14313800032 -148214.77047856315 -1086114.6498716192 -228787.8379672972 
0.0007431891025641026 -1590092.3211357703 -1.9981689418438713 -0.16740315051909072 1.8307657913247806 -133213.73759276583 -147136.28884003172 -1081505.9855456424 -228236.30915733034 
0.0007451923076923077 -1590823.341382894 -1.999087568979067 -0.17643777915880443 1.8226497898202627 -140403.2730863313 -146026.0830381778 -1076704.835516378 -227689.1497420067 
0.0007471955128205128 -1591302.3463899987 -1.999689504423608 -0.18543040704242486 1.8142590973811832 -147559.38565875986 -144897.1145385129 -1071699.4188469152 -227146.4273458106 
0.0007491987179487179 -1591529.2602740133 -1.9999746528200153 -0.1943794466421628 1.8055952061778524 -154680.81199438934 -143735.43918532575 -1066504.8080238868 -226608.20107041136 
0.0007512019230769231 -1591504.0470876666 -1.999942968995615 -0.20328316177692266 1.7966598072186923 -161766.1704828568 -142560.05126199615 -1061103.2872328437 -226074.53810996984 
0.0007532051282051282 -1591226.7108251848 -1.9995944579697005 -0.21213979092776847 1.787454667041932 -168814.05935052637 -141375.3084986969 -1055491.8368222087 -225545.50615375282 
0.0007552083333333333 -1590697.2954216562 -1.9989291749527314 -0.2209476882984616 1.7779814866542698 -175823.16891301092 -140168.713235436 -1049684.2480777013 -225021.1651955079 
0.0007572115384615384 -1589915.884746073 -1.9979472253375918 -0.2297050756587386 1.7682421496788532 -182792.08409812965 -138957.4803692943 -1043664.7381233945 -224501.58215525452 
0.0007592147435897436 -1588882.602588044 -1.996648764682892 -0.23841022863159242 1.7582385360512998 -189719.43268876435 -137736.62503125053 -1037439.7249334125 -223986.81993461656 
0.0007612179487179487 -1587597.6126381839 -1.995033998688325 -0.2470614393888555 1.7479725592994695 -196603.85563691822 -136505.63659304916 -1031011.1807155374 -223476.93969267912 
0.0007632211538461538 -1586061.1184621828 -1.9931031831620818 -0.25565692340230084 1.737446259759781 -203443.9328585256 -135275.21464796294 -1024369.9647079381 -222972.00624775598 
0.0007652243589743589 -1584273.363468556 -1.9908566239803231 -0.2641949558021707 1.7266616681781524 -210238.29174422962 -134039.8048312997 -1017523.1867230488 -222472.08016997794 
0.0007672275641025641 -1582234.6308700854 -1.9882946770387275 -0.27267376982713537 1.7156209072115922 -216985.526348347 -132806.02645374788 -1010465.8543125769 -221977.2237554137 
0.0007692307692307692 -1579945.2436389527 -1.985417748196108 -0.28109160277482503 1.704326145421283 -223684.23395517495 -131575.06017763633 -1003198.4511985704 -221487.49830757102 
0.0007712339743589743 -1577405.5644555753 -1.9822262932101187 -0.28944673726479914 1.6927795559453196 -230333.0479150529 -130343.17605506559 -995726.3786313377 -221002.9618541191 
0.0007732371794871795 -1574615.995651149 -1.978720817665051 -0.2977374119488915 1.6809834057161597 -236930.56658984104 -129117.35803880659 -988044.3967362306 -220523.67428627072 
0.0007752403846153846 -1571576.979143915 -1.9749018768917452 -0.3059619170709423 1.668939959820803 -243475.42939701537 -127893.20382941235 -980158.6540024459 -220049.69191504133 
0.0007772435897435897 -1568288.9963691493 -1.9707700758796118 -0.3141185092227107 1.656651566656901 -249966.2489745102 -126676.53505189321 -972065.1399256443 -219581.07241710153 
0.0007792467948717948 -1564752.5682028949 -1.9663260691807907 -0.32220545819550694 1.6441206109852837 -256401.64846410012 -125467.62003396591 -963765.4275610007 -219117.8721438281 
0.00078125 -1560968.2548794474 -1.9615705608064606 -0.3302210222771279 1.6313495385293328 -262780.24185330595 -124269.71947405301 -955258.1459674331 -218660.14758465532 
0.0007832532051282051 -1556936.6559026018 -1.9565043041153094 -0.338163473393547 1.6183408307217624 -269100.6539825363 -123083.12750195176 -946544.9204735497 -218207.95394456378 
0.0007852564102564102 -1552658.4099506813 -1.951128101694188 -0.34603101795511476 1.6050970837390732 -275361.4575564321 -121917.65947545297 -937617.94322666 -217761.34969213593 
0.0007872596153846153 -1548134.194775358 -1.945442805230966 -0.35382192057151296 1.591620884659453 -281561.2715931981 -120768.38352823118 -928484.1501460886 -217320.38950784007 
0.0007892628205128205 -1543364.727094286 -1.93944931537961 -0.3615343838317421 1.577914931547868 -287698.66575646045 -119644.78025924112 -919136.149890125 -216885.13118845923 
0.0007912660256410256 -1538350.76247756 -1.9331485816175038 -0.3691666514762786 1.5639819301412252 -293772.2424571434 -118544.04357258556 -909578.8466942876 -216455.6297535433 
0.0007932692307692307 -1533093.0952280192 -1.926541602095033 -0.3767169658176716 1.5498246362773613 -299780.6029698228 -117468.48188060592 -899812.07037889 -216031.93999870028 
0.0007952724358974358 -1527592.5582554147 -1.9196294234774596 -0.3841835549010011 1.5354458685764585 -305722.33721533336 -116421.98332731263 -889834.1206076783 -215614.1171050903 
0.0007972756410256411 -1521850.0229444618 -1.9124131407791118 -0.3915647226831782 1.5208484180959336 -311596.0955232476 -115397.67142651719 -879654.0441932041 -215202.21180149278 
0.0007992788461538462 -1515866.3990167994 -1.9048938971899165 -0.39885868799049706 1.5060352091994194 -317400.46047823946 -114407.96367722237 -869261.6956595897 -214796.2792017478 
0.0008012820512820513 -1509642.6343868687 -1.8970728838942916 -0.406063819410603 1.4910090644836886 -323134.1338413604 -113437.21170385159 -858674.9228610047 -214396.36598065193 
0.0008032852564102565 -1503179.7150117496 -1.8889513398824447 -0.4131783391874203 1.4757730006950243 -328795.70091687446 -112505.20224023447 -847876.2852289474 -214002.5266256933 
0.0008052884615384616 -1496478.6647349678 -1.8805305517540951 -0.42020067841900366 1.4603298733350916 -334383.91321001016 -111589.27445148258 -836890.6730200122 -213614.8040534628 
0.0008072916666666667 -1489540.5451242973 -1.8718118535146513 -0.4271290746785527 1.4446827788360985 -339897.36822361796 -110714.90244353516 -825695.022837922 -213233.2516192221 
0.0008092948717948718 -1482366.455303591 -1.8627966263638815 -0.4339620146282767 1.4288346117356048 -345334.86167944456 -109854.6646403682 -814319.0199446058 -212857.90903917223 
0.000811298076923077 -1474957.531778656 -1.8534862984771039 -0.4406977695193233 1.4127885289577806 -350695.01788035163 -109036.6935633095 -802736.9926478077 -212488.82768718706 
0.0008133012820512821 -1467314.9482572163 -1.8438823447789432 -0.4473348721687806 1.3965474726101625 -355976.6692769338 -108232.12106577842 -790980.113152157 -212126.04476234686 
0.0008153044871794872 -1459439.91546297 -1.8339862867096701 -0.45387163876166525 1.3801146479480049 -361178.475929251 -107469.26607515663 -779022.5642510274 -211769.60920753496 
0.0008173076923076923 -1451333.6809437925 -1.8237996919841806 -0.460306636288879 1.3634930556953015 -366299.29748250806 -106720.59112798632 -766894.2358157844 -211419.55651751367 
0.0008193108974358975 -1442997.5288741014 -1.813324174343641 -0.4666382509668435 1.3466859233767976 -371337.8497259686 -106010.16315951687 -754573.5839806203 -211075.93200799575 
0.0008213141025641026 -1434432.7798514203 -1.802561393299843 -0.47286507130790406 1.3296963219919389 -376293.0094310021 -105316.28269033437 -742084.7174258202 -210738.77030426366 
0.0008233173076923077 -1425640.7906871724 -1.791513053872306 -0.4789855776057485 1.3125274762665575 -381163.5672511842 -104654.37231115461 -729414.7391504834 -210408.1119743501 
0.0008253205128205128 -1416622.9541917343 -1.780180906318169 -0.4849983691885776 1.2951825371295915 -385948.40856480494 -104012.71900564409 -716577.8351278517 -210083.9914934335 
0.000827323717948718 -1407380.6989537938 -1.7685667458549228 -0.49090203434917773 1.2776647115057451 -390646.4099684062 -103395.15466448315 -703572.6902032907 -209766.44411761375 
0.0008293269230769231 -1397915.4891140338 -1.7566724123760125 -0.4966951755244486 1.2599772368515638 -395256.4593140331 -102802.53507784894 -690400.9900010915 -209455.50472106022 
0.0008313301282051282 -1388228.824133184 -1.7444997901593633 -0.502376495649892 1.2421232945094713 -399777.5244280221 -102225.38516094931 -677074.7114710029 -209151.20307320953 
0.0008333333333333333 -1378322.2385544807 -1.732050807568878 -0.5079445948172437 1.2241062127516344 -404208.49129612406 -101678.57422497985 -663581.5981669639 -208853.57486641285 
0.0008353365384615385 -1368197.3017605694 -1.719327436748953 -0.513398254474632 1.205929182274321 -408548.3902230308 -101143.00175284687 -649943.2632935314 -208562.64649116033 
0.0008373397435897436 -1357855.6177248834 -1.7063316933120496 -0.5187361470721178 1.187595546239932 -412796.1647754069 -100634.28541771905 -636146.7169638497 -208278.45056790768 
0.0008393429487179487 -1347298.8247575455 -1.6930656360193868 -0.5239570598552455 1.1691085761641413 -416950.84987131716 -100141.32078945241 -622205.6399635357 -208001.0141332401 
0.0008413461538461539 -1336528.595245831 -1.6795313664547955 -0.5290598045072815 1.1504715619475139 -421011.49987573293 -99663.78733594576 -608122.9446612884 -207730.36337286377 
0.000843349358974359 -1325546.6353892311 -1.6657310286917908 -0.5340431393653758 1.131687889326415 -424977.12670205894 -99210.70730443788 -593892.2735105862 -207466.5278721481 
0.0008453525641025641 -1314354.6849291616 -1.6516668089539126 -0.5389059578077674 1.1127608511461453 -428846.84972605767 -98768.58452156582 -579529.720074057 -207209.53060748102 
0.0008473557692307692 -1302954.5168733487 -1.6373409352683803 -0.5436471020940863 1.093693833174294 -432619.74764452135 -98346.17912912439 -565029.1922691311 -206959.397830572 
0.0008493589743589744 -1291347.9372149645 -1.6227556771131464 -0.5482654489850206 1.0744902281281257 -436294.92660930636 -97941.77058521821 -550394.8017661811 -206716.43825425874 
0.0008513621794871795 -1279536.784646516 -1.60791334505736 -0.5527599662093221 1.0551533788480378 -439871.56516239385 -97547.73248369945 -535637.3897103864 -206480.09729003633 
0.0008533653846153846 -1267522.9302685661 -1.592816290395334 -0.5571295597810075 1.0356867306143265 -443348.79273465724 -97173.84873689688 -520749.60122216603 -206250.68757484603 
0.0008553685897435897 -1255308.2772933175 -1.5774669047740582 -0.5613732042822943 1.0160937004917638 -446725.7933218334 -96814.63854668755 -505739.60793550574 -206028.2374892908 
0.0008573717948717949 -1242894.760743106 -1.5618676198143142 -0.5654899298090518 0.9963776900052624 -450001.795096032 -96466.17390626366 -490614.0257039574 -205812.76603685296 
0.000859375 -1230284.3471438668 -1.5460209067254747 -0.5694787332253552 0.9765421735001194 -453175.99978428293 -96135.16247226717 -475368.89411247475 -205604.29077484188 
0.0008613782051282051 -1217479.034213587 -1.5299292759140004 -0.5733386534454163 0.9565906224685841 -456247.6425760541 -95819.33077449468 -460009.22449566267 -205402.83636737545 
0.0008633814102564102 -1204480.8505458457 -1.5135952765857659 -0.577068790497884 0.9365264860878819 -459216.0072941547 -95514.12094977754 -444542.3001827549 -205208.42211915858 
0.0008653846153846154 -1191291.855288436 -1.4970214963422022 -0.5806682549369705 0.9163532414052317 -462080.38613734936 -95221.02960310318 -428969.3755568113 -205021.06399117212 
0.0008673878205128205 -1177914.1378171698 -1.4802105607703904 -0.5841361272617904 0.8960744335085999 -464840.0473872615 -94946.44079778786 -413286.8687868486 -204840.7808452718 
0.0008693910256410256 -1164349.8174048716 -1.4631651330271047 -0.5874715783295323 0.8756935546975724 -467494.3312302271 -94682.34183595912 -397505.5483225199 -204667.59601616548 
0.0008713942307692308 -1150601.0428856544 -1.4458879134169305 -0.5906738018099077 0.8552141116070228 -470042.59600619983 -94428.79123640247 -381628.13284966536 -204501.52279338674 
0.0008733974358974359 -1136669.9923145082 -1.4283816389644903 -0.5937420004905472 0.8346396384739432 -472484.20731092064 -94187.49834781932 -365655.70899499144 -204342.57766077676 
0.000875400641025641 -1122558.872622243 -1.4106490829808316 -0.5966753669466416 0.81397371603419 -474818.5226132925 -93962.51209472213 -349587.05968321976 -204190.7782310084 
0.0008774038461538461 -1108269.9192658882 -1.392693054624107 -0.5994731668018768 0.7932198878222302 -477044.9575123931 -93747.92673115886 -333430.89048932586 -204046.14453301017 
0.0008794070512820513 -1093805.3958745415 -1.374516398454534 -0.602134688888764 0.7723817095657701 -479162.94607628684 -93543.79299482657 -317189.9673286949 -203908.68947473328 
0.0008814102564102564 -1079167.5938907824 -1.3561219939837823 -0.6046592452903663 0.751462748693416 -481171.94087523007 -93350.16364605131 -300867.0610897397 -203778.42827976134 
0.0008834134615384615 -1064358.8322076518 -1.3375127552187882 -0.6070461507261916 0.7304666044925966 -483071.39657747006 -93169.5737332846 -284462.4859674707 -203655.37592942634 
0.0008854166666666666 -1049381.4568013079 -1.3186916302001375 -0.609294741096265 0.7093968891038724 -484860.7847061637 -93002.35663954471 -267978.76615314843 -203539.54930245102 
0.0008874198717948718 -1034237.8403593773 -1.2996616005350372 -0.6114044016919673 0.6882571988430699 -486539.61608887254 -92845.472183006 -251421.7878744747 -203430.96421302398 
0.0008894230769230769 -1018930.3819050797 -1.2804256809249763 -0.6133745414212948 0.6670511395036816 -488107.4203466563 -92698.96241020656 -234794.36564569818 -203329.63350251864 
0.000891426282051282 -1003461.5064171756 -1.2609869186881384 -0.6152045928579605 0.6457823258301779 -489563.7459331463 -92562.86951596744 -218099.31983274192 -203235.57113531997 
0.0008934294871794871 -987833.6644458082 -1.2413483932766542 -0.6168940123138571 0.6244543809627972 -490908.16019221034 -92437.23392994539 -201339.47943744314 -203148.79088620923 
0.0008954326923076923 -972049.3317242939 -1.2215132157887638 -0.6184422799077699 0.6030709358809939 -492140.2494126333 -92322.09431152244 -184517.6816505236 -203069.30634961464 
0.0008974358974358974 -956111.0087769189 -1.2014845284759579 -0.619848881128528 0.5816356473474299 -493259.60415652476 -92219.70722666697 -167634.56644518732 -202997.13094853985 
0.0008994391025641025 -940021.2205228114 -1.18126550424519 -0.6211133393037457 0.5601521649414444 -494265.84509714827 -92128.4523214678 -150694.64326778613 -202932.27983640917 
0.0009014423076923077 -923782.5158759444 -1.1608593461562253 -0.6222352090857848 0.5386241370704405 -495158.6178352103 -92047.48714895255 -133701.6452521715 -202874.76563961006 
0.0009034455128205128 -907397.4673413537 -1.1402692869142323 -0.6232140691709783 0.517055217743254 -495937.58710499766 -91976.84158861742 -116658.43784336594 -202824.60080437255 
0.0009054487179487179 -890868.6706075909 -1.1194985883576452 -0.6240495223415677 0.4954490660160774 -496602.4368077496 -91916.5443049859 -99567.89148413223 -202781.79801072326 
0.000907451923076923 -874198.7441355288 -1.0985505409414402 -0.6247411955113574 0.4738093454300828 -497152.87004798965 -91866.62222123588 -82432.88205835232 -202746.36980795086 
0.0009094551282051282 -857390.3287435494 -1.077428463215869 -0.625288739767578 0.452139723448291 -497588.60916683957 -91827.10051617876 -65256.29043896338 -202718.32862156766 
0.0009114583333333333 -840446.0871891879 -1.0561357013007358 -0.6256918304089514 0.4304438708917844 -497909.395772311 -91798.00262151205 -48041.00203540849 -202697.6867599563 
0.0009134615384615384 -823368.7037473054 -1.0346756283553142 -0.6259501669799556 0.4087254613753586 -498114.9907665731 -91779.35021934751 -30789.906340685597 -202684.45642069925 
0.0009154647435897435 -806160.8837848475 -1.0130516440439727 -0.6260634733012852 0.38698817074268754 -498205.1743701926 -91771.16324001306 -13505.896478046918 -202678.64969659492 
0.0009174679487179488 -788825.3533322717 -0.9912671739976151 -0.626065950555761 0.36520122344185413 -498207.1630441872 -91771.1548427433 -297.8238174418489 -198549.21162789932 
0.0009194711538461539 -771364.8586516867 -0.9693256692709873 -0.6260682081953522 0.34325746107563504 -498208.9770789993 -91770.97608304815 -271.66985345427753 -181113.23563618504 
0.000921474358974359 -753782.1658018029 -0.947230605795979 -0.6260702446898028 0.3211603611061762 -498210.6152541222 -91770.81317085284 -245.33310640563334 -163555.40427042224 
0.000923477564102564 -736080.0601997343 -0.9249854838309672 -0.6260720585439002 0.298913425287067 -498212.0763769172 -91770.66621658124 -218.81774978467672 -145878.49985645118 
0.0009254807692307693 -718261.3461797335 -0.9025938274063064 -0.6260736482977135 0.27652017910859295 -498213.3592828025 -91770.53532812849 -192.12798537514115 -128085.32358342745 
0.0009274839743589744 -700328.8465489481 -0.8800591837660756 -0.6260750125268232 0.25398417123925243 -498214.4628354374 -91770.42061084369 -165.26804259011544 -110178.69506007698 
0.0009294871794871795 -682285.4021402193 -0.8573851228061083 -0.6260761498425483 0.23130897296356 -498215.3859269024 -91770.32216751378 -138.24217780200175 -92161.45186800117 
0.0009314903846153847 -664133.8713620561 -0.8345752365084737 -0.6260770588921655 0.20849817761630818 -498216.1274778751 -91770.24009834637 -111.05467366824959 -74036.44911216642 
0.0009334935897435898 -645877.1297458069 -0.8116331383724354 -0.6260777383591233 0.18555540001331217 -498216.6864378007 -91770.17450095457 -83.70983845289818 -55806.558968598794 
0.0009354967948717949 -627518.069490119 -0.7885624628420029 -0.6260781869632512 0.1624842758787517 -498217.0617850586 -91770.1254703413 -56.21200534406255 -37474.670229375035 
0.0009375 -609059.5990027714 -0.7653668647301808 -0.6260784034609623 0.13928846126921846 -498217.2525271243 -91770.09309888416 -28.56553176749316 -19043.687844995442 
0.0009395032051282052 -590504.6424399184 -0.7420500186399661 -0.6260783866454503 0.11597163199451577 -498217.25770072674 -91770.0774763209 -0.7747986962617215 -516.5324641744811 
0.0009415064102564103 -571856.1392428658 -0.7186156183822436 -0.62607836321105 0.0925372551711936 -498217.2577007267 -73638.8815421391 0.0 0.0 
0.0009435096153846154 -553117.0436723921 -0.6950673763905968 -0.6260783396628081 0.06898903672778867 -498217.2577007267 -54899.785971665464 0.0 0.0 
0.0009455128205128205 -534290.3243407558 -0.6714090231332105 -0.6260783160044548 0.04533070712875564 -498217.2577007267 -36073.06664002914 0.0 0.0 
0.0009475160256410257 -515378.9637414012 -0.6476443065218825 -0.6260782922397381 0.02156601428214444 -498217.2577007266 -17161.70604067453 0.0 0.0 
0.0009495192307692308 -496385.95777648827 -0.6237769913182996 -0.6260782683724229 -0.0023012770541233074 -498217.2577007266 1831.299924238352 0.0 0.0 
0.0009515224358974359 -477314.3152822772 -0.5998108585376177 -0.6260782444062901 -0.026267385868672388 -498217.2577007266 20902.942418449442 0.0 0.0 
0.000953525641025641 -458167.0575524827 -0.5757497048494926 -0.6260782203451364 -0.050328515495643766 -498217.2577007266 40050.20014824392 0.0 0.0 
0.0009555288461538462 -438947.21785964177 -0.5515973419766116 -0.6260781961927735 -0.0744808542161619 -498217.25770072656 59270.03984108486 0.0 0.0 
0.0009575320512820513 -419657.84097458917 -0.5273575960908492 -0.6260781719530275 -0.0987205758621783 -498217.2577007265 78559.4167261374 0.0 0.0 
0.0009595352564102564 -400301.98268411244 -0.5030343072071345 -0.6260780704000598 -0.12304376319292532 -498217.19624323945 91770.09418202803 9.203873255764877 6135.915503843252 
0.0009615384615384616 -380882.7093068539 -0.4786313285751156 -0.6260777247161742 -0.1474463961410586 -498216.94057576143 91770.10151013167 38.28876149592005 25525.84099728004 
0.0009635416666666667 -361403.09720756026 -0.4541525260687477 -0.6260771341495907 -0.17192460808084298 -498216.4900969681 91770.12645482208 67.46370409573497 44975.80273048998 
0.0009655448717948718 -341866.2323097194 -0.42960177757385437 -0.6260762979873319 -0.19647452041347752 -498215.8442364034 91770.16907034809 96.72407816725301 64482.71877816869 
0.0009675480769230769 -322275.2096067039 -0.4049829723738127 -0.6260752155553355 -0.22109224318152282 -498215.00245457055 91770.22940815828 126.06524728862962 84043.49819241976 
0.0009695512820512821 -302633.1326714626 -0.38030001053341284 -0.6260738862185627 -0.2457738756851499 -498213.96424301714 91770.30751689337 155.4825622386338 103655.04149242255 
0.0009715544871794872 -282943.11316485994 -0.3555568022810198 -0.626072309381097 -0.2705155071000772 -498212.72912441584 91770.40344237804 184.97136173316702 123314.24115544469 
0.0009735576923076923 -263208.27034273325 -0.3307572673891228 -0.626070484486239 -0.2953132170971162 -498211.29665263987 91770.51722761383 214.5269731636937 143017.98210912914 
0.0009755608974358974 -243431.73056174134 -0.3059053345533666 -0.6260684110165955 -0.3201630764632289 -498209.66641283385 91770.64891277236 244.14471333747414 162763.14222498276 
0.0009775641025641026 -223616.62678410215 -0.28100494077018634 -0.6260660884941607 -0.34506114772397434 -498207.8380214795 91770.79853518904 273.81988921945333 182546.59281296894 
0.0009795673076923076 -203766.09808126534 -0.2560600307131042 -0.6260635164803919 -0.37000348576728775 -498205.8111264563 91770.96612935688 303.5477986757375 202365.1991171583 
0.0009815705128205128 -183883.28913663048 -0.23107455610782646 -0.6258980158765992 -0.39482345976877276 -498074.12968169234 91783.10660885525 19720.6131678503 202687.1207683563 
0.000983573717948718 -163971.3497473737 -0.2060524751062207 -0.6255679795629248 -0.41951550445670405 -497811.51477741124 91806.9343840795 39329.208065143386 202704.02258081464 
0.000985576923076923 -144033.43432546555 -0.18099775165927623 -0.6250744505209844 -0.4440766988617082 -497418.7963896872 91842.55978569514 58813.50574554601 202729.29653298057 
0.0009875801282051282 -124072.7013979424 -0.15591435488912636 -0.6244184900869979 -0.46850413519787154 -496896.8191007346 91889.90622674541 78171.3187935536 202762.89268249308 
0.0009895833333333334 -104092.31310655254 -0.1308062584602856 -0.6236011778530611 -0.49279491939277553 -496246.4420203431 91948.89580291089 97400.4715594156 202804.76155146412 
0.0009915865384615384 -84095.43470681137 -0.10567743995014349 -0.6226236115647502 -0.5169461716146068 -495468.5387043948 92019.44929989889 116498.80059641105 202854.8541012736 
0.0009935897435897436 -64085.23406655643 -0.08053188021883041 -0.6214869070150798 -0.5409550267962494 -494563.9970704784 92101.48620109571 135464.15509531111 202913.12170751518 
0.0009955929487179488 -44064.88116412218 -0.0553735627786054 -0.6201921979348399 -0.5648186351562345 -493533.71931062295 92194.92469548027 154294.39731593864 202979.5161350819 
0.0009975961538461538 -24037.547586139706 -0.030206473162772626 -0.6187406376938167 -0.5885341645310441 -492378.6232450878 92299.89937099957 172987.18677456572 203053.98951338275 
0.000999599358974359 -4006.4060251027768 -0.005034598294304307 -0.6171334231904803 -0.612098824896176 -491099.6613331926 92419.4252551944 191537.3359254124 203136.49412748305 
0.001001602564102564 16025.3702232357 0.02013807414574956 -0.6153717438522455 -0.635509817997995 -489697.7800889729 92550.43515513641 209945.73513435837 203226.98002271383 
0.0010036057692307692 36054.6077625839 0.04530755634999805 -0.6134568065540726 -0.6587643629040707 -488173.93991079414 92692.84117510886 228210.30508404927 203325.40141421984 
0.0010056089743589744 56078.133598817636 0.07046986101642898 -0.6113898354648708 -0.6818596964812997 -486529.11495912244 92846.55228573596 246328.98476234238 203431.71150986172 
0.0010076121794871794 76092.77564265841 0.09562100198009281 -0.6091720719166326 -0.7047930738967254 -484764.2930523869 93011.47618139235 264299.72875273577 203545.86376091716 
0.0010096153846153846 96095.36321218003 0.12075699484457107 -0.6068047742701308 -0.7275617691147018 -482880.4755601041 93187.51929019003 282120.50764425483 203667.81183783928 
0.0010116185897435898 116082.72753510199 0.1458738576131768 -0.6042892507150418 -0.7501631083282186 -480878.70350441383 93378.53837325973 299785.38306016644 203797.50960608968 
0.0010136217948717948 136051.70225077626 0.17096761131976984 -0.6016268118340715 -0.7725944231538413 -478760.0198117724 93582.74453572709 317294.0698100108 203934.9077168107 
0.001015625 155999.12391181587 0.19603428065912185 -0.5988187686518356 -0.7948530493109575 -476525.4677603003 93798.11633159195 334646.51522843796 204079.96011208635 
0.001017628205128205 175921.83248521265 0.2210698946166393 -0.5958664486234145 -0.8169363432400538 -474176.1037030827 94024.55318533481 351840.7612089333 204232.62179402728 
0.0010196314102564102 195816.6718529706 0.24607048709747828 -0.5927712018192444 -0.8388416889167226 -471713.0019899551 94262.71424953181 368874.1125579712 204392.84703542272 
0.0010216346153846154 215680.4903120738 0.2710320975548222 -0.5895344486233328 -0.8605665461781551 -469137.29292457545 94519.00407321485 385738.1896312263 204560.58953220816 
0.0010236378205128204 235510.14107378444 0.2959507716173188 -0.5861575671285536 -0.8821083387458724 -466450.0731563581 94786.38400264567 402438.03248825297 204735.79773924398 
0.0010256410256410256 255302.48276214857 0.3208225617155203 -0.5826419512334735 -0.9034645129489938 -463652.45191250637 95064.74825135196 418971.75747921935 204918.4289440836 
0.0010276442307692308 275054.3799116383 0.3456435277072395 -0.5789890355143722 -0.9246325632216117 -460745.57079055713 95356.99643409238 435334.51682309614 205108.43744500686 
0.0010296474358974358 294762.70346387767 0.37040973750175393 -0.5752003030275209 -0.9456100405292749 -457730.6099672437 95667.00561177038 451520.5328994492 205305.77491990183 
0.001031650641025641 314424.33126334083 0.39511726768271804 -0.5712771961546734 -0.9663944638373915 -454608.7172515214 95988.0045726758 467534.6531065554 205510.390835631 
0.0010336538461538463 334036.1485519525 0.4197622041296971 -0.5672211723575906 -0.9869833764872877 -451381.0524526535 96319.87861166292 483375.0802784437 205722.24211449936 
0.0010356570512820512 353595.04846251913 0.4443406426382308 -0.5630338003655861 -1.007374443003817 -448048.86392390454 96674.07562270947 499028.55406546645 205941.28269824779 
0.0010376602564102565 373097.9325109311 0.4688486895383526 -0.5587165714749285 -1.027565261013281 -444613.33839922654 97039.51198499353 514504.30257575726 206167.45634940686 
0.0010396634615384614 392541.71108699526 0.49328246231138856 -0.5542709893649855 -1.047553451676374 -441075.6724667475 97415.81224128272 529800.850048096 206400.72126436414 
0.0010416666666666667 411923.303943903 0.5176380902050405 -0.5496986825641185 -1.067336772769159 -437437.1620663766 97816.1175037467 544903.3175595317 206641.0309470012 
0.0010436698717948719 431239.64068618754 0.5419117148465715 -0.5450011834686443 -1.0869128983152159 -433699.02663850586 98227.46844541153 559823.1616779034 206888.03720137847 
0.0010456730769230769 450487.6612561276 0.5660994908540391 -0.5401800682049516 -1.1062795590589907 -429862.5204228577 98652.74238066719 574555.1708555014 207142.2684428167 
0.001047676282051282 469664.31641853484 0.5901975864454965 -0.5352370102671202 -1.1254345967126167 -425928.9751419902 99102.16041595046 589087.7412627008 207403.38988187368 
0.0010496794871794873 488766.5682437797 0.614202184045981 -0.5301735869413083 -1.1443757709872893 -421899.64595856395 99562.52196831594 603432.3385098869 207671.35372414085 
0.0010516826923076923 507791.3905890787 0.638109480892318 -0.5249914717067138 -1.1631009525990317 -417775.8645833173 100043.64895264397 617577.4987569767 207946.10746277546 
0.0010536858974358975 526735.7695778809 0.6619156896355346 -0.5196923387745283 -1.181608028410063 -413558.96330950304 100543.99916963937 631523.1347663972 208227.59895134732 
0.0010556891025641025 545596.7040773107 0.6856170389408335 -0.5142778179280519 -1.1998948568688854 -409250.2390757592 101056.62321828702 645274.5412455255 208515.77868925748 
0.0010576923076923077 564371.2061736272 0.709209774085071 -0.5087497024856674 -1.2179594765707384 -404851.1189579506 101599.50750561699 658812.228842984 208810.58878297688 
0.0010596955128205129 583056.3016455335 0.732690157551537 -0.5031096376556934 -1.2357997952072304 -400362.9121695937 102153.38571641961 672153.8486243148 209111.97947439284 
0.0010616987179487179 601649.0304353682 0.7560544696220698 -0.4973594180046372 -1.253413887626707 -395787.0467798083 102734.58324031351 685281.600774306 209419.893200557 
0.001063701923076923 620146.4471180282 0.7792990089663234 -0.4915007736412071 -1.2707997826075306 -391124.89956379094 103333.90352692408 698203.1670707352 209734.2760841597 
0.0010657051282051283 638545.6213675708 0.802420093228116 -0.48553548093264054 -1.2879555741607565 -386377.88410815765 103955.39901362627 710913.0346356116 210055.07182649063 
0.0010677083333333333 656843.6384214353 0.8254140596087886 -0.4794653624465713 -1.30487942205536 -381547.4507646843 104603.16987015458 723405.697518622 210382.22179734285 
0.0010697115384615385 675037.5995421967 0.8482772654474616 -0.473292181255588 -1.3215694467030497 -376635.00254046265 105268.68545458827 735688.2460594029 210715.67056866802 
0.0010717147435897437 693124.6224767719 0.8710060887980903 -0.4670178448924767 -1.338023933690567 -371642.0574004886 105967.86074870708 747743.4641624852 211055.35496606812 
0.0010737179487179487 711101.8419130238 0.8935969290032505 -0.4606441101996531 -1.3542410392029036 -366570.0133940681 106681.32500397961 759589.310401583 211401.2199015295 
0.0010757211538461539 728966.4099336839 0.9160462072645549 -0.45417295499873966 -1.3702191622632944 -361420.44442036614 107434.20659478917 771199.4495015737 211753.19825768715 
0.0010777243589743589 746715.4964674986 0.9383503672095795 -0.4476061397997724 -1.385956507009352 -356194.7514473265 108199.23367676989 782599.779642472 212111.23459558326 
0.001079727564102564 764346.2897375872 0.9605058754552879 -0.44094568826898695 -1.4014515637242748 -350894.5448561708 109006.63650270423 793758.9390914433 212475.2589996104 
0.0010817307692307693 781855.9967068563 0.9825092221677542 -0.43419337604964164 -1.4167025982173957 -345521.2376575275 109825.53339880786 804706.486068783 212845.21489679295 
0.0010837339743589743 799241.8435204774 1.004356921618198 -0.42735124795629503 -1.431708169574493 -340076.4570619736 110686.92783805961 815410.3419902128 213221.03075417853 
0.0010857371794871795 816501.0759453198 1.0260455127351915 -0.4204211051492262 -1.4464666178844177 -334561.63638599653 111560.5197631726 825899.544434288 213602.64813385578 
0.0010877403846153847 833630.9598062591 1.0475715596529407 -0.4134050034566643 -1.460976563109605 -328978.41160462244 112475.63386585715 836143.7432585513 213989.99428647314 
0.0010897435897435897 850628.7814193298 1.0689316522556018 -0.4063047777293464 -1.4752364299849483 -323328.24284442083 113404.74244359089 846169.2735278526 214383.0082923072 
0.001091746794871795 867491.8480216225 1.090122406717505 -0.39912247730499006 -1.489244884022495 -317612.76091546885 114372.41825548 855950.5736798053 214781.61700180618 
0.00109375 884217.4881978587 1.111140466039205 -0.39185997654645605 -1.5030004425856611 -311833.4573871588 115356.69266327051 865508.4963996743 215185.75652207277 
0.001095753205128205 900803.052303595 1.1319825005792945 -0.38451930738463913 -1.5165018079639336 -305991.94921768777 116375.38428954897 874824.2634600492 215595.3537716846 
0.0010977564102564103 917245.9128849834 1.1526452085818908 -0.3771023852418327 -1.5297475938237235 -300089.7606505829 117413.5720960265 883911.7598095868 216010.34162995304 
0.0010997596153846153 933543.465094988 1.1731253166996696 -0.36961121273456665 -1.5427365294342361 -294128.4853164323 118480.70874926832 892760.5940424474 216430.64761970457 
0.0011017628205128205 949693.1271060611 1.1934195805124477 -0.36204774336691475 -1.5554673238793624 -288109.67776335706 119569.98432498984 901376.6191485147 216856.20139591355 
0.0011037660256410257 965692.3405191374 1.2135247850411421 -0.3544139444836519 -1.567938729524794 -282034.9035535929 120682.12711508083 909758.1856542388 217286.93130341085 
0.0011057692307692307 981538.5707689354 1.233437745257085 -0.3467117881418351 -1.5801495333989202 -275905.731999318 121816.80607452628 917904.731968269 217722.76472545817 
0.001107772435897436 997229.3075254817 1.253155306586596 -0.3389432002553359 -1.5920985068419318 -269723.69569311757 122967.6149311465 925821.7572165364 218163.63107091634 
0.0011097756410256411 1012762.0650917857 1.2726743454107128 -0.3311101332056771 -1.60378447861639 -263490.34828991053 124136.84876969724 933506.1071042483 218609.45750775075 
0.001111778846153846 1028134.382797624 1.2919917695600367 -0.3232144818903985 -1.6152062514504353 -257207.19770029455 125316.77436877217 940964.63230095 219060.1738281963 
0.0011137820512820513 1043343.825389356 1.3111045188045891 -0.31525813812322545 -1.6263626569278147 -250875.74938086892 126506.16519829165 948197.700317145 219515.7092547882 
0.0011157852564102563 1058387.9834157065 1.3300095653386 -0.3072429798177832 -1.637252545156383 -244497.4977268993 127702.52035486745 955206.9676985529 219975.99308918553 
0.0011177884615384615 1073264.4736094754 1.3487039142601778 -0.2991708762920689 -1.6478747905522466 -238073.93029348736 128903.99071943108 961993.4588277333 220440.95435579846 
0.0011197916666666667 1087970.9392650786 1.3671846040457432 -0.2910436773750033 -1.6582282814207465 -231606.51912683135 130107.43962724565 968559.4963183693 220910.52244629504 
0.0011217948717948717 1102505.0506119025 1.3854487070191983 -0.28286325702327536 -1.6683119640424737 -225096.7554734439 131314.97683590325 974902.2047313788 221384.62451806437 
0.001123798076923077 1116864.50518338 1.4034933298157226 -0.2746314381941637 -1.6781247680098863 -218546.08999578265 132519.74334689975 981027.6619345082 221863.18989775464 
0.0011258012820512821 1131047.0281817429 1.4213156138401324 -0.2663501019354658 -1.6876657157755983 -211956.01958334568 133727.95916259626 986928.9449665237 222346.14363596868 
0.0011278044871794871 1145050.3728383817 1.4389127357197253 -0.2580210807724785 -1.6969338164922039 -205328.00251264108 134933.12610845326 992611.8365087864 222833.41273378313 
0.0011298076923076923 1158872.320769795 1.456281907751577 -0.2496462229890399 -1.7059281307406169 -198663.50960046667 136136.44946284825 998074.4585272023 223324.92238021106 
0.0011318108974358975 1172510.6823289983 1.4734203783441349 -0.24122739028932394 -1.714647768633459 -191964.02234322357 137338.89704219997 1003315.2116446873 223820.59598533466 
0.0011338141025641025 1185963.2969524192 1.4903254324531403 -0.23276634671934468 -1.723091779172485 -185230.9445233699 138528.1453537778 1008345.7343013562 224320.36182065503 
0.0011358173076923077 1199228.0335021669 1.5069943920117368 -0.2242649443269845 -1.7312593363387212 -178465.74995312493 139714.1026926192 1013155.538839846 224824.14192282653 
0.0011378205128205127 1212302.7906036368 1.5234246163547163 -0.21572493705046097 -1.7391495534051773 -171669.83437146907 140884.4443051049 1017756.317508854 225331.86316114702 
0.001139823717948718 1225185.4969784187 1.539613502636864 -0.20714811602872538 -1.7467616186655894 -164844.6231208457 142043.0339677874 1022143.6368933172 225843.44923815975 
0.0011418269230769231 1237874.111772409 1.5555584862452763 -0.19853631982245987 -1.7540948060677362 -157991.57928078072 143195.0256706702 1026311.8454880902 226358.8198944293 
0.0011438301282051281 1250366.6248791295 1.5712570412056552 -0.18989120453002084 -1.7611482457356762 -151112.02073178024 144318.052454971 1030282.6882983822 226877.9048575565 
0.0011458333333333333 1262661.0572581657 1.5867066805824699 -0.18121457185959228 -1.7679212524420622 -144207.38122711642 145429.0023106814 1034038.8122184131 227400.6239561875 
0.0011478365384615385 1274755.4612486763 1.601904956872924 -0.17250813871474255 -1.7744130955876665 -137279.02703465646 146517.2633600114 1037590.3238627638 227926.9010605576 
0.0011498397435897435 1286647.9208779384 1.6168494623946852 -0.16377349933416255 -1.7806229617288478 -130328.22680859371 147567.63932981016 1040951.841855228 228456.66650149418 
0.0011518429487179487 1298336.5521648796 1.6315378296673149 -0.15501239327479457 -1.7865502229421095 -123356.36484385916 148597.02856719424 1044106.0478386054 228989.84060293896 
0.0011538461538461537 1309819.5034185282 1.6459677317873118 -0.1462263301452232 -1.792194061932535 -116364.64244814435 149577.44324637298 1047080.3459823233 229526.3566379764 
0.001155849358974359 1321094.9555313562 1.6601368827967373 -0.13741689166739307 -1.7975537744641303 -109354.31831521931 150516.98913867073 1049866.1421468111 230066.14256109347 
0.0011578525641025642 1332161.1222674593 1.6740430380453537 -0.12858576048699735 -1.802628798532351 -102326.73145153448 151427.32609637384 1052451.4087053982 230609.11891722173 
0.0011598557692307691 1343016.2505455248 1.6876839945462119 -0.11973427836283115 -1.807418272909043 -95282.94959412787 152267.20300232386 1054876.7709652847 231155.2261720443 
0.0011618589743589744 1353658.6207165634 1.7010575913246593 -0.1108640716721326 -1.8119216629967918 -88224.26697245803 153070.19196116203 1057108.3094212324 231704.38630662698 
0.0011638621794871796 1364086.5468363175 1.7141617097606578 -0.10197677310442199 -1.81613848286508 -81151.98283917671 153836.738274185 1059145.2718001702 232256.51960113895 
0.0011658653846153845 1374298.3769323553 1.7269942739244257 -0.09307374641041735 -1.8200680203348432 -74067.18243205671 154534.28826698638 1061019.7089703628 232811.56212706282 
0.0011678685897435898 1384292.4932657706 1.7395532509052973 -0.08415668376005955 -1.823709934665357 -66971.21233688015 155201.79597784881 1062692.481453596 233369.4281712061 
0.001169871794871795 1394067.312587463 1.751836651133776 -0.07522723211977644 -1.8270638832535524 -59865.38316761486 155833.6857077859 1064168.9763891294 233930.03365816278 
0.001171875 1403621.2863889479 1.7638425286967094 -0.06628685664701223 -1.8301293853437217 -52750.86085912652 156407.98153037485 1065470.860919286 234493.30479841348 
0.0011738782051282052 1412952.901147677 1.775568981645571 -0.057337236768286934 -1.832906218413858 -45628.98185639919 156950.13061066763 1066572.5994484033 235059.1529450052 
0.0011758814102564102 1422060.6785667997 1.7870141522977498 -0.048379993257473754 -1.8353941455552236 -38501.03593011208 157453.04070496466 1067481.18192083 235627.49187111726 
0.0011778846153846154 1430943.1758093585 1.7981762275308515 -0.03941650876861582 -1.8375927362994673 -31368.123361050395 157888.0635015478 1068224.9863426343 236198.24932622674 
0.0011798878205128206 1439598.9857268557 1.8090534390699229 -0.030448385400587658 -1.8395018244705106 -24231.519058857913 158281.30675222515 1068777.8602963036 236771.33773718477 
0.0011818910256410256 1448026.7370821708 1.8196440637675788 -0.02147716011878074 -1.8411212238863595 -17092.446101583548 158624.94469142682 1069147.5660814825 237346.67241084512 
0.0011838942307692308 1456225.0947667968 1.8299464238769878 -0.012504065659447592 -1.8424504895364353 -9951.885469213757 158882.43284335942 1069370.3603036574 237924.18708899393 
0.001185897435897436 1464192.7600123368 1.8399588873176482 -0.0035306571093436353 -1.8434895444269919 -2811.0746604075825 159092.21450237092 1069407.82672677 238503.79344360338 
0.001187900641025641 1471928.4705962562 1.8496798679339435 0.005449028225647465 -1.844230839708296 4334.731292055964 159058.13126641978 1070155.899441014 238379.70859676658 
0.0011899038461538462 1479431.001041843 1.859107825746419 0.014438437876636406 -1.8446693878697826 11488.275850234475 158828.37668720423 1071314.833032771 237799.51547163317 
0.0011919070512820514 1486699.1628123417 1.8682412671957394 0.023435946814024004 -1.8448053203817154 18648.265856556423 158549.9149122939 1072280.1033467317 237220.87869675944 
0.0011939102564102564 1493731.804499242 1.8770787453792976 0.0324400782275982 -1.8446386671516994 25813.526102771724 158205.0165509754 1073069.374473277 236643.88737221807 
0.0011959134615384616 1500527.8120046833 1.8856188602804318 0.04144937794285345 -1.8441694823375783 32982.8993935339 157790.9408737258 1073685.344024501 236068.62771292252 
0.0011979166666666666 1507086.1087179456 1.8938602589902105 0.05046215448792659 -1.8433981045022838 40155.03969803292 157336.13743155892 1074099.7320018455 235495.19958650845 
0.0011999198717948718 1513405.655686006 1.9018016359217602 0.059476806549789804 -1.8423248293719705 47328.672731614366 156830.00413630018 1074323.2831091147 234923.6957089765 
0.001201923076923077 1519485.451778126 1.9094417330170914 0.06849177592543565 -1.8409499570916559 54502.558515484525 156267.55349276634 1074361.1349923515 234354.2047775235 
0.001203926282051282 1525324.533844449 1.9167793399463988 0.07750530838832861 -1.8392740315580702 61675.30108008843 155672.47993680974 1074189.926475155 233786.82635239596 
0.0012059294871794872 1530921.9768685838 1.9238132942998025 0.0865157355796831 -1.8372975587201195 68845.57278728556 155034.86004407587 1073819.8908698012 233221.65316742135 
0.0012079326923076924 1536276.8941141404 1.9305424817714913 0.09552148827578015 -1.8350209934957111 76012.12488815546 154343.15612643538 1073262.8426262324 232658.77047331713 
0.0012099358974358974 1541388.4372652038 1.9369658363362465 0.10452083358045532 -1.8324450027557913 83173.57838721527 153617.3105712752 1072499.2760192684 232098.27228744506 
0.0012119391025641026 1546255.7965607299 1.943082340418329 0.11351217210946098 -1.829570168308868 90328.66053445743 152841.79068336845 1071545.1023709448 231540.24297195897 
0.0012139423076923076 1550878.200922817 1.9488910250526708 0.12249400177404418 -1.8263970232786266 97476.17600520773 152005.34828159143 1070411.9168996369 230984.75973638095 
0.0012159455128205128 1555254.918078866 1.9543909700383846 0.1314646126409506 -1.822926357397434 104614.76407718878 151133.29309379286 1069074.949659838 230431.91124804656 
0.001217948717948718 1559385.2546775814 1.9595813040845353 0.14042246499065153 -1.8191588390938838 111743.19947999885 150205.7948077137 1067554.4859247901 229881.77446507878 
0.001219951923076923 1563268.556398811 1.9644612049481704 0.1493659878103537 -1.8150952171378167 118860.23204078352 149227.10084249103 1065846.7963031863 229334.4272123504 
0.0012219551282051282 1566904.2080572052 1.9690298995645794 0.158293433817012 -1.8107364657475675 125964.4713150995 148218.90628987318 1063930.8737215153 228789.95673071707 
0.0012239583333333334 1570291.6336996693 1.9732866641697582 0.1672032383043526 -1.8060834258654055 133054.6721485877 147160.04677703278 1061828.4768231534 228248.43795089552 
0.0012259615384615384 1573430.2966966075 1.9772308244150683 0.1760936869891945 -1.8011371374258738 140129.47035721008 146069.09281034349 1059521.7797233611 227709.95380569305 
0.0012279647435897436 1576319.699826935 1.9808617554740668 0.18496297416843335 -1.7958987813056335 147187.42900715276 144957.79198687477 1056999.8874153742 227174.59141753335 
0.0012299679487179488 1578959.3853568456 1.9841788821414885 0.19380944096434552 -1.790369441177143 154227.22800460496 143809.43162560486 1054280.2978583965 226642.42786823923 
0.0012319711538461538 1581348.9351123243 1.9871816789243684 0.20263124152499587 -1.7845504373993726 161247.39846621745 142647.25797537318 1051340.7283311582 226113.5503395753 
0.001233974358974359 1583487.9705453964 1.9898696701252914 0.21142654297919558 -1.7784431271460959 168246.48183836148 141470.71897041542 1048182.7258122484 225588.04392437107 
0.001235977564102564 1585376.1527940936 1.9922424299177497 0.22019358578666734 -1.7720488441310824 175223.07792231222 140272.05710228882 1044815.0295325345 225065.98823695784 
0.0012379807692307692 1587013.1827361376 1.9942995824136025 0.22893049518556013 -1.7653690872280423 182175.69482879833 139066.1114994199 1041223.9079153207 224547.46849259874 
0.0012399839743589744 1588398.8010363255 1.9960408017226223 0.23763546937927874 -1.7584053323433435 189102.89873247241 137845.28124683 1037418.0566141892 224032.5644428338 
0.0012419871794871794 1589532.7881876137 1.9974658120041233 0.24630668376227108 -1.7511591282418522 196003.23765713806 136613.43706315383 1033394.7573579998 223521.35610932214 
0.0012439903846153846 1590414.9645458919 1.998574387510658 0.2549422565965759 -1.743632130914082 202875.21416198672 135378.6233100649 1029147.201366093 223013.92570774732 
0.0012459935897435898 1591045.1903584416 1.9993663526237817 0.26354036949358295 -1.7358259831301988 209717.38121803218 134134.52016247273 1024682.9383133273 222510.35066460934 
0.0012479967948717948 1591423.3657860751 1.9998415818818704 0.27209914020190024 -1.7277424416799703 216528.24097581062 132890.05638816976 1019994.3573249687 222010.71109712604 
0.00125 1591549.4309189534 2.0 0.2806167038553546 -1.7193832961446454 223306.3094205495 131644.50618679286 1015083.5302840536 221515.08502755727 


==> data/cell_dynamic_f100_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.0032051282051282e-05 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
4.0064102564102564e-05 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
6.009615384615385e-05 60081.87419624859 0.07550110983553629 7.550110983553628e-08 -0.07550103433442645 0.0 60081.87419624859 0.0 0.0 
8.012820512820513e-05 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.00010016025641025641 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.0001201923076923077 120078.09492225993 0.15089458434593186 1.5089458434593186e-07 -0.1508944334513475 0.0 120078.09492225993 0.0 0.0 
0.00014022435897435896 140043.01200075314 0.1759832390752613 1.759832390752613e-07 -0.17598306309202225 0.0 140043.01200075314 0.0 0.0 
0.00016025641025641026 159985.74372882795 0.20104401487103407 3.054463300898008e-07 -0.20104370942470398 0.08308080576733047 159154.93766509398 1.2442181471715403 829.478764781027 
0.00018028846153846155 179903.13081645378 0.2260729416523099 2.937769191052005e-06 -0.22607000388311885 2.1579014691800418 159154.89089721683 31.072514255268747 20715.0095035125 
0.00020032051282051281 199792.01798864987 0.2510660543836089 8.069121736601138e-06 -0.2510579852618723 6.221417257380256 159154.79972955742 60.85521244408646 40570.14162939098 
0.0002203525641025641 219649.25448533893 0.2760193937030463 1.5695278323485876e-05 -0.2760036984247228 12.270268657712586 159154.6642371919 90.5875985713769 60391.73238091794 
0.0002403846153846154 239471.69456048388 0.300929006549566 2.581161841995006e-05 -0.30090319493114603 20.300781909905773 159154.4845022124 120.26496646484509 80176.64430989673 
0.00026041666666666666 259256.19798043117 0.3257909467891774 3.8413127337676e-05 -0.32575253366183976 30.308969588036923 159154.26061371394 149.88261866769224 99921.74577846151 
0.00028044871794871793 278999.630521381 0.3506012758400949 5.3494397026169455e-05 -0.3505477814430687 42.290531232186126 159153.99266778026 179.43586718277862 119623.91145518576 
0.00030048076923076925 298698.8644659048 0.3753560632966799 7.104962692946016e-05 -0.3752850136697505 56.24085402968125 159153.68076746873 208.92003421528656 139280.02281019106 
0.0003205128205128205 318350.7790984323 0.4000513875520888 9.107262490498216e-05 -0.3999603149271838 72.15501354582494 159153.32502279393 238.33045291376808 158886.96860917876 
0.0003405448717948718 337952.26119963 0.4246833364195266 0.00011355680820448915 -0.42456977961132214 90.02777450398861 159152.9255507103 267.6624681094593 178441.64540630623 
0.0003605769230769231 357500.20553959085 0.4492480077520079 0.00013849520451684834 -0.44910951254749104 109.85359161494905 159152.48247509348 296.911437053743 197940.9580358287 
0.00038060897435897436 376991.515369759 0.4737415100605274 0.00016588045307254785 -0.47357562960745486 131.62661045533656 159151.99592672093 326.07273015364353 217381.82010242908 
0.00040064102564102563 396423.10291351145 0.4981599631305432 0.00019570480580974407 -0.49796425832473346 155.34066839505613 159151.46604325087 355.1417317052404 236761.15447016028 
0.00042067307692307695 415791.8898553173 0.5224994986366726 0.001602243181039393 -0.5208972554556331 1274.6100942087487 159126.47635075435 16762.178920985825 238628.62448936838 
0.0004407051282051282 435094.80782839865 0.546756260755504 0.00445759210859643 -0.5422986686469076 3546.807543852449 159075.74591982603 34028.429005864076 238443.8253588561 
0.0004607371794871795 454328.79890081583 0.570926406776431 0.00867534789217324 -0.5622510588842577 6903.175074782305 158989.4273834015 50264.96014320557 238171.23629942647 
0.0004807692307692308 473490.81605989905 0.595006107710406 0.014176342251927133 -0.5808297654584789 11280.712511679923 158835.70091974025 65558.0006549786 237816.40197350027 
0.000500801282051282 492577.82369495026 0.6189915488965216 0.020883082959602426 -0.5981084659369192 16617.753440024015 158647.70086687367 79927.52494288138 237384.84444517118 
0.0005208333333333333 511586.79807813937 0.6428789306063231 0.02872845787797866 -0.6141504727283444 22860.89166753162 158347.18806383194 93497.23809515376 236881.48025162204 
0.0005408653846153846 530514.7278435171 0.6666644686457527 0.03764590343405049 -0.6290185652117022 29957.157535876166 157972.6574647628 106273.67764432763 236311.23519855048 
0.0005608974358974359 549358.6144640696 0.6903443949546354 0.04757445785775725 -0.6427699370968781 37858.03916432034 157498.26889903273 118323.60326758034 235678.70313313618 
0.0005809294871794872 568115.4727267405 0.7139149582036082 0.05845931047921994 -0.6554556477243882 46519.919567005294 156887.13209522143 129720.3209106096 234988.1001539042 
0.0006009615384615385 586782.3312053416 0.7373724243883977 0.07024722556046922 -0.6671251988279284 55900.435050303924 156155.7505891985 140482.59987788 234243.54568795918 
0.0006209935897435897 605356.2327312813 0.7607130774213546 0.08288875360723016 -0.6778243238141245 65960.23492058644 155291.5224500472 150655.56285735153 233448.91250329613 
0.000641025641025641 623834.2348620339 0.7839332197201501 0.09633820907819081 -0.6875950106419593 76662.96374580175 154279.38219148607 160284.0668864241 232607.82203832193 
0.0006610576923076923 642213.4103472747 0.8070291727935383 0.11055403425638369 -0.6964751385371546 87975.55091541154 153096.9363617134 169417.3054520756 231723.61761807417 
0.0006810897435897436 660490.8475926104 0.8299972778240963 0.12549868491780788 -0.7044985929062884 99868.11965827916 151720.2487148766 178103.10949318606 230799.3697262686 
0.0007011217948717949 678663.651120829 0.8528338962478492 0.14113789987323153 -0.7116959963746177 112313.40576192358 150131.72019101284 186380.60468817866 229837.9204797139 
0.0007211538461538462 696728.9420305939 0.875535410330681 0.15743999362488767 -0.7180954167057934 125286.19468603947 148320.33375729213 194280.48692755902 228841.92665970323 
0.0007411858974358974 714683.8584525156 0.8980982237414522 0.1743750110129423 -0.7237232127285099 138762.6488508577 146283.9224955669 201823.377572318 227813.90953377303 
0.0007612179487179487 732525.5560025239 0.920518762121723 0.1919118291662087 -0.7286069329555143 152718.00144049287 144055.76523445116 208995.3603823761 226756.42894520372 
0.00078125 750251.2082324682 0.9427934736519954 0.21001903084394938 -0.732774442808046 167127.25138696205 141659.00581306522 215792.92719832202 225672.0238341189 
0.0008012820512820513 767858.0070778797 0.9649188296143866 0.2286659992322686 -0.736252830382118 181966.03458234295 139103.2122220362 222225.6171340254 224563.14313947514 
0.0008213141025641026 785343.1633028194 0.9868913249516427 0.24782296138106166 -0.739068363570581 197210.65844483438 136396.8768952312 228303.4869646711 223432.1409980827 
0.0008413461538461539 802703.9069417425 1.0087074788224013 0.267459445526722 -0.7412480332956792 212836.87429394398 133567.45762704522 234018.20855626508 222281.36646448824 
0.0008613782051282051 819937.4877383127 1.0303638351526216 0.2875457989765274 -0.7428180361760943 228821.08524571147 130623.78812206176 239379.54321367084 221113.0711568686 
0.0008814102564102564 837041.1755810912 1.051856963183088 0.3080525664536117 -0.7438043967294764 245139.8515148603 127582.03598553909 244389.84364677258 219929.4444339192 
0.0009014423076923077 854012.2609360372 1.0731834580129056 0.32895038657199355 -0.744233071440912 261769.80803216016 124459.60569876782 249050.22880308246 218732.61840202674 
0.000921474358974359 870848.055275746 1.0943399411388968 0.35020801678717545 -0.7441319243517213 278686.0927484796 121298.90443590179 253338.27991160084 217524.77817976382 
0.0009415064102564103 887545.8915053611 1.1153230609908185 0.3717902392936471 -0.7435328216971714 295860.6801993014 118170.31545502786 257206.62166350608 216308.27418752568 
0.0009615384615384616 904103.1243850904 1.1361294934623116 0.3936609409438196 -0.742468552518492 313264.8324287859 115108.26698623551 260644.5837887596 215085.44118130943 
0.0009815705128205128 920517.1309492593 1.1567559424374987 0.4157817142336839 -0.7409742282038148 330867.985688418 112165.64929549536 263624.8232162512 213858.67274909472 
0.001001602564102564 936785.3109218371 1.1771991403131494 0.4381155440641718 -0.7390835962489777 348640.6842714135 109350.24457389163 266163.93397894176 212630.4480975902 
0.0010216346153846154 952905.0871283672 1.197455848516328 0.4606256759211546 -0.7368301725951734 366553.6798380786 106683.94319975516 268265.02160637494 211402.4424841585 
0.0010416666666666667 968873.905904238 1.217522858017441 0.48327488722590073 -0.7342479707915404 384577.35157434747 104197.027376513 269922.50792236323 210177.01903101432 
0.0010616987179487179 984689.2374992308 1.2373969898386075 0.506029713864804 -0.7313672759738035 402685.0695606368 101866.94603831589 271181.18456267 208956.03733760805 
0.0010817307692307693 1000348.5764782764 1.2570750955572643 0.5288593577497207 -0.7282157378075436 420852.32543511456 99682.28317647707 272072.82397617743 207741.14389050723 
0.0011017628205128205 1015849.4421183624 1.2765540578049348 0.5517350826642725 -0.7248189751406623 439056.2516229818 97637.36647497292 272621.9985895004 206533.82543090737 
0.0011217948717948717 1031189.378801525 1.2958307907610773 0.5746311333083057 -0.7211996574527716 457276.3526895475 95713.43788694742 272864.2335728887 205335.35465214134 
0.0011418269230769231 1046365.9564038628 1.3149022406419333 0.5975241209866726 -0.7173781196552607 475494.0164864035 93897.35846054449 272827.73302171327 204146.8484352016 
0.0011618589743589744 1061376.7706805118 1.3337653861843017 0.620392531151464 -0.7133728550328378 493692.12226559245 92180.53031436191 272534.8321491352 202969.28595142232 
0.0011818910256410256 1076219.4436465232 1.3524172391241647 0.6432163660769633 -0.7092008730472014 511854.7563290867 90557.5421660596 272003.6077348915 201803.53741648528 
0.001201923076923077 1090891.6239535776 1.3708548446700795 0.6659772152352817 -0.7048776294347977 529967.2680319952 89021.02275922138 271252.97526275605 200650.35789960492 
0.0012219551282051282 1105390.987262482 1.3890752819712728 0.688658329829357 -0.7004169521419158 548016.3290940969 87561.5211380818 270302.7384660363 199510.39856426706 
0.0012419871794871794 1119715.2366113863 1.4070756645803553 0.7112442180603203 -0.6958314465200349 565989.6115235244 86173.52411682333 269167.87766310724 198384.2233079313 
0.0012620192307692308 1133862.102779666 1.4248531409105896 0.7337205359806506 -0.691132604929939 583875.7007603749 84852.00976694003 267862.0724110716 197272.31984127947 
0.001282051282051282 1147829.3446474043 1.442404894687629 0.7560738604276416 -0.6863310342599873 601663.9149827249 83594.01893179817 266396.2961939157 196175.11453896543 
0.0013020833333333333 1161614.7495504299 1.4597281453956712 0.7782917815957445 -0.6814363637999267 619344.3787734321 82394.77802647022 264782.6257296309 195092.9670208968 
0.0013221153846153847 1175216.13363084 1.476820148717939 0.8003628857030857 -0.6764572630148534 636908.0093265744 81249.01414254191 263032.93116385746 194026.17899786634 
0.001342147435897436 1188631.3421829648 1.4936781969714312 0.822276550585509 -0.6714016463859223 654346.3537861949 80153.3391575471 261156.6466272787 192975.00261194396 
0.0013621794871794871 1201858.2499947106 1.510299619535867 0.8440228802120248 -0.6662767393238423 671651.5371352992 79104.64037519204 259162.42583618473 191939.64664803466 
0.0013822115384615385 1214894.761684234 1.526681783276765 0.8655925668384671 -0.6610892164382979 688816.15250111 78101.04423537315 257057.2797183798 190920.2852293712 
0.0014022435897435897 1227738.8120318856 1.5428220929625727 0.8869769267178208 -0.6558451662447519 705833.2895724725 77139.8220275587 254848.64478072544 189917.05565112896 
0.001422275641025641 1240388.3663073804 1.5587179916758047 0.90816793143182 -0.6505500602439848 722696.5595327714 76217.4143651945 252544.33092543617 188930.06148397844 
0.0014423076923076924 1252841.4205921348 1.5743669612181004 0.9291580645055486 -0.6452088967125518 739399.9809573414 75331.62197856093 250150.43925435955 187959.378401873 
0.0014623397435897436 1265096.002096724 1.5897665225091544 0.9499402772704839 -0.6398262452386705 755937.9446903584 74480.4545493864 247672.54486566293 187005.0579913163 
0.0014823717948717948 1277150.1694734078 1.6049142359794468 0.9705078624517581 -0.6344063735276887 772305.1132486765 73663.20514223725 245114.71632937473 186067.13475311926 
0.0015024038461538462 1289002.0131236748 1.6198077019567163 0.9908545910732286 -0.6289531108834877 788496.5297675312 72877.21000928525 242482.65378636544 185145.6195604929 
0.0015224358974358974 1300649.655500757 1.6344445610461096 1.0109746362657088 -0.6234699247804008 804507.5573689942 72120.44300193549 239781.14935951316 184240.50577031408 
0.0015424679487179487 1312091.2514070692 1.6488224945039547 1.0308625080523959 -0.6179599864515588 820333.8272658137 71391.43449979229 237014.21797477073 183351.77166669228 
0.0015625 1323324.9882865187 1.6629392246050905 1.0505129719211936 -0.6124262526838968 835971.1739632628 70689.52494429867 234184.90414099398 182479.3852379634 
0.0015825320512820513 1334349.08651165 1.6767925150037002 1.0699210948823321 -0.6068714201213681 851415.6719106649 70013.31151950918 231296.80126029448 181623.30182118143 
0.0016025641025641025 1345161.799665568 1.6903801710875894 1.0890822690355138 -0.6012979020520757 866663.6542555516 69360.89694070816 228353.78359702538 180783.46487228273 
0.001622596153846154 1355761.4148186033 1.7037000403258513 1.1079921311690701 -0.5957079091567812 881711.6488626399 68731.18965609348 225358.76723575266 179959.8090641173 
0.0016426282051282051 1366146.25279967 1.7167500126098671 1.1266464713074207 -0.5901035413024465 896556.305538139 68124.10386237572 222313.5783722755 179152.26502687964 
0.0016626602564102564 1376314.668462278 1.7295280205875858 1.14504135291217 -0.5844866676754159 911194.4916828395 67537.9471860861 219221.47570303516 178360.75389031743 
0.0016826923076923078 1386265.0509451546 1.7420320399910312 1.1631730599525918 -0.5788589800384394 925623.2501721019 66971.52287678374 216085.08713519227 177585.19076107666 
0.001702724358974359 1395995.8239274311 1.7542600899569794 1.181038018788288 -0.5732220711686913 939839.7371919875 66424.48927458399 212906.1096098071 176825.48785105246 
0.0017227564102564102 1405505.4458783641 1.766210233340766 1.1986328172310043 -0.5675774161097618 953841.2374081849 65896.18765697884 209686.4672377747 176081.5535754256 
0.0017427884615384616 1414792.4103015403 1.7778805770231663 1.2159542577022695 -0.5619263193208968 967625.2062675586 65385.19516364671 206428.71763798062 175353.29123235427 
0.0017628205128205128 1423855.245973532 1.7892692722102945 1.2329992519263802 -0.5562700202839144 981189.1861974029 64891.293157956796 203134.16342934762 174640.60318882478 
0.001782852564102564 1432692.517176968 1.8003745147264927 1.249764841039485 -0.5506096736870076 994530.8226077597 64413.95771347964 199804.34688150563 173943.38997422298 
0.0018028846153846155 1441302.823927974 1.8111945453001386 1.2662473144763904 -0.5449472308237482 1007647.162723115 63963.764730317984 196430.3095675579 173261.5869069833 
0.0018229166666666667 1449684.8021979586 1.8217276498423516 1.2824439954129543 -0.5392836544293973 1020536.0763937323 63529.26347280922 193024.37113116766 172595.09120024915 
0.001842948717948718 1457837.1241296977 1.831972159718532 1.2983523345443786 -0.5336198251741533 1033195.5349466109 63109.74018445099 189588.05128791064 171943.79771072516 
0.0018629807692307693 1465758.4982476924 1.8419264520127032 1.313969888070133 -0.5279565639425703 1045623.593666426 62704.695591869764 186122.6073879494 171307.60160144727 
0.0018830128205128205 1473447.6696627624 1.8515889497846139 1.3292943122531844 -0.5222946375314295 1057818.3874658963 62313.6520518465 182629.2319408696 170686.39820414985 
0.0019030448717948718 1480903.4202708418 1.86095812231955 1.3443233584059306 -0.5166347639136193 1069778.126895714 61936.152400868246 179109.05770094984 170080.0832733098 
0.0019230769230769232 1488124.56894595 1.8700324853708297 1.3590548682717989 -0.5109776170990308 1081501.0944693328 61571.75887700729 175563.1623825146 169488.553217095 
0.0019431089743589744 1495109.9717273032 1.8788106013949357 1.373486766753193 -0.5053238346417428 1092985.6388760458 61220.09046911332 171992.53703493526 168911.70534720874 
0.0019631410256410256 1501858.5220005387 1.8872910797792468 1.3876170642757608 -0.499674015503486 1104230.1768624126 60880.70612760098 168398.20088382883 168349.43812669636 
0.001983173076923077 1508369.1506730216 1.8954725770623362 1.4014438577468726 -0.49402871931546355 1115233.1939949922 60553.12139348779 164781.18457751538 167801.65070702607 
0.002003205128205128 1514640.82634321 1.9033537971468009 1.4149653072553783 -0.4883884898914226 1125993.2261185793 60237.11502296617 161142.24108284278 167268.24411882166 
0.0020232371794871797 1520672.555464047 1.910933491504587 1.4281796482542226 -0.4827538432503644 1136508.8690508332 59932.29713230627 157482.26855343312 166749.1207274744 
0.002043269230769231 1526463.3825003558 1.9182104593747777 1.4410851868950834 -0.4771252724796944 1146778.7748696941 59638.31353775086 153802.10954326447 166244.1845496462 
0.002063301282051282 1532012.3900802152 1.9251835479538177 1.4536802963502844 -0.47150325160353335 1156801.6489864544 59354.83705499675 150102.5627726018 165753.34126616232 
0.0020833333333333333 1537318.6991402863 1.9318516525781364 1.4659634144838696 -0.4658882380942668 1166576.2482924534 59081.55328730354 146384.39920664334 165276.49835388592 
0.0021033653846153845 1542381.4690650743 1.9382137168991482 1.4779330417225682 -0.46028067517658 1176101.379464846 58818.15999829583 142648.36443775403 164813.56516417844 
0.0021233974358974357 1547199.897820095 1.9442687330505957 1.4895877391116654 -0.45468099393893024 1185375.8974195102 58564.366520044394 138895.180889048 164364.4529914925 
0.0021434294871794874 1551773.2220789327 1.9500157418082151 1.5009261265418423 -0.4490896152663728 1194398.703900011 58319.893194086384 135125.54985197974 163929.07513285536 
0.0021634615384615386 1556100.7173441644 1.9554538327416937 1.5119468482533303 -0.44350698448836345 1203168.7200266493 58084.88757474674 131339.761512538 163507.34823023024 
0.00218349358974359 1560181.6980621342 1.9605821443589 1.5226486047674725 -0.43793353959142745 1211684.9117068183 57859.10887957178 127538.48660221286 163099.19087353122 
0.002203525641025641 1564015.517731557 1.9653998642423585 1.5330301838274496 -0.43236968041490886 1219946.3142568746 57641.91622965783 123722.76458964775 162704.52265537658 
0.002223557692307692 1567601.5690059348 1.9699062291779512 1.5430904266339591 -0.4268158025439921 1227952.0055333178 57433.06564404443 119893.23255601297 162323.2652725596 
0.0022435897435897434 1570939.2837897737 1.9741005252758257 1.5528281732837999 -0.42127235199202584 1235701.0625141535 57232.99927836354 116049.87734499491 161955.3446522618 
0.002263621794871795 1574028.1333285787 1.9779820880834873 1.5622423382485187 -0.41573974983496864 1243192.6213629504 57041.23868536204 112193.58531957764 161600.6879606888 
0.0022836538461538463 1576867.6282926186 1.9815503026910606 1.571331919410344 -0.4102183832807167 1250425.884619416 56857.16971410927 108325.35052882855 161259.22343026474 
0.0023036858974358975 1579457.3188544444 1.9848046038287017 1.580095898927056 -0.4047087049016458 1257400.0423100875 56681.4070162531 104444.98557549647 160930.8839526073 
0.0023237179487179487 1581796.7947601515 1.9877444759561496 1.5885333415415255 -0.3992111344146241 1264114.3501806546 56513.36657562503 100553.47466961032 160615.6033342618 
0.00234375 1583885.685394369 1.9903694533443936 1.5966433784561824 -0.3937260748882112 1270568.1168636577 56352.64164535282 96651.60984465246 160313.31704070632 
0.002363782051282051 1585723.659838974 1.9926791201494565 1.6044251130046747 -0.38825400714478175 1276760.6288143029 56200.00657060393 92739.05897286074 160023.96548120666 
0.0023838141025641028 1587310.4269255137 1.994673110478269 1.6118777937608733 -0.38279531671739564 1282691.2880663692 56054.09811783093 88817.55295894241 159747.48778237117 
0.002403846153846154 1588645.735281332 1.9963511084466352 1.6190005993289376 -0.37735050911769763 1288359.4409734134 55916.2067901704 84886.25793589589 159483.82958185216 
0.002423878205128205 1589729.3733693922 1.9977128482292752 1.6257928719010695 -0.3719199763282057 1293764.5640683097 55784.75140731479 80947.12346917111 159232.93442459626 
0.0024439102564102564 1590561.1695217877 1.998758114101935 1.6322538770896 -0.36650423701233503 1298906.0729435075 55661.10702952696 76999.23691495875 158994.7526337946 
0.0024639423076923076 1591140.991966938 1.9994867404755634 1.6383830350313402 -0.3611037054442232 1303783.506158213 55543.81322208489 73044.43982343018 158769.23276320996 
0.002483974358974359 1591468.7488504613 1.9998986119225397 1.6441797199635098 -0.35571889195902995 1308396.365745821 55433.86902406928 69082.18518401809 158556.32889655305 
0.0025040064102564105 1591544.3882497298 1.999993663194965 1.6496434058456686 -0.3503502573492965 1312744.2330962839 55330.49828003859 65113.66144052682 158355.99543288074 
0.0025240384615384617 1591367.8981820918 1.9997718792349959 1.6547736040358645 -0.3449982751991314 1316826.719360314 55233.67536009895 61139.314290118076 158168.18917156057 
0.002544070512820513 1590939.306606772 1.9992332951772296 1.6595698182005285 -0.3396634769767011 1320643.429567784 55143.95387398056 57159.05206707248 157992.87109793464 
0.002564102564102564 1590258.681420441 1.9983779963431396 1.6640316580632966 -0.33434633827984306 1324194.0531462529 55060.48743499769 53174.13871114932 157830.00212804115 
0.0025841346153846153 1589326.1304464596 1.9972061182275564 1.6681587605276051 -0.3290473576999513 1327478.301152259 54983.38517948566 49184.89813794832 157679.54597676656 
0.0026041666666666665 1588141.801417799 1.995717846477207 1.6719506823383172 -0.32376716413888973 1330495.8208540718 54913.54150591255 45190.37505434487 157542.06400346992 
0.0026241987179487177 1586705.8819536346 1.9939134168613009 1.6754072313263282 -0.3185061855349727 1333246.4593280358 54849.574530245736 41193.56178608671 157416.2863092662 
0.0026442307692307694 1585018.5995296258 1.9917931152341821 1.6785281708082282 -0.3132649444259539 1335730.0282270624 54791.81577846431 37193.92783182206 157302.82769227697 
0.0026642628205128206 1583080.2214418792 1.9893572774900443 1.6813133017868787 -0.30804397570316566 1337946.3691938343 54740.268929243786 33191.92231837649 157201.66100042456 
0.002684294871794872 1580891.054764603 1.9866062895097185 1.683762430344046 -0.3028438591656726 1339895.3279126633 54695.35964612849 29187.605773187508 157112.76143262346 
0.002704326923076923 1578451.4463014633 1.9835405870995444 1.68587543582996 -0.2976651512695845 1341576.8083730696 54656.67770213541 25181.851375044556 157036.1088512137 
0.0027243589743589742 1575761.7825306414 1.9801606559223282 1.6876522432706555 -0.2925084126516726 1342990.7509122218 54624.14632525225 21175.20346634195 156971.68182682543 
0.0027443910256410254 1572822.4895436103 1.976467031420406 1.6890928173057944 -0.2873742141146116 1344137.1273908024 54597.766052400926 17168.13414322408 156919.46195718276 
0.002764423076923077 1569634.0329776336 1.9724602987308213 1.69019716267543 -0.28226313605539133 1345015.9415803638 54577.536794722546 13161.121302872369 156879.43329967494 
0.0027844551282051283 1566196.9179420006 1.9681410925926262 1.6909653246985343 -0.2771757678940918 1345627.2295441295 54563.457721054554 9154.648545353959 156851.58213146264 
0.0028044871794871795 1562511.6889380063 1.9635100972463282 1.6913973897178447 -0.2721127075284835 1345971.0599909907 54555.527249788865 5149.204772192807 156835.89692503397 
0.0028245192307692307 1558578.929772695 1.9585680463254964 1.6914934855124586 -0.2670745608130378 1346047.53460384 54553.743041320704 1145.2838020354407 156832.36832549874 
0.002844551282051282 1554399.2634663726 1.9533157227405367 1.6915128071574494 -0.2618029155830872 1346062.914475431 54553.38207005104 230.32895694591713 153552.63796394476 
0.002864583333333333 1549973.3521539099 1.9477539585546675 1.6915315704262428 -0.2562223881284247 1346077.8502511634 54553.03881338681 223.67817736798756 149118.78491199174 
0.0028846153846153848 1545301.8969798475 1.941883634852104 1.691549744518178 -0.25033389033392606 1346092.317419924 54552.70633516647 216.66031935809846 144440.21290539898 
0.002904647435897436 1540385.6379873233 1.9357056815984808 1.6915672987286479 -0.24413838286983292 1346106.291546999 54552.38519710279 209.27652707422098 139517.68471614734 
0.002924679487179487 1535225.3540008354 1.9292210774935257 1.6915842024151058 -0.2376368750784199 1346119.7482470209 54552.385196364485 201.52753952688485 134351.69301792324 
0.0029447115384615384 1529821.8625028618 1.922430849816018 1.6916004251200603 -0.23083042469595783 1346132.6632818466 54552.07595906174 193.41556155060417 128943.7077004028 
0.0029647435897435896 1524176.0195043567 1.9153360742610481 1.691615936456259 -0.22372013780478905 1346145.0124691888 54551.77917968528 184.94142963876558 123294.28642584373 
0.002984775641025641 1518288.719409143 1.9079378747696076 1.6916307061518618 -0.2163071686177458 1346156.7717185637 54551.495414142264 176.10651863670086 117404.34575780058 
0.0030048076923076925 1512160.8948722235 1.900237423350538 1.6916447040552336 -0.20859271929530432 1346167.9170351063 54551.22521622758 166.9122605405237 111274.84036034915 
0.0030248397435897437 1505793.516652029 1.8922359398948618 1.6916579001397234 -0.20057803975513844 1346178.4245233722 54550.969137537526 157.36014427027342 104906.76284684897 
0.003044871794871795 1499187.5934566346 1.88393469198253 1.6916702645084205 -0.19226442747410943 1346188.270391123 54550.72772738221 147.45171543404314 98301.14362269544 
0.003064903846153846 1492344.1717839614 1.875334994681615 1.6916817673988889 -0.18365322728272604 1346197.4309530945 54550.501532697584 137.18857608312956 91459.05072208638 
0.0030849358974358973 1485264.3357559922 1.8664382103399797 1.6916923791878824 -0.1747458311520973 1346205.8826347492 54550.2910979602 126.57238445823711 84381.58963882475 
0.0031049679487179485 1477949.2069470275 1.857245748369457 1.6917020703960384 -0.16554367797341873 1346213.6019760102 54550.09696509945 115.60485472678639 77069.90315119093 
0.003125 1470399.944206007 1.8477590650225735 1.6917108116925474 -0.15604825333002603 1346220.5656349787 54549.919673413504 104.28775671135526 69525.17114090352 
0.0031450320512820514 1462617.7434729277 1.8379796631618521 1.691718573899797 -0.14626108926205506 1346226.7503916298 54549.75975948223 92.62291560930932 61748.610406206215 
0.0031650641025641026 1454603.8375893843 1.8279090920217322 1.691725327997998 -0.13618376402373422 1346232.1331514923 54549.61775708292 80.61221170365789 53741.47446910527 
0.003185096153846154 1446359.4961032656 1.8175489469631416 1.6917310451297771 -0.1258179018333645 1346236.6909493064 54549.49419710599 68.2575800651818 45505.05337678787 
0.003205128205128205 1437886.0250676353 1.806900869220765 1.6917356966047512 -0.11516517261601389 1346240.4009526614 54549.38960747025 55.561010245886635 37040.67349725776 
0.0032251602564102562 1429184.766833829 1.7959665456430396 1.691739253904071 -0.10422729173896861 1346243.240465613 54549.30451303953 42.52454596381888 28349.69730921259 
0.003245192307692308 1420257.0998388005 1.7847477084249284 1.6917416886849381 -0.09300601973999023 1346245.1869322783 54549.23943554005 29.150284779304165 19433.52318620278 
0.003265224358974359 1411104.4383867558 1.7732461348335131 1.6917429727850966 -0.08150316204841657 1346246.217940409 54549.19489347702 15.440377762660848 10293.585175107233 
0.0032852564102564103 1401728.2324250976 1.761463646926437 1.6917430782272918 -0.06972056869914534 1346246.3112249412 54549.17140205274 1.3970291534254864 931.3527689503244 
0.0033052884615384615 1392129.9673147292 1.749402111263261 1.691743066165756 -0.05765904509750497 1346246.3112249412 45883.65608978807 0.0 0.0 
0.0033253205128205127 1382311.1635947472 1.7370634386097668 1.6917430538270835 -0.0453203847826833 1346246.3112249412 36064.85236980603 0.0 0.0 
0.003345352564102564 1372273.3767415583 1.7244495836352554 1.6917430412132284 -0.032706542422026974 1346246.3112249412 26027.06551661715 0.0 0.0 
0.0033653846153846156 1362018.1969224666 1.711562544602895 1.6917430283261896 -0.019819516276705418 1346246.3112249414 15771.88569752546 0.0 0.0 
0.0033854166666666668 1351547.2487437604 1.6984043630531578 1.6917430151680086 -0.00666134788514916 1346246.3112249416 5300.937518819002 0.0 0.0 
0.003405448717948718 1340862.1909933449 1.6849771234804025 1.691743001740769 0.006765878260366565 1346246.3112249419 -5384.120231596753 0.0 0.0 
0.003425480769230769 1329964.716377961 1.671282953002654 1.6917429880465986 0.020460035043944558 1346246.3112249419 -16281.594846980879 0.0 0.0 
0.0034455128205128204 1318856.5512550294 1.6573240210246283 1.6917429740876668 0.03441895306303855 1346246.3112249419 -27389.75996991247 0.0 0.0 
0.0034655448717948716 1307539.455359165 1.643102538894061 1.6917429598661846 0.04864042097212362 1346246.3112249419 -38706.85586577677 0.0 0.0 
0.0034855769230769233 1296015.2215234023 1.6286207595513875 1.6917429453844053 0.06312218583301776 1346246.3112249419 -50231.089701539604 0.0 0.0 
0.0035056089743589745 1284285.6753951788 1.61388097717284 1.6917419992912939 0.07786102211845392 1346245.5700767704 -54549.17190332292 -11.099435014880736 -7399.623343253825 
0.0035256410256410257 1272352.675147118 1.5988855268070028 1.6917395534906896 0.09285402668368681 1346243.6357015562 -54549.189211220946 -28.96920321001055 -19312.802140007036 
0.003545673076923077 1260218.111182663 1.5836367840049035 1.6917355828090812 0.10809879880417772 1346240.4880649454 -54549.23395487992 -47.1390058822806 -31426.003921520405 
0.003565705128205128 1247883.9058366017 1.5681371644436821 1.6917300623171423 0.12359289787346017 1346236.1073268682 -54549.30659482605 -65.6059334429963 -43737.28896199754 
0.0035857371794871793 1235352.0130705333 1.5523891235438998 1.691722967333679 0.1393338437897793 1346230.473844681 -54549.40758711798 -84.36702923668948 -56244.686157792996 
0.003605769230769231 1222624.4181633268 1.536395156080561 1.69171427342954 0.15531911734897896 1346223.5681762777 -54549.53738327534 -103.41929000949882 -68946.19333966589 
0.003625801282051282 1209703.1373966155 1.5201577957878925 1.691703956431485 0.17154616064359263 1346215.3710831697 -54549.69643020723 -122.7596663849431 -81839.77758996208 
0.0036458333333333334 1196590.217735382 1.503679614957955 1.691691992426016 0.1880123774680611 1346205.8635335339 -54549.885170140304 -142.38506334699673 -94923.3755646645 
0.0036658653846153846 1183287.7365036828 1.4869632240331458 1.6916783577631638 0.20471513373001793 1346195.0267052266 -54550.10404055007 -162.29234073039493 -108194.89382026331 
0.003685897435897436 1169797.8010555601 1.470011271192657 1.6916630290602346 0.22165175786757763 1346182.8419887656 -54550.35347409081 -182.47831371809508 -121652.20914539674 
0.003705929487179487 1156122.5484412028 1.452826441932957 1.6916459832447024 0.23881954131174532 1346169.2910214623 -54550.94573666691 -202.93928633588487 -135292.8575572566 
0.0037259615384615387 1142264.145068394 1.435411458642357 1.6916271974443025 0.2562157388019455 1346154.3555999624 -54551.28940557572 -223.67287238041857 -149115.2482536124 
0.00374599358974359 1128224.7863593157 1.417769080169736 1.6911141195522181 0.2733450393824821 1345746.0748174584 -54560.716082078405 -6114.412998779262 -156846.15937728502 
0.003766025641025641 1114006.696402756 1.3999021013874935 1.6895216381785916 0.2896195367910981 1344478.8313563326 -54589.934057601495 -18978.238073818455 -156903.96282215684 
0.0037860576923076923 1099612.127601768 1.3818133527487826 1.6869078168157172 0.30509446406693463 1342398.8307195974 -54637.83200913714 -31150.08953574761 -156998.78157294478 
0.0038060897435897435 1085043.3603168526 1.3635056998391228 1.6833270374285414 0.31982133758941855 1339549.3487409297 -54703.41540098074 -42673.84211252766 -157128.73091056867 
0.0038261217948717947 1070302.702504707 1.3449820429224357 1.6788302119427942 0.3338481690203585 1335970.8998817476 -54785.979055712465 -53590.85011511294 -157291.36820621497 
0.0038461538461538464 1055392.489352601 1.3262453164815904 1.673465199581955 0.34721988310036456 1331701.5693377466 -54885.22207639064 -63937.49422695633 -157486.3636817986 
0.0038661858974358976 1040315.0829084442 1.30729848875353 1.667276781653482 0.359978292899952 1326776.9929744017 -54999.77812255884 -73750.45561745367 -157711.676325945 
0.003886217948717949 1025072.8717065905 1.288144561259047 1.6603070568086913 0.3721624955496443 1321230.6718650977 -55130.15841321787 -83061.7049329345 -157965.93681235504 
0.00390625 1009668.2703894558 1.268786568327291 1.6525954438713162 0.3838088755440252 1315093.9745420285 -55274.64222355676 -91903.17911028728 -158247.88281872842 
0.003926282051282051 994103.7193249909 1.2492275766150724 1.6441790450576605 0.3949514684425881 1308396.4260379006 -55433.87664226326 -100302.48639782068 -158556.34367282575 
0.003946314102564102 978381.6842200846 1.2294706846210506 1.6350926636494776 0.405621979028427 1301165.7219495787 -55606.77542050043 -108287.02442670784 -158890.237882286 
0.003966346153846154 962504.6557299517 1.2095190221948757 1.6253690081948569 0.41584998599998113 1293427.8909361493 -55792.913673040806 -115881.75725711713 -159248.56427603992 
0.003986378205128205 946475.1490635665 1.189375750041362 1.6150389120329887 0.4256631619916267 1285207.4694113547 -55992.89489047765 -123109.03275532258 -159630.392701988 
0.004006410256410256 930295.7035852107 1.1690440592197784 1.6041313346333337 0.4350872754135553 1276527.5026092709 -56205.753245121334 -129991.18282800692 -160034.86295093203 
0.004026442307692307 913968.8824121881 1.1485271706383215 1.5926735474196279 0.4441463767813063 1267409.6924584997 -56431.30798431183 -136548.32481794877 -160461.17724405098 
0.004046474358974359 897497.2720087848 1.1278283345438715 1.5806912520955572 0.4528629175516856 1257874.4917428459 -56669.45865647972 -142799.1659176248 -160908.5951599567 
0.0040665064102564106 880883.481776524 1.1069508300070905 1.5682086866461322 0.46125785663904173 1247941.1884546122 -56920.12739779719 -148761.15004458727 -161376.4292357037 
0.004086538461538462 864130.1436407885 1.0858979644029576 1.555248724298487 0.4693507598955293 1237627.9845451834 -57183.25824462925 -154450.54174760764 -161864.04091215797 
0.004106570512820513 847239.9116338778 1.0646730728868223 1.5418329717120867 0.47715989882526433 1226952.0740623877 -57458.890401940094 -159882.43539034898 -162370.8366362209 
0.004126602564102564 830215.4614745623 1.0432795178660579 1.5279818409065018 0.4847023230404439 1215929.7003888576 -57746.90598394943 -165071.06813478767 -162896.26479555824 
0.004146634615384615 813059.4901441978 1.02172068846739 1.513714632396297 0.49199394392890716 1204576.2223987419 -58047.23313742026 -170029.6863799738 -163439.81273714994 
0.004166666666666667 795774.7154594773 1.0000000000000007 1.4990496262813229 0.4990496262813222 1192906.1869451262 -58360.01751299517 -174770.45095335177 -164001.00301930183 
0.004186698717948718 778363.8756418778 0.978120893414481 1.4840041458141469 0.5058832523996658 1180933.3794454404 -58685.34744032868 -179304.76511529833 -164579.39124793536 
0.004206730769230769 760829.7288838796 0.9560868347577242 1.4685946152366476 0.5125077804789234 1168670.8699064038 -59023.23460962658 -183643.34285660877 -165174.56355628907 
0.00422676282051282 743175.052912014 0.9339013146238355 1.4528366255280798 0.5189353109042443 1156131.0652447264 -59373.76336906769 -187796.11461328028 -165786.13435036453 
0.0042467948717948715 725402.6445468256 0.911567847601166 1.4367449916136097 0.5251771440124436 1143325.7548122588 -59737.03710006352 -191772.32903663864 -166413.7441287308 
0.004266826923076923 707515.319259802 0.8890899717155324 1.4203338057977448 0.5312438340822124 1130266.1529170098 -60113.178168054204 -195580.59798324836 -167057.05750590528 
0.004286858974358975 689515.9107273526 0.8664712478697306 1.4036164876751962 0.5371452398054656 1116962.9385409872 -60502.32794139534 -199228.93849530257 -167715.76137693698 
0.004306891025641026 671407.2703819053 0.8437152592794278 1.386605850952191 0.5428905916727632 1103426.3085149636 -60904.90454751754 -202724.57126972987 -168389.562315811 
0.004326923076923077 653192.2669601862 0.8208256109055135 1.3693141725809017 0.5484885616753882 1089666.0325339616 -61321.688189370325 -206073.89309148808 -169078.18429291697 
0.004346955128205128 634873.7860487577 0.7978059288830062 1.3517531278452934 0.5539471989622873 1075691.4015001615 -61752.17019429733 -209284.07436218945 -169781.37089491708 
0.00436698717948718 616454.7296268948 0.774659859946614 1.3339338883384575 0.5592740283918435 1061511.3054908651 -62196.57616504049 -212361.1178352243 -170498.8818637055 
0.004387019230769231 597938.0156068511 0.751391070853017 1.3158672002945546 0.5644761294415376 1047134.2960931378 -62655.6978456371 -215310.09274036682 -171230.48990028273 
0.004407051282051282 579326.5773716173 0.7280032477999968 1.2975634179309532 0.5695601701309564 1032568.6129366659 -63130.3847624365 -218135.67095132265 -171975.97985128956 
0.004427083333333333 560623.3633102138 0.7045000958424676 1.2790324118199274 0.5745323159774598 1017822.1107781986 -63619.97922995174 -220843.6163252088 -172735.15191282413 
0.004447115384615384 541831.3363506146 0.6808853383055324 1.2602837103679918 0.5793983720624594 1002902.3720873379 -64125.21287354163 -223438.00663433058 -173507.81622885106 
0.004467147435897436 522953.4734903676 0.6571627161946414 1.2413270246414285 0.5841643084467871 987817.1246898428 -64653.21485663374 -225916.6650248864 -174293.77131795508 
0.004487179487179487 503992.7653249809 0.6333359876029458 1.2221716811619536 0.5888356935590078 972573.7904003089 -65204.02314789785 -228284.17432005997 -175092.82760737027 
0.004507211538461538 484952.2155741604 0.6094089271159504 1.2028261484069385 0.5934172212909881 957179.1082226423 -65771.30572891264 -230550.76029273463 -175904.82662683472 
0.00452724358974359 465834.8406059646 0.5853853252135482 1.183298656927511 0.5979133317139628 941639.6278248583 -66355.91273820662 -232719.25843720385 -176729.6160434833 
0.004547275641025641 446643.6689589613 0.5612689876695458 1.16359719408934 0.6023282064197941 925961.7053539264 -66958.41984039702 -234792.56692467676 -177567.04962989126 
0.0045673076923076926 427381.74086244777 0.537063734948753 1.1437295110912733 0.6066657761425203 910151.5090210325 -67579.2802606051 -236773.50028142126 -178416.9876165583 
0.004587339743589744 408052.10775482375 0.512773401601754 1.1237031582206058 0.6109297566188518 894215.0471568573 -68219.19177879445 -238664.45287788787 -179279.29474535122 
0.004607371794871795 388657.83180019044 0.4884018356574463 1.1035255025199133 0.615123666862467 878158.1822704105 -68878.90227546403 -240467.60853943022 -180153.8396553257 
0.004627403846153846 369201.98540324694 0.4639528980134427 1.083203744485059 0.6192508464716164 861986.6443368965 -69559.21268203581 -242184.9520923071 -181040.49415930655 
0.004647435897435897 349687.6507225655 0.4394304618244341 1.0627449338980792 0.6233144720736451 845706.0433971371 -70260.98045762244 -243818.27967383858 -181939.13254311058 
0.004667467948717949 330117.919182324 0.4148384118886153 1.042156041351441 0.6273176294628258 829321.9264748249 -70985.84367501287 -245368.535028547 -182849.62858894106 
0.0046875 310495.89098256483 0.3901806440322572 1.021443881834525 0.6312632378022678 812839.7167685183 -71734.39519911556 -246837.57256164798 -183771.85802518993 
0.004707532051282051 290824.6746080692 0.3654610644925409 1.0006151498030815 0.6351540853105406 796264.7415590556 -72507.5400122535 -248226.82873691517 -184705.69820181763 
0.004727564102564102 271107.3863359157 0.3406835892987371 0.9796764469803299 0.6389928576815928 779602.2543329911 -73306.43334447558 -249537.40869754407 -185651.02595505572 
0.0047475961538461535 251347.1497418086 0.31585214365183983 0.9586342951950967 0.6427821515432568 762857.4449988693 -74132.31351839373 -250770.26458780872 -186607.71715085828 
0.0047676282051282055 231547.0952052407 0.29097066130273624 0.9374951486386932 0.646524487335957 746035.4496409503 -74986.50593924208 -251926.2024801841 -187575.64601628346 
0.004787660256410257 211710.35941359343 0.2660430839290399 0.9162655283031897 0.6502224443741498 729141.4575018961 -75871.99265721714 -253004.42627447748 -188554.67915660804 
0.004807692307692308 191840.08486521928 0.24107336051064615 0.894951813799453 0.6538784532888069 712180.5453166628 -76789.15605089327 -254006.62088605663 -189544.68351449346 
0.004827724358974359 171939.41937161892 0.21606544670414904 0.8735603499012822 0.6574949031971331 695157.7620977164 -77739.6178080063 -254933.20148693942 -190545.52343115193 
0.00484775641025641 152011.51555876873 0.19102330421619135 0.8520974655878949 0.6610741613717035 678078.1442885771 -78725.21419846779 -255784.35630967183 -191557.0582216687 
0.004867788461538462 132059.53036769037 0.1659509001758617 0.8305694859608869 0.6646185857850252 660946.7252470435 -79747.9215795919 -256560.1315660081 -192579.14173375317 
0.004887820512820513 112086.62455432938 0.1408522065062234 0.8089829550507911 0.6681307485445677 643768.712549198 -80812.55782796204 -257257.91816293524 -193611.61200397133 
0.004907852564102564 92095.96218883968 0.11573119929509684 0.787344269081663 0.6716130697865661 626549.196150344 -81919.45029350132 -257879.47758923797 -194654.30607876505 
0.004927884615384615 72090.7101543334 0.09059185816516997 0.7656598558310291 0.6750679976658591 609293.2911152622 -83071.09252065046 -258424.4338053856 -195707.05463489273 
0.0049479166666666664 52074.03764518841 0.0654381656435529 0.7439361964793914 0.6784980308358385 592006.1550055103 -84270.28857139112 -258892.1503796438 -196769.67840928707 
0.004967948717948718 32049.115664996967 0.04027410653088161 0.722180072125289 0.6819059655944074 574693.1840500747 -85523.03822443861 -259279.05302860506 -197841.97713203402 
0.004987980769230769 12019.11652421345 0.015103667270043466 0.7003982898569143 0.6852946225868709 557359.7951598687 -86832.10797192095 -259584.83201972477 -198923.73864400957 
0.005008012820512821 -8012.786662391413 -0.010069164685340456 0.6785976532783018 0.6886668179636423 540011.4024731984 -88199.91467813982 -259809.5288755627 -200014.7455818873 
0.005028044871794872 -28043.42047841154 -0.0352404015026029 0.6567850941962541 0.692025495698857 522653.5221489923 -89630.56220708626 -259951.61573531068 -201114.7646850069 
0.005048076923076923 -48069.611708533565 -0.060406055601777184 0.6349682256280291 0.6953742812298063 505292.2124367778 -91135.32933903064 -260002.97425012503 -202223.52055615568 
0.005068108974358975 -68088.1878412309 -0.08556214028730115 0.6131544744300959 0.698716614717397 487933.38344388583 -92715.01546430762 -259965.82299754987 -203340.73282325926 
0.005088141025641026 -88095.97757134215 -0.11070467037957589 0.5913514269997555 0.7020560973793314 470583.0722363358 -94374.68246739311 -259838.26064427046 -204466.10669601435 
0.005108173076923077 -108089.81130247177 -0.13582966284630094 0.569567440296377 0.7053971031426779 453247.9290745723 -96127.33913125761 -259611.10399057175 -205599.29725521465 
0.005128205128205128 -128066.52164910515 -0.16093313743345078 0.5478111891916221 0.7087443266250728 435934.85720585956 -97980.89117467841 -259280.56430584262 -206739.9233744437 
0.005148237179487179 -148022.94393838418 -0.18601111729582462 0.526091353436096 0.7121024707319207 418650.76376000803 -99939.52686311057 -258846.58344507296 -207887.59739020868 
0.005168269230769231 -167955.91671144587 -0.211059629627047 0.5044179607764864 0.7154775904035333 401403.62856910325 -102024.60164924248 -258293.0966189907 -209041.84701231596 
0.005188301282051282 -187862.282224252 -0.236074706288929 0.48280145877855224 0.7188761650674812 384201.7655469705 -104246.79728160451 -257615.10061946147 -210202.14987015646 
0.005208333333333333 -207738.8869478406 -0.26105238444010265 0.46125216509420847 0.7223045495343111 367053.3852251835 -106610.14339983724 -256814.14369908263 -211367.9850741042 
0.005228365384615384 -227582.58206789658 -0.28598870716380004 0.4397825048811899 0.72577121204499 349968.37523684214 -109147.1472116097 -255865.10958540102 -212538.70050772798 
0.0052483974358974355 -247390.22398358298 -0.3108797240947031 0.41840168726234095 0.729281411357044 332954.06397324224 -111823.92426018493 -254806.3254836719 -213714.03821296847 
0.0052684294871794875 -267158.67480554286 -0.3357214920447512 0.39711866666993545 0.7328401587146867 316017.5771491666 -114642.40500993904 -253640.82667734663 -214893.0202674238 
0.005288461538461539 -286884.8028529967 -0.36051007562781223 0.37594022536202276 0.736450300989835 299164.31191635 -117579.13903725683 -252394.50012666336 -216075.47560542639 
0.00530849358974359 -306565.48314986256 -0.3852415478831255 0.354871475750767 0.7401130236338924 282398.33660407097 -120615.4864954617 -251087.2462766919 -217261.08698177984 
0.005328525641025641 -326197.5979198043 -0.4099119908973977 0.3339147917654511 0.7438267826628489 265721.5403240005 -123717.7534758994 -249751.70109033544 -218449.68367756996 
0.005348557692307692 -345778.03708014515 -0.43451749642547327 0.3130685234113278 0.7475860198368011 249132.61004761502 -126833.50705471041 -248435.81981915046 -219641.32025389923 
0.005368589743589744 -365303.69873456185 -0.45905416650947145 0.2923278587925506 0.751382025302022 232627.71658293536 -129917.89434127745 -247177.2845270434 -220836.23644917636 
0.005388621794871795 -384771.4896644786 -0.48351811409629075 0.27168693665504146 0.7552050507513322 216202.1956844078 -132950.34339273287 -245988.60097634984 -222034.74097980364 
0.005408653846153846 -404178.3258190927 -0.5079054636533934 0.2511399219495546 0.759045385602948 199851.40395965177 -135923.12235083146 -244869.4568699469 -223237.15055796612 
0.005428685897435897 -423521.1328039417 -0.5322123517827562 0.23068039384992425 0.7628927456326804 183570.23186936817 -138820.70469929767 -243826.83322408766 -224443.82674992457 
0.0054487179487179484 -442796.84636794386 -0.5564349278329043 0.2103008948465034 0.7667358226794077 167352.74490694085 -141621.30270667787 -242873.08474931255 -225655.20381889425 
0.00546875 -462002.4128888312 -0.5805693545089242 0.18999313388440037 0.7705624883933246 151192.3452508711 -144304.83283953823 -242018.145249301 -226871.78005086313 
0.005488782051282051 -481134.7898568968 -0.6046118084803583 0.1697485397019203 0.7743603481822786 135082.21209795927 -146857.56266009086 -241265.35409800828 -228094.08519675693 
0.005508814102564103 -500190.9463569878 -0.6285584809868957 0.1495536150907366 0.7781120960776323 119011.60469731808 -149206.16781907942 -240673.416431993 -229322.96680323343 
0.005528846153846154 -519167.8635486501 -0.652405578441739 0.12939576223052754 0.7818013406722665 102970.49800902171 -151347.50541021378 -240231.61376392725 -230559.2423835308 
0.005548878205128205 -538062.5351443756 -0.6761493230325881 0.10925776822863244 0.7854070912612205 86945.194431607 -153208.74277075328 -239994.94637536362 -231804.04042986574 
0.005568910256410257 -556871.9678858481 -0.6997859533201087 0.08912792893222242 0.7889138822523312 70926.38008387973 -154842.40400613094 -239897.76367156414 -233058.1802920328 
0.005588942307692308 -575593.1820181283 -0.7233117248338099 0.06899455426745532 0.7923062791012652 54904.752288371994 -156235.5326977846 -239939.89786552457 -234322.50374319116 
0.005608974358974359 -594223.211761705 -0.7467229106652418 0.048849997472152205 0.795572908137394 38874.22593603578 -157426.65349764604 -240073.16265258795 -235597.62154750677 
0.00562900641025641 -612759.1057823254 -0.7700158020584018 0.028682139838239966 0.7986979418966418 22825.157252807367 -158348.96253051574 -240350.85260002947 -236884.44790458752 
0.005649038461538461 -631197.927658541 -0.7931867089972697 0.008479329721749031 0.8016660387190188 6748.274142813721 -158994.90534036706 -240767.40145526567 -238183.895005722 
0.005669070512820513 -649536.7563468901 -0.8162319607903734 -0.011926475368287429 0.804305485422086 -9490.147496024536 -158898.57391607482 -243186.60246324257 -237961.43247154818 
0.005689102564102564 -667772.6866446421 -0.8391479066522907 -0.03264927131038921 0.8064986353419015 -25980.822795120377 -158197.0036655696 -246964.3532792601 -236630.50690469207 
0.005709134615384615 -685902.8296500375 -0.8619309162820036 -0.05368839296016998 0.8082425233218336 -42723.22245174864 -157154.9986831157 -250734.17725766575 -235290.43125750736 
0.005729166666666666 -703924.3132199398 -0.8845773804380014 -0.07503706187688156 0.8095403185611199 -59711.95235162969 -155847.1454441432 -254423.21898061957 -233941.99644354737 
0.005749198717948718 -721834.2824248375 -0.9070837115100517 -0.0966903432340887 0.810393368275963 -76943.08548358914 -154251.8863037211 -258053.44978421443 -232585.86085331277 
0.0057692307692307696 -739629.9000011112 -0.9294463440875378 -0.11864321777355523 0.8108031263139825 -94412.62764767528 -152370.73384170607 -261623.86344935515 -231222.6750623747 
0.005789262820512821 -757308.3468005137 -0.9516617355242901 -0.14089440430232728 0.8107673312219629 -112119.55930472945 -150156.9331824471 -265179.008496044 -229852.8458172931 
0.005809294871794872 -774866.8222367722 -0.9737263664998047 -0.163442727788319 0.8102836387114857 -130062.94539579342 -147606.95847190544 -268720.1500997746 -228476.76826929874 
0.005829326923076923 -792302.5447292507 -0.9956367415767651 -0.18628163519929 0.8093551063774751 -148237.5711810675 -144786.62313997187 -272183.1957602658 -227095.15464794554 
0.005849358974358974 -809612.752143604 -1.017389389754784 -0.20940109752838368 0.8079882922264005 -166635.45582525534 -141741.66843962588 -275526.7204313581 -225708.90744736468 
0.005869391025641026 -826794.7022293494 -1.0389808650202739 -0.23278723112957464 0.8061936338906992 -185245.55106558555 -138525.23200903798 -278704.7863191865 -224319.13283553932 
0.005889423076923077 -843845.6730542877 -1.0604077468923538 -0.25642460531747324 0.8039831415748806 -204055.5775432254 -135164.1450586241 -281698.95652913506 -222926.99392330306 
0.005909455128205128 -860762.9634357085 -1.0816666409647206 -0.28029584729314266 0.8013707936715779 -223051.71041292054 -131691.43667167786 -284486.0858565552 -221533.730494555 
0.005929487179487179 -877543.8933683063 -1.1027541794433824 -0.30438269785224836 0.798371481591134 -242219.41944968692 -128128.26986797887 -287055.6105346138 -220140.5935160267 
0.0059495192307692304 -894185.8044487407 -1.1236670216801772 -0.3286655654579437 0.7950014562222335 -261543.11419093286 -124502.16988228029 -289391.65244490065 -218748.86793062682 
0.005969551282051282 -910686.0602967769 -1.1444018547019943 -0.3531212539709365 0.7912806007310578 -281004.335719691 -120870.4723976528 -291451.25361468265 -217359.99856475054 
0.005989583333333334 -927042.0469729335 -1.1649553937356047 -0.37772041104107007 0.7872349826945346 -300579.7261571233 -117325.54884674947 -293161.04719097435 -215975.72477808633 
0.006009615384615385 -943251.1733925809 -1.1853243827280338 -0.40243050448421097 0.7828938782438228 -320243.39719036047 -113926.73925772123 -294483.13739376137 -214597.89955073784 
0.006029647435897436 -959310.8717364159 -1.2055055948623778 -0.427218362989918 0.7782872318724599 -339968.9519054456 -110703.66852144594 -295409.90741311514 -213228.34389640932 
0.006049679487179487 -975218.5978572492 -1.2254958330689891 -0.4520506017138721 0.773445231355117 -359729.8234633674 -107681.13885377406 -295938.81245143793 -211868.82308866983 
0.006069711538461539 -990971.8316830454 -1.2452919305319505 -0.47689409507540326 0.7683978354565473 -379499.65134075336 -104877.99803283194 -296072.94229173317 -210521.24001772687 
0.00608974358974359 -1006568.0776161463 -1.2648907511907543 -0.5017178124144618 0.7631729387762926 -399253.742100734 -102290.42698306497 -295837.26322147134 -209186.645310876 
0.006109775641025641 -1022004.8649286217 -1.2842891902371147 -0.5264936309881789 0.7577955592489358 -418969.7163556962 -99902.12982624932 -295266.43044231564 -207866.5883043605 
0.006129807692307692 -1037279.7481536758 -1.3034841746068235 -0.5511971604382698 0.7522870141685537 -438628.16485825245 -97684.54533055692 -294404.924774284 -206562.11319058237 
0.006149839743589743 -1052390.3074730535 -1.3224726634665793 -0.5758068846688673 0.746665778797712 -458211.96562863374 -95617.25413707446 -293287.0003372316 -205274.08737011364 
0.006169871794871795 -1067334.1491003844 -1.3412516486957122 -0.6003036536314316 0.7409479950642807 -477705.87952956714 -93684.19723995798 -291940.8545803796 -204003.21775047964 
0.006189903846153846 -1082108.905660398 -1.3598181553627189 -0.6246703482553755 0.7351478071073434 -497096.2836262716 -91871.85051764164 -290390.69175224664 -202750.07976423815 
0.006209935897435897 -1096712.236563966 -1.3781692421965548 -0.6488916167555138 0.729277625441041 -516370.96134638356 -90168.5652415494 -288657.5735363973 -201515.1364396357 
0.006229967948717949 -1111141.8283788878 -1.396302002052578 -0.6729536528700153 0.7233483491825627 -535518.9260071495 -88564.22913208173 -286759.918759619 -200298.75448003763 
0.00625 -1125395.3951963824 -1.414213562373095 -0.6968440066915745 0.7173695556815204 -554530.2702795045 -87050.01514123962 -284713.8918227885 -199101.21795284975 
0.0062700320512820516 -1139470.6789932186 -1.4319010856424277 -0.7205514224408526 0.7113496632015751 -573396.0370921488 -85618.17813935806 -282533.72378616285 -197922.73997554876 
0.006290064102564103 -1153365.4499894243 -1.4493617698364245 -0.7440656029756654 0.7052961668607591 -592108.0322337263 -84263.10014460422 -280230.8392402665 -196763.4783708273 
0.006310096153846154 -1167077.507001527 -1.4665928488663549 -0.7673772573535521 0.6992155915128028 -610658.8622019518 -82977.88323854026 -277817.2296041447 -195623.5319568901 
0.006330128205128205 -1180604.6777912588 -1.4835915930171053 -0.790477970421585 0.6931136225955203 -629041.830426374 -81756.55979579454 -275303.33212894725 -194502.955440143 
0.006350160256410256 -1193944.8194096799 -1.5003553093796171 -0.8133600591849165 0.6869952501947006 -647250.8229699837 -80594.35998417018 -272697.87233310146 -193401.76412242439 
0.006370192307692308 -1207095.81853666 -1.5168813422774916 -0.8360164935941632 0.6808648486833284 -665280.2454937516 -79487.0007800993 -270008.63171594904 -192319.94054686 
0.006390224358974359 -1220055.5918156654 -1.5331670736876968 -0.8584408267803141 0.6747262469073827 -683124.9677392782 -78430.62448011851 -267242.5603490065 -191257.43924726223 
0.00641025641025641 -1232822.0861838006 -1.5492099236553083 -0.8806271333666182 0.66858279028869 -700780.2744389036 -77421.74770451477 -264405.87313358876 -190214.19090679364 
0.006430288461538461 -1245393.279197055 -1.565007350702228 -0.9025699548990328 0.6624373958031952 -718241.8218905933 -76457.216687846 -261504.13463650752 -189190.1059821081 
0.0064503205128205125 -1257767.1793506867 -1.5805568522297893 -0.9242641588615806 0.6562926933682086 -735505.5257658134 -75535.34185120906 -258541.2292352969 -188185.08249836744 
0.006470352564102564 -1269941.826394722 -1.5958559649152253 -0.9457050842547259 0.6501508806604994 -752567.6769572354 -74652.37465090118 -255522.77624273585 -187198.9985438497 
0.006490384615384616 -1281915.291644485 -1.6109022651018925 -0.9668884190778785 0.644013846024014 -769424.8440823144 -73805.79173717857 -252452.93486517193 -186231.72095982014 
0.006510416666666667 -1293685.678286143 -1.6256933691832303 -0.987810152822676 0.6378832163605542 -786073.8356786047 -72993.43796496768 -249335.29814604355 -185283.10649652724 
0.006530448717948718 -1305251.1216771966 -1.6402269339803672 -1.008466546486898 0.6317603874934692 -802511.6763415671 -72213.33951299312 -246173.10176852546 -184353.00405411108 
0.006550480769230769 -1316609.7896418667 -1.6545006571133165 -1.0288540803092274 0.6256465768040891 -818735.5651331724 -71464.00833030255 -242968.9585430837 -183441.25763530805 
0.006570512820512821 -1327759.882761351 -1.6685122773657222 -1.0489694184971003 0.6195428588686218 -834742.8475131873 -70744.26708368701 -239725.0609231036 -182547.70724137302 
0.006590544871794872 -1338699.6346588808 -1.682259575043072 -1.068809501546954 0.6134500734961179 -850531.0888053667 -70051.65770561341 -236444.70159167895 -181672.18655622177 
0.006610576923076923 -1349427.312279546 -1.6957403723243365 -1.088371449281684 0.6073689230426524 -866097.9970370352 -69384.77115135686 -233130.01767746848 -180814.5264136855 
0.006630608974358974 -1359941.2161648476 -1.7089525336069817 -1.1076525440164386 0.6012999895905431 -881441.4095428403 -68742.3048944734 -229782.9456869399 -179974.55604059392 
0.006650641025641025 -1370239.680721917 -1.7218939658452792 -1.1266501419019008 0.5952438239433784 -896559.2224139059 -68123.98561584647 -226404.365557077 -179152.10713508772 
0.006670673076923077 -1380321.0744873811 -1.7345626188818906 -1.1453618049413103 0.5892008139405802 -911449.4955537451 -67527.84071922023 -222996.73054223217 -178347.00767218374 
0.006690705128205128 -1390183.8003858088 -1.7469564857726385 -1.1637852302490348 0.5831712555236037 -926110.3963839633 -66952.66722863237 -219561.65083334918 -177559.08593986387 
0.006710737179487179 -1399826.295982725 -1.759073603104456 -1.181918210639362 0.5771553924650941 -940540.1684817848 -66397.6887511441 -216100.26693697626 -176788.17181281987 
0.006730769230769231 -1409247.0337321246 -1.77091205130642 -1.1997585885158706 0.5711534627905495 -954737.0948863415 -65862.67062231991 -212613.16983463257 -176034.09838883058 
0.006750801282051282 -1418444.5212184591 -1.7824699549538412 -1.2173043749544579 0.5651655799993833 -968699.5928620314 -65345.86093652947 -209102.3696839321 -175296.69773596607 
0.0067708333333333336 -1427417.3013930717 -1.7937454830653767 -1.2345536642013193 0.5591918188640574 -982426.1458581036 -64846.493846534984 -205568.85766917837 -174575.8040192546 
0.006790865384615385 -1436163.9528050115 -1.804736849393081 -1.2515044538306979 0.5532323955623832 -995915.1603945991 -64366.05005051149 -202011.48169855602 -173871.2606613451 
0.006810897435897436 -1444683.089826222 -1.815442312705385 -1.2681541592416454 0.5472881534637395 -1009164.5797107621 -63912.26509477454 -198423.30367885757 -173182.94134182777 
0.006830929487179487 -1452973.3628710487 -1.8258601770629375 -1.2845010969776534 0.5413590800852841 -1022173.0641544792 -63474.54839923745 -194815.0630291078 -172510.6872882243 
0.006850961538461538 -1461033.4586100366 -1.8359887920872713 -1.300543642873883 0.5354451492133883 -1034939.3212564582 -63052.32834924664 -191187.46635923735 -171854.34264509456 
0.00687099358974359 -1468862.100177988 -1.8458265532222566 -1.316280228818767 0.5295463244034897 -1047462.1031531922 -62645.0603692506 -187541.1816854887 -171213.75497005656 
0.006891025641025641 -1476458.0473762362 -1.8553719019882857 -1.3317093289291213 0.5236625730591644 -1059740.1955854504 -62252.36404931336 -183876.71226550222 -170588.77547596995 
0.006911057692307692 -1483820.0968691215 -1.864623326229171 -1.3468294594790893 0.5177938667500817 -1071772.4178417341 -61873.859162635636 -180194.56051010592 -169979.2593546459 
0.006931089743589743 -1490947.0823746184 -1.873579360351695 -1.3616392163523827 0.5119401439993123 -1083557.6525618525 -61508.69099117536 -176495.67516849522 -169385.06365309525 
0.0069511217948717945 -1497837.8748490943 -1.8822385855577852 -1.376137240307038 0.5061013452507472 -1095094.818095466 -61156.41672245762 -172780.5910313936 -168806.04899977735 
0.0069711538461538465 -1504491.3826661736 -1.8905996300692807 -1.3903222152997816 0.500277414769499 -1106382.8671686577 -60816.613038936164 -169049.82292011534 -168242.0795384644 
0.006991185897435898 -1510906.5517896684 -1.8986611693452435 -1.4041928670137647 0.49446830233147887 -1117420.7857123392 -60488.87504252978 -165303.86811017367 -167693.02292462572 
0.007011217948717949 -1517082.3659405587 -1.9064219262917927 -1.4177479615708868 0.48867396472090596 -1128207.5918375514 -60172.81525117159 -161543.20853117856 -167158.7503206572 
0.00703125 -1523017.8467579891 -1.9138806714644176 -1.430986304412241 0.4828943670521766 -1138742.3349445474 -59868.0626584962 -157768.31277037135 -166639.13638457417 
0.007051282051282051 -1528712.053954258 -1.9210362232627443 -1.4439067393315077 0.47712948393123655 -1149024.0949535924 -59574.26185214962 -153979.63789546298 -166134.05925305287 
0.007071314102564103 -1534164.085463778 -1.9278874481177235 -1.4565081257324053 0.4713793223853182 -1159051.9642069994 -59291.34989680792 -150177.3699390245 -165643.40142094632 
0.007091346153846154 -1539373.0775859759 -1.9344332606712051 -1.4687893664436524 0.4656438942275527 -1168825.0696035947 -59018.93317275867 -146362.0264194143 -165167.04839020796 
0.007111378205128205 -1544338.2051221237 -1.9406726239478844 -1.4807494127678642 0.4599232111800202 -1178342.5766165059 -58756.55473246961 -142534.18502535656 -164704.88874779185 
0.007131410256410256 -1549058.6815060598 -1.9466045495195716 -1.492387252323568 0.4542172971960037 -1187603.6796181356 -58503.90896847565 -138694.27855240737 -164256.81436704134 
0.0071514423076923074 -1553533.7589287993 -1.9522280976617812 -1.5037019085975334 0.4485261890642478 -1196607.6015239167 -58260.70250614686 -134842.7344609757 -163822.7204377602 
0.007171474358974359 -1557762.728456999 -1.9575423775026 -1.5146924405867002 0.4428499369158998 -1205353.5935073667 -58026.65357578406 -130979.97594414966 -163402.50542969836 
0.00719150641025641 -1561744.9201452637 -1.9625465471638155 -1.5253578980300464 0.4371886491337691 -1213840.8993747048 -57802.05532205338 -127105.89266925692 -162996.07277924847 
0.007211538461538462 -1565479.7031422802 -1.9672398138942873 -1.5356973846434152 0.43154242925087205 -1222068.805885579 -57586.44105961081 -123221.12790684788 -162603.3282902425 
0.007231570512820513 -1568966.485790755 -1.971621434195532 -1.5457100655190796 0.4259113686764524 -1230036.6486414575 -57379.24400611478 -119326.41311203869 -162224.1800311438 
0.007251602564102564 -1572204.715721142 -1.9756907139395077 -1.5553951376081987 0.420295576331309 -1237743.7885962909 -57180.25986508746 -115422.12796358523 -161858.53929617844 
0.007271634615384616 -1575193.87993915 -1.9794470084785747 -1.5647517501564319 0.4146952583221428 -1245189.5487411215 -56990.3038092067 -111507.70392898361 -161506.3234598382 
0.007291666666666667 -1577933.5049070085 -1.9828897227476208 -1.573779176092715 0.40911054665490587 -1252373.3504910755 -56808.0896882317 -107584.61500731221 -161167.44972038906 
0.007311698717948718 -1580423.1566184862 -1.986018311358331 -1.5824767026177675 0.40354160874056344 -1259294.6266183748 -56633.65971508273 -103653.03128243491 -160841.83900259368 
0.007331730769230769 -1582662.4406676434 -1.9888322786855843 -1.5908435916571508 0.3979886870284335 -1265952.7897818503 -56467.5819832054 -99712.65153620706 -160529.41736638075 
0.00735176282051282 -1584651.0023113159 -1.991331178945973 -1.5988792258301114 0.39245195311586145 -1272347.3486853717 -56308.628785109846 -95764.91413913733 -160230.11070169692 
0.007371794871794872 -1586388.5265253098 -1.99351461626842 -1.606582932772659 0.386931683495761 -1278477.768278456 -56157.74334067968 -91809.16382603075 -159943.85108014327 
0.007391826923076923 -1587874.7380543088 -1.9953822447568936 -1.6139541464230684 0.3814280983338252 -1284343.59810332 -56013.90173958382 -87846.66745716306 -159670.57075424187 
0.007411858974358974 -1589109.40145548 -1.9969337685452035 -1.6209922796552743 0.3759414888899293 -1289944.3709396538 -55877.649595448514 -83877.17399693409 -159410.2069234435 
0.007431891025641025 -1590092.3211357703 -1.9981689418438713 -1.6276968243777958 0.37047211746607545 -1295279.6824608955 -55748.315436499426 -79901.62534211684 -159162.69789625844 
0.007451923076923077 -1590823.341382894 -1.999087568979067 -1.6340672568096462 0.3650203121694209 -1300349.1158551183 -55626.404351459816 -75919.83451187746 -158927.9866644385 
0.0074719551282051285 -1591302.3463899987 -1.999689504423608 -1.640103153698689 0.35958635072491907 -1305152.3343087526 -55510.99602344236 -71932.99956162718 -158706.01649617648 
0.00749198717948718 -1591529.2602740133 -1.9999746528200153 -1.645804033924928 0.3541706188950873 -1309688.9549583632 -55403.13765569101 -67940.43084856936 -158496.73681138956 
0.007512019230769231 -1591504.0470876666 -1.999942968995615 -1.651169542458483 0.34877342653713206 -1313958.6952799018 -55301.624386575306 -63943.63105536211 -158300.0963658274 
0.007532051282051282 -1591226.7108251848 -1.9995944579697005 -1.6561993073065369 0.3433951506631636 -1317961.25925059 -55207.005112237064 -59942.3980250277 -158116.04843733 
0.007552083333333333 -1590697.2954216562 -1.9989291749527314 -1.660892992836441 0.3380361821162903 -1321696.379782142 -55119.201600502245 -55937.16508052071 -157944.54895849124 
0.007572115384615385 -1589915.884746073 -1.9979472253375918 -1.665250335600251 0.3326968897373408 -1325163.8472290502 -55037.68995734281 -51928.792484901925 -157785.55507477798 
0.007592147435897436 -1588882.602588044 -1.996648764682892 -1.6692710747795882 0.32737768990330385 -1328363.4540383131 -54962.809276389424 -47917.31157551906 -157639.02769782243 
0.007612179487179487 -1587597.6126381839 -1.995033998688325 -1.6729549050465244 0.32207909364180054 -1331294.9572372786 -54894.95648533548 -43902.191907705586 -157505.50700786436 
0.007632211538461538 -1586061.1184621828 -1.9931031831620818 -1.6763017411494594 0.3168014420126224 -1333958.288984607 -54833.01889447891 -39886.05624798859 -157383.75433510845 
0.0076522435897435894 -1584273.363468556 -1.9908566239803231 -1.6793114502505304 0.31154517372979273 -1336353.3435709372 -54777.31760523934 -35868.33748488018 -157274.36480749922 
0.007672275641025641 -1582234.6308700854 -1.9882946770387275 -1.6819839276203359 0.30631074941839165 -1338480.0376548925 -54727.91383532551 -31849.370601317496 -157177.30877854986 
0.007692307692307693 -1579945.2436389527 -1.985417748196108 -1.6843190742979313 0.3010986738981767 -1340338.2924854544 -54685.16731787124 -27829.22434249089 -157092.55949313648 
0.007712339743589744 -1577405.564455575 -1.9822262932101182 -1.6863168659544325 0.2959094272556857 -1341928.0887019294 -54648.59312655986 -23808.788137932 -157020.09448915377 
0.007732371794871795 -1574615.995651149 -1.978720817665051 -1.6879773133688547 0.29074350429619633 -1343249.4348815915 -54618.190368199954 -19788.48038662094 -156959.89001473653 
0.007752403846153846 -1571576.979143915 -1.9749018768917452 -1.6893004630410264 0.2856014138507188 -1344302.368027424 -54593.95818958129 -15768.726791987658 -156911.92613492196 
0.007772435897435898 -1568288.996369149 -1.9707700758796114 -1.6902863979274692 0.28048367795214224 -1345086.9541537135 -54575.8950706271 -11749.961827310628 -156876.18531749793 
0.007792467948717949 -1564752.5682028949 -1.9663260691807907 -1.6909352381290603 0.27539083105173034 -1345603.2888332761 -54563.99881180888 -7732.628161127793 -156852.6523966821 
0.0078125 -1560968.2548794474 -1.9615705608064606 -1.6912471415327468 0.27032341927371384 -1345851.4977081176 -54558.26652240241 -3717.176109623754 -156841.31453930374 
0.007832532051282051 -1556936.6559026022 -1.95650430411531 -1.691266806291613 0.2652374978236971 -1345867.1504732608 -54557.88242828171 -234.4158107854114 -156277.2071902743 
0.007852564102564102 -1552658.4099506813 -1.951128101694188 -1.691285931196518 0.2598421704976699 -1345882.3738824893 -54557.532555819955 -227.9857766036528 -151990.51773576855 
0.007872596153846154 -1548134.1947753578 -1.9454428052309658 -1.6913044853915085 0.25413831983945734 -1345897.143380713 -54557.19312396692 -221.18800539792005 -147458.67026528006 
0.007892628205128205 -1543364.727094286 -1.93944931537961 -1.6913224381137602 0.2481268772658498 -1345911.4344869133 -54556.86469549965 -214.02360645812203 -142682.4043054147 
0.007912660256410256 -1538350.76247756 -1.9331485816175038 -1.6913397586984522 0.2418088229190516 -1345925.222798021 -54556.54783140286 -206.49374715147675 -137662.49810098452 
0.007932692307692307 -1533093.0952280194 -1.9265416020950332 -1.6913564165453288 0.23518518554970447 -1345938.483962308 -54556.54783067433 -198.5991963580189 -132399.4642386793 
0.007952724358974358 -1527592.5582554142 -1.9196294234774591 -1.691372381240022 0.22825704223743704 -1345951.1937759316 -54556.24309077929 -190.34216882981016 -126894.77921987345 
0.00797275641025641 -1521850.0229444623 -1.9124131407791123 -1.691387622440868 0.22102551833824435 -1345963.3280928677 -54555.951031461824 -181.7235304345473 -121149.02028969822 
0.007992788461538461 -1515866.3990167994 -1.9048938971899165 -1.691402109923534 0.21349178726638263 -1345974.8628604226 -54555.67220779508 -172.7446789045155 -115163.11926967702 
0.008012820512820512 -1509642.6343868687 -1.8970728838942916 -1.6914158135858073 0.20565707030848435 -1345985.774123045 -54555.40717270505 -163.40706903312827 -108938.04602208553 
0.008032852564102563 -1503179.71501175 -1.8889513398824453 -1.6914287034523636 0.19752263643008172 -1345996.0380261193 -54555.15647688368 -153.71221244445377 -102474.80829630252 
0.008052884615384615 -1496478.6647349678 -1.8805305517540951 -1.6914407496795147 0.18908980207458037 -1346005.630819746 -54554.92066870211 -143.66167735374873 -95774.45156916583 
0.008072916666666667 -1489540.5451242973 -1.8718118535146513 -1.691451922559937 0.18035993095471436 -1346014.5288625024 -54554.700294122566 -133.2570883190299 -88838.05887935327 
0.008092948717948719 -1482366.4553035905 -1.862796626363881 -1.6914621925273756 0.17133443383650548 -1346022.7086251883 -54554.49589661346 -122.50012598370756 -81666.75065580505 
0.00811298076923077 -1474957.531778656 -1.8534862984771039 -1.6914715301613306 0.16201476831577333 -1346030.1466945536 -54554.30801706202 -111.39252681034536 -74261.68454023024 
0.008133012820512821 -1467314.9482572163 -1.8438823447789432 -1.691479906191715 0.15240243858722824 -1346036.8197770058 -54554.13719368889 -99.9360828055739 -66624.05520371595 
0.008153044871794872 -1459439.9154629693 -1.8339862867096692 -1.6914872915034926 0.1424989952061766 -1346042.704702302 -54553.98396196333 -88.13264123620165 -58755.09415746777 
0.008173076923076924 -1451333.6809437925 -1.8237996919841806 -1.6914936571412906 0.13230603484288994 -1346047.7784272176 -54553.84885451803 -75.98410433658013 -50656.0695577201 
0.008193108974358975 -1442997.5288741014 -1.813324174343641 -1.691498974313985 0.12182520002965602 -1346052.0180391972 -54553.7324010646 -63.49242900724835 -42328.28600483223 
0.008213141025641026 -1434432.7798514203 -1.802561393299843 -1.6915032143992625 0.11105817890058045 -1346055.4007599843 -54553.63512831018 -50.65962650493162 -33773.08433662109 
0.008233173076923077 -1425640.7906871724 -1.791513053872306 -1.6915063489481539 0.1000067049241522 -1346057.9039492288 -54553.55755987344 -37.48776212391963 -24991.841415946423 
0.008253205128205128 -1416622.9541917343 -1.780180906318169 -1.691508349689541 0.08867255662862816 -1346059.5051080743 -54553.50021620188 -23.97895486888399 -15985.96991258933 
0.00827323717948718 -1407380.6989537938 -1.7685667458549228 -1.6915091885346345 0.0770575573202883 -1346060.1818827218 -54553.46361448942 -10.135377119195354 -6756.91807946357 
0.00829326923076923 -1397915.4891140338 -1.7566724123760125 -1.691509176640301 0.06516323573571148 -1346060.1818827218 -51855.30723131192 0.0 0.0 
0.008313301282051282 -1388228.8241331833 -1.7444997901593624 -1.6915091644676787 0.05299062569168367 -1346060.1818827218 -42168.642250461504 0.0 0.0 
0.008333333333333333 -1378322.2385544807 -1.732050807568878 -1.6915091520186962 0.040541655550181854 -1346060.1818827218 -32262.05667175888 0.0 0.0 
0.008353365384615384 -1368197.3017605694 -1.719327436748953 -1.6915091392953252 0.02781829745362785 -1346060.1818827218 -22137.11987784761 0.0 0.0 
0.008373397435897436 -1357855.6177248834 -1.7063316933120496 -1.6915091262995818 0.014822567012467758 -1346060.1818827218 -11795.435842161532 0.0 0.0 
0.008393429487179487 -1347298.8247575455 -1.6930656360193868 -1.6915091130335245 0.0015565229858622853 -1346060.1818827218 -1238.6428748236503 0.0 0.0 
0.008413461538461538 -1336528.5952458316 -1.6795313664547964 -1.691509099499255 -0.011977733044458594 -1346060.1818827218 9531.586636890192 0.0 0.0 
0.00843349358974359 -1325546.6353892318 -1.6657310286917917 -1.6915090856989172 -0.025778057007125543 -1346060.1818827218 20513.546493489994 0.0 0.0 
0.00845352564102564 -1314354.6849291609 -1.6516668089539117 -1.6915090716346974 -0.03984226268078572 -1346060.1818827218 31705.49695356097 0.0 0.0 
0.008473557692307692 -1302954.5168733487 -1.6373409352683803 -1.6915090573088238 -0.05416812204044352 -1346060.1818827218 43105.6650093731 0.0 0.0 
0.008493589743589743 -1291347.9372149645 -1.6227556771131464 -1.6915090227688954 -0.06875334565574898 -1346060.1660032838 54553.45066924952 0.23781046291036653 158.54030860691103 
0.008513621794871794 -1279536.784646517 -1.607913345057361 -1.6915075037386842 -0.08359415868132314 -1346058.9690074055 54553.451301125344 17.926210274233473 11950.806849488983 
0.008533653846153845 -1267522.930268567 -1.5928162903953351 -1.691504474900082 -0.09868818450474692 -1346056.570745685 54553.47909037769 35.91636752881683 23944.24501921122 
0.008553685897435898 -1255308.2772933168 -1.5774669047740573 -1.6914999111767761 -0.11403300640271885 -1346052.951261103 54553.53450017725 54.20540109976368 36136.93406650912 
0.00857371794871795 -1242894.760743107 -1.5618676198143153 -1.6914937877382206 -0.12962616792390524 -1346048.090792185 54553.617989272345 72.79038251593454 48526.9216772897 
0.00859375 -1230284.3471438661 -1.546020906725474 -1.691486080003572 -0.14546517327809805 -1346041.969776131 54553.730011914624 91.66833642588632 61112.224283924224 
0.008613782051282052 -1217479.0342135862 -1.5299292759139995 -1.691476763645582 -0.16154748773158256 -1346034.5688519143 54553.87101778807 110.83624106920614 73890.82737947076 
0.008633814102564103 -1204480.8505458448 -1.5135952765857645 -1.6914658145944501 -0.17787053800868557 -1346025.8688633488 54554.04145193705 130.29102875521775 86860.68583681184 
0.008653846153846154 -1191291.855288436 -1.4970214963422022 -1.6914532090416379 -0.1944317126994357 -1346015.8508621238 54554.24175469647 150.02958634896336 100019.72423264226 
0.008673878205128206 -1177914.1378171698 -1.4802105607703904 -1.6914389234436393 -0.21122836267324896 -1346004.496110804 54554.472361621214 170.048755764373 113365.83717624868 
0.008693910256410257 -1164349.8174048706 -1.4631651330271036 -1.6914229345257112 -0.22825780149860764 -1345991.7860857996 54554.73370341817 190.34533446456933 126896.88964304623 
0.008713942307692308 -1150601.0428856553 -1.4458879134169318 -1.691405219326285 -0.24551730590935317 -1345977.7025127078 54555.35028980393 210.91559061994317 140610.3937466288 
0.00873397435897436 -1136669.9923145082 -1.4283816389644903 -1.6913857550824511 -0.2630041161179608 -1345962.2272751846 54555.70637020818 231.7571571499771 154504.7714333181 
0.00875400641025641 -1122558.872622243 -1.4106490829808316 -1.6904449969198931 -0.27979591393906156 -1345213.6090785605 54572.99073732318 11211.306112642407 156870.43960635195 
0.008774038461538462 -1108269.9192658872 -1.3926930546241059 -1.6884477672154796 -0.29575471259137376 -1343624.2768784445 54609.61143106362 23801.839028939252 156942.90715255428 
0.008794070512820513 -1093805.3958745415 -1.374516398454534 -1.685450675966993 -0.31093427751245883 -1341239.2795225002 54664.519304257585 35717.72040262359 157051.64394107735 
0.008814102564102564 -1079167.5938907824 -1.3561219939837823 -1.6815066798862965 -0.32538468590251424 -1338100.7586628918 54736.46928430861 47002.48839349296 157194.20709430796 
0.008834134615384615 -1064358.8322076518 -1.3375127552187882 -1.6766656007540708 -0.3391528455352826 -1334248.3612502923 54826.02044680668 57693.50365109503 157370.00494473844 
0.008854166666666666 -1049381.456801309 -1.318691630200139 -1.6709740202299925 -0.3522823900298535 -1329719.1558263993 54931.30441366532 67829.38042821975 157577.01418320535 
0.008874198717948718 -1034237.8403593785 -1.2996616005350388 -1.6644756666533307 -0.3648140661182919 -1324547.9403303768 55052.177637006505 77444.12326843095 157813.79906556103 
0.008894230769230769 -1018930.3819050797 -1.2804256809249763 -1.6572115703368746 -0.3767858894118983 -1318767.3656779628 55188.06465564866 86569.88599455202 158079.03312268254 
0.00891426282051282 -1003461.5064171756 -1.2609869186881384 -1.6492202509459206 -0.3882333322577822 -1312408.0848730751 55338.49933169887 95236.58933399386 158371.48979020692 
0.008934294871794871 -987833.6644458082 -1.2413483932766542 -1.6405378643371071 -0.3991894710604529 -1305498.8698585646 55502.76613485126 103472.40405731065 158690.03522059438 
0.008954326923076922 -972049.3317242939 -1.2215132157887638 -1.631198449342457 -0.40968523355369313 -1298066.8079009096 55681.29888475116 111302.5598778413 159033.61741402326 
0.008974358974358974 -956111.0087769199 -1.2014845284759592 -1.6212339452975628 -0.4197494168216036 -1290137.3155387198 55872.964711076114 118752.07761615426 159401.26443456943 
0.008994391025641025 -940021.2205228114 -1.18126550424519 -1.6106744072218993 -0.4294089029767092 -1281734.3098179575 56077.60036478483 125843.41367413684 159792.07525622434 
0.009014423076923076 -923782.5158759466 -1.1608593461562282 -1.5995481681951629 -0.43868882203893467 -1272880.3375070544 56295.51933634223 132597.0893280813 160205.2129666844 
0.009034455128205127 -907397.4673413547 -1.1402692869142337 -1.587881893548457 -0.4476126066342234 -1263596.6182209293 56526.26892332465 139032.98002901048 160639.9019272394 
0.00905448717948718 -890868.6706075899 -1.1194985883576438 -1.5757007031626247 -0.45620211480498085 -1253903.1417430062 56769.54454522766 145169.50373336638 161095.42285682206 
0.009074519230769231 -874198.7441355288 -1.0985505409414402 -1.5630282925031254 -0.46447775156168514 -1243818.7643418065 57025.276462287875 151023.6359603633 161571.10778362674 
0.009094551282051283 -857390.3287435482 -1.0774284632158675 -1.5498870289633713 -0.4724585657475038 -1233361.2854386172 57293.41648200352 156611.2040541646 162066.33615890067 
0.009114583333333334 -840446.0871891879 -1.0561357013007358 -1.536298041815011 -0.4801623405142752 -1222547.5191877235 57573.937375359936 161946.9633733873 162580.53124978836 
0.009134615384615385 -823368.7037473042 -1.0346756283553127 -1.522281306193778 -0.4876056778384654 -1211393.361310292 57866.83236833452 167044.6683724143 163113.15682223902 
0.009154647435897436 -806160.8837848475 -1.0130516440439727 -1.5078557215201271 -0.4948040774761544 -1199913.8514995908 58172.11470520776 171917.13892506182 163663.7140844738 
0.009174679487179488 -788825.3533322704 -0.9912671739976134 -1.493039184726858 -0.5017720107292446 -1188123.231693743 58489.81728201662 176576.32221237608 164231.73886707996 
0.009194711538461539 -771364.8586516855 -0.9693256692709858 -1.4778486586408741 -0.5085229893698883 -1176035.0004922529 58819.9923488074 181033.35047351598 164816.79901824408 
0.00921474358974359 -753782.1658018029 -0.947230605795979 -1.462300235842862 -0.5150696300468831 -1163661.9639739774 59162.71127968072 185298.59489769465 165418.49199479917 
0.009234775641025641 -736080.060199733 -0.9249854838309656 -1.4464091983070215 -0.521423714476056 -1151016.2831569628 59518.06440994656 189381.71591560933 166036.44263167397 
0.009254807692307692 -718261.3461797348 -0.902593827406308 -1.4301900731027946 -0.5275962456964866 -1138109.5183245167 59886.1609400399 193291.7101307142 166670.3010740278 
0.009274839743589744 -700328.8465489481 -0.8800591837660756 -1.4136567276609868 -0.5335975438949112 -1124952.704835655 60267.680410614936 197036.43880919524 167319.73906689655 
0.009294871794871795 -682285.4021402193 -0.8573851228061083 -1.3968223579840013 -0.539437235177893 -1111556.3437430956 60662.58702149708 200623.90372217016 167984.45085920894 
0.009314903846153846 -664133.8713620574 -0.8345752365084753 -1.3796995315979854 -0.5451242950895101 -1097930.4359735248 61070.818691057735 204061.59475709574 168664.1511633137 
0.009334935897435897 -645877.1297458069 -0.8116331383724354 -1.362300249586196 -0.5506671112137606 -1084084.531692231 61492.56627564551 207356.26251665593 169358.57315412263 
0.009354967948717948 -627518.0694901203 -0.7885624628420045 -1.3446360060663554 -0.5560735432243509 -1070027.7776337292 61928.29331061151 210513.94878012742 170067.46605286983 
0.009375 -609059.5990027714 -0.7653668647301808 -1.3267178771494303 -0.5613510124192496 -1055768.9878929777 62379.16167950712 213539.63515749262 170790.5920532067 
0.00939503205128205 -590504.6424399196 -0.7420500186399677 -1.308556398168774 -0.5665063795288063 -1041316.5462273377 62844.40657086065 216439.7663846251 171527.73083193225 
0.009415064102564102 -571856.1392428671 -0.7186156183822453 -1.290161682021154 -0.5715460636389088 -1026678.5002294648 63324.308877148665 219219.3768641441 172278.67524530494 
0.009435096153846153 -553117.0436723934 -0.6950673763905985 -1.2715435690509551 -0.5764761926603567 -1011862.6806014882 63820.69708062406 221881.71474857698 173043.22509989387 
0.009455128205128204 -534290.3243407558 -0.6714090231332105 -1.2527114508963546 -0.5813024277631441 -996876.5609761117 64332.91409167973 224432.1275096406 173821.19503403542 
0.009475160256410256 -515378.9637414012 -0.6476443065218825 -1.233675200063813 -0.5860308935419304 -981727.9976492276 64871.774965666584 226864.88438341528 174612.37455874466 
0.009495192307692307 -496385.95777648827 -0.6237769913182996 -1.214443655604657 -0.5906666642863574 -966424.0245184293 65429.171825653175 229192.30160683647 175416.59330945136 
0.009515224358974358 -477314.3152822772 -0.5998108585376177 -1.1950252061548052 -0.5952143476171875 -950971.3170517444 66003.56066900468 231419.7470210738 176233.69407938872 
0.009535256410256411 -458167.05755248136 -0.575749704849491 -1.175427967132061 -0.5996782622825702 -935376.333296903 66595.27111771476 233550.4767124887 177063.527914218 
0.009555288461538462 -438947.21785964177 -0.5515973419766116 -1.1556598223005565 -0.6040624803239449 -919645.3469573039 67204.92599989998 235587.25142183507 177905.95167592712 
0.009575320512820513 -419657.84097458917 -0.5273575960908492 -1.1357284430220485 -0.6083708469311992 -903784.4627117269 67833.19193427457 237532.60246176238 178760.8273411008 
0.009595352564102565 -400301.98268411105 -0.5030343072071327 -1.1156413065764208 -0.6126069993692881 -887799.6307933383 68480.78406285169 239388.84280978778 179628.02123658784 
0.009615384615384616 -380882.7093068539 -0.4786313285751156 -1.0954057133985107 -0.6167743848233951 -871696.6607063365 69148.46806828072 241158.08002294015 180507.40330826174 
0.009635416666666667 -361403.09720755887 -0.45415252606874595 -1.07502883276876 -0.620876306700014 -855481.2575854538 69837.43792525545 242841.87713833968 181398.84531429978 
0.009655448717948718 -341866.2323097194 -0.42960177757385437 -1.0545176977979895 -0.6249159202241352 -839159.0182049634 70548.70870148129 244441.85696222426 182302.22023153855 
0.00967548076923077 -322275.2096067039 -0.4049829723738127 -1.0338791806165266 -0.6288962082427139 -822735.4112347951 71282.85917871434 245959.93798524293 183217.4044641339 
0.00969551282051282 -302633.1326714626 -0.38030001053341284 -1.0131200385554886 -0.6328200280220757 -806215.8139904692 72040.91798147233 247397.4883310257 184144.27500650854 
0.009715544871794872 -282943.1131648613 -0.3555568022810215 -0.9922469277877313 -0.6366901255067098 -789605.5232882319 72823.98758479772 248755.71355670775 185082.70898186511 
0.009735576923076923 -263208.27034273325 -0.3307572673891228 -0.971266416453405 -0.6405091490642821 -772909.7658900495 73633.24978766334 250035.66279518156 186032.58296447134 
0.009755608974358974 -243431.7305617427 -0.3059053345533683 -0.9501850449423599 -0.6442797103889916 -756133.7464748725 74470.57869289638 251237.6667616914 186993.770458542 
0.009775641025641026 -223616.62678410078 -0.2810049407701846 -0.9290093157810807 -0.6480043750108961 -739282.6395909055 75337.69523242477 252362.17669428946 187966.1408800905 
0.009795673076923077 -203766.09808126392 -0.2560600307131024 -0.9077456253410677 -0.6516855946279654 -722361.5353108101 76235.41502500829 253410.45769871134 188949.56450582648 
0.009815705128205128 -183883.2891366291 -0.2310745561078247 -0.8864003312922241 -0.6553257751843994 -705375.4929094592 77165.32483516331 254382.97100263237 189943.90793503434 
0.00983573717948718 -163971.3497473751 -0.20605247510622246 -0.86497976820917 -0.6589272931029475 -688329.55328306 78129.17813861361 255279.99184495557 190949.0335521157 
0.00985576923076923 -144033.43432546695 -0.18099775165927798 -0.8434903131327748 -0.6624925614734968 -671228.7911214156 79129.54591499284 256101.0141327868 191964.79674816897 
0.009875801282051282 -124072.7013979424 -0.15591435488912636 -0.8219384405794757 -0.6660240856903494 -654078.3586829957 80169.74025298613 256844.87619777847 192991.04083428858 
0.009895833333333333 -104092.31310655392 -0.13080625846028734 -0.8003305165395607 -0.6695242580792733 -636883.3218638137 81250.52755564573 257512.87140407148 194027.60979754248 
0.009915865384615384 -84095.43470680996 -0.10567743995014171 -0.7786729376666303 -0.6729954977164886 -619648.7709609938 82374.36270288369 258104.6343206309 195074.33923066923 
0.009935897435897435 -64085.234066557845 -0.08053188021883219 -0.7569721440825596 -0.6764402638637275 -602379.8308626458 83543.8938192995 258619.64691286124 196131.05606392722 
0.009955929487179487 -44064.88116412359 -0.055373562778607166 -0.7352349182556884 -0.6798613554770813 -585081.8988878098 84765.624145056 259053.8292551438 197197.5643234864 
0.009975961538461538 -24037.547586139706 -0.030206473162772626 -0.7134679253961174 -0.6832614522333448 -567760.2790442898 86040.48897201166 259408.5787765563 198273.6637095822 
0.009995993589743589 -4006.4060251027768 -0.005034598294304307 -0.6916778887163203 -0.686643290422016 -550420.3214967569 87371.56555775512 259683.20423185432 199359.14568204465 
0.010016025641025642 16025.370223237114 0.020138074145751337 -0.6698716524530299 -0.6900097265987812 -533067.4727180223 88762.79262638555 259876.2633103073 200453.78700456655 
0.010036057692307693 36054.60776258532 0.045307556349999834 -0.6480567259863625 -0.6933642823363624 -515707.70848571404 90225.16505534461 259979.82914304937 201557.32204990537 
0.010056089743589744 56078.133598817636 0.07046986101642898 -0.6262403430720319 -0.6967102040884608 -498346.78524231014 91758.24477109204 259997.18649321847 202669.4875768172 
0.010076121794871796 76092.77564265982 0.09562100198009459 -0.6044299324578181 -0.7000509344379127 -480990.61460020114 93367.37589868311 259926.0115362252 203790.00280795264 
0.010096153846153847 96095.36321218003 0.12075699484457107 -0.5826336536198908 -0.7033906484644619 -463645.68966753676 95064.91721760636 259757.59579158318 204918.5398705272 
0.010116185897435898 116082.7275351006 0.14587385761317506 -0.5608598951647146 -0.7067337527778896 -446318.6858887462 96857.46425579919 259489.2085911689 206054.74057687866 
0.01013621794871795 136051.70225077908 0.1709676113197734 -0.5391170653974683 -0.7100846767172417 -429016.2943840151 98749.14203116627 259120.61517485479 207198.23942877303 
0.01015625 155999.12391181444 0.19603428065912004 -0.5174147414543081 -0.7134490221134282 -411746.1364006011 100758.77758004292 258637.88595960807 208348.5967727646 
0.010176282051282052 175921.83248521405 0.2210698946166411 -0.4957629913452321 -0.7168328859618732 -394516.2238111474 102897.564255541 258035.17093966054 209505.32110115985 
0.010196314102564103 195816.6718529692 0.2460704870974765 -0.474171836918003 -0.7202423240154795 -377334.53175352485 105170.2659724343 257313.0202549564 210667.91737910328 
0.010216346153846154 215680.49031207518 0.271032097554824 -0.4526535180876703 -0.7236856156424942 -360210.8004492377 107610.53619886289 256445.00001300484 211835.75454944515 
0.010236378205128205 235510.14107378726 0.29595077161732236 -0.4312182324000513 -0.7271690040173737 -343153.14485237526 110199.55574683001 255455.45021861268 213008.27996071984 
0.010256410256410256 255302.48276214718 0.32082256171551854 -0.40987565941664855 -0.7306982211321671 -326169.26771779935 112935.97913398585 254350.54396741008 214185.22737855057 
0.010276442307692308 275054.3799116383 0.3456435277072395 -0.3886338329449197 -0.7342773606521592 -309265.56214961136 115804.40961370448 253149.8945891843 215365.63785836086 
0.010296474358974359 294762.7034638762 0.3704097375017521 -0.3674986965402268 -0.7379084340419789 -292446.7578804889 118781.65658963309 251878.41273437912 216549.39202035285 
0.01031650641025641 314424.33126334083 0.39511726768271804 -0.34647480246635104 -0.741592070149069 -275716.47748734767 121851.92862342534 250552.67916768335 217736.20095957984 
0.010336538461538461 334036.1485519511 0.4197622041296954 -0.3255627720221645 -0.7453249761518599 -259075.21538150037 124965.83199838048 249219.54129717004 218925.99063790095 
0.010356570512820512 353595.04846251913 0.4443406426382308 -0.30475941834392006 -0.7491000609821509 -242520.43553171257 128072.19636146654 247924.38303042293 220118.90460234223 
0.010376602564102564 373097.9325109311 0.4688486895383526 -0.28405945456703513 -0.7529081441053878 -226047.93077751982 131138.41911551726 246692.23119879176 221315.21297414188 
0.010396634615384615 392541.71108699526 0.49328246231138856 -0.2634567872152079 -0.7567392495265964 -209652.8520766131 134146.62295660534 245532.69862477997 222515.24158222304 
0.010416666666666666 411923.303943903 0.5176380902050405 -0.24294571001152312 -0.7605838002165636 -193330.6585104828 137093.4876900051 244441.17084636824 223719.30391801248 
0.010436698717948717 431239.6406861862 0.5419117148465699 -0.22251912994112336 -0.7644308447876932 -177075.70562853405 139953.36677637906 243434.17436006552 224927.80517827568 
0.010456730769230769 450487.6612561276 0.5660994908540391 -0.20216932125754958 -0.7682688121115887 -160881.84546786878 142709.05540266557 242519.2497661236 226141.2015552072 
0.01047676282051282 469664.3164185335 0.5901975864454948 -0.1818880838430569 -0.7720856702885517 -144742.55257254702 145344.82745269156 241702.05040034 227359.99113804894 
0.010496794871794871 488766.5682437797 0.614202184045981 -0.16166468580612953 -0.7758668698521105 -128649.28676307344 147818.26443535916 241012.74876267693 228584.84180881706 
0.010516826923076924 507791.3905890814 0.6381094808923213 -0.14148671167346705 -0.7795961925657884 -112592.16810680897 150095.6055471765 240471.40899619658 229816.5441525173 
0.010536858974358975 526735.7695778821 0.6619156896355363 -0.12133798073532029 -0.7832536703708566 -96558.32038816693 152115.04015786026 240122.90343438383 231056.14637380498 
0.010556891025641026 545596.7040773121 0.6856170389408353 -0.10120542063184172 -0.7868224595726769 -80537.34094030551 153899.32266633317 239930.1882111735 232304.53414011098 
0.010576923076923078 564371.2061736285 0.7092097740850727 -0.08107484244046544 -0.7902846165255382 -64517.938563128024 155419.8839941718 239906.5700006109 233562.69074197375 
0.010596955128205129 583056.3016455321 0.7326901575515353 -0.06093882526670448 -0.7936289828182398 -48494.20788755606 156747.91869397956 239971.39059736644 234831.2002417422 
0.01061698717948718 601649.0304353696 0.7560544696220716 -0.04078593152734261 -0.7968404011494141 -32457.047161998365 157822.63833998702 240172.51902595288 236110.92023142803 
0.010637019230769231 620146.4471180295 0.779299008966325 -0.020606671669860983 -0.799905680636186 -16398.90483000243 158656.0041580926 240486.73956397202 237402.60822596727 
0.010657051282051282 638545.6213675708 0.802420093228116 -0.0003846189125771562 -0.8028047121406932 -306.7088580466454 159148.1096405984 240996.72687601065 238707.49370900838 
0.010677083333333334 656843.6384214364 0.82541405960879 0.020148965736438564 -0.8052650938723515 16033.396665475388 158668.79480367317 244709.42032026683 237432.02663202104 
0.010697115384615385 675037.5995421967 0.8482772654474616 0.04100072659496002 -0.8072765388525016 32626.6991288357 157812.37612543767 248501.29769128485 236097.2265966385 
0.010717147435897436 693124.6224767719 0.8710060887980903 0.0621654835113589 -0.8088406052867314 49469.07629710624 156670.46991794487 252231.4404720205 234753.6357897003 
0.010737179487179487 711101.8419130251 0.893596929003252 0.08363846584271521 -0.8099584631605369 66556.73181234376 155238.46999255905 255904.72899619793 233401.9111119244 
0.010757211538461538 728966.4099336825 0.9160462072645531 0.10541303134049011 -0.810633175924063 83884.37993866943 153540.35848010343 259498.85833985423 232042.81317505543 
0.01077724358974359 746715.4964674999 0.9383503672095811 0.12748618814193946 -0.8108641790676416 101449.63982780855 151531.66478085658 263057.3320997484 230676.85975908628 
0.01079727564102564 764346.2897375872 0.9605058754552879 0.14985804675218417 -0.8106478287031037 119252.59941984202 149172.1971468348 266617.12285029417 229304.37032061623 
0.010817307692307692 781855.9967068563 0.9825092221677542 0.17252425216384765 -0.8099849700039066 137289.79310934126 146515.26019179216 270125.0126939417 227925.9307117811 
0.010837339743589743 799241.8435204785 1.0043569216181993 0.19547792992233715 -0.8088789916958622 155555.7503764622 143592.8517509204 273550.97603240435 226542.2653606915 
0.010857371794871794 816501.0759453187 1.02604551273519 0.21870676521853863 -0.8073387475166514 174040.6714004406 140475.82251077064 276830.1772551014 225154.404779006 
0.010877403846153846 833630.9598062579 1.0475715596529391 0.24219604692690944 -0.8053755127260297 192732.84943056104 137200.56186051632 279934.0581790848 223763.49033609568 
0.010897435897435897 850628.7814193288 1.0689316522556005 0.2659299725978712 -0.8030016796577293 211619.70926714528 133788.76693244593 282849.61291268683 222370.69230705075 
0.010917467948717948 867491.8480216215 1.0901224067175037 0.28989048800769013 -0.8002319187098136 230686.88380376424 130277.68365873594 285550.0058604068 220977.2746987145 
0.0109375 884217.4881978576 1.1111404660392037 0.31405893311383454 -0.7970815329253691 249919.52383820416 126685.4527135368 288028.0171557732 219584.49449034344 
0.01095753205128205 900803.052303595 1.1319825005792945 0.33841484301789426 -0.7935676575614002 269301.3439081199 123045.90210741316 290262.1373670592 218193.6689210028 
0.010977564102564102 917245.9128849822 1.1526452085818895 0.3629322441015273 -0.7897129644803622 288811.6748467242 119441.14166284853 292186.71613653854 216806.380238871 
0.010997596153846155 933543.465094988 1.1731253166996696 0.38758019183979947 -0.7855451248598702 308425.89176147245 115950.62903094618 293742.51251524506 215424.43178732443 
0.011017628205128206 949693.1271060624 1.1934195805124492 0.4123260266621659 -0.7810935538502833 328118.00496849953 112616.37778659002 294909.0873884393 214049.65696253342 
0.011037660256410257 965692.3405191386 1.2135247850411435 0.43713642819025483 -0.7763883568508887 347861.4989292304 109468.41801820905 295678.5655559056 212683.85801579364 
0.011057692307692308 981538.5707689365 1.2334377452570866 0.46197798149406233 -0.7714597637630243 367629.7828631929 106529.95925502724 296049.82019502384 211329.00845569253 
0.01107772435897436 997229.3075254827 1.2531553065865972 0.48681765842986335 -0.7663376481567339 387396.57378493954 103818.99715692003 296027.4608440783 209986.27573954492 
0.01109775641025641 1012762.0650917857 1.2726743454107128 0.5116255945643544 -0.7610487508463584 407138.1063122759 101317.43206986366 295649.1911293901 208657.33558025604 
0.011117788461538462 1028134.382797625 1.291991769560038 0.5363755791879156 -0.7556161903721225 426833.5226068153 98998.93392101128 294958.5544270234 207343.371842775 
0.011137820512820513 1043343.825389357 1.3111045188045904 0.561044441883228 -0.7500600769213625 446464.3842203055 96842.30133456283 293991.7835236298 206045.3563108589 
0.011157852564102564 1058387.9834157075 1.330009565338601 0.5856116266735419 -0.7443979386650591 466014.3332122489 94829.52630553616 292780.0361033451 204764.0877945773 
0.011177884615384616 1073264.4736094754 1.3487039142601778 0.6100588102523312 -0.7386451040078466 485468.78834641055 92945.54593359027 291349.92008920584 203500.21924026872 
0.011197916666666667 1087970.9392650775 1.3671846040457418 0.6343695945303371 -0.7328150095154047 504814.7004272838 91177.57970388269 289724.37932315905 202254.27981075193 
0.011217948717948718 1102505.0506119025 1.3854487070191983 0.658529260193613 -0.7269194468255853 524040.3561876177 89514.58100429038 287923.42066676007 201026.69275323447 
0.01123798076923077 1116864.5051833813 1.403493329815724 0.682524557107628 -0.7209687727080959 543135.2114971344 87946.94900119188 285964.55311532447 199817.7915697304 
0.01125801282051282 1131047.028181742 1.4213156138401313 0.7063433753613672 -0.7149722384787641 562089.6295874796 86468.1967512801 283861.3653210119 198627.83652197028 
0.011278044871794872 1145050.3728383826 1.4389127357197267 0.7299749208736382 -0.7089378148460884 580895.0207954214 85068.79893301311 281629.53873013915 197457.01437980877 
0.011298076923076923 1158872.320769794 1.4562819077515758 0.7534094050957011 -0.7028725026558748 599543.5956358 83742.2140114347 279281.0568095102 196305.45431304912 
0.011318108974358974 1172510.6823289974 1.4734203783441335 0.7766379238319703 -0.6967824545121633 618028.2683700109 82482.71887544822 276826.45886754134 195173.23621599696 
0.011338141025641025 1185963.2969524192 1.4903254324531403 0.799652359165039 -0.6906730732881013 636342.5789603401 81285.20463369624 274275.1154007709 194060.39795761192 
0.011358173076923076 1199228.033502166 1.5069943920117355 0.8224452935103203 -0.6845490985014152 654480.624676752 80145.09480907465 271635.37264898675 192966.94136735232 
0.011378205128205128 1212302.7906036377 1.5234246163547174 0.8450099342565133 -0.6784146820982041 672437.0001276175 79058.2742950446 268914.6787521624 191892.83742881325 
0.011398237179487179 1225185.496978418 1.5396135026368631 0.8673400470395792 -0.6722734555972839 690206.7441607774 78021.03536519478 266119.6866406052 190838.03081184038 
0.01141826923076923 1237874.111772408 1.555558486245275 0.8894298265473353 -0.6661286596979397 707785.2370530027 77030.91762847384 263255.5095539657 189802.4475369659 
0.011438301282051281 1250366.6248791295 1.5712570412056552 0.9112739602174691 -0.6599830809881861 725168.2511993132 76084.36270217504 260328.01985514906 188785.99112249204 
0.011458333333333333 1262661.0572581647 1.5867066805824686 0.9328675782402083 -0.6538391023422603 742351.9113263269 75178.10322167259 257342.4940621578 187788.54864800745 
0.011478365384615385 1274755.4612486763 1.601904956872924 0.9542061665541939 -0.6476987903187301 759332.6252565057 74309.67059920984 254303.17181833615 186809.99357462465 
0.011498397435897437 1286647.9208779384 1.6168494623946852 0.9752855347991033 -0.6415639275955819 776107.0584056375 73476.76326777576 251213.91084139998 185850.18836312505 
0.011518429487179488 1298336.5521648806 1.631537829667316 0.9961017819001409 -0.6354360477671751 792672.1063958165 72677.30052681174 248078.1587009228 184908.98654132942 
0.011538461538461539 1309819.5034185296 1.6459677317873136 1.0166512028755228 -0.6293165289117908 809024.8208951212 71910.19262936246 244898.25234158558 183986.23755246046 
0.01155849358974359 1321094.9555313569 1.6601368827967382 1.0369303734217756 -0.6232065093749626 825162.4769285237 71173.15953478776 241677.53675623727 183081.7823118081 
0.011578525641025642 1332161.1222674593 1.6740430380453537 1.0569361145698375 -0.6171069234755162 841082.5447520799 70464.18515059748 238418.93572557773 182195.45663920426 
0.011598557692307693 1343016.2505455255 1.6876839945462128 1.076665438080135 -0.6110185564660777 856782.6463996682 69781.7889647868 235124.72227428295 181327.09290678758 
0.011618589743589744 1353658.6207165634 1.7010575913246593 1.0961155225733479 -0.6049420687513114 872260.5366884377 69124.67731561791 231796.88496461386 180476.5217478938 
0.011638621794871795 1364086.5468363175 1.7141617097606578 1.1152836285197478 -0.59887808124091 887514.0355694038 68492.53686898923 228436.39924134745 179643.5751565771 
0.011658653846153846 1374298.3769323553 1.7269942739244257 1.134167251772529 -0.5928270221518968 902541.1503055143 67883.0752601882 225046.07028799236 178828.08107866038 
0.011678685897435898 1384292.493265771 1.7395532509052978 1.152764016009181 -0.5867892348961168 917339.9898791261 67295.21456847363 221627.42145440864 178029.86736376272 
0.011698717948717949 1394067.3125874624 1.751836651133775 1.1710716393242637 -0.5807650118095113 931908.7384073548 66728.23256615619 218181.57795875578 177248.7636551954 
0.01171875 1403621.2863889479 1.7638425286967094 1.1890879110777108 -0.5747546176189986 946245.6367185193 66181.65869513596 214709.38910799788 176484.60186729487 
0.011738782051282051 1412952.901147677 1.775568981645571 1.2068107864574833 -0.5687581951880878 960349.0576027876 65653.79938372434 211212.83116280488 175737.21299836025 
0.011758814102564102 1422060.6785667997 1.7870141522977498 1.2242383084268103 -0.5627758438709396 974217.4436997011 65143.854713869514 207692.95018737792 175006.42996585107 
0.011778846153846154 1430943.1758093585 1.7981762275308515 1.241368523005866 -0.5568077045249855 987849.2400814081 64652.062085091835 204149.7826124437 174292.091030415 
0.011798878205128205 1439598.9857268543 1.809053439069921 1.2581991847914638 -0.5508542542784574 1001242.6599124467 64182.41839478607 200579.85538963514 173594.05202998643 
0.011818910256410256 1448026.7370821708 1.8196440637675788 1.2747281084117033 -0.5449159553558756 1014395.964128747 63734.71681348351 196983.8839433125 172912.17219662786 
0.011838942307692307 1456225.0947667968 1.8299464238769878 1.2909535749264949 -0.5389928489504929 1027307.7848412157 63303.58675677958 193367.4269899316 172246.29617886982 
0.011858974358974358 1464192.7600123363 1.8399588873176476 1.3068739749927467 -0.5330849123249009 1039976.8413753298 62887.857945895055 189731.79065489213 171596.27003621947 
0.01187900641025641 1471928.4705962562 1.8496798679339435 1.322487771793437 -0.5271920961405065 1052401.9107709997 62486.77845648257 186077.839269554 170961.9420992199 
0.011899038461538461 1479431.001041842 1.8591078257464178 1.3377934795491122 -0.5213143461973055 1064581.8106825477 62099.84508244926 182406.18107534427 170343.16420150062 
0.011919070512820512 1486699.1628123405 1.868241267195738 1.3527896611564605 -0.5154516060392775 1076515.397499539 61726.57753406046 178717.39617126065 169739.79160748053 
0.011939102564102563 1493731.804499242 1.8770787453792976 1.3674749260894257 -0.509603819289872 1088201.5646765418 61366.517140260665 175012.03964279656 169151.68303964293 
0.011959134615384615 1500527.8120046828 1.8856188602804311 1.3818479285396899 -0.5037709317407413 1099639.241253368 61019.2256381351 171290.6444145517 168578.7006986278 
0.011979166666666667 1507086.1087179466 1.8938602589902118 1.3959073657756609 -0.49795289321455094 1110827.390549196 60684.28404075815 167553.72385430188 168020.71027369078 
0.011999198717948719 1513405.6556860064 1.9018016359217607 1.4096519767007698 -0.49214965922099085 1121765.0090152973 60361.291577643016 163801.7741483354 167477.5809447306 
0.01201923076923077 1519485.451778126 1.9094417330170914 1.4230805405934368 -0.4863611924236546 1132451.125232334 60049.86470248597 160035.27646634195 166949.18537696407 
0.012039262820512821 1525324.5338444493 1.9167793399463993 1.4361918760124273 -0.480587463933972 1142884.7990392665 59749.636163342744 156254.69893262317 166435.39970921673 
0.012059294871794872 1530921.9768685838 1.9238132942998025 1.4489848398526677 -0.47482845444713484 1153065.120781996 59460.25413077418 152460.4984191194 165936.103536694 
0.012079326923076924 1536276.89411414 1.9305424817714907 1.4614583265377588 -0.4690841552337319 1162991.2106707843 59181.38137985254 148653.1221744933 165451.17988900977 
0.012099358974358975 1541388.4372652038 1.9369658363362465 1.4736112673365245 -0.46335456899972205 1172662.2182363826 58912.69452225696 144833.00930239828 164980.51520416615 
0.012119391025641026 1546255.7965607299 1.943082340418329 1.485442628837904 -0.45763971158042516 1182077.3211163846 58653.895330775995 141000.5807309113 164523.99938265793 
0.012139423076923077 1550878.2009228175 1.9488910250526714 1.4969513616155743 -0.4519396634370971 1191235.684203793 58405.34361485508 137155.64559703102 164081.52750713818 
0.012159455128205128 1555254.918078866 1.9543909700383846 1.5081365032649243 -0.44625446677346026 1200136.541641319 58166.13930814294 133299.24098439142 163652.9961450125 
0.01217948717948718 1559385.2546775814 1.9595813040845353 1.5189971269121185 -0.4405841771724168 1208779.155846155 57936.00345199765 129431.7903316256 163238.30504780306 
0.01219951923076923 1563268.556398811 1.9644612049481704 1.5295323409485702 -0.4349288639996003 1217162.8172986766 57714.66798669333 125553.7139129634 162837.3572004777 
0.012219551282051282 1566904.208057205 1.9690298995645792 1.5397412527549073 -0.42928864680967194 1225286.8156748621 57502.33252975345 121664.99968175388 162450.06017083547 
0.012239583333333333 1570291.6336996693 1.9732866641697582 1.5496229987828807 -0.4236636653868775 1233150.463784738 57298.8510381314 117765.99409349992 162076.32478330002 
0.012259615384615384 1573430.2966966075 1.9772308244150683 1.5591767941410537 -0.41805403027401455 1240753.1370314565 57103.46170369373 113857.63454285417 161716.06341860315 
0.012279647435897436 1576319.6998269353 1.9808617554740673 1.5684018665399162 -0.4124598889341511 1248094.2208464348 56916.215430446435 109940.07121311226 161369.19233694204 
0.012299679487179487 1578959.385356845 1.9841788821414879 1.577297429321716 -0.40688145281977195 1255173.0892271565 56737.53068097588 106013.13286969048 161035.6325790221 
0.012319711538461538 1581348.9351123243 1.9871816789243684 1.5858628061579145 -0.40131887276645384 1261989.2039683505 56566.29132884485 102078.13436412427 160715.30545100462 
0.01233974358974359 1583487.9705453964 1.9898696701252914 1.5940972916453275 -0.3957723784799638 1268542.003727816 56403.100069148466 98134.72919775656 160408.13755067528 
0.01235977564102564 1585376.1527940936 1.9922424299177497 1.6020002394109094 -0.3902421905068403 1274830.9741380513 56247.50035349792 94183.62086368262 160114.05743886178 
0.012379807692307692 1587013.1827361376 1.9942995824136025 1.6095710470002897 -0.38472853541331276 1280855.6357809207 56099.217889854684 90225.3327636119 159832.99630175054 
0.012399839743589743 1588398.8010363253 1.996040801722622 1.6168091044889996 -0.3792316972336225 1286615.5032937273 55958.63223122433 86259.775871789 159564.88963958484 
0.012419871794871794 1589532.7881876137 1.9974658120041233 1.6237138893537766 -0.37375192265034674 1292110.1608654745 55824.96159786475 82287.99179448695 159309.6739297876 
0.012439903846153845 1590414.9645458919 1.998574387510658 1.630284856470603 -0.36828953104005513 1297339.174699998 55698.78821724118 78309.71118582653 159067.2904428259 
0.012459935897435898 1591045.1903584416 1.9993663526237817 1.6365215414995002 -0.36284481112428146 1302302.175287054 55579.43666021433 74325.89679174553 158837.6816194276 
0.01247996794871795 1591423.3657860751 1.9998415818818704 1.6424234906763737 -0.3574180912054967 1306998.8015323875 55467.09617884667 70336.67465011305 158620.79342472818 
0.0125 1591549.4309189534 2.0 1.6479902773044277 -0.3520097226955723 1311428.713881198 55361.7748088052 66342.36733578882 158416.57489316113 


==> data/cell_dynamic_f10_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00020032051282051281 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
0.00040064102564102563 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.0006009615384615385 60081.87419624859 0.07550110983553629 7.550110983553628e-08 -0.07550103433442645 0.0 60081.87419624859 0.0 0.0 
0.0008012820512820513 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.001001602564102564 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.001201923076923077 120078.09492225993 0.15089458434593186 1.5089458434593186e-07 -0.1508944334513475 0.0 120078.09492225993 0.0 0.0 
0.0014022435897435897 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
0.0016025641025641025 159985.74372882795 0.20104401487103407 1.2441493279464841e-06 -0.20104277072170612 0.8300776637845485 159154.92098733239 1.2431243092837398 828.7495395224935 
0.0018028846153846153 179903.13081645372 0.22607294165230982 2.7318278975013553e-05 -0.2260456233733348 21.55931410668167 159154.45773326166 31.04410449688273 20696.069664588493 
0.002003205128205128 199792.01798864987 0.2510660543836089 7.833815919828567e-05 -0.25098771622441063 62.139796467442785 159153.55127281504 60.77333038347586 40515.553588983916 
0.002203525641025641 219649.25448533893 0.2760193937030463 0.00015423967993921084 -0.2758651540231071 122.52051068221161 159152.20274502353 90.42615760803771 60284.10507202515 
0.002403846153846154 239471.69456048388 0.300929006549566 0.00025495484411524564 -0.30067405170545075 202.6473494836138 159150.41339789142 119.9979537889798 79998.63585931988 
0.0026041666666666665 259256.19798043117 0.3257909467891774 0.00038041177847643163 -0.325410535010701 302.4631210396565 159148.18443835597 149.48409948232984 99656.06632155323 
0.0028044871794871795 278999.63052138104 0.35060127584009493 0.000530534744812257 -0.3500707410952827 421.9075578713764 159145.51724212145 178.87998859918352 119253.32573278903 
0.003004807692307692 298698.8644659047 0.3753560632966798 0.0007052441519344046 -0.3746508191447454 560.9173263879213 159142.41322326768 208.18102933037812 138787.35288691876 
0.003205128205128205 318350.7790984323 0.4000513875520888 0.0009044565682321393 -0.3991469309838567 719.4260368773239 159138.8738641066 237.3826448289291 158255.09655261945 
0.003405448717948718 337952.26119963004 0.42468333641952666 0.0011280847348361309 -0.42355525168469055 897.3642539814557 159134.9007149484 266.4802739351475 177653.51595676504 
0.0036057692307692305 357500.20553959074 0.44924800775200774 0.0013760375793886422 -0.4478719701726191 1094.659507653512 159130.49539385666 295.46937189927195 196979.5812661813 
0.0038060897435897435 376991.515369759 0.4737415100605274 0.0016482202304178956 -0.4720932898301095 1311.2363045962888 159125.65958639316 324.34541110150207 216230.27406766807 
0.004006410256410256 396423.10291351145 0.4981599631305432 0.0019445340323143313 -0.4962154290982289 1547.0161401794326 159120.3950453517 353.1038817693165 235402.587846211 
0.004206730769230769 415791.88985531725 0.5224994986366724 0.010631284974248487 -0.511868213662424 8459.700443161788 158934.76926454113 10352.436012146367 238044.98413546797 
0.004407051282051282 435094.80782839865 0.546756260755504 0.02630837577303583 -0.5204478849824682 20935.126085306834 158439.8916040262 18683.197441676406 237036.59269738922 
0.004607371794871795 454328.79890081583 0.570926406776431 0.0464816589087383 -0.5244447478676927 36988.51155189832 157550.52445436787 24041.550074767387 235748.21281978226 
0.004807692307692308 473490.81605989905 0.595006107710406 0.06963903177296746 -0.5253670759374385 55416.5626197532 156194.50712209172 27597.849279219445 234281.8970388347 
0.00500801282051282 492577.82369495026 0.6189915488965216 0.09482695889216146 -0.5241645900043602 75460.4791129527 154397.43165798736 30017.769340215673 232702.14358379453 
0.005208333333333333 511586.79807813937 0.6428789306063231 0.12148196778989083 -0.5213969628164322 96671.86343652305 152101.4592222799 31766.169162978917 231047.30625635752 
0.005408653846153846 530514.7278435171 0.6666644686457527 0.14928931611141802 -0.5173751525343346 118800.25133522703 149235.80821932032 33139.47371709905 229339.1945718707 
0.005608974358974359 549358.6144640697 0.6903443949546356 0.17803857806935586 -0.5123058168852798 141678.19112352814 145826.01071144594 34262.00262695973 227592.4100021359 
0.005809294871794872 568115.4727267405 0.7139149582036082 0.20753537409604123 -0.5063795841075669 165151.00030458084 141991.26444814005 35152.879029544434 225820.32894447524 
0.006009615384615384 586782.3312053416 0.7373724243883977 0.23759558235237777 -0.4997768420360199 189072.1592307201 137850.90988580062 35824.32760778628 224034.9344810346 
0.006209935897435897 605356.2327312813 0.7607130774213546 0.26806464901062926 -0.49264842841072537 213318.67775362302 133479.92027259362 36311.5861398993 222246.04856516543 
0.00641025641025641 623834.2348620339 0.7839332197201501 0.2988036985007734 -0.4851295212193767 237780.04209849943 128958.69517518155 36633.339242886876 220462.158345466 
0.006610576923076923 642213.4103472746 0.8070291727935381 0.32969327580265834 -0.4773358969908798 262361.19288854575 124349.06147147657 36812.7314231733 218690.42456407903 
0.006810897435897436 660490.8475926105 0.8299972778240964 0.36059013457322503 -0.46940714325087135 286948.13819479314 119782.77886609524 36821.40929063604 216938.52124108613 
0.007011217948717948 678663.6511208289 0.852833896247849 0.3913150253960393 -0.4615188708518097 311398.23572413565 115432.67871234857 36616.466059943516 215216.27062440116 
0.007211538461538461 696728.9420305938 0.8755354103306809 0.4217048840698272 -0.45383052626085374 335581.7229813193 111398.03546932654 36217.19051635816 213531.9930635898 
0.007411858974358974 714683.8584525157 0.8980982237414523 0.45163169098744593 -0.4464665327540064 359396.72510088375 107730.0499997004 35665.347174259645 211891.73617767196 
0.007612179487179487 732525.5560025239 0.920518762121723 0.48101065931501014 -0.4395081028067129 382775.7707995923 104438.39242894715 35012.458838385865 210298.9339355986 
0.0078125 750251.2082324682 0.9427934736519954 0.5098026130803952 -0.4329908605716002 405687.68480102584 101496.19892723206 34312.88240854671 208754.4420956637 
0.008012820512820512 767858.0070778797 0.9649188296143866 0.5380102024130602 -0.4269086272013264 428134.57601611735 98850.09162783192 33616.464283721165 207256.8751502093 
0.008213141025641026 785343.1633028194 0.9868913249516427 0.5656593356251302 -0.4212319893265125 450137.06164798286 96451.48744108656 32950.92248228156 205803.69173146843 
0.008413461538461538 802703.9069417425 1.0087074788224013 0.5927852499450743 -0.415922228877327 471723.1826228919 94261.37714281131 32327.37477202392 204391.9724040154 
0.00861378205128205 819937.4877383125 1.0303638351526214 0.6194239468330814 -0.41093988831954 492921.58802398166 92250.29373265454 31746.73192867215 203018.87405300405 
0.008814102564102564 837041.1755810912 1.051856963183088 0.6456098660797556 -0.4062470971033325 513759.684195957 90392.35334339074 31207.132827150024 201682.0052145935 
0.009014423076923076 854012.2609360372 1.0731834580129056 0.6713744894629052 -0.40180896855000037 534262.5235693575 88666.27626625169 30705.052245604616 200378.40885482344 
0.00921474358974359 870848.055275746 1.0943399411388968 0.6967441689679693 -0.39759577217092745 554451.0764115565 87056.27908755327 30234.376736477032 199106.32304015927 
0.009415064102564102 887545.8915053611 1.1153230609908185 0.7217410062116333 -0.3935820547791852 574342.930650538 85548.95068302937 29790.040908298797 197863.969263495 
0.009615384615384616 904103.1243850904 1.1361294934623116 0.746383326696169 -0.3897461667661426 593952.6692748865 84133.0927293651 29367.544563824275 196649.81781701453 
0.009815705128205128 920517.1309492593 1.1567559424374987 0.7706862118499178 -0.3860697305875809 613292.293718573 82799.26594920165 28963.02156686506 195462.54971461953 
0.01001602564102564 936785.3109218371 1.1771991403131494 0.7946620112297553 -0.3825371290833941 632371.6314591346 81539.4416608403 28573.216200265175 194301.02160159696 
0.010216346153846154 952905.0871283672 1.197455848516328 0.8183206656308986 -0.37913518288542947 651198.5931405439 80346.99207811512 28195.257814078508 193164.24409562952 
0.010416666666666666 968873.905904238 1.217522858017441 0.8416701550596437 -0.3758527029577974 669779.5290589448 79216.21797092818 27826.809631397107 192051.34924296802 
0.01061698717948718 984689.2374992308 1.2373969898386075 0.8647172435779207 -0.3726797462606868 688119.8218917071 78141.43405883457 27466.42254634465 190961.55900234447 
0.010817307692307692 1000348.5764782764 1.2570750955572643 0.8874673637200984 -0.3696077318371659 706223.7947191515 77118.09206589847 27112.509706380606 189894.17998684596 
0.011017628205128204 1015849.4421183624 1.2765540578049348 0.9099248495635 -0.36662920824143486 724094.8964963558 76142.1923081493 26763.762021541323 188848.59129231604 
0.011217948717948718 1031189.3788015251 1.2958307907610775 0.9320931312497225 -0.36373765951135506 741735.8568484586 75210.18707082293 26419.102223309117 187824.2326589344 
0.01141826923076923 1046365.9564038627 1.314902240641933 0.953974866543246 -0.360927374098687 759148.7907617782 74318.95969470404 26077.609828587512 186820.59611879286 
0.011618589743589744 1061376.7706805118 1.3337653861843017 0.9755720986315238 -0.3581932875527779 776335.324157259 73465.67725091148 25738.552413071757 185837.21685926965 
0.011818910256410256 1076219.4436465232 1.3524172391241647 0.9968863360401242 -0.35553090308404045 793296.657484984 72647.82534329733 25401.292791601147 184873.66802664063 
0.012019230769230768 1090891.6239535774 1.3708548446700792 1.0179185691217751 -0.3529362755483041 810033.578845753 71863.27224875346 25065.213429887597 183929.55942918337 
0.012219551282051282 1105390.9872624818 1.3890752819712726 1.0386690958389388 -0.35040618613233376 826546.3253531216 71110.63209153363 24729.48916943512 183004.54064839147 
0.012419871794871794 1119715.2366113863 1.4070756645803553 1.0591384865707856 -0.3479371780095697 842835.3509031619 70387.17875924218 24394.44466374045 182098.26228524174 
0.012620192307692308 1133862.102779666 1.4248531409105896 1.0793269555851046 -0.34552618532548496 858900.8260072032 69691.22141191922 24059.655515812105 181210.39984473138 
0.01282051282051282 1147829.3446474043 1.442404894687629 1.099234430929823 -0.3431704637578059 874742.6934097885 69021.21974116261 23724.780622111804 180340.65087434137 
0.013020833333333332 1161614.7495504299 1.4597281453956712 1.1188606068295648 -0.3408675385661064 890360.7097845745 68375.7664747755 23389.54132287955 179488.73196820033 
0.013221153846153846 1175216.13363084 1.476820148717939 1.138204664208937 -0.33861548450900214 905754.2233336059 67754.19386124774 23053.32589102956 178654.39054495672 
0.013421474358974358 1188631.3421829646 1.4936781969714308 1.157265950584724 -0.33641224638670675 920922.7148288724 67154.92122209794 22716.33286331107 177837.3732686832 
0.013621794871794872 1201858.2499947108 1.5102996195358673 1.1760438242766298 -0.33425579525923754 935865.6736390336 66576.56603282667 22378.575114097326 177037.43520875316 
0.013822115384615384 1214894.761684234 1.526681783276765 1.194537466581203 -0.332144316695562 950582.4482620276 66018.12596070813 22039.841675395866 176254.3457861025 
0.014022435897435896 1227738.8120318854 1.5428220929625724 1.2127457407877749 -0.3300763521747976 965072.134133406 65479.029297292 21699.753560976293 175487.89504021112 
0.01422275641025641 1240388.3663073804 1.5587179916758047 1.2306674215997364 -0.3280505700760683 979333.7561941681 64958.52262280136 21358.205198197134 174737.8822922139 
0.014423076923076922 1252841.4205921346 1.5743669612181002 1.2483015306522502 -0.3260654305658499 993366.535887539 64455.290016970364 21015.490868792454 174004.1038188327 
0.014623397435897436 1265096.002096724 1.5897665225091544 1.2656410219782128 -0.3241255005309416 1007164.8662074178 63980.14500052738 20664.37948705041 173286.61140172835 
0.014823717948717948 1277150.1694734078 1.6049142359794468 1.282685973026312 -0.3222282629531348 1020728.8087875148 63522.83246634761 20313.360407953227 172585.1678115922 
0.01502403846153846 1289002.0131236746 1.619807701956716 1.2994366033478741 -0.32037109860884194 1034058.5383433087 63081.33727395977 19962.602982757104 171899.5345236489 
0.015224358974358974 1300649.655500757 1.6344445610461096 1.3158924980768187 -0.31855206296929084 1047153.7247364097 62655.07291931077 19611.35114230797 171229.50670272848 
0.015424679487179486 1312091.251407069 1.6488224945039545 1.3320527098419783 -0.31676978466197614 1060013.6140738877 62243.759927756386 19258.97027180727 170574.90713361755 
0.015625 1323324.9882865187 1.6629392246050905 1.3479160333683424 -0.31502319123674805 1072637.2472292183 61847.01255941391 18905.153013423027 169935.57548446354 
0.015825320512820512 1334349.08651165 1.6767925150037002 1.3634814448666253 -0.31331107013707493 1085023.8094977378 61463.812572005205 18550.11565333476 169311.34878857218 
0.016025641025641024 1345161.799665568 1.6903801710875894 1.3787477560674064 -0.311632415020183 1097172.3552854878 61093.705906003015 18193.662171734508 168702.07630234252 
0.016225961538461536 1355761.4148186028 1.7037000403258509 1.393713680577735 -0.30998635974811584 1109081.8609141733 60736.26189995976 17835.6756295194 168107.6163749503 
0.016426282051282052 1366146.25279967 1.7167500126098671 1.4083778759282588 -0.30837213668160834 1120751.2580812378 60391.07093403046 17476.089197395155 167527.8345870068 
0.016626602564102564 1376314.6684622783 1.7295280205875863 1.4227385397735286 -0.30678948081405766 1132179.112525955 60058.05924807303 17114.354816408624 166963.14187184157 
0.016826923076923076 1386265.0509451544 1.742032039991031 1.4367949021167161 -0.30523713787431483 1143364.811505317 59736.21148207132 16751.702791492316 166412.32516627383 
0.017027243589743588 1395995.8239274311 1.7542600899569794 1.4505455086961205 -0.3037145812608588 1154307.197755051 59425.49555645161 16387.317647601758 165875.81296832665 
0.0172275641025641 1405505.4458783641 1.766210233340766 1.4639889393880654 -0.3022212939527007 1165005.141177054 59125.57175107673 16021.240068791809 165353.49288144152 
0.017427884615384616 1414792.4103015403 1.7778805770231663 1.477123803389005 -0.3007567736341612 1175457.5350054302 58836.114402320236 15653.504997375783 164845.25589641422 
0.017628205128205128 1423855.245973532 1.7892692722102945 1.4899487367704696 -0.29932053543982495 1185663.293860775 58556.81121028424 15284.14446176428 164350.99644070867 
0.01782852564102564 1432692.517176968 1.8003745147264927 1.5024624014758172 -0.29791211325067546 1195621.3529518163 58287.36255855812 14913.189294743708 163870.6123718499 
0.018028846153846152 1441302.823927974 1.8111945453001386 1.5146634851827414 -0.29653106011739716 1205330.6679659993 58027.480858179275 14540.670165240415 163404.00493855507 
0.018229166666666664 1449684.8021979583 1.8217276498423514 1.5265505676743238 -0.2951770821680275 1214790.1087308442 57777.149648549035 14166.458489431898 162951.08532913306 
0.01842948717948718 1457837.1241296977 1.831972159718532 1.538122256998929 -0.2938499027196029 1223998.5675666542 57536.20556309819 13790.587952508535 162511.7630474369 
0.018629807692307692 1465758.4982476924 1.8419264520127032 1.5493773968023226 -0.29254905521038066 1232955.124276339 57304.08646622859 13413.339328424243 162085.94817670036 
0.018830128205128204 1473447.6696627624 1.8515889497846139 1.560314832457068 -0.29127411732754593 1241658.8600369147 57080.54212506418 13034.714675037972 161673.55282574563 
0.019030448717948716 1480903.4202708416 1.8609581223195495 1.5709334219258468 -0.29002470039370265 1250108.8660442687 56865.33223792305 12654.728996613618 161274.49299203616 
0.019230769230769232 1488124.56894595 1.8700324853708297 1.581231752326035 -0.2888007330447946 1258304.0179621894 56658.79157099663 12273.059512277696 160888.6999004862 
0.019431089743589744 1495109.9717273032 1.8788106013949357 1.591208649534637 -0.2876019518602988 1266243.3814534936 56460.50278847688 11889.9907645772 160516.09672075562 
0.019631410256410256 1501858.5220005387 1.8872910797792468 1.6008631672710498 -0.286427912508197 1273926.2034923579 56269.918442499125 11505.794285403115 160156.60578027848 
0.019831730769230768 1508369.1506730216 1.8954725770623362 1.6101941756979947 -0.28527840136434146 1281351.5849830126 56087.15475280653 11120.251320404672 159810.15961679776 
0.02003205128205128 1514640.82634321 1.9033537971468009 1.6192003773364134 -0.28415341981038744 1288518.4934244289 55912.47287685843 10733.162081864784 159476.69796005808 
0.020232371794871796 1520672.555464047 1.910933491504587 1.627881011578096 -0.2830524799264911 1295426.3235442126 55744.916877999436 10345.166387388015 159156.14865444685 
0.020432692307692308 1526463.3825003558 1.9182104593747777 1.6362348888117735 -0.28197557056300426 1302074.1286798038 55585.04313674895 9955.752971061602 158848.4577127414 
0.02063301282051282 1532012.3900802152 1.9251835479538177 1.6442610700187297 -0.28092247793508807 1308461.1615840208 55432.44368426828 9565.220477355422 158553.56433457075 
0.020833333333333332 1537318.6991402863 1.9318516525781364 1.6519587385525545 -0.2798929140255819 1314586.7723905283 55286.80179944588 9173.714743825503 158271.41020648673 
0.021033653846153844 1542381.4690650743 1.9382137168991482 1.6593267611322986 -0.27888695576684963 1320450.0592629402 55148.602653563954 8780.858420124308 158001.94872844568 
0.02123397435897436 1547199.897820095 1.9442687330505957 1.6663645377779526 -0.2779041952726431 1326050.5447526595 55016.94403777155 8387.287069403272 157745.12196026082 
0.021434294871794872 1551773.2220789327 1.9500157418082151 1.6730709507255968 -0.2769447910826184 1331387.3393712952 54892.608943502186 7992.383620868864 157500.89014326638 
0.021634615384615384 1556100.7173441644 1.9554538327416937 1.6794454494482132 -0.27600838329348054 1336460.0050236527 54774.68704495905 7596.824080970474 157269.20119458233 
0.021834935897435896 1560181.6980621342 1.9605821443589 1.6854871173671961 -0.27509502699170385 1341267.8123196084 54663.6975920822 7200.17220642327 157050.0159440204 
0.02203525641025641 1564015.517731557 1.9653998642423585 1.6911952880451986 -0.2742045761971599 1345810.2309252887 54559.26713484805 6802.726103866926 156843.29356755325 
0.022235576923076924 1567601.5690059348 1.9699062291779512 1.6965694165150698 -0.27333681266288146 1350086.827169788 54461.12148272572 6404.630535761933 156648.98981765914 
0.022435897435897436 1570939.2837897737 1.9741005252758257 1.7016085615745653 -0.2724919637012604 1354096.8520679774 54369.93814789294 6005.413287528492 156467.08028637484 
0.022636217948717948 1574028.1333285784 1.977982088083487 1.7063123639676574 -0.2716697241158297 1357840.019733236 54284.82276237174 5605.767895491125 156297.52293747978 
0.02283653846153846 1576867.6282926186 1.9815503026910606 1.7106802784157311 -0.27087002427532947 1361315.8962466847 54205.974319609115 5205.472666541031 156140.28505978372 
0.023036858974358972 1579457.3188544444 1.9848046038287017 1.7147115477468586 -0.2700930560818431 1364523.8790698955 54133.81777447718 4804.275076040504 155995.34693403135 
0.023237179487179488 1581796.7947601515 1.9877444759561496 1.7184058604630745 -0.26933861549307503 1367463.720320826 54067.692281456664 4402.7062573929425 155862.67590047623 
0.0234375 1583885.685394369 1.9903694533443936 1.7217628539670853 -0.26860659937730835 1370135.1314538 54007.604169807164 4000.705312741953 155742.24445801985 
0.023637820512820512 1585723.659838974 1.9926791201494565 1.7247820479203384 -0.26789707222911807 1372537.7302274911 53953.76469851448 3598.1319234799 155634.03298948836 
0.023838141025641024 1587310.4269255134 1.9946731104782685 1.7274629557228225 -0.26721015475544596 1374671.1294178183 53906.29211663059 3194.978627433842 155538.02676363083 
0.024038461538461536 1588645.735281332 1.9963511084466352 1.7298053575967864 -0.2665457508498488 1376535.15413128 53864.81322850427 2791.5634108801587 155454.20451066765 
0.024238782051282052 1589729.3733693922 1.9977128482292752 1.7318090219990505 -0.2659038262302247 1378129.6201116957 53829.332044063834 2387.8722522705543 155382.54896136204 
0.024439102564102564 1590561.1695217877 1.998758114101935 1.7334737287081285 -0.2652843853938065 1379454.3521123717 53799.85246099555 1983.9186442122557 155323.0463042083 
0.024639423076923076 1591140.991966938 1.9994867404755634 1.7347992832054084 -0.26468745727015497 1380509.1953402916 53776.37792207557 1579.733218132923 155275.68548643767 
0.024839743589743588 1591468.7488504613 1.9998986119225397 1.7357855255496069 -0.26411308637293285 1381294.0225181903 53758.91125796782 1175.3571816212038 155240.4578926819 
0.0250400641025641 1591544.3882497298 1.999993663194965 1.736431881378562 -0.2635617818164031 1381808.3765827774 53747.75407034694 770.2966471253144 155217.96094948042 
0.025240384615384616 1591367.8981820918 1.9997718792349959 1.7367391416161655 -0.2630327376188304 1382052.8869319288 53742.15658342047 366.1786988890679 155206.6759678534 
0.025440705128205128 1590939.306606772 1.9992332951772296 1.7369339305832792 -0.2622993645939504 1382207.8956504085 53738.565369586926 232.14105679497243 154760.70452998165 
0.02564102564102564 1590258.681420441 1.9983779963431396 1.7371276743948467 -0.2612503219482929 1382362.072911733 53735.134935820475 230.8958665594922 153930.57770632816 
0.025841346153846152 1589326.1304464596 1.9972061182275564 1.7373200577696042 -0.25988606045795226 1382515.1678226858 53731.72858986212 229.2749386429031 152849.95909526877 
0.026041666666666664 1588141.801417799 1.995717846477207 1.7375107659198201 -0.25820708055738684 1382666.9298827506 53728.35190535267 227.27886115281456 151519.24076854307 
0.02624198717948718 1586705.8819536346 1.9939134168613009 1.7376994846008884 -0.25621393226041245 1382817.1090235785 53725.0104463161 224.90828130365458 149938.85420243643 
0.026442307692307692 1585018.5995296258 1.9917931152341821 1.737885900125827 -0.253907215108355 1382965.4556205226 53721.737656504614 222.16386358352267 148109.24238901513 
0.026642628205128204 1583080.2214418792 1.9893572774900443 1.738069699476334 -0.25128757801371027 1383111.720581017 53718.51789840497 219.0464048364311 146030.93655762076 
0.026842948717948716 1580891.054764603 1.9866062895097185 1.7382505703346036 -0.2483557191751149 1383255.655369893 53715.34944103146 215.55673982078662 143704.49321385776 
0.02704326923076923 1578451.4463014633 1.9835405870995444 1.738428201123481 -0.24511238597606333 1383397.0120413338 53712.23774236697 211.69575114991878 141130.50076661256 
0.027243589743589744 1575761.7825306414 1.9801606559223282 1.7386022810555504 -0.24155837486677778 1383535.5432779384 53709.18824671768 207.4643799390693 138309.58662604625 
0.027443910256410256 1572822.4895436103 1.976467031420406 1.738772500182099 -0.23769453123830697 1383671.0024296858 53706.206383698154 202.86362565685423 135242.4171045695 
0.027644230769230768 1569634.0329776336 1.9724602987308213 1.7389385494419507 -0.2335217492888706 1383803.1435527941 53703.29756737454 197.8945459672464 131929.6973114976 
0.02784455128205128 1566196.9179420006 1.9681410925926262 1.739100120710155 -0.22904097188247108 1383931.7214484687 53700.46719541354 192.55825656233387 128372.17104155594 
0.028044871794871792 1562511.6889380063 1.9635100972463282 1.7392569068465316 -0.22425319039979663 1384056.491701531 53697.72064822982 186.8559309858895 124570.62065725969 
0.028245192307692308 1558578.929772695 1.9585680463254964 1.739408601744057 -0.21915944458143932 1384177.2107189242 53695.063288139645 180.7888004477754 120525.86696518364 
0.02844551282051282 1554399.2634663726 1.9533157227405367 1.7395549003770894 -0.2137608223634473 1384293.635768089 53692.500458516646 174.35815362920667 116238.76908613779 
0.028645833333333332 1549973.3521539096 1.9477539585546673 1.7396954988494215 -0.20805845970524572 1384405.5250152037 53690.037482948275 167.56533647891817 111710.2243192788 
0.028846153846153844 1545301.8969798477 1.9418836348521045 1.7398300944421548 -0.20205354040994972 1384512.6375632808 53687.67966439901 160.41175200025137 106941.1680001676 
0.029046474358974356 1540385.6379873233 1.9357056815984808 1.7399583856613876 -0.19574729593709317 1384614.7334901167 53685.432284373324 152.89886002920645 101932.5733528043 
0.029246794871794872 1535225.3540008354 1.9292210774935257 1.740080072285709 -0.18914100520781663 1384711.5738860858 53683.30060208496 145.02817700349166 96685.45133566113 
0.029447115384615384 1529821.8625028618 1.922430849816018 1.7401948554134936 -0.18223599440252447 1384802.9208917764 53681.28985362826 136.80127572260145 91200.8504817343 
0.029647435897435896 1524176.0195043564 1.915336074261048 1.7403024375099836 -0.17503363675106431 1384888.5377354592 53679.40525115258 128.21978509896883 85479.8567326459 
0.02984775641025641 1518288.7194091433 1.9079378747696079 1.7404025224541575 -0.16753535231545036 1384968.188770382 53677.651982041774 119.28538990022918 79523.59326681946 
0.03004807692307692 1512160.8948722237 1.9002374233505384 1.7404948155853743 -0.15974260776516402 1385041.6395118902 53676.03520809719 109.99983048263064 73333.22032175378 
0.030248397435897436 1505793.516652029 1.8922359398948618 1.7405790237497871 -0.1516569161450747 1385108.6566743606 53674.56006472488 100.36490251564177 66909.93501042787 
0.030448717948717948 1499187.5934566346 1.88393469198253 1.7406548553465175 -0.1432798366360124 1385169.0082079463 53673.23166012578 90.38245669779712 60254.97113186476 
0.03064903846153846 1492344.1717839614 1.875334994681615 1.740722020373584 -0.13461297430803087 1385222.4633351257 53672.055074492004 80.05439846381977 53369.59897587985 
0.030849358974358972 1485264.3357559922 1.8664382103399797 1.740780230473578 -0.1256579798664017 1385268.7925870507 53671.03535920661 69.38268768307752 46255.12512205169 
0.031049679487179484 1477949.2069470277 1.8572457483694573 1.7408291989790812 -0.11641654939037616 1385307.767839688 53670.1775360473 58.36933834941469 38912.89223294313 
0.03125 1470399.944206007 1.8477590650225735 1.7408686409578107 -0.10689042406476279 1385339.1623497459 53669.48659639619 47.016418262403974 31344.27884160266 
0.03145032051282051 1462617.7434729277 1.8379796631618521 1.7408982732574942 -0.09708138990435788 1385362.7507903841 53668.96750045428 35.32604870008361 23550.69913338908 
0.031650641025641024 1454603.8375893843 1.8279090920217322 1.7409178145504631 -0.08699127747126911 1385378.3092867003 53668.62517645839 23.30040408321346 15533.60272214231 
0.031850961538461536 1446359.4961032656 1.8175489469631416 1.7409269851762557 -0.07662196178688596 1385385.6152904788 53668.625168929575 10.941471258897165 7294.314172598111 
0.03205128205128205 1437886.0250676353 1.806900869220765 1.740926974528178 -0.06597389469258719 1385385.6152904788 52500.40977715654 0.0 0.0 
0.03225160256410256 1429184.766833829 1.7959665456430396 1.7409269635938545 -0.05503958204918513 1385385.6152904788 43799.15154335019 0.0 0.0 
0.03245192307692307 1420257.099838801 1.784747708424929 1.7409269523750173 -0.04382075604991176 1385385.6152904788 34871.48454832216 0.0 0.0 
0.03265224358974359 1411104.4383867558 1.7732461348335131 1.7409269408734436 -0.03231919396006955 1385385.6152904788 25718.82309627696 0.0 0.0 
0.032852564102564104 1401728.2324250976 1.761463646926437 1.7409269290909557 -0.02053671783548139 1385385.6152904788 16342.617134618806 0.0 0.0 
0.033052884615384616 1392129.967314729 1.7494021112632607 1.74092691702942 -0.0084751942338408 1385385.6152904788 6744.352024250198 0.0 0.0 
0.03325320512820513 1382311.1635947467 1.737063438609766 1.7409269046907474 0.003863466080981315 1385385.6152904788 -3074.451695732074 0.0 0.0 
0.03345352564102564 1372273.3767415583 1.7244495836352554 1.7409268920768923 0.016477308441636973 1385385.6152904788 -13112.23854892049 0.0 0.0 
0.03365384615384615 1362018.196922467 1.7115625446028955 1.7409268791898533 0.029364334586957863 1385385.6152904788 -23367.418368011713 0.0 0.0 
0.033854166666666664 1351547.2487437606 1.698404363053158 1.740926866031672 0.0425225029785139 1385385.6152904788 -33838.36654671817 0.0 0.0 
0.034054487179487176 1340862.1909933449 1.6849771234804025 1.7409268526044321 0.055949729124029624 1385385.6152904788 -44523.424297133926 0.0 0.0 
0.03425480769230769 1329964.716377961 1.671282953002654 1.7409246387162711 0.06964168571361706 1385383.864429981 -53668.46684227139 -2.622088681600452 -1748.0591210669681 
0.0344551282051282 1318856.5512550296 1.6573240210246287 1.7409084804105304 0.08358445938590164 1385371.0171541455 -53668.50562468148 -19.240080291214774 -12826.720194143183 
0.03465544871794872 1307539.4553591649 1.6431025388940608 1.7408781302808494 0.0977755913867886 1385346.8765812898 -53669.320361002814 -36.15292190881986 -24101.947939213245 
0.03485576923076923 1296015.2215234023 1.6286207595513875 1.740833342406947 0.11221258285555957 1385311.2470122837 -53670.10495077167 -53.35884254334982 -35572.561695566554 
0.035056089743589744 1284285.6753951788 1.61388097717284 1.7407738737671377 0.1268928965942977 1385263.9350545947 -53671.146715089446 -70.85438783473775 -47236.25855649184 
0.035256410256410256 1272352.675147118 1.5988855268070028 1.7406994839208214 0.1418139571138186 1385204.7493696238 -53672.44986594096 -88.6364818121292 -59090.98787475281 
0.03545673076923077 1260218.111182663 1.5836367840049035 1.7406099350463158 0.1569731510414123 1385133.5007028098 -53674.018569433596 -106.70200342093831 -71134.66894729223 
0.03565705128205128 1247883.9058366017 1.5681371644436821 1.7405049919782694 0.17236782753458724 1385050.0019134022 -53675.85694514145 -125.04778701696287 -83365.19134464193 
0.03585737179487179 1235352.0130705338 1.5523891235439005 1.7403844222446563 0.18799529870075582 1384954.068003902 -53677.96906545805 -143.67062286756394 -95780.41524504263 
0.036057692307692304 1222624.4181633268 1.536395156080561 1.740247996103344 0.2038528400227828 1384845.5161491612 -53680.35895495489 -162.56725765982947 -108378.17177321966 
0.03625801282051282 1209703.1373966155 1.5201577957878925 1.74009548657823 0.21993769079033765 1384724.165725139 -53683.03058974841 -181.73439501563914 -121156.26334375945 
0.03645833333333333 1196590.2177353825 1.5036796149579554 1.7399266694949374 0.23624705453698192 1384589.8383373094 -53685.987896875944 -201.1686960135561 -134112.46400903742 
0.03665865384615385 1183287.7365036828 1.4869632240331458 1.739741323516071 0.2527780994829252 1384442.3578487162 -53689.23475367599 -220.86677971745965 -147244.5198116398 
0.03685897435897436 1169797.8010555601 1.470011271192657 1.7368717394528503 0.2668604682601934 1382158.826613724 -53739.628892618 -3419.8163775244448 -155201.5802880213 
0.03705929487179487 1156122.5484412028 1.452826441932957 1.7284956742316693 0.2756692322987122 1375493.372705467 -53887.86308419914 -9982.183773005627 -155500.77740705948 
0.037259615384615384 1142264.145068394 1.435411458642357 1.7168158588931977 0.2814044002508407 1366198.875541782 -54095.94618821633 -13919.438952334858 -155919.34533283673 
0.037459935897435896 1128224.7863593157 1.417769080169736 1.7031205854061326 0.28535150523639663 1355300.5263204826 -54342.32526208297 -16321.367793818017 -156412.0469052658 
0.03766025641025641 1114006.696402756 1.3999021013874935 1.688163838436722 0.2882617370492284 1343398.3275725916 -54614.43759410689 -17824.73284484193 -156952.46073088658 
0.03786057692307692 1099612.1276017681 1.3818133527487828 1.6723873781054357 0.2905740253566529 1330843.821181567 -54904.93375005154 -18801.62877119866 -157525.13105854852 
0.03806089743589743 1085043.360316853 1.3635056998391233 1.6560505380279733 0.29254483818885 1317843.378485742 -55209.54405030585 -19469.46298126725 -158121.01113731592 
0.038261217948717945 1070302.7025047077 1.3449820429224366 1.6393061160624558 0.2943240731400192 1304518.5922764705 -55525.88703598082 -19955.199827005134 -158734.80290877676 
0.038461538461538464 1055392.489352601 1.3262453164815904 1.6222449244925912 0.2959996080110008 1290941.7287429115 -55853.12563475408 -20332.710827857718 -159363.40292769836 
0.038661858974358976 1040315.0829084442 1.30729848875353 1.6049210650013472 0.2976225762478173 1277155.8406771251 -56190.006753539084 -20645.74596732189 -160005.00504781987 
0.03886217948717949 1025072.8717065905 1.288144561259047 1.587367471209732 0.2992229099506851 1263187.1358458179 -56536.173539724434 -20919.53235536597 -160658.55824413686 
0.0390625 1009668.2703894558 1.268786568327291 1.5696047330365988 0.3008181647093078 1249051.9991997762 -56891.49673310481 -21168.78064111216 -161323.4514361033 
0.03926282051282051 994103.7193249909 1.2492275766150724 1.5516471914181018 0.30241961480302937 1234761.8429023596 -57257.26840020646 -21400.938071011024 -161999.91710615144 
0.039463141025641024 978381.6842200846 1.2294706846210506 1.53350328459707 0.3040325999760194 1220323.381898104 -57632.08158921031 -21623.03919997336 -162686.57688883555 
0.039663461538461536 962504.6557299517 1.2095190221948757 1.5151797999947036 0.3056607777998279 1205742.0174480937 -58016.39599288604 -21837.051400335324 -163383.91432492068 
0.03986378205128205 946475.1490635665 1.189375750041362 1.4966825109535395 0.30730676091217757 1191022.3438344228 -58411.15537053358 -22044.18320383368 -164091.856196489 
0.04006410256410256 930295.7035852107 1.1690440592197784 1.4780161337614348 0.3089720745416564 1176168.1141609324 -58816.34832747362 -22245.694359019213 -164810.36788922886 
0.04026442307692307 913968.8824121887 1.1485271706383222 1.4591846786599607 0.3106575080216385 1161182.5196770953 -59231.769037612714 -22442.42629899422 -165539.44192829976 
0.04046474358974359 897497.2720087848 1.1278283345438715 1.4401924517835265 0.31236411723965496 1146068.987096637 -59658.62959967274 -22634.02639249365 -166279.05909568578 
0.040665064102564104 880883.481776524 1.1069508300070905 1.421043302840896 0.3140924728338055 1130830.579920907 -60096.84277578746 -22821.03858637352 -167029.21678222195 
0.040865384615384616 864130.1436407885 1.0858979644029576 1.4017407594424736 0.31584279503951596 1115470.105333247 -60546.18938259152 -23003.846742479804 -167789.92556738702 
0.04106570512820513 847239.9116338785 1.0646730728868232 1.3822892462864778 0.31761617339965453 1099991.0843974892 -61008.63079486543 -23181.381753390906 -168561.16021535438 
0.04126602564102564 830215.4614745623 1.0432795178660579 1.3626922044301977 0.3194126865641398 1084396.2554200816 -61483.04475802102 -23354.815876565695 -169342.93331093248 
0.04146634615384615 813059.4901441978 1.02172068846739 1.3429535873777005 0.3212328989103106 1068688.7645000475 -61970.498224407434 -23523.53840184303 -170135.23772959926 
0.041666666666666664 795774.7154594773 1.0000000000000007 1.323077525047697 0.32307752504769627 1052871.8981228424 -62471.786223260104 -23687.339086502314 -170938.05735360287 
0.041866987179487176 778363.8756418778 0.978120893414481 1.303067525733358 0.3249466323188769 1036948.4480995198 -62986.21193047147 -23846.95875492777 -171751.40177224303 
0.04206730769230769 760829.7288838796 0.9560868347577242 1.2829283736968813 0.32684153893915713 1020922.2216260176 -63516.38939828216 -24000.876766717047 -172575.2265771388 
0.0422676282051282 743175.0529120145 0.9339013146238363 1.2626634600568518 0.3287621454330155 1004795.9172686839 -64060.56691971666 -24150.75340554317 -173409.54403140943 
0.04246794871794872 725402.6445468256 0.911567847601166 1.2422798424380161 0.3307119948368501 988575.1513096625 -64626.07288764324 -24292.219100229544 -174254.2147749643 
0.04266826923076923 707515.3192598013 0.8890899717155316 1.2217843310594905 0.33269435934395886 972265.3431517371 -65215.353567424114 -24425.568697309052 -175109.10162720265 
0.042868589743589744 689515.9107273526 0.8664712478697306 1.2011784529929328 0.3347072051232022 955867.7079983029 -65820.41030528594 -24557.098405783257 -175974.28855988104 
0.043068910256410256 671407.2703819058 0.8437152592794286 1.1804649329585202 0.3367496736790916 939384.4141121004 -66441.95316842792 -24685.380923976772 -176849.80963778993 
0.04326923076923077 653192.2669601862 0.8208256109055135 1.159647217579286 0.3388216066737725 922818.2042284675 -67080.71347856685 -24809.55592172847 -177735.66786798614 
0.04346955128205128 634873.7860487583 0.7978059288830069 1.1387292000875375 0.3409232712045306 906172.1764834482 -67737.45310772327 -24929.091150941116 -178631.84617602543 
0.04366987179487179 616454.7296268948 0.774659859946614 1.1177150621091232 0.3430552021625092 889449.6585095876 -68412.97244393674 -25043.642917653688 -179538.31352110242 
0.043870192307692304 597938.0156068518 0.7513910708530179 1.0966092508266794 0.34521817997366144 872654.1892630042 -69108.25399110874 -25152.894743683257 -180455.02492136057 
0.04407051282051282 579326.577371618 0.7280032477999976 1.075416395099564 0.3474131472995665 855789.4522736866 -69824.31863875734 -25256.630115202202 -181381.92614810902 
0.04427083333333333 560623.3633102138 0.7045000958424676 1.0541411217707846 0.3496410259283169 838859.1294670459 -70561.9550297024 -25354.85143522532 -182318.95969190437 
0.04447115384615385 541831.3363506146 0.6808853383055324 1.0327881781969823 0.3519028398914499 821866.9986702772 -71322.18754828838 -25447.41508124008 -183266.05969013416 
0.04467147435897436 522953.4734903669 0.6571627161946405 1.011362420287284 0.35419970409264345 804816.9240939715 -72106.10644749849 -25534.19168547558 -184223.15247063042 
0.04487179487179487 503992.7653249802 0.633335987602945 0.9898688076232541 0.35653282002030917 787712.8524486936 -72914.87315329484 -25615.057695968433 -185190.15627444998 
0.045072115384615384 484952.2155741598 0.6094089271159496 0.9683124029878204 0.35890347587187077 770558.812570112 -73749.72591623553 -25689.890122164008 -186166.98095755253 
0.045272435897435896 465834.8406059652 0.585385325213549 0.9466983737091108 0.3613130484955618 753358.9164883929 -74611.98390973691 -25758.564371982655 -187153.52760070807 
0.04547275641025641 446643.66895896266 0.5612689876695475 0.9250319956990765 0.363763008029529 736117.3626420381 -75503.05465401383 -25820.951040301035 -188149.6879887605 
0.04567307692307692 427381.74086244847 0.5370637349487539 0.9033190165038144 0.3662552815550605 718838.7247844412 -76425.17011767952 -25876.488055537186 -189155.3257487761 
0.04587339743589743 408052.10775482445 0.5127734016017549 0.8815652584707895 0.3687918568690346 701527.6361940809 -77380.14195176447 -25925.08627292361 -190170.30021456833 
0.046073717948717945 388657.83180019114 0.4884018356574472 0.8597762697221166 0.3713744340646694 684188.5119276078 -78369.13417937944 -25967.072501470146 -191194.4734465671 
0.04627403846153846 369201.98540324694 0.4639528980134427 0.8379578089535661 0.3740049109401234 666825.9346110198 -79394.06004234083 -26002.195789322348 -192227.69337610962 
0.046474358974358976 349687.6507225655 0.4394304618244341 0.816115826854222 0.3766853650297879 649444.6396538831 -80456.96892340045 -26030.22732780741 -193269.79268010953 
0.04667467948717949 330117.919182324 0.4148384118886153 0.7942564771816759 0.3794180652930606 632049.5240626994 -81560.09372961911 -26050.925109356605 -194320.58604139974 
0.046875 310495.89098256483 0.3901806440322572 0.7723875722758158 0.38220692824355856 614646.804703137 -82708.79752755229 -26062.31251288068 -195379.80368013922 
0.04707532051282051 290824.6746080685 0.36546106449254 0.7505153540992964 0.38505428960675636 597241.4487731102 -83903.2703779047 -26066.26104080829 -196447.24274632867 
0.047275641025641024 271107.3863359157 0.3406835892987371 0.7286464486342057 0.3879628593354686 579838.729063786 -85146.3585414248 -26062.31303668396 -197522.6711497615 
0.047475961538461536 251347.1497418086 0.31585214365183983 0.7067878038424733 0.39093566019063347 562444.1745899974 -86441.10646041011 -26050.084779945755 -198605.83360783308 
0.04767628205128205 231547.0952052414 0.29097066130273713 0.6849486203009224 0.3939779589981853 545065.1069423393 -87794.77339357545 -26026.89170913277 -199696.34663438972 
0.04787660256410256 211710.35941359412 0.2660430839290408 0.6631368705556374 0.3970937866265966 527707.8704746113 -89209.42057127936 -25994.197334069624 -200793.89315566816 
0.04807692307692307 191840.08486521998 0.241073360510647 0.6413601604603697 0.4002867999497227 510378.5177358279 -90687.84743079354 -25952.438661602133 -201898.14677821222 
0.048277243589743585 171939.41937161965 0.21606544670414995 0.6196274120177641 0.4035619653136141 493084.1486340573 -92235.982156293 -25900.047166811633 -203008.6999393331 
0.048477564102564104 152011.51555876873 0.19102330421619135 0.5979504599368651 0.4069271557206738 475834.1809377875 -93864.44926055733 -25833.55162193294 -204124.66449652848 
0.048677884615384616 132059.53036769037 0.1659509001758617 0.576338222501522 0.41038732232566033 458635.71159575053 -95573.51723243599 -25756.427686634695 -205246.23630898944 
0.04887820512820513 112086.62455433009 0.1408522065062243 0.554800900779727 0.41394869427350267 441496.8583648825 -97370.48416576644 -25667.146598548065 -206372.6030462379 
0.04907852564102564 92095.96218883968 0.11573119929509684 0.5333547729243795 0.41762357362928265 424430.5749974647 -99273.23587780778 -25558.46597104494 -207502.9109597723 
0.04927884615384615 72090.71015433269 0.09059185816516907 0.5120096757357238 0.4214178175705547 407444.6893750738 -101279.29121770005 -25438.06230809267 -208636.62569494842 
0.049479166666666664 52074.03764518841 0.0654381656435529 0.49078205125354196 0.42534388560998904 390552.28566715366 -103407.33983487425 -25298.063792981324 -209772.8443941097 
0.049679487179487176 32049.115664996967 0.04027410653088161 0.4696892338399675 0.42941512730908593 373767.15813142224 -105670.05868620754 -25137.406997511487 -210910.5767827062 
0.04987980769230769 12019.116524214158 0.015103667270044356 0.44874211176121603 0.43363844449117167 357097.97138032125 -108065.910635859 -24963.774078448936 -212049.1701417991 
0.0500801282051282 -8012.786662390706 -0.010069164685339568 0.4279562236353222 0.4380253883206618 340557.090662388 -110610.57408502285 -24771.622963176913 -213187.68027657893 
0.05028044871794871 -28043.420478410833 -0.03524040150260201 0.40732472275265025 0.44256512425525224 324139.0675305885 -113268.46355500228 -24587.631442183054 -214326.39301181398 
0.05048076923076923 -48069.61170853426 -0.06040605560177806 0.3868509677718204 0.4472570233735984 307846.57472002995 -116051.53166642546 -24399.637233091762 -215465.01752904695 
0.050681089743589744 -68088.18784123019 -0.08556214028730026 0.3665193691381209 0.45208150942542114 291667.2064416693 -118920.833824038 -24230.221933672998 -216604.3385251885 
0.050881410256410256 -88095.97757134146 -0.110704670379575 0.34632132445272323 0.4570259948322982 275594.1171140096 -121874.28285223382 -24071.058577103206 -217744.75325601408 
0.05108173076923077 -108089.81130247108 -0.13582966284630005 0.3262307149351067 0.46206037778140674 259606.52204795956 -124865.61972705425 -23943.022370916668 -218887.6912524597 
0.05128205128205128 -128066.52164910515 -0.16093313743345078 0.30621447446101735 0.46714761189446813 243678.10802841894 -127855.22609290293 -23854.39283566412 -220035.01074895705 
0.05148237179487179 -148022.94393838488 -0.1860111172958255 0.2862415956627743 0.47225271295859983 227784.2001483549 -130815.92016675421 -23802.716441184042 -221188.5074788015 
0.051682692307692304 -167955.91671144517 -0.21105962962704614 0.266290014037987 0.4773496436650332 211907.24001393587 -133736.30751528995 -23777.335497305983 -222349.51371278512 
0.05188301282051282 -187862.28222425128 -0.23607470628892807 0.24634422741425638 0.48241893370318445 196034.8913728381 -136607.73703369274 -23770.429324908117 -223519.0072384885 
0.05208333333333333 -207738.8869478406 -0.26105238444010265 0.22639265125057453 0.4874450356906772 180157.93552786496 -139421.71926018075 -23777.32907343184 -224697.77414209297 
0.05228365384615385 -227582.58206789728 -0.2859887071638009 0.2064120515494585 0.4924007587132594 164257.88342964265 -142141.23303877303 -23811.918022297017 -225887.31443646987 
0.05248397435897436 -247390.22398358298 -0.3108797240947031 0.18639324646199756 0.49727297055670067 148327.4283845166 -144771.88574786228 -23857.449475580877 -227088.3171446564 
0.05268429487179487 -267158.6748055415 -0.33572149204474955 0.1663092854779696 0.5020307775227192 132345.1238332988 -147266.10538661518 -23935.099295903823 -228302.59395632133 
0.052884615384615384 -286884.802852996 -0.36051007562781134 0.14612868621160038 0.5066387618394117 116285.91686122316 -149588.19876989452 -24050.268361380568 -229532.25258294406 
0.053084935897435896 -306565.48314986186 -0.38524154788312465 0.12581152381624355 0.5110530716993682 100118.03624991378 -151690.47797817874 -24213.018003497014 -230780.02341809988 
0.05328525641025641 -326197.5979198036 -0.4099119908973968 0.1053240645180184 0.5152360554154152 83814.63748509706 -153547.96855094805 -24415.96999018961 -232048.29686376298 
0.05348557692307692 -345778.03708014515 -0.43451749642547327 0.08465137534733493 0.5191688717728082 67363.83727215316 -155166.7566558939 -24636.718398904854 -233338.39929749956 
0.05368589743589743 -365303.69873456116 -0.45905416650947056 0.06379611482126349 0.5228502813307341 50767.75119076098 -156566.59121248123 -24854.298515493014 -234650.5601973479 
0.053886217948717945 -384771.4896644779 -0.4835181140962899 0.04275238090718759 0.5262704950034776 34021.68254480458 -157728.6764034302 -25078.912404184393 -235985.58340166786 
0.05408653846153846 -404178.325819092 -0.5079054636533925 0.021504269790725908 0.5294097334441185 17112.975465180014 -158623.90049956358 -25322.479722445838 -237344.92106226258 
0.054286858974358976 -423521.1328039424 -0.532212351782757 -3.3810652419463875e-06 0.5322089707175152 -2.267047365103236 -159154.8830210719 -25631.787186786773 -238732.19554871865 
0.05448717948717949 -442796.84636794456 -0.5564349278329052 -0.023675156607652736 0.5327597712252524 -18839.667055734095 -158540.7572441041 -28210.8902525335 -237205.53181557285 
0.0546875 -462002.4128888312 -0.5805693545089242 -0.048905014685153944 0.5316643398237703 -38916.95106015808 -157423.57934070367 -30067.740525025463 -235594.141962944 
0.05488782051282051 -481134.7898568975 -0.6046118084803592 -0.07530163684548817 0.529310171634871 -59922.71742227877 -155828.4533030722 -31458.235703912065 -233925.38342763446 
0.055088141025641024 -500190.9463569871 -0.6285584809868948 -0.10260606898982978 0.525952411997065 -81650.89681474768 -153782.52255918225 -32540.121458161557 -232217.4055248956 
0.055288461538461536 -519167.8635486494 -0.6524055784417381 -0.13069336693549868 0.5217122115062394 -104002.06171973559 -151213.2627956515 -33473.10456171002 -230479.4344715523 
0.05548878205128205 -538062.5351443749 -0.6761493230325873 -0.15950799340148036 0.516641329631107 -126932.0169320569 -148074.58103537944 -34339.9009259725 -228716.0362509661 
0.05568910256410256 -556871.9678858469 -0.6997859533201071 -0.18897690447561338 0.5108090488444936 -150382.63589816197 -144436.7673539198 -35119.64696363909 -226932.917670126 
0.05588942307692307 -575593.1820181278 -0.7233117248338091 -0.2189811216654087 0.5043306031684004 -174259.2384503441 -140438.24707877805 -35757.59998214809 -225138.09650685752 
0.056089743589743585 -594223.2117617044 -0.746722910665241 -0.24939694413706118 0.49732596652817984 -198463.3864973076 -136172.0984096093 -36248.13211513265 -223339.5947396549 
0.056290064102564104 -612759.1057823261 -0.7700158020584026 -0.28010410704645994 0.48991169501194265 -222899.3762241979 -131719.50730959623 -36595.33821498981 -221544.88403354213 
0.056490384615384616 -631197.9276585416 -0.7931867089972704 -0.31099396988770917 0.48219273910956123 -247480.75417983133 -127143.66790532216 -36813.07162635675 -219760.43394703133 
0.05669070512820513 -649536.7563468901 -0.8162319607903734 -0.34195804886556974 0.47427391192480367 -272121.19161951187 -122521.47835659084 -36901.5191096657 -217992.56726112167 
0.05689102564102564 -667772.6866446421 -0.8391479066522907 -0.37284117330772265 0.466306733344568 -296697.2075250513 -118020.99726917048 -36805.04142013607 -216249.44043028424 
0.05709134615384615 -685902.8296500375 -0.8619309162820036 -0.4034714756401131 0.4584594406418905 -321072.0338927304 -113786.79680409003 -36503.73996823629 -214540.25898498078 
0.057291666666666664 -703924.3132199404 -0.8845773804380022 -0.4337066300149184 0.4508707504230838 -345132.41130110825 -109887.05575053976 -36032.821206786735 -212872.0249615057 
0.057491987179487176 -721834.2824248368 -0.9070837115100508 -0.4634343975303069 0.44364931397974394 -368789.02278355433 -106367.33445616637 -35428.141356111344 -211249.78382900474 
0.05769230769230769 -739629.9000011099 -0.9294463440875361 -0.49258721378518044 0.4368591303023557 -391988.1022470806 -103222.87345243047 -34742.941404577046 -209675.9828970218 
0.0578926282051282 -757308.346800513 -0.9516617355242892 -0.5211469146272888 0.43051482089700044 -414715.1951069632 -100406.7353590111 -34036.09426696034 -208150.3220675783 
0.05809294871794871 -774866.8222367715 -0.9737263664998038 -0.5491290355615819 0.42459733093822194 -436982.66414039664 -97865.64661561279 -33347.76162447 -206670.74985629207 
0.05829326923076923 -792302.5447292507 -0.9956367415767651 -0.5765653410981978 0.4190714004785673 -458815.78676945646 -95555.01656553522 -32697.284449278934 -205234.45694498013 
0.058493589743589744 -809612.752143604 -1.017389389754784 -0.6034927867778019 0.41389660297698216 -480243.97131117113 -93439.45115518046 -32090.84916967196 -203838.48050758048 
0.058693910256410256 -826794.7022293494 -1.0389808650202739 -0.6299473104962167 0.4090335545240572 -501295.8162657035 -91491.32883158221 -31527.243003907835 -202480.31412815582 
0.05889423076923077 -843845.6730542877 -1.0604077468923538 -0.6559625496408967 0.4044451972514571 -521998.08944497386 -89687.08441087033 -31003.72431327546 -201156.774885168 
0.05909455128205128 -860762.9634357085 -1.0816666409647206 -0.6815673018544157 0.40009933911030493 -542373.7073104249 -88008.77010760189 -30514.5253152996 -199865.9607023821 
0.05929487179487179 -877543.893368307 -1.1027541794433833 -0.7067860896254713 0.395968089817912 -562442.1842607165 -86441.2267370515 -30054.55108075692 -198605.93128978205 
0.059495192307692304 -894185.8044487411 -1.1236670216801778 -0.7316394487242154 0.39202757295596247 -582219.8621614986 -84971.87984832376 -29619.050424211466 -197375.0120147072 
0.05969551282051282 -910686.0602967764 -1.1444018547019936 -0.7561443896533004 0.3882574650486932 -601720.2775568521 -83590.20176535659 -29203.822096081512 -196171.75887848611 
0.05989583333333333 -927042.0469729323 -1.1649553937356032 -0.7803149013148365 0.3846404924207667 -620954.5624751191 -82287.29582830565 -28805.26509359679 -194994.92357591077 
0.06009615384615384 -943251.1733925799 -1.1853243827280324 -0.804162429861977 0.3811619528660555 -639931.8254872682 -81055.57705572527 -28420.34908699444 -193843.42176259204 
0.06029647435897436 -959310.8717364159 -1.2055055948623778 -0.8276963028237505 0.37780929203862734 -658659.4892150484 -79888.52762623399 -28046.549198722667 -192716.305696411 
0.06049679487179487 -975218.5978572492 -1.2254958330689891 -0.850924093194638 0.3745717398743511 -677143.5800645585 -78780.50213608437 -27681.77445622664 -191612.74120037953 
0.060697115384615384 -990971.8316830454 -1.2452919305319505 -0.873851920780632 0.3714400097513185 -695388.9680300609 -77726.58185082686 -27324.29301713639 -190531.9887850213 
0.060897435897435896 -1006568.0776161463 -1.2648907511907543 -0.8964847022902195 0.36840604890053485 -713399.5657102612 -76722.45268378197 -26972.671085868216 -189473.38813623477 
0.06109775641025641 -1022004.8649286217 -1.2842891902371147 -0.9188263577242763 0.3654628325128384 -731178.492548331 -75764.306135213 -26625.720832693474 -188436.34541238408 
0.06129807692307692 -1037279.7481536758 -1.3034841746068235 -0.94087996925819 0.3626042053486336 -748728.2012664104 -74848.77977105964 -26282.443776195683 -187420.32334001016 
0.06149839743589743 -1052390.3074730535 -1.3224726634665793 -0.9626479246705415 0.3598247387960378 -766050.5920026405 -73972.87056409463 -25942.012366578292 -186424.83253974 
0.061698717948717945 -1067334.1491003837 -1.3412516486957113 -0.9841320337958289 0.3571196148998824 -783147.1049813877 -73133.88145654625 -25603.737836972126 -185449.4248254775 
0.06189903846153846 -1082108.9056603978 -1.3598181553627187 -1.0053331806981052 0.3544849746646135 -800018.4437215434 -72330.23880676925 -25266.516897257134 -184493.70623482805 
0.06209935897435897 -1096712.2365639652 -1.378169242196554 -1.0262524039454577 0.3519168382510962 -816665.4346924985 -71558.98084867641 -24930.533678102438 -183557.28734468782 
0.06229967948717949 -1111141.8283788878 -1.396302002052578 -1.046890396315495 0.3494116057370831 -833088.6291920226 -70818.01641282893 -24595.376082486342 -182639.80669155 
0.0625 -1125395.3951963824 -1.414213562373095 -1.0672474919524468 0.3469660704206481 -849288.2931261964 -70105.55668002577 -24260.616707818772 -181740.92868234144 
0.06270032051282051 -1139470.678993218 -1.431901085642427 -1.0873237314210853 0.3445773542213417 -865264.4587777304 -69419.97409644001 -23925.90567973735 -180860.3404393104 
0.06290064102564102 -1153365.4499894239 -1.449361769836424 -1.1071188846033508 0.3422428852330732 -881016.9430265377 -68759.83598229242 -23590.920411013747 -179997.75056958012 
0.06310096153846154 -1167077.507001527 -1.4665928488663549 -1.1266321189884454 0.3399607298779095 -896545.0833831137 -68124.57992134406 -23254.942998008362 -179152.90069906073 
0.06330128205128205 -1180604.6777912588 -1.4835915930171053 -1.1458630665074154 0.3377285265096899 -911848.586949371 -67512.04193218518 -22918.52694082709 -178325.52196887546 
0.06350160256410256 -1193944.8194096799 -1.5003553093796171 -1.16481113093373 0.33554417844588724 -926926.9792649801 -66921.07722894638 -22581.400331856334 -177515.36258389693 
0.06370192307692307 -1207095.81853666 -1.5168813422774916 -1.1834755402667114 0.3334058020107802 -941779.6459928203 -66350.63310497208 -22243.353691613545 -176722.1857472541 
0.06390224358974358 -1220055.5918156644 -1.5331670736876954 -1.2018551166824438 0.3313119570052516 -956405.649851546 -65800.25939626433 -21903.903378827825 -175945.7791890262 
0.0641025641025641 -1232822.0861838006 -1.5492099236553083 -1.2199487961870787 0.32926112746822955 -970804.1441429616 -65268.8255035521 -21563.185050823908 -175185.93148646306 
0.06430288461538461 -1245393.279197055 -1.565007350702228 -1.2377556241292142 0.3272517265730137 -984974.3691808826 -64755.14685498667 -21221.32901679058 -174442.43414439508 
0.06450320512820512 -1257767.1793506867 -1.5805568522297893 -1.255272327812148 0.3252845244176412 -998913.7206354083 -64262.705812787404 -20875.572738297695 -173715.18016419336 
0.06470352564102563 -1269941.8263947212 -1.5958559649152242 -1.2724941919637747 0.3233617729514495 -1012618.4462104293 -63795.055465111276 -20524.197021151533 -173004.127698029 
0.06490384615384615 -1281915.291644483 -1.61090226510189 -1.2894218113103555 0.32148045379153456 -1026089.0191764686 -63343.72358022793 -20173.53007394045 -172309.0188138462 
0.06510416666666667 -1293685.678286143 -1.6256933691832303 -1.306054535418651 0.31963883376457924 -1039324.9219365797 -62909.01400732412 -19822.087973541406 -171629.65436869758 
0.06530448717948718 -1305251.1216771966 -1.6402269339803672 -1.3223919984144272 0.31783493556594 -1052325.8633388712 -62489.21855382598 -19470.209844071665 -170965.82994042785 
0.0655048076923077 -1316609.7896418674 -1.6545006571133174 -1.3384334173008692 0.3160672398124482 -1065091.2202954849 -62083.80674794759 -19117.398578224587 -170317.36402021055 
0.06570512820512821 -1327759.882761351 -1.6685122773657222 -1.3541777511159014 0.3143345262498207 -1077620.1644360921 -61692.28016707022 -18763.346744973464 -169684.09141321536 
0.06590544871794872 -1338699.6346588808 -1.682259575043072 -1.3696238010546582 0.3126357739884138 -1089911.7417829046 -61314.167932457756 -18407.86623458637 -169065.85870893215 
0.06610576923076923 -1349427.3122795466 -1.6957403723243374 -1.3847702736417542 0.3109700986825832 -1101964.9230216194 -60949.023530876264 -18050.844223099477 -168462.52150395146 
0.06630608974358974 -1359941.2161648476 -1.7089525336069817 -1.3996158208451766 0.3093367127618052 -1113778.6354230714 -60596.42242578394 -17692.215692414356 -167873.94262357792 
0.06650641025641026 -1370239.6807219177 -1.72189396584528 -1.4141586217030855 0.3077353441421946 -1125351.4299120877 -60256.28893180913 -17331.417026750787 -167300.54485126995 
0.06670673076923077 -1380321.0744873805 -1.7345626188818897 -1.4283979198133903 0.3061646990684994 -1136682.7045640391 -59927.56992497435 -16969.716918762366 -166741.0830796047 
0.06690705128205128 -1390183.8003858088 -1.7469564857726385 -1.4423322525460345 0.30462423322660404 -1147771.2954553417 -59610.23329009232 -16606.27371881481 -166195.99792155996 
0.06710737179487179 -1399826.2959827257 -1.759073603104457 -1.4559601913296707 0.30311341177478623 -1158616.0657654637 -59303.92767074192 -16241.128016438817 -165665.17453008133 
0.0673076923076923 -1409247.033732124 -1.7709120513064192 -1.4692803364309495 0.3016317148754697 -1169215.9016224109 -59008.316430518404 -15874.314179363957 -165148.50149983083 
0.06750801282051282 -1418444.5212184591 -1.7824699549538412 -1.482291314285275 0.30017864066856625 -1179569.7099786073 -58723.076922019245 -15505.863394239854 -164645.87092359262 
0.06770833333333333 -1427417.301393071 -1.7937454830653758 -1.4949917763787002 0.29875370668667567 -1189676.4177211341 -58447.8997684808 -15135.80551520844 -164157.1783882475 
0.06790865384615384 -1436163.952805011 -1.8047368493930804 -1.5073803990618744 0.29735645033120606 -1199534.9715236744 -58182.48817082099 -14764.170174684243 -163682.32293583153 
0.06810897435897435 -1444683.089826222 -1.815442312705385 -1.519455883913721 0.2959864287916638 -1209144.3381359174 -57926.55724654719 -14390.987438495089 -163221.20700526232 
0.06830929487179487 -1452973.3628710483 -1.8258601770629368 -1.5312169584194475 0.2946432186434893 -1218503.5049231034 -57679.83340326487 -14016.288180489759 -162773.73636419026 
0.06850961538461538 -1461033.4586100366 -1.8359887920872713 -1.5426623768185799 0.2933264152686914 -1227611.4805408674 -57442.05374733475 -13640.1042851634 -162339.82003667115 
0.06870993589743589 -1468862.1001779872 -1.8458265532222558 -1.5537906921279179 0.2920358610943379 -1236467.1135166907 -57213.4106491073 -13262.195944592868 -161919.38006759644 
0.0689102564102564 -1476458.0473762355 -1.8553719019882848 -1.564600634258659 0.2907712677296259 -1245069.393146247 -56993.54820964043 -12882.773973223353 -161512.33204712483 
0.06911057692307693 -1483820.0968691218 -1.8646233262291714 -1.575091140138258 0.28953218609091347 -1253417.4734636415 -56781.946086457465 -12502.085083329466 -161118.59223569324 
0.06931089743589744 -1490947.0823746189 -1.8735793603516955 -1.585261142039383 0.2883182183123125 -1261510.5047987774 -56578.37440216192 -12120.123727499542 -160738.07944618 
0.06951121794871795 -1497837.8748490943 -1.8822385855577852 -1.595109281127471 0.28712930443031426 -1269347.4058255146 -56383.19759312761 -11736.542977641875 -160370.72845281 
0.06971153846153846 -1504491.3826661736 -1.8905996300692807 -1.6046344125665033 0.28596521750277737 -1276927.2655124767 -56196.05211398844 -11351.597867194527 -160016.46717251404 
0.06991185897435898 -1510906.5517896684 -1.8986611693452435 -1.6138356617540461 0.2848255075911974 -1284249.3878735183 -56016.33258575457 -10965.610447895806 -159675.2208824997 
0.07011217948717949 -1517082.3659405587 -1.9064219262917927 -1.6227117939805693 0.28371013231122344 -1291312.7903580489 -55844.49273264641 -10578.151560833001 -159346.93128903038 
0.0703125 -1523017.8467579891 -1.9138806714644176 -1.631261767366266 0.2826189040981517 -1298116.6438646105 -55680.21705686906 -10189.451011426863 -159031.53482508266 
0.07051282051282051 -1528712.053954258 -1.9210362232627443 -1.6394848495082923 0.28155137375445194 -1304660.365565896 -55522.84656465612 -9799.877619845316 -158728.9642038607 
0.07071314102564102 -1534164.0854637777 -1.927887448117723 -1.647379636814663 0.28050781130306013 -1310942.8385186775 -55373.439507233445 -9408.631494085412 -158439.1759437814 
0.07091346153846154 -1539373.0775859759 -1.9344332606712051 -1.6549456079112512 0.2794876527599539 -1316963.647827057 -55230.56280685286 -9016.764020229155 -158162.10293183685 
0.07111378205128205 -1544338.2051221235 -1.9406726239478842 -1.6621815624558032 0.278491061492081 -1322721.8382888883 -55095.196666246746 -8623.466035638854 -157897.70413134934 
0.07131410256410256 -1549058.6815060598 -1.9466045495195716 -1.6690869344395647 0.27751761508000694 -1328216.9594890526 -54966.30936113512 -8229.493509365868 -157645.91914650638 
0.07151442307692307 -1553533.7589287995 -1.9522280976617814 -1.6756606230029525 0.2765674746588289 -1333448.1353912004 -54844.70256293309 -7834.2090310563035 -157406.71194360984 
0.07171474358974358 -1557762.7284569987 -1.9575423775025995 -1.6819021899724982 0.27564018753010133 -1338415.0173083243 -54729.28351091128 -7438.402359084875 -157180.02527867805 
0.0719150641025641 -1561744.9201452637 -1.9625465471638155 -1.6878104755234606 0.27473607164035485 -1343116.6822809682 -54621.19193100417 -7041.213463031304 -156965.83247026018 
0.07211538461538461 -1565479.7031422802 -1.9672398138942873 -1.6933851079969457 0.2738547058973415 -1347552.834552716 -54519.20455407235 -6643.581642169527 -156764.08239332231 
0.07231570512820512 -1568966.4857907547 -1.9716214341955318 -1.6986252822339767 0.27299615196155513 -1351722.8333983638 -54423.920606718166 -6244.990271242121 -156574.7415144307 
0.07251602564102563 -1572204.715721142 -1.9756907139395077 -1.7035303426787949 0.2721603712607128 -1355626.1571432443 -54335.163521812065 -5845.617640333034 -156397.77741575261 
0.07271634615384615 -1575193.8799391498 -1.9794470084785742 -1.7080998874409905 0.27134712103758374 -1359262.4859733244 -54252.47740962962 -5445.76605592818 -156233.15050026748 
0.07291666666666666 -1577933.5049070083 -1.9828897227476205 -1.7123331847552428 0.2705565379923778 -1362631.2375681556 -54176.38862191024 -5045.042388419342 -156080.83632852297 
0.07311698717948718 -1580423.1566184862 -1.986018311358331 -1.7162297183176651 0.2697885930406658 -1365732.0010661823 -54106.64367887005 -4643.703414644646 -155940.80845878902 
0.0733173076923077 -1582662.4406676434 -1.9888322786855843 -1.7197891517024673 0.26904312698311705 -1368564.5087483937 -54042.932273194194 -4241.963504879942 -155813.03614117557 
0.07351762820512821 -1584651.0023113159 -1.991331178945973 -1.723011114258639 0.2683200646873338 -1371128.4656601478 -53985.260961725144 -3839.781871043066 -155697.49381839976 
0.07371794871794872 -1586388.5265253098 -1.99351461626842 -1.7258950176658667 0.26761959860255335 -1373423.4036308606 -53934.05666153459 -3436.899104939513 -155594.16712797506 
0.07391826923076923 -1587874.7380543088 -1.9953822447568936 -1.7284405505472884 0.26694169420960523 -1375449.0748747264 -53888.9810921757 -3033.645254813358 -155503.0368325934 
0.07411858974358974 -1589109.40145548 -1.9969337685452035 -1.7306474848506475 0.2662862836945561 -1377205.2979135795 -53849.90080026304 -2630.119622986231 -155424.0831186512 
0.07431891025641026 -1590092.3211357703 -1.9981689418438713 -1.7325155913276593 0.265653350516212 -1378691.8903174442 -53816.81981120468 -2226.3207840277382 -155357.2902230936 
0.07451923076923077 -1590823.341382894 -1.999087568979067 -1.7340446586597145 0.26504291031935256 -1379908.6839243022 -53789.74186513759 -1822.2701056303156 -155302.64548782402 
0.07471955128205128 -1591302.3463899987 -1.999689504423608 -1.735234505308544 0.264454999115064 -1380855.5342705604 -53768.67017506063 -1418.0030785563117 -155260.1388658212 
0.07491987179487179 -1591529.2602740133 -1.9999746528200153 -1.736084986829692 0.2638896659903234 -1381532.3264109336 -53753.607297282666 -1013.5639094229035 -155229.7626563742 
0.0751201923076923 -1591504.0470876666 -1.999942968995615 -1.7365956413552242 0.2633473276403908 -1381938.6928022667 -53744.79164559441 -608.5743076603565 -155211.9883321451 
0.07532051282051282 -1591226.7108251848 -1.9995944579697005 -1.7367909315438153 0.2628035264258852 -1382094.1002292684 -53741.097314782906 -232.73816267768382 -155158.7751184559 
0.07552083333333333 -1590697.2954216562 -1.9989291749527314 -1.7369853659367944 0.26194380901593695 -1382248.8268871591 -53737.654653637204 -231.71864285700443 -154479.09523800298 
0.07572115384615384 -1589915.884746073 -1.9979472253375918 -1.7371786289806435 0.2607685963569484 -1382402.6216660922 -53734.23273230763 -230.32306093011465 -153548.70728674313 
0.07592147435897435 -1588882.602588044 -1.996648764682892 -1.7373704055855783 0.2592783590973138 -1382555.2338252105 -53730.83712978335 -228.55196949533246 -152367.97966355502 
0.07612179487179487 -1587597.6126381839 -1.995033998688325 -1.7375603811751952 0.2574736175131298 -1382706.4130321513 -53727.473415962886 -226.4059803146325 -150937.320209755 
0.07632211538461538 -1586061.1184621828 -1.9931031831620818 -1.7377482417335515 0.2553549414285303 -1382855.9094005139 -53724.1491273283 -223.8857612596217 -149257.17417308115 
0.07652243589743589 -1584273.363468556 -1.9908566239803231 -1.7379336738182605 0.2529229501620627 -1383003.4735002792 -53720.900766843464 -220.99199580843742 -147327.99720562497 
0.0767227564102564 -1582234.6308700854 -1.9882946770387275 -1.7381163646907611 0.2501783123479664 -1383148.856461476 -53717.70042692963 -217.72552268848673 -145150.34845899118 
0.07692307692307693 -1579945.2436389527 -1.985417748196108 -1.7382960023236345 0.24712174587247349 -1383291.8099800025 -53714.553572881734 -214.0871893450852 -142724.79289672346 
0.07712339743589744 -1577405.564455575 -1.9822262932101182 -1.7384722754497617 0.24375401776035654 -1383432.086356745 -53711.46565740905 -210.0779018094176 -140051.93453961177 
0.07732371794871795 -1574615.995651149 -1.978720817665051 -1.738644873611364 0.24007594405368704 -1383569.438536604 -53708.44211904402 -205.69862455641703 -137132.4163709447 
0.07752403846153846 -1571576.979143915 -1.9749018768917452 -1.7388134872089158 0.2360883896828294 -1383703.6201474164 -53705.48838128336 -200.95038035229484 -133966.92023486327 
0.07772435897435898 -1568288.996369149 -1.9707700758796114 -1.7389778075499198 0.23179226832969158 -1383834.3855387713 -53702.60985173588 -195.8342500928239 -130556.16672854929 
0.07792467948717949 -1564752.5682028949 -1.9663260691807907 -1.7391375268975413 0.22718854228324936 -1383961.4898207106 -53699.811921268 -190.35137263242567 -126900.91508828379 
0.078125 -1560968.2548794474 -1.9615705608064606 -1.73929233851909 0.2222782222873707 -1384084.6889023106 -53697.099963157205 -184.50294460406334 -123001.96306937559 
0.07832532051282051 -1556936.6559026022 -1.95650430411531 -1.739441936734341 0.21706236738096907 -1384203.739530135 -53694.47933224286 -178.29022022999146 -118860.14681999433 
0.07852564102564102 -1552658.4099506813 -1.951128101694188 -1.739586016963695 0.21154208473049296 -1384318.399326558 -53691.95536408457 -171.71451112337274 -114476.34074891519 
0.07872596153846154 -1548134.1947753578 -1.9454428052309658 -1.7397242757761568 0.20571852945480895 -1384428.4268279474 -53689.53337412095 -164.77718608081298 -109851.45738720866 
0.07892628205128205 -1543364.727094286 -1.93944931537961 -1.7398564109371395 0.19959290444247046 -1384533.581522703 -53687.218656831654 -157.4796708658283 -104986.44724388554 
0.07912660256410256 -1538350.76247756 -1.9331485816175038 -1.7399821214560733 0.19316646016143046 -1384633.6238891447 -53685.0164849048 -149.82344798329063 -99882.2986555271 
0.07932692307692307 -1533093.0952280194 -1.9265416020950332 -1.740101107633822 0.18644049446121125 -1384728.3154332452 -53682.93210840435 -141.8100564448874 -94540.03762992495 
0.07952724358974358 -1527592.5582554147 -1.9196294234774596 -1.7402130711098929 0.1794163523675667 -1384817.4187261977 -53680.97075394541 -133.44109152561907 -88960.72768374607 
0.0797275641025641 -1521850.0229444623 -1.9124131407791123 -1.740317714909435 0.1720954258696772 -1384900.697441817 -53679.137623869115 -124.7182045113972 -83145.46967426481 
0.07992788461538461 -1515866.3990167994 -1.9048938971899165 -1.7404147434900188 0.16447915369989774 -1384977.9163937652 -53677.4378954235 -115.64310243775923 -77095.40162517283 
0.08012820512820512 -1509642.6343868687 -1.8970728838942916 -1.7405038627881881 0.1565690211061035 -1385048.8415725976 -53675.876719948836 -106.2175478197533 -70811.69854650222 
0.08032852564102563 -1503179.7150117496 -1.8889513398824447 -1.7405847802657803 0.14836655961666434 -1385113.2401826223 -53674.45922206552 -96.4433583730331 -64295.57224868875 
0.08052884615384615 -1496478.6647349682 -1.8805305517540958 -1.740657204956002 0.1398733467980937 -1385170.8806785666 -53673.19049886684 -86.32240672621276 -57548.27115080851 
0.08072916666666666 -1489540.5451242977 -1.871811853514652 -1.7407208475092588 0.13109100600539314 -1385221.5328020472 -53672.075619116426 -75.85662012451435 -50571.080083009576 
0.08092948717948718 -1482366.4553035905 -1.862796626363881 -1.740775420238726 0.1220212061251551 -1385264.9676178356 -53671.11962245009 -65.04798012476999 -43365.32008318 
0.0811298076923077 -1474957.5317786564 -1.8534862984771043 -1.7408206371656614 0.11266566131144296 -1385300.957549915 -53670.32751858188 -53.89852228181684 -35932.3481878779 
0.08133012820512821 -1467314.9482572163 -1.8438823447789432 -1.7408562140644408 0.1030261307145024 -1385329.2764173204 -53669.70428651478 -42.41033582633217 -28273.557217554786 
0.08153044871794872 -1459439.91546297 -1.8339862867096701 -1.7408818685073222 0.09310441820234794 -1385349.6994697605 -53669.25487375702 -30.58556333417768 -20390.37555611846 
0.08173076923076923 -1451333.6809437925 -1.8237996919841806 -1.7408973195690953 0.08290237241508525 -1385362.003152585 -53669.254863873124 -18.42599539790466 -12283.996931936445 
0.08193108974358974 -1442997.528874102 -1.813324174343642 -1.7409022891216075 0.07242188522203441 -1385365.966136936 -53668.98419554299 -5.9349653643878435 -3956.6435762585634 
0.08213141025641026 -1434432.779851421 -1.8025613932998437 -1.7409022783588264 0.06165911494101728 -1385365.966136936 -49066.81371448492 0.0 0.0 
0.08233173076923077 -1425640.7906871717 -1.7915130538723052 -1.740902267310487 0.050610786561818166 -1385365.966136936 -40274.824550235644 0.0 0.0 
0.08253205128205128 -1416622.9541917343 -1.780180906318169 -1.7409022559783394 0.03927865033982969 -1385365.966136936 -31256.988054798217 0.0 0.0 
0.08273237179487179 -1407380.6989537938 -1.7685667458549228 -1.740902244364179 0.02766450149074373 -1385365.966136936 -22014.73281685775 0.0 0.0 
0.0829326923076923 -1397915.4891140338 -1.7566724123760125 -1.7409022324698455 0.015770179906166915 -1385365.966136936 -12549.522977097658 0.0 0.0 
0.08313301282051282 -1388228.8241331833 -1.7444997901593624 -1.7409022202972233 0.003597569862139105 -1385365.966136936 -2862.857996247243 0.0 0.0 
0.08333333333333333 -1378322.2385544807 -1.732050807568878 -1.7409022078482408 -0.008851400279362709 -1385365.966136936 7043.72758245538 0.0 0.0 
0.08353365384615384 -1368197.3017605694 -1.719327436748953 -1.7409021951248698 -0.021574758375916714 -1385365.966136936 17168.66437636665 0.0 0.0 
0.08373397435897435 -1357855.6177248834 -1.7063316933120496 -1.7409021821291264 -0.034570488817076805 -1385365.966136936 27510.34841205273 0.0 0.0 
0.08393429487179487 -1347298.8247575455 -1.6930656360193868 -1.740902168863069 -0.04783653284368228 -1385365.966136936 38067.14137939061 0.0 0.0 
0.08413461538461538 -1336528.5952458316 -1.6795313664547964 -1.7409021553287995 -0.06137078887400316 -1385365.966136936 48837.37089110445 0.0 0.0 
0.08433493589743589 -1325546.6353892318 -1.6657310286917917 -1.740894419607517 -0.07516339091572521 -1385359.8212213484 53668.89948375919 9.202625584159787 6135.083722773193 
0.0845352564102564 -1314354.6849291616 -1.6516668089539126 -1.7408726403935384 -0.0892058314396258 -1385342.5010481721 53669.416528349044 25.938691348968586 17292.46089931239 
0.08473557692307691 -1302954.5168733487 -1.6373409352683803 -1.7408365704448567 -0.10349563517647642 -1385313.808866499 53670.04839934874 42.96941127379147 28646.27418252765 
0.08493589743589744 -1291347.9372149645 -1.6227556771131464 -1.7407859652094875 -0.11803028809634108 -1385273.5500660432 53670.934896424646 60.291579562637025 40194.38637509135 
0.08513621794871795 -1279536.784646516 -1.60791334505736 -1.7407205826936407 -0.13280723763628077 -1385221.5320722337 53672.08025877015 77.90214752912759 51934.7650194184 
0.08533653846153846 -1267522.9302685661 -1.592816290395334 -1.7406401834997935 -0.14782389310445954 -1385157.5643765137 53673.48868009774 95.7980211101098 63865.34740673987 
0.08553685897435898 -1255308.2772933175 -1.5774669047740582 -1.7405445308643575 -0.1630776260902993 -1385081.4585663136 53675.1643079794 113.976061355492 75984.04090366136 
0.08573717948717949 -1242894.760743107 -1.5618676198143153 -1.7404333906949223 -0.178565770880607 -1384993.0283546916 53677.111243193736 132.43308492519847 88288.72328346568 
0.0859375 -1230284.3471438668 -1.5460209067254747 -1.7403065316070825 -0.19428562488160783 -1384892.0896096374 53679.333539081505 151.16586459314388 100777.24306209593 
0.08613782051282051 -1217479.034213587 -1.5299292759140004 -1.740163724960833 -0.21023444904683264 -1384778.4603830362 53681.8352009072 170.17112975817557 113447.41983878374 
0.08633814102564102 -1204480.8505458448 -1.5135952765857645 -1.7400047448965288 -0.22640946831076425 -1384651.9609392849 53684.620185229694 189.44556696187288 126297.0446412486 
0.08653846153846154 -1191291.855288436 -1.4970214963422022 -1.739829368370407 -0.24280787202820475 -1384512.4137835603 53687.692399280146 208.98582041314657 139323.88027543106 
0.08673878205128205 -1177914.1378171688 -1.480210560770389 -1.7396373751896625 -0.2594268144192735 -1384359.6436897304 53691.05570034683 228.78849251954284 152525.66167969524 
0.08693910256410256 -1164349.8174048716 -1.4631651330271047 -1.7341416415701392 -0.27097650854303446 -1379986.287023377 53787.93355967174 6549.538943531163 155298.99711530225 
0.08713942307692307 -1150601.0428856553 -1.4458879134169318 -1.7241963089715 -0.2783083955545682 -1372072.0486390812 53963.96691055549 11852.363404321415 155654.675438549 
0.08733974358974358 -1136669.9923145082 -1.4283816389644903 -1.7115654518500312 -0.28318381288554084 -1362020.7357869728 54189.9050635742 15052.846127317538 156107.99228157278 
0.0875400641025641 -1122558.872622243 -1.4106490829808316 -1.697280800796906 -0.28663171781607444 -1350653.3744034925 54447.98184299213 17023.760407899877 156622.75953035773 
0.08774038461538461 -1108269.9192658882 -1.392693054624107 -1.681946434856855 -0.28925338023274794 -1338450.6757970515 54728.17277163337 18274.761433006217 157177.82232652366 
0.08794070512820512 -1093805.3958745415 -1.374516398454534 -1.6659167134700965 -0.2914003150155624 -1325694.6305300873 55024.98646815447 19103.45339180574 157760.79479558565 
0.08814102564102563 -1079167.5938907836 -1.3561219939837836 -1.6493998284381137 -0.2932778344543301 -1312550.9125375682 55334.85480583785 19684.032065596482 158364.43177535044 
0.08834134615384615 -1064358.8322076518 -1.3375127552187882 -1.6325186406139318 -0.2950058853951436 -1299117.2914753025 55655.775555652566 20118.19090284905 158984.49280914926 
0.08854166666666666 -1049381.456801309 -1.318691630200139 -1.6153462130393548 -0.29665458283921575 -1285451.909120388 55986.67559757456 20465.276614719976 159618.50010678454 
0.08874198717948717 -1034237.8403593785 -1.2996616005350388 -1.5979265418940691 -0.29826494135903037 -1271589.7765528345 56326.99871355237 20759.929733168443 160265.00774673515 
0.0889423076923077 -1018930.3819050797 -1.2804256809249763 -1.5802870477234074 -0.2998613667984311 -1257552.7143687236 56677.267188124475 21021.90432692306 160923.16094859655 
0.08914262820512821 -1003461.5064171756 -1.2609869186881384 -1.5624448134129172 -0.3014578947247788 -1243354.3167076097 57036.8098812761 21263.52033728413 161592.48007187384 
0.08934294871794872 -987833.6644458069 -1.2413483932766527 -1.5444116301468684 -0.30306323687021575 -1229003.9667027332 57405.92621752166 21491.084167302935 162273.29187210192 
0.08954326923076923 -972049.3317242952 -1.2215132157887654 -1.5261950374618325 -0.3046818216730671 -1214507.6641301876 57784.43193671235 21709.662732644287 162964.23773653584 
0.08974358974358974 -956111.0087769189 -1.2014845284759579 -1.5078015491193988 -0.3063170206434409 -1199870.5924794313 58173.287460288266 21920.478504172872 163665.81773805115 
0.08994391025641026 -940021.2205228101 -1.1812655042451885 -1.4892360565230602 -0.30797055227787173 -1185096.644207055 58571.96710566478 22125.464932710718 164377.99164586933 
0.09014423076923077 -923782.5158759456 -1.1608593461562269 -1.470503012375766 -0.3096436662195392 -1170189.3626624753 58980.966567034135 22325.14484116252 165100.73537833313 
0.09034455128205128 -907397.4673413537 -1.1402692869142323 -1.4516069237965887 -0.3113376368823564 -1155152.3344981037 59401.39225630846 22519.45337896317 165834.02152147834 
0.09054487179487179 -890868.6706075909 -1.1194985883576452 -1.4325514098262933 -0.3130528214686481 -1139988.4396553598 59832.462919197744 22709.448916493388 166577.85721207762 
0.0907451923076923 -874198.7441355275 -1.0985505409414387 -1.4133404170534882 -0.31478987611204956 -1124700.8187301923 60275.096697031404 22894.741097531045 167332.23680010226 
0.09094551282051282 -857390.3287435505 -1.0774284632158704 -1.3939779924428932 -0.31654952922702284 -1109292.6921953794 60730.00364037906 23075.21029853571 168097.1495129143 
0.09114583333333333 -840446.0871891879 -1.0561357013007358 -1.374467582648541 -0.3183318813478053 -1093766.8028111332 61196.535032794694 23251.5719418472 168872.60864730348 
0.09134615384615384 -823368.7037473054 -1.0346756283553142 -1.3548135405559214 -0.32013791220060717 -1078126.6144944453 61676.57346085354 23422.746023071933 169658.59126321427 
0.09154647435897435 -806160.8837848475 -1.0130516440439727 -1.3350194744809385 -0.32196783043696575 -1062374.9986520438 62169.39251391718 23589.619885580392 170455.1024676989 
0.09174679487179487 -788825.3533322717 -0.9912671739976151 -1.315089326786715 -0.32382215278909987 -1046515.0925172323 62675.80896967335 23751.795427493602 171262.13478779368 
0.09194711538461538 -771364.8586516867 -0.9693256692709873 -1.2950273553111293 -0.32570168604014205 -1030550.2843703784 63196.86329223018 23908.89668072867 172079.66574573267 
0.09214743589743589 -753782.1658018042 -0.9472306057959806 -1.2748371191362815 -0.3276065133403009 -1014483.406439094 63731.78239916498 24061.756389891587 172907.7018482333 
0.0923477564102564 -736080.0601997343 -0.9249854838309672 -1.254523479476372 -0.32953799564540476 -998318.3271558096 64283.250480996096 24208.82273464667 173746.19374043262 
0.09254807692307691 -718261.3461797348 -0.902593827406308 -1.2340949140015645 -0.33150108659525646 -982061.7928400289 64859.71918879915 24345.78579131329 174594.9416801817 
0.09274839743589744 -700328.8465489481 -0.8800591837660756 -1.2135549153707925 -0.3334957316047169 -965716.5828613781 65455.20476539794 24478.58646402572 175453.9450830064 
0.09294871794871795 -682285.4021402193 -0.8573851228061083 -1.1929055448918031 -0.33552042208569477 -949284.337555242 66066.73859078274 24608.930570469474 176323.2662537704 
0.09314903846153846 -664133.8713620574 -0.8345752365084753 -1.172149896251753 -0.3375746597432776 -932767.5187992413 66695.13645636442 24735.587768986865 177202.9232118325 
0.09334935897435898 -645877.1297458069 -0.8116331383724354 -1.1512916296062752 -0.33965849123383973 -916169.0392527203 67341.11660537426 24857.882968869882 178092.90993266928 
0.09354967948717949 -627518.0694901203 -0.7885624628420045 -1.1303347668215282 -0.34177230397952374 -899492.0994153854 68005.44164234516 24975.38510039285 178993.20318252716 
0.09375 -609059.5990027714 -0.7653668647301808 -1.1092835804713925 -0.34391671574121174 -882740.0992939923 68688.93784432707 25087.795381798485 179903.7670650953 
0.09395032051282051 -590504.6424399184 -0.7420500186399661 -1.0881425202945834 -0.34609250165461725 -865916.5798787175 69392.47878426965 25194.90267631558 180824.5559782139 
0.09415064102564102 -571856.1392428658 -0.7186156183822436 -1.0669161721740896 -0.348300553791846 -849025.1905000015 70116.9906000637 25296.54473356518 181755.51592350687 
0.09435096153846154 -553117.0436723921 -0.6950673763905968 -1.0456092361072575 -0.35054185971666074 -832069.6712976814 70863.45692499971 25392.585557394756 182696.5851428948 
0.09455128205128205 -534290.3243407558 -0.6714090231332105 -1.0242265153403962 -0.3528174922071857 -815053.8445745754 71632.9238416414 25482.902100523585 183647.69429165465 
0.09475160256410256 -515378.9637414012 -0.6476443065218825 -1.0027729120442552 -0.3551286055223727 -797981.6113551357 72426.50481597544 25567.376469432995 184608.76632832608 
0.09495192307692307 -496385.95777648827 -0.6237769913182996 -0.9812534270648625 -0.35747643574656296 -780856.9511871708 73245.38612389052 25645.89106754425 185579.71621924778 
0.09515224358974358 -477314.3152822772 -0.5998108585376177 -0.9596731618440687 -0.35986230330645097 -763683.9236701685 74090.83184310328 25718.32600946272 186560.45053532533 
0.0953525641025641 -458167.0575524827 -0.5757497048494926 -0.9380374589726213 -0.36228775412312864 -746466.780303991 74964.46918303729 25784.39390518747 187550.85966328357 
0.09555288461538461 -438947.21785964177 -0.5515973419766116 -0.9163520777117418 -0.3647547357351302 -729210.1041646479 75868.47549305606 25843.59818628045 188550.81262566955 
0.09575320512820512 -419657.84097459057 -0.527357596090851 -0.894622351240686 -0.36726475514983503 -711918.1392625433 76803.66038863949 25896.446637391848 189560.19126192137 
0.09595352564102563 -400301.98268411244 -0.5030343072071345 -0.8728538036985976 -0.36981949649146306 -694595.2815692723 77771.72385111795 25942.711681442783 190578.86335259915 
0.09615384615384615 -380882.7093068553 -0.4786313285751173 -0.851052133928279 -0.37242080535316174 -677246.0660813135 78774.4883254118 25982.185114767075 191606.68333427934 
0.09635416666666666 -361403.09720756026 -0.4541525260687477 -0.8292232078124776 -0.37507068174372993 -659875.1607214324 79813.90381031384 26014.66786695806 192643.4918366002 
0.09655448717948717 -341866.2323097207 -0.4296017775738561 -0.8073735370321965 -0.3777717594583404 -642487.7473228225 80893.03521211178 26039.390305758418 193689.08949523148 
0.0967548076923077 -322275.2096067039 -0.4049829723738127 -0.785510090287408 -0.38052711791359534 -625089.3714031718 82015.0990318092 26055.807777266942 194743.25498739193 
0.09695512820512821 -302633.1326714626 -0.38030001053341284 -0.7636390663630854 -0.3833390558296726 -607684.9658006579 83181.20626505028 26064.83783032505 195805.7890338198 
0.09715544871794872 -282943.1131648613 -0.3555568022810215 -0.7417669945935613 -0.38621019231253984 -590279.7263965356 84394.05587339815 26066.086531613437 196876.4708266628 
0.09735576923076923 -263208.27034273325 -0.3307572673891228 -0.7199006886047841 -0.38914342121566126 -572879.0753043584 85656.53252668265 26059.215075644766 197955.05735929776 
0.09755608974358974 -243431.7305617427 -0.3059053345533683 -0.6980494773758705 -0.3921441428225022 -555490.4362941256 86976.3141788095 26041.22578172467 199041.16577184878 
0.09775641025641026 -223616.62678410215 -0.28100494077018634 -0.6762205204185849 -0.3952155796483986 -538119.5067268386 88353.65090162118 26014.70411996898 200134.52492114637 
0.09795673076923077 -203766.09808126392 -0.2560600307131024 -0.6544212971936801 -0.39836126648057774 -520772.238571063 89792.04902478828 25979.268790089714 201234.8226749211 
0.09815705128205128 -183883.2891366291 -0.2310745561078247 -0.632660715713582 -0.4015861596057573 -503455.720601796 91297.55420510116 25933.217310774242 202341.65994929158 
0.09835737179487179 -163971.3497473737 -0.2060524751062207 -0.6109501461063105 -0.4048976710000898 -486179.0008853261 92879.51572029034 25873.61544738536 203454.51997027674 
0.0985576923076923 -144033.43432546555 -0.18099775165927623 -0.5892973891385866 -0.4082996374793104 -468948.287077624 94537.459552791 25804.716998414813 204572.67620095258 
0.09875801282051282 -124072.7013979424 -0.15591435488912636 -0.5677127478136833 -0.41179839292455694 -451771.77805322816 96279.2478143472 25723.539914935336 205696.28892600324 
0.09895833333333333 -104092.31310655392 -0.13080625846028734 -0.5462116900547295 -0.4154054315944421 -434661.7828034118 98121.29699982438 25623.928886125 206824.24381090852 
0.09915865384615384 -84095.43470680996 -0.10567743995014171 -0.524803678267155 -0.4191262383170133 -417625.83127552865 100061.3172863308 25513.041008157907 207956.03827422997 
0.09935897435897435 -64085.234066557845 -0.08053188021883219 -0.5035033023414756 -0.4229714221226434 -400675.53374399437 102114.6516837035 25384.76558322578 209090.88241050727 
0.09955929487179487 -44064.88116412218 -0.0553735627786054 -0.48232856115913925 -0.42695499838053386 -383825.21327472496 104297.52395542242 25235.039934777986 210227.76822040236 
0.09975961538461538 -24037.547586141118 -0.030206473162774403 -0.4612896066639349 -0.4310831335011605 -367082.9485328077 106606.0917119275 25073.21567749532 211366.09355724382 
0.09995993589743589 -4006.4060251027768 -0.005034598294304307 -0.44040914076115656 -0.43537454246685225 -350466.8051353611 109071.51434566721 24884.33635201613 212504.548412575 
0.1001602564102564 16025.3702232357 0.02013807414574956 -0.41968365059661544 -0.43982172474236503 -333973.98763587396 111656.49096950352 24699.64348723203 213643.22340237413 
0.10036057692307691 36054.6077625825 0.04530755634999628 -0.3991183285528713 -0.4444258849028676 -317608.6280020589 114372.72829331903 24508.762587601504 214781.74488372088 
0.10056089743589743 56078.133598816225 0.0704698610164272 -0.37870074225115197 -0.4491706032675792 -301360.8328481695 117185.57478412686 24332.698022464894 215920.69364039393 
0.10076121794871795 76092.77564265841 0.09562100198009281 -0.35842624252195093 -0.45404724450204376 -285226.90247579303 120097.24784997899 24162.174125669295 217060.2561428032 
0.10096153846153846 96095.36321218144 0.12075699484457283 -0.3382734315988452 -0.45903042644341807 -269189.8090632441 123066.46249840717 24017.151094633315 218201.5586823851 
0.10116185897435898 116082.72753509918 0.14587385761317329 -0.318216821759035 -0.46409067937220827 -253229.27010171273 126063.48899355243 23902.503148789452 219346.00549447 
0.10136217948717949 136051.7022507777 0.17096761131977165 -0.2982218470749856 -0.46918945839475723 -237317.77886937742 129044.86662838329 23829.049269545405 220495.56522222643 
0.1015625 155999.12391181587 0.19603428065912185 -0.2782593055952155 -0.4742935862543374 -221432.09716520525 131988.87055249506 23790.396920168256 221651.95360435784 
0.10176282051282051 175921.83248521265 0.2210698946166393 -0.2583114433003878 -0.4793813379170271 -205558.0967722221 134890.76643312685 23772.90298853163 222816.2598357763 
0.10196314102564102 195816.6718529706 0.24607048709747828 -0.2383656037542993 -0.4844360908517776 -189685.70600528177 137742.56508491852 23770.492412569933 223989.32036076393 
0.10216346153846154 215680.4903120738 0.2710320975548222 -0.21840277083021736 -0.4894348683850396 -173799.79229326014 140517.18120719222 23790.74437512369 225172.357023018 
0.10236378205128205 235510.14107378726 0.29595077161732236 -0.19841191157049387 -0.49436268318781623 -157891.57587549757 143211.40994192538 23824.144907241287 226366.16210011818 
0.10256410256410256 255302.48276214718 0.32082256171551854 -0.17836834157221798 -0.4991909032877365 -141941.4135055068 145784.55867107277 23886.963165298257 227572.37443128295 
0.10276442307692307 275054.3799116383 0.3456435277072395 -0.1582529267974673 -0.5038964545047068 -125934.07878134263 148223.54238704234 23972.584482908333 228792.33182303022 
0.10296474358974358 294762.70346387767 0.37040973750175393 -0.13802008944015381 -0.5084298269419077 -109833.30199793538 150454.42389558363 24112.523310830788 230029.05825539862 
0.1031650641025641 314424.33126334083 0.39511726768271804 -0.11763945570094886 -0.512756723383667 -93614.91242647398 152465.89008280454 24288.660222220675 231284.6933847896 
0.10336538461538461 334036.1485519497 0.4197622041296936 -0.09707734011074441 -0.516839544240438 -77252.10399244302 154221.62011693686 24504.941910804846 232561.69051665103 
0.10356570512820512 353595.04846251913 0.4443406426382308 -0.07633236609889633 -0.5206730087371272 -60743.78125152756 155755.44933269662 24722.864136795088 233860.51624455498 
0.10376602564102563 373097.9325109297 0.4688486895383509 -0.05540127355300961 -0.5242499630913605 -44087.34988302125 157058.80990139436 24944.671617475142 235181.80087508145 
0.10396634615384615 392541.71108699526 0.49328246231138856 -0.03428462767743312 -0.5275670899888216 -27283.25965961419 158133.23710700657 25165.805518574496 236525.92812102838 
0.10416666666666666 411923.303943903 0.5176380902050405 -0.012931718860901808 -0.5305698090659423 -10291.15711139714 158870.4790139157 25447.372776209937 237896.6092651745 
0.10436698717948717 431239.6406861862 0.5419117148465699 0.009427590513053932 -0.5324841243335159 7501.81442016769 158968.40532087925 26646.75416567158 238122.6667794677 
0.1045673076923077 450487.6612561289 0.5660994908540408 0.0337125672229882 -0.5323869236310526 26827.184928805593 158156.28020216024 28941.674873734213 236562.52125142887 
0.10476762820512821 469664.3164185335 0.5901975864454948 0.05941057538366634 -0.5307870110618285 47277.01133391579 156833.73926471133 30625.660024293134 234927.90579561325 
0.10496794871794872 488766.5682437797 0.614202184045981 0.08617096121838248 -0.5280312228275985 68572.25195011163 155059.29183548933 31891.752346815 233243.27211136374 
0.10516826923076923 507791.3905890787 0.638109480892318 0.11378161528150925 -0.5243278656108088 90544.11527788735 152818.61546806217 32905.06251967702 231523.59732345218 
0.10536858974358974 526735.7695778795 0.6619156896355329 0.14215312552469364 -0.5197625641108393 113121.44940176817 150026.72369826387 33811.81558392404 229775.78089392337 
0.10556891025641026 545596.7040773134 0.6856170389408369 0.1712315553990699 -0.514385483541767 136261.33294000733 146676.85422539338 34654.28958686708 228004.22732504562 
0.10576923076923077 564371.2061736272 0.709209774085071 0.20092616987272813 -0.5082836042123429 159891.5611791877 142875.37129733677 35388.62981099666 226215.64388610603 
0.10596955128205128 583056.3016455335 0.732690157551537 0.23110701762268485 -0.5015831399288522 183908.7220418007 138760.89953236352 35968.10010784933 224418.57996352 
0.10616987179487179 601649.0304353682 0.7560544696220698 0.2616535114735332 -0.4944009581485366 208216.85520964858 134407.57928667963 36403.8602321691 222620.73570687088 
0.1063701923076923 620146.4471180282 0.7792990089663234 0.2924453096457044 -0.486853699320619 232720.1956445175 129900.59176523879 36696.20263525978 220829.45707301216 
0.10657051282051282 638545.6213675695 0.8024200932281145 0.32337947378391957 -0.4790406194441949 257336.8275270401 125292.16361730301 36865.867907265965 219050.7623159605 
0.10677083333333333 656843.6384214353 0.8254140596087886 0.35433287991818585 -0.4710811796906027 281968.7718199647 120694.38228791917 36888.799773084 217291.6845404674 
0.10697115384615384 675037.5995421967 0.8482772654474616 0.38513352609336166 -0.46314373935409997 306479.15358240384 116290.51249653893 36706.74772742898 215561.18573582498 
0.10717147435897435 693124.6224767719 0.8710060887980903 0.41561890762215414 -0.45538718117593613 330738.65556663135 112187.15644450835 36331.03017157915 213867.78029405317 
0.10737179487179487 711101.8419130238 0.8935969290032505 0.4456615056384816 -0.4479354233647689 354645.80138466414 108435.17865181109 35803.341577086016 212217.52029946257 
0.10757211538461538 728966.4099336825 0.9160462072645531 0.47516767764531403 -0.44087852961923907 378126.07263340283 105061.93028947664 35164.05422211118 210614.35278869185 
0.10777243589743589 746715.4964674986 0.9383503672095795 0.5040838529293202 -0.4342665142802593 401136.8390538891 102057.80702257366 34460.92379132035 209059.92659971546 
0.1079727564102564 764346.2897375872 0.9605058754552879 0.5324090355217976 -0.42809683993349024 423677.30808143126 99359.3454609689 33756.606415647184 207553.02977953994 
0.10817307692307691 781855.996706855 0.9825092221677525 0.5601677524523396 -0.42234146971541286 445766.9977283361 96916.31252250588 33081.519215204724 206091.16724080834 
0.10837339743589743 799241.8435204785 1.0043569216181993 0.5873952076380278 -0.41696171398017157 467433.92241249065 94688.13922453194 32448.3864069901 204671.3954764657 
0.10857371794871795 816501.0759453198 1.0260455127351915 0.6141287353110434 -0.4119167774241481 488707.79180434963 92642.75780926878 31859.746801246078 203290.77953045527 
0.10877403846153846 833630.9598062579 1.0475715596529391 0.6404032550207309 -0.4071683046322082 509616.3940288791 90754.95088439039 31312.72269145535 201946.89220153313 
0.10897435897435898 850628.7814193298 1.0689316522556018 0.6662507364587613 -0.4026809157968405 530185.1697865259 89003.10143435607 30803.798574651857 200636.71162379606 
0.10917467948717949 867491.8480216215 1.0901224067175037 0.6916982196640297 -0.39842418705347404 550435.6368807587 87370.6748163692 30327.09952032311 199358.4368041705 
0.109375 884217.4881978576 1.1111404660392037 0.7167685470360053 -0.39437191900319835 570385.9727363642 85843.65267029987 29877.622977354935 198110.23981383865 
0.10957532051282051 900803.0523035963 1.131982500579296 0.7414807494571322 -0.3905017511221639 590051.3216661982 84410.3595894723 29450.826557319477 196890.54449060626 
0.10977564102564102 917245.9128849834 1.1526452085818908 0.7658505389864545 -0.3867946695954363 609444.1869447067 83060.9801380774 29042.755041094544 195697.99076110462 
0.10997596153846154 933543.465094989 1.173125316699671 0.7898908084497758 -0.38323450824989513 628574.8283695397 81787.18738387816 28650.048597829915 194531.40074374125 
0.11017628205128205 949693.1271060611 1.1934195805124477 0.8136120903955697 -0.379807490116878 647451.6274874249 80581.85653735383 28269.894358944814 193389.74872233762 
0.11037660256410256 965692.3405191374 1.2135247850411421 0.8370229564565136 -0.37650182858462855 666081.405396297 79438.84412376152 27899.95539632689 192272.13560275215 
0.11057692307692307 981538.5707689354 1.233437745257085 0.8601303546604872 -0.3733073905965979 684469.6911691283 78352.81516496511 27538.29677339224 191177.7676614498 
0.11077724358974358 997229.3075254817 1.253155306586596 0.8829398889291766 -0.3702154176574193 702620.9442720741 77319.10749179975 27183.31664697177 190105.93911463607 
0.1109775641025641 1012762.0650917847 1.2726743454107114 0.9054560487646569 -0.36721829664605454 720538.7373434291 76333.62295187602 26833.68690366126 189056.0178928183 
0.11117788461538461 1028134.382797625 1.291991769560038 0.9276824034057429 -0.3643093661542951 738225.9106984964 75392.72751151666 26488.31081654886 188027.4337710631 
0.11137820512820512 1043343.825389355 1.3111045188045878 0.9496217288710233 -0.36148278993356453 755684.6734273229 74493.23836088355 26146.243062690686 187019.67053845784 
0.11157852564102563 1058387.9834157075 1.330009565338601 0.971275800993501 -0.35873376434510007 772916.4386967338 73632.98057200364 25806.291667469883 186032.27247950013 
0.11177884615384615 1073264.4736094743 1.3487039142601762 0.9926462756129969 -0.3560576386471793 789922.5241858925 72808.8337585642 25468.313628564236 185064.8020364532 
0.11197916666666666 1087970.9392650775 1.3671846040457418 1.0137344485678053 -0.35345015547793657 806703.9610935367 72018.24569541367 25131.879912888013 184116.852563239 
0.11217948717948717 1102505.0506119016 1.3854487070191972 1.0345411664292838 -0.35090754058991336 823261.4231027508 71259.123761405 24796.455104998982 183188.0486427469 
0.11237980769230768 1116864.50518338 1.4034933298157226 1.0550669068101464 -0.34842642300557625 839595.2902883395 70529.57316056034 24461.599497137777 182278.04223734245 
0.11258012820512821 1131047.0281817429 1.4213156138401324 1.0753118408944602 -0.3460037729456722 855705.6988766659 69827.87239645282 24126.947901876265 181386.5090067477 
0.11278044871794872 1145050.3728383817 1.4389127357197253 1.0952756529855978 -0.3436370827341275 871592.3976463315 69152.89919466502 23791.92007745125 180513.1559199339 
0.11298076923076923 1158872.320769795 1.456281907751577 1.1149579049710503 -0.34132400278052666 887255.0379603489 68503.21037937189 23456.370134272594 179657.70229580157 
0.11318108974358974 1172510.6823289974 1.4734203783441335 1.134358286161794 -0.3390620921823395 902693.3725821916 67876.98780610762 23120.449929671788 178819.87201102637 
0.11338141025641026 1185963.2969524192 1.4903254324531403 1.1534762591867613 -0.336849173266379 917906.9738872836 67273.02755541983 22783.889314505916 177999.40619520977 
0.11358173076923077 1199228.0335021669 1.5069943920117368 1.1723111089011413 -0.3346832831105955 932895.2727830287 66690.22296192241 22446.476426267956 177196.06133094776 
0.11378205128205128 1212302.7906036377 1.5234246163547174 1.1908616109895165 -0.3325630053652009 947657.2949913009 66128.26837123791 22107.604459108567 176409.6227819903 
0.11398237179487179 1225185.4969784196 1.5396135026368651 1.2091268880038273 -0.33048661463303786 962192.3422624934 65585.60055116774 21767.68679333796 175639.8673714205 
0.1141826923076923 1237874.111772408 1.555558486245275 1.2271060117242432 -0.32845247452103177 976499.675944037 65061.191336640855 21426.66292147984 174886.58157025022 
0.11438301282051282 1250366.6248791304 1.5712570412056563 1.2447979203142263 -0.32645912089143003 990578.451054428 64554.236431497615 21084.373605321678 174149.56378788303 
0.11458333333333333 1262661.0572581657 1.5867066805824699 1.2621967377512373 -0.3245099428312326 1004423.9916008051 64073.16782112792 20735.08152225445 173428.8163139782 
0.11478365384615384 1274755.4612486754 1.6019049568729227 1.2793006105243148 -0.3226043463486079 1018034.8226064827 63612.87707944261 20383.580514102818 172724.18104864724 
0.11498397435897435 1286647.9208779377 1.6168494623946843 1.2961100408808428 -0.3207394215138415 1031411.3437495464 63168.4927658611 20032.678063852305 172035.4062986778 
0.11518429487179487 1298336.5521648796 1.6315378296673149 1.3126247886465892 -0.3189130410207257 1044553.3639071069 62739.42022928246 19681.48938796269 171362.27864052748 
0.11538461538461538 1309819.5034185282 1.6459677317873118 1.3288441511907554 -0.31712358059655643 1057460.3239446336 62325.106151739135 19329.46335220007 170704.60996995546 
0.11558493589743589 1321094.9555313562 1.6601368827967373 1.3447671389560243 -0.31536974384071303 1070131.4363984657 61925.03142788261 18976.258010859063 170062.22969414873 
0.1157852564102564 1332161.1222674584 1.6740430380453526 1.36039239899844 -0.3136506390469127 1082565.6246307208 61539.070202576695 18621.44029662531 169434.9871375357 
0.11598557692307691 1343016.2505455255 1.6876839945462128 1.3757186892295308 -0.311965305316682 1094761.9002195636 61166.474906667136 18265.14232185094 168822.73309744382 
0.11618589743589743 1353658.6207165627 1.7010575913246584 1.390744795968025 -0.31031279535663336 1106719.29734888 60806.60371569148 17907.397940864143 168225.32171112715 
0.11638621794871795 1364086.5468363168 1.714161709760657 1.4054694199594213 -0.30869228980123564 1118436.7821054396 60459.043735414045 17548.10517142248 167642.61582404075 
0.11658653846153846 1374298.3769323553 1.7269942739244257 1.4198907806970416 -0.30710349322738417 1129912.937607283 60123.72052870318 17186.690479560762 167075.02831680846 
0.11678685897435898 1384292.4932657706 1.7395532509052973 1.4340081257052506 -0.30554512520004673 1141147.165054345 59799.6123879652 16824.379024719954 166521.33679874064 
0.11698717948717949 1394067.3125874624 1.751836651133775 1.4478200063524682 -0.30401664478130686 1152138.3116626723 59486.68723751628 16460.34116063074 165981.97252664325 
0.1171875 1403621.2863889479 1.7638425286967094 1.4613250037798997 -0.3025175249168097 1162885.2483407303 59184.60353300371 16094.612369059638 165456.8221461543 
0.11738782051282051 1412952.901147677 1.775568981645571 1.4745217256741259 -0.3010472559714452 1173386.8671211102 58893.03392997058 15727.224285496904 164945.77581109956 
0.11758814102564102 1422060.6785668004 1.7870141522977505 1.4874088048118401 -0.2996053474859104 1183642.080002464 58611.664561231155 15358.206811115359 164448.72719198995 
0.11778846153846154 1430943.1758093585 1.7981762275308515 1.4999848986733795 -0.298191328857472 1193649.8186419634 58340.194336938206 14987.589386514448 163965.57344394247 
0.11798878205128205 1439598.985726855 1.809053439069922 1.5122485127768213 -0.29680492629310073 1203408.8937688998 58078.67756632902 14615.190910100158 163496.22348152596 
0.11818910256410256 1448026.7370821708 1.8196440637675788 1.5241983262260586 -0.29544573754152026 1212918.2542478696 57826.685657477705 14241.21825330503 163040.57892351848 
0.11838942307692307 1456225.0947667968 1.8299464238769878 1.5358331231476363 -0.2941133007293515 1222176.9325178876 57583.81876477506 13865.7965771789 162598.54690695528 
0.11858974358974358 1464192.7600123368 1.8399588873176482 1.54715169811577 -0.2928071892018782 1231183.9693319325 57349.815834749024 13488.938332713697 162170.0365129415 
0.1187900641025641 1471928.4705962567 1.849679867933944 1.558152863337654 -0.2915270045962899 1239938.4194748395 57124.42612603889 13110.66453401748 161754.9604613608 
0.11899038461538461 1479431.0010418424 1.8591078257464184 1.5688353592242283 -0.2902724665221901 1248439.2805977059 56907.591229792684 12730.889617604702 161353.2395967392 
0.11919070512820512 1486699.162812341 1.8682412671957385 1.5791977307518492 -0.28904353644388925 1256685.394829536 56699.585318546044 12349.380673589108 160964.80199066977 
0.11939102564102563 1493731.8044992415 1.877078745379297 1.589239004542138 -0.2878397408371589 1264675.987580805 56499.538512819214 11966.711704300626 160589.56670131662 
0.11959134615384615 1500527.8120046833 1.8856188602804318 1.598958186574096 -0.28666067370633574 1272410.2678350578 56307.23075924907 11582.858108769067 160227.45530160738 
0.11979166666666666 1507086.1087179456 1.8938602589902105 1.6083538983654326 -0.28550636062477786 1279887.1386309222 56123.199649013346 11197.361703886741 159878.4087341231 
0.11999198717948717 1513405.6556860064 1.9018016359217607 1.6174251302454403 -0.28437650567632033 1287105.796498213 55946.84127431037 10810.66202205454 159542.35589142857 
0.12019230769230768 1519485.451778125 1.9094417330170903 1.626171067943001 -0.28327066507408927 1294065.5934609168 55777.64122201782 10422.991931345014 159219.22516384552 
0.12039262820512821 1525324.533844449 1.9167793399463988 1.6345903005737965 -0.2821890393726023 1300765.4067728063 55616.51666123909 10033.640415885193 158908.96999451838 
0.12059294871794872 1530921.9768685838 1.9238132942998025 1.6426821304983006 -0.28113116380150194 1307204.6812703565 55462.317661531735 9643.457487531097 158611.52044916447 
0.12079326923076923 1536276.8941141395 1.93054248177149 1.6504455241363492 -0.28009695763514086 1313382.5944566703 55315.43218500493 9252.042787823737 158326.82468464028 
0.12099358974358974 1541388.4372652038 1.9369658363362465 1.657879554821809 -0.2790862815144375 1319298.4089143807 55175.67618382978 8859.52373186708 158054.82843512628 
0.12119391025641026 1546255.7965607299 1.943082340418329 1.6649834207255723 -0.2780989196927568 1324951.4865683285 55042.78116691718 8466.049094552316 157795.47973093175 
0.12139423076923077 1550878.2009228175 1.9488910250526714 1.6717561840530182 -0.27713484099965324 1330341.0811452914 54916.93085380341 8071.456838459885 157548.73208526257 
0.12159455128205128 1555254.9180788666 1.9543909700383852 1.6781971112451883 -0.2761938587931969 1335466.6088977463 54797.78006691602 7675.990362076362 157314.538752128 
0.12179487179487179 1559385.2546775814 1.9595813040845353 1.6843054426158515 -0.2752758614686839 1340327.4652866877 54685.31623308477 7279.618528078457 157092.85462973054 
0.1219951923076923 1563268.5563988113 1.9644612049481707 1.6900803484789677 -0.27438085646920296 1344922.9900689374 54579.66484941216 6882.2579138971 156883.6435665646 
0.12219551282051282 1566904.208057205 1.9690298995645792 1.6955214006745685 -0.2735084988900107 1349252.8425258927 54480.121209407225 6484.387039536162 156686.85728236893 
0.12239583333333333 1570291.633699669 1.973286664169758 1.7006275593230278 -0.27265910484673017 1353316.1951473884 54387.68937283452 6085.276885952207 156502.4722934939 
0.12259615384615384 1573430.2966966075 1.9772308244150683 1.70539845932628 -0.27183236508878816 1357112.7573978612 54301.35990671674 5685.73162630823 156330.44776572127 
0.12279647435897435 1576319.6998269353 1.9808617554740673 1.7098336527444218 -0.2710281027296455 1360642.172818203 54221.1282194762 5285.65253350377 156170.74625575246 
0.12299679487179487 1578959.385356845 1.9841788821414879 1.7139322604279328 -0.27024662171355507 1363903.7418032126 54147.76640079939 4884.525711950505 156023.35144088263 
0.12319711538461538 1581348.9351123243 1.9871816789243684 1.7176939844310257 -0.26948769449334264 1366897.2272553465 54080.43437194242 4483.043813115446 155888.22967192018 
0.12339743589743589 1583487.9705453962 1.9898696701252911 1.7211184668577546 -0.26875120326753654 1369622.3443701542 54019.13833533623 4081.135391135977 155765.35244876993 
0.1235977564102564 1585376.1527940936 1.9922424299177497 1.724205283791077 -0.2680371461266726 1372078.7558051737 53963.977783611044 3678.7217650852745 155654.69744022342 
0.12379807692307691 1587013.1827361374 1.994299582413602 1.7269538584964175 -0.2673457239171846 1374266.002609452 53915.30705846008 3275.620814087165 155556.2522541382 
0.12399839743589743 1588398.8010363253 1.996040801722622 1.7293639757873498 -0.2666768259352723 1376183.91354316 53872.629197382135 2872.2634143210894 155469.99488146201 
0.12419871794871794 1589532.7881876137 1.9974658120041233 1.7314354032557333 -0.26603040874839 1377832.303661811 53835.9481966435 2468.62904169154 155395.90728746782 
0.12439903846153846 1590414.9645458919 1.998574387510658 1.733167916403672 -0.2654064711069861 1379210.994315656 53805.26802960434 2064.7271231983746 155333.97507743313 
0.12459935897435898 1591045.1903584416 1.9993663526237817 1.7345613143309504 -0.2648050382928313 1380319.8256333633 53780.59225200699 1660.585781398818 155284.18669167225 
0.12479967948717949 1591423.3657860751 1.9998415818818704 1.7356154294152646 -0.26422615246660586 1381158.664225308 53761.92383049824 1256.244675296206 155246.5330549727 
0.125 1591549.4309189534 2.0 1.7363301332866548 -0.26366986671334525 1381727.40793788 53749.265036799945 851.7505839476629 155221.00736032584 


==> data/cell_dynamic_f__b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.003205128205128e-06 20031.522372613887 0.025172353410409347 2.5172353410409346e-08 -0.025172328238055937 0.0 20031.522372613887 0.0 0.0 
4.006410256410256e-06 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
6.009615384615385e-06 60081.87419624859 0.07550110983553629 7.550110983553628e-08 -0.07550103433442645 0.0 60081.87419624859 0.0 0.0 
8.012820512820513e-06 80094.35894590308 0.10064953986337322 1.006495398633732e-07 -0.10064943921383335 0.0 80094.35894590308 0.0 0.0 
1.0016025641025641e-05 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
1.201923076923077e-05 120078.09492225993 0.15089458434593186 1.5089458434593186e-07 -0.1508944334513475 0.0 120078.09492225993 0.0 0.0 
1.4022435897435897e-05 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
1.6025641025641026e-05 159985.74372882798 0.20104401487103413 2.114851651205485e-07 -0.201043803385869 0.008308811677688628 159154.93933447902 1.2443276368506488 829.5517579004327 
1.8028846153846152e-05 179903.13081645372 0.22607294165230982 4.972673479067797e-07 -0.2260724443849619 0.2158098672812198 159154.93425704268 31.075358087184853 20716.905391456574 
2.0032051282051282e-05 199792.01798864987 0.2510660543836089 1.0329652016116245e-06 -0.2510650214184073 0.6222161936195751 159154.92473940246 60.863411432432024 40575.60762162136 
2.2035256410256412e-05 219649.25448533898 0.27601939370304635 1.8181745523645996e-06 -0.276017575528494 1.2272093097875714 159154.9107887392 90.60376907731901 60402.5127182127 
2.403846153846154e-05 239471.69456048388 0.300929006549566 2.8524517022754993e-06 -0.3009261540978637 2.0304392776189792 159154.892412936 120.29171998243174 80194.47998828784 
2.6041666666666665e-05 259256.19798043117 0.3257909467891774 4.135313499724158e-06 -0.3257868114756777 3.0315247571230506 159154.86962057697 149.92256141052982 99948.37427368657 
2.8044871794871795e-05 278999.63052138104 0.35060127584009493 5.666237415900386e-06 -0.35059560960267905 4.230053066895656 159154.84242094576 179.4915996715452 119661.06644769685 
3.0048076923076925e-05 298698.8644659048 0.3753560632966799 7.444661627581965e-06 -0.3753486186350523 5.625580249495467 159154.81082402414 208.99415086614744 139329.43391076502 
3.205128205128205e-05 318350.77909843234 0.40005138755208886 9.469985106137595e-06 -0.4000419175669827 7.217631141774836 159154.77484049054 238.42554162775835 158950.36108517228 
3.405448717948718e-05 337952.26119963004 0.42468333641952666 1.17415677127407e-05 -0.42467159485181394 9.00569945015423 159154.7344817181 267.7811098628983 178520.73990859892 
3.6057692307692304e-05 357500.20553959074 0.44924800775200774 1.425873029977898e-05 -0.449233749021708 10.989247830828278 159154.68975977317 297.0562054897454 198037.47032649702 
3.806089743589744e-05 376991.515369759 0.4737415100605274 1.702075481844367e-05 -0.47372448930570893 13.167707974890744 159154.64068741316 326.2461911747942 217497.46078319615 
4.0064102564102564e-05 396423.10291351145 0.4981599631305432 2.0026884432481415e-05 -0.49813993624611075 15.540480698364911 159154.58727808463 355.3464430674914 236897.628711661 
4.206730769230769e-05 415791.88985531725 0.5224994986366724 0.000169278541668416 -0.5223302200950041 134.29192573164934 159151.9355536999 17784.216408184693 238721.445967701 
4.4070512820512824e-05 435094.8078283987 0.5467562607555041 0.000478649551192422 -0.5462776112043117 380.4624960596235 159146.43901953235 36866.504612317316 238701.40170048943 
4.607371794871795e-05 454328.79890081583 0.570926406776431 0.0009466123928281332 -0.5699797943836029 752.8366315909528 159138.1248146239 55766.750537171916 238671.08691742906 
4.807692307692308e-05 473490.81605989905 0.595006107710406 0.0015716231705636054 -0.5934344845398424 1250.1857407344546 159127.02036907908 74483.00258533089 238630.60736475463 
5.0080128205128203e-05 492577.82369495026 0.6189915488965216 0.0023521217898623803 -0.6166394271066593 1871.2683414984176 159113.1534007985 93013.33029041118 238580.07166224218 
5.208333333333333e-05 511586.79807813937 0.6428789306063231 0.0032865321384971274 -0.6395923984678259 2614.8302053931043 159096.55191226577 111355.82473686837 238519.59122361214 
5.408653846153846e-05 530514.7278435171 0.6666644686457527 0.004373262270877683 -0.662291206374875 3479.604504114014 159077.24418727309 129508.59897644313 238449.28017568684 
5.608974358974359e-05 549358.6144640697 0.6903443949546356 0.005610704595843982 -0.6847336903587916 4464.311958982418 159055.2587875845 147469.7884410923 238369.25527641052 
5.8092948717948716e-05 568115.4727267405 0.7139149582036082 0.00699723606789309 -0.7069177221357151 5567.660993118678 159030.62454953836 165237.5513522463 238279.63583183722 
6.009615384615385e-05 586782.3312053416 0.7373724243883977 0.008531301094439945 -0.7288411232939578 6788.41370700957 158993.45278539706 182819.92643229957 238180.5382806354 
6.209935897435898e-05 605356.2327312814 0.7607130774213547 0.01021130573387211 -0.7505017716874827 8125.301683910753 158946.504694707 200212.34342072118 238072.0829319425 
6.41025641025641e-05 623834.234862034 0.7839332197201503 0.012035593162205224 -0.771897626557945 9577.00646681149 158895.5245891232 217407.3082872148 237954.3955188845 
6.610576923076923e-05 642213.4103472746 0.8070291727935381 0.014002491689659613 -0.7930266811038785 11142.197768849988 158840.55918540107 234403.04939328565 237827.6039997379 
6.810897435897436e-05 660490.8475926105 0.8299972778240964 0.016110314968536727 -0.8138869628555596 12819.53363873591 158781.65560889244 251197.81987411572 237691.8384708664 
7.011217948717948e-05 678663.651120829 0.8528338962478492 0.018357362204305398 -0.8344765340435438 14607.66062872719 158718.86138866865 267789.8980210944 237547.2310823388 
7.211538461538461e-05 696728.9420305938 0.8755354103306809 0.020741918369887043 -0.8547934919607939 16505.21396515249 158652.22445153305 284177.58766305324 237393.91595085498 
7.411858974358975e-05 714683.8584525157 0.8980982237414523 0.02326246486310931 -0.874835758878343 18510.985184453617 158556.55988108902 300384.29780253535 237232.0155844376 
7.612179487179488e-05 732525.5560025239 0.920518762121723 0.025917276585010883 -0.8946014855367121 20623.60149796709 158454.86875945365 316385.41911177797 237061.66663332516 
7.8125e-05 750251.2082324682 0.9427934736519954 0.028704607239384394 -0.914088866412611 22841.67324876217 158348.10157155956 332178.42539907125 236883.00801307528 
8.012820512820513e-05 767858.0070778797 0.9649188296143866 0.03162269697385254 -0.933296132640534 25163.799992221673 158236.32572783914 347761.7011004952 236696.18025732378 
8.213141025641025e-05 785343.1633028194 0.9868913249516427 0.034669812345431296 -0.9522215126062114 27588.602299658036 158114.84451547835 363138.3935616697 236501.32292601324 
8.413461538461538e-05 802703.9069417425 1.0087074788224013 0.037844377969305176 -0.9708631008530961 30114.8265211843 157963.17490681203 378327.33941577317 236298.56609797303 
8.613782051282051e-05 819937.4877383127 1.0303638351526216 0.04114460319339836 -0.9892192319592232 32741.04770247962 157805.50171370257 393302.8841107875 236088.05421134306 
8.814102564102565e-05 837041.1755810913 1.0518569631830883 0.04456868455341417 -1.0072882786296742 35465.83069355145 157641.91110828053 408063.5007429143 235869.93303634506 
9.014423076923077e-05 854012.2609360374 1.0731834580129058 0.048114844055909885 -1.025068613956996 38287.76061346846 157467.92836102354 422612.2248067715 235644.3471547739 
9.21474358974359e-05 870848.055275746 1.0943399411388968 0.05178147109976232 -1.0425584700391344 41205.55578798699 157262.06329457893 436969.0053358943 235411.4308572859 
9.415064102564103e-05 887545.8915053613 1.1153230609908187 0.055566732065530935 -1.0597563289252878 44217.75707032642 157049.53744002315 451107.26404315373 235171.332951858 
9.615384615384615e-05 904103.1243850904 1.1361294934623116 0.05946878133467673 -1.0766607121276348 47322.89576509559 156830.454432489 465025.5709286311 234924.20325887474 
9.815705128205128e-05 920517.1309492593 1.1567559424374987 0.0634859162166705 -1.0932700262208281 50519.616915491126 156586.37180651014 478740.95948323497 234670.18274402307 
0.00010016025641025641 936785.3109218371 1.1771991403131494 0.06761637227676978 -1.1095827680363797 53806.516430154035 156323.30681721307 492246.0713159176 234409.41635855238 
0.00010216346153846153 952905.0871283672 1.197455848516328 0.0718582749743662 -1.1255975735419619 57182.102598150566 156053.143885797 505527.78451915976 234142.05612525984 
0.00010416666666666666 968873.905904238 1.217522858017441 0.07620983746862876 -1.1413130205488122 60644.953497858616 155764.1531171779 518596.5507402775 233868.248548924 
0.0001061698717948718 984689.2374992308 1.2373969898386075 0.08066932713905899 -1.1567276626995484 64193.69035484495 155448.57881803182 531458.8317022684 233588.1366240856 
0.00010817307692307693 1000348.5764782764 1.2570750955572643 0.0852348416496829 -1.1718402539075814 67826.79933923282 155125.50169328193 544094.401501928 233301.8739438337 
0.00011017628205128205 1015849.4421183624 1.2765540578049348 0.08990457911212911 -1.1866494786928057 71542.84655486299 154781.75689169858 556515.2310127763 233009.60765902454 
0.00011217948717948718 1031189.3788015251 1.2958307907610775 0.09467679652999517 -1.2011539942310825 75340.44497033783 154409.1141714754 568728.3387015136 232711.4809581982 
0.0001141826923076923 1046365.9564038627 1.314902240641933 0.09954956549649249 -1.2153526751454407 79218.06000918946 154028.6197799733 580711.6282184209 232407.64839627905 
0.00011618589743589743 1061376.7706805118 1.3337653861843017 0.10452114079584396 -1.2292442453884578 83174.30287384482 153617.28357090778 592486.9314107879 232098.2528249714 
0.00011818910256410256 1076219.4436465232 1.3524172391241647 0.10958972605186858 -1.242827513072296 87207.74405450813 153180.10854785994 604048.1512161398 231783.4398280153 
0.0001201923076923077 1090891.6239535776 1.3708548446700795 0.1147533688785737 -1.2561014757915057 91316.8298925693 152734.73461398995 615376.6951080341 231463.36433898422 
0.00012219551282051283 1105390.9872624818 1.3890752819712726 0.12001044409934607 -1.2690648378719265 95500.26711460241 152241.00117128645 626511.5583716802 231138.16060491273 
0.00012419871794871795 1119715.2366113865 1.4070756645803555 0.12535902858354347 -1.281716635996812 99756.52534263446 151733.49836007494 637417.2322300825 230807.98067859467 
0.00012620192307692308 1133862.102779666 1.4248531409105896 0.1307972738135224 -1.2940558670970672 104084.13357386185 151202.38886587927 648102.6087086159 230472.97163130902 
0.0001282051282051282 1147829.3446474045 1.4424048946876291 0.13632346930075404 -1.306081425386875 108481.73064564224 150630.20521097723 658584.1374698295 230133.27132095562 
0.00013020833333333333 1161614.7495504299 1.4597281453956712 0.1419356279962448 -1.3177925173994265 112947.7353152596 150049.12086491205 668828.8593218972 229789.03404836112 
0.00013221153846153846 1175216.13363084 1.476820148717939 0.14763207806117865 -1.3291880706567605 117480.81717650923 149420.58272392338 678874.3395407433 229440.39418966425 
0.00013421474358974358 1188631.3421829646 1.4936781969714308 0.15341087989025398 -1.3402673170811767 122079.43274114539 148775.74083211715 688688.6669599112 229087.50164979094 
0.0001362179487179487 1201858.2499947108 1.5102996195358673 0.1592701859292443 -1.351029433606623 126742.1117728841 148102.82627524761 698282.8117931917 228730.50015338737 
0.00013822115384615384 1214894.761684234 1.526681783276765 0.1652081813854257 -1.3614736018913391 131467.41010621318 147397.14267530874 707660.6783993631 228369.530503349 
0.00014022435897435896 1227738.8120318856 1.5428220929625727 0.17122288476486577 -1.3715992081977069 136253.7509188507 146677.91808793624 716802.4001006 228004.7429244987 
0.0001422275641025641 1240388.3663073804 1.5587179916758047 0.17731254645242342 -1.3814054452233813 141099.7419119481 145916.74061028077 725735.6111262674 227636.27265888415 
0.00014423076923076922 1252841.4205921346 1.5743669612181002 0.1834751367650859 -1.3908918244530142 146003.76791547213 145146.447362568 734426.9342877599 227264.27102633458 
0.00014623397435897437 1265096.002096724 1.5897665225091544 0.18970883283448842 -1.400057689674666 150964.3783373907 144341.73097261786 742901.0167865115 226888.87600020386 
0.0001482371794871795 1277150.1694734078 1.6049142359794468 0.19601163165455726 -1.4089026043248896 155979.97923646282 143523.5642848343 751136.3906450432 226510.23530706743 
0.00015024038461538462 1289002.0131236748 1.6198077019567163 0.2023816205869818 -1.4174260813697346 161049.04858386866 142680.64869047026 759143.8254675015 226128.49038183436 
0.00015224358974358975 1300649.655500757 1.6344445610461096 0.2088168258722408 -1.4256277351738689 166170.0157119937 141819.81750075007 766916.0371080055 225743.78518000786 
0.00015424679487179488 1312091.2514070692 1.6488224945039547 0.2153152742702452 -1.4335072202337096 171341.3103665425 140940.5909173293 774453.087465227 225356.26265797042 
0.00015625 1323324.9882865187 1.6629392246050905 0.22187500049146566 -1.441064224113625 176561.3686200477 140041.63148443657 781755.9240449435 224966.06413709105 
0.00015825320512820513 1334349.08651165 1.6767925150037002 0.2284939996853657 -1.4482985153183345 181828.5950633282 139127.32705932972 788819.8321456877 224573.33224330435 
0.00016025641025641026 1345161.799665568 1.6903801710875894 0.2351703202035312 -1.4552098508840583 187141.43662411603 138191.00563991768 795651.1521435871 224178.2052579472 
0.00016225961538461538 1355761.414818603 1.703700040325851 0.2419019254165887 -1.4617981149092625 192498.27260434322 137242.56043116143 802239.7563988217 223780.8253842768 
0.0001642628205128205 1366146.25279967 1.7167500126098671 0.2486868479999473 -1.4680631646099198 197897.53745695687 136273.48149488447 808593.9043274224 223381.3295204062 
0.00016626602564102564 1376314.6684622783 1.7295280205875863 0.2555230286091456 -1.4740049919784406 203337.59240771056 135294.58781834017 814702.6294248749 222979.8588113526 
0.00016826923076923076 1386265.0509451544 1.742032039991031 0.2624084701776584 -1.4796235698133726 208816.84824157998 134298.2995205659 820573.3536802847 222576.549502724 
0.0001702724358974359 1395995.8239274311 1.7542600899569794 0.26934110160250163 -1.4849189883544778 214333.65682710562 133293.37237734487 826197.2537683218 222171.54095465888 
0.00017227564102564102 1405505.4458783641 1.766210233340766 0.276318908398431 -1.4898913249423351 219886.41508780382 132272.985719132 831581.0771221638 221764.96794926445 
0.00017427884615384614 1414792.4103015403 1.7778805770231663 0.28333981324399893 -1.4945407637791672 225473.46994364413 131244.6374707308 836717.3352106462 221356.96767651915 
0.0001762820512820513 1423855.2459735323 1.7892692722102947 0.290401790325476 -1.4988674818848189 231093.2093031416 130202.19715224393 841612.1664783305 220947.67303981623 
0.00017828525641025642 1432692.517176968 1.8003745147264927 0.29750275900375306 -1.5028717557227396 236743.97744608112 129152.2837991307 846259.0370866171 220537.2188451392 
0.00018028846153846155 1441302.8239279743 1.811194545300139 0.3046406816758237 -1.5065538636243154 242424.1528992886 128089.8590563424 850663.07587235 220125.73609999337 
0.00018229166666666667 1449684.8021979586 1.8217276498423516 0.3118134701740447 -1.5099141796683069 248132.0739514542 127021.11404271098 854818.2567723189 219713.3574314747 
0.0001842948717948718 1457837.1241296977 1.831972159718532 0.31901905549053183 -1.512953104228 253866.09413809903 125943.95379770664 858726.8631519325 219300.21304195953 
0.00018629807692307693 1465758.4982476924 1.8419264520127032 0.32625533756070196 -1.5156711144520012 259624.54228054715 124862.32856349833 862385.1938130306 218886.43359061627 
0.00018830128205128205 1473447.6696627624 1.8515889497846139 0.3335202148087829 -1.5180687349758308 265405.7459975191 123776.70652058767 865793.0686537276 218472.14849092817 
0.00019030448717948718 1480903.4202708418 1.86095812231955 0.34081155700238225 -1.5201465653171677 271208.0101034618 122690.85022978787 868947.0725059821 218057.48743160994 
0.0001923076923076923 1488124.56894595 1.8700324853708297 0.3481272173065747 -1.521905268064255 277029.62620089616 121607.13627953292 871845.2267517684 217642.57971375252 
0.00019431089743589743 1495109.9717273032 1.8788106013949357 0.3554650238365449 -1.5233455775583908 282868.8659582169 120529.00506224437 874484.5460563559 217227.55465048604 
0.00019631410256410256 1501858.5220005387 1.8872910797792468 0.3628228036718484 -1.5244682761073984 288724.0002196529 119457.07449715631 876864.9069926627 216812.54029106683 
0.0001983173076923077 1508369.1506730216 1.8954725770623362 0.37019834053907635 -1.5252742365232599 294593.2653301686 118397.07671246096 878981.1429508337 216397.6656795583 
0.00020032051282051281 1514640.82634321 1.9033537971468009 0.3775894633962634 -1.5257643337505375 300474.93362876534 117344.19230184145 880838.6443978504 215983.05601475266 
0.00020232371794871794 1520672.5554640468 1.9109334915045866 0.38499391367978414 -1.5259395778248024 306367.2078068129 116309.52682498097 882426.9809044051 215568.83992784776 
0.00020432692307692307 1526463.3825003558 1.9182104593747777 0.3924095442569695 -1.5258009151178082 312268.3792296696 115280.432436398 883759.4322870284 215155.13854725996 
0.0002063301282051282 1532012.3900802152 1.9251835479538177 0.39983404978491166 -1.525349498168906 318176.6133628216 114276.55260152137 884817.1437808417 214742.08033503054 
0.00020833333333333332 1537318.6991402863 1.9318516525781364 0.4072653106639233 -1.5245863419142132 324090.2234816233 113276.4421025461 885622.2513917498 214329.7821643672 
0.00021033653846153847 1542381.4690650746 1.9382137168991485 0.4147009923914519 -1.5235127245076965 330007.35184695304 112306.60179872578 886149.1439917716 213918.37142762417 
0.0002123397435897436 1547199.897820095 1.9442687330505957 0.4221389674910402 -1.5221297655595554 335926.30546594743 111343.13567695068 886422.4939805951 213507.96269660187 
0.00021434294871794873 1551773.2220789327 1.9500157418082151 0.4295769428169605 -1.5204387989912547 341845.25951015606 110406.72650786536 886422.5576606884 213098.67840022285 
0.00021634615384615385 1556100.7173441644 1.9554538327416937 0.4370127498857338 -1.51844108285596 347762.4883542543 109483.40456316504 886164.1916921487 212690.6327345964 
0.00021834935897435898 1560181.6980621342 1.9605821443589 0.4444441497676005 -1.5161379945912996 353676.2103134536 108582.54461003537 885639.0006096868 212283.9425289584 
0.0002203525641025641 1564015.517731557 1.9653998642423585 0.4518689276843367 -1.5135309365580218 359584.66292212706 107702.27020948194 884849.8626749424 211878.72192500552 
0.00022235576923076923 1567601.5690059348 1.9699062291779512 0.4592849035438061 -1.5106213256341452 365486.1113169478 106839.46408229764 883800.9116083577 211475.0819983317 
0.00022435897435897436 1570939.2837897737 1.9741005252758257 0.4666898202543009 -1.5074107050215249 371378.75936017616 106004.4168140227 882482.9709538855 211073.13666168944 
0.00022636217948717949 1574028.1333285784 1.977982088083487 0.47408156715256045 -1.5039005209309266 377260.9274382057 105180.72375507164 880913.4913657106 210672.9907695905 
0.0002283653846153846 1576867.6282926186 1.9815503026910606 0.4814578578519095 -1.500092444839151 383130.7961010003 104390.54388954327 879071.5309401163 210274.7573619588 
0.00023036858974358974 1579457.3188544444 1.9848046038287017 0.4888166281996466 -1.495987975629055 388986.72274683847 103608.48521877849 876983.574480727 209878.53640810054 
0.00023237179487179486 1581796.7947601515 1.9877444759561496 0.4961556301849976 -1.491588845771152 394826.9184642075 102857.72908307472 874627.7106331851 209484.43657968435 
0.000234375 1583885.685394369 1.9903694533443936 0.5034727981091082 -1.4868966552352854 400649.73942091607 102117.72387969424 872025.6664766719 209092.5556170869 
0.00023637820512820512 1585723.659838974 1.9926791201494565 0.5107659677229287 -1.4819131524265279 406453.4633609014 101401.5037378755 869165.6972522064 208702.99548799088 
0.00023838141025641024 1587310.4269255134 1.9946731104782685 0.5180330558872935 -1.476640054590975 412236.4325733199 100700.67238369817 866057.4692517894 208315.85271670597 
0.0002403846153846154 1588645.735281332 1.9963511084466352 0.5252719742534327 -1.4710791341932024 417996.98520161293 100017.16534314025 862700.361613161 207931.22312341764 
0.00024238782051282052 1589729.3733693922 1.9977128482292752 0.5324806308769069 -1.4652322173523684 423733.45652783633 99352.76936954353 859093.9458152155 207549.20165679703 
0.00024439102564102565 1590561.1695217877 1.998758114101935 0.5396570053886369 -1.4591011087132981 429444.238791925 98700.30030089291 855246.7518699245 207169.8785590452 
0.00024639423076923075 1591140.991966938 1.9994867404755634 0.5467990047562651 -1.4526877357192984 435127.6664101163 98069.85855320073 851150.1201003349 206793.34690328606 
0.0002483974358974359 1591468.7488504613 1.9998986119225397 0.5539046694230665 -1.4459939424994732 440782.1800152474 97446.91945229773 846819.957504425 206419.6918784914 
0.000250400641025641 1591544.3882497298 1.999993663194965 0.5609719123308268 -1.4390217508641383 446406.1187775527 96848.19600462075 842241.0690428651 206049.0044246913 
0.00025240384615384616 1591367.8981820918 1.9997718792349959 0.5679988079017512 -1.4317730713332448 451997.95036939025 96255.88240508712 837432.6991935926 205681.3662140218 
0.00025440705128205126 1590939.306606772 1.9992332951772296 0.5749833225261549 -1.4242499726510747 457556.0564939454 95684.41317668417 832381.9732134002 205316.86372274207 
0.0002564102564102564 1590258.6814204408 1.9983779963431392 0.5819235398703294 -1.4164544564728097 463078.91217971354 95121.3252337398 827102.8675006247 204955.57650636265 
0.00025841346153846156 1589326.1304464596 1.9972061182275564 0.5888174825721413 -1.4083886356554152 468564.94389022456 94575.4910325699 821588.1089661233 204597.58655754177 
0.00026041666666666666 1588141.801417799 1.995717846477207 0.5956632454427797 -1.4000546010344272 474012.6355227306 94039.89564299188 815846.2988841156 204242.9713679607 
0.0002624198717948718 1586705.8819536346 1.9939134168613009 0.6024589020764778 -1.3914545147848232 479420.45409051003 93518.71029864228 809874.9087106378 203891.80885384438 
0.0002644230769230769 1585018.5995296258 1.9917931152341821 0.6092025642768883 -1.3825905509572938 484786.89701292187 93009.03619351354 803678.4920603986 203544.1742627919 
0.00026642628205128207 1583080.2214418792 1.9893572774900443 0.6158923520408285 -1.3734649254492157 490110.4682292049 92511.5860526145 797258.0253505372 203200.14180952264 
0.00026842948717948717 1580891.054764603 1.9866062895097185 0.6225263995195341 -1.3640798899901845 495389.682942298 92026.39204223035 790615.1954328262 202859.78434724844 
0.0002704326923076923 1578451.4463014633 1.9835405870995444 0.6291028690677599 -1.3544377180317846 500623.07879876957 91551.83130328287 783753.3634651791 202523.17273423172 
0.0002724358974358974 1575761.7825306414 1.9801606559223282 0.6356199221075461 -1.3445407338147821 505809.19270291744 91089.79423789657 776672.4182852012 202190.37730462622 
0.0002744391025641026 1572822.4895436103 1.976467031420406 0.642075759779827 -1.334391271640579 510946.59316632285 90637.337100161 769377.0933995825 201861.46587754402 
0.0002764423076923077 1569634.0329776336 1.9724602987308213 0.6484685689977461 -1.3239917297330752 516033.8373783998 90197.67276326474 761865.693200662 201536.82963530705 
0.00027844551282051283 1566196.9179420006 1.9681410925926262 0.6547965929971927 -1.3133444995954333 521069.52734878525 89766.57981799729 754144.9299649172 201215.8808103007 
0.00028044871794871793 1562511.6889380063 1.9635100972463282 0.6610580611097291 -1.3024520361365992 526052.2540223531 89347.27567029092 746213.1466335206 200899.0126118418 
0.0002824519230769231 1558578.929772695 1.9585680463254964 0.6672512428355547 -1.2913168034899418 530980.6403091563 88936.86912536528 738075.1303116352 200586.29002653825 
0.0002844551282051282 1554399.2634663729 1.9533157227405369 0.6733744073416585 -1.2799413153988783 535853.3088540474 88537.34008866479 729730.8412829086 200277.77324075205 
0.00028645833333333333 1549973.3521539096 1.9477539585546673 0.6794258545423412 -1.2683281040123262 540668.906769798 88146.97733960627 721183.9438628043 199973.52418170107 
0.00028846153846153843 1545301.8969798477 1.9418836348521045 0.6854038970069314 -1.256479737845173 545426.0912397015 87766.25817573769 712435.9462127635 199673.6013516448 
0.0002904647435897436 1540385.6379873233 1.9357056815984808 0.6913068629093672 -1.2443988186891137 550123.531864779 87395.33483949746 703488.708011601 199378.06327144598 
0.00029246794871794874 1535225.3540008354 1.9292210774935257 0.6971331115216973 -1.2320879659718282 554759.9229931274 87032.5283540953 694345.9353814541 199086.9672721587 
0.00029447115384615384 1529821.8625028618 1.922430849816018 0.7028809973851127 -1.2195498524309054 559333.9552081039 86680.47461349075 685007.0645148826 198800.36816638443 
0.000296474358974359 1524176.0195043564 1.915336074261048 0.708548929530979 -1.2067871447300689 563844.3624549746 86334.74517699121 675478.5892913474 198518.32258104318 
0.0002984775641025641 1518288.719409143 1.9079378747696076 0.7141352872108315 -1.193802587558776 568289.8549809067 86001.02238607663 665756.9606836052 198240.8813585545 
0.00030048076923076925 1512160.8948722235 1.900237423350538 0.719638526394273 -1.180598896956265 572669.2040833889 85672.2683536252 655851.3215877244 197968.10084748513 
0.00030248397435897435 1505793.516652029 1.8922359398948618 0.7250570609305919 -1.16717887896427 576981.1475415571 85355.68856714596 645756.6522952828 197700.02824804295 
0.0003044871794871795 1499187.5934566346 1.88393469198253 0.7303893770397096 -1.1535453149428203 581224.4807252866 85044.81650379347 635481.5775953224 197436.71863223228 
0.0003064903846153846 1492344.1717839614 1.875334994681615 0.7356339492482382 -1.1397010454333767 585397.9896991658 84743.26034607762 625024.7039281451 197178.21781057294 
0.00030849358974358975 1485264.3357559922 1.8664382103399797 0.7407892811766346 -1.1256489291633451 589500.4836799146 84449.777215773 614389.4985569336 196924.57630337102 
0.00031049679487179485 1477949.2069470277 1.8572457483694573 0.7458539101197788 -1.1113918382496786 593530.7986814968 84162.59243354108 603579.9746369527 196675.841195037 
0.0003125 1470399.944206007 1.8477590650225735 0.7508263563181348 -1.0969327087044387 597487.7571463523 83886.02961252048 592594.0996967565 196432.05775037786 
0.0003145032051282051 1462617.7434729277 1.8379796631618521 0.7557052045164562 -1.0822744586453958 601370.2328478179 83614.67497545271 581439.5610515083 196193.27459814856 
0.00031650641025641026 1454603.837589384 1.8279090920217318 0.7604890255396495 -1.0674200664820823 605177.0884821202 83352.51597891306 570114.6997930916 195959.53333525918 
0.00031850961538461536 1446359.4961032656 1.8175489469631416 0.7651764255725688 -1.0523725213905728 608907.2148840291 83097.6710911456 558623.7299498842 195730.8801782066 
0.0003205128205128205 1437886.0250676353 1.806900869220765 0.7697660464772986 -1.0371348227434665 612559.5312793448 82848.23306954582 546970.903362466 195507.35735627872 
0.00032251602564102567 1429184.7668338285 1.795966545643039 0.7742565061123964 -1.0217100395306424 616132.9377924118 82609.46411111858 535153.359396898 195289.00553340028 
0.00032451923076923077 1420257.0998388005 1.7847477084249284 0.7786464869985769 -1.0061012214263516 619626.3860040997 82376.0400414865 523178.80418238643 195075.86961082797 
0.0003265224358974359 1411104.438386756 1.7732461348335136 0.7829346821737242 -0.9903114526597894 623038.8358645487 82149.12413424347 511048.4911008299 194867.98728713402 
0.000328525641025641 1401728.2324250976 1.761463646926437 0.7871197828808765 -0.9743438640455606 626369.245895568 81931.38166555879 498762.2062454793 194665.39861849128 
0.00033052884615384617 1392129.967314729 1.7494021112632607 0.7912005322810064 -0.9582015789822543 629616.615933953 81719.06983607123 486326.1369485135 194468.14459619144 
0.00033253205128205127 1382311.1635947467 1.737063438609766 0.7951756849736782 -0.9418877536360879 632779.9549190146 81513.30085808411 473741.64640283235 194276.2614148156 
0.0003345352564102564 1372273.3767415583 1.7244495836352554 0.7990439980884796 -0.9254055855467758 635858.2738033595 81316.27983564418 461009.036119487 194089.7869830676 
0.0003365384615384615 1362018.196922467 1.7115625446028955 0.8028042769752687 -0.9087582676276268 638850.6219120703 81124.76240772102 448134.05276054255 193908.75984213303 
0.0003385416666666667 1351547.2487437604 1.6984043630531578 0.8064553473291465 -0.8919490157240113 641756.0647604411 80938.84862344502 435119.12097199995 193733.21438787426 
0.0003405448717948718 1340862.1909933449 1.6849771234804025 0.8099960253661825 -0.87498109811422 644573.6603205503 80762.23382965475 421963.1110819688 193563.18576117101 
0.00034254807692307693 1329964.716377961 1.671282953002654 0.8134251800818665 -0.8578577729207876 647302.5085650131 80591.18334421888 408672.31309073395 193398.71137799497 
0.00034455128205128203 1318856.5512550294 1.6573240210246283 0.8167417016456623 -0.840582319378966 649941.7263161407 80425.75095119677 395249.25040888274 193239.8235788091 
0.0003465544871794872 1307539.4553591649 1.6431025388940608 0.8199444899734414 -0.8231580489206194 652490.4381521639 80267.37699485268 381695.0845628211 193086.55564932726 
0.0003485576923076923 1296015.2215234027 1.6286207595513882 0.8230324636584788 -0.8055882958929094 654947.7835143 80116.45515597612 368012.0414335039 192938.94141962272 
0.00035056089743589744 1284285.6753951788 1.61388097717284 0.8260045783222809 -0.787876398850559 657312.9313098941 79971.19633318787 354204.5338681683 192797.0138839286 
0.0003525641025641026 1272352.6751471176 1.5988855268070021 0.8288598113346967 -0.7700257154723055 659585.0677530564 79831.64975720225 340275.1537279827 192660.8039088763 
0.0003545673076923077 1260218.111182663 1.5836367840049035 0.8315971545253606 -0.7520396294795428 661763.3905646087 79698.75378172309 326225.62425806763 192530.3425782635 
0.00035657051282051284 1247883.9058366017 1.5681371644436821 0.8342156154875755 -0.7339215489561066 663847.1100096818 79573.31055399217 312057.824094138 192405.66117878986 
0.00035857371794871794 1235352.0130705333 1.5523891235438998 0.8367142386892665 -0.7156748848546333 665835.4656972963 79453.60885083629 297776.14777716534 192286.79074523528 
0.0003605769230769231 1222624.4181633263 1.5363951560805607 0.8390920908770437 -0.6973030652035169 667727.7149652736 79339.6926800448 283383.25037228764 192173.76014572018 
0.0003625801282051282 1209703.1373966152 1.5201577957878922 0.8413482611879909 -0.6788095345999013 669523.1329691946 79231.60567731853 268881.8002671949 192066.59848290728 
0.00036458333333333335 1196590.217735382 1.503679614957955 0.8434818555357654 -0.6601977594221896 671221.0082149956 79130.07829923346 254273.7968111684 191965.3344099845 
0.00036658653846153845 1183287.7365036828 1.4869632240331458 0.8454919983927616 -0.6414712256403843 672820.6439771716 79035.64409731026 239561.45174348573 191869.99668571516 
0.0003685897435897436 1169797.8010555601 1.470011271192657 0.8473778478185314 -0.6226334233741255 674321.3702580248 78947.04922237853 224748.76782056456 191780.61375459225 
0.0003705929487179487 1156122.5484412033 1.4528264419329577 0.8491385847303272 -0.6036878572026305 675722.5352494257 78864.33164683869 209838.46911220992 191697.21243272893 
0.00037259615384615386 1142264.145068394 1.435411458642357 0.8507734130000525 -0.5846380456423045 677023.505409965 78787.5287704363 194833.29124235353 191619.81964563933 
0.00037459935897435896 1128224.7863593157 1.417769080169736 0.8522815595561244 -0.5654875206136116 678223.6655460132 78716.67690980341 179735.98197459526 191548.46192890385 
0.0003766025641025641 1114006.6964027556 1.3999021013874928 0.85366227448171 -0.5462398269057829 679322.418889895 78651.81129384541 164549.30077974446 191483.1654392707 
0.0003786057692307692 1099612.1276017681 1.3818133527487828 0.8549148299571956 -0.5268985227915872 680319.1862583329 78593.10428066459 149275.88109726357 191423.95596550714 
0.00038060897435897436 1085043.3603168526 1.3635056998391228 0.8560385154506908 -0.5074671843884321 681213.4022251683 78541.31585053355 133917.78319327586 191370.8590478748 
0.00038261217948717946 1070302.702504707 1.3449820429224357 0.8570326520698766 -0.4879493908525592 682004.5265422107 78495.49784800527 118478.77772027937 191323.90039421164 
0.0003846153846153846 1055392.489352601 1.3262453164815904 0.8578965844389169 -0.46834873204267347 682692.0376750844 78455.68009986426 102961.66725917446 191283.10431847788 
0.00038661858974358977 1040315.0829084442 1.30729848875353 0.8586296807718085 -0.4486688079817215 683275.4328615972 78421.8917216023 87369.26313214598 191248.49519309882 
0.00038862179487179487 1025072.8717065911 1.2881445612590476 0.8592313329484147 -0.42891322831063294 683754.2281722481 78394.16073810135 71704.38572309764 191220.09707314396 
0.000390625 1009668.2703894558 1.268786568327291 0.8597009565867963 -0.4090856117404946 684127.9585677859 78372.51408030011 55969.864035741535 191197.9337056283 
0.0003926282051282051 994103.7193249909 1.2492275766150724 0.8600379911118204 -0.389189585503252 684396.1779538075 78356.97758203291 40168.535250597735 191182.02853855275 
0.0003946314102564103 978381.684220084 1.22947068462105 0.8602418998200476 -0.3692287848010023 684558.4592323931 78347.57597703917 24303.244280969622 191172.40472968208 
0.0003966346153846154 962504.6557299512 1.209519022194875 0.860312169940882 -0.34920685225399306 684614.394350769 78344.33289614553 8376.843327977473 191169.08515505926 
0.00039863782051282053 946475.149063566 1.1893757500413613 0.860314456143812 -0.32906129389754935 684616.2296845971 78344.33038095769 274.8595941058579 183239.72940390528 
0.00040064102564102563 930295.7035852107 1.1690440592197784 0.8603165388010888 -0.30872752041868956 684617.9031917179 78344.2250245862 250.6244264137393 167082.95094249287 
0.0004026442307692308 913968.8824121881 1.1485271706383215 0.8603184160657021 -0.2882087545726194 684619.4133997628 78344.12904832326 226.16875681093657 150779.17120729104 
0.0004046474358974359 897497.2720087854 1.1278283345438722 0.8603200861231942 -0.267508248420678 684620.7588622442 78344.0425372856 201.49646122205021 134330.97414803348 
0.00040665064102564103 880883.481776524 1.1069508300070905 0.8603215471919469 -0.24662928281514362 684621.9381587846 78343.9655750898 176.6114498891407 117740.96659276047 
0.00040865384615384613 864130.1436407885 1.0858979644029576 0.8603227975234637 -0.22557516687949386 684622.9498953415 78343.89824383927 151.5176667522832 101011.77783485549 
0.0004106570512820513 847239.9116338778 1.0646730728868223 0.860323835402647 -0.20434923748417533 684623.7927044282 78343.84062411089 126.21908882477084 84146.05921651388 
0.0004126602564102564 830215.4614745623 1.0432795178660579 0.8603246591480703 -0.18295485871798756 684624.4652453307 78343.79279494262 100.71972556308879 67146.48370872586 
0.00041466346153846154 813059.4901441978 1.02172068846739 0.8603252671122437 -0.16139542135514628 684624.96620432 78343.75483382039 75.0236182317386 50015.745487825734 
0.00041666666666666664 795774.7154594773 1.0000000000000007 0.8603256576818747 -0.13967434231812592 684625.2942948599 78343.72681666655 49.13483926303167 32756.559508687784 
0.0004186698717948718 778363.8756418778 0.978120893414481 0.8603258292781255 -0.11779506413635554 684625.4482578114 78343.70881782728 23.057491611940808 15371.661074627205 
0.00042067307692307695 760829.7288838789 0.9560868347577233 0.8603258072440668 -0.09576102751365645 684625.4482578114 76204.28062606754 0.0 0.0 
0.00042267628205128205 743175.0529120145 0.9339013146238363 0.8603257850585467 -0.07357552956528957 684625.4482578114 58549.60465420317 0.0 0.0 
0.0004246794871794872 725402.6445468256 0.911567847601166 0.8603257627250798 -0.05124208487608628 684625.4482578114 40777.19628901419 0.0 0.0 
0.0004266826923076923 707515.3192598013 0.8890899717155316 0.8603257402472039 -0.02876423146832774 684625.4482578114 22889.87100198993 0.0 0.0 
0.00042868589743589745 689515.910727352 0.86647124786973 0.86032571762848 -0.006145530241249975 684625.4482578114 4890.462469540653 0.0 0.0 
0.00043068910256410255 671407.2703819058 0.8437152592794286 0.8603256948724914 0.016610435593062856 684625.4482578114 -13218.17787590553 0.0 0.0 
0.0004326923076923077 653192.2669601862 0.8208256109055135 0.860325671982843 0.03950006107732951 684625.4482578114 -31433.181297625182 0.0 0.0 
0.0004346955128205128 634873.7860487583 0.7978059288830069 0.860325648963161 0.06251972008015405 684625.4482578114 -49751.66220905306 0.0 0.0 
0.00043669871794871796 616454.7296268948 0.774659859946614 0.860325625817092 0.08566576587047803 684625.4482578114 -68170.71863091656 0.0 0.0 
0.00043870192307692306 597938.0156068518 0.7513910708530179 0.8603254976884113 0.10893442683539334 684625.3648128774 -78343.7102862699 -12.496713309669092 -8331.142206446062 
0.0004407051282051282 579326.5773716173 0.7280032477999968 0.8603251355422105 0.13232188774221365 684625.0952372561 -78343.71619089576 -40.37164504454769 -26914.430029698462 
0.0004427083333333333 560623.3633102131 0.7045000958424669 0.8603245382312749 0.155824442388808 684624.6386150738 -78343.73287988221 -68.3837380304221 -45589.15868694807 
0.00044471153846153846 541831.3363506146 0.6808853383055324 0.860323704645657 0.17943836634012456 684623.9940600983 -78343.76040609693 -96.52855312539212 -64352.36875026141 
0.00044671474358974356 522953.4734903676 0.6571627161946414 0.8603226337128522 0.20315991751821083 684623.1607158798 -78343.79882069031 -124.80163016198989 -83201.08677465994 
0.0004487179487179487 503992.7653249802 0.633335987602945 0.8603213243979685 0.22698533679502353 684622.137755886 -78343.84817308717 -153.19848865374743 -102132.32576916496 
0.00045072115384615387 484952.21557415905 0.6094089271159487 0.8603197757038912 0.25091084858794244 684620.9243836337 -78343.90851097903 -181.71462850498585 -121143.08566999057 
0.00045272435897435897 465834.8406059652 0.585385325213549 0.86031798667144 0.27493266145789097 684619.5198328142 -78343.97988031659 -210.34553072371307 -140230.35381580872 
0.0004547275641025641 446643.668958962 0.5612689876695467 0.860315956379521 0.29904696870997427 684617.9233674153 -78344.0623253021 -239.08665813752054 -159391.1054250137 
0.0004567307692307692 427381.74086244847 0.5370637349487539 0.8603136839452734 0.3232499489965195 684616.1342818376 -78344.15588838293 -267.9334561123409 -178622.30407489394 
0.0004587339743589744 408052.10775482445 0.5127734016017549 0.8602549349206793 0.3474815333189244 684569.402576409 -78346.97008056461 -6998.5402049956865 -191171.78453602426 
0.0004607371794871795 388657.83180019044 0.4884018356574463 0.8600350884511999 0.3716332527937536 684394.4735340612 -78357.10716401611 -26197.373382009107 -191182.16118784554 
0.00046274038461538463 369201.9854032463 0.46395289801344186 0.8596548246093962 0.3957019265959544 684091.8883368116 -78374.63682745426 -45315.15914010434 -191200.10696600674 
0.00046474358974358973 349687.6507225655 0.4394304618244341 0.8591148441275223 0.41968438230308813 683662.2046071456 -78399.52677837445 -64349.43535476427 -191225.59175144145 
0.0004667467948717949 330117.919182324 0.4148384118886153 0.8584158683318206 0.4435774564432053 683105.9963557314 -78431.74377522327 -83297.74773179785 -191258.5856663862 
0.00046875 310495.89098256483 0.3901806440322572 0.8575586390730771 0.46737799504081984 682423.853926157 -78471.25363059895 -102157.65025306387 -191299.05905992928 
0.00047075320512820514 290824.6746080685 0.36546106449254 0.8565439186534503 0.49108285416091024 681616.3839367038 -78518.02121462347 -120926.70562051178 -191346.98249350005 
0.00047275641025641024 271107.3863359157 0.3406835892987371 0.8553724897495888 0.5146889004508517 680684.209219166 -78572.0104584854 -139602.48569846965 -191402.32672629517 
0.0004747596153846154 251347.1497418086 0.31585214365183983 0.8540451606519369 0.538193017000097 679627.9729881614 -78633.82259047276 -158181.93795524273 -191465.06270063735 
0.0004767628205128205 231547.0952052414 0.29097066130273713 0.8525627602094153 0.5615920989066783 678448.3348182332 -78703.46625825798 -176662.61232844836 -191535.16102628547 
0.00047876602564102564 211710.35941359343 0.2660430839290399 0.8509261327857635 0.5848830488567236 677145.966630231 -78780.35470018943 -195042.65983520585 -191612.5926812423 
0.0004807692307692308 191840.08486521928 0.24107336051064615 0.8491361427641666 0.6080627822535205 675721.5562759837 -78864.44752503352 -213319.69465207733 -191697.32923365355 
0.0004827724358974359 171939.41937161892 0.21606544670414904 0.8471936744483984 0.6311282277442494 674175.8074596309 -78955.70319113802 -231491.3427369997 -191789.34215987424 
0.00048477564102564105 152011.51555876873 0.19102330421619135 0.8450996319639634 0.6540763277477721 672509.4396589557 -79054.07922569462 -249555.24182911642 -191888.6030453759 
0.00048677884615384615 132059.53036769037 0.1659509001758617 0.8428549391556481 0.6769040389797865 670723.1880438582 -79159.5322295517 -267509.041877018 -191995.083569598 
0.0004887820512820513 112086.62455433009 0.1408522065062243 0.8404605571423581 0.6996083506361338 668817.8174460663 -79274.1366757205 -285348.30072530906 -192108.75549070665 
0.0004907852564102564 92095.96218884039 0.11573119929509774 0.8379174507715867 0.722186251476489 666794.095664423 -79395.97049840102 -303072.5740189279 -192229.58895825356 
0.0004927884615384615 72090.71015433269 0.09059185816516907 0.8352266033929368 0.7446347452277677 664652.8052212945 -79524.8818136908 -320679.6567629347 -192357.55649033622 
0.0004947916666666667 52074.0376451877 0.06543816564355201 0.8323890176154726 0.7669508519719206 662394.7439652523 -79660.8226338358 -338167.2537048554 -192492.62998137347 
0.0004967948717948718 32049.11566499626 0.040274106530880725 0.8294057254403352 0.7891316189094545 660020.7331343611 -79804.97413475697 -355531.8620342689 -192634.78130033895 
0.0004987980769230769 12019.11652421345 0.015103667270043466 0.8262777825086437 0.8111741152386003 657531.6127787995 -79957.85046234203 -372770.6644489117 -192783.98134333236 
0.000500801282051282 -8012.786662390706 -0.010069164685339568 0.8230062494296821 0.8330754141150217 654928.22690229 -80117.7436683476 -389883.06886607653 -192940.2010302565 
0.0005028044871794872 -28043.42047841154 -0.0352404015026029 0.8195922055653388 0.8548326070679417 652211.4344314174 -80284.60167715649 -406866.8404378715 -193103.41279480094 
0.0005048076923076923 -48069.611708533565 -0.060406055601777184 0.8160367701523535 0.8764428257541307 649382.1260241972 -80460.92230251296 -423717.22706528805 -193273.58836492983 
0.0005068108974358974 -68088.18784122949 -0.08556214028729937 0.8123410692260732 0.8979032095133725 646441.197748811 -80645.26969333248 -440433.4185218395 -193450.6973748685 
0.0005088141025641025 -88095.97757134146 -0.110704670379575 0.8085062384863053 0.9192109088658803 643389.5533641824 -80836.55639871855 -457014.26304198365 -193634.71149482162 
0.0005108173076923077 -108089.81130247108 -0.13582966284630005 0.8045334482935311 0.9403631111398312 640228.1242113519 -81036.70300900534 -473455.62992786645 -193825.6025769512 
0.0005128205128205128 -128066.52164910585 -0.16093313743345167 0.8004238899118709 0.9613570273453225 636957.8582659665 -81246.0115661649 -489755.02798090596 -194023.34036800155 
0.0005148237179487179 -148022.94393838488 -0.1860111172958255 0.7961787540129717 0.9821898713087972 633579.7030322002 -81462.2241779672 -505912.52780885453 -194227.89498376334 
0.0005168269230769231 -167955.91671144657 -0.21105962962704788 0.7917992710843781 1.002858900711426 630094.6376987465 -81687.93176571366 -521923.3843380071 -194439.23830647234 
0.0005188301282051282 -187862.282224252 -0.236074706288929 0.7872866859974693 1.0233613922863982 626503.6529006057 -81922.71271040292 -537785.8833695747 -194657.3390448801 
0.0005208333333333333 -207738.8869478406 -0.26105238444010265 0.7826422429446983 1.043694627384801 622807.7387325097 -82164.3527903206 -553500.105814065 -194882.16707596474 
0.0005228365384615384 -227582.58206789658 -0.28598870716380004 0.7778672425355924 1.0638559496993925 619007.930184521 -82417.49043207482 -569059.3281467943 -195113.69367354826 
0.0005248397435897436 -247390.22398358298 -0.3108797240947031 0.7729629704668244 1.0838426945615276 615105.2503794234 -82678.26151708659 -584465.3276113896 -195351.88523453014 
0.0005268429487179487 -267158.6748055422 -0.33572149204475044 0.7679307404575696 1.10365223250232 611100.7447396272 -82947.94204535833 -599714.7646158816 -195596.7128839295 
0.0005288461538461538 -286884.802852996 -0.36051007562781134 0.7627718990891457 1.123281974716957 606995.4848384373 -83228.42000588679 -614803.7228022242 -195848.14488332212 
0.0005308493589743589 -306565.48314986186 -0.38524154788312465 0.7574877765408456 1.1427293244239702 602790.5291968355 -83515.70728845749 -629734.1568863085 -196106.1481719313 
0.0005328525641025641 -326197.5979198043 -0.4099119908973977 0.7520797743816595 1.1619917652790572 598486.9931459837 -83816.33870389883 -644497.5589755264 -196370.6933863628 
0.0005348557692307692 -345778.03708014515 -0.43451749642547327 0.7465492573633703 1.1810667537888435 594085.9627188195 -84123.9391392176 -659098.3167721059 -196641.74388764115 
0.0005368589743589743 -365303.69873456116 -0.45905416650947056 0.7408976495063093 1.1999518160157798 589588.5711127482 -84443.6323891874 -673529.3669252406 -196919.27053288138 
0.0005388621794871794 -384771.4896644779 -0.4835181140962899 0.7351263638803619 1.2186444779766519 584995.9428110872 -84772.18098807061 -687792.0144567438 -197203.23703075078 
0.0005408653846153846 -404178.3258190927 -0.5079054636533934 0.7292368500453257 1.237142313698719 580309.2313349413 -85112.03505917941 -701881.9106675629 -197493.61142729185 
0.0005428685897435897 -423521.1328039424 -0.532212351782757 0.723230564998144 1.255442916780901 575529.5961237234 -85462.20166357676 -715798.1692320112 -197790.35803207773 
0.0005448717948717948 -442796.84636794456 -0.5564349278329052 0.7171089873906836 1.2735439152235888 570658.213849315 -85823.4082727604 -729538.209415416 -198093.44252908314 
0.000546875 -462002.4128888319 -0.5805693545089251 0.7108736132825764 1.2914429677915016 565696.2750362802 -86195.90213136422 -743099.9566400484 -198402.82915369957 
0.0005488782051282052 -481134.7898568975 -0.6046118084803592 0.7045259544765684 1.3091377629569276 560644.9827371801 -86579.75613213074 -756481.5347132342 -198718.4817487127 
0.0005508814102564103 -500190.9463569871 -0.6285584809868948 0.6980675407014607 1.3266260216883556 555505.5542697023 -86975.32962039253 -769680.8072894751 -199040.36371682177 
0.0005528846153846154 -519167.8635486494 -0.6524055784417381 0.6914999215452239 1.343905499986962 550279.2227549873 -87383.24099733162 -782695.4076437444 -199368.43766256055 
0.0005548878205128206 -538062.5351443756 -0.6761493230325881 0.6848246544207659 1.360973977453354 544967.2275410822 -87802.69414873968 -795524.4032344001 -199702.66530231803 
0.0005568910256410257 -556871.9678858474 -0.6997859533201078 0.6780433319893988 1.3778292853095067 539570.8360258632 -88236.2018933621 -808163.5933192064 -200043.0086991421 
0.0005588942307692308 -575593.1820181283 -0.7233117248338099 0.6711575326964039 1.3944692575302138 534091.3042944516 -88680.38729523774 -820614.6720962109 -200389.42692113132 
0.0005608974358974359 -594223.211761705 -0.7467229106652418 0.6641688917073115 1.4108918023725532 528529.9335685672 -89140.72572440119 -832870.8799084513 -200741.5396974197 
0.0005629006410256411 -612759.1057823261 -0.7700158020584026 0.6570790086265681 1.4270948106849706 522887.99677130475 -89610.66718161228 -844936.4547579738 -201099.98061404482 
0.0005649038461538462 -631197.9276585416 -0.7931867089972704 0.6498895789944922 1.4430762879917625 517166.84316919197 -90100.43447168602 -856799.9634524162 -201464.37290363124 
0.0005669070512820513 -649536.7563468901 -0.8162319607903734 0.642602231183228 1.4588341919736014 511367.7685779831 -90600.43839959672 -868469.4107794449 -201834.67574583172 
0.0005689102564102564 -667772.6866446414 -0.8391479066522899 0.6352186669245957 1.4743665735768856 505492.127191282 -91117.91519593401 -879936.0540723723 -202210.84456761705 
0.0005709134615384616 -685902.829650038 -0.8619309162820044 0.6277405776100116 1.489671493892016 499541.26497406914 -91650.13374484133 -891201.1256497644 -202592.83522950136 
0.0005729166666666667 -703924.3132199404 -0.8845773804380022 0.6201696616464976 1.5047470420844997 493516.53347418824 -92196.45412109862 -902263.7894221755 -202980.60315085444 
0.0005749198717948718 -721834.2824248375 -0.9070837115100517 0.6125076828449274 1.519591394354979 487419.3362862842 -92763.26762448542 -913116.2508605138 -203374.10022612248 
0.0005769230769230769 -739629.9000011099 -0.9294463440875361 0.6047563493601088 1.534202693447645 481251.0327152852 -93342.50886784378 -923765.1427928335 -203773.28105571785 
0.0005789262820512821 -757308.3468005137 -0.9516617355242901 0.5969174604970408 1.5485791960213309 475013.05460122746 -93943.70371593686 -934199.6023612585 -204178.09532454575 
0.0005809294871794872 -774866.8222367722 -0.9737263664998047 0.5889927828674731 1.5627191493672778 468706.8077676788 -94561.61007934192 -944423.5257922612 -204588.4941328477 
0.0005829326923076923 -792302.5447292507 -0.9956367415767651 0.5809840897841125 1.5766208313608776 462333.70337068336 -95195.70562421542 -954436.114494061 -205004.42798165753 
0.0005849358974358975 -809612.7521436047 -1.017389389754785 0.5728932439716127 1.5902826337263978 455895.2237181425 -95855.42073753173 -964226.7127644888 -205425.84235972658 
0.0005869391025641026 -826794.7022293494 -1.0389808650202739 0.5647220350207519 1.603702900041026 449392.7929198306 -96530.77256006468 -973804.0363552016 -205852.6862339136 
0.0005889423076923077 -843845.6730542877 -1.0604077468923538 0.5564723236622419 1.6168800705545956 442827.89169695915 -97229.05316418398 -983159.6071372413 -206284.90444982162 
0.0005909455128205128 -860762.9634357085 -1.0816666409647206 0.5481459928831323 1.629812633847853 436202.01848180883 -97951.76900624158 -992290.7727009249 -206722.44021035093 
0.000592948717948718 -877543.893368307 -1.1027541794433833 0.5397448799550132 1.6424990593983964 429516.6353274387 -98692.30881899619 -1001202.981198425 -207165.23867832444 
0.0005949519230769231 -894185.8044487417 -1.1236670216801785 0.5312709322969569 1.6549379539771354 422773.29193959816 -99462.75194027624 -1009883.1057630153 -207613.2386850483 
0.0005969551282051282 -910686.0602967769 -1.1444018547019943 0.5227260596507255 1.6671279143527198 415973.5080413779 -100257.55129450804 -1018335.6365974884 -208066.38044615826 
0.0005989583333333333 -927042.0469729323 -1.1649553937356032 0.5141121485889888 1.679067542324592 409118.7849184946 -101072.89215906791 -1026563.3348830203 -208524.60484933868 
0.0006009615384615385 -943251.1733925809 -1.1853243827280338 0.5054312327402561 1.69075561546829 402210.7408801242 -101925.39477955399 -1034548.675186298 -208987.84430685316 
0.0006029647435897436 -959310.8717364159 -1.2055055948623778 0.4966852571612331 1.7021908520236109 395250.92375219276 -102803.5472003934 -1042302.2130790231 -209456.0352091922 
0.0006049679487179487 -975218.5978572492 -1.2254958330689891 0.4878761602117758 1.713371993280765 388240.87603146187 -103705.61360218027 -1049824.7466566677 -209929.11362986302 
0.0006069711538461538 -990971.8316830448 -1.2452919305319499 0.47900605940299534 1.724297989934945 381182.28277889825 -104652.18372207414 -1057094.9255039392 -210407.00523592974 
0.000608974358974359 -1006568.0776161463 -1.2648907511907543 0.47007694268954925 1.7349676938803036 374076.72595764033 -105626.97224575444 -1064128.1895515472 -210889.64177648484 
0.0006109775641025641 -1022004.8649286223 -1.2842891902371154 0.46109079965245076 1.745379989889566 366925.7888250653 -106629.35466315155 -1070924.3449744538 -211376.95411608214 
0.0006129807692307692 -1037279.7481536758 -1.3034841746068235 0.4520498088577567 1.7555339834645802 359731.20502824534 -107681.22181851335 -1077460.8694117737 -211868.8619516342 
0.0006149839743589744 -1052390.3074730544 -1.3224726634665804 0.44295599033245864 1.7654286537990391 352494.5820527725 -108762.94015224185 -1083756.656806772 -212365.29256681312 
0.0006169871794871795 -1067334.1491003844 -1.3412516486957122 0.4338113626836633 1.7750630113793755 345217.5262543554 -109873.62657012511 -1089811.8763709583 -212866.1724136565 
0.0006189903846153846 -1082108.905660398 -1.3598181553627189 0.4246180980216603 1.7844362533843792 337901.7661428027 -111031.01899192855 -1095608.2343061403 -213371.41850513182 
0.0006209935897435897 -1096712.2365639652 -1.378169242196554 0.41537823243908706 1.793547474635641 330548.9219884334 -112218.26380938827 -1101161.940558365 -213880.95418464526 
0.0006229967948717949 -1111141.8283788878 -1.396302002052578 0.4060937888885402 1.8023957909411181 323160.6036050709 -113433.16837911494 -1106474.5610923185 -214394.7025125254 
0.000625 -1125395.395196383 -1.4142135623730954 0.3967669123757837 1.8109804747488791 315738.51793348754 -114689.78428358643 -1111531.5501763455 -214912.5786699384 
0.0006270032051282051 -1139470.678993218 -1.431901085642427 0.3873996481085978 1.8193007337510247 308284.2924976923 -115975.66808347916 -1116344.801264706 -215434.50214272513 
0.0006290064102564102 -1153365.4499894239 -1.449361769836424 0.3779940101180166 1.8273557799544407 300799.5300120312 -117286.55709277338 -1120918.0298526199 -215960.39305606182 
0.0006310096153846154 -1167077.507001527 -1.4665928488663549 0.36855209282032214 1.835144941686677 293285.8971594907 -118631.58233229141 -1125241.6559964225 -216490.16583230346 
0.0006330128205128205 -1180604.6777912593 -1.483591593017106 0.3590759290804649 1.8426675220975708 285745.0116420436 -120002.93729528715 -1129323.0150928947 -217023.73704512086 
0.0006350160256410256 -1193944.8194096806 -1.5003553093796178 0.3495674983588725 1.8499228077384904 278178.44866368093 -121393.77132874425 -1133168.4716396104 -217561.02510500696 
0.0006370192307692307 -1207095.81853666 -1.5168813422774916 0.34002880650511835 1.8569101487826098 270587.80442825897 -122806.79660736164 -1136774.8806968073 -218101.94566075006 
0.0006390224358974359 -1220055.5918156654 -1.5331670736876968 0.3304617937219097 1.8636288674096064 262974.6228994957 -124233.73217947176 -1140150.0657475456 -218646.41678814354 
0.000641025641025641 -1232822.0861838006 -1.5492099236553083 0.32086834476400417 1.8700782684193125 255340.4039170188 -125667.49677715544 -1143300.6348157595 -219194.3585079045 
0.0006430288461538461 -1245393.279197055 -1.565007350702228 0.31125032474019576 1.8762576754424236 247686.6316867099 -127105.29098410136 -1146228.9292110694 -219745.69068859395 
0.0006450320512820513 -1257767.1793506877 -1.5805568522297906 0.3016095514635175 1.8821664036933081 240014.75277767316 -128541.01202597283 -1148940.5854173033 -220300.33468508473 
0.0006470352564102564 -1269941.826394722 -1.5958559649152253 0.2919478406348598 1.8878038055500852 232326.2120782527 -129973.9726125563 -1151435.8551452246 -220858.2107151938 
0.0006490384615384615 -1281915.291644484 -1.6109022651018914 0.2822670014675394 1.8931692665694309 224622.4493141718 -131402.99131664378 -1153715.5115487776 -221419.23809323445 
0.0006510416666666666 -1293685.678286143 -1.6256933691832303 0.2725687904978435 1.8982621596810738 216904.86229209576 -132821.37020040373 -1155785.832426123 -221983.3379517119 
0.0006530448717948718 -1305251.1216771957 -1.6402269339803661 0.26285500557355246 1.9030819395539185 209174.88169339628 -134233.68121836148 -1157641.894461185 -222550.4276910455 
0.0006550480769230769 -1316609.7896418667 -1.6545006571133165 0.2531274414231638 1.9076280985364802 201433.93571722883 -135639.23237992567 -1159284.0693908506 -223120.42358831922 
0.000657051282051282 -1327759.882761351 -1.6685122773657222 0.24338783101448902 1.9119001083802112 193683.40341514038 -137030.3244271304 -1160719.717560785 -223693.24418857598 
0.0006590544871794871 -1338699.6346588798 -1.6822595750430709 0.23363790115688723 1.915897476199958 185924.65893796488 -138405.91357520013 -1161949.5729018175 -224268.807119827 
0.0006610576923076923 -1349427.3122795466 -1.6957403723243374 0.22387938878154712 1.9196197611058845 178159.08449127397 -139766.9396146997 -1162972.4291363857 -224847.02801973518 
0.0006630608974358974 -1359941.2161648476 -1.7089525336069817 0.2141139645372005 1.9230664981441823 170388.0095347169 -141105.21510925796 -1163796.1854940003 -225427.82509630613 
0.0006650641025641025 -1370239.6807219177 -1.72189396584528 0.20434328030032542 1.9262372461456054 162612.74858947686 -142418.23373867734 -1164423.0791591653 -226011.11641355185 
0.0006670673076923076 -1380321.0744873811 -1.7345626188818906 0.19456903011393817 1.9291316489958288 154834.64973186972 -143710.8232156788 -1164848.0849152636 -226596.81608830832 
0.0006690705128205129 -1390183.8003858088 -1.7469564857726385 0.18479288339116828 1.9317493691638068 147055.04143838503 -144979.86547469068 -1165074.1380322224 -227184.8383172808 
0.000671073717948718 -1399826.2959827257 -1.759073603104457 0.17501633074061443 1.9340899338450714 139275.10989728 -146203.75145828584 -1165122.5475959035 -227775.1068258163 
0.000673076923076923 -1409247.033732124 -1.7709120513064192 0.16524095463090305 1.9361530059373222 131496.1143968073 -147393.2436101283 -1164982.3661508057 -228367.5383679971 
0.0006750801282051283 -1418444.5212184598 -1.782469954953842 0.15546832052849557 1.9379382754823378 123719.3006953482 -148546.1525475972 -1164655.619930467 -228962.0494357437 
0.0006770833333333334 -1427417.3013930717 -1.7937454830653767 0.14569977602479245 1.9394452590901692 115945.74117168125 -149636.1998646683 -1164168.274264379 -229558.56843570567 
0.0006790865384615385 -1436163.9528050115 -1.804736849393081 0.1359367281645036 1.9406735775575847 108176.5555161084 -150670.24546774593 -1163513.2437786069 -230157.0190747672 
0.0006810897435897436 -1444683.089826222 -1.815442312705385 0.12618064593558156 1.9416229586409666 100412.91271188295 -151655.5363285418 -1162683.14636082 -230757.31984874318 
0.0006830929487179488 -1452973.3628710487 -1.8258601770629375 0.11643290235837893 1.9422930794213165 92655.90537362827 -152580.455393716 -1161689.4189769742 -231359.39387398673 
0.0006850961538461539 -1461033.4586100366 -1.8359887920872713 0.10669474502336539 1.9426835371106366 84906.52630197491 -153429.80416759755 -1160547.0097708218 -231963.1709735921 
0.000687099358974359 -1468862.1001779872 -1.8458265532222558 0.09696764528817822 1.942794198510434 77165.94636602204 -154230.22967132553 -1159229.251208319 -232568.56566436443 
0.0006891025641025641 -1476458.0473762362 -1.8553719019882857 0.0872530822660605 1.9426249842543462 69435.3426066266 -154982.68026805785 -1157735.2190070774 -233175.4907077276 
0.0006911057692307693 -1483820.0968691218 -1.8646233262291714 0.07755238451826965 1.942175710747441 61715.77225909908 -155669.1469957698 -1156082.8552456747 -233783.86688677635 
0.0006931089743589744 -1490947.0823746189 -1.8735793603516955 0.06786702840188585 1.9414463887535813 54008.41017108348 -156307.34176146938 -1154254.5463012322 -234393.6044830007 
0.0006951121794871795 -1497837.8748490943 -1.8822385855577852 0.05819852669094832 1.9404371122487336 46314.46016998518 -156901.77290016902 -1152245.9521644986 -235004.6099544117 
0.0006971153846153846 -1504491.3826661732 -1.89059963006928 0.048548316701325624 1.9391479467706056 38635.06603548266 -157443.59004053962 -1150066.0655831133 -235616.79307800267 
0.0006991185897435898 -1510906.5517896682 -1.898661169345243 0.038917660152189275 1.9375788294974323 30971.231811740636 -157911.89671246312 -1147735.8133475592 -236230.07354138631 
0.0007011217948717949 -1517082.3659405587 -1.9064219262917927 0.02930797061240736 1.9357298969042 23324.082381231496 -158324.98970647925 -1145237.098713065 -236844.359902246 
0.000703125 -1523017.8467579891 -1.9138806714644176 0.0197206421206397 1.9336013135850574 15694.727084804073 -158680.76402450842 -1142572.2491929873 -237459.56062529745 
0.0007051282051282052 -1528712.0539542583 -1.9210362232627447 0.010156806674911437 1.931193029937656 8084.066737825254 -158948.02749612252 -1139772.4935635028 -238075.59963245824 
0.0007071314102564103 -1534164.085463778 -1.9278874481177235 0.0006177388284596058 1.9285051869461831 493.11559764677463 -159143.9677614898 -1136820.8427531454 -238692.39054678963 
0.0007091346153846154 -1539373.0775859759 -1.9344332606712051 -0.008907285277527146 1.925525975393678 -7086.660120823086 -158982.94592650118 -1135147.2115980627 -238156.25994058896 
0.0007111378205128205 -1544338.2051221237 -1.9406726239478844 -0.01841783930287316 1.9222547846450113 -14654.92114733828 -158717.17146319663 -1133422.771330932 -237543.3411806568 
0.0007131410256410257 -1549058.6815060598 -1.9466045495195716 -0.027912560306335283 1.9186919892132364 -22210.582887420824 -158378.44068095414 -1131535.9021947165 -236933.7557429683 
0.0007151442307692308 -1553533.7589287995 -1.9522280976617814 -0.0373899364081648 1.9148381612536165 -29752.442224938568 -157984.88677124097 -1129468.854386674 -236327.57554594585 
0.0007171474358974359 -1557762.728456999 -1.9575423775026 -0.04684848861165378 1.9106938888909462 -37279.32221123907 -157532.9903066724 -1127225.5467483792 -235724.869190708 
0.000719150641025641 -1561744.9201452637 -1.9625465471638155 -0.05628685538327932 1.9062596917805361 -44790.13937195705 -157009.10597503046 -1124819.9779891407 -235125.69680913546 
0.0007211538461538462 -1565479.7031422805 -1.9672398138942875 -0.06570341236780858 1.9015364015264788 -52283.60108560747 -156445.141856774 -1122220.8262362417 -234530.1339636572 
0.0007231570512820513 -1568966.485790755 -1.971621434195532 -0.07509652510057792 1.896524909094954 -59758.40668582873 -155842.93671534932 -1119426.8866891528 -233938.25570042417 
0.0007251602564102564 -1572204.715721142 -1.9756907139395077 -0.08446475232957736 1.8912259616099303 -67213.40926011813 -155179.99723141384 -1116461.185525596 -233350.12370401423 
0.0007271634615384615 -1575193.8799391498 -1.9794470084785742 -0.0938064845320283 1.885640523946546 -74647.32799017668 -154477.073710026 -1113303.6690135826 -232765.8092253644 
0.0007291666666666667 -1577933.5049070085 -1.9828897227476208 -0.10312008529490371 1.879769637452717 -82058.86065906473 -153738.12778580002 -1109951.1324926277 -232185.383969516 
0.0007311698717948718 -1580423.156618486 -1.9860183113583307 -0.1124041400109321 1.8736141713473986 -89446.8815573916 -152937.3605833468 -1106430.0097334478 -231608.90474429968 
0.0007331730769230769 -1582662.4406676434 -1.9888322786855843 -0.12165715646967878 1.8671751222159054 -96810.20322103023 -152084.75275678048 -1102731.0523465346 -231036.43234329805 
0.000735176282051282 -1584651.0023113159 -1.991331178945973 -0.13087753402836624 1.8604536449176066 -104147.5518980107 -151194.0794056619 -1098841.3378646108 -230468.0331430324 
0.0007371794871794872 -1586388.5265253098 -1.99351461626842 -0.14006386643748928 1.8534507498309307 -111457.80852972918 -150242.92423939216 -1094784.033166117 -229903.7605900713 
0.0007391826923076923 -1587874.738054309 -1.9953822447568939 -0.14921464812177526 1.8461675966351185 -118739.7750165286 -149243.98850069777 -1090547.3010630964 -229343.673473986 
0.0007411858974358974 -1589109.40145548 -1.9969337685452035 -0.1583282351243222 1.8386055334208813 -125992.14313800032 -148214.77047856315 -1086114.6498716192 -228787.8379672972 
0.0007431891025641026 -1590092.3211357703 -1.9981689418438713 -0.16740315051909072 1.8307657913247806 -133213.73759276583 -147136.28884003172 -1081505.9855456424 -228236.30915733034 
0.0007451923076923077 -1590823.341382894 -1.999087568979067 -0.17643777915880443 1.8226497898202627 -140403.2730863313 -146026.0830381778 -1076704.835516378 -227689.1497420067 
0.0007471955128205128 -1591302.3463899987 -1.999689504423608 -0.18543040704242486 1.8142590973811832 -147559.38565875986 -144897.1145385129 -1071699.4188469152 -227146.4273458106 
0.0007491987179487179 -1591529.2602740133 -1.9999746528200153 -0.1943794466421628 1.8055952061778524 -154680.81199438934 -143735.43918532575 -1066504.8080238868 -226608.20107041136 
0.0007512019230769231 -1591504.0470876666 -1.999942968995615 -0.20328316177692266 1.7966598072186923 -161766.1704828568 -142560.05126199615 -1061103.2872328437 -226074.53810996984 
0.0007532051282051282 -1591226.7108251848 -1.9995944579697005 -0.21213979092776847 1.787454667041932 -168814.05935052637 -141375.3084986969 -1055491.8368222087 -225545.50615375282 
0.0007552083333333333 -1590697.2954216562 -1.9989291749527314 -0.2209476882984616 1.7779814866542698 -175823.16891301092 -140168.713235436 -1049684.2480777013 -225021.1651955079 
0.0007572115384615384 -1589915.884746073 -1.9979472253375918 -0.2297050756587386 1.7682421496788532 -182792.08409812965 -138957.4803692943 -1043664.7381233945 -224501.58215525452 
0.0007592147435897436 -1588882.602588044 -1.996648764682892 -0.23841022863159242 1.7582385360512998 -189719.43268876435 -137736.62503125053 -1037439.7249334125 -223986.81993461656 
0.0007612179487179487 -1587597.6126381839 -1.995033998688325 -0.2470614393888555 1.7479725592994695 -196603.85563691822 -136505.63659304916 -1031011.1807155374 -223476.93969267912 
0.0007632211538461538 -1586061.1184621828 -1.9931031831620818 -0.25565692340230084 1.737446259759781 -203443.9328585256 -135275.21464796294 -1024369.9647079381 -222972.00624775598 
0.0007652243589743589 -1584273.363468556 -1.9908566239803231 -0.2641949558021707 1.7266616681781524 -210238.29174422962 -134039.8048312997 -1017523.1867230488 -222472.08016997794 
0.0007672275641025641 -1582234.6308700854 -1.9882946770387275 -0.27267376982713537 1.7156209072115922 -216985.526348347 -132806.02645374788 -1010465.8543125769 -221977.2237554137 
0.0007692307692307692 -1579945.2436389527 -1.985417748196108 -0.28109160277482503 1.704326145421283 -223684.23395517495 -131575.06017763633 -1003198.4511985704 -221487.49830757102 
0.0007712339743589743 -1577405.5644555753 -1.9822262932101187 -0.28944673726479914 1.6927795559453196 -230333.0479150529 -130343.17605506559 -995726.3786313377 -221002.9618541191 
0.0007732371794871795 -1574615.995651149 -1.978720817665051 -0.2977374119488915 1.6809834057161597 -236930.56658984104 -129117.35803880659 -988044.3967362306 -220523.67428627072 
0.0007752403846153846 -1571576.979143915 -1.9749018768917452 -0.3059619170709423 1.668939959820803 -243475.42939701537 -127893.20382941235 -980158.6540024459 -220049.69191504133 
0.0007772435897435897 -1568288.9963691493 -1.9707700758796118 -0.3141185092227107 1.656651566656901 -249966.2489745102 -126676.53505189321 -972065.1399256443 -219581.07241710153 
0.0007792467948717948 -1564752.5682028949 -1.9663260691807907 -0.32220545819550694 1.6441206109852837 -256401.64846410012 -125467.62003396591 -963765.4275610007 -219117.8721438281 
0.00078125 -1560968.2548794474 -1.9615705608064606 -0.3302210222771279 1.6313495385293328 -262780.24185330595 -124269.71947405301 -955258.1459674331 -218660.14758465532 
0.0007832532051282051 -1556936.6559026018 -1.9565043041153094 -0.338163473393547 1.6183408307217624 -269100.6539825363 -123083.12750195176 -946544.9204735497 -218207.95394456378 
0.0007852564102564102 -1552658.4099506813 -1.951128101694188 -0.34603101795511476 1.6050970837390732 -275361.4575564321 -121917.65947545297 -937617.94322666 -217761.34969213593 
0.0007872596153846153 -1548134.194775358 -1.945442805230966 -0.35382192057151296 1.591620884659453 -281561.2715931981 -120768.38352823118 -928484.1501460886 -217320.38950784007 
0.0007892628205128205 -1543364.727094286 -1.93944931537961 -0.3615343838317421 1.577914931547868 -287698.66575646045 -119644.78025924112 -919136.149890125 -216885.13118845923 
0.0007912660256410256 -1538350.76247756 -1.9331485816175038 -0.3691666514762786 1.5639819301412252 -293772.2424571434 -118544.04357258556 -909578.8466942876 -216455.6297535433 
0.0007932692307692307 -1533093.0952280192 -1.926541602095033 -0.3767169658176716 1.5498246362773613 -299780.6029698228 -117468.48188060592 -899812.07037889 -216031.93999870028 
0.0007952724358974358 -1527592.5582554147 -1.9196294234774596 -0.3841835549010011 1.5354458685764585 -305722.33721533336 -116421.98332731263 -889834.1206076783 -215614.1171050903 
0.0007972756410256411 -1521850.0229444618 -1.9124131407791118 -0.3915647226831782 1.5208484180959336 -311596.0955232476 -115397.67142651719 -879654.0441932041 -215202.21180149278 
0.0007992788461538462 -1515866.3990167994 -1.9048938971899165 -0.39885868799049706 1.5060352091994194 -317400.46047823946 -114407.96367722237 -869261.6956595897 -214796.2792017478 
0.0008012820512820513 -1509642.6343868687 -1.8970728838942916 -0.406063819410603 1.4910090644836886 -323134.1338413604 -113437.21170385159 -858674.9228610047 -214396.36598065193 
0.0008032852564102565 -1503179.7150117496 -1.8889513398824447 -0.4131783391874203 1.4757730006950243 -328795.70091687446 -112505.20224023447 -847876.2852289474 -214002.5266256933 
0.0008052884615384616 -1496478.6647349678 -1.8805305517540951 -0.42020067841900366 1.4603298733350916 -334383.91321001016 -111589.27445148258 -836890.6730200122 -213614.8040534628 
0.0008072916666666667 -1489540.5451242973 -1.8718118535146513 -0.4271290746785527 1.4446827788360985 -339897.36822361796 -110714.90244353516 -825695.022837922 -213233.2516192221 
0.0008092948717948718 -1482366.455303591 -1.8627966263638815 -0.4339620146282767 1.4288346117356048 -345334.86167944456 -109854.6646403682 -814319.0199446058 -212857.90903917223 
0.000811298076923077 -1474957.531778656 -1.8534862984771039 -0.4406977695193233 1.4127885289577806 -350695.01788035163 -109036.6935633095 -802736.9926478077 -212488.82768718706 
0.0008133012820512821 -1467314.9482572163 -1.8438823447789432 -0.4473348721687806 1.3965474726101625 -355976.6692769338 -108232.12106577842 -790980.113152157 -212126.04476234686 
0.0008153044871794872 -1459439.91546297 -1.8339862867096701 -0.45387163876166525 1.3801146479480049 -361178.475929251 -107469.26607515663 -779022.5642510274 -211769.60920753496 
0.0008173076923076923 -1451333.6809437925 -1.8237996919841806 -0.460306636288879 1.3634930556953015 -366299.29748250806 -106720.59112798632 -766894.2358157844 -211419.55651751367 
0.0008193108974358975 -1442997.5288741014 -1.813324174343641 -0.4666382509668435 1.3466859233767976 -371337.8497259686 -106010.16315951687 -754573.5839806203 -211075.93200799575 
0.0008213141025641026 -1434432.7798514203 -1.802561393299843 -0.47286507130790406 1.3296963219919389 -376293.0094310021 -105316.28269033437 -742084.7174258202 -210738.77030426366 
0.0008233173076923077 -1425640.7906871724 -1.791513053872306 -0.4789855776057485 1.3125274762665575 -381163.5672511842 -104654.37231115461 -729414.7391504834 -210408.1119743501 
0.0008253205128205128 -1416622.9541917343 -1.780180906318169 -0.4849983691885776 1.2951825371295915 -385948.40856480494 -104012.71900564409 -716577.8351278517 -210083.9914934335 
0.000827323717948718 -1407380.6989537938 -1.7685667458549228 -0.49090203434917773 1.2776647115057451 -390646.4099684062 -103395.15466448315 -703572.6902032907 -209766.44411761375 
0.0008293269230769231 -1397915.4891140338 -1.7566724123760125 -0.4966951755244486 1.2599772368515638 -395256.4593140331 -102802.53507784894 -690400.9900010915 -209455.50472106022 
0.0008313301282051282 -1388228.824133184 -1.7444997901593633 -0.502376495649892 1.2421232945094713 -399777.5244280221 -102225.38516094931 -677074.7114710029 -209151.20307320953 
0.0008333333333333333 -1378322.2385544807 -1.732050807568878 -0.5079445948172437 1.2241062127516344 -404208.49129612406 -101678.57422497985 -663581.5981669639 -208853.57486641285 
0.0008353365384615385 -1368197.3017605694 -1.719327436748953 -0.513398254474632 1.205929182274321 -408548.3902230308 -101143.00175284687 -649943.2632935314 -208562.64649116033 
0.0008373397435897436 -1357855.6177248834 -1.7063316933120496 -0.5187361470721178 1.187595546239932 -412796.1647754069 -100634.28541771905 -636146.7169638497 -208278.45056790768 
0.0008393429487179487 -1347298.8247575455 -1.6930656360193868 -0.5239570598552455 1.1691085761641413 -416950.84987131716 -100141.32078945241 -622205.6399635357 -208001.0141332401 
0.0008413461538461539 -1336528.595245831 -1.6795313664547955 -0.5290598045072815 1.1504715619475139 -421011.49987573293 -99663.78733594576 -608122.9446612884 -207730.36337286377 
0.000843349358974359 -1325546.6353892311 -1.6657310286917908 -0.5340431393653758 1.131687889326415 -424977.12670205894 -99210.70730443788 -593892.2735105862 -207466.5278721481 
0.0008453525641025641 -1314354.6849291616 -1.6516668089539126 -0.5389059578077674 1.1127608511461453 -428846.84972605767 -98768.58452156582 -579529.720074057 -207209.53060748102 
0.0008473557692307692 -1302954.5168733487 -1.6373409352683803 -0.5436471020940863 1.093693833174294 -432619.74764452135 -98346.17912912439 -565029.1922691311 -206959.397830572 
0.0008493589743589744 -1291347.9372149645 -1.6227556771131464 -0.5482654489850206 1.0744902281281257 -436294.92660930636 -97941.77058521821 -550394.8017661811 -206716.43825425874 
0.0008513621794871795 -1279536.784646516 -1.60791334505736 -0.5527599662093221 1.0551533788480378 -439871.56516239385 -97547.73248369945 -535637.3897103864 -206480.09729003633 
0.0008533653846153846 -1267522.9302685661 -1.592816290395334 -0.5571295597810075 1.0356867306143265 -443348.79273465724 -97173.84873689688 -520749.60122216603 -206250.68757484603 
0.0008553685897435897 -1255308.2772933175 -1.5774669047740582 -0.5613732042822943 1.0160937004917638 -446725.7933218334 -96814.63854668755 -505739.60793550574 -206028.2374892908 
0.0008573717948717949 -1242894.760743106 -1.5618676198143142 -0.5654899298090518 0.9963776900052624 -450001.795096032 -96466.17390626366 -490614.0257039574 -205812.76603685296 
0.000859375 -1230284.3471438668 -1.5460209067254747 -0.5694787332253552 0.9765421735001194 -453175.99978428293 -96135.16247226717 -475368.89411247475 -205604.29077484188 
0.0008613782051282051 -1217479.034213587 -1.5299292759140004 -0.5733386534454163 0.9565906224685841 -456247.6425760541 -95819.33077449468 -460009.22449566267 -205402.83636737545 
0.0008633814102564102 -1204480.8505458457 -1.5135952765857659 -0.577068790497884 0.9365264860878819 -459216.0072941547 -95514.12094977754 -444542.3001827549 -205208.42211915858 
0.0008653846153846154 -1191291.855288436 -1.4970214963422022 -0.5806682549369705 0.9163532414052317 -462080.38613734936 -95221.02960310318 -428969.3755568113 -205021.06399117212 
0.0008673878205128205 -1177914.1378171698 -1.4802105607703904 -0.5841361272617904 0.8960744335085999 -464840.0473872615 -94946.44079778786 -413286.8687868486 -204840.7808452718 
0.0008693910256410256 -1164349.8174048716 -1.4631651330271047 -0.5874715783295323 0.8756935546975724 -467494.3312302271 -94682.34183595912 -397505.5483225199 -204667.59601616548 
0.0008713942307692308 -1150601.0428856544 -1.4458879134169305 -0.5906738018099077 0.8552141116070228 -470042.59600619983 -94428.79123640247 -381628.13284966536 -204501.52279338674 
0.0008733974358974359 -1136669.9923145082 -1.4283816389644903 -0.5937420004905472 0.8346396384739432 -472484.20731092064 -94187.49834781932 -365655.70899499144 -204342.57766077676 
0.000875400641025641 -1122558.872622243 -1.4106490829808316 -0.5966753669466416 0.81397371603419 -474818.5226132925 -93962.51209472213 -349587.05968321976 -204190.7782310084 
0.0008774038461538461 -1108269.9192658882 -1.392693054624107 -0.5994731668018768 0.7932198878222302 -477044.9575123931 -93747.92673115886 -333430.89048932586 -204046.14453301017 
0.0008794070512820513 -1093805.3958745415 -1.374516398454534 -0.602134688888764 0.7723817095657701 -479162.94607628684 -93543.79299482657 -317189.9673286949 -203908.68947473328 
0.0008814102564102564 -1079167.5938907824 -1.3561219939837823 -0.6046592452903663 0.751462748693416 -481171.94087523007 -93350.16364605131 -300867.0610897397 -203778.42827976134 
0.0008834134615384615 -1064358.8322076518 -1.3375127552187882 -0.6070461507261916 0.7304666044925966 -483071.39657747006 -93169.5737332846 -284462.4859674707 -203655.37592942634 
0.0008854166666666666 -1049381.4568013079 -1.3186916302001375 -0.609294741096265 0.7093968891038724 -484860.7847061637 -93002.35663954471 -267978.76615314843 -203539.54930245102 
0.0008874198717948718 -1034237.8403593773 -1.2996616005350372 -0.6114044016919673 0.6882571988430699 -486539.61608887254 -92845.472183006 -251421.7878744747 -203430.96421302398 
0.0008894230769230769 -1018930.3819050797 -1.2804256809249763 -0.6133745414212948 0.6670511395036816 -488107.4203466563 -92698.96241020656 -234794.36564569818 -203329.63350251864 
0.000891426282051282 -1003461.5064171756 -1.2609869186881384 -0.6152045928579605 0.6457823258301779 -489563.7459331463 -92562.86951596744 -218099.31983274192 -203235.57113531997 
0.0008934294871794871 -987833.6644458082 -1.2413483932766542 -0.6168940123138571 0.6244543809627972 -490908.16019221034 -92437.23392994539 -201339.47943744314 -203148.79088620923 
0.0008954326923076923 -972049.3317242939 -1.2215132157887638 -0.6184422799077699 0.6030709358809939 -492140.2494126333 -92322.09431152244 -184517.6816505236 -203069.30634961464 
0.0008974358974358974 -956111.0087769189 -1.2014845284759579 -0.619848881128528 0.5816356473474299 -493259.60415652476 -92219.70722666697 -167634.56644518732 -202997.13094853985 
0.0008994391025641025 -940021.2205228114 -1.18126550424519 -0.6211133393037457 0.5601521649414444 -494265.84509714827 -92128.4523214678 -150694.64326778613 -202932.27983640917 
0.0009014423076923077 -923782.5158759444 -1.1608593461562253 -0.6222352090857848 0.5386241370704405 -495158.6178352103 -92047.48714895255 -133701.6452521715 -202874.76563961006 
0.0009034455128205128 -907397.4673413537 -1.1402692869142323 -0.6232140691709783 0.517055217743254 -495937.58710499766 -91976.84158861742 -116658.43784336594 -202824.60080437255 
0.0009054487179487179 -890868.6706075909 -1.1194985883576452 -0.6240495223415677 0.4954490660160774 -496602.4368077496 -91916.5443049859 -99567.89148413223 -202781.79801072326 
0.000907451923076923 -874198.7441355288 -1.0985505409414402 -0.6247411955113574 0.4738093454300828 -497152.87004798965 -91866.62222123588 -82432.88205835232 -202746.36980795086 
0.0009094551282051282 -857390.3287435494 -1.077428463215869 -0.625288739767578 0.452139723448291 -497588.60916683957 -91827.10051617876 -65256.29043896338 -202718.32862156766 
0.0009114583333333333 -840446.0871891879 -1.0561357013007358 -0.6256918304089514 0.4304438708917844 -497909.395772311 -91798.00262151205 -48041.00203540849 -202697.6867599563 
0.0009134615384615384 -823368.7037473054 -1.0346756283553142 -0.6259501669799556 0.4087254613753586 -498114.9907665731 -91779.35021934751 -30789.906340685597 -202684.45642069925 
0.0009154647435897435 -806160.8837848475 -1.0130516440439727 -0.6260634733012852 0.38698817074268754 -498205.1743701926 -91771.16324001306 -13505.896478046918 -202678.64969659492 
0.0009174679487179488 -788825.3533322717 -0.9912671739976151 -0.626065950555761 0.36520122344185413 -498207.1630441872 -91771.1548427433 -297.8238174418489 -198549.21162789932 
0.0009194711538461539 -771364.8586516867 -0.9693256692709873 -0.6260682081953522 0.34325746107563504 -498208.9770789993 -91770.97608304815 -271.66985345427753 -181113.23563618504 
0.000921474358974359 -753782.1658018029 -0.947230605795979 -0.6260702446898028 0.3211603611061762 -498210.6152541222 -91770.81317085284 -245.33310640563334 -163555.40427042224 
0.000923477564102564 -736080.0601997343 -0.9249854838309672 -0.6260720585439002 0.298913425287067 -498212.0763769172 -91770.66621658124 -218.81774978467672 -145878.49985645118 
0.0009254807692307693 -718261.3461797335 -0.9025938274063064 -0.6260736482977135 0.27652017910859295 -498213.3592828025 -91770.53532812849 -192.12798537514115 -128085.32358342745 
0.0009274839743589744 -700328.8465489481 -0.8800591837660756 -0.6260750125268232 0.25398417123925243 -498214.4628354374 -91770.42061084369 -165.26804259011544 -110178.69506007698 
0.0009294871794871795 -682285.4021402193 -0.8573851228061083 -0.6260761498425483 0.23130897296356 -498215.3859269024 -91770.32216751378 -138.24217780200175 -92161.45186800117 
0.0009314903846153847 -664133.8713620561 -0.8345752365084737 -0.6260770588921655 0.20849817761630818 -498216.1274778751 -91770.24009834637 -111.05467366824959 -74036.44911216642 
0.0009334935897435898 -645877.1297458069 -0.8116331383724354 -0.6260777383591233 0.18555540001331217 -498216.6864378007 -91770.17450095457 -83.70983845289818 -55806.558968598794 
0.0009354967948717949 -627518.069490119 -0.7885624628420029 -0.6260781869632512 0.1624842758787517 -498217.0617850586 -91770.1254703413 -56.21200534406255 -37474.670229375035 
0.0009375 -609059.5990027714 -0.7653668647301808 -0.6260784034609623 0.13928846126921846 -498217.2525271243 -91770.09309888416 -28.56553176749316 -19043.687844995442 
0.0009395032051282052 -590504.6424399184 -0.7420500186399661 -0.6260783866454503 0.11597163199451577 -498217.25770072674 -91770.0774763209 -0.7747986962617215 -516.5324641744811 
0.0009415064102564103 -571856.1392428658 -0.7186156183822436 -0.62607836321105 0.0925372551711936 -498217.2577007267 -73638.8815421391 0.0 0.0 
0.0009435096153846154 -553117.0436723921 -0.6950673763905968 -0.6260783396628081 0.06898903672778867 -498217.2577007267 -54899.785971665464 0.0 0.0 
0.0009455128205128205 -534290.3243407558 -0.6714090231332105 -0.6260783160044548 0.04533070712875564 -498217.2577007267 -36073.06664002914 0.0 0.0 
0.0009475160256410257 -515378.9637414012 -0.6476443065218825 -0.6260782922397381 0.02156601428214444 -498217.2577007266 -17161.70604067453 0.0 0.0 
0.0009495192307692308 -496385.95777648827 -0.6237769913182996 -0.6260782683724229 -0.0023012770541233074 -498217.2577007266 1831.299924238352 0.0 0.0 
0.0009515224358974359 -477314.3152822772 -0.5998108585376177 -0.6260782444062901 -0.026267385868672388 -498217.2577007266 20902.942418449442 0.0 0.0 
0.000953525641025641 -458167.0575524827 -0.5757497048494926 -0.6260782203451364 -0.050328515495643766 -498217.2577007266 40050.20014824392 0.0 0.0 
0.0009555288461538462 -438947.21785964177 -0.5515973419766116 -0.6260781961927735 -0.0744808542161619 -498217.25770072656 59270.03984108486 0.0 0.0 
0.0009575320512820513 -419657.84097458917 -0.5273575960908492 -0.6260781719530275 -0.0987205758621783 -498217.2577007265 78559.4167261374 0.0 0.0 
0.0009595352564102564 -400301.98268411244 -0.5030343072071345 -0.6260780704000598 -0.12304376319292532 -498217.19624323945 91770.09418202803 9.203873255764877 6135.915503843252 
0.0009615384615384616 -380882.7093068539 -0.4786313285751156 -0.6260777247161742 -0.1474463961410586 -498216.94057576143 91770.10151013167 38.28876149592005 25525.84099728004 
0.0009635416666666667 -361403.09720756026 -0.4541525260687477 -0.6260771341495907 -0.17192460808084298 -498216.4900969681 91770.12645482208 67.46370409573497 44975.80273048998 
0.0009655448717948718 -341866.2323097194 -0.42960177757385437 -0.6260762979873319 -0.19647452041347752 -498215.8442364034 91770.16907034809 96.72407816725301 64482.71877816869 
0.0009675480769230769 -322275.2096067039 -0.4049829723738127 -0.6260752155553355 -0.22109224318152282 -498215.00245457055 91770.22940815828 126.06524728862962 84043.49819241976 
0.0009695512820512821 -302633.1326714626 -0.38030001053341284 -0.6260738862185627 -0.2457738756851499 -498213.96424301714 91770.30751689337 155.4825622386338 103655.04149242255 
0.0009715544871794872 -282943.11316485994 -0.3555568022810198 -0.626072309381097 -0.2705155071000772 -498212.72912441584 91770.40344237804 184.97136173316702 123314.24115544469 
0.0009735576923076923 -263208.27034273325 -0.3307572673891228 -0.626070484486239 -0.2953132170971162 -498211.29665263987 91770.51722761383 214.5269731636937 143017.98210912914 
0.0009755608974358974 -243431.73056174134 -0.3059053345533666 -0.6260684110165955 -0.3201630764632289 -498209.66641283385 91770.64891277236 244.14471333747414 162763.14222498276 
0.0009775641025641026 -223616.62678410215 -0.28100494077018634 -0.6260660884941607 -0.34506114772397434 -498207.8380214795 91770.79853518904 273.81988921945333 182546.59281296894 
0.0009795673076923076 -203766.09808126534 -0.2560600307131042 -0.6260635164803919 -0.37000348576728775 -498205.8111264563 91770.96612935688 303.5477986757375 202365.1991171583 
0.0009815705128205128 -183883.28913663048 -0.23107455610782646 -0.6258980158765992 -0.39482345976877276 -498074.12968169234 91783.10660885525 19720.6131678503 202687.1207683563 
0.000983573717948718 -163971.3497473737 -0.2060524751062207 -0.6255679795629248 -0.41951550445670405 -497811.51477741124 91806.9343840795 39329.208065143386 202704.02258081464 
0.000985576923076923 -144033.43432546555 -0.18099775165927623 -0.6250744505209844 -0.4440766988617082 -497418.7963896872 91842.55978569514 58813.50574554601 202729.29653298057 
0.0009875801282051282 -124072.7013979424 -0.15591435488912636 -0.6244184900869979 -0.46850413519787154 -496896.8191007346 91889.90622674541 78171.3187935536 202762.89268249308 
0.0009895833333333334 -104092.31310655254 -0.1308062584602856 -0.6236011778530611 -0.49279491939277553 -496246.4420203431 91948.89580291089 97400.4715594156 202804.76155146412 
0.0009915865384615384 -84095.43470681137 -0.10567743995014349 -0.6226236115647502 -0.5169461716146068 -495468.5387043948 92019.44929989889 116498.80059641105 202854.8541012736 
0.0009935897435897436 -64085.23406655643 -0.08053188021883041 -0.6214869070150798 -0.5409550267962494 -494563.9970704784 92101.48620109571 135464.15509531111 202913.12170751518 
0.0009955929487179488 -44064.88116412218 -0.0553735627786054 -0.6201921979348399 -0.5648186351562345 -493533.71931062295 92194.92469548027 154294.39731593864 202979.5161350819 
0.0009975961538461538 -24037.547586139706 -0.030206473162772626 -0.6187406376938167 -0.5885341645310441 -492378.6232450878 92299.89937099957 172987.18677456572 203053.98951338275 
0.000999599358974359 -4006.4060251027768 -0.005034598294304307 -0.6171334231904803 -0.612098824896176 -491099.6613331926 92419.4252551944 191537.3359254124 203136.49412748305 
0.001001602564102564 16025.3702232357 0.02013807414574956 -0.6153717438522455 -0.635509817997995 -489697.7800889729 92550.43515513641 209945.73513435837 203226.98002271383 
0.0010036057692307692 36054.6077625839 0.04530755634999805 -0.6134568065540726 -0.6587643629040707 -488173.93991079414 92692.84117510886 228210.30508404927 203325.40141421984 
0.0010056089743589744 56078.133598817636 0.07046986101642898 -0.6113898354648708 -0.6818596964812997 -486529.11495912244 92846.55228573596 246328.98476234238 203431.71150986172 
0.0010076121794871794 76092.77564265841 0.09562100198009281 -0.6091720719166326 -0.7047930738967254 -484764.2930523869 93011.47618139235 264299.72875273577 203545.86376091716 
0.0010096153846153846 96095.36321218003 0.12075699484457107 -0.6068047742701308 -0.7275617691147018 -482880.4755601041 93187.51929019003 282120.50764425483 203667.81183783928 
0.0010116185897435898 116082.72753510199 0.1458738576131768 -0.6042892507150418 -0.7501631083282186 -480878.70350441383 93378.53837325973 299785.38306016644 203797.50960608968 
0.0010136217948717948 136051.70225077626 0.17096761131976984 -0.6016268118340715 -0.7725944231538413 -478760.0198117724 93582.74453572709 317294.0698100108 203934.9077168107 
0.001015625 155999.12391181587 0.19603428065912185 -0.5988187686518356 -0.7948530493109575 -476525.4677603003 93798.11633159195 334646.51522843796 204079.96011208635 
0.001017628205128205 175921.83248521265 0.2210698946166393 -0.5958664486234145 -0.8169363432400538 -474176.1037030827 94024.55318533481 351840.7612089333 204232.62179402728 
0.0010196314102564102 195816.6718529706 0.24607048709747828 -0.5927712018192444 -0.8388416889167226 -471713.0019899551 94262.71424953181 368874.1125579712 204392.84703542272 
0.0010216346153846154 215680.4903120738 0.2710320975548222 -0.5895344486233328 -0.8605665461781551 -469137.29292457545 94519.00407321485 385738.1896312263 204560.58953220816 
0.0010236378205128204 235510.14107378444 0.2959507716173188 -0.5861575671285536 -0.8821083387458724 -466450.0731563581 94786.38400264567 402438.03248825297 204735.79773924398 
0.0010256410256410256 255302.48276214857 0.3208225617155203 -0.5826419512334735 -0.9034645129489938 -463652.45191250637 95064.74825135196 418971.75747921935 204918.4289440836 
0.0010276442307692308 275054.3799116383 0.3456435277072395 -0.5789890355143722 -0.9246325632216117 -460745.57079055713 95356.99643409238 435334.51682309614 205108.43744500686 
0.0010296474358974358 294762.70346387767 0.37040973750175393 -0.5752003030275209 -0.9456100405292749 -457730.6099672437 95667.00561177038 451520.5328994492 205305.77491990183 
0.001031650641025641 314424.33126334083 0.39511726768271804 -0.5712771961546734 -0.9663944638373915 -454608.7172515214 95988.0045726758 467534.6531065554 205510.390835631 
0.0010336538461538463 334036.1485519525 0.4197622041296971 -0.5672211723575906 -0.9869833764872877 -451381.0524526535 96319.87861166292 483375.0802784437 205722.24211449936 
0.0010356570512820512 353595.04846251913 0.4443406426382308 -0.5630338003655861 -1.007374443003817 -448048.86392390454 96674.07562270947 499028.55406546645 205941.28269824779 
0.0010376602564102565 373097.9325109311 0.4688486895383526 -0.5587165714749285 -1.027565261013281 -444613.33839922654 97039.51198499353 514504.30257575726 206167.45634940686 
0.0010396634615384614 392541.71108699526 0.49328246231138856 -0.5542709893649855 -1.047553451676374 -441075.6724667475 97415.81224128272 529800.850048096 206400.72126436414 
0.0010416666666666667 411923.303943903 0.5176380902050405 -0.5496986825641185 -1.067336772769159 -437437.1620663766 97816.1175037467 544903.3175595317 206641.0309470012 
0.0010436698717948719 431239.64068618754 0.5419117148465715 -0.5450011834686443 -1.0869128983152159 -433699.02663850586 98227.46844541153 559823.1616779034 206888.03720137847 
0.0010456730769230769 450487.6612561276 0.5660994908540391 -0.5401800682049516 -1.1062795590589907 -429862.5204228577 98652.74238066719 574555.1708555014 207142.2684428167 
0.001047676282051282 469664.31641853484 0.5901975864454965 -0.5352370102671202 -1.1254345967126167 -425928.9751419902 99102.16041595046 589087.7412627008 207403.38988187368 
0.0010496794871794873 488766.5682437797 0.614202184045981 -0.5301735869413083 -1.1443757709872893 -421899.64595856395 99562.52196831594 603432.3385098869 207671.35372414085 
0.0010516826923076923 507791.3905890787 0.638109480892318 -0.5249914717067138 -1.1631009525990317 -417775.8645833173 100043.64895264397 617577.4987569767 207946.10746277546 
0.0010536858974358975 526735.7695778809 0.6619156896355346 -0.5196923387745283 -1.181608028410063 -413558.96330950304 100543.99916963937 631523.1347663972 208227.59895134732 
0.0010556891025641025 545596.7040773107 0.6856170389408335 -0.5142778179280519 -1.1998948568688854 -409250.2390757592 101056.62321828702 645274.5412455255 208515.77868925748 
0.0010576923076923077 564371.2061736272 0.709209774085071 -0.5087497024856674 -1.2179594765707384 -404851.1189579506 101599.50750561699 658812.228842984 208810.58878297688 
0.0010596955128205129 583056.3016455335 0.732690157551537 -0.5031096376556934 -1.2357997952072304 -400362.9121695937 102153.38571641961 672153.8486243148 209111.97947439284 
0.0010616987179487179 601649.0304353682 0.7560544696220698 -0.4973594180046372 -1.253413887626707 -395787.0467798083 102734.58324031351 685281.600774306 209419.893200557 
0.001063701923076923 620146.4471180282 0.7792990089663234 -0.4915007736412071 -1.2707997826075306 -391124.89956379094 103333.90352692408 698203.1670707352 209734.2760841597 
0.0010657051282051283 638545.6213675708 0.802420093228116 -0.48553548093264054 -1.2879555741607565 -386377.88410815765 103955.39901362627 710913.0346356116 210055.07182649063 
0.0010677083333333333 656843.6384214353 0.8254140596087886 -0.4794653624465713 -1.30487942205536 -381547.4507646843 104603.16987015458 723405.697518622 210382.22179734285 
0.0010697115384615385 675037.5995421967 0.8482772654474616 -0.473292181255588 -1.3215694467030497 -376635.00254046265 105268.68545458827 735688.2460594029 210715.67056866802 
0.0010717147435897437 693124.6224767719 0.8710060887980903 -0.4670178448924767 -1.338023933690567 -371642.0574004886 105967.86074870708 747743.4641624852 211055.35496606812 
0.0010737179487179487 711101.8419130238 0.8935969290032505 -0.4606441101996531 -1.3542410392029036 -366570.0133940681 106681.32500397961 759589.310401583 211401.2199015295 
0.0010757211538461539 728966.4099336839 0.9160462072645549 -0.45417295499873966 -1.3702191622632944 -361420.44442036614 107434.20659478917 771199.4495015737 211753.19825768715 
0.0010777243589743589 746715.4964674986 0.9383503672095795 -0.4476061397997724 -1.385956507009352 -356194.7514473265 108199.23367676989 782599.779642472 212111.23459558326 
0.001079727564102564 764346.2897375872 0.9605058754552879 -0.44094568826898695 -1.4014515637242748 -350894.5448561708 109006.63650270423 793758.9390914433 212475.2589996104 
0.0010817307692307693 781855.9967068563 0.9825092221677542 -0.43419337604964164 -1.4167025982173957 -345521.2376575275 109825.53339880786 804706.486068783 212845.21489679295 
0.0010837339743589743 799241.8435204774 1.004356921618198 -0.42735124795629503 -1.431708169574493 -340076.4570619736 110686.92783805961 815410.3419902128 213221.03075417853 
0.0010857371794871795 816501.0759453198 1.0260455127351915 -0.4204211051492262 -1.4464666178844177 -334561.63638599653 111560.5197631726 825899.544434288 213602.64813385578 
0.0010877403846153847 833630.9598062591 1.0475715596529407 -0.4134050034566643 -1.460976563109605 -328978.41160462244 112475.63386585715 836143.7432585513 213989.99428647314 
0.0010897435897435897 850628.7814193298 1.0689316522556018 -0.4063047777293464 -1.4752364299849483 -323328.24284442083 113404.74244359089 846169.2735278526 214383.0082923072 
0.001091746794871795 867491.8480216225 1.090122406717505 -0.39912247730499006 -1.489244884022495 -317612.76091546885 114372.41825548 855950.5736798053 214781.61700180618 
0.00109375 884217.4881978587 1.111140466039205 -0.39185997654645605 -1.5030004425856611 -311833.4573871588 115356.69266327051 865508.4963996743 215185.75652207277 
0.001095753205128205 900803.052303595 1.1319825005792945 -0.38451930738463913 -1.5165018079639336 -305991.94921768777 116375.38428954897 874824.2634600492 215595.3537716846 
0.0010977564102564103 917245.9128849834 1.1526452085818908 -0.3771023852418327 -1.5297475938237235 -300089.7606505829 117413.5720960265 883911.7598095868 216010.34162995304 
0.0010997596153846153 933543.465094988 1.1731253166996696 -0.36961121273456665 -1.5427365294342361 -294128.4853164323 118480.70874926832 892760.5940424474 216430.64761970457 
0.0011017628205128205 949693.1271060611 1.1934195805124477 -0.36204774336691475 -1.5554673238793624 -288109.67776335706 119569.98432498984 901376.6191485147 216856.20139591355 
0.0011037660256410257 965692.3405191374 1.2135247850411421 -0.3544139444836519 -1.567938729524794 -282034.9035535929 120682.12711508083 909758.1856542388 217286.93130341085 
0.0011057692307692307 981538.5707689354 1.233437745257085 -0.3467117881418351 -1.5801495333989202 -275905.731999318 121816.80607452628 917904.731968269 217722.76472545817 
0.001107772435897436 997229.3075254817 1.253155306586596 -0.3389432002553359 -1.5920985068419318 -269723.69569311757 122967.6149311465 925821.7572165364 218163.63107091634 
0.0011097756410256411 1012762.0650917857 1.2726743454107128 -0.3311101332056771 -1.60378447861639 -263490.34828991053 124136.84876969724 933506.1071042483 218609.45750775075 
0.001111778846153846 1028134.382797624 1.2919917695600367 -0.3232144818903985 -1.6152062514504353 -257207.19770029455 125316.77436877217 940964.63230095 219060.1738281963 
0.0011137820512820513 1043343.825389356 1.3111045188045891 -0.31525813812322545 -1.6263626569278147 -250875.74938086892 126506.16519829165 948197.700317145 219515.7092547882 
0.0011157852564102563 1058387.9834157065 1.3300095653386 -0.3072429798177832 -1.637252545156383 -244497.4977268993 127702.52035486745 955206.9676985529 219975.99308918553 
0.0011177884615384615 1073264.4736094754 1.3487039142601778 -0.2991708762920689 -1.6478747905522466 -238073.93029348736 128903.99071943108 961993.4588277333 220440.95435579846 
0.0011197916666666667 1087970.9392650786 1.3671846040457432 -0.2910436773750033 -1.6582282814207465 -231606.51912683135 130107.43962724565 968559.4963183693 220910.52244629504 
0.0011217948717948717 1102505.0506119025 1.3854487070191983 -0.28286325702327536 -1.6683119640424737 -225096.7554734439 131314.97683590325 974902.2047313788 221384.62451806437 
0.001123798076923077 1116864.50518338 1.4034933298157226 -0.2746314381941637 -1.6781247680098863 -218546.08999578265 132519.74334689975 981027.6619345082 221863.18989775464 
0.0011258012820512821 1131047.0281817429 1.4213156138401324 -0.2663501019354658 -1.6876657157755983 -211956.01958334568 133727.95916259626 986928.9449665237 222346.14363596868 
0.0011278044871794871 1145050.3728383817 1.4389127357197253 -0.2580210807724785 -1.6969338164922039 -205328.00251264108 134933.12610845326 992611.8365087864 222833.41273378313 
0.0011298076923076923 1158872.320769795 1.456281907751577 -0.2496462229890399 -1.7059281307406169 -198663.50960046667 136136.44946284825 998074.4585272023 223324.92238021106 
0.0011318108974358975 1172510.6823289983 1.4734203783441349 -0.24122739028932394 -1.714647768633459 -191964.02234322357 137338.89704219997 1003315.2116446873 223820.59598533466 
0.0011338141025641025 1185963.2969524192 1.4903254324531403 -0.23276634671934468 -1.723091779172485 -185230.9445233699 138528.1453537778 1008345.7343013562 224320.36182065503 
0.0011358173076923077 1199228.0335021669 1.5069943920117368 -0.2242649443269845 -1.7312593363387212 -178465.74995312493 139714.1026926192 1013155.538839846 224824.14192282653 
0.0011378205128205127 1212302.7906036368 1.5234246163547163 -0.21572493705046097 -1.7391495534051773 -171669.83437146907 140884.4443051049 1017756.317508854 225331.86316114702 
0.001139823717948718 1225185.4969784187 1.539613502636864 -0.20714811602872538 -1.7467616186655894 -164844.6231208457 142043.0339677874 1022143.6368933172 225843.44923815975 
0.0011418269230769231 1237874.111772409 1.5555584862452763 -0.19853631982245987 -1.7540948060677362 -157991.57928078072 143195.0256706702 1026311.8454880902 226358.8198944293 
0.0011438301282051281 1250366.6248791295 1.5712570412056552 -0.18989120453002084 -1.7611482457356762 -151112.02073178024 144318.052454971 1030282.6882983822 226877.9048575565 
0.0011458333333333333 1262661.0572581657 1.5867066805824699 -0.18121457185959228 -1.7679212524420622 -144207.38122711642 145429.0023106814 1034038.8122184131 227400.6239561875 
0.0011478365384615385 1274755.4612486763 1.601904956872924 -0.17250813871474255 -1.7744130955876665 -137279.02703465646 146517.2633600114 1037590.3238627638 227926.9010605576 
0.0011498397435897435 1286647.9208779384 1.6168494623946852 -0.16377349933416255 -1.7806229617288478 -130328.22680859371 147567.63932981016 1040951.841855228 228456.66650149418 
0.0011518429487179487 1298336.5521648796 1.6315378296673149 -0.15501239327479457 -1.7865502229421095 -123356.36484385916 148597.02856719424 1044106.0478386054 228989.84060293896 
0.0011538461538461537 1309819.5034185282 1.6459677317873118 -0.1462263301452232 -1.792194061932535 -116364.64244814435 149577.44324637298 1047080.3459823233 229526.3566379764 
0.001155849358974359 1321094.9555313562 1.6601368827967373 -0.13741689166739307 -1.7975537744641303 -109354.31831521931 150516.98913867073 1049866.1421468111 230066.14256109347 
0.0011578525641025642 1332161.1222674593 1.6740430380453537 -0.12858576048699735 -1.802628798532351 -102326.73145153448 151427.32609637384 1052451.4087053982 230609.11891722173 
0.0011598557692307691 1343016.2505455248 1.6876839945462119 -0.11973427836283115 -1.807418272909043 -95282.94959412787 152267.20300232386 1054876.7709652847 231155.2261720443 
0.0011618589743589744 1353658.6207165634 1.7010575913246593 -0.1108640716721326 -1.8119216629967918 -88224.26697245803 153070.19196116203 1057108.3094212324 231704.38630662698 
0.0011638621794871796 1364086.5468363175 1.7141617097606578 -0.10197677310442199 -1.81613848286508 -81151.98283917671 153836.738274185 1059145.2718001702 232256.51960113895 
0.0011658653846153845 1374298.3769323553 1.7269942739244257 -0.09307374641041735 -1.8200680203348432 -74067.18243205671 154534.28826698638 1061019.7089703628 232811.56212706282 
0.0011678685897435898 1384292.4932657706 1.7395532509052973 -0.08415668376005955 -1.823709934665357 -66971.21233688015 155201.79597784881 1062692.481453596 233369.4281712061 
0.001169871794871795 1394067.312587463 1.751836651133776 -0.07522723211977644 -1.8270638832535524 -59865.38316761486 155833.6857077859 1064168.9763891294 233930.03365816278 
0.001171875 1403621.2863889479 1.7638425286967094 -0.06628685664701223 -1.8301293853437217 -52750.86085912652 156407.98153037485 1065470.860919286 234493.30479841348 
0.0011738782051282052 1412952.901147677 1.775568981645571 -0.057337236768286934 -1.832906218413858 -45628.98185639919 156950.13061066763 1066572.5994484033 235059.1529450052 
0.0011758814102564102 1422060.6785667997 1.7870141522977498 -0.048379993257473754 -1.8353941455552236 -38501.03593011208 157453.04070496466 1067481.18192083 235627.49187111726 
0.0011778846153846154 1430943.1758093585 1.7981762275308515 -0.03941650876861582 -1.8375927362994673 -31368.123361050395 157888.0635015478 1068224.9863426343 236198.24932622674 
0.0011798878205128206 1439598.9857268557 1.8090534390699229 -0.030448385400587658 -1.8395018244705106 -24231.519058857913 158281.30675222515 1068777.8602963036 236771.33773718477 
0.0011818910256410256 1448026.7370821708 1.8196440637675788 -0.02147716011878074 -1.8411212238863595 -17092.446101583548 158624.94469142682 1069147.5660814825 237346.67241084512 
0.0011838942307692308 1456225.0947667968 1.8299464238769878 -0.012504065659447592 -1.8424504895364353 -9951.885469213757 158882.43284335942 1069370.3603036574 237924.18708899393 
0.001185897435897436 1464192.7600123368 1.8399588873176482 -0.0035306571093436353 -1.8434895444269919 -2811.0746604075825 159092.21450237092 1069407.82672677 238503.79344360338 
0.001187900641025641 1471928.4705962562 1.8496798679339435 0.005449028225647465 -1.844230839708296 4334.731292055964 159058.13126641978 1070155.899441014 238379.70859676658 
0.0011899038461538462 1479431.001041843 1.859107825746419 0.014438437876636406 -1.8446693878697826 11488.275850234475 158828.37668720423 1071314.833032771 237799.51547163317 
0.0011919070512820514 1486699.1628123417 1.8682412671957394 0.023435946814024004 -1.8448053203817154 18648.265856556423 158549.9149122939 1072280.1033467317 237220.87869675944 
0.0011939102564102564 1493731.804499242 1.8770787453792976 0.0324400782275982 -1.8446386671516994 25813.526102771724 158205.0165509754 1073069.374473277 236643.88737221807 
0.0011959134615384616 1500527.8120046833 1.8856188602804318 0.04144937794285345 -1.8441694823375783 32982.8993935339 157790.9408737258 1073685.344024501 236068.62771292252 
0.0011979166666666666 1507086.1087179456 1.8938602589902105 0.05046215448792659 -1.8433981045022838 40155.03969803292 157336.13743155892 1074099.7320018455 235495.19958650845 
0.0011999198717948718 1513405.655686006 1.9018016359217602 0.059476806549789804 -1.8423248293719705 47328.672731614366 156830.00413630018 1074323.2831091147 234923.6957089765 
0.001201923076923077 1519485.451778126 1.9094417330170914 0.06849177592543565 -1.8409499570916559 54502.558515484525 156267.55349276634 1074361.1349923515 234354.2047775235 
0.001203926282051282 1525324.533844449 1.9167793399463988 0.07750530838832861 -1.8392740315580702 61675.30108008843 155672.47993680974 1074189.926475155 233786.82635239596 
0.0012059294871794872 1530921.9768685838 1.9238132942998025 0.0865157355796831 -1.8372975587201195 68845.57278728556 155034.86004407587 1073819.8908698012 233221.65316742135 
0.0012079326923076924 1536276.8941141404 1.9305424817714913 0.09552148827578015 -1.8350209934957111 76012.12488815546 154343.15612643538 1073262.8426262324 232658.77047331713 
0.0012099358974358974 1541388.4372652038 1.9369658363362465 0.10452083358045532 -1.8324450027557913 83173.57838721527 153617.3105712752 1072499.2760192684 232098.27228744506 
0.0012119391025641026 1546255.7965607299 1.943082340418329 0.11351217210946098 -1.829570168308868 90328.66053445743 152841.79068336845 1071545.1023709448 231540.24297195897 
0.0012139423076923076 1550878.200922817 1.9488910250526708 0.12249400177404418 -1.8263970232786266 97476.17600520773 152005.34828159143 1070411.9168996369 230984.75973638095 
0.0012159455128205128 1555254.918078866 1.9543909700383846 0.1314646126409506 -1.822926357397434 104614.76407718878 151133.29309379286 1069074.949659838 230431.91124804656 
0.001217948717948718 1559385.2546775814 1.9595813040845353 0.14042246499065153 -1.8191588390938838 111743.19947999885 150205.7948077137 1067554.4859247901 229881.77446507878 
0.001219951923076923 1563268.556398811 1.9644612049481704 0.1493659878103537 -1.8150952171378167 118860.23204078352 149227.10084249103 1065846.7963031863 229334.4272123504 
0.0012219551282051282 1566904.2080572052 1.9690298995645794 0.158293433817012 -1.8107364657475675 125964.4713150995 148218.90628987318 1063930.8737215153 228789.95673071707 
0.0012239583333333334 1570291.6336996693 1.9732866641697582 0.1672032383043526 -1.8060834258654055 133054.6721485877 147160.04677703278 1061828.4768231534 228248.43795089552 
0.0012259615384615384 1573430.2966966075 1.9772308244150683 0.1760936869891945 -1.8011371374258738 140129.47035721008 146069.09281034349 1059521.7797233611 227709.95380569305 
0.0012279647435897436 1576319.699826935 1.9808617554740668 0.18496297416843335 -1.7958987813056335 147187.42900715276 144957.79198687477 1056999.8874153742 227174.59141753335 
0.0012299679487179488 1578959.3853568456 1.9841788821414885 0.19380944096434552 -1.790369441177143 154227.22800460496 143809.43162560486 1054280.2978583965 226642.42786823923 
0.0012319711538461538 1581348.9351123243 1.9871816789243684 0.20263124152499587 -1.7845504373993726 161247.39846621745 142647.25797537318 1051340.7283311582 226113.5503395753 
0.001233974358974359 1583487.9705453964 1.9898696701252914 0.21142654297919558 -1.7784431271460959 168246.48183836148 141470.71897041542 1048182.7258122484 225588.04392437107 
0.001235977564102564 1585376.1527940936 1.9922424299177497 0.22019358578666734 -1.7720488441310824 175223.07792231222 140272.05710228882 1044815.0295325345 225065.98823695784 
0.0012379807692307692 1587013.1827361376 1.9942995824136025 0.22893049518556013 -1.7653690872280423 182175.69482879833 139066.1114994199 1041223.9079153207 224547.46849259874 
0.0012399839743589744 1588398.8010363255 1.9960408017226223 0.23763546937927874 -1.7584053323433435 189102.89873247241 137845.28124683 1037418.0566141892 224032.5644428338 
0.0012419871794871794 1589532.7881876137 1.9974658120041233 0.24630668376227108 -1.7511591282418522 196003.23765713806 136613.43706315383 1033394.7573579998 223521.35610932214 
0.0012439903846153846 1590414.9645458919 1.998574387510658 0.2549422565965759 -1.743632130914082 202875.21416198672 135378.6233100649 1029147.201366093 223013.92570774732 
0.0012459935897435898 1591045.1903584416 1.9993663526237817 0.26354036949358295 -1.7358259831301988 209717.38121803218 134134.52016247273 1024682.9383133273 222510.35066460934 
0.0012479967948717948 1591423.3657860751 1.9998415818818704 0.27209914020190024 -1.7277424416799703 216528.24097581062 132890.05638816976 1019994.3573249687 222010.71109712604 
0.00125 1591549.4309189534 2.0 0.2806167038553546 -1.7193832961446454 223306.3094205495 131644.50618679286 1015083.5302840536 221515.08502755727 


==> data/cell_dynamic_fc_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.20032051282051283 20031.522372613887 0.025172353410409347 2.5172353410409346e-08 -0.025172328238055937 0.0 20031.522372613887 0.0 0.0 
0.40064102564102566 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.6009615384615385 60081.8741962486 0.0755011098355363 7.55011098355363e-08 -0.07550103433442647 0.0 60081.8741962486 0.0 0.0 
0.8012820512820513 80094.35894590308 0.10064953986337322 1.006495398633732e-07 -0.10064943921383335 0.0 80094.35894590308 0.0 0.0 
1.001602564102564 100094.15529794055 0.12578202518051437 1.2578202518051436e-07 -0.1257818993984892 0.0 100094.15529794055 0.0 0.0 
1.201923076923077 120078.09492225996 0.1508945843459319 1.5089458434593188e-07 -0.15089443345134754 0.0 120078.09492225996 0.0 0.0 
1.4022435897435899 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
1.6025641025641026 159985.74372882798 0.20104401487103413 0.0005281306090920632 -0.20051588426194206 420.1134195453673 159145.5599093514 0.6291618571111421 419.4412380740949 
1.8028846153846154 179903.13081645375 0.22607294165230984 0.013489843038112343 -0.2125830986141975 10734.706836822872 158854.8867767193 15.447135101714792 10298.090067809864 
2.003205128205128 199792.01798864992 0.25106605438360896 0.03288665250089195 -0.218179401882717 26170.1929144869 158187.91959027335 23.11618394990965 15410.78929993977 
2.203525641025641 219649.25448533898 0.27601939370304635 0.055784866267490824 -0.22023452743555552 44392.01082371381 157037.29166655216 27.288994500858227 18192.663000572156 
2.403846153846154 239471.6945604839 0.30092900654956606 0.08068792222633583 -0.22024108432323022 64209.23308821732 155447.26849132302 29.678272063320385 19785.514708880262 
2.604166666666667 259256.1979804312 0.32579094678917747 0.10684629536202318 -0.2189446514271543 85025.40605882127 153416.75052711816 31.174300640776487 20782.867093850997 
2.8044871794871797 278999.6305213811 0.350601275840095 0.133925501158875 -0.21667577468121998 106574.35515219618 150878.5328881972 32.271706162238246 21514.470774825502 
3.0048076923076925 298698.8644659048 0.3753560632966799 0.16177342719651702 -0.2135826361001629 128735.03303238128 147805.42280675334 33.1878311933652 22125.220795576803 
3.2051282051282053 318350.77909843234 0.40005138755208886 0.19026680523363446 -0.2097845823184544 151409.3458547459 144269.44227095493 33.95705088277318 22638.033921848793 
3.405448717948718 337952.26119963004 0.42468333641952666 0.21926067336469734 -0.2054226630548293 174481.93648792058 140400.09671181557 34.55351173224245 23035.674488161636 
3.605769230769231 357500.2055395908 0.4492480077520078 0.24862729270983025 -0.20062071504217754 197851.15346257313 136282.22811018335 34.99773934123964 23331.826227493097 
3.8060897435897436 376991.515369759 0.4737415100605274 0.27825407802164026 -0.19548743203888713 221427.40419899864 131990.27464241025 35.30779310287085 23538.52873524724 
4.006410256410256 396423.1029135115 0.49815996313054334 0.3080456500729099 -0.19011431305763343 245134.78824698474 127583.3582546672 35.50417835026397 23669.45223350932 
4.206730769230769 415791.8898553173 0.5224994986366726 0.337915481264581 -0.18458401737209157 268904.4490652333 123120.21398510324 35.59744404140904 23731.629360939365 
4.407051282051282 435094.8078283987 0.5467562607555041 0.3677248564157635 -0.17903140433974057 292626.0005128238 118749.68495485256 35.525395447911606 23683.596965274406 
4.607371794871795 454328.79890081583 0.570926406776431 0.3973114902575654 -0.17361491651886563 316170.2999499958 114616.6104499104 35.25994283710878 23506.628558072527 
4.807692307692308 473490.8160598991 0.5950061077104061 0.4265502834261109 -0.16845582428429517 339437.79636955285 110787.90586242266 34.84540263792847 23230.268425285656 
5.008012820512821 492577.82369495044 0.6189915488965219 0.45535598987344683 -0.16363555902307503 362360.6530571399 107296.66125074838 34.32927017533031 22886.180116886877 
5.208333333333334 511586.7980781395 0.6428789306063232 0.4836772502517039 -0.1592016803546193 384897.9995044732 104153.7599506093 33.751930039526286 22501.286693017526 
5.408653846153847 530514.7278435172 0.6666644686457529 0.5115055259018723 -0.15515894274388065 407043.0408588254 101328.91328257427 33.16441393227789 22109.609288185264 
5.6089743589743595 549358.6144640697 0.6903443949546356 0.5388657227833354 -0.15147867217130018 428815.5966757562 98772.69148109842 32.60657959143555 21737.719727623706 
5.809294871794872 568115.4727267405 0.7139149582036082 0.5657966608381187 -0.14811829736548943 450246.55891746224 96440.14609810582 32.09500905317894 21396.672702119296 
6.009615384615385 586782.3312053416 0.7373724243883977 0.5923373889793928 -0.14503503540900486 471367.0017557562 94297.04934463819 31.629975194628965 21086.65012975265 
6.209935897435898 605356.2327312815 0.7607130774213549 0.6185226716207837 -0.14219040580057118 492204.5898626216 92316.18853081675 31.206371948841568 20804.247965894385 
6.410256410256411 623834.234862034 0.7839332197201503 0.6443816677432569 -0.1395515519768934 512782.5272439858 90475.87741747184 30.817519022331002 20545.012681554006 
6.610576923076923 642213.4103472746 0.8070291727935381 0.6699380354308304 -0.13709113736270773 533119.64042668 88758.7392582905 30.45686070240271 20304.57380160181 
6.810897435897436 660490.8475926105 0.8299972778240964 0.6952110524805343 -0.1347862253435621 553231.2702124031 87150.00702537445 30.119176767098875 20079.45117806592 
7.011217948717949 678663.651120829 0.8528338962478492 0.7202160650202561 -0.13261783122759307 573129.6286768159 85637.70157150726 29.799781636304456 19866.52109086964 
7.211538461538462 696728.9420305938 0.8755354103306809 0.7449651976841178 -0.1305702126465631 592824.3643097141 84211.85882891051 29.49483608382817 19663.22405588545 
7.4118589743589745 714683.8584525157 0.8980982237414523 0.7694679232627456 -0.12863030047870672 612323.0153287627 82864.18876656878 29.201179766127176 19467.45317741812 
7.612179487179487 732525.5560025239 0.920518762121723 0.7937318735533719 -0.12678688856835107 631631.6549341509 81587.23866768042 28.916618673029323 19277.745782019552 
7.8125 750251.2082324682 0.9427934736519954 0.8177630473420692 -0.12503042630992622 650755.0568157583 80374.70777145517 28.639206657895294 19092.804438596868 
8.012820512820513 767858.00707788 0.9649188296143869 0.8415661243775215 -0.12335270523686537 669696.9450057946 79221.11353139987 28.367371753398228 18911.581168932156 
8.213141025641026 785343.1633028194 0.9868913249516427 0.8651447080058771 -0.1217466169457656 688460.1869616725 78121.65574124537 28.099831153122622 18733.22076874842 
8.413461538461538 802703.9069417425 1.0087074788224013 0.8885015166352684 -0.12020596218713286 707046.9459287832 77072.10532996699 27.835530229144883 18557.02015276326 
8.613782051282051 819937.4877383127 1.0303638351526216 0.9116385337323563 -0.11872530142026538 725458.8003040729 76068.71843283821 27.57359311243382 18382.395408289216 
8.814102564102564 837041.1755810913 1.0518569631830883 0.9345571346348219 -0.11729982854826637 743696.8445503182 75108.15436025884 27.313295063176803 18208.863375451205 
9.014423076923077 854012.2609360372 1.0731834580129056 0.9572581603943913 -0.11592529761851433 761761.7479585959 74187.4594152727 27.0539993442366 18035.999562824403 
9.21474358974359 870848.055275746 1.0943399411388968 0.9797420359554164 -0.11459790518348034 779653.8486919033 73303.93800165027 26.79521005820131 17863.47337213421 
9.415064102564102 887545.8915053611 1.1153230609908185 1.0020088092027002 -0.11331425178811827 797373.1848584613 72455.18494036549 26.536477843037073 17690.985228691385 
9.615384615384617 904103.1243850905 1.1361294934623118 1.024058211129594 -0.1120712823327179 814919.5423920114 71639.02120654064 26.277425042244428 17518.283361496287 
9.81570512820513 920517.1309492595 1.156755942437499 1.0458897022657483 -0.11086624017175062 832292.4919978837 70853.4683355433 26.01772932975426 17345.15288650284 
10.016025641025642 936785.3109218372 1.1771991403131497 1.067502292202168 -0.10969684811098168 849491.2455354539 70097.07300117542 25.75685329786513 17171.23553191009 
10.216346153846155 952905.0871283674 1.1974558485163282 1.088895353205466 -0.10856049531086231 866515.3034724424 69367.46898246917 25.49522916643403 16996.819444289355 
10.416666666666668 968873.9059042382 1.2175228580174413 1.110067677207376 -0.10745518081006522 883363.7044602605 68663.52573242097 25.232165319356223 16821.443546237486 
10.61698717948718 984689.237499231 1.2373969898386077 1.131017938189928 -0.10637905164867978 900035.3932888098 67983.86256280821 24.96752118963527 16645.014126423517 
10.817307692307693 1000348.5764782764 1.2570750955572643 1.1517446972088918 -0.10533039834837243 916529.2248840154 67327.20896741084 24.701162196979833 16467.441464653228 
11.017628205128206 1015849.4421183625 1.276554057804935 1.1722464122831213 -0.10430764552181371 932843.9721775233 66692.39327745407 24.43296554675752 16288.643697838348 
11.217948717948719 1031189.3788015253 1.2958307907610778 1.1925213511194757 -0.10330943964160211 948978.2566553293 66078.48981912073 24.162704433962137 16108.469622641429 
11.418269230769232 1046365.9564038628 1.3149022406419333 1.2125677823403624 -0.10233445830157084 964930.7005319748 65484.44552549545 23.89037994966435 15926.919966442902 
11.618589743589745 1061376.770680512 1.3337653861843022 1.2323839958713296 -0.10138139031297255 980699.9429744926 64909.200033928035 23.616017481914483 15744.011654609658 
11.818910256410257 1076219.4436465234 1.352417239124165 1.2519671692295258 -0.10045006989463912 996283.7379225268 64353.506556565175 23.338291314175983 15558.860876117324 
12.01923076923077 1090891.6239535778 1.3708548446700797 1.2713082235215611 -0.09954662114851853 1011674.8606173998 63827.216692268965 23.049745347841835 15366.496898561227 
12.219551282051283 1105390.9872624818 1.3890752819712726 1.2904089191120844 -0.09866636285918817 1026874.7119165146 63317.98051162565 22.763297305554183 15175.531537036124 
12.419871794871796 1119715.2366113865 1.4070756645803555 1.3092684611902479 -0.09780720339010762 1041882.6593311592 62826.166679397924 22.475902048171836 14983.934698781226 
12.620192307692308 1133862.102779666 1.4248531409105896 1.3278864110448758 -0.09696672986571375 1056698.3537479928 62349.571741947904 22.187983958649955 14791.989305766641 
12.820512820512821 1147829.3446474045 1.4424048946876291 1.3462612643882907 -0.09614363029933837 1071320.598093961 61887.9995252965 21.89827313252187 14598.848755014582 
13.020833333333334 1161614.7495504299 1.4597281453956712 1.3643906894538733 -0.09533745594179788 1085747.5368085024 61441.7513459106 21.60578341889716 14403.855612598109 
13.221153846153847 1175216.13363084 1.476820148717939 1.3822732355700194 -0.09454691314791974 1099978.0154848644 61009.09667063039 21.31156486571957 14207.709910479716 
13.42147435897436 1188631.3421829648 1.4936781969714312 1.3999070960188977 -0.09377110095253349 1114010.596383395 60589.60183732305 21.01519315363957 14010.12876909305 
13.621794871794872 1201858.2499947108 1.5102996195358673 1.4172899153536385 -0.09300970418222887 1127843.4050992825 60183.45265915338 20.716014332913126 13810.676221942087 
13.822115384615385 1214894.761684234 1.526681783276765 1.4344195897265206 -0.09226219355024434 1141474.767444127 59790.02774676657 20.414328247639165 13609.552165092779 
14.022435897435898 1227738.8120318856 1.5428220929625727 1.4512943063653796 -0.09152778659719307 1154903.2408602973 59408.47283109557 20.11048178805683 13406.987858704555 
14.22275641025641 1240388.3663073804 1.5587179916758047 1.4679121009235943 -0.09080589075221046 1168127.2621708917 59038.43696567649 19.804294314746134 13202.862876497426 
14.423076923076923 1252841.4205921348 1.5743669612181004 1.4842709421889995 -0.09009601902910092 1181145.214989015 58679.585823365254 19.495686140421302 12997.124093614204 
14.623397435897436 1265096.002096724 1.5897665225091544 1.5003686264226566 -0.08939789608649784 1193955.345635159 58331.8375727993 19.184451655665228 12789.634437110155 
14.823717948717949 1277150.1694734078 1.6049142359794468 1.516203017877695 -0.08871121810175175 1206555.9545362077 57994.89633850288 18.870671890210563 12580.447926807044 
15.024038461538462 1289002.0131236748 1.6198077019567163 1.5317722456679563 -0.08803545628875997 1218945.5528886814 57668.13057739101 18.554662492664573 12369.774995109718 
15.224358974358974 1300649.655500757 1.6344445610461096 1.5470743697633973 -0.08737019128271228 1231122.5968660582 57351.26158662536 18.23634106051946 12157.560707012975 
15.424679487179487 1312091.2514070692 1.6488224945039547 1.562107428514892 -0.08671506598906276 1243085.525437847 57044.02240131912 17.91568182911091 11943.787886073942 
15.625 1323324.9882865187 1.6629392246050905 1.5768694633174405 -0.08606976128764998 1254832.7799959658 56746.15665130154 17.592688426238208 11728.458950825474 
15.825320512820513 1334349.08651165 1.6767925150037002 1.5913585316128138 -0.08543398339088637 1266362.8147019257 56457.41777931806 17.26737997564566 11511.586650430443 
16.025641025641026 1345161.7996655682 1.6903801710875896 1.6055727139550142 -0.08480745713257543 1277674.1021093538 56177.56842461694 16.939784021364183 11293.189347576124 
16.22596153846154 1355761.4148186033 1.7037000403258513 1.6195101180435323 -0.08418992228231903 1288765.136373557 55906.37990275188 16.609932914070583 11073.288609380392 
16.42628205128205 1366146.25279967 1.7167500126098671 1.6331688811991305 -0.08358113141073664 1299634.4352216925 55643.63174604392 16.277861954967943 10851.90796997863 
16.626602564102566 1376314.6684622783 1.7295280205875863 1.6465471720311753 -0.08298084855641097 1310280.5412795874 55389.11128605646 15.943608432303213 10629.072288202144 
16.826923076923077 1386265.0509451546 1.7420320399910312 1.659643191677334 -0.0823888483136972 1320702.0230582603 55142.61326795537 15.607211111740725 10404.807407827153 
17.02724358974359 1395995.8239274311 1.7542600899569794 1.6724551748096674 -0.08180491514731192 1330897.4757545444 54903.93949095928 15.268709957954572 10179.139971969716 
17.227564102564102 1405505.4458783641 1.766210233340766 1.6849813905063349 -0.08122884283443121 1340865.521944768 54672.89847130212 14.928145974479179 9952.097316319456 
17.427884615384617 1414792.4103015403 1.7778805770231663 1.6972201430400193 -0.08066043398314693 1350604.8122121657 54449.30512530077 14.585561104454326 9723.707402969554 
17.628205128205128 1423855.2459735323 1.7892692722102947 1.7091697049884085 -0.08009956722188627 1360113.9719178344 54233.088087982964 14.240917575209613 9493.945050139744 
17.828525641025642 1432692.517176968 1.8003745147264927 1.7208282681748175 -0.07954624655167519 1369391.5621604843 54024.31479907478 13.894119147392388 9262.746098261594 
18.028846153846153 1441302.823927974 1.8111945453001386 1.7321943480230921 -0.07900019727704644 1378436.4015521677 53822.50917567639 13.545551472985387 9030.367648656927 
18.229166666666668 1449684.8021979586 1.8217276498423516 1.7432664492195835 -0.07846120062276807 1387247.3001602644 53627.50566561497 13.195201755485526 8796.801170323686 
18.42948717948718 1457837.1241296977 1.831972159718532 1.7540430902353514 -0.07792906948318046 1395823.079021653 53439.1444064118 12.84308642281542 8562.057615210282 
18.629807692307693 1465758.4982476926 1.8419264520127034 1.7645226728951267 -0.07740377911757679 1404162.4663488828 53257.49852484232 12.489066461259336 8326.044307506225 
18.830128205128204 1473447.6696627624 1.8515889497846139 1.774703560119592 -0.0768853896650219 1412264.1593955783 53082.64683385636 12.133095506731454 8088.730337820972 
19.03044871794872 1480903.4202708418 1.86095812231955 1.7845845275808114 -0.0763735947387385 1420127.1838727687 52914.017094589304 11.775665457040175 7850.443638026784 
19.230769230769234 1488124.5689459501 1.8700324853708299 1.7941643115269441 -0.07586817384388578 1427750.534118867 52751.46521205013 11.416729328556725 7611.152885704485 
19.431089743589745 1495109.9717273032 1.8788106013949357 1.8034411751124066 -0.07536942628252907 1435132.827995836 52595.60580139095 11.055723310149023 7370.482206766018 
19.63141025641026 1501858.5220005387 1.8872910797792468 1.812414056737725 -0.07487702304152188 1442273.2207099176 52445.639752753545 10.693452128608401 7128.968085738936 
19.83173076923077 1508369.1506730216 1.8954725770623362 1.8210817997220738 -0.07439077734026234 1449170.7918039062 52301.49408640689 10.329802470357293 6886.534980238197 
20.032051282051285 1514640.8263432104 1.9033537971468015 1.8294428279195876 -0.07391096922721396 1455824.2870205508 52163.72542392532 9.96427443644681 6642.849624297875 
20.232371794871796 1520672.555464047 1.910933491504587 1.8374963051188375 -0.07343718638574948 1462233.0409242683 52031.41689246101 9.597749846207316 6398.499897471545 
20.43269230769231 1526463.3825003558 1.9182104593747777 1.8452408191266017 -0.0729696402481761 1468395.9297272305 51905.1950499767 9.229542271316037 6153.028180877359 
20.63301282051282 1532012.3900802152 1.9251835479538177 1.8526754522126871 -0.0725080957411306 1474312.2231231416 51784.47938960651 8.860240989716319 5906.827326477547 
20.833333333333336 1537318.6991402865 1.9318516525781366 1.859799031637429 -0.07205262094070752 1479980.9878753743 51669.526994190644 8.489542092943324 5659.694728628883 
21.033653846153847 1542381.4690650746 1.9382137168991485 1.8666106276098364 -0.07160308928931203 1485401.4840798678 51560.04383952427 8.117735115849788 5411.823410566527 
21.23397435897436 1547199.8978200953 1.944268733050596 1.8731091600877618 -0.07115957296283426 1490572.8522663324 51456.20691540092 7.744640996049078 5163.093997366053 
21.434294871794872 1551773.2220789327 1.9500157418082151 1.8792938681932803 -0.07072187361493487 1495494.4869475118 51357.60442563286 7.370640098534307 4913.760065689539 
21.634615384615387 1556100.7173441646 1.955453832741694 1.8851636078119538 -0.07029022492974013 1500165.4776658784 51264.72726936918 6.995275699825797 4663.517133217199 
21.834935897435898 1560181.6980621344 1.9605821443589002 1.890717836697734 -0.06986430766116625 1504585.3929159914 51176.84249535133 6.619265078569524 4412.843385713017 
22.035256410256412 1564015.517731557 1.9653998642423585 1.895955477163967 -0.0694443870783914 1508753.3751018497 51094.58724522474 6.24197012154138 4161.313414360921 
22.235576923076923 1567601.5690059348 1.9699062291779512 1.9008759099614525 -0.06903031921649871 1512668.931440711 51017.48217933159 5.863937173078702 3909.2914487191356 
22.435897435897438 1570939.2837897737 1.9741005252758257 1.9054785757582864 -0.0686219495175393 1516331.6168305124 50945.35662844381 5.485237639766542 3656.825093177695 
22.63621794871795 1574028.1333285787 1.9779820880834873 1.9097624897733332 -0.06821959831015412 1519740.6476070702 50878.80402970244 5.105364490972781 3403.576327315189 
22.836538461538463 1576867.6282926186 1.9815503026910606 1.9137272006246129 -0.0678231020664477 1522895.6645721484 50817.26982912957 4.724953406900828 3149.9689379338856 
23.036858974358974 1579457.3188544444 1.9848046038287017 1.917372235743557 -0.06743236808514474 1525796.2916677026 50760.6971154022 4.343979138302033 2895.986092201356 
23.23717948717949 1581796.7947601515 1.9877444759561496 1.9206970236666787 -0.06704745228947084 1528442.0741374944 50709.20908099017 3.962323826760228 2641.549217840153 
23.4375 1583885.6853943693 1.990369453344394 1.9237009051230116 -0.06666854822138246 1530832.4873502043 50663.02960976842 3.5798828273540835 2386.5885515693894 
23.637820512820515 1585723.659838974 1.9926791201494565 1.926383575375002 -0.06629554477445443 1532967.2888034806 50621.78818588634 3.1970786564262914 2131.3857709508616 
23.838141025641026 1587310.4269255137 1.994673110478269 1.9287446958571737 -0.06592841462109522 1534846.2090754996 50585.48997943057 2.813870999375953 1875.9139995839691 
24.03846153846154 1588645.735281332 1.9963511084466352 1.930783936153575 -0.0655671722930602 1536468.9852295895 50554.14006993105 2.4302695683648015 1620.1797122432013 
24.23878205128205 1589729.3733693922 1.9977128482292752 1.9325008365667893 -0.06521201166248591 1537835.2514500155 50527.99560461193 2.046120291709813 1364.080194473209 
24.439102564102566 1590561.1695217877 1.998758114101935 1.933895403228545 -0.06486271087339013 1538945.0126164283 50506.50937849027 1.661978322819633 1107.9855485464223 
24.639423076923077 1591140.991966938 1.9994867404755634 1.9349672741961645 -0.06451946627939886 1539797.980703841 50490.13051961665 1.2774050077090318 851.603338472688 
24.83974358974359 1591468.7488504613 1.9998986119225397 1.9357163251785 -0.06418228674403981 1540394.0568044926 50478.67698350991 0.8926835683358025 595.1223788905352 
25.040064102564102 1591544.3882497298 1.999993663194965 1.936142466349975 -0.06385119684498997 1540733.1694374422 50472.14090447128 0.5078550791055417 338.57005273702794 
25.240384615384617 1591367.8981820918 1.9997718792349959 1.9362456447943215 -0.0635262344406744 1540815.2764932306 50470.523040835746 0.12296352674835401 81.9756844989027 
25.440705128205128 1590939.306606772 1.9992332951772296 1.9362456442557376 -0.06298765092149194 1540815.2764932308 50124.03011354129 0.0 0.0 
25.641025641025642 1590258.6814204408 1.9983779963431392 1.9362456434004394 -0.06213235294269981 1540815.276493231 49443.40492720995 0.0 0.0 
25.841346153846157 1589326.1304464596 1.9972061182275564 1.9362456422285612 -0.060960475998995234 1540815.276493231 48510.853953228565 0.0 0.0 
26.041666666666668 1588141.801417799 1.995717846477207 1.9362456407402897 -0.05947220573691725 1540815.2764932313 47326.5249245679 0.0 0.0 
26.241987179487182 1586705.8819536346 1.9939134168613009 1.9362456389358602 -0.057667777925440644 1540815.2764932315 45890.605460403254 0.0 0.0 
26.442307692307693 1585018.5995296258 1.9917931152341821 1.9362456368155592 -0.05554747841862295 1540815.2764932318 44203.323036394315 0.0 0.0 
26.642628205128208 1583080.2214418792 1.9893572774900443 1.9362456343797216 -0.05311164311032268 1540815.276493232 42264.944948647404 0.0 0.0 
26.84294871794872 1580891.054764603 1.9866062895097185 1.9362456316287338 -0.05036065788098476 1540815.2764932322 40075.77827137103 0.0 0.0 
27.043269230769234 1578451.4463014633 1.9835405870995444 1.9362456285630318 -0.047294958536512555 1540815.2764932325 37636.16980823106 0.0 0.0 
27.243589743589745 1575761.7825306414 1.9801606559223282 1.9362456251831008 -0.04391503073922731 1540815.2764932327 34946.50603740895 0.0 0.0 
27.44391025641026 1572822.4895436103 1.976467031420406 1.9362456214894765 -0.040221409930929486 1540815.276493233 32007.213050377555 0.0 0.0 
27.64423076923077 1569634.0329776336 1.9724602987308213 1.936245617482744 -0.03621468124807725 1540815.2764932332 28818.756484400714 0.0 0.0 
27.844551282051285 1566196.9179420006 1.9681410925926262 1.9362456131635384 -0.03189547942908777 1540815.2764932334 25381.64144876739 0.0 0.0 
28.044871794871796 1562511.6889380063 1.9635100972463282 1.9362456085325432 -0.02726448871378495 1540815.2764932336 21696.412444772897 0.0 0.0 
28.24519230769231 1558578.929772695 1.9585680463254964 1.9362456035904927 -0.022322442735003722 1540815.2764932339 17763.653279461432 0.0 0.0 
28.44551282051282 1554399.2634663726 1.9533157227405367 1.9362455983381694 -0.017070124402367215 1540815.276493234 13583.986973138759 0.0 0.0 
28.645833333333336 1549973.3521539096 1.9477539585546673 1.9362455927764055 -0.011508365778261753 1540815.2764932343 9158.075660675531 0.0 0.0 
28.846153846153847 1545301.8969798475 1.941883634852104 1.936245586906082 -0.005638047946022073 1540815.2764932346 4486.62048661313 0.0 0.0 
29.04647435897436 1540385.6379873233 1.9357056815984808 1.9362455807281291 0.000539899129648358 1540815.2764932348 -429.6385059112217 0.0 0.0 
29.246794871794872 1535225.3540008354 1.9292210774935257 1.9362455742435254 0.00702449674999972 1540815.276493235 -5589.922492399346 0.0 0.0 
29.447115384615387 1529821.8625028615 1.9224308498160179 1.936245567453298 0.013814717637280038 1540815.2764932353 -10993.41399037349 0.0 0.0 
29.647435897435898 1524176.0195043564 1.915336074261048 1.9362455603585227 0.020909486097474783 1540815.2764932355 -16639.256988878828 0.0 0.0 
29.847756410256412 1518288.719409143 1.9079378747696076 1.9362455529603235 0.02830767819071589 1540815.2764932357 -22526.557084092405 0.0 0.0 
30.048076923076923 1512160.8948722235 1.900237423350538 1.9362455452598724 0.036008121909334445 1540815.276493236 -28654.38162101223 0.0 0.0 
30.248397435897438 1505793.516652029 1.8922359398948618 1.9362455372583893 0.0440095973635275 1540815.2764932362 -35021.75984120695 0.0 0.0 
30.44871794871795 1499187.5934566346 1.88393469198253 1.9362455289571416 0.052310836974611696 1540815.2764932364 -41627.68303660164 0.0 0.0 
30.649038461538463 1492344.1717839611 1.8753349946816147 1.9362455203574445 0.060910525675829774 1540815.2764932367 -48471.1047092753 0.0 0.0 
30.849358974358974 1485264.3357559922 1.8664382103399797 1.9330835531251362 0.06664534278515655 1538299.0674822812 -50518.780375136295 -3.7682746148068738 -2512.1830765379163 
31.04967948717949 1477949.2069470275 1.857245748369457 1.926965281885253 0.06971953351579585 1533430.304373625 -50612.8328792837 -7.291459631523492 -4860.973087682329 
31.25 1470399.944206007 1.8477590650225735 1.919237428425413 0.07147836340283953 1527280.675385142 -50731.73191266018 -9.209684373152294 -6139.789582101531 
31.450320512820515 1462617.7434729275 1.837979663161852 1.9105682904711045 0.07258862730925264 1520381.995479794 -50866.27852634038 -10.331463026249438 -6887.6420174996265 
31.650641025641026 1454603.837589384 1.8279090920217318 1.9012893245185256 0.07338023249679382 1512998.0296190623 -51010.98228705046 -11.058227273032001 -7372.151515354669 
31.85096153846154 1446359.4961032656 1.8175489469631416 1.891565516565225 0.07401656960208336 1505260.0696182235 -51163.405881223036 -11.588368897256295 -7725.579264837532 
32.05128205128205 1437886.0250676349 1.8069008692207644 1.8814798249552793 0.0745789557345149 1497234.1316946403 -51322.99055946572 -12.019644634358137 -8013.096422905427 
32.25160256410257 1429184.7668338285 1.795966545643039 1.8710739188094039 0.07510737316636495 1488953.3751128097 -51488.69964662474 -12.401261056949178 -8267.507371299453 
32.45192307692308 1420257.0998388005 1.7847477084249284 1.8603693477461445 0.07562163932121613 1480434.948530069 -51660.29439540976 -12.757195650312623 -8504.797100208418 
32.65224358974359 1411104.4383867558 1.7732461348335131 1.8493777520872725 0.07613161725375939 1471688.1150280125 -51837.73881495092 -13.099257852679882 -8732.838568453257 
32.8525641025641 1401728.2324250976 1.761463646926437 1.8381061215962031 0.07664247466976604 1462718.4368877453 -52021.44481742149 -13.432989982864672 -8955.326655243118 
33.05288461538462 1392129.967314729 1.7494021112632607 1.8265587318959386 0.07715662063267792 1453529.3165438625 -52211.169851174345 -13.76162662699836 -9174.417751332241 
33.25320512820513 1382311.1635947467 1.737063438609766 1.8147386944559643 0.07767525584619817 1444123.2300260635 -52406.94309677696 -14.086555169055988 -9391.036779370661 
33.45352564102564 1372273.3767415583 1.7244495836352554 1.8026486157975854 0.07819903216233004 1434502.251538618 -52608.881497810595 -14.40837738279898 -9605.58492186599 
33.65384615384615 1362018.1969224666 1.711562544602895 1.7902908766818635 0.07872833207896845 1424668.2756312857 -52817.10980061977 -14.727362318820855 -9818.241545880574 
33.85416666666667 1351547.24874376 1.6984043630531573 1.777667770276566 0.07926340722340863 1414623.127149195 -53031.75854654866 -15.043614366779064 -10029.076244519378 
34.05448717948718 1340862.1909933444 1.684977123480402 1.7647815704972418 0.07980444701683975 1404368.6156169958 -53252.96315343282 -15.357156470621746 -10238.104313747834 
34.25480769230769 1329964.7163779608 1.6712829530026538 1.7516345657760002 0.08035161277334635 1393906.5621112264 -53480.86354177492 -15.667971330240595 -10445.3142201604 
34.455128205128204 1318856.5512550294 1.6573240210246283 1.738229133581755 0.08090511255712673 1383238.8585617011 -53715.69612998981 -15.975952835769192 -10650.635223846131 
34.65544871794872 1307539.4553591649 1.6431025388940608 1.7245675889931689 0.0814650500991081 1372367.3472495666 -53957.493821025826 -16.281175341052275 -10854.116894034853 
34.85576923076923 1296015.2215234023 1.6286207595513875 1.7106522980837167 0.08203153853232914 1361293.9110363591 -54206.38721961714 -16.58357807289993 -11055.718715266623 
35.056089743589745 1284285.6753951788 1.61388097717284 1.6964856889958222 0.08260471182298224 1350020.4821765316 -54462.53232064028 -16.88308706047794 -11255.391373651963 
35.256410256410255 1272352.6751471176 1.5988855268070021 1.6820702442793984 0.08318471747239631 1338549.0362206518 -54726.08979371982 -17.179637463526007 -11453.091642350673 
35.456730769230774 1260218.1111826624 1.583636784004903 1.6674085300720793 0.0837717460671763 1326881.6152363173 -54997.27781322948 -17.4731296661389 -11648.753110759268 
35.657051282051285 1247883.9058366015 1.568137164443682 1.652503196873559 0.08436603242987717 1315020.3284243548 -55276.35037156055 -17.76346312959494 -11842.308753063297 
35.857371794871796 1235352.0130705333 1.5523891235438998 1.6373568600941515 0.0849677365502517 1302967.2570622896 -55563.40686419816 -18.050679671829233 -12033.78644788616 
36.05769230769231 1222624.4181633268 1.536395156080561 1.6219721911991676 0.08557703511860648 1290724.5270348105 -55858.632499559084 -18.33471248915305 -12223.14165943537 
36.258012820512825 1209703.1373966152 1.5201577957878922 1.6063519129843464 0.0861941171964542 1278294.305074072 -56162.2185714473 -18.615500408401548 -12410.333605601036 
36.458333333333336 1196590.217735382 1.503679614957955 1.5904987972146856 0.08681918225673058 1265678.7968807356 -56474.36278005596 -18.892985070340814 -12595.323380227212 
36.65865384615385 1183287.736503682 1.4869632240331452 1.5744156634464712 0.08745243941332603 1252880.2461865684 -56795.26956031029 -19.167109519584766 -12778.073013056513 
36.85897435897436 1169797.8010555601 1.470011271192657 1.558105378442658 0.088094107250001 1239900.9342892198 -57125.15041784919 -19.437817497469485 -12958.544998312993 
37.059294871794876 1156122.5484412024 1.4528264419329564 1.5415708555128216 0.08874441357986518 1226743.1795269686 -57464.2236776026 -19.705053531947186 -13136.70235463146 
37.25961538461539 1142264.1450683936 1.4354114586423563 1.5248154914891399 0.08940403284678355 1213409.6850135124 -57813.41078150063 -19.968241383352257 -13312.160922234843 
37.4599358974359 1128224.7863593157 1.417769080169736 1.507842134322097 0.09007305415236089 1199902.7170759074 -58172.34589250316 -20.22803518335756 -13485.356788905043 
37.66025641025641 1114006.696402756 1.3999021013874935 1.4906537572319192 0.09075165584442568 1186224.6417277758 -58541.27061180328 -20.48428564136237 -13656.190427574918 
37.86057692307693 1099612.127601768 1.3818133527487826 1.4732534244106126 0.09144007166182999 1172377.8973758246 -58920.443328727735 -20.736884341481403 -13824.589560987606 
38.06089743589744 1085043.3603168526 1.3635056998391228 1.4556445955830812 0.0921388957439584 1158365.2371821282 -59310.65156798321 -20.985359906079733 -13990.239937386492 
38.26121794871795 1070302.7025047066 1.3449820429224353 1.4378306818485855 0.09284863892615025 1144189.3756136366 -59712.2631486624 -21.22977028497363 -14153.180189982422 
38.46153846153847 1055392.4893526006 1.3262453164815897 1.4198147237254584 0.09356940724386864 1129852.732238045 -60125.06758213462 -21.470557119285516 -14313.704746190346 
38.66185897435898 1040315.0829084436 1.3072984887535293 1.4015999192122643 0.09430143045873507 1115357.8519419343 -60549.37301312201 -21.707532731455657 -14471.688487637108 
38.86217948717949 1025072.8717065911 1.2881445612590476 1.3831904266796253 0.09504586542057769 1100708.043852423 -60986.864196669194 -21.93955259485206 -14626.368396568045 
39.0625 1009668.2703894558 1.268786568327291 1.3645893153518158 0.09580274702452485 1085905.7503806134 -61436.70227419934 -22.16791470338232 -14778.609802254883 
39.26282051282052 994103.7193249904 1.2492275766150718 1.3457998364986477 0.09657225988357587 1070953.558804961 -61899.17900873581 -22.392402103696515 -14928.268069131012 
39.46314102564103 978381.684220084 1.22947068462105 1.326826418509395 0.09735573388834506 1055854.9931267393 -62376.289321559016 -22.61161195970489 -15074.4079731366 
39.66346153846154 962504.6557299512 1.209519022194875 1.307672260282528 0.09815323808765286 1040612.5989485226 -62867.10986151837 -22.827009521297533 -15218.006347531693 
39.86378205128205 946475.1490635665 1.189375750041362 1.2883409308269087 0.09896518078554672 1025229.216397648 -63372.26004157995 -23.038153708190034 -15358.769138793361 
40.06410256410257 930295.7035852096 1.1690440592197768 1.268837014790563 0.09979295557078616 1009708.4938222026 -63893.656983539346 -23.243834128986723 -15495.889419324485 
40.26442307692308 913968.8824121881 1.1485271706383215 1.2491640614112953 0.10063689077297377 994053.2556161509 -64430.738094303175 -23.445284737383258 -15630.189824922178 
40.46474358974359 897497.2720087848 1.1278283345438715 1.229333798284635 0.10150546374076352 978272.8343102356 -64996.756910676835 -23.63275894773915 -15755.172631826104 
40.6650641025641 880883.481776524 1.1069508300070905 1.209345695828989 0.1023948658218985 962366.8084737831 -65578.92963785201 -23.82086429267154 -15880.576195114365 
40.86538461538462 864130.143640788 1.085897964402957 1.1892016101489773 0.10330364574602036 946336.6551467654 -66177.99966666079 -24.00675762254104 -16004.505081694031 
41.06570512820513 847239.9116338778 1.0646730728868223 1.1689046142003996 0.10423154131357726 930184.8197095006 -66794.7265863067 -24.188988750847948 -16125.992500565302 
41.26602564102564 830215.4614745623 1.0432795178660579 1.1484584225623475 0.10517890469628965 913914.2581303883 -67429.90118221927 -24.366793020878823 -16244.528680585887 
41.46634615384615 813059.4901441971 1.021720688467389 1.1278671092659038 0.10614642079851477 897528.2124208993 -68084.35449829348 -24.539742054531114 -16359.82803635408 
41.66666666666667 795774.7154594766 0.9999999999999999 1.10713497254383 0.10713497254383009 881030.1030066895 -68758.9675394072 -24.70756865872023 -16471.712439146824 
41.86698717948718 778363.8756418772 0.9781208934144803 1.086266748270799 0.10814585485631878 864423.698578109 -69455.1190034647 -24.869751272242315 -16579.83418149488 
42.06730769230769 760829.7288838789 0.9560868347577233 1.0652669655250273 0.10918013076730404 847712.6032619331 -70173.49027803831 -25.026536345505427 -16684.35756367029 
42.267628205128204 743175.052912014 0.9339013146238355 1.0441405267596884 0.11023921213585286 830900.7183075645 -70915.5019782011 -25.177478907662646 -16784.98593844177 
42.46794871794872 725402.644546825 0.9115678476011654 1.0228919125379659 0.11132406493680047 813991.6092346645 -71681.58710770868 -25.32308174757464 -16882.054498383095 
42.66826923076923 707515.3192598013 0.8890899717155316 1.0015261292608784 0.11243615754534675 796989.2600117474 -72473.33256958902 -25.462718196241045 -16975.1454641607 
42.868589743589745 689515.9107273526 0.8664712478697306 0.9800482925638344 0.11357704469410379 779897.7415333622 -73292.06249911641 -25.596258073229894 -17064.172048819935 
43.068910256410255 671407.2703819053 0.8437152592794278 0.9584636444206351 0.11474838514120733 762721.2252310389 -74139.19742207939 -25.72355081435971 -17149.033876239813 
43.269230769230774 653192.2669601855 0.8208256109055126 0.9367775651992147 0.11595195429370209 745463.9926669522 -75016.26028329483 -25.844431487975687 -17229.620991983793 
43.469551282051285 634873.7860487577 0.7978059288830062 0.9149959717163959 0.11719004283338974 728130.7522961486 -75925.50080040086 -25.95826077931587 -17305.507186210587 
43.669871794871796 616454.7296268942 0.7746598599466132 0.8931248799078155 0.11846501996120229 710726.291449983 -76868.8831937135 -26.06492056321793 -17376.61370881196 
43.87019230769231 597938.0156068511 0.751391070853017 0.8711700029567184 0.11977893210370139 693255.156536855 -77847.79506109073 -26.164771645900842 -17443.181097267236 
44.070512820512825 579326.5773716166 0.7280032477999959 0.8491373690089512 0.12113412120895528 675722.1446046741 -78864.35068129888 -26.25743866963347 -17504.959113088982 
44.270833333333336 560623.3633102131 0.7045000958424669 0.8270332808989584 0.12253318505649158 658132.2712917941 -79920.83587172825 -26.342594273369187 -17561.729515579464 
44.47115384615385 541831.3363506146 0.6808853383055324 0.804864305363573 0.12397896705804057 640490.7622436126 -81019.72333534271 -26.419923950557035 -17613.282633704694 
44.67147435897436 522953.4734903669 0.6571627161946405 0.7826377406791849 0.1254750244845444 622803.4252467778 -82164.42594288447 -26.48855588645997 -17659.037257639986 
44.871794871794876 503992.7653249795 0.6333359876029441 0.7603618247196114 0.12702583711666737 605076.8157965477 -83359.25622614619 -26.547370312663983 -17698.246875109326 
45.07211538461539 484952.21557415905 0.6094089271159487 0.7380436099695032 0.1286346828535545 587316.546084497 -84605.8794499056 -26.59777992076736 -17731.85328051158 
45.2724358974359 465834.8406059646 0.5853853252135482 0.7156907635844746 0.13030543837092634 569528.7174422877 -85907.86966776656 -26.639052174572928 -17759.368116381956 
45.472756410256416 446643.6689589613 0.5612689876695458 0.6933114638155806 0.13204247614603482 551719.837918806 -87269.11306562676 -26.670577974365415 -17780.385316243613 
45.67307692307693 427381.74086244777 0.537063734948753 0.6709155191958591 0.1338517842471061 533897.7129014039 -88695.6720071556 -26.690414426061665 -17793.609617374448 
45.87339743589744 408052.10775482375 0.512773401601754 0.6485139746717433 0.13574057306998932 516071.1316849247 -90194.26815553801 -26.69708802979959 -17798.058686533066 
46.07371794871795 388657.8318001898 0.4884018356574455 0.6261159239399463 0.1377140882825008 498247.33080745715 -91767.52328700945 -26.69292419409568 -17795.28279606379 
46.27403846153847 369201.9854032456 0.463952898013441 0.6037315285725087 0.1397786305590677 480434.39659611415 -93421.30102598929 -26.67665027490655 -17784.433516604367 
46.47435897435898 349687.6507225648 0.43943046182443324 0.5813737611641522 0.14194329933971894 462642.6523210106 -95165.07919795578 -26.644916226395388 -17763.277484263595 
46.67467948717949 330117.9191823233 0.4148384118886144 0.5590583393160694 0.14421992742745499 444884.6056611792 -97010.45824300218 -26.59445067776381 -17729.63378517588 
46.875 310495.89098256413 0.39018064403225633 0.5367971201256233 0.14661647609336698 427169.6922012357 -98960.7017658662 -26.52985439761161 -17686.569598407747 
47.07532051282052 290824.6746080678 0.3654610644925391 0.514603830709137 0.14914276621659783 409508.8356410812 -101025.11294457113 -26.448898784486676 -17632.599189657787 
47.27564102564103 271107.386335915 0.3406835892987362 0.4925045645495276 0.1518209752507914 391922.80053230806 -103231.17989761481 -26.336846178898956 -17557.897452599307 
47.47596153846154 251347.1497418086 0.31585214365183983 0.4705139024431781 0.15466175879133826 374423.18991248816 -105578.22151098697 -26.20741686424252 -17471.611242828352 
47.67628205128205 231547.0952052407 0.29097066130273624 0.4486478302083559 0.15767716890561967 357022.72490119573 -108076.94649227959 -26.05893640091178 -17372.624267274525 
47.87660256410257 211710.3594135927 0.266043083929039 0.42692459085961576 0.16088150693057673 339735.92283952766 -110740.53153279846 -25.888714767553424 -17259.14317836895 
48.07692307692308 191840.08486521858 0.24107336051064526 0.4053341578444171 0.16426079733377186 322554.8048393676 -113535.36132047194 -25.73044231703999 -17153.62821136 
48.27724358974359 171939.41937161825 0.21606544670414818 0.38387545453565775 0.16781000783150957 305478.5141440851 -116464.55268935137 -25.573452945255337 -17048.968630170228 
48.4775641025641 152011.51555876943 0.19102330421619224 0.36253178372316663 0.1715084795069744 288493.76351956744 -119499.23657474414 -25.436362535277894 -16957.5750235186 
48.67788461538462 132059.53036768967 0.16595090017586084 0.3412848809397112 0.17533398076385037 271586.0185469082 -122620.47455964494 -25.321038871053805 -16880.69258070254 
48.87820512820513 112086.62455433009 0.1408522065062243 0.32009870762737014 0.17924650112114585 254726.60062109277 -125782.28454534266 -25.248664285701462 -16832.442857134312 
49.07852564102564 92095.96218883897 0.11573119929509595 0.29892899878535606 0.1831977994902601 237880.28473532555 -128939.73172346588 -25.22904267052524 -16819.361780350166 
49.27884615384615 72090.71015433197 0.09059185816516817 0.2777382507065538 0.1871463925413856 221017.2263547368 -132065.18459699408 -25.25411623076994 -16836.077487179966 
49.47916666666667 52074.037645186996 0.06543816564355112 0.2565056402135381 0.191067474569987 204120.85490149644 -135152.17599150634 -25.304005888372096 -16869.337258914733 
49.67948717948718 32049.115664995556 0.04027410653087984 0.23521278481435265 0.1949386782834728 187176.54203549898 -138184.84860214323 -25.375802948118054 -16917.20196541204 
49.87980769230769 12019.11652421345 0.015103667270043466 0.21383957061846576 0.19873590334842228 170168.28161205136 -141142.6463102575 -25.471570810155377 -16981.047206770258 
50.080128205128204 -8012.786662390706 -0.010069164685339568 0.1923602428661524 0.20242940755149197 153075.57862089353 -143997.4125849125 -25.59803199955824 -17065.354666372165 
50.28044871794872 -28043.42047841154 -0.0352404015026029 0.17075577986157742 0.20599618136418033 135883.29605912435 -146736.19446550147 -25.747162364504863 -17164.77490966991 
50.48076923076923 -48069.611708533565 -0.060406055601777184 0.14896393891671053 0.2093699945184877 118541.90271668263 -149271.89684145257 -25.970470669640964 -17313.64711309398 
50.681089743589745 -68088.1878412309 -0.08556214028730115 0.126942225275967 0.21250436556326813 101017.58230454556 -151583.24422404944 -26.244422249216704 -17496.28149947781 
50.881410256410255 -88095.97757134146 -0.110704670379575 0.10463208741629679 0.2153367577958718 83263.74095135319 -153607.69516285666 -26.58815281054115 -17725.435207027436 
51.081730769230774 -108089.81130247249 -0.13582966284630182 0.08201148578815254 0.21784114863445436 65262.84012012744 -155353.59388361976 -26.958149084842976 -17972.09938989532 
51.282051282051285 -128066.52164910585 -0.16093313743345167 0.05909070607449622 0.2200238435079479 47023.06490231836 -156851.67908659726 -27.31588736619113 -18210.59157746076 
51.482371794871796 -148022.94393838488 -0.1860111172958255 0.03584956388297314 0.22186068117879865 28528.35304961627 -158058.4789937926 -27.697680470606894 -18465.120313737934 
51.682692307692314 -167955.91671144587 -0.211059629627047 0.012227282020100988 0.22328691164714798 9730.339556644907 -158890.1676917016 -28.15190500707317 -18767.93667138212 
51.883012820512825 -187862.282224252 -0.236074706288929 -0.01208900551836103 0.22398570077056795 -9619.946684226252 -158894.03076846548 -28.978988674328903 -19319.325782885942 
52.083333333333336 -207738.8869478406 -0.26105238444010265 -0.03730470714573856 0.2237476772943641 -29685.96466127692 -157988.95906975368 -30.050868522431355 -20033.912348287573 
52.28365384615385 -227582.58206789728 -0.2859887071638009 -0.06325269260036087 0.22273601456344005 -50334.71620823206 -156601.2287448683 -30.92357031672029 -20615.7135444802 
52.483974358974365 -247390.22398358435 -0.3108797240947048 -0.08981082599183557 0.22106889810286925 -71469.00857761812 -154789.08718811936 -31.650716252391724 -21100.477501594487 
52.684294871794876 -267158.6748055422 -0.33572149204475044 -0.11692802889041799 0.21879346315433246 -93048.19480902985 -152533.50347377057 -32.316989300162476 -21544.659533441652 
52.88461538461539 -286884.802852996 -0.36051007562781134 -0.14462605796569375 0.2158840176621176 -115089.58833046119 -149756.07803979988 -33.00919093769585 -22006.12729179724 
53.0849358974359 -306565.48314986186 -0.38524154788312465 -0.17290710291179073 0.2123344449713339 -137594.93165000124 -146467.5127274763 -33.70400215534346 -22469.334770228983 
53.285256410256416 -326197.5979198043 -0.4099119908973977 -0.20170527665146856 0.20820671424592915 -160511.79344819294 -142771.28936006836 -34.320292228971 -22880.194819314 
53.48557692307693 -345778.03708014515 -0.43451749642547327 -0.2309094101946811 0.20360808623079218 -183751.708168259 -138788.79395908723 -34.804096284771234 -23202.73085651416 
53.68589743589744 -365303.69873456185 -0.45905416650947145 -0.26042037721190053 0.19863378929757092 -207235.79350774453 -134586.22465767036 -35.169766204413826 -23446.510802942557 
53.88621794871795 -384771.4896644786 -0.48351811409629075 -0.29013773613516475 0.193380377961126 -230884.12052964832 -130241.46370161333 -35.41573454800341 -23610.489698668942 
54.08653846153847 -404178.3258190933 -0.5079054636533942 -0.31998040062133987 0.1879250630320543 -254632.16271089303 -125800.55272647558 -35.56506797063113 -23710.04531375409 
54.28685897435898 -423521.1328039424 -0.532212351782757 -0.3498501536793868 0.18236219810337023 -278401.7613782968 -121352.20676514506 -35.5973509643043 -23731.567309536204 
54.48717948717949 -442796.84636794456 -0.5564349278329052 -0.3795937049730104 0.17684122285989473 -302070.9318391914 -117059.16779091366 -35.44694968223595 -23631.29978815731 
54.6875 -462002.4128888312 -0.5805693545089242 -0.40905608763261986 0.17151326687630436 -325516.3552567572 -113043.03502586612 -35.111866110146735 -23407.910740097832 
54.88782051282052 -481134.7898568975 -0.6046118084803592 -0.4381300996269001 0.16648170885345914 -348652.7228827616 -109348.06851217704 -34.64902415670327 -23099.349437802182 
55.08814102564103 -500190.9463569871 -0.6285584809868948 -0.4667451203966664 0.16181336059022844 -371423.8366086466 -105998.32778450096 -34.10201991588558 -22734.679943923726 
55.28846153846154 -519167.8635486501 -0.652405578441739 -0.49486656463867496 0.157539013803064 -393802.1743000611 -102989.64309895405 -33.51379852666254 -22342.532351108366 
55.48878205128205 -538062.5351443756 -0.6761493230325881 -0.5225024709902142 0.15364685204237394 -415794.13291070896 -100278.69559958036 -32.93515721530654 -21956.771476871036 
55.68910256410257 -556871.9678858481 -0.6997859533201087 -0.5496853115725906 0.15010064174751814 -437425.5529625172 -97817.20992893656 -32.395214669587176 -21596.809779724786 
55.88942307692308 -575593.1820181283 -0.7233117248338099 -0.5764551536111332 0.1468565712226767 -458728.31897518534 -95564.27843351447 -31.903022380572022 -21268.68158704802 
56.08974358974359 -594223.211761705 -0.7467229106652418 -0.6028496040289982 0.14387330663624354 -479732.3576201801 -93488.9663100873 -31.455648274744355 -20970.43218316291 
56.2900641025641 -612759.1057823254 -0.7700158020584018 -0.6289011404368383 0.1411146616215635 -500463.5137876735 -91566.55869754992 -31.046979476438324 -20697.986317625557 
56.49038461538462 -631197.9276585416 -0.7931867089972704 -0.6546366420709999 0.13855006692627048 -520943.1773186469 -89777.18392646732 -30.670344103985023 -20446.896069323353 
56.69070512820513 -649536.7563468901 -0.8162319607903734 -0.6800778860074795 0.13615407478289387 -541188.677879806 -88104.65104518249 -30.319661640391985 -20213.10776026133 
56.89102564102564 -667772.6866446427 -0.8391479066522914 -0.7052423241576032 0.1339055824946882 -561213.9032777135 -86535.60855210258 -29.989777555906304 -19993.185037270876 
57.09134615384615 -685902.829650038 -0.8619309162820044 -0.7301438638951836 0.13178705238682076 -581029.9206627636 -85058.92076240422 -29.676467635851456 -19784.31175723431 
57.29166666666667 -703924.3132199411 -0.884577380438003 -0.7547935525815842 0.12978382785641884 -600645.5212574658 -83665.20000527462 -29.376323450625133 -19584.215633750093 
57.49198717948718 -721834.2824248375 -0.9070837115100517 -0.7792001432942103 0.12788356821584146 -620067.6705493218 -82346.45141174714 -29.086610779483667 -19391.073852989117 
57.69230769230769 -739629.9000011105 -0.9294463440875369 -0.8033705471479236 0.12607579693961335 -639301.8682371312 -81095.80365801288 -28.805134457263676 -19203.42297150912 
57.89262820512821 -757308.3468005137 -0.9516617355242901 -0.8273101881441862 0.1243515473801039 -658352.4306112498 -79907.30459273327 -28.53012221147901 -19020.081474319344 
58.09294871794872 -774866.8222367722 -0.9737263664998047 -0.8510232829881454 0.12270308351165926 -677222.7132251721 -78775.75871461723 -28.26013524261034 -18840.09016174023 
58.29326923076923 -792302.5447292514 -0.995636741576766 -0.8745130571730724 0.12112368440369359 -695915.2828502369 -77696.60637307924 -27.993992270497206 -18662.661513664807 
58.493589743589745 -809612.7521436047 -1.017389389754785 -0.897781917631129 0.11960747212365597 -714432.0548668777 -76665.82137754047 -27.73071777212157 -18487.145181414384 
58.69391025641026 -826794.7022293501 -1.0389808650202748 -0.92083159350738 0.11814927151289478 -732774.405289135 -75679.82477464166 -27.469503992371685 -18313.002661581126 
58.894230769230774 -843845.6730542881 -1.0604077468923545 -0.943663229004868 0.11674451788748652 -750943.2446484914 -74735.44953559048 -27.209653824572502 -18139.769216381672 
59.094551282051285 -860762.9634357092 -1.0816666409647215 -0.9662774965886464 0.11538914437607517 -768939.1080788702 -73829.83470287535 -26.95060507333555 -17967.07004889037 
59.294871794871796 -877543.893368307 -1.1027541794433833 -0.988674662889536 0.1140795165538473 -786762.2077612289 -72960.41101012705 -26.691874084300384 -17794.58272286693 
59.495192307692314 -894185.8044487417 -1.1236670216801785 -1.010854643430492 0.1128123782496866 -804412.4764734625 -72124.86665056238 -26.433042423440217 -17622.028282293482 
59.695512820512825 -910686.0602967769 -1.1444018547019943 -1.0328170567781962 0.11158479792379805 -821889.6106829138 -71321.10506295506 -26.173756192074226 -17449.170794716156 
59.895833333333336 -927042.0469729335 -1.1649553937356047 -1.0545610373617367 0.11039435637386807 -839192.9215920612 -70547.58633076202 -25.913438417539215 -17275.625611692813 
60.09615384615385 -943251.1733925809 -1.1853243827280338 -1.0760860923689965 0.1092382903590372 -856322.0170356822 -69801.814932651 -25.652533336367064 -17101.68889091138 
60.296474358974365 -959310.8717364166 -1.2055055948623787 -1.0973911116041133 0.10811448325826545 -873276.0135496639 -69082.5977620146 -25.390305179338213 -16926.87011955881 
60.496794871794876 -975218.5978572497 -1.2254958330689898 -1.1184748542878316 0.10702097878115824 -890053.9237548048 -68388.48195530905 -25.126598323219035 -16751.065548812694 
60.69711538461539 -990971.8316830454 -1.2452919305319505 -1.1393358414680645 0.10595608906388598 -906654.5707397716 -67718.31386455835 -24.861128924686323 -16574.085949790886 
60.8974358974359 -1006568.0776161463 -1.2648907511907543 -1.15997258939933 0.10491816179142432 -923076.7737787403 -67070.78243202856 -24.593891271159592 -16395.9275141064 
61.097756410256416 -1022004.8649286223 -1.2842891902371154 -1.180383598684714 0.10390559155240142 -939319.339690836 -66444.62256444036 -24.324866709953888 -16216.577806635927 
61.29807692307693 -1037279.7481536769 -1.3034841746068249 -1.2005672417876516 0.10291693281917325 -955380.9733247623 -65838.78590627213 -24.053902530168298 -16035.935020112203 
61.49839743589744 -1052390.3074730544 -1.3224726634665804 -1.220521794669929 0.1019508687966515 -971260.302735548 -65252.301370052155 -23.78088372559291 -15853.922483728613 
61.69871794871795 -1067334.1491003844 -1.3412516486957122 -1.240245457221268 0.10100619147444423 -986955.8954419096 -64684.26818080642 -23.5057196370472 -15670.47975803147 
61.89903846153847 -1082108.9056603985 -1.3598181553627195 -1.2597321796560959 0.1000859757066237 -1002462.9371750074 -64140.51467336726 -23.223345699486654 -15482.230466324438 
62.09935897435898 -1096712.2365639664 -1.3781692421965552 -1.2789771110151695 0.0991921311813857 -1017777.5676626111 -63621.60663191334 -22.935190618235513 -15290.12707882368 
62.29967948717949 -1111141.8283788878 -1.396302002052578 -1.2979813755756349 0.09832062647694317 -1032900.6815792543 -63119.58148985554 -22.64837540156483 -15098.916934376559 
62.5 -1125395.3951963824 -1.414213562373095 -1.3167448895825398 0.09746867279055516 -1047832.2122770826 -62633.18121021497 -22.361460373067743 -14907.640248711832 
62.70032051282052 -1139470.6789932186 -1.4319010856424277 -1.335265618737197 0.09663546690523073 -1062570.5409132768 -62163.31864860072 -22.07212096556354 -14714.747310375695 
62.90064102564103 -1153365.4499894248 -1.4493617698364252 -1.353542349663716 0.09581942017270917 -1077114.701915247 -61708.076394294156 -21.781335516550662 -14520.890344367112 
63.10096153846154 -1167077.5070015274 -1.4665928488663555 -1.3715735310275095 0.0950193178388461 -1091463.4607711197 -61266.75668744184 -21.48870126255509 -14325.800841703398 
63.30128205128205 -1180604.6777912593 -1.483591593017106 -1.389356890410393 0.09423470260671296 -1105615.0091483253 -60839.56938428222 -21.193358849703177 -14128.905899802121 
63.50160256410257 -1193944.819409681 -1.5003553093796185 -1.4068903227642362 0.09346498661538227 -1119567.671903254 -60425.913504165364 -20.895507741780236 -13930.33849452016 
63.70192307692308 -1207095.81853666 -1.5168813422774916 -1.42417208610786 0.09270925616963166 -1133320.062812056 -60024.77306063124 -20.595580625021785 -13730.387083347861 
63.90224358974359 -1220055.5918156654 -1.5331670736876968 -1.4412002395142416 0.09196683417345519 -1146870.6373346208 -59635.76753731072 -20.293340404993305 -13528.893603328874 
64.1025641025641 -1232822.0861838015 -1.5492099236553094 -1.4579726551327072 0.09123726852260217 -1160217.702181544 -59258.685894774506 -19.98856431475237 -13325.709543168252 
64.30288461538461 -1245393.279197055 -1.565007350702228 -1.4744869519967616 0.09052039870546635 -1173359.3626400176 -58893.60180459451 -19.680950702610325 -13120.63380174022 
64.50320512820514 -1257767.1793506877 -1.5805568522297906 -1.4907413181963647 0.0898155340334259 -1186294.1768383947 -58539.512838890776 -19.371177743488158 -12914.118495658773 
64.70352564102565 -1269941.826394722 -1.5958559649152253 -1.506733812881275 0.08912215203395024 -1199020.600297543 -58196.105823793216 -19.059091772420413 -12706.061181613612 
64.90384615384616 -1281915.291644485 -1.6109022651018925 -1.5224624415969559 0.08843982350493662 -1211537.045881312 -57863.08186343149 -18.744628906252736 -12496.419270835162 
65.10416666666667 -1293685.678286143 -1.6256933691832303 -1.5379251951979387 0.08776817398529158 -1223841.9147628362 -57540.15466035623 -18.427771636970604 -12285.18109131374 
65.30448717948718 -1305251.1216771966 -1.6402269339803672 -1.5531200701606933 0.08710686381967392 -1235933.6125890191 -57227.049451851984 -18.108526664491606 -12072.351109661073 
65.5048076923077 -1316609.7896418667 -1.6545006571133165 -1.5680450794289142 0.08645557768440226 -1247810.5581109452 -56923.50220821705 -17.786913613636436 -11857.942409090962 
65.7051282051282 -1327759.882761351 -1.6685122773657222 -1.5826982584292084 0.08581401893651375 -1259471.1879710178 -56629.25897875801 -17.46295927844508 -11641.972852296723 
65.90544871794872 -1338699.6346588808 -1.682259575043072 -1.597077668612713 0.08518190643035894 -1270913.959521291 -56344.07532712328 -17.136694673689252 -11424.463115792838 
66.10576923076924 -1349427.3122795466 -1.6957403723243374 -1.611181399719358 0.08455897260497935 -1282137.352625314 -56067.71582566458 -16.808153512583445 -11205.435675055633 
66.30608974358975 -1359941.2161648483 -1.7089525336069826 -1.6250075713732406 0.08394496223374204 -1293139.8709276905 -55799.95359265525 -16.477371409639346 -10984.9142730929 
66.50641025641026 -1370239.6807219177 -1.72189396584528 -1.6385543343189704 0.08333963152630974 -1303920.042837933 -55540.569863346405 -16.14438545277874 -10762.923635185829 
66.70673076923077 -1380321.0744873811 -1.7345626188818906 -1.6518198714572339 0.0827427474246567 -1314476.4223545375 -55289.35358950193 -15.809233964066804 -10539.489309377872 
66.90705128205128 -1390183.8003858088 -1.7469564857726385 -1.664802398760872 0.08215408701176652 -1324807.5897939766 -55046.101063939044 -15.471956357303938 -10314.63757153596 
67.1073717948718 -1399826.2959827257 -1.759073603104457 -1.6775001661136202 0.08157343699083675 -1334912.1524581476 -54810.6155676241 -15.13259304586238 -10088.395363908256 
67.3076923076923 -1409247.0337321246 -1.77091205130642 -1.6899114580937546 0.0810005932126654 -1344788.7452579786 -54582.70703741792 -14.791185377026805 -9860.790251351207 
67.50801282051282 -1418444.5212184591 -1.7824699549538412 -1.702034594714729 0.08043536023911213 -1354436.0313028095 -54362.191752909916 -14.447775580738698 -9631.850387159135 
67.70833333333334 -1427417.3013930724 -1.7937454830653776 -1.7138679321296724 0.07987755093570525 -1363852.7024610129 -54148.89204098354 -14.102406726524322 -9401.60448434955 
67.90865384615385 -1436163.9528050115 -1.804736849393081 -1.7254098633039001 0.07932698608918098 -1373037.4798951629 -53942.63599690818 -13.755122685382903 -9170.081790255272 
68.10897435897436 -1444683.0898262225 -1.8154423127053856 -1.7366586892928453 0.0787836234125403 -1381989.0116281635 -53743.463101907866 -13.405813923341789 -8937.209282227861 
68.30929487179488 -1452973.3628710487 -1.8258601770629375 -1.747612715789309 0.07824746127362836 -1390705.9493731873 -53551.368367263116 -13.054485966947402 -8702.990644631604 
68.50961538461539 -1461033.458610037 -1.835988792087272 -1.7582705743899034 0.07771821769736853 -1399187.2041896416 -53365.86808443442 -12.701527213122038 -8467.684808748028 
68.7099358974359 -1468862.100177988 -1.8458265532222566 -1.7686308756811868 0.07719567754106982 -1407431.6704176117 -53186.80776574812 -12.346912623007878 -8231.275082005255 
68.91025641025641 -1476458.0473762362 -1.8553719019882857 -1.7786921166319318 0.07667978535635389 -1415438.1519828946 -53014.23369177105 -11.990506792167645 -7993.671194778432 
69.11057692307692 -1483820.0968691218 -1.8646233262291714 -1.7884526576779352 0.07617066855123622 -1423205.344161651 -52848.35588919348 -11.632147006905608 -7754.764671270407 
69.31089743589745 -1490947.0823746189 -1.8735793603516955 -1.797911362765622 0.07566799758607345 -1430732.3429114334 -52688.511478075525 -11.27243332767333 -7514.955551782222 
69.51121794871796 -1497837.874849095 -1.882238585557786 -1.8070669613542594 0.07517162420352652 -1438018.137168169 -52534.68948952248 -10.911205478887123 -7274.136985924751 
69.71153846153847 -1504491.3826661736 -1.8905996300692807 -1.8159178296629823 0.07468180040629835 -1445061.4347679024 -52387.37153221248 -10.54804248536044 -7032.028323573629 
69.91185897435898 -1510906.5517896684 -1.8986611693452435 -1.8244630286775134 0.07419814066773012 -1451861.4884671199 -52245.70594883012 -10.183760419947955 -6789.173613298639 
70.11217948717949 -1517082.3659405587 -1.9064219262917927 -1.8327012044465052 0.07372072184528755 -1458417.220825513 -52110.08406364638 -9.81786477992938 -6545.243186619588 
70.3125 -1523017.8467579891 -1.9138806714644176 -1.8406311795635535 0.07324949190086416 -1464727.6948928759 -51980.323990295175 -9.450565963282552 -6300.377308855036 
70.51282051282051 -1528712.0539542583 -1.9210362232627447 -1.8482519674408178 0.07278425582192694 -1470792.1255677063 -51856.11870942311 -9.082091378625798 -6054.727585750534 
70.71314102564104 -1534164.085463778 -1.9278874481177235 -1.8555622394433329 0.07232520867439063 -1476609.4555557377 -51737.89561459981 -8.712033390075538 -5808.02226005036 
70.91346153846155 -1539373.0775859763 -1.9344332606712056 -1.8625612290263291 0.07187203164487643 -1482179.0748602776 -51624.95375017566 -8.341061870478953 -5560.707913652637 
71.11378205128206 -1544338.2051221237 -1.9406726239478844 -1.8692476479693148 0.07142497597856967 -1487499.9583478307 -51517.908145209076 -7.968555110959534 -5312.370073973025 
71.31410256410257 -1549058.68150606 -1.9466045495195718 -1.8756207877195175 0.07098376180005439 -1492571.5421702391 -51416.0748435962 -7.595203932438695 -5063.469288292465 
71.51442307692308 -1553533.7589287995 -1.9522280976617814 -1.8816795718640587 0.07054852579772275 -1497392.969745242 -51319.85532273841 -7.220569936324269 -4813.713290882847 
71.71474358974359 -1557762.728456999 -1.9575423775026 -1.8874231900422844 0.07011918746031554 -1501963.5962083845 -51228.97381762182 -6.84497019120217 -4563.313460801447 
71.9150641025641 -1561744.9201452637 -1.9625465471638155 -1.892850937871335 0.06969560929248053 -1506282.861029706 -51143.23658695398 -6.468530996411027 -4312.3539976073525 
72.11538461538461 -1565479.7031422802 -1.9672398138942873 -1.8979617497488843 0.06927806414540294 -1510349.916229602 -51063.14817923494 -6.090821867364122 -4060.5479115760822 
72.31570512820514 -1568966.4857907551 -1.9716214341955325 -1.902755145113127 0.06886628908240544 -1514164.3793893477 -50988.03384268936 -5.712540028034971 -3808.3600186899816 
72.51602564102565 -1572204.715721142 -1.9756907139395077 -1.907230404891449 0.06846030904805867 -1517725.678289118 -50918.10320926132 -5.3334012322957935 -3555.60082153053 
72.71634615384616 -1575193.87993915 -1.9794470084785747 -1.911386696871466 0.06806031160710879 -1521033.1506751906 -50853.59556305874 -4.953270645382697 -3302.1804302551327 
72.91666666666667 -1577933.5049070085 -1.9828897227476208 -1.9152236001795904 0.0676661225680304 -1524086.461627145 -50794.04498695047 -4.572638481647 -3048.4256544313344 
73.11698717948718 -1580423.1566184862 -1.986018311358331 -1.918740626951969 0.06727768440636206 -1526885.2229153074 -50739.459008172154 -4.191424905152064 -2794.2832701013767 
73.3173076923077 -1582662.4406676437 -1.9888322786855845 -1.921937092193949 0.06689518649163562 -1529428.8894381025 -50690.145178198116 -3.809394984537891 -2539.596656358595 
73.5176282051282 -1584651.0023113159 -1.991331178945973 -1.924812533095552 0.066518645850421 -1531717.092903038 -50645.940255376976 -3.426813509087569 -2284.5423393917135 
73.71794871794872 -1586388.5265253098 -1.99351461626842 -1.9273666263716973 0.06614798989672277 -1533749.5760480785 -50606.67545846454 -3.0438467580128665 -2029.2311720085781 
73.91826923076924 -1587874.738054309 -1.9953822447568939 -1.929599034177898 0.06578321057899594 -1535526.0700251297 -50572.355965111405 -2.660477380031798 -1773.6515866878656 
74.11858974358975 -1589109.4014554801 -1.996933768545204 -1.9315092600321653 0.06542450851303871 -1537046.179746219 -50543.26764740725 -2.27651631830336 -1517.677545535574 
74.31891025641026 -1590092.3211357703 -1.9981689418438713 -1.933097312033778 0.06507162981009329 -1538309.9116567494 -50518.806974638486 -1.8925649092101045 -1261.7099394734034 
74.51923076923077 -1590823.341382894 -1.999087568979067 -1.9343628513043973 0.0647247176746697 -1539316.9960857935 -50499.36399350222 -1.508209640936184 -1005.4730939574564 
74.71955128205128 -1591302.3463899987 -1.999689504423608 -1.9353056226995033 0.0643838817241047 -1540067.2299957064 -50484.959308332065 -1.1235503034853493 -749.0335356568997 
74.9198717948718 -1591529.2602740133 -1.9999746528200153 -1.9359255266198028 0.06404912620021253 -1540560.534127885 -50475.4725282928 -0.7387722683507179 -492.51484556714536 
75.1201923076923 -1591504.0470876666 -1.999942968995615 -1.9362224907065988 0.06372047828901617 -1540796.8509010868 -50470.90361221554 -0.35390799954702234 -235.9386663646816 
75.32051282051282 -1591226.7108251848 -1.9995944579697005 -1.9362224903580878 0.06337196761161268 -1540796.8509010868 -50429.85992409801 0.0 0.0 
75.52083333333334 -1590697.2954216562 -1.9989291749527314 -1.9362224896928046 0.06270668525992673 -1540796.8509010868 -49900.44452056941 0.0 0.0 
75.72115384615385 -1589915.884746073 -1.9979472253375918 -1.9362224887108552 0.06172473662673661 -1540796.8509010868 -49119.03384498623 0.0 0.0 
75.92147435897436 -1588882.602588044 -1.996648764682892 -1.9362224874123946 0.06042627727049754 -1540796.8509010868 -48085.7516869572 0.0 0.0 
76.12179487179488 -1587597.6126381839 -1.995033998688325 -1.9362224857976285 0.05881151289069653 -1540796.8509010868 -46800.761737097055 0.0 0.0 
76.32211538461539 -1586061.1184621826 -1.9931031831620813 -1.936222483866813 0.0568806992952684 -1540796.8509010868 -45264.26756109577 0.0 0.0 
76.5224358974359 -1584273.3634685557 -1.9908566239803227 -1.9362224816202538 0.054634142360068916 -1540796.8509010868 -43476.51256746892 0.0 0.0 
76.72275641025641 -1582234.6308700854 -1.9882946770387275 -1.936222479058307 0.05207219798042062 -1540796.8509010868 -41437.77996899863 0.0 0.0 
76.92307692307693 -1579945.2436389525 -1.9854177481961077 -1.936222476181378 0.04919527201472973 -1540796.8509010868 -39148.39273786568 0.0 0.0 
77.12339743589745 -1577405.564455575 -1.9822262932101182 -1.936222472989923 0.046003820220195335 -1540796.8509010868 -36608.71355448826 0.0 0.0 
77.32371794871796 -1574615.995651149 -1.978720817665051 -1.9362224694844474 0.04249834818060361 -1540796.8509010868 -33819.14475006214 0.0 0.0 
77.52403846153847 -1571576.979143915 -1.9749018768917452 -1.9362224656655067 0.038679411226238525 -1540796.8509010868 -30780.128242828185 0.0 0.0 
77.72435897435898 -1568288.9963691493 -1.9707700758796118 -1.9362224615337056 0.03454761434590625 -1540796.8509010868 -27492.14546806249 0.0 0.0 
77.92467948717949 -1564752.5682028949 -1.9663260691807907 -1.9362224570896989 0.030103612091091803 -1540796.8509010868 -23955.717301808065 0.0 0.0 
78.125 -1560968.2548794474 -1.9615705608064606 -1.9362224523341907 0.02534810847226998 -1540796.8509010868 -20171.403978360584 0.0 0.0 
78.32532051282051 -1556936.6559026022 -1.95650430411531 -1.936222447267934 0.020281856847376156 -1540796.8509010868 -16139.80500151543 0.0 0.0 
78.52564102564104 -1552658.409950681 -1.9511281016941877 -1.9362224418917315 0.014905659802456173 -1540796.8509010868 -11861.559049594216 0.0 0.0 
78.72596153846155 -1548134.1947753574 -1.9454428052309651 -1.936222436206435 0.00922036902453005 -1540796.8509010868 -7337.343874270562 0.0 0.0 
78.92628205128206 -1543364.727094286 -1.93944931537961 -1.9362224302129452 0.0032268851666648057 -1540796.8509010868 -2567.876193199074 0.0 0.0 
79.12660256410257 -1538350.76247756 -1.9331485816175038 -1.9362224239122114 -0.0030738422947076405 -1540796.8509010868 2446.088423526846 0.0 0.0 
79.32692307692308 -1533093.0952280192 -1.926541602095033 -1.9362224173052318 -0.009680815210198812 -1540796.8509010868 7703.755673067644 0.0 0.0 
79.52724358974359 -1527592.5582554142 -1.9196294234774591 -1.9362224103930532 -0.016592986915594077 -1540796.8509010868 13204.292645672569 0.0 0.0 
79.7275641025641 -1521850.0229444623 -1.9124131407791123 -1.9362224031767705 -0.023809262397658237 -1540796.8509010868 18946.827956624562 0.0 0.0 
79.92788461538461 -1515866.3990167994 -1.9048938971899165 -1.936222395657527 -0.031328498467610544 -1540796.8509010868 24930.45188428741 0.0 0.0 
80.12820512820514 -1509642.6343868678 -1.8970728838942903 -1.9362223878365137 -0.039149503942223385 -1540796.8509010868 31154.216514219064 0.0 0.0 
80.32852564102565 -1503179.7150117494 -1.8889513398824445 -1.9362223797149696 -0.04727103983252512 -1540796.8509010868 37617.1358893374 0.0 0.0 
80.52884615384616 -1496478.6647349678 -1.8805305517540951 -1.9362223712941815 -0.055691819540086396 -1540796.8509010868 44318.18616611906 0.0 0.0 
80.72916666666667 -1489540.5451242973 -1.8718118535146513 -1.935733551882013 -0.06392169836736161 -1540407.8673215932 50478.378449720796 0.5825418086496895 388.36120576645976 
80.92948717948718 -1482366.4553035905 -1.862796626363881 -1.9310265651749443 -0.0682299388110632 -1536662.1697424965 50550.400419241516 5.609556694455162 3739.7044629701095 
81.1298076923077 -1474957.5317786564 -1.8534862984771043 -1.924084842721957 -0.07059854424485268 -1531138.12441755 50657.112976188306 8.272810278639922 5515.206852426616 
81.3301282051282 -1467314.9482572163 -1.8438823447789432 -1.9158914533720746 -0.07200910859313137 -1524618.033461491 50783.661905529676 9.764488215793929 6509.658810529288 
81.53044871794872 -1459439.91546297 -1.8339862867096701 -1.9069340398185 -0.07294775310882984 -1517489.9509865928 50922.68296436989 10.675016314407754 7116.677542938505 
81.73076923076924 -1451333.6809437918 -1.8237996919841797 -1.897455238755486 -0.07365554677130626 -1509946.9613310206 51071.06313379784 11.296381308184225 7530.920872122819 
81.93108974358975 -1442997.5288741014 -1.813324174343641 -1.8875757448368284 -0.07425157049318742 -1502085.1103433184 51226.53553505591 11.773908039182908 7849.27202612194 
82.13141025641026 -1434432.7798514203 -1.802561393299843 -1.877356240867037 -0.07479484756719401 -1493952.6879119473 51388.318389212945 12.17911583322137 8119.410555480916 
82.33173076923077 -1425640.7906871724 -1.791513053872306 -1.8668280014347263 -0.07531494756242019 -1485574.5815872937 51556.54249355523 12.54705203180131 8364.701354534209 
82.53205128205128 -1416622.9541917343 -1.780180906318169 -1.8560072097376952 -0.07582630341952612 -1476963.6695604671 51730.68509929767 12.895701851375582 8597.134567583724 
82.7323717948718 -1407380.6989537945 -1.7685667458549237 -1.8449028078834515 -0.07633606202852783 -1468127.067740212 51910.67183418851 13.23369488601429 8822.463257342863 
82.9326923076923 -1397915.489114033 -1.7566724123760116 -1.8335202267320077 -0.07684781435599608 -1459069.0978704672 52096.56642280379 13.565215676930002 9043.477117953336 
83.13301282051282 -1388228.8241331833 -1.7444997901593624 -1.8218631873329245 -0.07736339717356211 -1449792.7210698503 52288.47003703425 13.8923018966041 9261.534597736068 
83.33333333333334 -1378322.23855448 -1.7320508075688772 -1.8099347966124952 -0.07788398904361804 -1440300.4097526853 52486.83189371973 14.215685428585402 9477.123619056936 
83.53365384615385 -1368197.301760568 -1.7193274367489513 -1.7977374313389194 -0.07840999458996811 -1430594.0552913328 52691.39300010912 14.536236441321579 9690.824294214388 
83.73397435897436 -1357855.6177248827 -1.7063316933120487 -1.7852733678433337 -0.07894167453128498 -1420675.469132762 52902.28091253084 14.854074631075916 9902.716420717281 
83.93429487179488 -1347298.8247575455 -1.6930656360193868 -1.7725448567967992 -0.07947922077741243 -1410546.4423042494 53119.62793053826 15.169230578380706 10112.82038558714 
84.13461538461539 -1336528.595245831 -1.6795313664547955 -1.759554160227193 -0.0800227937723974 -1400208.7748705125 53343.5707680895 15.481690748764716 10321.127165843147 
84.3349358974359 -1325546.6353892318 -1.6657310286917917 -1.7463035697803553 -0.0805725410885636 -1389664.2904654858 53574.250426430255 15.791419844968143 10527.613229978766 
84.53525641025641 -1314354.6849291609 -1.6516668089539117 -1.7327954156973036 -0.08112860674339184 -1378914.843436166 53811.81222106074 16.098371871109677 10732.247914073121 
84.73557692307693 -1302954.516873348 -1.6373409352683794 -1.7190320711977707 -0.08169113592939126 -1367962.3223309263 54056.405890500406 16.402495607205925 10934.997071470618 
84.93589743589745 -1291347.9372149638 -1.6227556771131455 -1.7050159545926078 -0.0822602774794623 -1356808.6515805149 54308.185751023935 16.70373731581662 11135.824877211086 
85.13621794871796 -1279536.784646516 -1.60791334505736 -1.6907495302752076 -0.08283618521784764 -1345455.7922870049 54567.31087977043 17.00204207796073 11334.69471864049 
85.33653846153847 -1267522.9302685661 -1.592816290395334 -1.6762353091617452 -0.08341901876641122 -1333905.742574128 54833.945317775244 17.297354450004754 11531.569633336505 
85.53685897435898 -1255308.2772933175 -1.5774669047740582 -1.6614758488627008 -0.08400894408864268 -1322160.5377237685 55108.258289068006 17.589618783898672 11726.412522599117 
85.73717948717949 -1242894.760743107 -1.5618676198143153 -1.6464737537259675 -0.08460613391165217 -1310222.2502102677 55390.42443430121 17.878779380218973 11919.186253479318 
85.9375 -1230284.3471438668 -1.5460209067254747 -1.6312316748215088 -0.08521076809603412 -1298092.9896882144 55680.624058571644 18.16478055782719 12109.853705218131 
86.13782051282051 -1217479.0342135862 -1.5299292759139995 -1.6157523099027462 -0.08582303398874669 -1285774.9029617188 55979.04339371761 18.44756668159998 12298.377787733323 
86.33814102564104 -1204480.8505458448 -1.5135952765857645 -1.6000384033627113 -0.08644312677694677 -1273270.1739495203 56285.87487572874 18.72708216866729 12484.721445778196 
86.53846153846155 -1191291.855288435 -1.497021496342201 -1.5840927461945296 -0.0870712498523285 -1260581.0236535412 56601.31743811676 19.00327148325889 12668.84765550593 
86.73878205128206 -1177914.1378171688 -1.480210560770389 -1.5679184235053825 -0.08770786273499342 -1247709.9071244362 56925.970780494856 19.275784113987815 12850.522742658546 
86.93910256410257 -1164349.8174048706 -1.4631651330271036 -1.5515183190570785 -0.08835318602997488 -1234659.119187114 57259.85024560592 19.544860014933846 13029.906676622568 
87.13942307692308 -1150601.0428856553 -1.4458879134169318 -1.5348952902479724 -0.08900737683104065 -1221430.933687062 57603.05986754969 19.810530604878167 13207.020403252116 
87.33974358974359 -1136669.9923145073 -1.428381638964489 -1.5180522808628543 -0.08967064189836527 -1208027.6932139483 57955.832918151515 20.072692932535375 13381.795288356921 
87.5400641025641 -1122558.872622243 -1.4106490829808316 -1.500992301129139 -0.09034321814830748 -1194451.7932308265 58318.41079761996 20.331267814723372 13554.178543148917 
87.74038461538461 -1108269.9192658872 -1.3926930546241059 -1.483718721483679 -0.09102566685957303 -1180705.9158465697 58691.52677426953 20.58582597066329 13723.883980442197 
87.94070512820514 -1093805.3958745415 -1.374516398454534 -1.4662348232180362 -0.09171842476350212 -1166792.6722303852 59075.457455806434 20.836473639596566 13890.982426397713 
88.14102564102565 -1079167.5938907815 -1.356121993983781 -1.4485436056868548 -0.09242161170307384 -1152714.4491929566 59470.07387478533 21.083546820853336 14055.697880568896 
88.34134615384616 -1064358.8322076518 -1.3375127552187882 -1.4306482059857164 -0.0931354507669282 -1138473.7431558052 59875.663159299875 21.32688136123824 14217.920907492162 
88.54166666666667 -1049381.4568013079 -1.3186916302001375 -1.4125524092713986 -0.09386077907126111 -1124073.566251655 60293.40712431213 21.565704931655258 14377.13662110351 
88.74198717948718 -1034237.8403593785 -1.2996616005350388 -1.3942595455744722 -0.09459794503943342 -1109516.568434913 60723.22089536872 21.800559930353163 14533.706620235447 
88.9423076923077 -1018930.3819050797 -1.2804256809249763 -1.3757727604540217 -0.09534707952904542 -1094805.252862069 61165.06182286015 22.031666201891085 14687.777467927393 
89.1426282051282 -1003461.5064171744 -1.2609869186881368 -1.3570958522500338 -0.09610893356189698 -1079942.6421566426 61620.04696537787 22.25824579244687 14838.83052829792 
89.34294871794872 -987833.6644458069 -1.2413483932766527 -1.3382325945401767 -0.09688420126352404 -1064931.7392368813 62088.70898777188 22.480328212634813 14986.885475089879 
89.54326923076924 -972049.3317242928 -1.2215132157887625 -1.3191861608097857 -0.0976729450210232 -1049775.0694822245 62570.62004625879 22.698628624572507 15132.41908304834 
89.74358974358975 -956111.0087769177 -1.2014845284759563 -1.2999607589907558 -0.09847623051479948 -1034475.9814593266 63067.45128612418 22.911914223092285 15274.609482061527 
89.94391025641026 -940021.2205228101 -1.1812655042451885 -1.2805600868807232 -0.0992945826355347 -1019037.4177824674 63579.21449171833 23.120792962464613 15413.861974976413 
90.14423076923077 -923782.5158759444 -1.1608593461562253 -1.2609875035183724 -0.10012815736214709 -1003462.0514898243 64105.76423874474 23.325668559862756 15550.445706575176 
90.34455128205128 -907397.4673413537 -1.1402692869142323 -1.2412513997778831 -0.10098211286365077 -987756.5598310145 64655.20907319663 23.52054430823388 15680.362872155923 
90.5448717948718 -890868.6706075899 -1.1194985883576438 -1.2213576103002923 -0.10185902194264851 -971925.5858678969 65227.56238892302 23.708466607165175 15805.644404776789 
90.7451923076923 -874198.7441355288 -1.0985505409414402 -1.2013066321995352 -0.10275609125809493 -955969.5251889483 65816.35427508398 23.89579647279386 15930.53098186258 
90.94551282051283 -857390.3287435482 -1.0774284632158675 -1.1811008432069883 -0.10367237999112078 -939890.2699319302 66422.33244710322 24.08029267290874 16053.528448605828 
91.14583333333334 -840446.0871891879 -1.0561357013007358 -1.1607435890045799 -0.1046078877038441 -923690.4825059265 67046.26674896711 24.260801649183446 16173.867766122301 
91.34615384615385 -823368.7037473042 -1.0346756283553127 -1.1402388447776597 -0.105563216422347 -907373.3262634071 67689.13715038262 24.436573188797286 16291.048792531528 
91.54647435897436 -806160.8837848475 -1.0130516440439727 -1.1195908678373523 -0.10653922379337954 -890942.1890656027 68351.85063139955 24.60727106743227 16404.847378288185 
91.74679487179488 -788825.3533322704 -0.9912671739976134 -1.0988039669462204 -0.10753679294860696 -874400.4997175194 69035.15090615465 24.772833967689895 16515.2226451266 
91.94711538461539 -771364.8586516867 -0.9693256692709873 -1.077882631740515 -0.10855696246952773 -857751.8309589926 69740.00837245968 24.93304633277006 16622.030888513378 
92.1474358974359 -753782.1658018016 -0.9472306057959774 -1.056831495180718 -0.10960088938474066 -840999.8695837532 70467.45780755661 25.08773735555894 16725.158237039297 
92.34775641025641 -736080.060199733 -0.9249854838309656 -1.0356555650202268 -0.11067008118926125 -824148.6006365351 71218.99705952394 25.2364603753541 16824.306916902737 
92.54807692307693 -718261.3461797322 -0.9025938274063048 -1.0143593776481383 -0.11176555024183354 -807201.634061887 71995.05667688511 25.379777142191298 16919.851428127535 
92.74839743589745 -700328.8465489469 -0.8800591837660741 -0.9929480001105148 -0.1128888163444407 -790163.0020881569 72797.26832139352 25.517055243858692 17011.370162572464 
92.94871794871796 -682285.4021402181 -0.8573851228061068 -0.9714266034195482 -0.11404148061344144 -773036.8196773744 73626.98884745245 25.648170778388156 17098.780518925443 
93.14903846153847 -664133.8713620561 -0.8345752365084737 -0.9498007001702549 -0.11522546366178121 -755827.4736147986 74486.01842720341 25.772716663313723 17181.81110887582 
93.34935897435898 -645877.1297458055 -0.8116331383724338 -0.9280761203671368 -0.11644298199470304 -738539.6032723669 75376.37346205243 25.890314624826082 17260.20974988406 
93.54967948717949 -627518.069490119 -0.7885624628420029 -0.906258310268515 -0.11769584742651207 -721177.5426461868 76299.19040489558 26.00142199376763 17334.281329178426 
93.75 -609059.59900277 -0.7653668647301791 -0.8843529677498063 -0.1189861030196272 -703745.8259630728 77256.29528497707 26.105738904631664 17403.82593642111 
93.95032051282051 -590504.6424399196 -0.7420500186399677 -0.862366046476514 -0.12031602783654638 -686249.1910013104 78249.70525504823 26.202960518735665 17468.64034582378 
94.15064102564104 -571856.1392428644 -0.718615618382242 -0.8403037316946477 -0.1216881133124057 -668692.5598252653 79281.58720538905 26.292810849243647 17528.540566162435 
94.35096153846155 -553117.0436723921 -0.6950673763905968 -0.8181724449252861 -0.12310506853468928 -651081.0425212027 80354.28496411978 26.375008314564358 17583.338876376245 
94.55128205128206 -534290.3243407544 -0.6714090231332088 -0.795980030463204 -0.12457100732999515 -633420.8813838387 81472.20430622064 26.447857319316526 17631.904879544356 
94.75160256410257 -515378.9637414012 -0.6476443065218825 -0.7737333998826449 -0.12608909336076235 -615717.576471718 82637.12063661881 26.512469436392298 17674.979624261538 
94.95192307692308 -496385.95777648827 -0.6237769913182996 -0.7514395889237749 -0.12766259760547538 -597976.726651572 83851.73571795912 26.56869669065093 17712.46446043396 
95.15224358974359 -477314.31528227584 -0.5998108585376161 -0.7291061202560091 -0.129295261718393 -580204.3182764916 85119.41451375262 26.615958782520813 17743.972521680545 
95.3525641025641 -458167.05755248136 -0.575749704849491 -0.7067409508193586 -0.13099124596986766 -562406.6832814609 86443.81321177207 26.653738168558288 17769.158779038866 
95.55288461538461 -438947.21785964177 -0.5515973419766116 -0.6843543675372085 -0.13275702556059688 -544592.007745162 87831.93857199606 26.679258083161493 17786.172055441 
95.75320512820514 -419657.84097458783 -0.5273575960908475 -0.6619557526897318 -0.1345981565988843 -526767.757853352 89287.49219014408 26.693596637973084 17795.73109198206 
95.95352564102565 -400301.98268411105 -0.5030343072071327 -0.6395540621477718 -0.13651975494063906 -508941.06046567333 90814.20584769588 26.697262007787867 17798.174671858582 
96.15384615384616 -380882.70930685254 -0.47863132857511387 -0.6171591430943821 -0.13852781451926827 -491119.7517261889 92417.55858186656 26.689191968252224 17792.794645501486 
96.35416666666667 -361403.09720755887 -0.45415252606874595 -0.594784114575824 -0.14063158850707808 -473314.2714475674 94107.51724256744 26.66548726526375 17776.991510175838 
96.55448717948718 -341866.232309718 -0.42960177757385265 -0.5724427850459782 -0.14284100747212558 -455535.60805616947 95892.53289018455 26.625326294957866 17750.217529971917 
96.7548076923077 -322275.2096067039 -0.4049829723738127 -0.5501465849795442 -0.14516361260573146 -437792.8576407476 97776.71447626408 26.57154302213613 17714.362014757422 
96.9551282051282 -302633.13267146406 -0.38030001053341467 -0.5279087018589032 -0.14760869132548848 -420096.5144737322 99768.85074079281 26.50204352692257 17668.029017948385 
97.15544871794873 -282943.11316485994 -0.3555568022810198 -0.5057532653588689 -0.15019646307784906 -402465.78035632224 101893.73846122704 26.403787414231537 17602.52494282103 
97.35576923076924 -263208.27034273185 -0.33075726738912103 -0.48369456755970125 -0.15293730017058021 -384912.0285728741 104151.80395087652 26.288498670892213 17525.665780594813 
97.55608974358975 -243431.73056174134 -0.3059053345533666 -0.4617491716248522 -0.15584383707148558 -367448.4396801249 106554.90849713684 26.15347072578141 17435.647150520945 
97.75641025641026 -223616.62678410215 -0.28100494077018634 -0.43994305817937196 -0.15893811740918562 -350095.68842012336 109128.08729774845 25.98748028697862 17324.986857985754 
97.95673076923077 -203766.09808126392 -0.2560600307131024 -0.41827194037655135 -0.16221190966344895 -332850.3634220987 111840.70626408959 25.826598717042096 17217.73247802807 
98.15705128205128 -183883.2891366277 -0.23107455610782296 -0.3967362736111649 -0.16566171750334197 -315712.8270749158 114693.75647482707 25.665174433541285 17110.11628902753 
98.3573717948718 -163971.3497473737 -0.2060524751062207 -0.3753252495114915 -0.16927277440527078 -298674.47833789286 117666.5245804067 25.51663106856583 17011.08737904389 
98.5576923076923 -144033.43432546413 -0.18099775165927443 -0.3540227970353409 -0.17302504537606647 -281722.5282660604 120738.87974845094 25.387240427576568 16924.826951717718 
98.75801282051283 -124072.70139794098 -0.15591435488912458 -0.3328055309764134 -0.17689117608728883 -264838.36748176155 123883.23423758714 25.285719190564343 16857.1461270429 
98.95833333333334 -104092.31310655113 -0.13080625846028382 -0.3116313708461144 -0.1808251123858306 -247988.50935950963 127048.06355617812 25.234347523884722 16822.898349256488 
99.15865384615385 -84095.43470680855 -0.10567743995013995 -0.29045644883891425 -0.1847790088887743 -231138.04497076728 130193.87136276961 25.235255468580785 16823.503645720528 
99.35897435897436 -64085.234066555015 -0.08053188021882864 -0.26925173606647357 -0.18871985584764495 -214263.87383390788 133306.1965456177 25.270758694560875 16847.172463040588 
99.55929487179488 -44064.88116412218 -0.0553735627786054 -0.24799643727787352 -0.19262287449926813 -197349.44759433018 136371.872227877 25.33104473639186 16887.36315759458 
99.75961538461539 -24037.547586139706 -0.030206473162772626 -0.22667656730905406 -0.19647009414628142 -180383.637197783 139382.0165140806 25.40799764986926 16938.665099912847 
99.9599358974359 -4006.4060251027768 -0.005034598294304307 -0.2052611557774941 -0.2002265574831898 -163341.79716910984 142295.29619975266 25.52185962694119 17014.573084627464 
100.16025641025641 16025.3702232357 0.02013807414574956 -0.1837378325223363 -0.20387590666808586 -146214.08363405702 145113.49420010572 25.65046379009534 17100.3091933969 
100.36057692307693 36054.6077625839 0.04530755634999805 -0.16206120870700685 -0.2073687650570049 -128964.37726482228 147771.0450281047 25.833160258564362 17222.10683904291 
100.56089743589745 56078.133598817636 0.07046986101642898 -0.14018683014424033 -0.21065669116066932 -111557.30250463495 150230.14382772055 26.06883516085677 17379.223440571186 
100.76121794871796 76092.77564265982 0.09562100198009459 -0.11805412791820587 -0.21367512989830045 -93944.66009036267 152426.59685333326 26.37669327961441 17584.46218640961 
100.96153846153847 96095.36321218003 0.12075699484457107 -0.09561917284174848 -0.21637616768631956 -76091.49224746838 154335.5157811411 26.736904161518712 17824.602774345814 
101.16185897435898 116082.7275351006 0.14587385761317506 -0.07288151496697116 -0.2187553725801462 -57997.44091526553 155987.96994901952 27.097651275107243 18065.1008500715 
101.36217948717949 136051.70225077908 0.1709676113197734 -0.04983499397580707 -0.22080260529558046 -39657.603860328716 157371.34705548524 27.46573997347362 18310.493315649084 
101.5625 155999.12391181587 0.19603428065912185 -0.02644644150844678 -0.22248072216756862 -21045.58651101035 158434.59894408425 27.873357182339436 18582.23812155963 
101.76282051282051 175921.83248521265 0.2210698946166393 -0.0026572791684114027 -0.22372717378505072 -2114.7736107450746 159107.73171093327 28.35078539943753 18900.523599625027 
101.96314102564104 195816.671852972 0.24607048709748006 0.022054889157824907 -0.22401559793965514 17550.54487793144 158602.8222149785 29.45078096864012 19633.85397909342 
102.16346153846155 215680.4903120766 0.27103209755482577 0.0475862463565943 -0.22344585119823146 37867.75384146692 157497.6079892719 30.427052143791002 20284.701429194007 
102.36378205128206 235510.14107378726 0.29595077161732236 0.07379643654854884 -0.22215433506877352 58725.161511365215 155929.70769106896 31.236053726439966 20824.03581762665 
102.56410256410257 255302.48276214857 0.3208225617155203 0.10058262177606223 -0.2202399399394581 80040.93196246328 153947.96308348127 31.922497827564715 21281.665218376485 
102.76442307692308 275054.3799116383 0.3456435277072395 0.1279309282514712 -0.2177125994557683 101804.0247774261 151489.49085995342 32.5924077996886 21728.271866459072 
102.96474358974359 294762.70346387767 0.37040973750175393 0.15586536242756058 -0.21454437507419336 124033.54370662049 148501.91713080092 33.29092754836183 22193.95169890789 
103.1650641025641 314424.33126334083 0.39511726768271804 0.18436444311412642 -0.21075282456859162 146712.3945480521 145035.40818818304 33.96384702012832 22642.56468008555 
103.36538461538463 334036.1485519511 0.4197622041296954 0.21333903953543787 -0.20642316459425752 169769.64921621178 141211.60573045906 34.53054459103381 23020.36306068921 
103.56570512820514 353595.0484625205 0.4443406426382326 0.24267898265075744 -0.20166165998747515 193117.6378894912 137131.81273378985 34.96594783710357 23310.631891402383 
103.76602564102565 373097.9325109311 0.4688486895383526 0.27228507522805645 -0.19656361431029618 216677.42184295817 132863.1392363826 35.28313244871246 23522.088299141644 
103.96634615384616 392541.71108699666 0.49328246231139034 0.3020628888537251 -0.19121957345766522 240373.85726058678 128473.84492376784 35.48778168144091 23658.52112096061 
104.16666666666667 411923.303943903 0.5176380902050405 0.3319315518766437 -0.1857065383283968 264142.5884659432 124014.41819067876 35.59605185314198 23730.70123542799 
104.36698717948718 431239.64068618754 0.5419117148465715 0.36176956965834645 -0.18014214518822508 287886.9330040603 119610.79456489062 35.559530380284514 23706.353586856352 
104.5673076923077 450487.6612561289 0.5660994908540408 0.3914165832339447 -0.17468290762009608 311479.2811407328 115418.44783517253 35.331900569481114 23554.600379654083 
104.7676282051282 469664.31641853484 0.5901975864454965 0.4207388692430193 -0.16945871720247718 334813.2191035083 111519.54874749831 34.94490549305283 23296.603662035224 
104.96794871794873 488766.56824378244 0.6142021840459845 0.4496375811974654 -0.1645646028485191 357810.08728081937 107961.96766495483 34.4401097823389 22960.07318822594 
105.16826923076924 507791.3905890814 0.6381094808923213 0.4780564461046266 -0.16005303478769473 380425.10500619235 104753.58363533096 33.86825054551886 22578.833697012582 
105.36858974358975 526735.7695778809 0.6619156896355346 0.5059797810442035 -0.1559359085913311 402645.79219872196 101871.56558499759 33.27770113953265 22185.134093021774 
105.56891025641026 545596.7040773134 0.6856170389408369 0.5334285683578277 -0.15218847058300922 424488.8460950484 99267.04081465735 32.712157515138784 21808.10501009253 
105.76923076923077 564371.2061736272 0.709209774085071 0.5604406444587462 -0.14876912962632483 445984.3759892543 96893.50143242808 32.191705569562934 21461.137046375294 
105.96955128205128 583056.3016455335 0.732690157551537 0.5870554863965642 -0.14563467115497275 467163.7967536457 94715.25290018262 31.718300536752785 21145.53369116853 
106.1698717948718 601649.0304353682 0.7560544696220698 0.6133088191284842 -0.14274565049358556 488055.5374372642 92703.89162873122 31.287470847787407 20858.313898524942 
106.3701923076923 620146.4471180282 0.7792990089663234 0.6392308170026512 -0.14006819196367226 508683.61005037645 90836.87676917494 30.89260154539712 20595.06769693142 
106.57051282051283 638545.6213675708 0.802420093228116 0.6648461885697532 -0.13757390465836283 529067.6770554685 89095.96463547286 30.527178746823964 20351.452497882645 
106.77083333333334 656843.6384214364 0.82541405960879 0.6901748446701043 -0.13523921493868574 549223.5830145853 87466.21341250453 30.185484764373424 20123.656509582288 
106.97115384615385 675037.5995421967 0.8482772654474616 0.7152326999067627 -0.13304456554069888 569163.9923820102 85935.23969068087 29.862757068655636 19908.504712437098 
107.17147435897436 693124.6224767719 0.8710060887980903 0.740032420007211 -0.13097366879087924 588898.984236388 84492.66724917188 29.555123801116427 19703.415867410957 
107.37179487179488 711101.8419130251 0.893596929003252 0.7645840579331576 -0.1290128710700944 608436.5584813271 83129.70983436145 29.259471189221046 19506.31412614737 
107.57211538461539 728966.4099336839 0.9160462072645549 0.7888955707933618 -0.12715063647119307 627783.0471919662 81838.85511152237 28.973301493053384 19315.534328702262 
107.7724358974359 746715.4964674999 0.9383503672095811 0.8129732299648388 -0.1253771372447423 646943.4409793859 80613.623725018 28.694605736039946 19129.73715735997 
107.97275641025641 764346.2897375885 0.9605058754552894 0.8368219422742308 -0.12368393318105864 665921.6445788775 79448.38492726779 28.421757710598914 18947.838473732616 
108.17307692307693 781855.9967068575 0.9825092221677556 0.8604455016075402 -0.12206372056021542 684720.6770748073 78338.21215704898 28.153431065902826 18768.95404393522 
108.37339743589745 799241.8435204797 1.004356921618201 0.8838467859076928 -0.12051013571050806 703342.8286664524 77278.77017070493 27.888534223648016 18592.356149098683 
108.57371794871796 816501.0759453198 1.0260455127351915 0.9070279133609086 -0.11901759937428291 721789.7849572889 76266.22366551857 27.626161741156878 18417.441160771257 
108.77403846153847 833630.9598062591 1.0475715596529407 0.9299903744788945 -0.11758118517404614 740062.7320627668 75297.15178779804 27.36556558516384 18243.710390109234 
108.97435897435898 850628.7814193298 1.0689316522556018 0.9527351034968705 -0.11619654875873131 758162.4134271092 74368.5400352499 27.106082811239318 18070.72187415955 
109.17467948717949 867491.8480216225 1.090122406717505 0.9752626094950106 -0.1148597972224944 776089.234166545 73477.62882208545 26.847206739379125 17898.137826252754 
109.375 884217.4881978576 1.1111404660392037 0.9975730112333788 -0.11356745480582486 793843.288790096 72621.96279940417 26.588472204230047 17725.64813615337 
109.57532051282053 900803.0523035973 1.1319825005792974 1.0196661000409644 -0.11231640053833303 811424.4112451315 71799.3189103707 26.32948898865966 17552.992659106443 
109.77564102564104 917245.9128849834 1.1526452085818908 1.0415413884388645 -0.11110382014302633 828832.2136105064 71007.67946806445 26.069924822385413 17379.94988159028 
109.97596153846155 933543.465094989 1.173125316699671 1.063197926709391 -0.10992738999027996 846065.9401267462 70245.56318559824 25.809228830720908 17206.152553813943 
110.17628205128206 949693.1271060611 1.1934195805124477 1.0846349449984214 -0.10878463551402628 863124.978165375 69510.85774755245 25.547615366650604 17031.743577767073 
110.37660256410257 965692.3405191386 1.2135247850411435 1.1058513566376211 -0.10767342840352234 880008.4629849017 68802.12158355548 25.284706865723525 16856.47124381569 
110.57692307692308 981538.5707689365 1.2334377452570866 1.1268459320789295 -0.10659181317815714 896715.4161436242 68117.91225859337 25.020333050502842 16680.222033668568 
110.77724358974359 997229.3075254827 1.2531553065865972 1.1476172904720165 -0.10553801611458069 913244.7387971759 67456.93867739488 24.754313605959094 16502.875737306065 
110.9775641025641 1012762.0650917857 1.2726743454107128 1.1681639270045556 -0.10451041840615716 929595.2334552435 66818.0112691276 24.486500799922144 16324.333866614767 
111.17788461538463 1028134.3827976261 1.2919917695600394 1.188484232868918 -0.10350753669112134 945765.6198705747 66200.03235928994 24.21677069559862 16144.513797065749 
111.37820512820514 1043343.825389357 1.3111045188045904 1.2085765123654952 -0.10252800643909521 961754.548649382 65601.98522747483 23.94501973914184 15963.346492761231 
111.57852564102565 1058387.9834157086 1.3300095653386024 1.2284389955401085 -0.10157056979849388 977560.611307883 65022.92799014074 23.67115943737133 15780.772958247557 
111.77884615384616 1073264.4736094754 1.3487039142601778 1.2480698497778226 -0.10063406448235512 993182.3494983744 64461.98558660061 23.395115114079772 15596.743409386518 
111.97916666666667 1087970.9392650786 1.3671846040457432 1.267459127923967 -0.09972547612177607 1008611.8475211198 63931.173701811116 23.107216238863508 15404.81082590901 
112.17948717948718 1102505.0506119025 1.3854487070191983 1.2866078393046707 -0.0988408677145276 1023849.9085754644 63418.64135954552 22.820520234986564 15213.680156657712 
112.3798076923077 1116864.5051833813 1.403493329815724 1.3055158953611086 -0.09797743445461538 1038896.4621907672 62923.03014440136 22.533718694277663 15022.479129518446 
112.5801282051282 1131047.028181742 1.4213156138401313 1.3241821675602827 -0.09713344627984855 1053750.6103103792 62443.79081651801 22.245572223931187 14830.381482620796 
112.78044871794873 1145050.3728383838 1.438912735719728 1.34260569066295 -0.096307045056778 1068411.5848227954 61979.314786963165 21.956275429793145 14637.51695319543 
112.98076923076924 1158872.320769795 1.456281907751577 1.360784585276188 -0.095497322475389 1082877.8901553699 61529.60663151648 21.66473886606382 14443.159244042552 
113.18108974358975 1172510.6823289983 1.4734203783441349 1.3787166153819872 -0.09470376296214766 1097147.7469419183 61094.539833866525 21.370537523535038 14247.02501569003 
113.38141025641026 1185963.2969524192 1.4903254324531403 1.3964001997044067 -0.09392523274873366 1111219.8968439305 60672.691194626736 21.074451693253394 14049.634462168933 
113.58173076923077 1199228.0335021676 1.5069943920117377 1.4138334690344128 -0.09316092297732492 1125092.8523927636 60263.646151218796 20.77613822993276 13850.758819955176 
113.78205128205128 1212302.7906036386 1.5234246163547187 1.431014106777414 -0.09241050957730468 1138764.7701012732 59867.50279822922 20.475063960264034 13650.042640176027 
113.9823717948718 1225185.4969784196 1.5396135026368651 1.4479399547286491 -0.09167354790821602 1152233.9325250338 59483.78127185744 20.171417645823926 13447.611763882622 
114.1826923076923 1237874.111772409 1.5555584862452763 1.4646091888151729 -0.09094929743010338 1165498.8881135057 59111.62640188425 19.865597489295098 13243.731659530069 
114.38301282051283 1250366.6248791313 1.5712570412056575 1.4810198461031119 -0.09023719510254558 1178558.0748139918 58750.70062537235 19.5574380026468 13038.292001764536 
114.58333333333334 1262661.0572581666 1.586706680582471 1.4971699038740505 -0.08953677670842053 1191409.8829986905 58400.682099935366 19.246867937404986 12831.245291603325 
114.78365384615385 1274755.4612486763 1.601904956872924 1.5130573204946662 -0.08884763637825777 1204052.687987748 58061.262895101216 18.933864751612955 12622.576501075308 
114.98397435897436 1286647.9208779384 1.6168494623946852 1.5286798673233513 -0.08816959507133393 1216484.716284666 57732.449336052174 18.618205577464295 12412.137051642867 
115.18429487179488 1298336.5521648806 1.631537829667316 1.5440355896774358 -0.08750223998988016 1228704.412402727 57413.6949409747 18.300216906408508 12200.144604272344 
115.38461538461539 1309819.503418529 1.6459677317873127 1.5591225932257111 -0.08684513856160159 1240710.268881397 57104.60745816515 17.97997066245647 11986.647108304316 
115.5849358974359 1321094.9555313562 1.6601368827967373 1.5739389500520222 -0.0861979327447151 1252500.7515340315 56804.92869011406 17.657426820585236 11771.61788039016 
115.78525641025642 1332161.1222674593 1.6740430380453537 1.5884827296432062 -0.08556030840214746 1264074.3241073173 56514.41072068876 17.3325822857515 11555.054857167668 
115.98557692307693 1343016.2505455262 1.6876839945462137 1.6027520150888184 -0.08493197945739528 1275429.461172618 56232.81507364311 17.005453268994312 11336.96884599621 
116.18589743589745 1353658.6207165634 1.7010575913246593 1.6167449117469357 -0.08431267957772359 1286564.655022009 55959.91208901326 16.676066308848313 11117.377539232211 
116.38621794871796 1364086.5468363168 1.714161709760657 1.6304595520698608 -0.08370215769079614 1297478.419508452 55695.48041090509 16.344453694897183 10896.302463264792 
116.58653846153847 1374298.376932356 1.7269942739244266 1.643894098464133 -0.08310017546029358 1308169.2923217237 55439.306542736944 16.010651125155555 10673.767416770374 
116.78685897435898 1384292.4932657718 1.7395532509052987 1.6570467451362973 -0.08250650576900131 1318635.8364572322 55191.18444715068 15.674696497337537 10449.797664891696 
116.98717948717949 1394067.312587463 1.751836651133776 1.6699157194077328 -0.0819209317260432 1328876.6412623245 54950.91517845867 15.336629276105986 10224.419517403994 
117.1875 1403621.2863889479 1.7638425286967094 1.6824992827443768 -0.08134324595233267 1338890.323255717 54718.306540874066 14.996490153304968 9997.660102203316 
117.38782051282053 1412952.9011476778 1.775568981645572 1.6947956168158003 -0.08077336482977171 1348675.4354560962 54493.355486692395 14.654184031286883 9769.456020857924 
117.58814102564104 1422060.6785668011 1.7870141522977514 1.706802977910204 -0.08021117438754732 1358230.5902617918 54275.91194716585 14.309799837009786 9539.866558006526 
117.78846153846155 1430943.1758093592 1.7981762275308524 1.7185198036632543 -0.07965642386759808 1367554.5443829705 54065.632078112336 13.963553691876998 9309.035794584666 
117.98878205128206 1439598.9857268557 1.8090534390699229 1.7299445363830008 -0.07910890268692206 1376646.0582479313 53862.34458498354 13.615451164165188 9076.967442776795 
118.18910256410257 1448026.7370821713 1.8196440637675793 1.741075639639499 -0.07856842412808018 1385503.9092047208 53665.88396459911 13.265517592887877 8843.678395258587 
118.38942307692308 1456225.0947667968 1.8299464238769878 1.7519116069628349 -0.07803481691415293 1394126.898442808 53476.09007999953 12.913788682959522 8609.19245530635 
118.58974358974359 1464192.7600123368 1.8399588873176482 1.7624505852479515 -0.07750830206969672 1402513.5513078682 53293.41463266197 12.559851330713999 8373.234220476 
118.7900641025641 1471928.4705962562 1.8496798679339435 1.772691291963967 -0.07698857596997644 1410662.8471944944 53117.162003034726 12.204385519811192 8136.2570132074625 
118.99038461538463 1479431.001041843 1.859107825746419 1.7826324279209633 -0.07647539782545576 1418573.752240392 52947.15383223072 11.847371396735449 7898.247597823633 
119.19070512820514 1486699.162812341 1.8682412671957385 1.7922725188371382 -0.07596874835860024 1426245.0932493936 52783.514099265216 11.488600295080845 7659.066863387232 
119.39102564102565 1493731.804499242 1.8770787453792976 1.801610023732641 -0.07546872164665674 1433675.643948623 52626.370739781065 11.127992727166072 7418.661818110717 
119.59134615384616 1500527.8120046842 1.885618860280433 1.8106438778297682 -0.0749749824506647 1440864.5570151722 52475.0780676608 10.766116208464187 7177.410805642793 
119.79166666666667 1507086.1087179466 1.8938602589902118 1.8193726959616956 -0.07448756302851622 1447810.7301682807 52329.91668468877 10.402588914094942 6935.059276063296 
119.99198717948718 1513405.6556860064 1.9018016359217607 1.8277951554789513 -0.07400648044280933 1454513.1108769276 52190.85042421636 10.037485349269764 6691.656899513177 
120.1923076923077 1519485.451778126 1.9094417330170914 1.8359103519312288 -0.07353138108586266 1460970.979402709 52057.26513537252 9.671303904210303 6447.535936140204 
120.3926282051282 1525324.533844449 1.9167793399463988 1.8437166781097136 -0.0730626618366852 1467183.056769172 51930.035825536586 9.303207064014863 6202.138042676577 
120.59294871794873 1530921.9768685843 1.9238132942998032 1.851213434548312 -0.07259985975149119 1473148.786359253 51808.0718099603 8.934276634105068 5956.184422736712 
120.79326923076924 1536276.8941141404 1.9305424817714913 1.8583992480887712 -0.07214323368272013 1478867.0754481286 51692.11512993905 8.563709739499963 5709.13982633331 
120.99358974358975 1541388.4372652043 1.936965836336247 1.8652733732981668 -0.07169246303808019 1484337.3308393804 51581.41118872422 8.192254473938645 5461.502982625765 
121.19391025641026 1546255.7965607299 1.943082340418329 1.871834543230248 -0.07124779718808116 1489558.5443290179 51476.57339433581 7.819289322081152 5212.8595480541035 
121.39423076923077 1550878.2009228175 1.9488910250526714 1.8780821579322022 -0.07080886712046919 1494530.2384900558 51376.77737320564 7.445609175570574 4963.739450380384 
121.59455128205128 1555254.918078866 1.9543909700383846 1.884014904295662 -0.0703760657427226 1499251.368383744 51282.90324513498 7.070364128787513 4713.576085858343 
121.7948717948718 1559385.2546775814 1.9595813040845353 1.8896322755264647 -0.06994902855807061 1503721.530716392 51194.019373164745 6.694515109373265 4463.010072915511 
121.99519230769232 1563268.5563988113 1.9644612049481707 1.8949333059227618 -0.0695278990254089 1507939.9570067718 51110.60506851203 6.317515212472452 4211.676808314968 
122.19551282051283 1566904.2080572052 1.9690298995645794 1.8999172236075865 -0.06911267595699289 1511906.033014711 51032.50516073848 5.939595429489554 3959.7302863263703 
122.39583333333334 1570291.633699669 1.973286664169758 1.904583492337065 -0.06870317183269292 1515619.3320110426 50959.38293411187 5.561036576906378 3707.3577179375866 
122.59615384615385 1573430.2966966077 1.9772308244150687 1.9089312130841707 -0.06829961133089801 1519079.1385726116 50891.70584661933 5.181406306605512 3454.270871070342 
122.79647435897436 1576319.6998269353 1.9808617554740673 1.9129598085236075 -0.06790194695045981 1522284.993278582 50829.18012190447 4.8010880076615265 3200.7253384410183 
122.99679487179488 1578959.3853568456 1.9841788821414885 1.9166688226111916 -0.06751005953029687 1525236.5332206192 50771.61443187902 4.420226217195005 2946.817478130004 
123.19711538461539 1581348.9351123243 1.9871816789243684 1.9200577469372475 -0.06712393198712086 1527933.3538191707 50719.03684903146 4.038758528390706 2692.5056855938046 
123.3974358974359 1583487.9705453964 1.9898696701252914 1.9231258235843438 -0.06674384654094756 1530374.8519424843 50671.87048900663 3.6563875894742432 2437.5917263161627 
123.59775641025642 1585376.1527940938 1.99224242991775 1.9258727586756472 -0.06636967124210269 1532560.7937309116 50629.64111519419 3.2736664223485525 2182.444281565702 
123.79807692307693 1587013.1827361376 1.9942995824136025 1.928298214088271 -0.06600136832533154 1534490.9101148383 50592.353881290415 2.890542296568625 1927.0281977124173 
123.99839743589745 1588398.8010363255 1.9960408017226223 1.9304018545776345 -0.06563894714498786 1536164.9343150966 50560.01394104888 2.5070186423067433 1671.3457615378293 
124.19871794871796 1589532.7881876137 1.9974658120041233 1.9321832069953262 -0.06528260500879712 1537582.4898119865 50532.888036420336 2.1229311121422256 1415.2874080948177 
124.39903846153847 1590414.9645458919 1.998574387510658 1.9336422775296995 -0.06493210998095855 1538743.581530228 50510.410193214426 1.7388509572384205 1159.2339714922807 
124.59935897435898 1591045.1903584416 1.9993663526237817 1.934778710448505 -0.06458764217527668 1539647.9263869484 50493.01171968621 1.354346857424363 902.8979049495756 
124.79967948717949 1591423.3657860751 1.9998415818818704 1.9355923394317647 -0.06424924245010577 1540295.3920288817 50480.574415741954 0.9696445453592127 646.429696906142 
125.0 1591549.4309189534 2.0 1.93608307104748 -0.0639169289525201 1540685.9041051914 50473.05472588912 0.584830885481242 389.8872569874947 


==> data/cell_dynamic_fe_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.020032051282051284 20031.52237261389 0.025172353410409354 2.5172353410409352e-08 -0.025172328238055944 0.0 20031.52237261389 0.0 0.0 
0.04006410256410257 40059.871389150234 0.05034071906396253 5.034071906396253e-08 -0.05034066872324346 0.0 40059.871389150234 0.0 0.0 
0.060096153846153855 60081.8741962486 0.0755011098355363 7.55011098355363e-08 -0.07550103433442647 0.0 60081.8741962486 0.0 0.0 
0.08012820512820513 80094.35894590309 0.10064953986337323 1.0064953986337323e-07 -0.10064943921383336 0.0 80094.35894590309 0.0 0.0 
0.10016025641025642 100094.15529794055 0.12578202518051437 1.2578202518051436e-07 -0.1257818993984892 0.0 100094.15529794055 0.0 0.0 
0.12019230769230771 120078.09492225996 0.1508945843459319 1.5089458434593188e-07 -0.15089443345134754 0.0 120078.09492225996 0.0 0.0 
0.14022435897435898 140043.01200075317 0.17598323907526137 1.7598323907526135e-07 -0.1759830630920223 0.0 140043.01200075317 0.0 0.0 
0.16025641025641027 159985.743728828 0.20104401487103415 9.531370094255984e-05 -0.2009487011700916 75.68832319154957 159153.2496785639 1.1335083281166454 755.6722187444304 
0.18028846153846156 179903.13081645378 0.2260729416523099 0.0024621748995363115 -0.22361076675277358 1959.1585861177437 159111.19827462334 28.206850657582663 18804.567105055114 
0.20032051282051283 199792.01798864992 0.25106605438360896 0.006895157850753307 -0.24417089653285565 5486.797971511372 159032.43846593288 52.82992743565502 35219.95162377002 
0.22035256410256412 219649.25448533898 0.27601939370304635 0.013213203449023641 -0.2628061902540227 10514.524080224559 158862.61770951792 75.29522620408862 50196.81746939242 
0.24038461538461542 239471.6945604839 0.30092900654956606 0.02124769831932399 -0.27968130823024206 16908.158520692807 158633.7387167757 95.75106938045244 63834.046253634966 
0.2604166666666667 259256.19798043126 0.3257909467891775 0.03085414365516863 -0.2949368031340089 24552.71268445234 158265.7716818472 114.48484315646287 76323.22877097526 
0.28044871794871795 278999.63052138104 0.35060127584009493 0.041899594267890895 -0.308701681572204 33342.39204915993 157769.4454568146 131.63423816586095 87756.15877724065 
0.3004807692307693 298698.8644659048 0.3753560632966799 0.05426536305667667 -0.32109070024000325 43182.74832961594 157122.62985656012 147.36917565610887 98246.1171040726 
0.32051282051282054 318350.7790984324 0.4000513875520889 0.06784508707127285 -0.33220630048081606 53989.14049782697 156308.7826640753 161.8365291111285 107891.01940741901 
0.3405448717948718 337952.26119963004 0.42468333641952666 0.08254307984598766 -0.34214025657353897 65685.42361075211 155315.983453534 175.16353589916713 116775.69059944477 
0.36057692307692313 357500.20553959085 0.4492480077520079 0.09827382715283368 -0.35097418059917423 78203.54754300202 154128.23723299656 187.47142400937432 124980.9493395829 
0.3806089743589744 376991.51536975906 0.47374151006052745 0.11496253175759064 -0.3587789783029368 91483.99049037286 152716.69457925583 198.88791357982583 132591.94238655057 
0.40064102564102566 396423.1029135115 0.49815996313054334 0.13254772267104478 -0.3656122404594986 105477.83534808471 151021.1486854424 209.5718205890929 139714.5470593953 
0.420673076923077 415791.8898553173 0.5224994986366726 0.15097245285802574 -0.3715270457786468 120139.7650631899 149047.84145710408 219.57705941341482 146384.7062756099 
0.44070512820512825 435094.8078283987 0.5467562607555041 0.17018356378482366 -0.3765726969706804 135427.47737941728 146805.8619041195 228.9487796478212 152632.51976521415 
0.4607371794871795 454328.79890081583 0.570926406776431 0.19013336097332093 -0.38079304580311013 151303.01820211773 144286.62902549567 237.75209936076246 158501.39957384166 
0.48076923076923084 473490.8160598991 0.5950061077104061 0.21077032748397342 -0.3842357802264327 167725.39161543522 141558.50682166446 245.9414642378423 163960.97615856156 
0.500801282051282 492577.8236949503 0.6189915488965217 0.23204641132043793 -0.38694513757608384 184656.3590204495 138629.1279349801 253.5581678574948 169038.77857166322 
0.5208333333333334 511586.79807813955 0.6428789306063233 0.2539143430391031 -0.3889645875672202 202058.30455452873 135526.85777504602 260.6115363183696 173741.02421224644 
0.5408653846153847 530514.7278435172 0.6666644686457529 0.2763285338996722 -0.3903359347460807 219894.94981756803 132271.59012030612 267.1215994592756 178081.06630618378 
0.5608974358974359 549358.6144640697 0.6903443949546356 0.299243788949939 -0.3911006060046966 238130.3297763687 128893.1581287717 273.09305026299944 182062.03350866633 
0.5809294871794872 568115.4727267405 0.7139149582036082 0.32261701911931756 -0.3912979390842906 256730.155206742 125406.1094375063 278.5509856452703 185700.65709684693 
0.6009615384615385 586782.3312053416 0.7373724243883977 0.3464027539532684 -0.39096967043512926 275658.24183745193 121862.60542150098 283.4670253815108 188978.01692100722 
0.6209935897435898 605356.2327312814 0.7607130774213547 0.3705496771844454 -0.3901634002369093 294873.7534425737 118347.0399213729 287.7715017983047 191847.6678655365 
0.6410256410256411 623834.234862034 0.7839332197201503 0.3950030287956265 -0.3889301909245238 314333.1133443496 114927.4488844648 291.42337388899574 194282.24925933054 
0.6610576923076924 642213.4103472747 0.8070291727935383 0.41970699856483756 -0.3873221742287007 333991.9091377834 111653.6738820466 294.41012580246337 196273.4172016423 
0.6810897435897436 660490.8475926105 0.8299972778240964 0.444606269565272 -0.3853910082588244 353806.12097007706 108562.89805251209 296.7376364004313 197825.0909336209 
0.7011217948717949 678663.651120829 0.8528338962478492 0.4696479243761917 -0.38318597187165754 373733.6384565851 105675.24357706972 298.4345018779443 198956.33458529625 
0.7211538461538463 696728.942030594 0.8755354103306812 0.49478263299182523 -0.38075277733885593 393735.2059896244 102998.54231573129 299.5434753747952 199695.6502498635 
0.7411858974358975 714683.8584525157 0.8980982237414523 0.5199668720988152 -0.3781313516426371 413776.18878511904 100518.3636788316 300.13375834532945 200089.17223021967 
0.7612179487179488 732525.556002524 0.9205187621217232 0.5451631738200787 -0.3753555883016445 433826.77082687325 98213.49655411951 300.27751665731074 200185.01110487388 
0.7812500000000001 750251.2082324683 0.9427934736519955 0.5703393676223518 -0.3724541060296437 453861.3515951583 96064.56436516659 300.0378815858363 200025.2543905576 
0.8012820512820513 767858.00707788 0.9649188296143869 0.5954677753193901 -0.3694510542949968 473857.9054699737 94055.03933091916 299.46839082923674 199645.59388615788 
0.8213141025641026 785343.1633028195 0.9868913249516428 0.6205245097908261 -0.3663668151608167 493797.4236686862 92170.9757136443 298.61422454391754 199076.1496959451 
0.841346153846154 802703.9069417425 1.0087074788224013 0.6454889153071776 -0.36321856351522375 513663.4688703773 90400.32888474164 297.5138929405246 198342.59529368312 
0.8613782051282052 819937.4877383128 1.0303638351526219 0.670343100803994 -0.3600207343486279 533441.8038068376 88732.58758184651 296.20034400843036 197466.89600562028 
0.8814102564102565 837041.1755810913 1.0518569631830883 0.6950715423707873 -0.356785420812301 553120.0749329922 87158.5399361871 294.70178838529 196467.8589235267 
0.9014423076923078 854012.2609360374 1.0731834580129058 0.7196606714799649 -0.3535227865329409 572687.4847495689 85670.71504835458 293.04152941305125 195361.01960870088 
0.921474358974359 870848.055275746 1.0943399411388968 0.7440987524886872 -0.3502411886502096 592134.6943220757 84261.1791712034 291.24141055786356 194160.94037190906 
0.9415064102564104 887545.8915053613 1.1153230609908187 0.7683755380253378 -0.3469475229654809 611453.549045793 82923.57772963273 289.3191683423897 192879.44556159317 
0.9615384615384617 904103.1243850905 1.1361294934623118 0.7924820553213631 -0.3436474381409488 630636.9086138832 81652.26385050348 287.2899928917181 191526.66192781212 
0.9815705128205129 920517.1309492595 1.156755942437499 0.8164104256188639 -0.340345516818635 649678.5033063741 80442.17931094114 285.1669221147443 190111.28140982953 
1.001602564102564 936785.3109218371 1.1771991403131494 0.8401537086218861 -0.33704543169126333 668572.8102083049 79288.7794644906 282.9611401633174 188640.76010887825 
1.0216346153846154 952905.0871283674 1.1974558485163282 0.863705768174208 -0.3337500803421203 687314.9463193982 78187.97164541378 280.6822303997334 187121.48693315563 
1.0416666666666667 968873.9059042383 1.2175228580174415 0.8870611564506453 -0.3304617015667962 705900.5763963371 77136.06042371062 278.33839603223737 185558.9306881583 
1.061698717948718 984689.237499231 1.2373969898386077 0.9102150138570759 -0.32718197598153176 724325.833295654 76129.70267347316 275.93664732416937 183957.76488277962 
1.0817307692307694 1000348.5764782764 1.2570750955572643 0.9331629838701692 -0.3239121116870951 742587.2502052739 75165.85686772014 273.48297963846585 182321.98642564393 
1.1017628205128207 1015849.4421183625 1.276554057804935 0.955901134545687 -0.320652923259248 760681.6981827412 74241.79287567642 270.98245291055133 180654.96860703427 
1.1217948717948718 1031189.3788015251 1.2958307907610775 0.978425900422749 -0.3174048903383285 778606.3399240564 73354.97629745642 268.43943471794125 178959.6231452942 
1.1418269230769231 1046365.9564038628 1.3149022406419333 1.0007340239551872 -0.3141682166867461 796358.583156183 72503.11922348314 265.8575946443283 177238.39642955223 
1.1618589743589745 1061376.7706805118 1.3337653861843017 1.0228225086393665 -0.3109428775449352 813936.0433373128 71684.12485112739 263.2400436725986 175493.36244839907 
1.1818910256410258 1076219.4436465234 1.352417239124165 1.0446885784380204 -0.30772866068614446 831336.5113673487 70896.07005807839 260.58940921781766 173726.2728118785 
1.201923076923077 1090891.6239535778 1.3708548446700797 1.0663296428463258 -0.30452520182375387 848557.9257883421 70137.18868366885 257.90790236879695 171938.60157919803 
1.2219551282051284 1105390.987262482 1.3890752819712728 1.087743266978113 -0.30133201499315976 865598.3489798313 69405.85576110648 255.1973777157426 170131.58514382844 
1.2419871794871795 1119715.2366113865 1.4070756645803555 1.1089271459715984 -0.29814851860875713 882455.9467915484 68700.57388282544 252.45938482827663 168306.25655218444 
1.2620192307692308 1133862.102779666 1.4248531409105896 1.1298790831610184 -0.2949740577495712 899128.9711729423 68019.9609697517 249.69521313575427 166463.4754238362 
1.2820512820512822 1147829.3446474047 1.4424048946876293 1.150596971515976 -0.29180792317165327 915615.7454030623 67362.73939995375 246.90593087027744 164603.95391351834 
1.3020833333333335 1161614.74955043 1.4597281453956714 1.1710787463327237 -0.28864939906294773 931914.6264434408 66728.0027573905 244.09204246070712 162728.02830713813 
1.3221153846153848 1175216.13363084 1.476820148717939 1.191322438230757 -0.2854977104871821 948024.0471114842 66114.3758856866 241.254683924617 160836.4559497447 
1.342147435897436 1188631.3421829648 1.4936781969714312 1.2113261296326212 -0.28235206733881 963942.4814481677 65520.81784472079 238.39447262617503 158929.64841745002 
1.3621794871794872 1201858.2499947108 1.5102996195358673 1.2310879424631207 -0.27921167707274663 979668.4349293675 64946.38362971018 235.51187933444788 157007.91955629864 
1.3822115384615385 1214894.761684234 1.526681783276765 1.2506059742030664 -0.27607580907369855 995200.3935789987 64390.68633458088 232.6066127368763 155071.07515791757 
1.4022435897435899 1227738.8120318858 1.542822092962573 1.2698768878939015 -0.2729452050686716 1010535.7019292252 63865.72995614633 229.66157785299183 153107.71856866125 
1.4222756410256412 1240388.3663073804 1.5587179916758047 1.288899011315134 -0.26981898036067076 1025673.0292699647 63357.564253218705 226.69661425491307 151131.0761699421 
1.4423076923076925 1252841.420592135 1.5743669612181006 1.307670469391057 -0.2666964918270436 1040610.8834638917 62867.29155166866 223.7093044082497 149139.5362721665 
1.4623397435897436 1265096.0020967242 1.5897665225091546 1.3261895945560398 -0.2635769279531148 1055347.937505087 62392.61492302106 220.7021213209428 147134.74754729524 
1.482371794871795 1277150.1694734078 1.6049142359794468 1.3444547268939573 -0.26045950908548954 1069882.8704748882 61932.853071866324 217.675156155746 145116.7707704974 
1.5024038461538463 1289002.0131236748 1.6198077019567163 1.3624640725755588 -0.2573436293811575 1084214.254889817 61488.58942221245 214.62681299797114 143084.54199864744 
1.5224358974358976 1300649.655500757 1.6344445610461096 1.3802159460489518 -0.25422861499715776 1098340.749430831 61058.42619019607 211.55838224622556 141038.92149748374 
1.542467948717949 1312091.2514070692 1.6488224945039547 1.3977086914029107 -0.25111380310104403 1112261.0363661738 60641.60006129113 208.4702171436909 138980.14476246064 
1.5625000000000002 1323324.988286519 1.662939224605091 1.4149406446831876 -0.24799857992190333 1125973.7915636154 60237.68660981045 205.36222183688437 136908.1478912563 
1.5825320512820513 1334349.08651165 1.6767925150037002 1.4319100490875756 -0.24488246591612461 1139477.6170047612 59847.043012682116 202.2332898066 134822.1932044 
1.6025641025641026 1345161.7996655682 1.6903801710875896 1.4486152361335407 -0.24176493495404894 1152771.1849538162 59468.547834781464 199.08447360504798 132722.98240336534 
1.622596153846154 1355761.4148186033 1.7037000403258513 1.465054551854176 -0.23864548847167533 1165853.1792261323 59101.688831445295 195.91594622220518 130610.63081480349 
1.6426282051282053 1366146.25279967 1.7167500126098671 1.481226340486079 -0.2355236721237881 1178722.282207421 58746.11874081474 192.72768624777953 128485.12416518638 
1.6626602564102566 1376314.6684622783 1.7295280205875863 1.4971289468276272 -0.23239907375995905 1191377.1767304095 58401.50511397398 189.51970037627754 126346.46691751838 
1.682692307692308 1386265.0509451546 1.7420320399910312 1.512760718507766 -0.22927132148326512 1203816.547880288 58067.529482138576 186.29202234058104 124194.6815603874 
1.702724358974359 1395995.8239274311 1.7542600899569794 1.5281199905678982 -0.2261400993890812 1216039.0707253544 57744.04061480425 183.04450212771704 122029.6680851447 
1.7227564102564104 1405505.4458783644 1.7662102333407665 1.5432051112053649 -0.2230051221354017 1228043.4308030442 57430.70676314272 179.77729652348106 119851.53101565407 
1.7427884615384617 1414792.4103015403 1.7778805770231663 1.5580144610765974 -0.2198661159465689 1239828.3394809084 57127.05178847606 176.49079235969407 117660.52823979607 
1.762820512820513 1423855.2459735323 1.7892692722102947 1.5725464302895535 -0.2167228419207412 1251392.515647755 56832.81037370511 173.1851022746961 115456.73484979743 
1.7828525641025643 1432692.517176968 1.8003745147264927 1.5867994204213092 -0.2135750943051835 1262734.6873192 56547.72752710921 169.86036295156077 113240.24196770722 
1.8028846153846156 1441302.8239279743 1.811194545300139 1.6007718464404492 -0.21042269885968978 1273853.593167459 56271.558037515264 166.5167339835249 111011.15598901661 
1.8229166666666667 1449684.8021979586 1.8217276498423516 1.6144621385382516 -0.20726551130409998 1284747.9839785572 56004.065964609385 163.15439678700764 108769.59785800512 
1.842948717948718 1457837.1241296977 1.831972159718532 1.6278687438726953 -0.20410341584583658 1295416.6240401696 55745.02416082611 159.7735535627087 106515.70237513917 
1.8629807692307694 1465758.4982476926 1.8419264520127034 1.640990128229213 -0.20093632378349047 1305858.2924632062 55494.213822587626 156.37442630339322 104249.6175355955 
1.8830128205128207 1473447.6696627624 1.8515889497846139 1.653824777601979 -0.19776417218263487 1316071.7844401621 55251.42406882811 152.95725584688822 101971.5038979255 
1.903044871794872 1480903.4202708418 1.86095812231955 1.6663711687537048 -0.1945869535658451 1326055.8878173227 55016.72240377008 149.52193217635872 99681.2881175725 
1.9230769230769234 1488124.5689459501 1.8700324853708299 1.6786278257979879 -0.19140465957284203 1335809.428121613 54789.725406704936 146.0690195970525 97379.346398035 
1.9431089743589745 1495109.9717273032 1.8788106013949357 1.6905933024479554 -0.18821729894698036 1345331.2544345015 54570.20451406087 142.59887086181848 95065.91390787899 
1.9631410256410258 1501858.5220005387 1.8872910797792468 1.7022661786768012 -0.18502490110244563 1354620.236734537 54357.97418352333 139.1117989253296 92741.19928355308 
1.983173076923077 1508369.1506730218 1.8954725770623364 1.7136450618973875 -0.18182751516494888 1363675.2668360472 54152.85517269769 135.6081308002152 90405.42053347683 
2.003205128205128 1514640.8263432102 1.903353797146801 1.7247285880883083 -0.17862520905849277 1372495.2592852314 53954.674238404026 132.08820691898367 88058.8046126558 
2.0232371794871797 1520672.5554640472 1.9109334915045872 1.7355153749743413 -0.17541811653024597 1381079.1141023121 53763.68305826164 128.55180974059937 85701.20649373293 
2.043269230769231 1526463.3825003558 1.9182104593747777 1.7460040974701692 -0.17220636190460858 1389425.7768177986 53579.52551031159 124.99962082712763 83333.08055141843 
2.0633012820512824 1532012.3900802152 1.9251835479538177 1.7561934863608344 -0.16899006159298335 1397534.2374224267 53401.84967516665 121.4323060149102 80954.87067660682 
2.0833333333333335 1537318.6991402865 1.9318516525781366 1.7660823049728445 -0.16576934760529216 1405403.5118025946 53230.50167297758 117.85025311739544 78566.83541159697 
2.1033653846153846 1542381.4690650746 1.9382137168991485 1.775669266557618 -0.16254445034153053 1413032.575996133 53066.06329529127 114.25286536243176 76168.57690828785 
2.123397435897436 1547199.8978200953 1.944268733050596 1.784953200436187 -0.15931553261440912 1420420.4984061895 52907.74054589099 110.64152601300283 73761.0173420019 
2.1434294871794872 1551773.2220789327 1.9500157418082151 1.7939329445300625 -0.15608279727815266 1427566.354279924 52755.62641807785 107.01633756504867 71344.22504336579 
2.1634615384615388 1556100.7173441646 1.955453832741694 1.8026073418204929 -0.15284649092120106 1434469.222890872 52609.87688126881 103.37736031755912 68918.24021170608 
2.18349358974359 1560181.6980621344 1.9605821443589002 1.8109753394882067 -0.14960680487069355 1441128.2664319254 52469.81508025993 99.7258360708173 66483.89071387821 
2.2035256410256414 1564015.517731557 1.9653998642423585 1.8190358705115977 -0.1463639937307608 1447542.6357940664 52335.756630308926 96.06159556742139 64041.063711614275 
2.2235576923076925 1567601.5690059348 1.9699062291779512 1.8267879004499357 -0.14311832872801555 1453711.507795301 52207.65812321543 92.38502709049165 61590.01806032778 
2.2435897435897436 1570939.2837897737 1.9741005252758257 1.8342304691823406 -0.13987005609348513 1459634.118395514 52085.124145384645 88.69701634878946 59131.34423252632 
2.263621794871795 1574028.1333285787 1.9779820880834873 1.8413625918630292 -0.1366194962204581 1465309.6838790772 51968.60639292607 84.99726868184031 56664.845787893544 
2.2836538461538463 1576867.6282926186 1.9815503026910606 1.8481833943783912 -0.1333669083126694 1470737.5086482745 51857.430044936715 81.28710374349609 54191.402495664064 
2.303685897435898 1579457.3188544447 1.984804603828702 1.8546919706430602 -0.1301126331856417 1475916.8716630102 51752.120711805066 77.56614050868109 51710.76033912074 
2.323717948717949 1581796.7947601515 1.9877444759561496 1.860887512198752 -0.12685696375739752 1480847.12957239 51652.13467806112 73.83554245087412 49223.694967249416 
2.34375 1583885.6853943693 1.990369453344394 1.866769219006964 -0.12360023433743006 1485527.6457257369 51557.67098370381 70.0954099125239 46730.27327501594 
2.3637820512820515 1585723.659838974 1.9926791201494565 1.8723363285122685 -0.12034279163718797 1489957.8133004452 51468.70728304237 66.34618959883139 44230.7930658876 
2.3838141025641026 1587310.4269255134 1.9946731104782685 1.877588166962734 -0.11708494351553456 1494137.0961415193 51384.78195888316 62.58893982792469 41725.95988528313 
2.403846153846154 1588645.735281332 1.9963511084466352 1.8825240096933593 -0.1138270987532759 1498064.9175785484 51306.62542164372 58.823053840948226 39215.36922729883 
2.4238782051282053 1589729.3733693922 1.9977128482292752 1.8871432550400786 -0.11056959318919657 1501740.7988222146 51233.52621290949 55.04999750514455 36699.99833676304 
2.443910256410257 1590561.1695217877 1.998758114101935 1.8914453408678074 -0.10731277323412769 1505164.2925393553 51165.445468590595 51.2702419079006 34180.16127193374 
2.463942307692308 1591140.991966938 1.9994867404755634 1.8954296785681266 -0.1040570619074368 1508334.9303299368 51102.93046428426 47.48347155174769 31655.64770116513 
2.483974358974359 1591468.7488504613 1.9998986119225397 1.8990957806636248 -0.10080283125891487 1511252.3242714643 51045.47257511807 43.690891668316 29127.26111221067 
2.5040064102564106 1591544.3882497298 1.999993663194965 1.9024432052901672 -0.09755045790479788 1513916.122739332 50993.00856134924 39.893045854790245 26595.3639031935 
2.5240384615384617 1591367.8981820918 1.9997718792349959 1.905471548678766 -0.09430033055623 1516326.0044240796 50945.54462938267 36.09038811077825 24060.258740518835 
2.544070512820513 1590939.306606772 1.9992332951772296 1.9081804074340805 -0.09105288774314912 1518481.6483135454 50903.42677791114 32.282922888640066 21521.948592426714 
2.5641025641025643 1590258.6814204408 1.9983779963431392 1.9105694587035458 -0.0878085376395934 1520382.7974894966 50866.338948187884 28.47161005904585 18981.073372697236 
2.5841346153846154 1589326.1304464596 1.9972061182275564 1.9126384284052687 -0.0845676898222878 1522029.2338441669 50834.21900641662 24.657030847542767 16438.020565028513 
2.604166666666667 1588141.801417799 1.995717846477207 1.9143870838552475 -0.08133076262195948 1523420.7722131775 50807.07044980442 20.839678614304024 13893.119076202685 
2.624198717948718 1586705.8819536346 1.9939134168613009 1.9158152346223385 -0.07809818223896237 1524557.2610559012 50784.89623507182 17.020056908629407 11346.704605752939 
2.6442307692307696 1585018.5995296258 1.9917931152341821 1.9169227333166703 -0.07487038191751183 1525438.5830828592 50767.69865094405 13.198678675720576 8799.119117147051 
2.6642628205128207 1583080.221441879 1.9893572774900439 1.9177094763035172 -0.0716478011865267 1526064.6558238077 50755.47930707177 9.37606536844641 6250.710245630941 
2.684294871794872 1580891.054764603 1.9866062895097185 1.9181754043485832 -0.06843088516113527 1526435.432141238 50748.239124011714 5.552746129835317 3701.830753223545 
2.7043269230769234 1578451.4463014633 1.9835405870995444 1.9183205032000898 -0.06522008389945455 1526550.900693586 50745.978324192576 1.7292570399669531 1152.8380266446356 
2.7243589743589745 1575761.7825306414 1.9801606559223282 1.9183204998201586 -0.06184015610216953 1526550.900693586 49210.88183705532 0.0 0.0 
2.744391025641026 1572822.4895436103 1.976467031420406 1.918320496126534 -0.058146535293871926 1526550.900693586 46271.588850024156 0.0 0.0 
2.764423076923077 1569634.0329776336 1.9724602987308213 1.9183204921198014 -0.054139806611019914 1526550.900693586 43083.13228404755 0.0 0.0 
2.7844551282051286 1566196.9179420003 1.9681410925926257 1.9183204878005953 -0.04982060479203043 1526550.900693586 39646.017248414224 0.0 0.0 
2.8044871794871797 1562511.6889380063 1.9635100972463282 1.9183204831696 -0.04518961407672828 1526550.900693586 35960.7882444202 0.0 0.0 
2.824519230769231 1558578.929772695 1.9585680463254964 1.9183204782275491 -0.04024756809794727 1526550.900693586 32028.029079108965 0.0 0.0 
2.8445512820512824 1554399.2634663726 1.9533157227405367 1.9183204729752255 -0.03499524976531121 1526550.900693586 27848.362772786524 0.0 0.0 
2.8645833333333335 1549973.3521539096 1.9477539585546673 1.9183204674134613 -0.02943349114120597 1526550.900693586 23422.45146032353 0.0 0.0 
2.884615384615385 1545301.8969798472 1.9418836348521038 1.9183204615431375 -0.02356317330896629 1526550.900693586 18750.99628626113 0.0 0.0 
2.904647435897436 1540385.6379873233 1.9357056815984808 1.9183204553651843 -0.017385226233296525 1526550.900693586 13834.737293737242 0.0 0.0 
2.9246794871794872 1535225.3540008352 1.9292210774935254 1.9183204488805803 -0.010900628612945162 1526550.900693586 8674.453307249118 0.0 0.0 
2.9447115384615388 1529821.8625028615 1.9224308498160179 1.9183204420903526 -0.004110407725665288 1526550.900693586 3270.961809275439 0.0 0.0 
2.96474358974359 1524176.0195043564 1.915336074261048 1.918320434995577 0.0029843607345290124 1526550.900693586 -2374.8811892296653 0.0 0.0 
2.9847756410256414 1518288.719409143 1.9079378747696076 1.9183204275973775 0.010382552827769898 1526550.900693586 -8262.18128444301 0.0 0.0 
3.0048076923076925 1512160.8948722235 1.900237423350538 1.9183204198969261 0.01808299654638823 1526550.900693586 -14390.005821362603 0.0 0.0 
3.024839743589744 1505793.516652029 1.8922359398948618 1.9183204118954427 0.02608447200058084 1526550.900693586 -20757.38404155709 0.0 0.0 
3.044871794871795 1499187.5934566346 1.88393469198253 1.9183204035941948 0.034385711611664815 1526550.900693586 -27363.307236951543 0.0 0.0 
3.0649038461538463 1492344.1717839611 1.8753349946816147 1.9183203949944974 0.04298540031288267 1526550.900693586 -34206.72890962497 0.0 0.0 
3.084935897435898 1485264.335755992 1.8664382103399795 1.9183203860977132 0.051882175757733684 1526550.900693586 -41286.564937594114 0.0 0.0 
3.104967948717949 1477949.2069470275 1.857245748369457 1.918320376905251 0.06107462853579393 1526550.900693586 -48601.69374655862 0.0 0.0 
3.1250000000000004 1470399.9442060068 1.8477590650225733 1.9177039420644115 0.06994487704183827 1526060.364492244 -50755.56058188761 -7.3462701512975634 -4897.513434198377 
3.1450320512820515 1462617.7434729277 1.8379796631618521 1.916257000743161 0.07827733758130884 1524908.9318048074 -50778.040524586104 -17.243855927049992 -11495.903951366663 
3.1650641025641026 1454603.837589384 1.8279090920217318 1.9140299712594953 0.08612087923776346 1523136.7242928217 -50812.62632407085 -26.54057969950066 -17693.71979966711 
3.185096153846154 1446359.496103265 1.8175489469631412 1.911068751695132 0.09351980473199073 1520780.2665244613 -50858.60575034749 -35.29031153896468 -23526.87435930979 
3.2051282051282053 1437886.0250676349 1.8069008692207644 1.907415142300036 0.10051427307927163 1517872.8221137056 -50915.33016158827 -43.541887495480246 -29027.924996986836 
3.225160256410257 1429184.7668338283 1.7959665456430387 1.9031072768594228 0.10714073121638412 1514444.736991637 -50982.62929628673 -51.339002788100565 -34226.00185873372 
3.245192307692308 1420257.0998388005 1.7847477084249284 1.898179906180536 0.11343219775560764 1510523.6649982773 -51059.86040360038 -58.72197417255565 -39147.982781703766 
3.265224358974359 1411104.4383867558 1.7732461348335131 1.892664700738981 0.11941856590546784 1506134.8087211286 -51146.3017517142 -65.72751160657825 -43818.341071052164 
3.2852564102564106 1401728.2324250971 1.7614636469264366 1.8865906582281706 0.12512701130173398 1501301.2438130407 -51242.31187752797 -72.38746806352768 -48258.3120423518 
3.3052884615384617 1392129.967314729 1.7494021112632607 1.8799841920076061 0.1305820807443454 1496043.9893771892 -51346.861132486956 -78.73264243131283 -52488.42828754189 
3.325320512820513 1382311.1635947465 1.7370634386097659 1.8728695201015717 0.13580608149180584 1490382.3175227088 -51460.232935139444 -84.78919769269542 -56526.13179513029 
3.3453525641025643 1372273.3767415578 1.7244495836352547 1.865268752864548 0.14081916922929327 1484333.823126685 -51581.69608315127 -90.58225207485168 -60388.16804990112 
3.365384615384616 1362018.1969224666 1.711562544602895 1.8572022188366175 0.14563967423372248 1477914.6831419044 -51711.6595709743 -96.13304041207687 -64088.69360805126 
3.385416666666667 1351547.2487437604 1.6984043630531578 1.8486884839402076 0.1502841208870498 1471139.671873153 -51849.24805341801 -101.46256876082077 -67641.71250721386 
3.405448717948718 1340862.1909933444 1.684977123480402 1.83974468067934 0.15476755719893798 1464022.4229459197 -51995.030743144685 -106.58791993424467 -71058.61328949645 
3.4254807692307696 1329964.7163779603 1.6712829530026532 1.8303865152451888 0.15910356224253563 1456575.4349608219 -52148.46444758051 -111.52609206482427 -74350.7280432162 
3.4455128205128207 1318856.551255029 1.6573240210246278 1.82062840240599 0.16330438138136216 1448810.1788356958 -52309.01795167732 -116.29247572988945 -77528.31715325963 
3.4655448717948723 1307539.4553591649 1.6431025388940608 1.8104837653920685 0.16738122649800768 1440737.3364467563 -52477.72378880298 -120.8988876167575 -80599.25841117169 
3.4855769230769234 1296015.2215234023 1.6286207595513875 1.7999649443868477 0.1713441848354602 1432366.7278079828 -52653.99140009028 -125.35823497427383 -83572.15664951589 
3.5056089743589745 1284285.6753951788 1.61388097717284 1.7890833445001493 0.17520236732730932 1423707.4288246487 -52837.63071828801 -129.6816615744113 -86454.44104960754 
3.525641025641026 1272352.6751471176 1.5988855268070021 1.777849548881852 0.17896402207484985 1414767.861306401 -53028.66509394464 -133.87896315327805 -89252.64210218539 
3.545673076923077 1260218.1111826624 1.583636784004903 1.7662734090741905 0.18263662506928746 1405555.8648674076 -53227.22237916314 -137.95885867036733 -91972.57244691157 
3.5657051282051286 1247883.9058366015 1.568137164443682 1.7543641296191383 0.18622696517545645 1396078.7642548408 -53433.55684359977 -141.92905877379857 -94619.37251586573 
3.5857371794871797 1235352.0130705333 1.5523891235438998 1.7421302690334675 0.18974114548956766 1386343.3701248062 -53647.38479751279 -145.79726249140273 -97198.1749942685 
3.6057692307692313 1222624.4181633263 1.5363951560805607 1.7295798425119184 0.19318468643135778 1376356.060771011 -53868.776074514026 -149.5699448824325 -99713.29658828836 
3.6258012820512824 1209703.1373966152 1.5201577957878922 1.7167203760799936 0.19656258029210139 1366122.8252182305 -54097.811127013294 -153.25293563844505 -102168.62375896338 
3.6458333333333335 1196590.217735382 1.503679614957955 1.7035589557470447 0.19987934078908975 1355649.3023371324 -54334.580678197555 -156.85147866732802 -104567.65244488536 
3.665865384615385 1183287.736503682 1.4869632240331452 1.6901022721202819 0.20313904808713668 1344940.816347012 -54579.18543178053 -160.3702861880419 -106913.52412536128 
3.685897435897436 1169797.8010555601 1.470011271192657 1.6763566608978906 0.20634538970523364 1334002.4090392254 -54831.73583488003 -163.8135878414156 -109209.05856094375 
3.7059294871794877 1156122.5484412024 1.4528264419329564 1.6623281396211187 0.2095016976881623 1322838.8690235976 -55092.351891095284 -167.18517527403895 -111456.78351602599 
3.7259615384615388 1142264.1450683936 1.4354114586423563 1.6480224410303599 0.21261098238800358 1311454.75827238 -55361.16302122013 -170.48844261023424 -113658.96174015618 
3.74599358974359 1128224.7863593157 1.417769080169736 1.6334450433386472 0.21567596316891113 1299854.4362111543 -55638.30796937132 -173.7264231889176 -115817.61545927842 
3.7660256410256414 1114006.6964027556 1.3999021013874928 1.6186011977072674 0.21869909631977458 1288042.081583254 -55923.934752637055 -176.9018229074311 -117934.54860495409 
3.7860576923076925 1099612.127601768 1.3818133527487826 1.603495953182145 0.22168260043336252 1276021.7122935285 -56218.20065265638 -180.01705048293186 -120011.36698862126 
3.806089743589744 1085043.360316852 1.3635056998391222 1.5881341793259787 0.2246284794868565 1263797.2034184432 -56521.27224782901 -183.07424491327336 -122049.49660884892 
3.826121794871795 1070302.7025047066 1.3449820429224353 1.572520586759659 0.22753854383722372 1251372.3035524383 -56833.32548514218 -186.07530039329407 -124050.20026219606 
3.8461538461538467 1055392.4893526006 1.3262453164815897 1.5566597458069802 0.23041442932539047 1238750.6496449313 -57154.54579086206 -189.0218889188244 -126014.59261254962 
3.866185897435898 1040315.0829084436 1.3072984887535293 1.540556131895849 0.23325764314231967 1225935.8031294914 -57485.37746948097 -191.91514141522754 -127943.4276101517 
3.886217948717949 1025072.8717065905 1.288144561259047 1.5242141223404064 0.23606956108135946 1212931.2473631287 -57826.13465801324 -194.7562271570516 -129837.48477136774 
3.9062500000000004 1009668.2703894554 1.2687865683272903 1.5076379661190715 0.23885139779178122 1199740.3635764015 -58176.762784673134 -197.5466755900244 -131697.78372668294 
3.9262820512820515 994103.7193249904 1.2492275766150718 1.4908318309693045 0.24160425435423272 1186366.468350278 -58537.491632762365 -200.28745490642808 -133524.96993761873 
3.946314102564103 978381.6842200835 1.2294706846210492 1.4737998149140679 0.24432913029301861 1172812.8227886104 -58908.561884907656 -202.97939593153149 -135319.59728768768 
3.966346153846154 962504.6557299506 1.2095190221948744 1.4565459870496833 0.2470269648548089 1159082.6649761135 -59290.49080279295 -205.6228433999549 -137081.89559996995 
3.9863782051282053 946475.149063566 1.1893757500413613 1.4390744218949105 0.24969867185354921 1145179.2373125216 -59684.04872296285 -208.21773268995412 -138811.82179330278 
4.006410256410256 930295.70358521 1.1690440592197775 1.4213890700202492 0.25234501080047167 1131105.6835625542 -60088.8537967084 -210.76554095951423 -140510.36063967616 
4.026442307692308 913968.8824121876 1.1485271706383209 1.4034938493223665 0.25496667868404566 1116865.1214898708 -60505.20068641694 -213.26665760049858 -142177.77173366575 
4.0464743589743595 897497.2720087843 1.1278283345438709 1.3853927273275963 0.25756439278372545 1102460.7083521828 -60934.055085569504 -215.72049115001832 -143813.6607666789 
4.066506410256411 880883.4817765234 1.1069508300070898 1.3670896630808396 0.26013883307374974 1087895.5946578598 -61375.89061452681 -218.12714268618484 -145418.09512412324 
4.086538461538462 864130.143640788 1.085897964402957 1.348588518755253 0.26269055435229616 1073172.8538270888 -61830.37796520069 -220.48776668162765 -146991.84445441846 
4.106570512820513 847239.9116338778 1.0646730728868223 1.3298932099932996 0.2652201371064773 1058295.6018295984 -62298.40452685999 -222.80172591441922 -148534.48394294616 
4.126602564102565 830215.4614745617 1.0432795178660572 1.3110077358290184 0.2677282179629612 1043267.0209960693 -62781.14045299578 -225.06802656292336 -150045.35104194895 
4.146634615384616 813059.4901441971 1.021720688467389 1.291935953759047 0.27021526529165785 1028090.181025164 -63277.83225604112 -227.28835540428196 -151525.57026952133 
4.166666666666667 795774.715459476 0.9999999999999991 1.272681850645364 0.272681850645365 1012768.2545612941 -63789.9641158178 -229.46117072291617 -152974.11381527747 
4.186698717948718 778363.8756418772 0.9781208934144803 1.2532494358652144 0.27512854245073415 997304.4321659473 -64318.167524733 -231.5862041927165 -154390.80279514435 
4.206730769230769 760829.7288838789 0.9560868347577233 1.233643840155893 0.27755700539816963 981702.7967514596 -64872.68979736697 -233.6500919673695 -155766.72797824634 
4.226762820512821 743175.0529120133 0.9339013146238346 1.2138691755729525 0.27996786094911785 965966.6205881634 -65445.919887585216 -235.66497422151514 -157109.98281434344 
4.246794871794872 725402.644546825 0.9115678476011654 1.1939293104649948 0.28236146286382946 950098.982010348 -66036.20014727116 -237.63375534136568 -158422.50356091047 
4.266826923076923 707515.3192598013 0.8890899717155316 1.1738281363574752 0.28473816464194357 934102.9777958562 -66643.99629944982 -239.55615911623306 -159704.10607748872 
4.2868589743589745 689515.910727352 0.86647124786973 1.1535696029641709 0.2870983550944409 917981.7510273549 -67270.08075119986 -241.43149208507694 -160954.32805671796 
4.306891025641026 671407.2703819047 0.843715259279427 1.1331577204718908 0.28944246119246375 901738.4929104507 -67915.27445582207 -243.2590335587478 -162172.68903916524 
4.3269230769230775 653192.2669601855 0.8208256109055126 1.112596562330142 0.2917709514246293 885376.4449936388 -68580.45360240003 -245.03802960217664 -163358.68640145112 
4.346955128205129 634873.7860487577 0.7978059288830062 1.0918902681367533 0.2940843392537471 868898.9014646119 -69266.55313015648 -246.7676918907103 -164511.79459380687 
4.36698717948718 616454.7296268942 0.7746598599466132 1.0710430468181436 0.2963831868715303 852309.211681041 -69974.5720607742 -248.44719419876057 -165631.46279917375 
4.387019230769231 597938.0156068511 0.751391070853017 1.050059180103423 0.2986681092504059 835610.78293518 -70705.5790607523 -250.07566889801782 -166717.11259867856 
4.407051282051283 579326.5773716166 0.7280032477999959 1.0289430263442982 0.3009397785443023 818807.0834936528 -71460.71869499783 -251.652202836303 -167768.135224202 
4.427083333333334 560623.3633102125 0.7045000958424661 1.007699081950208 0.303198986107742 801901.6914860309 -72241.71922101465 -253.17515070614644 -168783.43380409764 
4.447115384615385 541831.3363506139 0.6808853383055316 0.986331914922296 0.30544657661676444 784898.2420127965 -73049.82246209623 -254.64365931116268 -169762.43954077514 
4.467147435897436 522953.4734903669 0.6571627161946405 0.9648461509123467 0.3076834347177062 767800.4160513865 -73886.19112070353 -256.05704159807703 -170704.69439871804 
4.487179487179487 503992.7653249802 0.633335987602945 0.9432465137514162 0.30991052614847125 750611.9727078839 -74752.37491385982 -257.41412751229734 -171609.41834153156 
4.507211538461539 484952.21557415905 0.6094089271159487 0.921537832907901 0.3121289057919523 733336.7551519673 -75650.05384142499 -258.7136581173987 -172475.77207826584 
4.52724358974359 465834.8406059646 0.5853853252135482 0.8997250516045893 0.314339726391041 715978.6970762615 -76581.0503647066 -259.95427774177267 -173302.85182784847 
4.547275641025641 446643.6689589613 0.5612689876695458 0.8778132314667862 0.31654424379724044 698541.8263952031 -77547.30598123319 -261.1345753195335 -174089.71687968902 
4.5673076923076925 427381.74086244777 0.537063734948753 0.8558076714563868 0.3187439365076338 681030.3598898626 -78551.88571570884 -262.2517223839829 -174834.48158932195 
4.587339743589744 408052.10775482375 0.512773401601754 0.8337138148602007 0.3209404132584467 663448.6291915325 -79597.2181456412 -263.30399893819396 -175535.99929212933 
4.607371794871796 388657.8318001891 0.48840183565744466 0.8115371745664188 0.32313533890897417 645801.0213185692 -80685.18193921534 -264.2905755054889 -176193.7170036593 
4.627403846153847 369201.9854032463 0.46395289801344186 0.7892834348704744 0.3253305368570325 628092.0596910045 -81818.59198881494 -265.20940933441307 -176806.27288960872 
4.647435897435898 349687.6507225655 0.4394304618244341 0.7669584666090702 0.32752800478463606 610326.4161738348 -83000.52229853271 -266.05827731313514 -177372.18487542347 
4.667467948717949 330117.9191823233 0.4148384118886144 0.744568344178717 0.32972993229010256 592508.9246199577 -84234.33501021256 -266.83475351086634 -177889.83567391091 
4.6875 310495.89098256413 0.39018064403225633 0.7221196935620995 0.33193904952984316 574644.8578210311 -85526.59165360272 -267.5322643807254 -178354.8429204836 
4.707532051282052 290824.6746080671 0.36546106449253823 0.6996191869750256 0.33415812248248733 556739.5253598922 -86879.861200882 -268.15025893800754 -178766.83929200508 
4.727564102564103 271107.386335915 0.3406835892987362 0.6770737156595209 0.3363901263607847 538798.4111150706 -88298.25403192494 -268.68612693045026 -179124.0846203002 
4.747596153846154 251347.1497418079 0.31585214365183895 0.6544904890084621 0.3386383453566231 520827.252141745 -89786.91513346904 -269.13607678452536 -179424.05118968358 
4.767628205128205 231547.0952052414 0.29097066130273713 0.6318771226192315 0.3409064613164943 502832.10874268535 -91352.00657368696 -269.495267544319 -179663.5116962127 
4.787660256410256 211710.35941359343 0.2660430839290399 0.6092423182875489 0.343199234358509 484819.9055906924 -93005.95915319573 -269.7507544042485 -179833.836269499 
4.807692307692308 191840.08486521858 0.24107336051064526 0.5865946392083372 0.34552127869769195 466797.4570634411 -94751.34191300735 -269.9041891441065 -179936.12609607106 
4.8277243589743595 171939.41937161752 0.21606544670414726 0.5639431857772834 0.3478777390731361 448772.00502981414 -96596.5233848069 -269.949169655601 -179966.11310373404 
4.847756410256411 152011.51555876873 0.19102330421619135 0.5412977835996469 0.3502744793834555 430751.36846270727 -98551.94036471212 -269.877053228996 -179918.03548599733 
4.867788461538462 132059.53036769037 0.1659509001758617 0.518670314793851 0.3527194146179893 412745.0028578265 -100640.2549597061 -269.6633312986969 -179775.5541991313 
4.887820512820514 112086.62455432868 0.14085220650622252 0.4960724520778838 0.3552202455716613 394762.1970751354 -102865.92908702418 -269.31049940157146 -179540.332934381 
4.907852564102565 92095.96218883897 0.11573119929509595 0.47351680256075884 0.3577856032656629 376812.98354009044 -105243.26599546011 -268.8074219008358 -179204.94793389054 
4.927884615384616 72090.71015433197 0.09059185816516817 0.4510184443735468 0.36042658620837864 358909.3610569859 -107800.75938103018 -268.1246503069752 -178749.76687131682 
4.947916666666667 52074.037645186996 0.06543816564355112 0.4285905900934007 0.36315242444984963 341061.8438679914 -110530.91019045911 -267.2844174223843 -178189.6116149229 
4.967948717948718 32049.11566499626 0.040274106530880725 0.40624325138191997 0.36596914485103926 323278.39900506334 -113413.04495832435 -266.3248702672132 -177549.9135114755 
4.98798076923077 12019.116524212037 0.01510366727004169 0.38398614623175764 0.36888247896171594 305566.75980560126 -116449.3880053153 -265.2495086511342 -176833.00576742284 
5.008012820512821 -8012.78666239212 -0.010069164685341345 0.3618242020818649 0.37189336676720625 287930.8474016823 -119602.56919918458 -264.1154241610931 -176076.94944072873 
5.028044871794872 -28043.420478412245 -0.03524040150260379 0.33975930765749063 0.3749997091600944 270372.16479143366 -122846.73925835127 -262.95883077108533 -175305.88718072357 
5.048076923076923 -48069.61170853426 -0.06040605560177806 0.31778739465094846 0.37819345025272655 252887.47451205316 -126128.08774962672 -261.85072162400496 -174567.14774933667 
5.0681089743589745 -68088.1878412309 -0.08556214028730115 0.2958987487609792 0.38146088904828035 235469.0461573174 -129390.78692182487 -260.85838304052436 -173905.58869368295 
5.088141025641026 -88095.97757134287 -0.11070467037957678 0.2740809509811546 0.38478562136073136 218106.99698286565 -132600.26154805126 -260.01404843658094 -173342.69895772066 
5.1081730769230775 -108089.81130247249 -0.13582966284630182 0.2523228065661412 0.388152469412443 200792.4184813374 -135754.1748969115 -259.3031276388892 -172868.7517592595 
5.128205128205129 -128066.52164910657 -0.16093313743345256 0.23061196141365317 0.39154509884710575 183515.47955750287 -138830.3035537205 -258.73943732334834 -172492.9582155656 
5.14823717948718 -148022.94393838558 -0.18601111729582637 0.20893473629307577 0.3949458535889021 166265.29461146172 -141804.0532788192 -258.3387697519143 -172225.8465012762 
5.168269230769231 -167955.91671144587 -0.211059629627047 0.1872769992974117 0.3983366289244587 149030.61781453696 -144657.41486577358 -258.1065197107477 -172071.0131404985 
5.188301282051283 -187862.2822242534 -0.23607470628893076 0.16562142549881784 0.4016961317877486 131797.6624102593 -147348.03713807624 -258.080740134453 -172053.82675630203 
5.208333333333334 -207738.88694784133 -0.26105238444010354 0.14394757676699652 0.4049999612071 114550.16423188902 -149831.73083416064 -258.2985327192756 -172199.02181285043 
5.228365384615385 -227582.58206789728 -0.2859887071638009 0.12222832850203472 0.40821703566583567 97266.53818391438 -152030.5582051368 -258.83958369447055 -172559.7224629804 
5.248397435897436 -247390.22398358298 -0.3108797240947031 0.10044103685844426 0.41132076095314735 79928.76484547212 -153959.0093245295 -259.65049351651356 -173100.32901100907 
5.268429487179487 -267158.6748055415 -0.33572149204474955 0.07856325086950193 0.4142847429142515 62518.97828390248 -155597.61509518497 -260.7289635460694 -173819.30903071293 
5.288461538461539 -286884.8028529967 -0.36051007562781223 0.05658020377650209 0.4170902794043143 45025.42747111548 -156992.63559228063 -261.98341697228886 -174655.61131485927 
5.30849358974359 -306565.48314986256 -0.3852415478831255 0.034476544252907894 0.4197180921360334 27435.89619426318 -158124.0782556286 -263.42082040214245 -175613.88026809497 
5.328525641025641 -326197.597919805 -0.4099119908973986 0.012227045786029919 0.4221390366834285 9730.309809195682 -158890.17439878237 -265.1588617027732 -176772.5744685155 
5.3485576923076925 -345778.03708014585 -0.4345174964254741 -0.010230279919346302 0.4242872165061278 -8140.660454511977 -158945.9738621057 -267.6356506692883 -178423.76711285888 
5.368589743589744 -365303.69873456185 -0.45905416650947145 -0.03296360013647613 0.4260905663729953 -26231.26044668597 -158184.9631405263 -270.92482548280014 -180616.5503218668 
5.388621794871796 -384771.4896644799 -0.4835181140962925 -0.055986681187746495 0.427531432908546 -44552.44507265482 -157025.95922520006 -274.37806095849976 -182918.70730566655 
5.408653846153847 -404178.325819094 -0.5079054636533951 -0.07930296733684841 0.4286024963165467 -63106.955196202085 -155545.26920578405 -277.87234361024645 -185248.22907349764 
5.428685897435898 -423521.1328039431 -0.5322123517827579 -0.10291374953480857 0.42929860224794936 -81895.81812761546 -153755.92515783396 -281.3820112608492 -187588.00750723283 
5.448717948717949 -442796.84636794456 -0.5564349278329052 -0.12682713227210116 0.429607795560804 -100925.48322500956 -151594.1985460518 -284.9882644985768 -189992.17633238458 
5.468750000000001 -462002.4128888326 -0.580569354508926 -0.15105255472295664 0.42951679978596935 -120203.46195513693 -149038.90428264835 -288.70700946237736 -192471.33964158496 
5.488782051282052 -481134.7898568981 -0.60461180848036 -0.17559350007799548 0.42901830840236455 -139732.52615883676 -146131.6194228058 -292.46726551461137 -194978.17700974093 
5.508814102564103 -500190.9463569878 -0.6285584809868957 -0.20044509252251588 0.42811338846437985 -159508.795785203 -142939.70520821796 -296.1694139244635 -197446.27594964238 
5.528846153846154 -519167.8635486501 -0.652405578441739 -0.22559470289842093 0.42681087554331804 -179522.2208625134 -139531.88566031004 -299.72105395780324 -199814.03597186887 
5.548878205128205 -538062.5351443756 -0.6761493230325881 -0.2510269536045282 0.4251223694280599 -199760.56427533182 -135939.2608045123 -303.0894309503716 -202059.6206335811 
5.568910256410257 -556871.9678858488 -0.6997859533201096 -0.2767215490306457 0.4230644042894639 -220207.67527707515 -132214.1204330132 -306.2159343620975 -204143.95624139838 
5.588942307692308 -575593.182018129 -0.7233117248338108 -0.3026564133264954 0.4206553115073154 -240845.98644968207 -128385.21747301635 -309.07934812096437 -206052.8987473096 
5.6089743589743595 -594223.2117617063 -0.7467229106652434 -0.32880789964398266 0.4179150110212608 -261656.68021348692 -124480.90406058286 -311.66094980674455 -207773.96653782972 
5.629006410256411 -612759.1057823268 -0.7700158020584035 -0.3551456777519459 0.4148701243064576 -282615.62051623245 -120575.54419350682 -313.88108997392027 -209254.05998261354 
5.649038461538462 -631197.9276585422 -0.7931867089972712 -0.3816295825128612 0.41155712648440995 -303690.84492800833 -116776.41964257101 -315.6225607907581 -210415.0405271721 
5.669070512820514 -649536.7563468907 -0.8162319607903741 -0.40821487564412573 0.40801708514624835 -324846.7518220253 -113152.59923336294 -316.8308616447865 -211220.57442985772 
5.689102564102565 -667772.6866446427 -0.8391479066522914 -0.4348558941653528 0.40429201248693863 -346047.00371962704 -109744.87300693966 -317.4949724184863 -211663.31494565756 
5.709134615384616 -685902.8296500387 -0.8619309162820052 -0.46211980830214844 0.3998111079798568 -367742.94079994125 -106513.82427973754 -324.9183537147888 -211321.1462166451 
5.729166666666667 -703924.3132199411 -0.884577380438003 -0.4905524745881968 0.39402490584980626 -390368.9423279936 -103431.16467078833 -338.84699888411456 -209785.3592222751 
5.749198717948718 -721834.2824248375 -0.9070837115100517 -0.5184159179651167 0.3886677935449351 -412541.970316042 -100664.67697553162 -332.06326714901587 -208295.5718661149 
5.76923076923077 -739629.9000011118 -0.9294463440875385 -0.5457497500138687 0.38369659407366974 -434293.54669301363 -98161.94045472937 -325.7516078215151 -206848.6612455473 
5.789262820512821 -757308.3468005143 -0.9516617355242908 -0.5726102503878331 0.3790514851364577 -455668.45743166824 -95878.94106356706 -320.1106632220943 -205440.83764205684 
5.809294871794872 -774866.8222367727 -0.9737263664998054 -0.5990423094932557 0.3746840570065497 -476702.42522078624 -93780.97928847349 -315.00470160983417 -204068.41302590314 
5.829326923076923 -792302.5447292514 -0.995636741576766 -0.6250775284873105 0.3705592130894555 -497420.59749015514 -91842.45190171537 -310.27534790607103 -202729.2199894749 
5.8493589743589745 -809612.7521436051 -1.0173893897547857 -0.6507412937974967 0.366648095957289 -517843.1761398586 -90042.50390024879 -305.84853785796156 -201421.22356563984 
5.869391025641026 -826794.7022293501 -1.0389808650202748 -0.6760529309388966 0.36292793408137813 -537985.5399442834 -88364.51615519379 -301.65204033505466 -200142.99408953788 
5.8894230769230775 -843845.6730542881 -1.0604077468923545 -0.7010817219648079 0.3593260249275466 -557902.8218675337 -86790.42725093826 -298.2812140826002 -198854.14272173346 
5.909455128205129 -860762.9634357092 -1.0816666409647215 -0.7259375719975311 0.3557290689671905 -577682.481717197 -85304.13759356295 -296.22018590856095 -197480.12393904064 
5.92948717948718 -877543.893368307 -1.1027541794433833 -0.7506114911666354 0.3521426882767479 -597317.365577215 -83897.79531198333 -294.0520206876316 -196034.68045842112 
5.949519230769231 -894185.8044487417 -1.1236670216801785 -0.7750957703233398 0.34857125135683875 -616801.3386984338 -82564.68612659373 -291.79198146337615 -194527.98764225078 
5.969551282051283 -910686.0602967774 -1.144401854701995 -0.7993837804293181 0.34501807427267683 -636129.125857127 -81298.85450677539 -289.45294048857954 -192968.6269923864 
5.989583333333334 -927042.046972934 -1.1649553937356054 -0.8234698023966794 0.341485591338926 -655296.1759458181 -80094.99719949544 -287.04574212823854 -191363.82808549237 
6.009615384615385 -943251.1733925814 -1.1853243827280344 -0.8473488827413511 0.3379754999866833 -674298.5471057779 -78948.3731152711 -284.57951049156117 -189719.6736610408 
6.029647435897436 -959310.8717364166 -1.2055055948623787 -0.8710167103661697 0.33448888449620906 -693132.808674025 -77854.73366376502 -282.06190124607076 -188041.26749738053 
6.049679487179488 -975218.5978572497 -1.2254958330689898 -0.8944695119254487 0.33102632114354114 -711795.957917011 -76810.2585752114 -279.49932306294664 -186332.88204196445 
6.069711538461539 -990971.8316830454 -1.2452919305319505 -0.9177039629579282 0.3275879675740223 -730285.3493123971 -75811.50155357481 -276.89712553730425 -184598.0836915362 
6.08974358974359 -1006568.0776161468 -1.264890751190755 -0.940717110995406 0.324173640195349 -748598.6333607859 -74855.35657433572 -274.2597419086746 -182839.8279391164 
6.109775641025641 -1022004.8649286223 -1.2842891902371154 -0.9635063113341815 0.3207828789029339 -766733.7054742088 -73939.0086340271 -271.5908399706236 -181060.55998041574 
6.1298076923076925 -1037279.7481536764 -1.3034841746068242 -0.986069174243131 0.3174150003636932 -784688.6639656046 -73059.88515160617 -268.8934583671475 -179262.30557809834 
6.1498397435897445 -1052390.307473055 -1.3224726634665813 -1.0084035168765855 0.31406914658999585 -802461.7717822648 -72215.6571865984 -266.1700626622943 -177446.70844152954 
6.169871794871796 -1067334.149100385 -1.341251648695713 -1.0305073245511822 0.3107443241445307 -820051.4256909003 -71404.19612873183 -263.4226569357257 -175615.10462381717 
6.189903846153847 -1082108.9056603985 -1.3598181553627195 -1.052378717743506 0.30743943761921355 -837456.1300151718 -70623.55481973756 -260.65285196029316 -173768.5679735288 
6.209935897435898 -1096712.2365639664 -1.3781692421965552 -1.0740159135620622 0.30415332863449307 -854674.4659760293 -69872.04255538434 -257.8617993498043 -171907.8662332029 
6.229967948717949 -1111141.8283788885 -1.396302002052579 -1.095417203026506 0.300884799026073 -871705.0736110787 -69148.11775953241 -255.05037994250236 -170033.58662833492 
6.250000000000001 -1125395.3951963834 -1.414213562373096 -1.116580967714501 0.29763259465859493 -888546.6650217441 -68450.0618575965 -252.21967296611507 -168146.44864407674 
6.270032051282052 -1139470.6789932186 -1.4319010856424277 -1.137505636939052 0.29439544870337575 -905197.9902960361 -67776.48691134248 -249.37024730779837 -166246.83153853225 
6.290064102564103 -1153365.4499894243 -1.4493617698364245 -1.158189674416396 0.29117209542002853 -921657.8268991883 -67126.11193139409 -246.5025129688096 -164335.00864587308 
6.310096153846154 -1167077.507001527 -1.4665928488663549 -1.1786315673640855 0.2879612815022694 -937924.9709981761 -66497.7525690298 -243.61675002644188 -162411.16668429459 
6.330128205128205 -1180604.6777912593 -1.483591593017106 -1.1988298175955676 0.28476177542153835 -953998.230375002 -65890.31266559963 -240.71313242734544 -160475.42161823032 
6.350160256410257 -1193944.819409681 -1.5003553093796185 -1.2187829345217838 0.2815723748578347 -969876.418857538 -65302.77499179426 -237.79175071445135 -158527.83380963426 
6.370192307692308 -1207095.818536661 -1.5168813422774932 -1.2384894295047646 0.27839191277272857 -985558.351826257 -64734.19532257295 -234.8526281395374 -156568.41875969162 
6.3902243589743595 -1220055.5918156654 -1.5331670736876968 -1.2579471686367445 0.2752199050509523 -1001042.3311716991 -64189.32278439263 -231.88807467734432 -154592.04978489623 
6.410256410256411 -1232822.0861838015 -1.5492099236553094 -1.2771537707708644 0.27205615288444496 -1016326.4620375582 -63669.966437658295 -228.89514384710694 -152596.762564738 
6.430288461538462 -1245393.2791970558 -1.565007350702229 -1.2961077066934987 0.26889964400873034 -1031409.5275151022 -63168.54196556029 -225.88398859170232 -150589.32572780157 
6.450320512820514 -1257767.1793506884 -1.5805568522297913 -1.314807585306283 0.2657492669235082 -1046290.4206043103 -62683.065888824174 -222.85625490397467 -148570.8366026498 
6.470352564102565 -1269941.826394723 -1.5958559649152266 -1.3332519009048795 0.2626040640103471 -1060967.9431045037 -62213.68807132635 -219.8105769628953 -146540.38464193023 
6.490384615384616 -1281915.291644485 -1.6109022651018925 -1.3514391173338116 0.2594631477680809 -1075440.8725827013 -61759.94455959322 -216.7465918654876 -144497.72791032508 
6.510416666666667 -1293685.678286143 -1.6256933691832303 -1.3693677858144346 0.25632558336879563 -1089708.0561382333 -61320.39618854807 -213.66534092765096 -142443.56061843398 
6.530448717948718 -1305251.1216771966 -1.6402269339803672 -1.3870364298341022 0.253190504146265 -1103768.318800358 -60894.57396455621 -210.56649362798154 -140377.6624186544 
6.55048076923077 -1316609.7896418674 -1.6545006571133174 -1.40444343653815 0.25005722057516744 -1117620.3771006633 -60483.01404585689 -207.4484251053628 -138298.95007024187 
6.570512820512821 -1327759.882761352 -1.6685122773657235 -1.4215872972143562 0.24692498015136732 -1131263.0304447084 -60084.28895321558 -204.3123764804214 -136208.25098694762 
6.590544871794872 -1338699.6346588808 -1.682259575043072 -1.4384664972859234 0.24379307775714865 -1144695.0735711346 -59697.88423564471 -201.15827786136012 -134105.5185742401 
6.610576923076923 -1349427.3122795466 -1.6957403723243374 -1.455079505332418 0.24066086699191946 -1157915.2878147964 -59323.419527515536 -197.98592851308226 -131990.61900872152 
6.630608974358975 -1359941.2161648483 -1.7089525336069826 -1.4714247765268116 0.23752775708017104 -1170922.4438418753 -58960.53137996048 -194.79516866152645 -129863.44577435098 
6.650641025641026 -1370239.6807219184 -1.721893965845281 -1.4875006916861802 0.23439327415910083 -1183715.253147917 -58609.43435031036 -191.58511216728522 -127723.4081115235 
6.6706730769230775 -1380321.0744873811 -1.7345626188818906 -1.5033057044759706 0.23125691440592 -1196292.4851993844 -58269.14785894309 -188.35662720277625 -125571.08480185086 
6.690705128205129 -1390183.8003858095 -1.7469564857726394 -1.5188382639399374 0.22811822183270203 -1208652.9057848747 -57939.3458167112 -185.10965868830306 -123406.4391255354 
6.71073717948718 -1399826.2959827264 -1.7590736031044578 -1.534096815862028 0.22497678724242975 -1220795.2780988768 -57619.72853307752 -181.8441677744964 -121229.44518299762 
6.730769230769232 -1409247.0337321246 -1.77091205130642 -1.549079805643367 0.22183224566305304 -1232718.3650312033 -57310.00861868053 -178.56014989851352 -119040.09993234237 
6.750801282051283 -1418444.5212184598 -1.782469954953842 -1.5637856810229966 0.21868427393084544 -1244420.9313320892 -57009.91030540364 -175.25763292206753 -116838.42194804504 
6.770833333333334 -1427417.3013930717 -1.7937454830653767 -1.578212894650833 0.2155325884145438 -1255901.745659688 -56719.16881126491 -171.93667537012269 -114624.45024674847 
6.790865384615385 -1436163.9528050115 -1.804736849393081 -1.5923599065208993 0.21237694287218178 -1267159.5825163773 -56437.529746682616 -168.59736476577885 -112398.24317718591 
6.810897435897436 -1444683.0898262225 -1.8154423127053856 -1.6062251862725192 0.20921712643286638 -1278193.224079993 -56164.74855903117 -165.2398160567122 -110159.87737114147 
6.830929487179488 -1452973.3628710492 -1.825860177062938 -1.6198072153667824 0.2060529616961555 -1289001.4619358077 -55900.59001266165 -161.8641701286765 -107909.44675245101 
6.850961538461539 -1461033.4586100376 -1.8359887920872726 -1.6331044891452087 0.20288430294206394 -1299583.0987147626 -55644.82770178793 -158.47059240162824 -105647.0616010855 
6.87099358974359 -1468862.100177988 -1.8458265532222566 -1.6461155187771832 0.19971103444507343 -1309936.9496431914 -55397.24359385786 -155.05927150415172 -103372.84766943449 
6.891025641025641 -1476458.0473762364 -1.8553719019882862 -1.6588388331023862 0.19653306888589994 -1320061.8440089785 -55157.62760121771 -151.63041802202736 -101086.94534801826 
6.9110576923076925 -1483820.0968691218 -1.8646233262291714 -1.6712729803740913 0.19335034585508004 -1329956.626548834 -54925.77717905282 -148.18426331687715 -98789.50887791812 
6.9310897435897445 -1490947.0823746189 -1.8735793603516955 -1.6834165299088972 0.19016283044279825 -1339620.1587611088 -54701.496947751846 -144.72105841102103 -96480.70560734737 
6.951121794871796 -1497837.874849095 -1.882238585557786 -1.6952680638534576 0.18697052170432826 -1349051.3123539607 -54484.68406789331 -141.2409562065517 -94160.63747103445 
6.971153846153847 -1504491.3826661736 -1.8905996300692807 -1.7068261540151837 0.183773476054097 -1358248.950807794 -54275.46570182359 -137.74383348460725 -91829.22232307152 
6.991185897435898 -1510906.5517896684 -1.8986611693452435 -1.7180894424731346 0.18057172687210898 -1367211.9935234312 -54073.30926560471 -134.23052770938455 -89487.01847292305 
7.011217948717949 -1517082.3659405587 -1.9064219262917927 -1.7290565983521775 0.17736532793961524 -1375939.38142405 -53878.04235552857 -130.70136119967043 -87134.2407997803 
7.031250000000001 -1523017.8467579896 -1.9138806714644183 -1.7397263190434833 0.17415435242093502 -1384430.0779264218 -53689.49828107143 -127.1566708195152 -84771.11387967682 
7.051282051282052 -1528712.0539542583 -1.9210362232627447 -1.7500972964089685 0.1709389268537762 -1392683.0420472345 -53507.82173415669 -123.59639067329091 -82397.59378219394 
7.071314102564103 -1534164.085463778 -1.9278874481177235 -1.7601682448637048 0.16771920325401868 -1400697.2507503866 -53332.95423158165 -120.02078953840716 -80013.85969227145 
7.091346153846154 -1539373.0775859763 -1.9344332606712056 -1.7699379572802172 0.1644953033909884 -1408471.743434258 -53164.36839350988 -116.43080243366187 -77620.53495577458 
7.111378205128205 -1544338.2051221237 -1.9406726239478844 -1.7794052513270282 0.16126737262085622 -1416005.5792292387 -53001.982590931235 -112.82672486563212 -75217.81657708809 
7.131410256410257 -1549058.68150606 -1.9466045495195718 -1.7885688630132888 0.15803568650628308 -1423297.7522831503 -52846.66586900386 -109.20758365537586 -72805.05577025058 
7.151442307692308 -1553533.7589287995 -1.9522280976617814 -1.7974277305859108 0.15480036707587064 -1430347.4176796349 -52696.90614168276 -105.57578897775595 -70383.85931850398 
7.1714743589743595 -1557762.728456999 -1.9575423775026 -1.8059807514333373 0.1515616260692627 -1437153.6979881255 -52553.197015000274 -101.93085389995949 -67953.90259997301 
7.191506410256411 -1561744.9201452637 -1.9625465471638155 -1.8142268238801875 0.14831972328362797 -1443715.7165230026 -52415.73778046924 -98.27278957832026 -65515.19305221351 
7.211538461538463 -1565479.7031422805 -1.9672398138942875 -1.8221649609112773 0.14507485298301015 -1450032.687842385 -52283.77068470442 -94.6029624790679 -63068.64165271194 
7.231570512820514 -1568966.4857907551 -1.9716214341955325 -1.8297940984724297 0.1418273357231028 -1456103.765198607 -52158.16381314001 -90.92045448678206 -60613.63632452139 
7.251602564102565 -1572204.715721142 -1.9756907139395077 -1.8371133259449284 0.1385773879945793 -1461928.2239441464 -52037.868567355676 -87.22709417319997 -58151.39611546666 
7.271634615384616 -1575193.87993915 -1.9794470084785747 -1.8441216712804231 0.13532533719815154 -1467505.2905472438 -51923.6342771342 -83.5221494479862 -55681.43296532414 
7.291666666666667 -1577933.5049070085 -1.9828897227476208 -1.8508182909189657 0.1320714318286551 -1472834.2937240237 -51814.63631443726 -79.80715157545798 -53204.76771697199 
7.311698717948719 -1580423.1566184864 -1.9860183113583312 -1.8572022846194458 0.12881602673888537 -1477914.51708509 -51711.60807145736 -76.08142505532555 -50720.95003688371 
7.33173076923077 -1582662.4406676437 -1.9888322786855845 -1.8632728930099365 0.12555938567564806 -1482745.3563412537 -51613.63854415063 -72.34664870030845 -48231.09913353898 
7.351762820512821 -1584651.0023113159 -1.991331178945973 -1.8690292908002426 0.12230188814573029 -1487326.1547471432 -51521.55424284679 -68.6020369265991 -45734.69128439941 
7.371794871794872 -1586388.5265253098 -1.99351461626842 -1.8744707781953143 0.11904383807310581 -1491656.355423309 -51434.59846583521 -64.84908532625907 -43232.723550839386 
7.391826923076923 -1587874.7380543088 -1.9953822447568936 -1.8795966670443678 0.11578557771252584 -1495735.4107564853 -51352.95091872127 -61.08793266964899 -40725.28844643266 
7.411858974358975 -1589109.4014554801 -1.996933768545204 -1.8844062789179354 0.11252748962726855 -1499562.7808693508 -51276.83868447156 -57.318694810271296 -38212.46320684753 
7.431891025641026 -1590092.3211357703 -1.9981689418438713 -1.8888990342190184 0.10926990762485289 -1503138.004533003 -51205.74099527672 -53.542549586855635 -35695.03305790376 
7.4519230769230775 -1590823.341382894 -1.999087568979067 -1.8930743668848347 0.10601320209423237 -1506460.6312886982 -51139.84490704327 -49.75965829328896 -33173.10552885931 
7.471955128205129 -1591302.3463899987 -1.999689504423608 -1.896931721789466 0.10275778263414215 -1509530.2193809405 -51079.38934484008 -45.97015126942287 -30646.767512948583 
7.49198717948718 -1591529.2602740133 -1.9999746528200153 -1.9004706369843705 0.09950401583564483 -1512346.401202469 -51023.92462644493 -42.175138959210216 -28116.75930614015 
7.512019230769232 -1591504.0470876666 -1.999942968995615 -1.9036906877460718 0.09625228124954321 -1514908.8387687774 -50973.45659187366 -38.37506499303381 -25583.376662022547 
7.532051282051283 -1591226.7108251848 -1.9995944579697005 -1.9065914760759513 0.09300298189374923 -1517217.2153623083 -50928.09330519987 -34.57024786471795 -23046.831909811972 
7.552083333333334 -1590697.2954216562 -1.9989291749527314 -1.9091726236052524 0.08975655134747895 -1519271.2298864268 -50888.02360491641 -30.760921513199623 -20507.28100879975 
7.572115384615385 -1589915.884746073 -1.9979472253375918 -1.911433833359871 0.08651339197772079 -1521070.6460163293 -50852.92003283743 -26.948055961417563 -17965.370640945046 
7.592147435897436 -1588882.602588044 -1.996648764682892 -1.9133748491216238 0.08327391556126829 -1522615.2598597365 -50822.785978810396 -23.132136918867296 -15421.424612578197 
7.612179487179488 -1587597.6126381839 -1.995033998688325 -1.9149954562881537 0.08003854240017128 -1523904.9006411843 -50797.62477468373 -19.31366034295946 -12875.773561972976 
7.632211538461539 -1586061.1184621826 -1.9931031831620813 -1.916295482720354 0.07680770044172736 -1524939.4313763832 -50777.43909328454 -15.493132290336943 -10328.75486022463 
7.65224358974359 -1584273.3634685557 -1.9908566239803227 -1.9172747995104271 0.07358182446989558 -1525718.7494834214 -50762.230936495354 -11.6710679710022 -7780.711980668135 
7.672275641025641 -1582234.6308700852 -1.988294677038727 -1.9179333216769399 0.07036135536178723 -1526242.7873358722 -50752.00162446522 -7.847990878304075 -5231.993918869383 
7.692307692307693 -1579945.2436389525 -1.9854177481961077 -1.9182710087926738 0.06714673940343396 -1526511.5127624224 -50746.75178586296 -4.024431988018423 -2682.9546586789497 
7.7123397435897445 -1577405.5644555746 -1.9822262932101178 -1.918287835712977 0.06393845749714089 -1526524.905753211 -50746.742508903146 -0.20057343004597858 -133.71562003065242 
7.732371794871796 -1574615.995651149 -1.978720817665051 -1.9182878322075014 0.060432985457549604 -1526524.905753211 -48091.08989793807 0.0 0.0 
7.752403846153847 -1571576.9791439148 -1.974901876891745 -1.9182878283885607 0.0566140485031843 -1526524.905753211 -45052.07339070388 0.0 0.0 
7.772435897435898 -1568288.996369149 -1.9707700758796114 -1.9182878242567596 0.052482251622851805 -1526524.905753211 -41764.090615938185 0.0 0.0 
7.79246794871795 -1564752.5682028949 -1.9663260691807907 -1.9182878198127529 0.0480382493680378 -1526524.905753211 -38227.662449683994 0.0 0.0 
7.812500000000001 -1560968.2548794474 -1.9615705608064606 -1.9182878150572447 0.04328274574921598 -1526524.905753211 -34443.34912623651 0.0 0.0 
7.832532051282052 -1556936.6559026018 -1.9565043041153094 -1.918287809990988 0.03821649412432149 -1526524.905753211 -30411.750149390893 0.0 0.0 
7.852564102564103 -1552658.409950681 -1.9511281016941877 -1.9182878046147855 0.03284029707940217 -1526524.905753211 -26133.504197470145 0.0 0.0 
7.872596153846154 -1548134.1947753578 -1.9454428052309658 -1.918287798929489 0.027155006301476714 -1526524.905753211 -21609.289022146957 0.0 0.0 
7.892628205128206 -1543364.7270942854 -1.9394493153796093 -1.9182877929359992 0.021161522443610137 -1526524.905753211 -16839.821341074537 0.0 0.0 
7.912660256410257 -1538350.7624775597 -1.9331485816175034 -1.9182877866352654 0.014860794982237913 -1526524.905753211 -11825.85672434885 0.0 0.0 
7.932692307692308 -1533093.0952280185 -1.9265416020950321 -1.9182877800282858 0.008253822066746297 -1526524.905753211 -6568.1894748075865 0.0 0.0 
7.9527243589743595 -1527592.558255414 -1.9196294234774587 -1.9182877731161072 0.0013416503613514763 -1526524.905753211 -1067.6525022031274 0.0 0.0 
7.972756410256411 -1521850.0229444618 -1.9124131407791118 -1.9182877658998245 -0.005874625120712684 -1526524.905753211 4674.882808749098 0.0 0.0 
7.992788461538463 -1515866.399016799 -1.9048938971899159 -1.918287758380581 -0.013393861190665213 -1526524.905753211 10658.506736411946 0.0 0.0 
8.012820512820513 -1509642.6343868682 -1.897072883894291 -1.9182877505595677 -0.02121486666527672 -1526524.905753211 16882.27136634267 0.0 0.0 
8.032852564102566 -1503179.7150117487 -1.8889513398824436 -1.9182877424380236 -0.02933640255558001 -1526524.905753211 23345.190741462167 0.0 0.0 
8.052884615384617 -1496478.6647349673 -1.8805305517540944 -1.9182877340172355 -0.037757182263141065 -1526524.905753211 30046.2410182436 0.0 0.0 
8.072916666666668 -1489540.5451242968 -1.8718118535146506 -1.9182877252985373 -0.04647587178388668 -1526524.905753211 36984.36062891409 0.0 0.0 
8.092948717948719 -1482366.4553035898 -1.8627966263638802 -1.91828771628331 -0.05549108991942986 -1526524.905753211 44158.45044962107 0.0 0.0 
8.11298076923077 -1474957.531778656 -1.8534862984771039 -1.9181940863135867 -0.06470778783648279 -1526450.4047251183 50747.93895458919 1.115727396714664 743.8182644764428 
8.133012820512821 -1467314.9482572156 -1.8438823447789423 -1.917237499643167 -0.07335515486422461 -1525689.1841210157 50762.80931267259 11.400039767040774 7600.026511360516 
8.153044871794872 -1459439.9154629693 -1.8339862867096692 -1.9154712922265682 -0.08148500551689897 -1524283.6873861654 50790.24380334839 21.0487191011197 14032.47940074647 
8.173076923076923 -1451333.6809437918 -1.8237996919841797 -1.9129440073145754 -0.08914431533039568 -1522272.5440495305 50829.48915016581 30.118882609445127 20079.25507296342 
8.193108974358974 -1442997.528874101 -1.8133241743436403 -1.909699843083039 -0.09637566873939862 -1519690.9259358097 50879.85950144753 38.66231287108512 25774.875247390086 
8.213141025641026 -1434432.7798514203 -1.802561393299843 -1.90577906111305 -0.10321766781320707 -1516570.8722239586 50940.75018902891 46.72592438868121 31150.616259120805 
8.233173076923078 -1425640.7906871713 -1.7915130538723045 -1.9012184260198977 -0.10970537214759313 -1512941.6392931468 51012.23563238047 54.35139237183467 36234.26158122312 
8.25320512820513 -1416622.9541917339 -1.7801809063181684 -1.8960513939744992 -0.11587048765633079 -1508829.8507434977 51093.221526746405 61.57814531954669 41052.0968796978 
8.27323717948718 -1407380.6989537934 -1.7685667458549224 -1.89030851588863 -0.12174177003370756 -1504259.8182410193 51183.47397572454 68.44080675711648 45627.204504744324 
8.293269230769232 -1397915.489114033 -1.7566724123760116 -1.8840177365125685 -0.12734532413655697 -1499253.779532187 51283.029513466405 74.97043570347577 49980.290468983854 
8.313301282051283 -1388228.8241331826 -1.7444997901593615 -1.877204524790704 -0.13270473463134258 -1493832.0021777428 51390.95640013111 81.19653766015355 54131.02510676905 
8.333333333333334 -1378322.2385544793 -1.7320508075688763 -1.8698922729858298 -0.13784146541695352 -1488013.1011660355 51507.81104911817 87.1438615513299 58095.90770088661 
8.353365384615385 -1368197.3017605687 -1.7193274367489522 -1.862102309898058 -0.14277487314910586 -1481814.049432309 51632.57816345105 92.83699876428751 61891.33250952502 
8.373397435897436 -1357855.6177248827 -1.7063316933120487 -1.8538542578947237 -0.147522564582675 -1475250.4619743575 51765.69078351511 98.29628577028414 65530.857180189436 
8.393429487179487 -1347298.8247575455 -1.6930656360193868 -1.8451660869764626 -0.1521004509570758 -1468336.6388769848 51906.66290056473 103.54141470625265 69027.60980416845 
8.413461538461538 -1336528.595245831 -1.6795313664547955 -1.8360542887663007 -0.15652292231150522 -1461085.7037682633 52055.182392768096 108.5900041882141 72393.33612547607 
8.433493589743591 -1325546.6353892311 -1.6657310286917908 -1.826534123732531 -0.1608030950407402 -1453509.8005534445 52211.89074092405 113.4567265451164 75637.81769674429 
8.453525641025642 -1314354.68492916 -1.6516668089539104 -1.816619537719392 -0.16495272876548173 -1445620.0269921175 52375.68557781284 118.15724885443537 78771.49923629026 
8.473557692307693 -1302954.516873347 -1.6373409352683783 -1.8063234793181535 -0.1689825440497752 -1437426.687254346 52547.16298317257 122.7034559128699 81802.30394191327 
8.493589743589745 -1291347.9372149638 -1.6227556771131455 -1.7956579295944823 -0.17290225248133684 -1428939.3155769806 52726.35265696049 127.10687824022415 84737.91882681611 
8.513621794871796 -1279536.784646515 -1.6079133450573588 -1.784633979356835 -0.17672063429947626 -1420166.7377519521 52913.15797484387 131.37812550762828 87585.41700508553 
8.533653846153847 -1267522.9302685661 -1.592816290395334 -1.7732618991146636 -0.18044560871932958 -1411117.1267972991 53107.35378382052 135.52697365688348 90351.31577125567 
8.553685897435898 -1255308.2772933168 -1.5774669047740573 -1.7615512477067536 -0.18408434293269638 -1401798.08940094 53308.980838324176 139.56190404787662 93041.2693652511 
8.573717948717949 -1242894.760743106 -1.5618676198143142 -1.7495109419989872 -0.18764332218467294 -1392216.7213844457 53518.091797243804 143.49056741502127 95660.37827668087 
8.59375 -1230284.3471438661 -1.546020906725474 -1.737149320151707 -0.191128413426233 -1382379.658049659 53734.7507107812 147.319860501765 98213.24033451 
8.613782051282053 -1217479.0342135853 -1.5299292759139984 -1.7244742154847768 -0.19454493957077834 -1372293.1329587013 53959.17643724056 151.05579976217004 100703.8665081134 
8.633814102564104 -1204480.850545844 -1.5135952765857636 -1.7114929811835842 -0.19789770459782052 -1361962.9975944052 54191.37146421056 154.70410721570212 103136.07147713476 
8.653846153846155 -1191291.855288435 -1.497021496342201 -1.6982125352535093 -0.2011910389113083 -1351394.7571339798 54431.319119522115 158.2699691353311 105513.31275688742 
8.673878205128206 -1177914.1378171688 -1.480210560770389 -1.6846394173130848 -0.2044288565426957 -1340593.6156436165 54679.12329169898 161.75789495968337 107838.59663978893 
8.693910256410257 -1164349.8174048706 -1.4631651330271036 -1.6707798275080086 -0.20761469448090497 -1329564.5070453088 54934.89746456547 165.17193036825677 110114.62024550451 
8.713942307692308 -1150601.0428856544 -1.4458879134169305 -1.6566396618294663 -0.21075174841253586 -1318312.1232223075 55198.76454767329 168.51570013326977 112343.80008884653 
8.73397435897436 -1136669.9923145073 -1.428381638964489 -1.6422245441684762 -0.2138429052039872 -1306840.9395271852 55470.85675355769 171.79244701815318 114528.29801210212 
8.75400641025641 -1122558.872622242 -1.4106490829808302 -1.6275398554075504 -0.21689077242672017 -1295155.2379322667 55751.31551927258 175.0050670855 116670.04472366668 
8.774038461538462 -1108269.9192658872 -1.3926930546241059 -1.6125907598233578 -0.2198977051992519 -1283259.1280402227 56040.2914704252 178.15614174325063 118770.7611621671 
8.794070512820513 -1093805.3958745415 -1.374516398454534 -1.5973822347392752 -0.2228658362847411 -1271156.5706808446 56337.99423125712 181.24789901404787 120831.93267603194 
8.814102564102566 -1079167.5938907815 -1.356121993983781 -1.5819191139647508 -0.22579711998096985 -1258851.4124790255 56644.83705206192 184.28204923042748 122854.69948695168 
8.834134615384617 -1064358.8322076506 -1.3375127552187867 -1.5662060521410528 -0.22869329692226614 -1246347.3574819819 56960.77945621032 187.26072763572773 124840.48509048516 
8.854166666666668 -1049381.4568013067 -1.318691630200136 -1.5502475706218561 -0.23155594042172023 -1233648.0036698994 57286.012886071345 190.1855226897475 126790.34845983169 
8.874198717948719 -1034237.8403593773 -1.2996616005350372 -1.5340480737675986 -0.23438647323256134 -1220756.8559225847 57620.73862535122 193.05782866378837 128705.21910919226 
8.89423076923077 -1018930.3819050787 -1.280425680924975 -1.5176118637393388 -0.23718618281436377 -1207677.3377920543 57965.168008235516 195.87886352282578 130585.9090152172 
8.914262820512821 -1003461.5064171744 -1.2609869186881368 -1.5009431539326525 -0.2399562352445157 -1194412.802192902 58319.522668656195 198.64968513290765 132433.12342193845 
8.934294871794872 -987833.6644458069 -1.2413483932766527 -1.4840461268174219 -0.24269773354076918 -1180966.5774297854 58684.434286967386 201.37066205243778 134247.10803495854 
8.954326923076923 -972049.3317242928 -1.2215132157887625 -1.4669249058618308 -0.2454116900730683 -1167341.9448552313 59060.239009153796 204.04249743652235 136028.33162434824 
8.974358974358974 -956111.0087769189 -1.2014845284759579 -1.449583510174596 -0.2480989816986381 -1153542.1027750326 59446.80423441704 206.66643499305565 137777.62332870378 
8.994391025641026 -940021.2205228101 -1.1812655042451885 -1.432025912986381 -0.25076040874119254 -1139570.2129863272 59844.40179160831 209.24302147565007 139495.3476504334 
9.014423076923078 -923782.5158759444 -1.1608593461562253 -1.4142560914984763 -0.253396745342251 -1125429.440445956 60253.67931739334 211.7722095645807 141181.47304305382 
9.03445512820513 -907397.4673413524 -1.1402692869142308 -1.3962780527034644 -0.2560087657892336 -1111122.973817918 60675.49001801014 214.25364422150088 142835.76281433392 
9.05448717948718 -890868.6706075899 -1.1194985883576438 -1.3780956812419032 -0.25859709288425936 -1096653.904401443 61109.355956185726 216.68878358112954 144459.18905408637 
9.074519230769232 -874198.7441355275 -1.0985505409414387 -1.3597128457487528 -0.26116230480731417 -1082025.3107588757 61555.60987756506 219.07781839108813 146051.8789273921 
9.094551282051283 -857390.3287435482 -1.0774284632158675 -1.3411335761049514 -0.26370511288908394 -1067240.3997681392 62016.10086608061 221.41882699726975 147612.55133151318 
9.114583333333334 -840446.0871891879 -1.0561357013007358 -1.3223617418200495 -0.26622604051931376 -1052302.2506875114 62489.969356703456 223.71372063148297 149142.48042098866 
9.134615384615385 -823368.7037473042 -1.0346756283553127 -1.3034011978457454 -0.2687255694904327 -1037213.9311904665 62977.482911877916 225.96267278774513 150641.78185849678 
9.154647435897436 -806160.8837848475 -1.0130516440439727 -1.284256032875158 -0.27120438883118525 -1021978.6949561563 63481.04971011041 228.16289784503022 152108.5985633535 
9.174679487179487 -788825.3533322704 -0.9912671739976134 -1.2649301212761213 -0.2736629472785078 -1006599.6251088985 63999.321471571224 230.31695003253634 153544.63335502424 
9.19471153846154 -771364.8586516842 -0.9693256692709842 -1.2454277700751457 -0.27610210080416153 -991080.1490721701 64536.421996675665 232.41967312602617 154946.44875068415 
9.214743589743591 -753782.1658018004 -0.9472306057959758 -1.2257541001022667 -0.27852349430629086 -975424.3418743444 65100.13564085495 234.4613685946414 156307.5790630943 
9.234775641025642 -736080.0601997317 -0.924985483830964 -1.205912914376043 -0.28092743054507896 -959635.2298616735 65680.2175859334 236.45774150176 157638.4943345067 
9.254807692307693 -718261.3461797335 -0.9025938274063064 -1.1859080703188414 -0.28331424291253493 -943715.8826736095 66277.36602475529 238.40814348844842 158938.7623256323 
9.274839743589745 -700328.8465489469 -0.8800591837660741 -1.1657434819270023 -0.2856842981609282 -927669.4149697684 66892.3229653372 240.31190033272725 160207.9335551515 
9.294871794871796 -682285.4021402193 -0.8573851228061083 -1.1454231221612186 -0.2880379993551102 -911498.9883321354 67525.87833246216 242.16830932519306 161445.5395501287 
9.314903846153847 -664133.8713620561 -0.8345752365084737 -1.124951025399102 -0.2903757888906283 -895207.8132167589 68178.87286425452 243.9766385278805 162651.09235192035 
9.334935897435898 -645877.1297458055 -0.8116331383724338 -1.1043312902387143 -0.29269815186628056 -878799.1511847312 68852.20358856826 245.73612259164864 163824.0817277658 
9.354967948717949 -627518.069490119 -0.7885624628420029 -1.08356808247993 -0.29500561963792715 -862276.3172746848 69546.82806602563 247.4459606368551 164963.9737579034 
9.375 -609059.59900277 -0.7653668647301791 -1.062665638387454 -0.29729877365727486 -845642.6825994229 70263.76968594023 249.10531289672386 166070.20859781592 
9.395032051282053 -590504.6424399171 -0.7420500186399644 -1.0416283199354304 -0.2995783012954659 -828901.7183082259 71004.57570378552 250.71268122494732 167141.78748329825 
9.415064102564104 -571856.1392428632 -0.7186156183822403 -1.0204605488791034 -0.3018449304968631 -812056.9431226938 71770.30107429856 252.26735317853027 168178.23545235352 
9.435096153846155 -553117.0436723909 -0.6950673763905952 -0.9991668044629082 -0.30409942807231294 -795111.9215129032 72562.01344473392 253.76864362822533 169179.09575215026 
9.455128205128206 -534290.3243407544 -0.6714090231332088 -0.9777516548371574 -0.3063426317039486 -778070.2886980358 73381.08684060792 255.2154930354569 170143.66202363794 
9.475160256410257 -515378.9637413999 -0.6476443065218809 -0.9562197624726011 -0.3085754559507202 -760935.7549551538 74228.99954748497 256.6067773334032 171071.1848889355 
9.495192307692308 -496385.957776487 -0.6237769913182979 -0.9345758899280425 -0.31079889860974463 -743712.1102089278 75107.34198239911 257.94130371948324 171960.86914632216 
9.51522435897436 -477314.31528227584 -0.5998108585376161 -0.9128249096117704 -0.31301405107415436 -726403.2317995457 76017.85671493836 259.21776305890876 172811.84203927254 
9.53525641025641 -458167.0575524827 -0.5757497048494926 -0.890971844682636 -0.3152221398331434 -709013.1170307893 76962.71926826355 260.4343587768991 173622.90585126608 
9.555288461538462 -438947.21785964177 -0.5515973419766116 -0.8690219465477068 -0.3174246045710952 -691545.9448407689 77944.89146524487 261.5883707177468 174392.24714516453 
9.575320512820513 -419657.84097458917 -0.5273575960908492 -0.846980479121699 -0.31962288303084985 -674005.9041208645 78965.61694892624 262.6796498212916 175119.76654752775 
9.595352564102566 -400301.9826841097 -0.503034307207131 -0.8248528553847596 -0.32181854817762856 -656397.3023850636 80027.33355113748 263.7064195953317 175804.27973022117 
9.615384615384617 -380882.70930685254 -0.47863132857511387 -0.8026446498852451 -0.3240133213101312 -638724.5757193686 81132.69662767055 264.6667545454501 176444.50303030008 
9.635416666666668 -361403.0972075575 -0.45415252606874423 -0.7803616129771799 -0.32620908690843564 -620992.3001116165 82284.60467675736 265.55855950169973 177039.03966779984 
9.655448717948719 -341866.2323097166 -0.4296017775738509 -0.7580097790280008 -0.32840800145414994 -603205.2775605534 83487.03365129628 266.3784497247236 177585.63314981578 
9.67548076923077 -322275.2096067025 -0.4049829723738109 -0.735595574883592 -0.33061260250978103 -585368.6223896533 84745.12580884306 267.1217478394024 178081.16522626832 
9.695512820512821 -302633.1326714626 -0.38030001053341284 -0.713125437733069 -0.3328254271996562 -567487.4571532722 86060.98243119911 267.7883305800457 178525.55372003047 
9.715544871794872 -282943.11316485994 -0.3555568022810198 -0.690606071512851 -0.3350492692318312 -549567.1166767295 87438.94917508843 268.37501897670654 178916.6793178044 
9.735576923076923 -263208.27034273325 -0.3307572673891228 -0.6680444749784971 -0.33728720758937425 -531613.1703951891 88883.82207804214 268.878299512352 179252.19967490135 
9.755608974358974 -243431.73056174134 -0.3059053345533666 -0.6454482020304769 -0.3395428674771103 -513631.62951453263 90402.90324408707 269.29155622871326 179527.70415247552 
9.775641025641027 -223616.62678409935 -0.28100494077018284 -0.6228254499401931 -0.3418205091700102 -495629.0172194682 92004.7021597283 269.6071217308644 179738.08115390962 
9.795673076923078 -203766.09808126115 -0.2560600307130989 -0.6001844630020557 -0.34412443228895684 -477611.8941144558 93693.01451712882 269.8244356206677 179882.95708044517 
9.81570512820513 -183883.2891366277 -0.23107455610782296 -0.5775339774490159 -0.34645942134119295 -459587.21227659355 95475.56203554414 269.93763520382686 179958.42346921793 
9.83573717948718 -163971.34974737227 -0.20605247510621894 -0.5548835529395476 -0.3488310778333287 -441562.57904484135 97363.35420437524 269.9369072787227 179957.93818581515 
9.855769230769232 -144033.43432546413 -0.18099775165927443 -0.5322442567968448 -0.3512465051375704 -423546.80152081704 99374.04011129323 269.80428419978983 179869.52279985993 
9.875801282051283 -124072.70139794098 -0.15591435488912458 -0.5096271335285292 -0.3537127786394046 -405548.6686500613 101513.06863262126 269.54003787243994 179693.35858162664 
9.895833333333334 -104092.31310655113 -0.13080625846028382 -0.4870441409751174 -0.35623788251483357 -387577.6961860624 103794.06071532308 269.1332836208509 179422.18908056727 
9.915865384615385 -84095.43470680996 -0.10567743995014171 -0.4645099287226993 -0.3588324887725576 -369645.541907515 106246.92694121096 268.5519424755278 179034.6283170186 
9.935897435897436 -64085.23406655643 -0.08053188021883041 -0.4420384045683029 -0.3615065243494725 -351763.2732955415 108873.66455230696 267.80485473291776 178536.5698219452 
9.955929487179487 -44064.88116412218 -0.0553735627786054 -0.41964120085018275 -0.36426763807157736 -333940.1470768932 111662.25460753444 266.9191382504792 177946.09216698614 
9.97596153846154 -24037.54758613688 -0.030206473162769074 -0.3973294050629572 -0.36712293190018813 -316184.9864050968 114614.01338553766 265.9012862208021 177267.52414720142 
9.995993589743591 -4006.406025101363 -0.005034598294302531 -0.3751098588879385 -0.370075260593636 -298503.23571942345 117697.42895028948 264.8018982686459 176534.59884576395 
10.016025641025642 16025.370223238528 0.020138074145753113 -0.35298658432945657 -0.3731246584752097 -280898.09562925174 120890.09261422341 263.65457799041457 175769.71866027638 
10.036057692307693 36054.60776258532 0.045307556349999834 -0.3309598665168581 -0.37626742286685794 -263369.79303035996 124159.32378588694 262.50385972100594 175002.5731473373 
10.056089743589745 56078.133598819055 0.07046986101643075 -0.30902261896520006 -0.3794924799816308 -245912.68866839664 127437.6547224476 261.43759492476494 174291.7299498433 
10.076121794871796 76092.77564266125 0.09562100198009638 -0.2871636341951205 -0.38278463617521685 -228517.86390257085 130680.2041875326 260.50489569300964 173669.93046200645 
10.096153846153847 96095.36321218144 0.12075699484457283 -0.26537110494655275 -0.3861280997911256 -211175.92280129594 133869.63314841437 259.7129099326954 173141.93995513028 
10.116185897435898 116082.72753510199 0.1458738576131768 -0.24363343937173926 -0.38950729698491604 -193877.64085282787 136995.26234396323 259.0590704602596 172706.0469735064 
10.136217948717949 136051.70225077908 0.1709676113197734 -0.22193771410526772 -0.3929053254250411 -176612.73395628232 140033.0465062664 258.55924568266846 172372.83045511233 
10.15625 155999.12391181444 0.19603428065912004 -0.20027026915032975 -0.3963045498094498 -159370.3318175522 142963.09056185422 258.2222144296242 172148.1429530828 
10.176282051282053 175921.83248521545 0.22106989461664284 -0.17861544816890043 -0.39968534278554324 -142137.97550308163 145753.89077647094 258.0717681654909 172047.84544366066 
10.196314102564104 195816.6718529706 0.24607048709747828 -0.15695622329550796 -0.4030267103929862 -124902.11465136344 148377.8275086628 258.12425211533383 172082.83474355593 
10.216346153846155 215680.4903120766 0.27103209755482577 -0.1352665910323258 -0.40629868858715157 -107642.05631246908 150739.6375353396 258.4866336832842 172324.4224555228 
10.236378205128206 235510.14107378726 0.29595077161732236 -0.11352344278825924 -0.4094742144055816 -90339.41123235947 152840.819413611 259.1244127197239 172749.60847981597 
10.256410256410257 255302.48276214994 0.32082256171552204 -0.0917015672876136 -0.4125241290031356 -72974.11689208842 154641.43831293055 260.06264803990183 173375.09869326788 
10.276442307692308 275054.3799116383 0.3456435277072395 -0.06978340737873265 -0.41542693508597217 -55532.20173718536 156185.29062090995 261.21012135983074 174140.08090655386 
10.29647435897436 294762.703463879 0.3704097375017556 -0.04775515875134275 -0.41816489625309833 -38002.68063245601 157488.12327865124 262.522108064429 175014.73870961933 
10.31650641025641 314424.33126334083 0.39511726768271804 -0.02559517697121437 -0.4207124446539324 -20368.329464063794 158467.2066190773 264.09204309784417 176061.36206522945 
10.336538461538462 334036.1485519511 0.4197622041296954 -0.0032811829641884484 -0.42304338709388384 -2611.4190872651843 159096.6469474544 265.9274898029384 177284.99320195895 
10.356570512820515 353595.04846252187 0.44434064263823425 0.0192848114824738 -0.42505583115576046 15346.027121133897 158692.94768232884 268.93071441696316 179287.14294464217 
10.376602564102566 373097.9325109339 0.4688486895383562 0.0421341649507341 -0.4267145245876221 33528.96355582413 157758.22393511492 272.30765604592335 181538.4373639489 
10.396634615384617 392541.711086998 0.493282462311392 0.06527446865252476 -0.4280079936588672 51943.43112045146 156472.46073505774 275.77506624786133 183850.04416524092 
10.416666666666668 411923.30394390435 0.5176380902050421 0.08870775257265731 -0.42893033763238486 70591.04523029731 154875.2127719953 279.266668909054 186177.77927270267 
10.436698717948719 431239.64068618754 0.5419117148465715 0.11243918350550526 -0.4294725313410663 89475.91749686614 152934.3386328324 282.81984706413726 188546.56470942486 
10.45673076923077 450487.6612561289 0.5660994908540408 0.13647716985857655 -0.4296223209954642 108604.73912800128 150614.29373012477 286.47323274788243 190982.15516525498 
10.476762820512821 469664.31641853484 0.5901975864454965 0.16082871765691525 -0.4293688687885812 127983.08534991319 147917.6122760321 290.2101130193553 193473.4086795702 
10.496794871794872 488766.5682437797 0.614202184045981 0.1854947678808878 -0.4287074161650932 147611.70497477188 144888.76672691485 293.95820750188653 195972.13833459106 
10.516826923076923 507791.3905890814 0.6381094808923213 0.2104676916016729 -0.42764178929064844 167484.52709087066 141598.992107068 297.615384010698 198410.256007132 
10.536858974358974 526735.7695778795 0.6619156896355329 0.2357329168710334 -0.42618277276449956 187589.9557016652 138112.11572716455 301.0988988752616 200732.59925017445 
10.556891025641027 545596.7040773148 0.6856170389408387 0.2612729138415975 -0.4243441250992412 207914.04098690255 134462.62210138695 304.37350123169034 202915.66748779363 
10.576923076923078 564371.2061736285 0.7092097740850727 0.28706637210639807 -0.4221434019786746 228439.82464957167 130694.56329983432 307.39413613213543 204929.4240880903 
10.59695512820513 583056.3016455361 0.7326901575515402 0.3130910418149112 -0.419599115736629 249149.60080647122 126830.14608085196 310.1496077257307 206766.40515048715 
10.61698717948718 601649.0304353696 0.7560544696220716 0.33932153400114445 -0.4167329356209271 270023.16554316896 122911.5920555119 312.6025054967879 208401.67033119194 
10.637019230769232 620146.4471180282 0.7792990089663234 0.36572350444684204 -0.4135755045194814 291033.1885747698 119034.54249083274 314.64610492125655 209764.0699475044 
10.657051282051283 638545.6213675721 0.8024200932281177 0.3922536191140924 -0.4101664741140253 312145.1857380312 115302.08268202003 316.1732695170057 210782.17967800383 
10.677083333333334 656843.6384214353 0.8254140596087886 0.4188665430067772 -0.4065475166020113 333323.08055615495 111763.29584833526 317.16015279622326 211440.10186414883 
10.697115384615385 675037.599542198 0.8482772654474632 0.44551680857316733 -0.40276045687429585 354530.6910678179 108452.51995091268 317.6051750226671 211736.78334844473 
10.717147435897436 693124.6224767719 0.8710060887980903 0.47356501426696285 -0.3974410745311274 376850.7482059811 105238.55801445455 334.2651757011347 210701.0510806352 
10.737179487179487 711101.8419130251 0.893596929003252 0.5017718572278602 -0.39182507177539183 399297.0451062768 102284.9697871164 336.15574237883186 209183.67127725307 
10.75721153846154 728966.4099336839 0.9160462072645549 0.5294134569960337 -0.3866327502685212 421293.5354285622 99631.75831032591 329.4194390665193 207711.69675572932 
10.777243589743591 746715.4964675024 0.9383503672095843 0.5565498903219325 -0.38180047688765184 442888.0267824691 97222.94962851482 323.39910251611315 206281.12095400234 
10.797275641025642 764346.2897375898 0.9605058754552911 0.5832342716662103 -0.37727160378908076 464122.78635789023 95017.84886929626 318.01175940150887 204887.6427510018 
10.817307692307693 781855.9967068587 0.9825092221677572 0.6095036253097437 -0.3730055968580135 485027.2771736612 92986.84461617633 313.06565445698965 203528.80926256417 
10.837339743589745 799241.8435204797 1.004356921618201 0.6353872549995524 -0.3689696666186485 505624.81843682163 91106.22243122861 308.468777957093 202202.3338744724 
10.857371794871796 816501.0759453211 1.026045512735193 0.6609081741492704 -0.3651373385859227 525933.7236611256 89356.87261598895 304.1461646391792 200906.33350356732 
10.877403846153847 833630.9598062591 1.0475715596529407 0.6860841021966357 -0.36148745745630495 545968.0935439321 87723.40520822478 300.03472336491296 199639.4263307373 
10.897435897435898 850628.7814193298 1.0689316522556018 0.7110449811645246 -0.3578866710910772 565831.3327676399 86185.39637157437 297.4718706142518 198314.5804095012 
10.917467948717949 867491.8480216225 1.090122406717505 0.735829146788778 -0.35429325992872707 585553.9479747294 84731.9439339689 295.3658853413743 196910.59022758287 
10.937500000000002 884217.48819786 1.1111404660392066 0.7604281485656103 -0.3507123174735963 605129.2144639014 83355.65391513961 293.1591909418158 195439.46062787724 
10.957532051282053 900803.0523035985 1.131982500579299 0.7848347325080491 -0.3471477680712498 624551.3596926146 82050.1286005642 290.86604694521174 193910.6979634745 
10.977564102564104 917245.9128849845 1.1526452085818923 0.8090426533561749 -0.3436025552257175 643815.4138385911 80809.68397807272 288.4984748901458 192332.31659343056 
10.997596153846155 933543.4650949903 1.1731253166996725 0.8330465150816352 -0.3400788016180373 662917.0828772148 79629.25194063166 286.06659552243207 190711.0636816214 
11.017628205128206 949693.1271060624 1.1934195805124492 0.8568416355719858 -0.33657794494046345 681852.6409006434 78504.29598254734 283.5789169588692 189052.61130591278 
11.037660256410257 965692.3405191386 1.2135247850411435 0.880423931105904 -0.33310085393523947 700618.8381860123 77430.74606545514 281.042570545688 187361.71369712538 
11.057692307692308 981538.5707689365 1.2334377452570866 0.9037898181751075 -0.3296479270819791 719212.8230677206 76404.93912465009 278.46351758846595 185642.3450589773 
11.07772435897436 997229.3075254838 1.2531553065865986 0.9269361312368825 -0.3262191753497161 737632.0764869072 75423.55816221063 275.8467392057403 183897.8261371602 
11.09775641025641 1012762.0650917857 1.2726743454107128 0.9498600461827196 -0.3228142992279932 755874.3510896651 74483.64806373313 273.19630445090485 182130.86963393659 
11.117788461538462 1028134.382797624 1.2919917695600367 0.9725590279233061 -0.31943274163673063 773937.6295164609 73582.46581031126 270.51565771969797 180343.771813132 
11.137820512820515 1043343.8253893581 1.3111045188045918 0.9950307507775087 -0.3160737680270831 791820.061049637 72717.76061786595 267.8072946408216 178538.19642721445 
11.157852564102566 1058387.9834157086 1.3300095653386024 1.0172730983461853 -0.3127364669924171 809519.9615129938 71887.14196722186 265.07370933923085 176715.80622615392 
11.177884615384617 1073264.4736094766 1.3487039142601793 1.0392841183761325 -0.3094197958840468 827035.7773536238 71088.4740449735 262.3168580292752 174877.90535285015 
11.197916666666668 1087970.9392650786 1.3671846040457432 1.0610619815605886 -0.30612262248515454 844366.0528563595 70319.87758347602 259.5382059289713 173025.47061931423 
11.217948717948719 1102505.0506119046 1.385448707019201 1.0826049556650092 -0.3028437513541917 861509.409553701 69579.6288820447 256.7389098993891 171159.27326625944 
11.23798076923077 1116864.5051833813 1.403493329815724 1.1039113838415817 -0.2995819459741422 878464.5289690357 68866.14410327782 253.91986836405533 169279.91224270358 
11.258012820512821 1131047.0281817438 1.4213156138401337 1.1249796665386167 -0.296335947301517 895230.1382205748 68177.96542964876 251.08176415105356 167387.84276736906 
11.278044871794872 1145050.3728383838 1.438912735719728 1.1458082465128467 -0.29310448920688126 911804.9980945078 67513.74866105476 248.22510147202362 165483.40098134908 
11.298076923076923 1158872.320769796 1.456281907751578 1.1663955965001223 -0.2898863112514558 928187.8932336438 66872.25222941302 245.350237603703 163566.82506913535 
11.318108974358974 1172510.6823289983 1.4734203783441349 1.1867402090833403 -0.28668016926079454 944377.6240745566 66252.32812969317 242.45740907351248 161638.272715675 
11.338141025641027 1185963.29695242 1.4903254324531412 1.2068405886561575 -0.2834848437969837 960373.0004525047 65652.91198585811 239.5467566361314 159697.83775742096 
11.358173076923078 1199228.0335021685 1.5069943920117388 1.2266952448863149 -0.2802991471254239 976172.8363997034 65073.01666248753 236.61834314524853 157745.56209683235 
11.37820512820513 1212302.7906036386 1.5234246163547187 1.246302687675986 -0.27712192867873275 991775.9461348943 64511.72470120271 233.67217139422104 155781.4475961474 
11.39823717948718 1225185.4969784208 1.5396135026368667 1.2656601170180581 -0.27395338561880855 1007180.1014830577 63979.615868804045 230.69263049409736 153795.08699606493 
11.418269230769232 1237874.1117724096 1.5555584862452771 1.2847658042747556 -0.27079268197052153 1022383.9268386244 63467.500095281284 227.69248852496847 151794.992349979 
11.438301282051283 1250366.6248791313 1.5712570412056575 1.3036183471697602 -0.26763869403589724 1037386.3063064507 62971.88633099245 224.67563491016713 149783.7566067781 
11.458333333333334 1262661.0572581666 1.586706680582471 1.3222161412776305 -0.26449053930484046 1052185.9631260396 62493.68078482151 221.63966053016313 147759.7736867754 
11.478365384615385 1274755.4612486763 1.601904956872924 1.3405577729426683 -0.2613471839302557 1066781.7723467527 62030.54280343349 218.58683888940104 145724.5592596007 
11.498397435897436 1286647.9208779384 1.6168494623946852 1.3586417966333042 -0.258207665761381 1081172.5836518826 61581.96036553243 215.51679010562663 143677.86007041778 
11.518429487179489 1298336.5521648806 1.631537829667316 1.3764666184589203 -0.2550712112083957 1095357.1286641918 61148.49835169967 212.42774610432696 141618.49740288468 
11.53846153846154 1309819.5034185303 1.6459677317873145 1.39403073955153 -0.2519369922357846 1109334.2146230938 60728.74174243747 209.32083932051782 139547.22621367854 
11.558493589743591 1321094.9555313578 1.6601368827967393 1.411332667499769 -0.24880421529697028 1123102.6539059912 60322.007678218186 206.19614670067168 137464.09780044778 
11.578525641025642 1332161.12226746 1.6740430380453546 1.4283708886756838 -0.24567214936967074 1136661.242006612 59927.88324885396 203.05341539489862 135368.9435965991 
11.598557692307693 1343016.2505455262 1.6876839945462137 1.4451438135513295 -0.24254018099488417 1150008.7140192958 59546.48421073146 199.89174086195527 133261.16057463686 
11.618589743589745 1353658.6207165641 1.70105759132466 1.4616498780779026 -0.23940771324675736 1163143.8253140263 59177.13280919613 196.71142674988755 131140.95116659172 
11.638621794871796 1364086.5468363175 1.7141617097606578 1.477887545195743 -0.2362741645649149 1176065.3527380528 58819.15150208096 193.51279470222227 129008.52980148152 
11.658653846153847 1374298.376932356 1.7269942739244266 1.4938552674308294 -0.2331390064935972 1188772.0648510966 58472.202624025056 190.29572060494422 126863.81373662948 
11.678685897435898 1384292.493265771 1.7395532509052978 1.5095514901026479 -0.2300017608026499 1201262.7244780948 58135.96295315074 187.06011857392733 124706.74571595156 
11.698717948717949 1394067.3125874638 1.7518366511337768 1.5249746543638685 -0.22686199676990837 1213536.0911281 57810.12288676179 183.80593895047735 122537.2926336516 
11.718750000000002 1403621.2863889495 1.7638425286967117 1.5401232000799099 -0.22371932861680177 1225590.923285766 57494.38567466196 180.53316639319246 120355.44426212835 
11.738782051282053 1412952.9011476778 1.775568981645572 1.5549955685564631 -0.22057341308910883 1237425.980581846 57188.46670370153 177.24181806609613 118161.21204406409 
11.758814102564104 1422060.6785668011 1.7870141522977514 1.5695902045534222 -0.21742394774432916 1249040.0253958283 56892.09781303932 173.93193513419897 115954.62342279931 
11.778846153846155 1430943.1758093592 1.7981762275308524 1.5839055523218049 -0.21427067520904752 1260431.8197022134 56605.07824066351 170.60351153242473 113735.67435494984 
11.798878205128206 1439598.9857268557 1.8090534390699229 1.5979400809824247 -0.2111133580874982 1271600.1452662419 56327.021185708 167.25684364688868 111504.56243125914 
11.818910256410257 1448026.7370821713 1.8196440637675793 1.6116922694209384 -0.2079517943466409 1282543.79162374 56057.68817731831 163.89204784989445 109261.36523326299 
11.838942307692308 1456225.094766798 1.8299464238769891 1.6251605966690723 -0.20478582720791683 1293261.548426738 55796.95329304482 160.5091258817001 107006.08392113341 
11.85897435897436 1464192.7600123368 1.8399588873176482 1.6383435600973293 -0.20161532722031894 1303752.2199207782 55544.56759876455 157.10829629474873 104738.86419649917 
11.87900641025641 1471928.4705962571 1.8496798679339446 1.651239676262608 -0.19844019167133653 1314014.6256194303 55300.29669374251 153.68978774301226 102459.85849534153 
11.899038461538462 1479431.001041843 1.859107825746419 1.6638474803771317 -0.19526034536928738 1324047.5998816781 55063.932303330395 150.25382255142466 100169.21503428312 
11.919070512820515 1486699.1628123417 1.8682412671957394 1.6761655279809584 -0.19207573921478094 1333849.993242861 54835.27360846242 146.80064297706193 97867.0953180413 
11.939102564102566 1493731.8044992427 1.8770787453792985 1.6881923965264571 -0.1888863488528414 1343420.6736755627 54614.12687342707 143.3305101601394 95553.67344009294 
11.959134615384617 1500527.8120046838 1.8856188602804322 1.6999266868795533 -0.18569217340087896 1352758.5277842632 54400.30509602046 139.84370313190206 93229.13542126805 
11.979166666666668 1507086.108717947 1.8938602589902123 1.711367024742234 -0.18249323424797836 1361862.4619373356 54193.62767846091 136.3405178764113 90893.67858427421 
11.999198717948719 1513405.6556860064 1.9018016359217607 1.7225120353574461 -0.17928960056431453 1370731.3821378222 53994.15331760305 132.8209489224881 88547.29928165875 
12.01923076923077 1519485.4517781264 1.909441733017092 1.7333603593976632 -0.17608137361942888 1379364.2066671667 53801.83982983208 129.2851801514642 86190.12010097616 
12.039262820512821 1525324.5338444493 1.9167793399463993 1.7439107070808328 -0.17286863286556642 1387759.90914936 53616.1970724971 125.73404037332833 83822.6935822189 
12.059294871794872 1530921.9768685843 1.9238132942998032 1.7541618184834304 -0.16965147581637274 1395917.4869690402 53437.06506242906 122.16788542753139 81445.25695168761 
12.079326923076923 1536276.89411414 1.9305424817714907 1.7641124303641358 -0.1664300514073549 1403835.9348705867 53264.58871873771 118.58667577356276 79057.78384904185 
12.099358974358976 1541388.4372652043 1.936965836336247 1.7737612949737311 -0.16320454136251583 1411514.2599265764 53098.78938359674 114.99059603848922 76660.39735899284 
12.119391025641027 1546255.7965607303 1.9430823404183297 1.7831072531079952 -0.1599750873103345 1418951.5396714872 52939.07521459507 111.38070145978263 74253.80097318844 
12.139423076923078 1550878.2009228175 1.9488910250526714 1.7921491124331737 -0.15674191261949777 1426146.8252760868 52785.887573194224 107.7565972144831 71837.73147632206 
12.15945512820513 1555254.9180788668 1.9543909700383855 1.8008857536826501 -0.15350521635573533 1433099.226056144 52638.80348054692 104.11915408214028 69412.76938809353 
12.17948717948718 1559385.2546775816 1.9595813040845356 1.8093161272682603 -0.15026517681627527 1439807.9067757942 52497.41039434122 100.46920245748282 66979.46830498855 
12.199519230769232 1563268.5563988115 1.9644612049481711 1.817439135255231 -0.14702206969294007 1446271.993726086 52362.31239484367 96.80616616757132 64537.44411171422 
12.219551282051283 1566904.2080572052 1.9690298995645794 1.825253777037149 -0.14377612252743033 1452490.690649555 52232.91611861042 93.13120512587085 62087.47008391391 
12.239583333333334 1570291.6336996693 1.9732866641697582 1.8327590625993422 -0.140527601570416 1458463.209717345 52109.34916395112 89.44444555922107 59629.63037281405 
12.259615384615385 1573430.2966966077 1.9772308244150687 1.8399540358748594 -0.1372767885402093 1464188.7901153255 51991.565595802385 85.7462920401593 57164.194693439546 
12.279647435897436 1576319.6998269353 1.9808617554740673 1.8468377940678686 -0.13402396140619866 1469666.7134211794 51879.362740681274 82.03737942846921 54691.586285646146 
12.299679487179489 1578959.3853568458 1.9841788821414887 1.8534094552449258 -0.1307694268965629 1474896.277814327 51772.81868498633 78.31795635177107 52211.970901180735 
12.31971153846154 1581348.9351123245 1.9871816789243686 1.8596681836817073 -0.1275134952426613 1479876.8182462356 51671.81262040441 74.58857350826429 49725.7156721762 
12.339743589743591 1583487.9705453964 1.9898696701252914 1.8656131992349803 -0.12425647089031111 1484607.7138984038 51576.14456245955 70.84989328686952 47233.26219124635 
12.359775641025642 1585376.1527940936 1.9922424299177497 1.8712437136573488 -0.12099871626040093 1489088.337503196 51486.16740154475 67.10181910537095 44734.54607024731 
12.379807692307693 1587013.1827361376 1.9942995824136025 1.8765590508739247 -0.11774053153967778 1493318.1510570715 51401.22746938816 63.3456877828425 42230.458521895 
12.399839743589745 1588398.8010363255 1.9960408017226223 1.8815585003865425 -0.11448230133607984 1497296.5891632487 51321.904731926974 59.58108907810781 39720.72605207188 
12.419871794871796 1589532.7881876137 1.9974658120041233 1.8862414371137237 -0.1112243748903996 1501023.154397414 51247.797451346414 55.80904094685973 37206.0272979065 
12.439903846153847 1590414.9645458919 1.998574387510658 1.8906072948996395 -0.10796709261101856 1504497.3962268033 51178.70764882839 52.03024563693472 34686.83042462315 
12.459935897435898 1591045.1903584416 1.9993663526237817 1.8946554940994174 -0.10471085852436435 1507718.8533843611 51115.06417063018 48.24454239158783 32163.028261058556 
12.479967948717949 1591423.3657860751 1.9998415818818704 1.8983855263825546 -0.1014560554993158 1510687.121353222 51056.604250642704 44.45278110166291 29635.187401108607 
12.5 1591549.4309189534 2.0 1.9017969445486647 -0.09820305545133534 1513401.8442623292 51003.137441810686 40.65569028678995 27103.793524526634 


==> data/cell_dynamic_fl_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.0032051282051282e-05 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
4.0064102564102564e-05 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
6.009615384615385e-05 60081.87419624859 0.07550110983553629 7.550110983553628e-08 -0.07550103433442645 0.0 60081.87419624859 0.0 0.0 
8.012820512820513e-05 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.00010016025641025641 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.0001201923076923077 120078.09492225993 0.15089458434593186 1.5089458434593186e-07 -0.1508944334513475 0.0 120078.09492225993 0.0 0.0 
0.00014022435897435896 140043.01200075314 0.1759832390752613 1.759832390752613e-07 -0.17598306309202225 0.0 140043.01200075314 0.0 0.0 
0.00016025641025641026 159985.74372882795 0.20104401487103407 3.054463300898008e-07 -0.20104370942470398 0.08308080576733047 159154.93766509398 1.2442181471715403 829.478764781027 
0.00018028846153846155 179903.13081645378 0.2260729416523099 2.937769191052005e-06 -0.22607000388311885 2.1579014691800418 159154.89089721683 31.072514255268747 20715.0095035125 
0.00020032051282051281 199792.01798864987 0.2510660543836089 8.069121736601138e-06 -0.2510579852618723 6.221417257380256 159154.79972955742 60.85521244408646 40570.14162939098 
0.0002203525641025641 219649.25448533893 0.2760193937030463 1.5695278323485876e-05 -0.2760036984247228 12.270268657712586 159154.6642371919 90.5875985713769 60391.73238091794 
0.0002403846153846154 239471.69456048388 0.300929006549566 2.581161841995006e-05 -0.30090319493114603 20.300781909905773 159154.4845022124 120.26496646484509 80176.64430989673 
0.00026041666666666666 259256.19798043117 0.3257909467891774 3.8413127337676e-05 -0.32575253366183976 30.308969588036923 159154.26061371394 149.88261866769224 99921.74577846151 
0.00028044871794871793 278999.630521381 0.3506012758400949 5.3494397026169455e-05 -0.3505477814430687 42.290531232186126 159153.99266778026 179.43586718277862 119623.91145518576 
0.00030048076923076925 298698.8644659048 0.3753560632966799 7.104962692946016e-05 -0.3752850136697505 56.24085402968125 159153.68076746873 208.92003421528656 139280.02281019106 
0.0003205128205128205 318350.7790984323 0.4000513875520888 9.107262490498216e-05 -0.3999603149271838 72.15501354582494 159153.32502279393 238.33045291376808 158886.96860917876 
0.0003405448717948718 337952.26119963 0.4246833364195266 0.00011355680820448915 -0.42456977961132214 90.02777450398861 159152.9255507103 267.6624681094593 178441.64540630623 
0.0003605769230769231 357500.20553959085 0.4492480077520079 0.00013849520451684834 -0.44910951254749104 109.85359161494905 159152.48247509348 296.911437053743 197940.9580358287 
0.00038060897435897436 376991.515369759 0.4737415100605274 0.00016588045307254785 -0.47357562960745486 131.62661045533656 159151.99592672093 326.07273015364353 217381.82010242908 
0.00040064102564102563 396423.10291351145 0.4981599631305432 0.00019570480580974407 -0.49796425832473346 155.34066839505613 159151.46604325087 355.1417317052404 236761.15447016028 
0.00042067307692307695 415791.8898553173 0.5224994986366726 0.001602243181039393 -0.5208972554556331 1274.6100942087487 159126.47635075435 16762.178920985825 238628.62448936838 
0.0004407051282051282 435094.80782839865 0.546756260755504 0.00445759210859643 -0.5422986686469076 3546.807543852449 159075.74591982603 34028.429005864076 238443.8253588561 
0.0004607371794871795 454328.79890081583 0.570926406776431 0.00867534789217324 -0.5622510588842577 6903.175074782305 158989.4273834015 50264.96014320557 238171.23629942647 
0.0004807692307692308 473490.81605989905 0.595006107710406 0.014176342251927133 -0.5808297654584789 11280.712511679923 158835.70091974025 65558.0006549786 237816.40197350027 
0.000500801282051282 492577.82369495026 0.6189915488965216 0.020883082959602426 -0.5981084659369192 16617.753440024015 158647.70086687367 79927.52494288138 237384.84444517118 
0.0005208333333333333 511586.79807813937 0.6428789306063231 0.02872845787797866 -0.6141504727283444 22860.89166753162 158347.18806383194 93497.23809515376 236881.48025162204 
0.0005408653846153846 530514.7278435171 0.6666644686457527 0.03764590343405049 -0.6290185652117022 29957.157535876166 157972.6574647628 106273.67764432763 236311.23519855048 
0.0005608974358974359 549358.6144640696 0.6903443949546354 0.04757445785775725 -0.6427699370968781 37858.03916432034 157498.26889903273 118323.60326758034 235678.70313313618 
0.0005809294871794872 568115.4727267405 0.7139149582036082 0.05845931047921994 -0.6554556477243882 46519.919567005294 156887.13209522143 129720.3209106096 234988.1001539042 
0.0006009615384615385 586782.3312053416 0.7373724243883977 0.07024722556046922 -0.6671251988279284 55900.435050303924 156155.7505891985 140482.59987788 234243.54568795918 
0.0006209935897435897 605356.2327312813 0.7607130774213546 0.08288875360723016 -0.6778243238141245 65960.23492058644 155291.5224500472 150655.56285735153 233448.91250329613 
0.000641025641025641 623834.2348620339 0.7839332197201501 0.09633820907819081 -0.6875950106419593 76662.96374580175 154279.38219148607 160284.0668864241 232607.82203832193 
0.0006610576923076923 642213.4103472747 0.8070291727935383 0.11055403425638369 -0.6964751385371546 87975.55091541154 153096.9363617134 169417.3054520756 231723.61761807417 
0.0006810897435897436 660490.8475926104 0.8299972778240963 0.12549868491780788 -0.7044985929062884 99868.11965827916 151720.2487148766 178103.10949318606 230799.3697262686 
0.0007011217948717949 678663.651120829 0.8528338962478492 0.14113789987323153 -0.7116959963746177 112313.40576192358 150131.72019101284 186380.60468817866 229837.9204797139 
0.0007211538461538462 696728.9420305939 0.875535410330681 0.15743999362488767 -0.7180954167057934 125286.19468603947 148320.33375729213 194280.48692755902 228841.92665970323 
0.0007411858974358974 714683.8584525156 0.8980982237414522 0.1743750110129423 -0.7237232127285099 138762.6488508577 146283.9224955669 201823.377572318 227813.90953377303 
0.0007612179487179487 732525.5560025239 0.920518762121723 0.1919118291662087 -0.7286069329555143 152718.00144049287 144055.76523445116 208995.3603823761 226756.42894520372 
0.00078125 750251.2082324682 0.9427934736519954 0.21001903084394938 -0.732774442808046 167127.25138696205 141659.00581306522 215792.92719832202 225672.0238341189 
0.0008012820512820513 767858.0070778797 0.9649188296143866 0.2286659992322686 -0.736252830382118 181966.03458234295 139103.2122220362 222225.6171340254 224563.14313947514 
0.0008213141025641026 785343.1633028194 0.9868913249516427 0.24782296138106166 -0.739068363570581 197210.65844483438 136396.8768952312 228303.4869646711 223432.1409980827 
0.0008413461538461539 802703.9069417425 1.0087074788224013 0.267459445526722 -0.7412480332956792 212836.87429394398 133567.45762704522 234018.20855626508 222281.36646448824 
0.0008613782051282051 819937.4877383127 1.0303638351526216 0.2875457989765274 -0.7428180361760943 228821.08524571147 130623.78812206176 239379.54321367084 221113.0711568686 
0.0008814102564102564 837041.1755810912 1.051856963183088 0.3080525664536117 -0.7438043967294764 245139.8515148603 127582.03598553909 244389.84364677258 219929.4444339192 
0.0009014423076923077 854012.2609360372 1.0731834580129056 0.32895038657199355 -0.744233071440912 261769.80803216016 124459.60569876782 249050.22880308246 218732.61840202674 
0.000921474358974359 870848.055275746 1.0943399411388968 0.35020801678717545 -0.7441319243517213 278686.0927484796 121298.90443590179 253338.27991160084 217524.77817976382 
0.0009415064102564103 887545.8915053611 1.1153230609908185 0.3717902392936471 -0.7435328216971714 295860.6801993014 118170.31545502786 257206.62166350608 216308.27418752568 
0.0009615384615384616 904103.1243850904 1.1361294934623116 0.3936609409438196 -0.742468552518492 313264.8324287859 115108.26698623551 260644.5837887596 215085.44118130943 
0.0009815705128205128 920517.1309492593 1.1567559424374987 0.4157817142336839 -0.7409742282038148 330867.985688418 112165.64929549536 263624.8232162512 213858.67274909472 
0.001001602564102564 936785.3109218371 1.1771991403131494 0.4381155440641718 -0.7390835962489777 348640.6842714135 109350.24457389163 266163.93397894176 212630.4480975902 
0.0010216346153846154 952905.0871283672 1.197455848516328 0.4606256759211546 -0.7368301725951734 366553.6798380786 106683.94319975516 268265.02160637494 211402.4424841585 
0.0010416666666666667 968873.905904238 1.217522858017441 0.48327488722590073 -0.7342479707915404 384577.35157434747 104197.027376513 269922.50792236323 210177.01903101432 
0.0010616987179487179 984689.2374992308 1.2373969898386075 0.506029713864804 -0.7313672759738035 402685.0695606368 101866.94603831589 271181.18456267 208956.03733760805 
0.0010817307692307693 1000348.5764782764 1.2570750955572643 0.5288593577497207 -0.7282157378075436 420852.32543511456 99682.28317647707 272072.82397617743 207741.14389050723 
0.0011017628205128205 1015849.4421183624 1.2765540578049348 0.5517350826642725 -0.7248189751406623 439056.2516229818 97637.36647497292 272621.9985895004 206533.82543090737 
0.0011217948717948717 1031189.378801525 1.2958307907610773 0.5746311333083057 -0.7211996574527716 457276.3526895475 95713.43788694742 272864.2335728887 205335.35465214134 
0.0011418269230769231 1046365.9564038628 1.3149022406419333 0.5975241209866726 -0.7173781196552607 475494.0164864035 93897.35846054449 272827.73302171327 204146.8484352016 
0.0011618589743589744 1061376.7706805118 1.3337653861843017 0.620392531151464 -0.7133728550328378 493692.12226559245 92180.53031436191 272534.8321491352 202969.28595142232 
0.0011818910256410256 1076219.4436465232 1.3524172391241647 0.6432163660769633 -0.7092008730472014 511854.7563290867 90557.5421660596 272003.6077348915 201803.53741648528 
0.001201923076923077 1090891.6239535776 1.3708548446700795 0.6659772152352817 -0.7048776294347977 529967.2680319952 89021.02275922138 271252.97526275605 200650.35789960492 
0.0012219551282051282 1105390.987262482 1.3890752819712728 0.688658329829357 -0.7004169521419158 548016.3290940969 87561.5211380818 270302.7384660363 199510.39856426706 
0.0012419871794871794 1119715.2366113863 1.4070756645803553 0.7112442180603203 -0.6958314465200349 565989.6115235244 86173.52411682333 269167.87766310724 198384.2233079313 
0.0012620192307692308 1133862.102779666 1.4248531409105896 0.7337205359806506 -0.691132604929939 583875.7007603749 84852.00976694003 267862.0724110716 197272.31984127947 
0.001282051282051282 1147829.3446474043 1.442404894687629 0.7560738604276416 -0.6863310342599873 601663.9149827249 83594.01893179817 266396.2961939157 196175.11453896543 
0.0013020833333333333 1161614.7495504299 1.4597281453956712 0.7782917815957445 -0.6814363637999267 619344.3787734321 82394.77802647022 264782.6257296309 195092.9670208968 
0.0013221153846153847 1175216.13363084 1.476820148717939 0.8003628857030857 -0.6764572630148534 636908.0093265744 81249.01414254191 263032.93116385746 194026.17899786634 
0.001342147435897436 1188631.3421829648 1.4936781969714312 0.822276550585509 -0.6714016463859223 654346.3537861949 80153.3391575471 261156.6466272787 192975.00261194396 
0.0013621794871794871 1201858.2499947106 1.510299619535867 0.8440228802120248 -0.6662767393238423 671651.5371352992 79104.64037519204 259162.42583618473 191939.64664803466 
0.0013822115384615385 1214894.761684234 1.526681783276765 0.8655925668384671 -0.6610892164382979 688816.15250111 78101.04423537315 257057.2797183798 190920.2852293712 
0.0014022435897435897 1227738.8120318856 1.5428220929625727 0.8869769267178208 -0.6558451662447519 705833.2895724725 77139.8220275587 254848.64478072544 189917.05565112896 
0.001422275641025641 1240388.3663073804 1.5587179916758047 0.90816793143182 -0.6505500602439848 722696.5595327714 76217.4143651945 252544.33092543617 188930.06148397844 
0.0014423076923076924 1252841.4205921348 1.5743669612181004 0.9291580645055486 -0.6452088967125518 739399.9809573414 75331.62197856093 250150.43925435955 187959.378401873 
0.0014623397435897436 1265096.002096724 1.5897665225091544 0.9499402772704839 -0.6398262452386705 755937.9446903584 74480.4545493864 247672.54486566293 187005.0579913163 
0.0014823717948717948 1277150.1694734078 1.6049142359794468 0.9705078624517581 -0.6344063735276887 772305.1132486765 73663.20514223725 245114.71632937473 186067.13475311926 
0.0015024038461538462 1289002.0131236748 1.6198077019567163 0.9908545910732286 -0.6289531108834877 788496.5297675312 72877.21000928525 242482.65378636544 185145.6195604929 
0.0015224358974358974 1300649.655500757 1.6344445610461096 1.0109746362657088 -0.6234699247804008 804507.5573689942 72120.44300193549 239781.14935951316 184240.50577031408 
0.0015424679487179487 1312091.2514070692 1.6488224945039547 1.0308625080523959 -0.6179599864515588 820333.8272658137 71391.43449979229 237014.21797477073 183351.77166669228 
0.0015625 1323324.9882865187 1.6629392246050905 1.0505129719211936 -0.6124262526838968 835971.1739632628 70689.52494429867 234184.90414099398 182479.3852379634 
0.0015825320512820513 1334349.08651165 1.6767925150037002 1.0699210948823321 -0.6068714201213681 851415.6719106649 70013.31151950918 231296.80126029448 181623.30182118143 
0.0016025641025641025 1345161.799665568 1.6903801710875894 1.0890822690355138 -0.6012979020520757 866663.6542555516 69360.89694070816 228353.78359702538 180783.46487228273 
0.001622596153846154 1355761.4148186033 1.7037000403258513 1.1079921311690701 -0.5957079091567812 881711.6488626399 68731.18965609348 225358.76723575266 179959.8090641173 
0.0016426282051282051 1366146.25279967 1.7167500126098671 1.1266464713074207 -0.5901035413024465 896556.305538139 68124.10386237572 222313.5783722755 179152.26502687964 
0.0016626602564102564 1376314.668462278 1.7295280205875858 1.14504135291217 -0.5844866676754159 911194.4916828395 67537.9471860861 219221.47570303516 178360.75389031743 
0.0016826923076923078 1386265.0509451546 1.7420320399910312 1.1631730599525918 -0.5788589800384394 925623.2501721019 66971.52287678374 216085.08713519227 177585.19076107666 
0.001702724358974359 1395995.8239274311 1.7542600899569794 1.181038018788288 -0.5732220711686913 939839.7371919875 66424.48927458399 212906.1096098071 176825.48785105246 
0.0017227564102564102 1405505.4458783641 1.766210233340766 1.1986328172310043 -0.5675774161097618 953841.2374081849 65896.18765697884 209686.4672377747 176081.5535754256 
0.0017427884615384616 1414792.4103015403 1.7778805770231663 1.2159542577022695 -0.5619263193208968 967625.2062675586 65385.19516364671 206428.71763798062 175353.29123235427 
0.0017628205128205128 1423855.245973532 1.7892692722102945 1.2329992519263802 -0.5562700202839144 981189.1861974029 64891.293157956796 203134.16342934762 174640.60318882478 
0.001782852564102564 1432692.517176968 1.8003745147264927 1.249764841039485 -0.5506096736870076 994530.8226077597 64413.95771347964 199804.34688150563 173943.38997422298 
0.0018028846153846155 1441302.823927974 1.8111945453001386 1.2662473144763904 -0.5449472308237482 1007647.162723115 63963.764730317984 196430.3095675579 173261.5869069833 
0.0018229166666666667 1449684.8021979586 1.8217276498423516 1.2824439954129543 -0.5392836544293973 1020536.0763937323 63529.26347280922 193024.37113116766 172595.09120024915 
0.001842948717948718 1457837.1241296977 1.831972159718532 1.2983523345443786 -0.5336198251741533 1033195.5349466109 63109.74018445099 189588.05128791064 171943.79771072516 
0.0018629807692307693 1465758.4982476924 1.8419264520127032 1.313969888070133 -0.5279565639425703 1045623.593666426 62704.695591869764 186122.6073879494 171307.60160144727 
0.0018830128205128205 1473447.6696627624 1.8515889497846139 1.3292943122531844 -0.5222946375314295 1057818.3874658963 62313.6520518465 182629.2319408696 170686.39820414985 
0.0019030448717948718 1480903.4202708418 1.86095812231955 1.3443233584059306 -0.5166347639136193 1069778.126895714 61936.152400868246 179109.05770094984 170080.0832733098 
0.0019230769230769232 1488124.56894595 1.8700324853708297 1.3590548682717989 -0.5109776170990308 1081501.0944693328 61571.75887700729 175563.1623825146 169488.553217095 
0.0019431089743589744 1495109.9717273032 1.8788106013949357 1.373486766753193 -0.5053238346417428 1092985.6388760458 61220.09046911332 171992.53703493526 168911.70534720874 
0.0019631410256410256 1501858.5220005387 1.8872910797792468 1.3876170642757608 -0.499674015503486 1104230.1768624126 60880.70612760098 168398.20088382883 168349.43812669636 
0.001983173076923077 1508369.1506730216 1.8954725770623362 1.4014438577468726 -0.49402871931546355 1115233.1939949922 60553.12139348779 164781.18457751538 167801.65070702607 
0.002003205128205128 1514640.82634321 1.9033537971468009 1.4149653072553783 -0.4883884898914226 1125993.2261185793 60237.11502296617 161142.24108284278 167268.24411882166 
0.0020232371794871797 1520672.555464047 1.910933491504587 1.4281796482542226 -0.4827538432503644 1136508.8690508332 59932.29713230627 157482.26855343312 166749.1207274744 
0.002043269230769231 1526463.3825003558 1.9182104593747777 1.4410851868950834 -0.4771252724796944 1146778.7748696941 59638.31353775086 153802.10954326447 166244.1845496462 
0.002063301282051282 1532012.3900802152 1.9251835479538177 1.4536802963502844 -0.47150325160353335 1156801.6489864544 59354.83705499675 150102.5627726018 165753.34126616232 
0.0020833333333333333 1537318.6991402863 1.9318516525781364 1.4659634144838696 -0.4658882380942668 1166576.2482924534 59081.55328730354 146384.39920664334 165276.49835388592 
0.0021033653846153845 1542381.4690650743 1.9382137168991482 1.4779330417225682 -0.46028067517658 1176101.379464846 58818.15999829583 142648.36443775403 164813.56516417844 
0.0021233974358974357 1547199.897820095 1.9442687330505957 1.4895877391116654 -0.45468099393893024 1185375.8974195102 58564.366520044394 138895.180889048 164364.4529914925 
0.0021434294871794874 1551773.2220789327 1.9500157418082151 1.5009261265418423 -0.4490896152663728 1194398.703900011 58319.893194086384 135125.54985197974 163929.07513285536 
0.0021634615384615386 1556100.7173441644 1.9554538327416937 1.5119468482533303 -0.44350698448836345 1203168.7200266493 58084.88757474674 131339.761512538 163507.34823023024 
0.00218349358974359 1560181.6980621342 1.9605821443589 1.5226486047674725 -0.43793353959142745 1211684.9117068183 57859.10887957178 127538.48660221286 163099.19087353122 
0.002203525641025641 1564015.517731557 1.9653998642423585 1.5330301838274496 -0.43236968041490886 1219946.3142568746 57641.91622965783 123722.76458964775 162704.52265537658 
0.002223557692307692 1567601.5690059348 1.9699062291779512 1.5430904266339591 -0.4268158025439921 1227952.0055333178 57433.06564404443 119893.23255601297 162323.2652725596 
0.0022435897435897434 1570939.2837897737 1.9741005252758257 1.5528281732837999 -0.42127235199202584 1235701.0625141535 57232.99927836354 116049.87734499491 161955.3446522618 
0.002263621794871795 1574028.1333285787 1.9779820880834873 1.5622423382485187 -0.41573974983496864 1243192.6213629504 57041.23868536204 112193.58531957764 161600.6879606888 
0.0022836538461538463 1576867.6282926186 1.9815503026910606 1.571331919410344 -0.4102183832807167 1250425.884619416 56857.16971410927 108325.35052882855 161259.22343026474 
0.0023036858974358975 1579457.3188544444 1.9848046038287017 1.580095898927056 -0.4047087049016458 1257400.0423100875 56681.4070162531 104444.98557549647 160930.8839526073 
0.0023237179487179487 1581796.7947601515 1.9877444759561496 1.5885333415415255 -0.3992111344146241 1264114.3501806546 56513.36657562503 100553.47466961032 160615.6033342618 
0.00234375 1583885.685394369 1.9903694533443936 1.5966433784561824 -0.3937260748882112 1270568.1168636577 56352.64164535282 96651.60984465246 160313.31704070632 
0.002363782051282051 1585723.659838974 1.9926791201494565 1.6044251130046747 -0.38825400714478175 1276760.6288143029 56200.00657060393 92739.05897286074 160023.96548120666 
0.0023838141025641028 1587310.4269255137 1.994673110478269 1.6118777937608733 -0.38279531671739564 1282691.2880663692 56054.09811783093 88817.55295894241 159747.48778237117 
0.002403846153846154 1588645.735281332 1.9963511084466352 1.6190005993289376 -0.37735050911769763 1288359.4409734134 55916.2067901704 84886.25793589589 159483.82958185216 
0.002423878205128205 1589729.3733693922 1.9977128482292752 1.6257928719010695 -0.3719199763282057 1293764.5640683097 55784.75140731479 80947.12346917111 159232.93442459626 
0.0024439102564102564 1590561.1695217877 1.998758114101935 1.6322538770896 -0.36650423701233503 1298906.0729435075 55661.10702952696 76999.23691495875 158994.7526337946 
0.0024639423076923076 1591140.991966938 1.9994867404755634 1.6383830350313402 -0.3611037054442232 1303783.506158213 55543.81322208489 73044.43982343018 158769.23276320996 
0.002483974358974359 1591468.7488504613 1.9998986119225397 1.6441797199635098 -0.35571889195902995 1308396.365745821 55433.86902406928 69082.18518401809 158556.32889655305 
0.0025040064102564105 1591544.3882497298 1.999993663194965 1.6496434058456686 -0.3503502573492965 1312744.2330962839 55330.49828003859 65113.66144052682 158355.99543288074 
0.0025240384615384617 1591367.8981820918 1.9997718792349959 1.6547736040358645 -0.3449982751991314 1316826.719360314 55233.67536009895 61139.314290118076 158168.18917156057 
0.002544070512820513 1590939.306606772 1.9992332951772296 1.6595698182005285 -0.3396634769767011 1320643.429567784 55143.95387398056 57159.05206707248 157992.87109793464 
0.002564102564102564 1590258.681420441 1.9983779963431396 1.6640316580632966 -0.33434633827984306 1324194.0531462529 55060.48743499769 53174.13871114932 157830.00212804115 
0.0025841346153846153 1589326.1304464596 1.9972061182275564 1.6681587605276051 -0.3290473576999513 1327478.301152259 54983.38517948566 49184.89813794832 157679.54597676656 
0.0026041666666666665 1588141.801417799 1.995717846477207 1.6719506823383172 -0.32376716413888973 1330495.8208540718 54913.54150591255 45190.37505434487 157542.06400346992 
0.0026241987179487177 1586705.8819536346 1.9939134168613009 1.6754072313263282 -0.3185061855349727 1333246.4593280358 54849.574530245736 41193.56178608671 157416.2863092662 
0.0026442307692307694 1585018.5995296258 1.9917931152341821 1.6785281708082282 -0.3132649444259539 1335730.0282270624 54791.81577846431 37193.92783182206 157302.82769227697 
0.0026642628205128206 1583080.2214418792 1.9893572774900443 1.6813133017868787 -0.30804397570316566 1337946.3691938343 54740.268929243786 33191.92231837649 157201.66100042456 
0.002684294871794872 1580891.054764603 1.9866062895097185 1.683762430344046 -0.3028438591656726 1339895.3279126633 54695.35964612849 29187.605773187508 157112.76143262346 
0.002704326923076923 1578451.4463014633 1.9835405870995444 1.68587543582996 -0.2976651512695845 1341576.8083730696 54656.67770213541 25181.851375044556 157036.1088512137 
0.0027243589743589742 1575761.7825306414 1.9801606559223282 1.6876522432706555 -0.2925084126516726 1342990.7509122218 54624.14632525225 21175.20346634195 156971.68182682543 
0.0027443910256410254 1572822.4895436103 1.976467031420406 1.6890928173057944 -0.2873742141146116 1344137.1273908024 54597.766052400926 17168.13414322408 156919.46195718276 
0.002764423076923077 1569634.0329776336 1.9724602987308213 1.69019716267543 -0.28226313605539133 1345015.9415803638 54577.536794722546 13161.121302872369 156879.43329967494 
0.0027844551282051283 1566196.9179420006 1.9681410925926262 1.6909653246985343 -0.2771757678940918 1345627.2295441295 54563.457721054554 9154.648545353959 156851.58213146264 
0.0028044871794871795 1562511.6889380063 1.9635100972463282 1.6913973897178447 -0.2721127075284835 1345971.0599909907 54555.527249788865 5149.204772192807 156835.89692503397 
0.0028245192307692307 1558578.929772695 1.9585680463254964 1.6914934855124586 -0.2670745608130378 1346047.53460384 54553.743041320704 1145.2838020354407 156832.36832549874 
0.002844551282051282 1554399.2634663726 1.9533157227405367 1.6915128071574494 -0.2618029155830872 1346062.914475431 54553.38207005104 230.32895694591713 153552.63796394476 
0.002864583333333333 1549973.3521539099 1.9477539585546675 1.6915315704262428 -0.2562223881284247 1346077.8502511634 54553.03881338681 223.67817736798756 149118.78491199174 
0.0028846153846153848 1545301.8969798475 1.941883634852104 1.691549744518178 -0.25033389033392606 1346092.317419924 54552.70633516647 216.66031935809846 144440.21290539898 
0.002904647435897436 1540385.6379873233 1.9357056815984808 1.6915672987286479 -0.24413838286983292 1346106.291546999 54552.38519710279 209.27652707422098 139517.68471614734 
0.002924679487179487 1535225.3540008354 1.9292210774935257 1.6915842024151058 -0.2376368750784199 1346119.7482470209 54552.385196364485 201.52753952688485 134351.69301792324 
0.0029447115384615384 1529821.8625028618 1.922430849816018 1.6916004251200603 -0.23083042469595783 1346132.6632818466 54552.07595906174 193.41556155060417 128943.7077004028 
0.0029647435897435896 1524176.0195043567 1.9153360742610481 1.691615936456259 -0.22372013780478905 1346145.0124691888 54551.77917968528 184.94142963876558 123294.28642584373 
0.002984775641025641 1518288.719409143 1.9079378747696076 1.6916307061518618 -0.2163071686177458 1346156.7717185637 54551.495414142264 176.10651863670086 117404.34575780058 
0.0030048076923076925 1512160.8948722235 1.900237423350538 1.6916447040552336 -0.20859271929530432 1346167.9170351063 54551.22521622758 166.9122605405237 111274.84036034915 
0.0030248397435897437 1505793.516652029 1.8922359398948618 1.6916579001397234 -0.20057803975513844 1346178.4245233722 54550.969137537526 157.36014427027342 104906.76284684897 
0.003044871794871795 1499187.5934566346 1.88393469198253 1.6916702645084205 -0.19226442747410943 1346188.270391123 54550.72772738221 147.45171543404314 98301.14362269544 
0.003064903846153846 1492344.1717839614 1.875334994681615 1.6916817673988889 -0.18365322728272604 1346197.4309530945 54550.501532697584 137.18857608312956 91459.05072208638 
0.0030849358974358973 1485264.3357559922 1.8664382103399797 1.6916923791878824 -0.1747458311520973 1346205.8826347492 54550.2910979602 126.57238445823711 84381.58963882475 
0.0031049679487179485 1477949.2069470275 1.857245748369457 1.6917020703960384 -0.16554367797341873 1346213.6019760102 54550.09696509945 115.60485472678639 77069.90315119093 
0.003125 1470399.944206007 1.8477590650225735 1.6917108116925474 -0.15604825333002603 1346220.5656349787 54549.919673413504 104.28775671135526 69525.17114090352 
0.0031450320512820514 1462617.7434729277 1.8379796631618521 1.691718573899797 -0.14626108926205506 1346226.7503916298 54549.75975948223 92.62291560930932 61748.610406206215 
0.0031650641025641026 1454603.8375893843 1.8279090920217322 1.691725327997998 -0.13618376402373422 1346232.1331514923 54549.61775708292 80.61221170365789 53741.47446910527 
0.003185096153846154 1446359.4961032656 1.8175489469631416 1.6917310451297771 -0.1258179018333645 1346236.6909493064 54549.49419710599 68.2575800651818 45505.05337678787 
0.003205128205128205 1437886.0250676353 1.806900869220765 1.6917356966047512 -0.11516517261601389 1346240.4009526614 54549.38960747025 55.561010245886635 37040.67349725776 
0.0032251602564102562 1429184.766833829 1.7959665456430396 1.691739253904071 -0.10422729173896861 1346243.240465613 54549.30451303953 42.52454596381888 28349.69730921259 
0.003245192307692308 1420257.0998388005 1.7847477084249284 1.6917416886849381 -0.09300601973999023 1346245.1869322783 54549.23943554005 29.150284779304165 19433.52318620278 
0.003265224358974359 1411104.4383867558 1.7732461348335131 1.6917429727850966 -0.08150316204841657 1346246.217940409 54549.19489347702 15.440377762660848 10293.585175107233 
0.0032852564102564103 1401728.2324250976 1.761463646926437 1.6917430782272918 -0.06972056869914534 1346246.3112249412 54549.17140205274 1.3970291534254864 931.3527689503244 
0.0033052884615384615 1392129.9673147292 1.749402111263261 1.691743066165756 -0.05765904509750497 1346246.3112249412 45883.65608978807 0.0 0.0 
0.0033253205128205127 1382311.1635947472 1.7370634386097668 1.6917430538270835 -0.0453203847826833 1346246.3112249412 36064.85236980603 0.0 0.0 
0.003345352564102564 1372273.3767415583 1.7244495836352554 1.6917430412132284 -0.032706542422026974 1346246.3112249412 26027.06551661715 0.0 0.0 
0.0033653846153846156 1362018.1969224666 1.711562544602895 1.6917430283261896 -0.019819516276705418 1346246.3112249414 15771.88569752546 0.0 0.0 
0.0033854166666666668 1351547.2487437604 1.6984043630531578 1.6917430151680086 -0.00666134788514916 1346246.3112249416 5300.937518819002 0.0 0.0 
0.003405448717948718 1340862.1909933449 1.6849771234804025 1.691743001740769 0.006765878260366565 1346246.3112249419 -5384.120231596753 0.0 0.0 
0.003425480769230769 1329964.716377961 1.671282953002654 1.6917429880465986 0.020460035043944558 1346246.3112249419 -16281.594846980879 0.0 0.0 
0.0034455128205128204 1318856.5512550294 1.6573240210246283 1.6917429740876668 0.03441895306303855 1346246.3112249419 -27389.75996991247 0.0 0.0 
0.0034655448717948716 1307539.455359165 1.643102538894061 1.6917429598661846 0.04864042097212362 1346246.3112249419 -38706.85586577677 0.0 0.0 
0.0034855769230769233 1296015.2215234023 1.6286207595513875 1.6917429453844053 0.06312218583301776 1346246.3112249419 -50231.089701539604 0.0 0.0 
0.0035056089743589745 1284285.6753951788 1.61388097717284 1.6917419992912939 0.07786102211845392 1346245.5700767704 -54549.17190332292 -11.099435014880736 -7399.623343253825 
0.0035256410256410257 1272352.675147118 1.5988855268070028 1.6917395534906896 0.09285402668368681 1346243.6357015562 -54549.189211220946 -28.96920321001055 -19312.802140007036 
0.003545673076923077 1260218.111182663 1.5836367840049035 1.6917355828090812 0.10809879880417772 1346240.4880649454 -54549.23395487992 -47.1390058822806 -31426.003921520405 
0.003565705128205128 1247883.9058366017 1.5681371644436821 1.6917300623171423 0.12359289787346017 1346236.1073268682 -54549.30659482605 -65.6059334429963 -43737.28896199754 
0.0035857371794871793 1235352.0130705333 1.5523891235438998 1.691722967333679 0.1393338437897793 1346230.473844681 -54549.40758711798 -84.36702923668948 -56244.686157792996 
0.003605769230769231 1222624.4181633268 1.536395156080561 1.69171427342954 0.15531911734897896 1346223.5681762777 -54549.53738327534 -103.41929000949882 -68946.19333966589 
0.003625801282051282 1209703.1373966155 1.5201577957878925 1.691703956431485 0.17154616064359263 1346215.3710831697 -54549.69643020723 -122.7596663849431 -81839.77758996208 
0.0036458333333333334 1196590.217735382 1.503679614957955 1.691691992426016 0.1880123774680611 1346205.8635335339 -54549.885170140304 -142.38506334699673 -94923.3755646645 
0.0036658653846153846 1183287.7365036828 1.4869632240331458 1.6916783577631638 0.20471513373001793 1346195.0267052266 -54550.10404055007 -162.29234073039493 -108194.89382026331 
0.003685897435897436 1169797.8010555601 1.470011271192657 1.6916630290602346 0.22165175786757763 1346182.8419887656 -54550.35347409081 -182.47831371809508 -121652.20914539674 
0.003705929487179487 1156122.5484412028 1.452826441932957 1.6916459832447024 0.23881954131174532 1346169.2910214623 -54550.94573666691 -202.93928633588487 -135292.8575572566 
0.0037259615384615387 1142264.145068394 1.435411458642357 1.6916271974443025 0.2562157388019455 1346154.3555999624 -54551.28940557572 -223.67287238041857 -149115.2482536124 
0.00374599358974359 1128224.7863593157 1.417769080169736 1.6911141195522181 0.2733450393824821 1345746.0748174584 -54560.716082078405 -6114.412998779262 -156846.15937728502 
0.003766025641025641 1114006.696402756 1.3999021013874935 1.6895216381785916 0.2896195367910981 1344478.8313563326 -54589.934057601495 -18978.238073818455 -156903.96282215684 
0.0037860576923076923 1099612.127601768 1.3818133527487826 1.6869078168157172 0.30509446406693463 1342398.8307195974 -54637.83200913714 -31150.08953574761 -156998.78157294478 
0.0038060897435897435 1085043.3603168526 1.3635056998391228 1.6833270374285414 0.31982133758941855 1339549.3487409297 -54703.41540098074 -42673.84211252766 -157128.73091056867 
0.0038261217948717947 1070302.702504707 1.3449820429224357 1.6788302119427942 0.3338481690203585 1335970.8998817476 -54785.979055712465 -53590.85011511294 -157291.36820621497 
0.0038461538461538464 1055392.489352601 1.3262453164815904 1.673465199581955 0.34721988310036456 1331701.5693377466 -54885.22207639064 -63937.49422695633 -157486.3636817986 
0.0038661858974358976 1040315.0829084442 1.30729848875353 1.667276781653482 0.359978292899952 1326776.9929744017 -54999.77812255884 -73750.45561745367 -157711.676325945 
0.003886217948717949 1025072.8717065905 1.288144561259047 1.6603070568086913 0.3721624955496443 1321230.6718650977 -55130.15841321787 -83061.7049329345 -157965.93681235504 
0.00390625 1009668.2703894558 1.268786568327291 1.6525954438713162 0.3838088755440252 1315093.9745420285 -55274.64222355676 -91903.17911028728 -158247.88281872842 
0.003926282051282051 994103.7193249909 1.2492275766150724 1.6441790450576605 0.3949514684425881 1308396.4260379006 -55433.87664226326 -100302.48639782068 -158556.34367282575 
0.003946314102564102 978381.6842200846 1.2294706846210506 1.6350926636494776 0.405621979028427 1301165.7219495787 -55606.77542050043 -108287.02442670784 -158890.237882286 
0.003966346153846154 962504.6557299517 1.2095190221948757 1.6253690081948569 0.41584998599998113 1293427.8909361493 -55792.913673040806 -115881.75725711713 -159248.56427603992 
0.003986378205128205 946475.1490635665 1.189375750041362 1.6150389120329887 0.4256631619916267 1285207.4694113547 -55992.89489047765 -123109.03275532258 -159630.392701988 
0.004006410256410256 930295.7035852107 1.1690440592197784 1.6041313346333337 0.4350872754135553 1276527.5026092709 -56205.753245121334 -129991.18282800692 -160034.86295093203 
0.004026442307692307 913968.8824121881 1.1485271706383215 1.5926735474196279 0.4441463767813063 1267409.6924584997 -56431.30798431183 -136548.32481794877 -160461.17724405098 
0.004046474358974359 897497.2720087848 1.1278283345438715 1.5806912520955572 0.4528629175516856 1257874.4917428459 -56669.45865647972 -142799.1659176248 -160908.5951599567 
0.0040665064102564106 880883.481776524 1.1069508300070905 1.5682086866461322 0.46125785663904173 1247941.1884546122 -56920.12739779719 -148761.15004458727 -161376.4292357037 
0.004086538461538462 864130.1436407885 1.0858979644029576 1.555248724298487 0.4693507598955293 1237627.9845451834 -57183.25824462925 -154450.54174760764 -161864.04091215797 
0.004106570512820513 847239.9116338778 1.0646730728868223 1.5418329717120867 0.47715989882526433 1226952.0740623877 -57458.890401940094 -159882.43539034898 -162370.8366362209 
0.004126602564102564 830215.4614745623 1.0432795178660579 1.5279818409065018 0.4847023230404439 1215929.7003888576 -57746.90598394943 -165071.06813478767 -162896.26479555824 
0.004146634615384615 813059.4901441978 1.02172068846739 1.513714632396297 0.49199394392890716 1204576.2223987419 -58047.23313742026 -170029.6863799738 -163439.81273714994 
0.004166666666666667 795774.7154594773 1.0000000000000007 1.4990496262813229 0.4990496262813222 1192906.1869451262 -58360.01751299517 -174770.45095335177 -164001.00301930183 
0.004186698717948718 778363.8756418778 0.978120893414481 1.4840041458141469 0.5058832523996658 1180933.3794454404 -58685.34744032868 -179304.76511529833 -164579.39124793536 
0.004206730769230769 760829.7288838796 0.9560868347577242 1.4685946152366476 0.5125077804789234 1168670.8699064038 -59023.23460962658 -183643.34285660877 -165174.56355628907 
0.00422676282051282 743175.052912014 0.9339013146238355 1.4528366255280798 0.5189353109042443 1156131.0652447264 -59373.76336906769 -187796.11461328028 -165786.13435036453 
0.0042467948717948715 725402.6445468256 0.911567847601166 1.4367449916136097 0.5251771440124436 1143325.7548122588 -59737.03710006352 -191772.32903663864 -166413.7441287308 
0.004266826923076923 707515.319259802 0.8890899717155324 1.4203338057977448 0.5312438340822124 1130266.1529170098 -60113.178168054204 -195580.59798324836 -167057.05750590528 
0.004286858974358975 689515.9107273526 0.8664712478697306 1.4036164876751962 0.5371452398054656 1116962.9385409872 -60502.32794139534 -199228.93849530257 -167715.76137693698 
0.004306891025641026 671407.2703819053 0.8437152592794278 1.386605850952191 0.5428905916727632 1103426.3085149636 -60904.90454751754 -202724.57126972987 -168389.562315811 
0.004326923076923077 653192.2669601862 0.8208256109055135 1.3693141725809017 0.5484885616753882 1089666.0325339616 -61321.688189370325 -206073.89309148808 -169078.18429291697 
0.004346955128205128 634873.7860487577 0.7978059288830062 1.3517531278452934 0.5539471989622873 1075691.4015001615 -61752.17019429733 -209284.07436218945 -169781.37089491708 
0.00436698717948718 616454.7296268948 0.774659859946614 1.3339338883384575 0.5592740283918435 1061511.3054908651 -62196.57616504049 -212361.1178352243 -170498.8818637055 
0.004387019230769231 597938.0156068511 0.751391070853017 1.3158672002945546 0.5644761294415376 1047134.2960931378 -62655.6978456371 -215310.09274036682 -171230.48990028273 
0.004407051282051282 579326.5773716173 0.7280032477999968 1.2975634179309532 0.5695601701309564 1032568.6129366659 -63130.3847624365 -218135.67095132265 -171975.97985128956 
0.004427083333333333 560623.3633102138 0.7045000958424676 1.2790324118199274 0.5745323159774598 1017822.1107781986 -63619.97922995174 -220843.6163252088 -172735.15191282413 
0.004447115384615384 541831.3363506146 0.6808853383055324 1.2602837103679918 0.5793983720624594 1002902.3720873379 -64125.21287354163 -223438.00663433058 -173507.81622885106 
0.004467147435897436 522953.4734903676 0.6571627161946414 1.2413270246414285 0.5841643084467871 987817.1246898428 -64653.21485663374 -225916.6650248864 -174293.77131795508 
0.004487179487179487 503992.7653249809 0.6333359876029458 1.2221716811619536 0.5888356935590078 972573.7904003089 -65204.02314789785 -228284.17432005997 -175092.82760737027 
0.004507211538461538 484952.2155741604 0.6094089271159504 1.2028261484069385 0.5934172212909881 957179.1082226423 -65771.30572891264 -230550.76029273463 -175904.82662683472 
0.00452724358974359 465834.8406059646 0.5853853252135482 1.183298656927511 0.5979133317139628 941639.6278248583 -66355.91273820662 -232719.25843720385 -176729.6160434833 
0.004547275641025641 446643.6689589613 0.5612689876695458 1.16359719408934 0.6023282064197941 925961.7053539264 -66958.41984039702 -234792.56692467676 -177567.04962989126 
0.0045673076923076926 427381.74086244777 0.537063734948753 1.1437295110912733 0.6066657761425203 910151.5090210325 -67579.2802606051 -236773.50028142126 -178416.9876165583 
0.004587339743589744 408052.10775482375 0.512773401601754 1.1237031582206058 0.6109297566188518 894215.0471568573 -68219.19177879445 -238664.45287788787 -179279.29474535122 
0.004607371794871795 388657.83180019044 0.4884018356574463 1.1035255025199133 0.615123666862467 878158.1822704105 -68878.90227546403 -240467.60853943022 -180153.8396553257 
0.004627403846153846 369201.98540324694 0.4639528980134427 1.083203744485059 0.6192508464716164 861986.6443368965 -69559.21268203581 -242184.9520923071 -181040.49415930655 
0.004647435897435897 349687.6507225655 0.4394304618244341 1.0627449338980792 0.6233144720736451 845706.0433971371 -70260.98045762244 -243818.27967383858 -181939.13254311058 
0.004667467948717949 330117.919182324 0.4148384118886153 1.042156041351441 0.6273176294628258 829321.9264748249 -70985.84367501287 -245368.535028547 -182849.62858894106 
0.0046875 310495.89098256483 0.3901806440322572 1.021443881834525 0.6312632378022678 812839.7167685183 -71734.39519911556 -246837.57256164798 -183771.85802518993 
0.004707532051282051 290824.6746080692 0.3654610644925409 1.0006151498030815 0.6351540853105406 796264.7415590556 -72507.5400122535 -248226.82873691517 -184705.69820181763 
0.004727564102564102 271107.3863359157 0.3406835892987371 0.9796764469803299 0.6389928576815928 779602.2543329911 -73306.43334447558 -249537.40869754407 -185651.02595505572 
0.0047475961538461535 251347.1497418086 0.31585214365183983 0.9586342951950967 0.6427821515432568 762857.4449988693 -74132.31351839373 -250770.26458780872 -186607.71715085828 
0.0047676282051282055 231547.0952052407 0.29097066130273624 0.9374951486386932 0.646524487335957 746035.4496409503 -74986.50593924208 -251926.2024801841 -187575.64601628346 
0.004787660256410257 211710.35941359343 0.2660430839290399 0.9162655283031897 0.6502224443741498 729141.4575018961 -75871.99265721714 -253004.42627447748 -188554.67915660804 
0.004807692307692308 191840.08486521928 0.24107336051064615 0.894951813799453 0.6538784532888069 712180.5453166628 -76789.15605089327 -254006.62088605663 -189544.68351449346 
0.004827724358974359 171939.41937161892 0.21606544670414904 0.8735603499012822 0.6574949031971331 695157.7620977164 -77739.6178080063 -254933.20148693942 -190545.52343115193 
0.00484775641025641 152011.51555876873 0.19102330421619135 0.8520974655878949 0.6610741613717035 678078.1442885771 -78725.21419846779 -255784.35630967183 -191557.0582216687 
0.004867788461538462 132059.53036769037 0.1659509001758617 0.8305694859608869 0.6646185857850252 660946.7252470435 -79747.9215795919 -256560.1315660081 -192579.14173375317 
0.004887820512820513 112086.62455432938 0.1408522065062234 0.8089829550507911 0.6681307485445677 643768.712549198 -80812.55782796204 -257257.91816293524 -193611.61200397133 
0.004907852564102564 92095.96218883968 0.11573119929509684 0.787344269081663 0.6716130697865661 626549.196150344 -81919.45029350132 -257879.47758923797 -194654.30607876505 
0.004927884615384615 72090.7101543334 0.09059185816516997 0.7656598558310291 0.6750679976658591 609293.2911152622 -83071.09252065046 -258424.4338053856 -195707.05463489273 
0.0049479166666666664 52074.03764518841 0.0654381656435529 0.7439361964793914 0.6784980308358385 592006.1550055103 -84270.28857139112 -258892.1503796438 -196769.67840928707 
0.004967948717948718 32049.115664996967 0.04027410653088161 0.722180072125289 0.6819059655944074 574693.1840500747 -85523.03822443861 -259279.05302860506 -197841.97713203402 
0.004987980769230769 12019.11652421345 0.015103667270043466 0.7003982898569143 0.6852946225868709 557359.7951598687 -86832.10797192095 -259584.83201972477 -198923.73864400957 
0.005008012820512821 -8012.786662391413 -0.010069164685340456 0.6785976532783018 0.6886668179636423 540011.4024731984 -88199.91467813982 -259809.5288755627 -200014.7455818873 
0.005028044871794872 -28043.42047841154 -0.0352404015026029 0.6567850941962541 0.692025495698857 522653.5221489923 -89630.56220708626 -259951.61573531068 -201114.7646850069 
0.005048076923076923 -48069.611708533565 -0.060406055601777184 0.6349682256280291 0.6953742812298063 505292.2124367778 -91135.32933903064 -260002.97425012503 -202223.52055615568 
0.005068108974358975 -68088.1878412309 -0.08556214028730115 0.6131544744300959 0.698716614717397 487933.38344388583 -92715.01546430762 -259965.82299754987 -203340.73282325926 
0.005088141025641026 -88095.97757134215 -0.11070467037957589 0.5913514269997555 0.7020560973793314 470583.0722363358 -94374.68246739311 -259838.26064427046 -204466.10669601435 
0.005108173076923077 -108089.81130247177 -0.13582966284630094 0.569567440296377 0.7053971031426779 453247.9290745723 -96127.33913125761 -259611.10399057175 -205599.29725521465 
0.005128205128205128 -128066.52164910515 -0.16093313743345078 0.5478111891916221 0.7087443266250728 435934.85720585956 -97980.89117467841 -259280.56430584262 -206739.9233744437 
0.005148237179487179 -148022.94393838418 -0.18601111729582462 0.526091353436096 0.7121024707319207 418650.76376000803 -99939.52686311057 -258846.58344507296 -207887.59739020868 
0.005168269230769231 -167955.91671144587 -0.211059629627047 0.5044179607764864 0.7154775904035333 401403.62856910325 -102024.60164924248 -258293.0966189907 -209041.84701231596 
0.005188301282051282 -187862.282224252 -0.236074706288929 0.48280145877855224 0.7188761650674812 384201.7655469705 -104246.79728160451 -257615.10061946147 -210202.14987015646 
0.005208333333333333 -207738.8869478406 -0.26105238444010265 0.46125216509420847 0.7223045495343111 367053.3852251835 -106610.14339983724 -256814.14369908263 -211367.9850741042 
0.005228365384615384 -227582.58206789658 -0.28598870716380004 0.4397825048811899 0.72577121204499 349968.37523684214 -109147.1472116097 -255865.10958540102 -212538.70050772798 
0.0052483974358974355 -247390.22398358298 -0.3108797240947031 0.41840168726234095 0.729281411357044 332954.06397324224 -111823.92426018493 -254806.3254836719 -213714.03821296847 
0.0052684294871794875 -267158.67480554286 -0.3357214920447512 0.39711866666993545 0.7328401587146867 316017.5771491666 -114642.40500993904 -253640.82667734663 -214893.0202674238 
0.005288461538461539 -286884.8028529967 -0.36051007562781223 0.37594022536202276 0.736450300989835 299164.31191635 -117579.13903725683 -252394.50012666336 -216075.47560542639 
0.00530849358974359 -306565.48314986256 -0.3852415478831255 0.354871475750767 0.7401130236338924 282398.33660407097 -120615.4864954617 -251087.2462766919 -217261.08698177984 
0.005328525641025641 -326197.5979198043 -0.4099119908973977 0.3339147917654511 0.7438267826628489 265721.5403240005 -123717.7534758994 -249751.70109033544 -218449.68367756996 
0.005348557692307692 -345778.03708014515 -0.43451749642547327 0.3130685234113278 0.7475860198368011 249132.61004761502 -126833.50705471041 -248435.81981915046 -219641.32025389923 
0.005368589743589744 -365303.69873456185 -0.45905416650947145 0.2923278587925506 0.751382025302022 232627.71658293536 -129917.89434127745 -247177.2845270434 -220836.23644917636 
0.005388621794871795 -384771.4896644786 -0.48351811409629075 0.27168693665504146 0.7552050507513322 216202.1956844078 -132950.34339273287 -245988.60097634984 -222034.74097980364 
0.005408653846153846 -404178.3258190927 -0.5079054636533934 0.2511399219495546 0.759045385602948 199851.40395965177 -135923.12235083146 -244869.4568699469 -223237.15055796612 
0.005428685897435897 -423521.1328039417 -0.5322123517827562 0.23068039384992425 0.7628927456326804 183570.23186936817 -138820.70469929767 -243826.83322408766 -224443.82674992457 
0.0054487179487179484 -442796.84636794386 -0.5564349278329043 0.2103008948465034 0.7667358226794077 167352.74490694085 -141621.30270667787 -242873.08474931255 -225655.20381889425 
0.00546875 -462002.4128888312 -0.5805693545089242 0.18999313388440037 0.7705624883933246 151192.3452508711 -144304.83283953823 -242018.145249301 -226871.78005086313 
0.005488782051282051 -481134.7898568968 -0.6046118084803583 0.1697485397019203 0.7743603481822786 135082.21209795927 -146857.56266009086 -241265.35409800828 -228094.08519675693 
0.005508814102564103 -500190.9463569878 -0.6285584809868957 0.1495536150907366 0.7781120960776323 119011.60469731808 -149206.16781907942 -240673.416431993 -229322.96680323343 
0.005528846153846154 -519167.8635486501 -0.652405578441739 0.12939576223052754 0.7818013406722665 102970.49800902171 -151347.50541021378 -240231.61376392725 -230559.2423835308 
0.005548878205128205 -538062.5351443756 -0.6761493230325881 0.10925776822863244 0.7854070912612205 86945.194431607 -153208.74277075328 -239994.94637536362 -231804.04042986574 
0.005568910256410257 -556871.9678858481 -0.6997859533201087 0.08912792893222242 0.7889138822523312 70926.38008387973 -154842.40400613094 -239897.76367156414 -233058.1802920328 
0.005588942307692308 -575593.1820181283 -0.7233117248338099 0.06899455426745532 0.7923062791012652 54904.752288371994 -156235.5326977846 -239939.89786552457 -234322.50374319116 
0.005608974358974359 -594223.211761705 -0.7467229106652418 0.048849997472152205 0.795572908137394 38874.22593603578 -157426.65349764604 -240073.16265258795 -235597.62154750677 
0.00562900641025641 -612759.1057823254 -0.7700158020584018 0.028682139838239966 0.7986979418966418 22825.157252807367 -158348.96253051574 -240350.85260002947 -236884.44790458752 
0.005649038461538461 -631197.927658541 -0.7931867089972697 0.008479329721749031 0.8016660387190188 6748.274142813721 -158994.90534036706 -240767.40145526567 -238183.895005722 
0.005669070512820513 -649536.7563468901 -0.8162319607903734 -0.011926475368287429 0.804305485422086 -9490.147496024536 -158898.57391607482 -243186.60246324257 -237961.43247154818 
0.005689102564102564 -667772.6866446421 -0.8391479066522907 -0.03264927131038921 0.8064986353419015 -25980.822795120377 -158197.0036655696 -246964.3532792601 -236630.50690469207 
0.005709134615384615 -685902.8296500375 -0.8619309162820036 -0.05368839296016998 0.8082425233218336 -42723.22245174864 -157154.9986831157 -250734.17725766575 -235290.43125750736 
0.005729166666666666 -703924.3132199398 -0.8845773804380014 -0.07503706187688156 0.8095403185611199 -59711.95235162969 -155847.1454441432 -254423.21898061957 -233941.99644354737 
0.005749198717948718 -721834.2824248375 -0.9070837115100517 -0.0966903432340887 0.810393368275963 -76943.08548358914 -154251.8863037211 -258053.44978421443 -232585.86085331277 
0.0057692307692307696 -739629.9000011112 -0.9294463440875378 -0.11864321777355523 0.8108031263139825 -94412.62764767528 -152370.73384170607 -261623.86344935515 -231222.6750623747 
0.005789262820512821 -757308.3468005137 -0.9516617355242901 -0.14089440430232728 0.8107673312219629 -112119.55930472945 -150156.9331824471 -265179.008496044 -229852.8458172931 
0.005809294871794872 -774866.8222367722 -0.9737263664998047 -0.163442727788319 0.8102836387114857 -130062.94539579342 -147606.95847190544 -268720.1500997746 -228476.76826929874 
0.005829326923076923 -792302.5447292507 -0.9956367415767651 -0.18628163519929 0.8093551063774751 -148237.5711810675 -144786.62313997187 -272183.1957602658 -227095.15464794554 
0.005849358974358974 -809612.752143604 -1.017389389754784 -0.20940109752838368 0.8079882922264005 -166635.45582525534 -141741.66843962588 -275526.7204313581 -225708.90744736468 
0.005869391025641026 -826794.7022293494 -1.0389808650202739 -0.23278723112957464 0.8061936338906992 -185245.55106558555 -138525.23200903798 -278704.7863191865 -224319.13283553932 
0.005889423076923077 -843845.6730542877 -1.0604077468923538 -0.25642460531747324 0.8039831415748806 -204055.5775432254 -135164.1450586241 -281698.95652913506 -222926.99392330306 
0.005909455128205128 -860762.9634357085 -1.0816666409647206 -0.28029584729314266 0.8013707936715779 -223051.71041292054 -131691.43667167786 -284486.0858565552 -221533.730494555 
0.005929487179487179 -877543.8933683063 -1.1027541794433824 -0.30438269785224836 0.798371481591134 -242219.41944968692 -128128.26986797887 -287055.6105346138 -220140.5935160267 
0.0059495192307692304 -894185.8044487407 -1.1236670216801772 -0.3286655654579437 0.7950014562222335 -261543.11419093286 -124502.16988228029 -289391.65244490065 -218748.86793062682 
0.005969551282051282 -910686.0602967769 -1.1444018547019943 -0.3531212539709365 0.7912806007310578 -281004.335719691 -120870.4723976528 -291451.25361468265 -217359.99856475054 
0.005989583333333334 -927042.0469729335 -1.1649553937356047 -0.37772041104107007 0.7872349826945346 -300579.7261571233 -117325.54884674947 -293161.04719097435 -215975.72477808633 
0.006009615384615385 -943251.1733925809 -1.1853243827280338 -0.40243050448421097 0.7828938782438228 -320243.39719036047 -113926.73925772123 -294483.13739376137 -214597.89955073784 
0.006029647435897436 -959310.8717364159 -1.2055055948623778 -0.427218362989918 0.7782872318724599 -339968.9519054456 -110703.66852144594 -295409.90741311514 -213228.34389640932 
0.006049679487179487 -975218.5978572492 -1.2254958330689891 -0.4520506017138721 0.773445231355117 -359729.8234633674 -107681.13885377406 -295938.81245143793 -211868.82308866983 
0.006069711538461539 -990971.8316830454 -1.2452919305319505 -0.47689409507540326 0.7683978354565473 -379499.65134075336 -104877.99803283194 -296072.94229173317 -210521.24001772687 
0.00608974358974359 -1006568.0776161463 -1.2648907511907543 -0.5017178124144618 0.7631729387762926 -399253.742100734 -102290.42698306497 -295837.26322147134 -209186.645310876 
0.006109775641025641 -1022004.8649286217 -1.2842891902371147 -0.5264936309881789 0.7577955592489358 -418969.7163556962 -99902.12982624932 -295266.43044231564 -207866.5883043605 
0.006129807692307692 -1037279.7481536758 -1.3034841746068235 -0.5511971604382698 0.7522870141685537 -438628.16485825245 -97684.54533055692 -294404.924774284 -206562.11319058237 
0.006149839743589743 -1052390.3074730535 -1.3224726634665793 -0.5758068846688673 0.746665778797712 -458211.96562863374 -95617.25413707446 -293287.0003372316 -205274.08737011364 
0.006169871794871795 -1067334.1491003844 -1.3412516486957122 -0.6003036536314316 0.7409479950642807 -477705.87952956714 -93684.19723995798 -291940.8545803796 -204003.21775047964 
0.006189903846153846 -1082108.905660398 -1.3598181553627189 -0.6246703482553755 0.7351478071073434 -497096.2836262716 -91871.85051764164 -290390.69175224664 -202750.07976423815 
0.006209935897435897 -1096712.236563966 -1.3781692421965548 -0.6488916167555138 0.729277625441041 -516370.96134638356 -90168.5652415494 -288657.5735363973 -201515.1364396357 
0.006229967948717949 -1111141.8283788878 -1.396302002052578 -0.6729536528700153 0.7233483491825627 -535518.9260071495 -88564.22913208173 -286759.918759619 -200298.75448003763 
0.00625 -1125395.3951963824 -1.414213562373095 -0.6968440066915745 0.7173695556815204 -554530.2702795045 -87050.01514123962 -284713.8918227885 -199101.21795284975 
0.0062700320512820516 -1139470.6789932186 -1.4319010856424277 -0.7205514224408526 0.7113496632015751 -573396.0370921488 -85618.17813935806 -282533.72378616285 -197922.73997554876 
0.006290064102564103 -1153365.4499894243 -1.4493617698364245 -0.7440656029756654 0.7052961668607591 -592108.0322337263 -84263.10014460422 -280230.8392402665 -196763.4783708273 
0.006310096153846154 -1167077.507001527 -1.4665928488663549 -0.7673772573535521 0.6992155915128028 -610658.8622019518 -82977.88323854026 -277817.2296041447 -195623.5319568901 
0.006330128205128205 -1180604.6777912588 -1.4835915930171053 -0.790477970421585 0.6931136225955203 -629041.830426374 -81756.55979579454 -275303.33212894725 -194502.955440143 
0.006350160256410256 -1193944.8194096799 -1.5003553093796171 -0.8133600591849165 0.6869952501947006 -647250.8229699837 -80594.35998417018 -272697.87233310146 -193401.76412242439 
0.006370192307692308 -1207095.81853666 -1.5168813422774916 -0.8360164935941632 0.6808648486833284 -665280.2454937516 -79487.0007800993 -270008.63171594904 -192319.94054686 
0.006390224358974359 -1220055.5918156654 -1.5331670736876968 -0.8584408267803141 0.6747262469073827 -683124.9677392782 -78430.62448011851 -267242.5603490065 -191257.43924726223 
0.00641025641025641 -1232822.0861838006 -1.5492099236553083 -0.8806271333666182 0.66858279028869 -700780.2744389036 -77421.74770451477 -264405.87313358876 -190214.19090679364 
0.006430288461538461 -1245393.279197055 -1.565007350702228 -0.9025699548990328 0.6624373958031952 -718241.8218905933 -76457.216687846 -261504.13463650752 -189190.1059821081 
0.0064503205128205125 -1257767.1793506867 -1.5805568522297893 -0.9242641588615806 0.6562926933682086 -735505.5257658134 -75535.34185120906 -258541.2292352969 -188185.08249836744 
0.006470352564102564 -1269941.826394722 -1.5958559649152253 -0.9457050842547259 0.6501508806604994 -752567.6769572354 -74652.37465090118 -255522.77624273585 -187198.9985438497 
0.006490384615384616 -1281915.291644485 -1.6109022651018925 -0.9668884190778785 0.644013846024014 -769424.8440823144 -73805.79173717857 -252452.93486517193 -186231.72095982014 
0.006510416666666667 -1293685.678286143 -1.6256933691832303 -0.987810152822676 0.6378832163605542 -786073.8356786047 -72993.43796496768 -249335.29814604355 -185283.10649652724 
0.006530448717948718 -1305251.1216771966 -1.6402269339803672 -1.008466546486898 0.6317603874934692 -802511.6763415671 -72213.33951299312 -246173.10176852546 -184353.00405411108 
0.006550480769230769 -1316609.7896418667 -1.6545006571133165 -1.0288540803092274 0.6256465768040891 -818735.5651331724 -71464.00833030255 -242968.9585430837 -183441.25763530805 
0.006570512820512821 -1327759.882761351 -1.6685122773657222 -1.0489694184971003 0.6195428588686218 -834742.8475131873 -70744.26708368701 -239725.0609231036 -182547.70724137302 
0.006590544871794872 -1338699.6346588808 -1.682259575043072 -1.068809501546954 0.6134500734961179 -850531.0888053667 -70051.65770561341 -236444.70159167895 -181672.18655622177 
0.006610576923076923 -1349427.312279546 -1.6957403723243365 -1.088371449281684 0.6073689230426524 -866097.9970370352 -69384.77115135686 -233130.01767746848 -180814.5264136855 
0.006630608974358974 -1359941.2161648476 -1.7089525336069817 -1.1076525440164386 0.6012999895905431 -881441.4095428403 -68742.3048944734 -229782.9456869399 -179974.55604059392 
0.006650641025641025 -1370239.680721917 -1.7218939658452792 -1.1266501419019008 0.5952438239433784 -896559.2224139059 -68123.98561584647 -226404.365557077 -179152.10713508772 
0.006670673076923077 -1380321.0744873811 -1.7345626188818906 -1.1453618049413103 0.5892008139405802 -911449.4955537451 -67527.84071922023 -222996.73054223217 -178347.00767218374 
0.006690705128205128 -1390183.8003858088 -1.7469564857726385 -1.1637852302490348 0.5831712555236037 -926110.3963839633 -66952.66722863237 -219561.65083334918 -177559.08593986387 
0.006710737179487179 -1399826.295982725 -1.759073603104456 -1.181918210639362 0.5771553924650941 -940540.1684817848 -66397.6887511441 -216100.26693697626 -176788.17181281987 
0.006730769230769231 -1409247.0337321246 -1.77091205130642 -1.1997585885158706 0.5711534627905495 -954737.0948863415 -65862.67062231991 -212613.16983463257 -176034.09838883058 
0.006750801282051282 -1418444.5212184591 -1.7824699549538412 -1.2173043749544579 0.5651655799993833 -968699.5928620314 -65345.86093652947 -209102.3696839321 -175296.69773596607 
0.0067708333333333336 -1427417.3013930717 -1.7937454830653767 -1.2345536642013193 0.5591918188640574 -982426.1458581036 -64846.493846534984 -205568.85766917837 -174575.8040192546 
0.006790865384615385 -1436163.9528050115 -1.804736849393081 -1.2515044538306979 0.5532323955623832 -995915.1603945991 -64366.05005051149 -202011.48169855602 -173871.2606613451 
0.006810897435897436 -1444683.089826222 -1.815442312705385 -1.2681541592416454 0.5472881534637395 -1009164.5797107621 -63912.26509477454 -198423.30367885757 -173182.94134182777 
0.006830929487179487 -1452973.3628710487 -1.8258601770629375 -1.2845010969776534 0.5413590800852841 -1022173.0641544792 -63474.54839923745 -194815.0630291078 -172510.6872882243 
0.006850961538461538 -1461033.4586100366 -1.8359887920872713 -1.300543642873883 0.5354451492133883 -1034939.3212564582 -63052.32834924664 -191187.46635923735 -171854.34264509456 
0.00687099358974359 -1468862.100177988 -1.8458265532222566 -1.316280228818767 0.5295463244034897 -1047462.1031531922 -62645.0603692506 -187541.1816854887 -171213.75497005656 
0.006891025641025641 -1476458.0473762362 -1.8553719019882857 -1.3317093289291213 0.5236625730591644 -1059740.1955854504 -62252.36404931336 -183876.71226550222 -170588.77547596995 
0.006911057692307692 -1483820.0968691215 -1.864623326229171 -1.3468294594790893 0.5177938667500817 -1071772.4178417341 -61873.859162635636 -180194.56051010592 -169979.2593546459 
0.006931089743589743 -1490947.0823746184 -1.873579360351695 -1.3616392163523827 0.5119401439993123 -1083557.6525618525 -61508.69099117536 -176495.67516849522 -169385.06365309525 
0.0069511217948717945 -1497837.8748490943 -1.8822385855577852 -1.376137240307038 0.5061013452507472 -1095094.818095466 -61156.41672245762 -172780.5910313936 -168806.04899977735 
0.0069711538461538465 -1504491.3826661736 -1.8905996300692807 -1.3903222152997816 0.500277414769499 -1106382.8671686577 -60816.613038936164 -169049.82292011534 -168242.0795384644 
0.006991185897435898 -1510906.5517896684 -1.8986611693452435 -1.4041928670137647 0.49446830233147887 -1117420.7857123392 -60488.87504252978 -165303.86811017367 -167693.02292462572 
0.007011217948717949 -1517082.3659405587 -1.9064219262917927 -1.4177479615708868 0.48867396472090596 -1128207.5918375514 -60172.81525117159 -161543.20853117856 -167158.7503206572 
0.00703125 -1523017.8467579891 -1.9138806714644176 -1.430986304412241 0.4828943670521766 -1138742.3349445474 -59868.0626584962 -157768.31277037135 -166639.13638457417 
0.007051282051282051 -1528712.053954258 -1.9210362232627443 -1.4439067393315077 0.47712948393123655 -1149024.0949535924 -59574.26185214962 -153979.63789546298 -166134.05925305287 
0.007071314102564103 -1534164.085463778 -1.9278874481177235 -1.4565081257324053 0.4713793223853182 -1159051.9642069994 -59291.34989680792 -150177.3699390245 -165643.40142094632 
0.007091346153846154 -1539373.0775859759 -1.9344332606712051 -1.4687893664436524 0.4656438942275527 -1168825.0696035947 -59018.93317275867 -146362.0264194143 -165167.04839020796 
0.007111378205128205 -1544338.2051221237 -1.9406726239478844 -1.4807494127678642 0.4599232111800202 -1178342.5766165059 -58756.55473246961 -142534.18502535656 -164704.88874779185 
0.007131410256410256 -1549058.6815060598 -1.9466045495195716 -1.492387252323568 0.4542172971960037 -1187603.6796181356 -58503.90896847565 -138694.27855240737 -164256.81436704134 
0.0071514423076923074 -1553533.7589287993 -1.9522280976617812 -1.5037019085975334 0.4485261890642478 -1196607.6015239167 -58260.70250614686 -134842.7344609757 -163822.7204377602 
0.007171474358974359 -1557762.728456999 -1.9575423775026 -1.5146924405867002 0.4428499369158998 -1205353.5935073667 -58026.65357578406 -130979.97594414966 -163402.50542969836 
0.00719150641025641 -1561744.9201452637 -1.9625465471638155 -1.5253578980300464 0.4371886491337691 -1213840.8993747048 -57802.05532205338 -127105.89266925692 -162996.07277924847 
0.007211538461538462 -1565479.7031422802 -1.9672398138942873 -1.5356973846434152 0.43154242925087205 -1222068.805885579 -57586.44105961081 -123221.12790684788 -162603.3282902425 
0.007231570512820513 -1568966.485790755 -1.971621434195532 -1.5457100655190796 0.4259113686764524 -1230036.6486414575 -57379.24400611478 -119326.41311203869 -162224.1800311438 
0.007251602564102564 -1572204.715721142 -1.9756907139395077 -1.5553951376081987 0.420295576331309 -1237743.7885962909 -57180.25986508746 -115422.12796358523 -161858.53929617844 
0.007271634615384616 -1575193.87993915 -1.9794470084785747 -1.5647517501564319 0.4146952583221428 -1245189.5487411215 -56990.3038092067 -111507.70392898361 -161506.3234598382 
0.007291666666666667 -1577933.5049070085 -1.9828897227476208 -1.573779176092715 0.40911054665490587 -1252373.3504910755 -56808.0896882317 -107584.61500731221 -161167.44972038906 
0.007311698717948718 -1580423.1566184862 -1.986018311358331 -1.5824767026177675 0.40354160874056344 -1259294.6266183748 -56633.65971508273 -103653.03128243491 -160841.83900259368 
0.007331730769230769 -1582662.4406676434 -1.9888322786855843 -1.5908435916571508 0.3979886870284335 -1265952.7897818503 -56467.5819832054 -99712.65153620706 -160529.41736638075 
0.00735176282051282 -1584651.0023113159 -1.991331178945973 -1.5988792258301114 0.39245195311586145 -1272347.3486853717 -56308.628785109846 -95764.91413913733 -160230.11070169692 
0.007371794871794872 -1586388.5265253098 -1.99351461626842 -1.606582932772659 0.386931683495761 -1278477.768278456 -56157.74334067968 -91809.16382603075 -159943.85108014327 
0.007391826923076923 -1587874.7380543088 -1.9953822447568936 -1.6139541464230684 0.3814280983338252 -1284343.59810332 -56013.90173958382 -87846.66745716306 -159670.57075424187 
0.007411858974358974 -1589109.40145548 -1.9969337685452035 -1.6209922796552743 0.3759414888899293 -1289944.3709396538 -55877.649595448514 -83877.17399693409 -159410.2069234435 
0.007431891025641025 -1590092.3211357703 -1.9981689418438713 -1.6276968243777958 0.37047211746607545 -1295279.6824608955 -55748.315436499426 -79901.62534211684 -159162.69789625844 
0.007451923076923077 -1590823.341382894 -1.999087568979067 -1.6340672568096462 0.3650203121694209 -1300349.1158551183 -55626.404351459816 -75919.83451187746 -158927.9866644385 
0.0074719551282051285 -1591302.3463899987 -1.999689504423608 -1.640103153698689 0.35958635072491907 -1305152.3343087526 -55510.99602344236 -71932.99956162718 -158706.01649617648 
0.00749198717948718 -1591529.2602740133 -1.9999746528200153 -1.645804033924928 0.3541706188950873 -1309688.9549583632 -55403.13765569101 -67940.43084856936 -158496.73681138956 
0.007512019230769231 -1591504.0470876666 -1.999942968995615 -1.651169542458483 0.34877342653713206 -1313958.6952799018 -55301.624386575306 -63943.63105536211 -158300.0963658274 
0.007532051282051282 -1591226.7108251848 -1.9995944579697005 -1.6561993073065369 0.3433951506631636 -1317961.25925059 -55207.005112237064 -59942.3980250277 -158116.04843733 
0.007552083333333333 -1590697.2954216562 -1.9989291749527314 -1.660892992836441 0.3380361821162903 -1321696.379782142 -55119.201600502245 -55937.16508052071 -157944.54895849124 
0.007572115384615385 -1589915.884746073 -1.9979472253375918 -1.665250335600251 0.3326968897373408 -1325163.8472290502 -55037.68995734281 -51928.792484901925 -157785.55507477798 
0.007592147435897436 -1588882.602588044 -1.996648764682892 -1.6692710747795882 0.32737768990330385 -1328363.4540383131 -54962.809276389424 -47917.31157551906 -157639.02769782243 
0.007612179487179487 -1587597.6126381839 -1.995033998688325 -1.6729549050465244 0.32207909364180054 -1331294.9572372786 -54894.95648533548 -43902.191907705586 -157505.50700786436 
0.007632211538461538 -1586061.1184621828 -1.9931031831620818 -1.6763017411494594 0.3168014420126224 -1333958.288984607 -54833.01889447891 -39886.05624798859 -157383.75433510845 
0.0076522435897435894 -1584273.363468556 -1.9908566239803231 -1.6793114502505304 0.31154517372979273 -1336353.3435709372 -54777.31760523934 -35868.33748488018 -157274.36480749922 
0.007672275641025641 -1582234.6308700854 -1.9882946770387275 -1.6819839276203359 0.30631074941839165 -1338480.0376548925 -54727.91383532551 -31849.370601317496 -157177.30877854986 
0.007692307692307693 -1579945.2436389527 -1.985417748196108 -1.6843190742979313 0.3010986738981767 -1340338.2924854544 -54685.16731787124 -27829.22434249089 -157092.55949313648 
0.007712339743589744 -1577405.564455575 -1.9822262932101182 -1.6863168659544325 0.2959094272556857 -1341928.0887019294 -54648.59312655986 -23808.788137932 -157020.09448915377 
0.007732371794871795 -1574615.995651149 -1.978720817665051 -1.6879773133688547 0.29074350429619633 -1343249.4348815915 -54618.190368199954 -19788.48038662094 -156959.89001473653 
0.007752403846153846 -1571576.979143915 -1.9749018768917452 -1.6893004630410264 0.2856014138507188 -1344302.368027424 -54593.95818958129 -15768.726791987658 -156911.92613492196 
0.007772435897435898 -1568288.996369149 -1.9707700758796114 -1.6902863979274692 0.28048367795214224 -1345086.9541537135 -54575.8950706271 -11749.961827310628 -156876.18531749793 
0.007792467948717949 -1564752.5682028949 -1.9663260691807907 -1.6909352381290603 0.27539083105173034 -1345603.2888332761 -54563.99881180888 -7732.628161127793 -156852.6523966821 
0.0078125 -1560968.2548794474 -1.9615705608064606 -1.6912471415327468 0.27032341927371384 -1345851.4977081176 -54558.26652240241 -3717.176109623754 -156841.31453930374 
0.007832532051282051 -1556936.6559026022 -1.95650430411531 -1.691266806291613 0.2652374978236971 -1345867.1504732608 -54557.88242828171 -234.4158107854114 -156277.2071902743 
0.007852564102564102 -1552658.4099506813 -1.951128101694188 -1.691285931196518 0.2598421704976699 -1345882.3738824893 -54557.532555819955 -227.9857766036528 -151990.51773576855 
0.007872596153846154 -1548134.1947753578 -1.9454428052309658 -1.6913044853915085 0.25413831983945734 -1345897.143380713 -54557.19312396692 -221.18800539792005 -147458.67026528006 
0.007892628205128205 -1543364.727094286 -1.93944931537961 -1.6913224381137602 0.2481268772658498 -1345911.4344869133 -54556.86469549965 -214.02360645812203 -142682.4043054147 
0.007912660256410256 -1538350.76247756 -1.9331485816175038 -1.6913397586984522 0.2418088229190516 -1345925.222798021 -54556.54783140286 -206.49374715147675 -137662.49810098452 
0.007932692307692307 -1533093.0952280194 -1.9265416020950332 -1.6913564165453288 0.23518518554970447 -1345938.483962308 -54556.54783067433 -198.5991963580189 -132399.4642386793 
0.007952724358974358 -1527592.5582554142 -1.9196294234774591 -1.691372381240022 0.22825704223743704 -1345951.1937759316 -54556.24309077929 -190.34216882981016 -126894.77921987345 
0.00797275641025641 -1521850.0229444623 -1.9124131407791123 -1.691387622440868 0.22102551833824435 -1345963.3280928677 -54555.951031461824 -181.7235304345473 -121149.02028969822 
0.007992788461538461 -1515866.3990167994 -1.9048938971899165 -1.691402109923534 0.21349178726638263 -1345974.8628604226 -54555.67220779508 -172.7446789045155 -115163.11926967702 
0.008012820512820512 -1509642.6343868687 -1.8970728838942916 -1.6914158135858073 0.20565707030848435 -1345985.774123045 -54555.40717270505 -163.40706903312827 -108938.04602208553 
0.008032852564102563 -1503179.71501175 -1.8889513398824453 -1.6914287034523636 0.19752263643008172 -1345996.0380261193 -54555.15647688368 -153.71221244445377 -102474.80829630252 
0.008052884615384615 -1496478.6647349678 -1.8805305517540951 -1.6914407496795147 0.18908980207458037 -1346005.630819746 -54554.92066870211 -143.66167735374873 -95774.45156916583 
0.008072916666666667 -1489540.5451242973 -1.8718118535146513 -1.691451922559937 0.18035993095471436 -1346014.5288625024 -54554.700294122566 -133.2570883190299 -88838.05887935327 
0.008092948717948719 -1482366.4553035905 -1.862796626363881 -1.6914621925273756 0.17133443383650548 -1346022.7086251883 -54554.49589661346 -122.50012598370756 -81666.75065580505 
0.00811298076923077 -1474957.531778656 -1.8534862984771039 -1.6914715301613306 0.16201476831577333 -1346030.1466945536 -54554.30801706202 -111.39252681034536 -74261.68454023024 
0.008133012820512821 -1467314.9482572163 -1.8438823447789432 -1.691479906191715 0.15240243858722824 -1346036.8197770058 -54554.13719368889 -99.9360828055739 -66624.05520371595 
0.008153044871794872 -1459439.9154629693 -1.8339862867096692 -1.6914872915034926 0.1424989952061766 -1346042.704702302 -54553.98396196333 -88.13264123620165 -58755.09415746777 
0.008173076923076924 -1451333.6809437925 -1.8237996919841806 -1.6914936571412906 0.13230603484288994 -1346047.7784272176 -54553.84885451803 -75.98410433658013 -50656.0695577201 
0.008193108974358975 -1442997.5288741014 -1.813324174343641 -1.691498974313985 0.12182520002965602 -1346052.0180391972 -54553.7324010646 -63.49242900724835 -42328.28600483223 
0.008213141025641026 -1434432.7798514203 -1.802561393299843 -1.6915032143992625 0.11105817890058045 -1346055.4007599843 -54553.63512831018 -50.65962650493162 -33773.08433662109 
0.008233173076923077 -1425640.7906871724 -1.791513053872306 -1.6915063489481539 0.1000067049241522 -1346057.9039492288 -54553.55755987344 -37.48776212391963 -24991.841415946423 
0.008253205128205128 -1416622.9541917343 -1.780180906318169 -1.691508349689541 0.08867255662862816 -1346059.5051080743 -54553.50021620188 -23.97895486888399 -15985.96991258933 
0.00827323717948718 -1407380.6989537938 -1.7685667458549228 -1.6915091885346345 0.0770575573202883 -1346060.1818827218 -54553.46361448942 -10.135377119195354 -6756.91807946357 
0.00829326923076923 -1397915.4891140338 -1.7566724123760125 -1.691509176640301 0.06516323573571148 -1346060.1818827218 -51855.30723131192 0.0 0.0 
0.008313301282051282 -1388228.8241331833 -1.7444997901593624 -1.6915091644676787 0.05299062569168367 -1346060.1818827218 -42168.642250461504 0.0 0.0 
0.008333333333333333 -1378322.2385544807 -1.732050807568878 -1.6915091520186962 0.040541655550181854 -1346060.1818827218 -32262.05667175888 0.0 0.0 
0.008353365384615384 -1368197.3017605694 -1.719327436748953 -1.6915091392953252 0.02781829745362785 -1346060.1818827218 -22137.11987784761 0.0 0.0 
0.008373397435897436 -1357855.6177248834 -1.7063316933120496 -1.6915091262995818 0.014822567012467758 -1346060.1818827218 -11795.435842161532 0.0 0.0 
0.008393429487179487 -1347298.8247575455 -1.6930656360193868 -1.6915091130335245 0.0015565229858622853 -1346060.1818827218 -1238.6428748236503 0.0 0.0 
0.008413461538461538 -1336528.5952458316 -1.6795313664547964 -1.691509099499255 -0.011977733044458594 -1346060.1818827218 9531.586636890192 0.0 0.0 
0.00843349358974359 -1325546.6353892318 -1.6657310286917917 -1.6915090856989172 -0.025778057007125543 -1346060.1818827218 20513.546493489994 0.0 0.0 
0.00845352564102564 -1314354.6849291609 -1.6516668089539117 -1.6915090716346974 -0.03984226268078572 -1346060.1818827218 31705.49695356097 0.0 0.0 
0.008473557692307692 -1302954.5168733487 -1.6373409352683803 -1.6915090573088238 -0.05416812204044352 -1346060.1818827218 43105.6650093731 0.0 0.0 
0.008493589743589743 -1291347.9372149645 -1.6227556771131464 -1.6915090227688954 -0.06875334565574898 -1346060.1660032838 54553.45066924952 0.23781046291036653 158.54030860691103 
0.008513621794871794 -1279536.784646517 -1.607913345057361 -1.6915075037386842 -0.08359415868132314 -1346058.9690074055 54553.451301125344 17.926210274233473 11950.806849488983 
0.008533653846153845 -1267522.930268567 -1.5928162903953351 -1.691504474900082 -0.09868818450474692 -1346056.570745685 54553.47909037769 35.91636752881683 23944.24501921122 
0.008553685897435898 -1255308.2772933168 -1.5774669047740573 -1.6914999111767761 -0.11403300640271885 -1346052.951261103 54553.53450017725 54.20540109976368 36136.93406650912 
0.00857371794871795 -1242894.760743107 -1.5618676198143153 -1.6914937877382206 -0.12962616792390524 -1346048.090792185 54553.617989272345 72.79038251593454 48526.9216772897 
0.00859375 -1230284.3471438661 -1.546020906725474 -1.691486080003572 -0.14546517327809805 -1346041.969776131 54553.730011914624 91.66833642588632 61112.224283924224 
0.008613782051282052 -1217479.0342135862 -1.5299292759139995 -1.691476763645582 -0.16154748773158256 -1346034.5688519143 54553.87101778807 110.83624106920614 73890.82737947076 
0.008633814102564103 -1204480.8505458448 -1.5135952765857645 -1.6914658145944501 -0.17787053800868557 -1346025.8688633488 54554.04145193705 130.29102875521775 86860.68583681184 
0.008653846153846154 -1191291.855288436 -1.4970214963422022 -1.6914532090416379 -0.1944317126994357 -1346015.8508621238 54554.24175469647 150.02958634896336 100019.72423264226 
0.008673878205128206 -1177914.1378171698 -1.4802105607703904 -1.6914389234436393 -0.21122836267324896 -1346004.496110804 54554.472361621214 170.048755764373 113365.83717624868 
0.008693910256410257 -1164349.8174048706 -1.4631651330271036 -1.6914229345257112 -0.22825780149860764 -1345991.7860857996 54554.73370341817 190.34533446456933 126896.88964304623 
0.008713942307692308 -1150601.0428856553 -1.4458879134169318 -1.691405219326285 -0.24551730590935317 -1345977.7025127078 54555.35028980393 210.91559061994317 140610.3937466288 
0.00873397435897436 -1136669.9923145082 -1.4283816389644903 -1.6913857550824511 -0.2630041161179608 -1345962.2272751846 54555.70637020818 231.7571571499771 154504.7714333181 
0.00875400641025641 -1122558.872622243 -1.4106490829808316 -1.6904449969198931 -0.27979591393906156 -1345213.6090785605 54572.99073732318 11211.306112642407 156870.43960635195 
0.008774038461538462 -1108269.9192658872 -1.3926930546241059 -1.6884477672154796 -0.29575471259137376 -1343624.2768784445 54609.61143106362 23801.839028939252 156942.90715255428 
0.008794070512820513 -1093805.3958745415 -1.374516398454534 -1.685450675966993 -0.31093427751245883 -1341239.2795225002 54664.519304257585 35717.72040262359 157051.64394107735 
0.008814102564102564 -1079167.5938907824 -1.3561219939837823 -1.6815066798862965 -0.32538468590251424 -1338100.7586628918 54736.46928430861 47002.48839349296 157194.20709430796 
0.008834134615384615 -1064358.8322076518 -1.3375127552187882 -1.6766656007540708 -0.3391528455352826 -1334248.3612502923 54826.02044680668 57693.50365109503 157370.00494473844 
0.008854166666666666 -1049381.456801309 -1.318691630200139 -1.6709740202299925 -0.3522823900298535 -1329719.1558263993 54931.30441366532 67829.38042821975 157577.01418320535 
0.008874198717948718 -1034237.8403593785 -1.2996616005350388 -1.6644756666533307 -0.3648140661182919 -1324547.9403303768 55052.177637006505 77444.12326843095 157813.79906556103 
0.008894230769230769 -1018930.3819050797 -1.2804256809249763 -1.6572115703368746 -0.3767858894118983 -1318767.3656779628 55188.06465564866 86569.88599455202 158079.03312268254 
0.00891426282051282 -1003461.5064171756 -1.2609869186881384 -1.6492202509459206 -0.3882333322577822 -1312408.0848730751 55338.49933169887 95236.58933399386 158371.48979020692 
0.008934294871794871 -987833.6644458082 -1.2413483932766542 -1.6405378643371071 -0.3991894710604529 -1305498.8698585646 55502.76613485126 103472.40405731065 158690.03522059438 
0.008954326923076922 -972049.3317242939 -1.2215132157887638 -1.631198449342457 -0.40968523355369313 -1298066.8079009096 55681.29888475116 111302.5598778413 159033.61741402326 
0.008974358974358974 -956111.0087769199 -1.2014845284759592 -1.6212339452975628 -0.4197494168216036 -1290137.3155387198 55872.964711076114 118752.07761615426 159401.26443456943 
0.008994391025641025 -940021.2205228114 -1.18126550424519 -1.6106744072218993 -0.4294089029767092 -1281734.3098179575 56077.60036478483 125843.41367413684 159792.07525622434 
0.009014423076923076 -923782.5158759466 -1.1608593461562282 -1.5995481681951629 -0.43868882203893467 -1272880.3375070544 56295.51933634223 132597.0893280813 160205.2129666844 
0.009034455128205127 -907397.4673413547 -1.1402692869142337 -1.587881893548457 -0.4476126066342234 -1263596.6182209293 56526.26892332465 139032.98002901048 160639.9019272394 
0.00905448717948718 -890868.6706075899 -1.1194985883576438 -1.5757007031626247 -0.45620211480498085 -1253903.1417430062 56769.54454522766 145169.50373336638 161095.42285682206 
0.009074519230769231 -874198.7441355288 -1.0985505409414402 -1.5630282925031254 -0.46447775156168514 -1243818.7643418065 57025.276462287875 151023.6359603633 161571.10778362674 
0.009094551282051283 -857390.3287435482 -1.0774284632158675 -1.5498870289633713 -0.4724585657475038 -1233361.2854386172 57293.41648200352 156611.2040541646 162066.33615890067 
0.009114583333333334 -840446.0871891879 -1.0561357013007358 -1.536298041815011 -0.4801623405142752 -1222547.5191877235 57573.937375359936 161946.9633733873 162580.53124978836 
0.009134615384615385 -823368.7037473042 -1.0346756283553127 -1.522281306193778 -0.4876056778384654 -1211393.361310292 57866.83236833452 167044.6683724143 163113.15682223902 
0.009154647435897436 -806160.8837848475 -1.0130516440439727 -1.5078557215201271 -0.4948040774761544 -1199913.8514995908 58172.11470520776 171917.13892506182 163663.7140844738 
0.009174679487179488 -788825.3533322704 -0.9912671739976134 -1.493039184726858 -0.5017720107292446 -1188123.231693743 58489.81728201662 176576.32221237608 164231.73886707996 
0.009194711538461539 -771364.8586516855 -0.9693256692709858 -1.4778486586408741 -0.5085229893698883 -1176035.0004922529 58819.9923488074 181033.35047351598 164816.79901824408 
0.00921474358974359 -753782.1658018029 -0.947230605795979 -1.462300235842862 -0.5150696300468831 -1163661.9639739774 59162.71127968072 185298.59489769465 165418.49199479917 
0.009234775641025641 -736080.060199733 -0.9249854838309656 -1.4464091983070215 -0.521423714476056 -1151016.2831569628 59518.06440994656 189381.71591560933 166036.44263167397 
0.009254807692307692 -718261.3461797348 -0.902593827406308 -1.4301900731027946 -0.5275962456964866 -1138109.5183245167 59886.1609400399 193291.7101307142 166670.3010740278 
0.009274839743589744 -700328.8465489481 -0.8800591837660756 -1.4136567276609868 -0.5335975438949112 -1124952.704835655 60267.680410614936 197036.43880919524 167319.73906689655 
0.009294871794871795 -682285.4021402193 -0.8573851228061083 -1.3968223579840013 -0.539437235177893 -1111556.3437430956 60662.58702149708 200623.90372217016 167984.45085920894 
0.009314903846153846 -664133.8713620574 -0.8345752365084753 -1.3796995315979854 -0.5451242950895101 -1097930.4359735248 61070.818691057735 204061.59475709574 168664.1511633137 
0.009334935897435897 -645877.1297458069 -0.8116331383724354 -1.362300249586196 -0.5506671112137606 -1084084.531692231 61492.56627564551 207356.26251665593 169358.57315412263 
0.009354967948717948 -627518.0694901203 -0.7885624628420045 -1.3446360060663554 -0.5560735432243509 -1070027.7776337292 61928.29331061151 210513.94878012742 170067.46605286983 
0.009375 -609059.5990027714 -0.7653668647301808 -1.3267178771494303 -0.5613510124192496 -1055768.9878929777 62379.16167950712 213539.63515749262 170790.5920532067 
0.00939503205128205 -590504.6424399196 -0.7420500186399677 -1.308556398168774 -0.5665063795288063 -1041316.5462273377 62844.40657086065 216439.7663846251 171527.73083193225 
0.009415064102564102 -571856.1392428671 -0.7186156183822453 -1.290161682021154 -0.5715460636389088 -1026678.5002294648 63324.308877148665 219219.3768641441 172278.67524530494 
0.009435096153846153 -553117.0436723934 -0.6950673763905985 -1.2715435690509551 -0.5764761926603567 -1011862.6806014882 63820.69708062406 221881.71474857698 173043.22509989387 
0.009455128205128204 -534290.3243407558 -0.6714090231332105 -1.2527114508963546 -0.5813024277631441 -996876.5609761117 64332.91409167973 224432.1275096406 173821.19503403542 
0.009475160256410256 -515378.9637414012 -0.6476443065218825 -1.233675200063813 -0.5860308935419304 -981727.9976492276 64871.774965666584 226864.88438341528 174612.37455874466 
0.009495192307692307 -496385.95777648827 -0.6237769913182996 -1.214443655604657 -0.5906666642863574 -966424.0245184293 65429.171825653175 229192.30160683647 175416.59330945136 
0.009515224358974358 -477314.3152822772 -0.5998108585376177 -1.1950252061548052 -0.5952143476171875 -950971.3170517444 66003.56066900468 231419.7470210738 176233.69407938872 
0.009535256410256411 -458167.05755248136 -0.575749704849491 -1.175427967132061 -0.5996782622825702 -935376.333296903 66595.27111771476 233550.4767124887 177063.527914218 
0.009555288461538462 -438947.21785964177 -0.5515973419766116 -1.1556598223005565 -0.6040624803239449 -919645.3469573039 67204.92599989998 235587.25142183507 177905.95167592712 
0.009575320512820513 -419657.84097458917 -0.5273575960908492 -1.1357284430220485 -0.6083708469311992 -903784.4627117269 67833.19193427457 237532.60246176238 178760.8273411008 
0.009595352564102565 -400301.98268411105 -0.5030343072071327 -1.1156413065764208 -0.6126069993692881 -887799.6307933383 68480.78406285169 239388.84280978778 179628.02123658784 
0.009615384615384616 -380882.7093068539 -0.4786313285751156 -1.0954057133985107 -0.6167743848233951 -871696.6607063365 69148.46806828072 241158.08002294015 180507.40330826174 
0.009635416666666667 -361403.09720755887 -0.45415252606874595 -1.07502883276876 -0.620876306700014 -855481.2575854538 69837.43792525545 242841.87713833968 181398.84531429978 
0.009655448717948718 -341866.2323097194 -0.42960177757385437 -1.0545176977979895 -0.6249159202241352 -839159.0182049634 70548.70870148129 244441.85696222426 182302.22023153855 
0.00967548076923077 -322275.2096067039 -0.4049829723738127 -1.0338791806165266 -0.6288962082427139 -822735.4112347951 71282.85917871434 245959.93798524293 183217.4044641339 
0.00969551282051282 -302633.1326714626 -0.38030001053341284 -1.0131200385554886 -0.6328200280220757 -806215.8139904692 72040.91798147233 247397.4883310257 184144.27500650854 
0.009715544871794872 -282943.1131648613 -0.3555568022810215 -0.9922469277877313 -0.6366901255067098 -789605.5232882319 72823.98758479772 248755.71355670775 185082.70898186511 
0.009735576923076923 -263208.27034273325 -0.3307572673891228 -0.971266416453405 -0.6405091490642821 -772909.7658900495 73633.24978766334 250035.66279518156 186032.58296447134 
0.009755608974358974 -243431.7305617427 -0.3059053345533683 -0.9501850449423599 -0.6442797103889916 -756133.7464748725 74470.57869289638 251237.6667616914 186993.770458542 
0.009775641025641026 -223616.62678410078 -0.2810049407701846 -0.9290093157810807 -0.6480043750108961 -739282.6395909055 75337.69523242477 252362.17669428946 187966.1408800905 
0.009795673076923077 -203766.09808126392 -0.2560600307131024 -0.9077456253410677 -0.6516855946279654 -722361.5353108101 76235.41502500829 253410.45769871134 188949.56450582648 
0.009815705128205128 -183883.2891366291 -0.2310745561078247 -0.8864003312922241 -0.6553257751843994 -705375.4929094592 77165.32483516331 254382.97100263237 189943.90793503434 
0.00983573717948718 -163971.3497473751 -0.20605247510622246 -0.86497976820917 -0.6589272931029475 -688329.55328306 78129.17813861361 255279.99184495557 190949.0335521157 
0.00985576923076923 -144033.43432546695 -0.18099775165927798 -0.8434903131327748 -0.6624925614734968 -671228.7911214156 79129.54591499284 256101.0141327868 191964.79674816897 
0.009875801282051282 -124072.7013979424 -0.15591435488912636 -0.8219384405794757 -0.6660240856903494 -654078.3586829957 80169.74025298613 256844.87619777847 192991.04083428858 
0.009895833333333333 -104092.31310655392 -0.13080625846028734 -0.8003305165395607 -0.6695242580792733 -636883.3218638137 81250.52755564573 257512.87140407148 194027.60979754248 
0.009915865384615384 -84095.43470680996 -0.10567743995014171 -0.7786729376666303 -0.6729954977164886 -619648.7709609938 82374.36270288369 258104.6343206309 195074.33923066923 
0.009935897435897435 -64085.234066557845 -0.08053188021883219 -0.7569721440825596 -0.6764402638637275 -602379.8308626458 83543.8938192995 258619.64691286124 196131.05606392722 
0.009955929487179487 -44064.88116412359 -0.055373562778607166 -0.7352349182556884 -0.6798613554770813 -585081.8988878098 84765.624145056 259053.8292551438 197197.5643234864 
0.009975961538461538 -24037.547586139706 -0.030206473162772626 -0.7134679253961174 -0.6832614522333448 -567760.2790442898 86040.48897201166 259408.5787765563 198273.6637095822 
0.009995993589743589 -4006.4060251027768 -0.005034598294304307 -0.6916778887163203 -0.686643290422016 -550420.3214967569 87371.56555775512 259683.20423185432 199359.14568204465 
0.010016025641025642 16025.370223237114 0.020138074145751337 -0.6698716524530299 -0.6900097265987812 -533067.4727180223 88762.79262638555 259876.2633103073 200453.78700456655 
0.010036057692307693 36054.60776258532 0.045307556349999834 -0.6480567259863625 -0.6933642823363624 -515707.70848571404 90225.16505534461 259979.82914304937 201557.32204990537 
0.010056089743589744 56078.133598817636 0.07046986101642898 -0.6262403430720319 -0.6967102040884608 -498346.78524231014 91758.24477109204 259997.18649321847 202669.4875768172 
0.010076121794871796 76092.77564265982 0.09562100198009459 -0.6044299324578181 -0.7000509344379127 -480990.61460020114 93367.37589868311 259926.0115362252 203790.00280795264 
0.010096153846153847 96095.36321218003 0.12075699484457107 -0.5826336536198908 -0.7033906484644619 -463645.68966753676 95064.91721760636 259757.59579158318 204918.5398705272 
0.010116185897435898 116082.7275351006 0.14587385761317506 -0.5608598951647146 -0.7067337527778896 -446318.6858887462 96857.46425579919 259489.2085911689 206054.74057687866 
0.01013621794871795 136051.70225077908 0.1709676113197734 -0.5391170653974683 -0.7100846767172417 -429016.2943840151 98749.14203116627 259120.61517485479 207198.23942877303 
0.01015625 155999.12391181444 0.19603428065912004 -0.5174147414543081 -0.7134490221134282 -411746.1364006011 100758.77758004292 258637.88595960807 208348.5967727646 
0.010176282051282052 175921.83248521405 0.2210698946166411 -0.4957629913452321 -0.7168328859618732 -394516.2238111474 102897.564255541 258035.17093966054 209505.32110115985 
0.010196314102564103 195816.6718529692 0.2460704870974765 -0.474171836918003 -0.7202423240154795 -377334.53175352485 105170.2659724343 257313.0202549564 210667.91737910328 
0.010216346153846154 215680.49031207518 0.271032097554824 -0.4526535180876703 -0.7236856156424942 -360210.8004492377 107610.53619886289 256445.00001300484 211835.75454944515 
0.010236378205128205 235510.14107378726 0.29595077161732236 -0.4312182324000513 -0.7271690040173737 -343153.14485237526 110199.55574683001 255455.45021861268 213008.27996071984 
0.010256410256410256 255302.48276214718 0.32082256171551854 -0.40987565941664855 -0.7306982211321671 -326169.26771779935 112935.97913398585 254350.54396741008 214185.22737855057 
0.010276442307692308 275054.3799116383 0.3456435277072395 -0.3886338329449197 -0.7342773606521592 -309265.56214961136 115804.40961370448 253149.8945891843 215365.63785836086 
0.010296474358974359 294762.7034638762 0.3704097375017521 -0.3674986965402268 -0.7379084340419789 -292446.7578804889 118781.65658963309 251878.41273437912 216549.39202035285 
0.01031650641025641 314424.33126334083 0.39511726768271804 -0.34647480246635104 -0.741592070149069 -275716.47748734767 121851.92862342534 250552.67916768335 217736.20095957984 
0.010336538461538461 334036.1485519511 0.4197622041296954 -0.3255627720221645 -0.7453249761518599 -259075.21538150037 124965.83199838048 249219.54129717004 218925.99063790095 
0.010356570512820512 353595.04846251913 0.4443406426382308 -0.30475941834392006 -0.7491000609821509 -242520.43553171257 128072.19636146654 247924.38303042293 220118.90460234223 
0.010376602564102564 373097.9325109311 0.4688486895383526 -0.28405945456703513 -0.7529081441053878 -226047.93077751982 131138.41911551726 246692.23119879176 221315.21297414188 
0.010396634615384615 392541.71108699526 0.49328246231138856 -0.2634567872152079 -0.7567392495265964 -209652.8520766131 134146.62295660534 245532.69862477997 222515.24158222304 
0.010416666666666666 411923.303943903 0.5176380902050405 -0.24294571001152312 -0.7605838002165636 -193330.6585104828 137093.4876900051 244441.17084636824 223719.30391801248 
0.010436698717948717 431239.6406861862 0.5419117148465699 -0.22251912994112336 -0.7644308447876932 -177075.70562853405 139953.36677637906 243434.17436006552 224927.80517827568 
0.010456730769230769 450487.6612561276 0.5660994908540391 -0.20216932125754958 -0.7682688121115887 -160881.84546786878 142709.05540266557 242519.2497661236 226141.2015552072 
0.01047676282051282 469664.3164185335 0.5901975864454948 -0.1818880838430569 -0.7720856702885517 -144742.55257254702 145344.82745269156 241702.05040034 227359.99113804894 
0.010496794871794871 488766.5682437797 0.614202184045981 -0.16166468580612953 -0.7758668698521105 -128649.28676307344 147818.26443535916 241012.74876267693 228584.84180881706 
0.010516826923076924 507791.3905890814 0.6381094808923213 -0.14148671167346705 -0.7795961925657884 -112592.16810680897 150095.6055471765 240471.40899619658 229816.5441525173 
0.010536858974358975 526735.7695778821 0.6619156896355363 -0.12133798073532029 -0.7832536703708566 -96558.32038816693 152115.04015786026 240122.90343438383 231056.14637380498 
0.010556891025641026 545596.7040773121 0.6856170389408353 -0.10120542063184172 -0.7868224595726769 -80537.34094030551 153899.32266633317 239930.1882111735 232304.53414011098 
0.010576923076923078 564371.2061736285 0.7092097740850727 -0.08107484244046544 -0.7902846165255382 -64517.938563128024 155419.8839941718 239906.5700006109 233562.69074197375 
0.010596955128205129 583056.3016455321 0.7326901575515353 -0.06093882526670448 -0.7936289828182398 -48494.20788755606 156747.91869397956 239971.39059736644 234831.2002417422 
0.01061698717948718 601649.0304353696 0.7560544696220716 -0.04078593152734261 -0.7968404011494141 -32457.047161998365 157822.63833998702 240172.51902595288 236110.92023142803 
0.010637019230769231 620146.4471180295 0.779299008966325 -0.020606671669860983 -0.799905680636186 -16398.90483000243 158656.0041580926 240486.73956397202 237402.60822596727 
0.010657051282051282 638545.6213675708 0.802420093228116 -0.0003846189125771562 -0.8028047121406932 -306.7088580466454 159148.1096405984 240996.72687601065 238707.49370900838 
0.010677083333333334 656843.6384214364 0.82541405960879 0.020148965736438564 -0.8052650938723515 16033.396665475388 158668.79480367317 244709.42032026683 237432.02663202104 
0.010697115384615385 675037.5995421967 0.8482772654474616 0.04100072659496002 -0.8072765388525016 32626.6991288357 157812.37612543767 248501.29769128485 236097.2265966385 
0.010717147435897436 693124.6224767719 0.8710060887980903 0.0621654835113589 -0.8088406052867314 49469.07629710624 156670.46991794487 252231.4404720205 234753.6357897003 
0.010737179487179487 711101.8419130251 0.893596929003252 0.08363846584271521 -0.8099584631605369 66556.73181234376 155238.46999255905 255904.72899619793 233401.9111119244 
0.010757211538461538 728966.4099336825 0.9160462072645531 0.10541303134049011 -0.810633175924063 83884.37993866943 153540.35848010343 259498.85833985423 232042.81317505543 
0.01077724358974359 746715.4964674999 0.9383503672095811 0.12748618814193946 -0.8108641790676416 101449.63982780855 151531.66478085658 263057.3320997484 230676.85975908628 
0.01079727564102564 764346.2897375872 0.9605058754552879 0.14985804675218417 -0.8106478287031037 119252.59941984202 149172.1971468348 266617.12285029417 229304.37032061623 
0.010817307692307692 781855.9967068563 0.9825092221677542 0.17252425216384765 -0.8099849700039066 137289.79310934126 146515.26019179216 270125.0126939417 227925.9307117811 
0.010837339743589743 799241.8435204785 1.0043569216181993 0.19547792992233715 -0.8088789916958622 155555.7503764622 143592.8517509204 273550.97603240435 226542.2653606915 
0.010857371794871794 816501.0759453187 1.02604551273519 0.21870676521853863 -0.8073387475166514 174040.6714004406 140475.82251077064 276830.1772551014 225154.404779006 
0.010877403846153846 833630.9598062579 1.0475715596529391 0.24219604692690944 -0.8053755127260297 192732.84943056104 137200.56186051632 279934.0581790848 223763.49033609568 
0.010897435897435897 850628.7814193288 1.0689316522556005 0.2659299725978712 -0.8030016796577293 211619.70926714528 133788.76693244593 282849.61291268683 222370.69230705075 
0.010917467948717948 867491.8480216215 1.0901224067175037 0.28989048800769013 -0.8002319187098136 230686.88380376424 130277.68365873594 285550.0058604068 220977.2746987145 
0.0109375 884217.4881978576 1.1111404660392037 0.31405893311383454 -0.7970815329253691 249919.52383820416 126685.4527135368 288028.0171557732 219584.49449034344 
0.01095753205128205 900803.052303595 1.1319825005792945 0.33841484301789426 -0.7935676575614002 269301.3439081199 123045.90210741316 290262.1373670592 218193.6689210028 
0.010977564102564102 917245.9128849822 1.1526452085818895 0.3629322441015273 -0.7897129644803622 288811.6748467242 119441.14166284853 292186.71613653854 216806.380238871 
0.010997596153846155 933543.465094988 1.1731253166996696 0.38758019183979947 -0.7855451248598702 308425.89176147245 115950.62903094618 293742.51251524506 215424.43178732443 
0.011017628205128206 949693.1271060624 1.1934195805124492 0.4123260266621659 -0.7810935538502833 328118.00496849953 112616.37778659002 294909.0873884393 214049.65696253342 
0.011037660256410257 965692.3405191386 1.2135247850411435 0.43713642819025483 -0.7763883568508887 347861.4989292304 109468.41801820905 295678.5655559056 212683.85801579364 
0.011057692307692308 981538.5707689365 1.2334377452570866 0.46197798149406233 -0.7714597637630243 367629.7828631929 106529.95925502724 296049.82019502384 211329.00845569253 
0.01107772435897436 997229.3075254827 1.2531553065865972 0.48681765842986335 -0.7663376481567339 387396.57378493954 103818.99715692003 296027.4608440783 209986.27573954492 
0.01109775641025641 1012762.0650917857 1.2726743454107128 0.5116255945643544 -0.7610487508463584 407138.1063122759 101317.43206986366 295649.1911293901 208657.33558025604 
0.011117788461538462 1028134.382797625 1.291991769560038 0.5363755791879156 -0.7556161903721225 426833.5226068153 98998.93392101128 294958.5544270234 207343.371842775 
0.011137820512820513 1043343.825389357 1.3111045188045904 0.561044441883228 -0.7500600769213625 446464.3842203055 96842.30133456283 293991.7835236298 206045.3563108589 
0.011157852564102564 1058387.9834157075 1.330009565338601 0.5856116266735419 -0.7443979386650591 466014.3332122489 94829.52630553616 292780.0361033451 204764.0877945773 
0.011177884615384616 1073264.4736094754 1.3487039142601778 0.6100588102523312 -0.7386451040078466 485468.78834641055 92945.54593359027 291349.92008920584 203500.21924026872 
0.011197916666666667 1087970.9392650775 1.3671846040457418 0.6343695945303371 -0.7328150095154047 504814.7004272838 91177.57970388269 289724.37932315905 202254.27981075193 
0.011217948717948718 1102505.0506119025 1.3854487070191983 0.658529260193613 -0.7269194468255853 524040.3561876177 89514.58100429038 287923.42066676007 201026.69275323447 
0.01123798076923077 1116864.5051833813 1.403493329815724 0.682524557107628 -0.7209687727080959 543135.2114971344 87946.94900119188 285964.55311532447 199817.7915697304 
0.01125801282051282 1131047.028181742 1.4213156138401313 0.7063433753613672 -0.7149722384787641 562089.6295874796 86468.1967512801 283861.3653210119 198627.83652197028 
0.011278044871794872 1145050.3728383826 1.4389127357197267 0.7299749208736382 -0.7089378148460884 580895.0207954214 85068.79893301311 281629.53873013915 197457.01437980877 
0.011298076923076923 1158872.320769794 1.4562819077515758 0.7534094050957011 -0.7028725026558748 599543.5956358 83742.2140114347 279281.0568095102 196305.45431304912 
0.011318108974358974 1172510.6823289974 1.4734203783441335 0.7766379238319703 -0.6967824545121633 618028.2683700109 82482.71887544822 276826.45886754134 195173.23621599696 
0.011338141025641025 1185963.2969524192 1.4903254324531403 0.799652359165039 -0.6906730732881013 636342.5789603401 81285.20463369624 274275.1154007709 194060.39795761192 
0.011358173076923076 1199228.033502166 1.5069943920117355 0.8224452935103203 -0.6845490985014152 654480.624676752 80145.09480907465 271635.37264898675 192966.94136735232 
0.011378205128205128 1212302.7906036377 1.5234246163547174 0.8450099342565133 -0.6784146820982041 672437.0001276175 79058.2742950446 268914.6787521624 191892.83742881325 
0.011398237179487179 1225185.496978418 1.5396135026368631 0.8673400470395792 -0.6722734555972839 690206.7441607774 78021.03536519478 266119.6866406052 190838.03081184038 
0.01141826923076923 1237874.111772408 1.555558486245275 0.8894298265473353 -0.6661286596979397 707785.2370530027 77030.91762847384 263255.5095539657 189802.4475369659 
0.011438301282051281 1250366.6248791295 1.5712570412056552 0.9112739602174691 -0.6599830809881861 725168.2511993132 76084.36270217504 260328.01985514906 188785.99112249204 
0.011458333333333333 1262661.0572581647 1.5867066805824686 0.9328675782402083 -0.6538391023422603 742351.9113263269 75178.10322167259 257342.4940621578 187788.54864800745 
0.011478365384615385 1274755.4612486763 1.601904956872924 0.9542061665541939 -0.6476987903187301 759332.6252565057 74309.67059920984 254303.17181833615 186809.99357462465 
0.011498397435897437 1286647.9208779384 1.6168494623946852 0.9752855347991033 -0.6415639275955819 776107.0584056375 73476.76326777576 251213.91084139998 185850.18836312505 
0.011518429487179488 1298336.5521648806 1.631537829667316 0.9961017819001409 -0.6354360477671751 792672.1063958165 72677.30052681174 248078.1587009228 184908.98654132942 
0.011538461538461539 1309819.5034185296 1.6459677317873136 1.0166512028755228 -0.6293165289117908 809024.8208951212 71910.19262936246 244898.25234158558 183986.23755246046 
0.01155849358974359 1321094.9555313569 1.6601368827967382 1.0369303734217756 -0.6232065093749626 825162.4769285237 71173.15953478776 241677.53675623727 183081.7823118081 
0.011578525641025642 1332161.1222674593 1.6740430380453537 1.0569361145698375 -0.6171069234755162 841082.5447520799 70464.18515059748 238418.93572557773 182195.45663920426 
0.011598557692307693 1343016.2505455255 1.6876839945462128 1.076665438080135 -0.6110185564660777 856782.6463996682 69781.7889647868 235124.72227428295 181327.09290678758 
0.011618589743589744 1353658.6207165634 1.7010575913246593 1.0961155225733479 -0.6049420687513114 872260.5366884377 69124.67731561791 231796.88496461386 180476.5217478938 
0.011638621794871795 1364086.5468363175 1.7141617097606578 1.1152836285197478 -0.59887808124091 887514.0355694038 68492.53686898923 228436.39924134745 179643.5751565771 
0.011658653846153846 1374298.3769323553 1.7269942739244257 1.134167251772529 -0.5928270221518968 902541.1503055143 67883.0752601882 225046.07028799236 178828.08107866038 
0.011678685897435898 1384292.493265771 1.7395532509052978 1.152764016009181 -0.5867892348961168 917339.9898791261 67295.21456847363 221627.42145440864 178029.86736376272 
0.011698717948717949 1394067.3125874624 1.751836651133775 1.1710716393242637 -0.5807650118095113 931908.7384073548 66728.23256615619 218181.57795875578 177248.7636551954 
0.01171875 1403621.2863889479 1.7638425286967094 1.1890879110777108 -0.5747546176189986 946245.6367185193 66181.65869513596 214709.38910799788 176484.60186729487 
0.011738782051282051 1412952.901147677 1.775568981645571 1.2068107864574833 -0.5687581951880878 960349.0576027876 65653.79938372434 211212.83116280488 175737.21299836025 
0.011758814102564102 1422060.6785667997 1.7870141522977498 1.2242383084268103 -0.5627758438709396 974217.4436997011 65143.854713869514 207692.95018737792 175006.42996585107 
0.011778846153846154 1430943.1758093585 1.7981762275308515 1.241368523005866 -0.5568077045249855 987849.2400814081 64652.062085091835 204149.7826124437 174292.091030415 
0.011798878205128205 1439598.9857268543 1.809053439069921 1.2581991847914638 -0.5508542542784574 1001242.6599124467 64182.41839478607 200579.85538963514 173594.05202998643 
0.011818910256410256 1448026.7370821708 1.8196440637675788 1.2747281084117033 -0.5449159553558756 1014395.964128747 63734.71681348351 196983.8839433125 172912.17219662786 
0.011838942307692307 1456225.0947667968 1.8299464238769878 1.2909535749264949 -0.5389928489504929 1027307.7848412157 63303.58675677958 193367.4269899316 172246.29617886982 
0.011858974358974358 1464192.7600123363 1.8399588873176476 1.3068739749927467 -0.5330849123249009 1039976.8413753298 62887.857945895055 189731.79065489213 171596.27003621947 
0.01187900641025641 1471928.4705962562 1.8496798679339435 1.322487771793437 -0.5271920961405065 1052401.9107709997 62486.77845648257 186077.839269554 170961.9420992199 
0.011899038461538461 1479431.001041842 1.8591078257464178 1.3377934795491122 -0.5213143461973055 1064581.8106825477 62099.84508244926 182406.18107534427 170343.16420150062 
0.011919070512820512 1486699.1628123405 1.868241267195738 1.3527896611564605 -0.5154516060392775 1076515.397499539 61726.57753406046 178717.39617126065 169739.79160748053 
0.011939102564102563 1493731.804499242 1.8770787453792976 1.3674749260894257 -0.509603819289872 1088201.5646765418 61366.517140260665 175012.03964279656 169151.68303964293 
0.011959134615384615 1500527.8120046828 1.8856188602804311 1.3818479285396899 -0.5037709317407413 1099639.241253368 61019.2256381351 171290.6444145517 168578.7006986278 
0.011979166666666667 1507086.1087179466 1.8938602589902118 1.3959073657756609 -0.49795289321455094 1110827.390549196 60684.28404075815 167553.72385430188 168020.71027369078 
0.011999198717948719 1513405.6556860064 1.9018016359217607 1.4096519767007698 -0.49214965922099085 1121765.0090152973 60361.291577643016 163801.7741483354 167477.5809447306 
0.01201923076923077 1519485.451778126 1.9094417330170914 1.4230805405934368 -0.4863611924236546 1132451.125232334 60049.86470248597 160035.27646634195 166949.18537696407 
0.012039262820512821 1525324.5338444493 1.9167793399463993 1.4361918760124273 -0.480587463933972 1142884.7990392665 59749.636163342744 156254.69893262317 166435.39970921673 
0.012059294871794872 1530921.9768685838 1.9238132942998025 1.4489848398526677 -0.47482845444713484 1153065.120781996 59460.25413077418 152460.4984191194 165936.103536694 
0.012079326923076924 1536276.89411414 1.9305424817714907 1.4614583265377588 -0.4690841552337319 1162991.2106707843 59181.38137985254 148653.1221744933 165451.17988900977 
0.012099358974358975 1541388.4372652038 1.9369658363362465 1.4736112673365245 -0.46335456899972205 1172662.2182363826 58912.69452225696 144833.00930239828 164980.51520416615 
0.012119391025641026 1546255.7965607299 1.943082340418329 1.485442628837904 -0.45763971158042516 1182077.3211163846 58653.895330775995 141000.5807309113 164523.99938265793 
0.012139423076923077 1550878.2009228175 1.9488910250526714 1.4969513616155743 -0.4519396634370971 1191235.684203793 58405.34361485508 137155.64559703102 164081.52750713818 
0.012159455128205128 1555254.918078866 1.9543909700383846 1.5081365032649243 -0.44625446677346026 1200136.541641319 58166.13930814294 133299.24098439142 163652.9961450125 
0.01217948717948718 1559385.2546775814 1.9595813040845353 1.5189971269121185 -0.4405841771724168 1208779.155846155 57936.00345199765 129431.7903316256 163238.30504780306 
0.01219951923076923 1563268.556398811 1.9644612049481704 1.5295323409485702 -0.4349288639996003 1217162.8172986766 57714.66798669333 125553.7139129634 162837.3572004777 
0.012219551282051282 1566904.208057205 1.9690298995645792 1.5397412527549073 -0.42928864680967194 1225286.8156748621 57502.33252975345 121664.99968175388 162450.06017083547 
0.012239583333333333 1570291.6336996693 1.9732866641697582 1.5496229987828807 -0.4236636653868775 1233150.463784738 57298.8510381314 117765.99409349992 162076.32478330002 
0.012259615384615384 1573430.2966966075 1.9772308244150683 1.5591767941410537 -0.41805403027401455 1240753.1370314565 57103.46170369373 113857.63454285417 161716.06341860315 
0.012279647435897436 1576319.6998269353 1.9808617554740673 1.5684018665399162 -0.4124598889341511 1248094.2208464348 56916.215430446435 109940.07121311226 161369.19233694204 
0.012299679487179487 1578959.385356845 1.9841788821414879 1.577297429321716 -0.40688145281977195 1255173.0892271565 56737.53068097588 106013.13286969048 161035.6325790221 
0.012319711538461538 1581348.9351123243 1.9871816789243684 1.5858628061579145 -0.40131887276645384 1261989.2039683505 56566.29132884485 102078.13436412427 160715.30545100462 
0.01233974358974359 1583487.9705453964 1.9898696701252914 1.5940972916453275 -0.3957723784799638 1268542.003727816 56403.100069148466 98134.72919775656 160408.13755067528 
0.01235977564102564 1585376.1527940936 1.9922424299177497 1.6020002394109094 -0.3902421905068403 1274830.9741380513 56247.50035349792 94183.62086368262 160114.05743886178 
0.012379807692307692 1587013.1827361376 1.9942995824136025 1.6095710470002897 -0.38472853541331276 1280855.6357809207 56099.217889854684 90225.3327636119 159832.99630175054 
0.012399839743589743 1588398.8010363253 1.996040801722622 1.6168091044889996 -0.3792316972336225 1286615.5032937273 55958.63223122433 86259.775871789 159564.88963958484 
0.012419871794871794 1589532.7881876137 1.9974658120041233 1.6237138893537766 -0.37375192265034674 1292110.1608654745 55824.96159786475 82287.99179448695 159309.6739297876 
0.012439903846153845 1590414.9645458919 1.998574387510658 1.630284856470603 -0.36828953104005513 1297339.174699998 55698.78821724118 78309.71118582653 159067.2904428259 
0.012459935897435898 1591045.1903584416 1.9993663526237817 1.6365215414995002 -0.36284481112428146 1302302.175287054 55579.43666021433 74325.89679174553 158837.6816194276 
0.01247996794871795 1591423.3657860751 1.9998415818818704 1.6424234906763737 -0.3574180912054967 1306998.8015323875 55467.09617884667 70336.67465011305 158620.79342472818 
0.0125 1591549.4309189534 2.0 1.6479902773044277 -0.3520097226955723 1311428.713881198 55361.7748088052 66342.36733578882 158416.57489316113 


==> data/cell_dynamic_lossCycle_f.txt <==
f tot fil coupling eddy
0.01 785048.9344838765 660282.9458436562 124579.1199612777 186.86867994191633 
0.012052609368708425 810584.1777192942 660274.415874743 150084.6348932102 225.12695233981597 
0.014526539259467812 841314.5725922415 660252.9421191197 180790.44480691288 271.1856672103695 
0.017508270317357244 878285.9241798124 660215.1940780535 217744.1139318615 326.61617089779213 
0.021102034285685956 922753.586752887 660160.6783343555 262199.6090060234 393.299413509034 
0.025433457613046495 969734.341288875 655145.1823342323 314117.98198266857 471.176972974003 
0.030653952950565267 1040445.077804973 660001.6844001822 379873.58303124545 569.8103745468668 
0.03694601205199302 1110390.458855038 654990.4587239252 454717.9232472406 682.07688487086 
0.044529585099426554 1202309.5365537507 654840.3040520312 546649.2586147992 819.9738879221962 
0.05366976945540476 1312207.1674431546 654588.1004862732 656634.1157842044 984.9511736763066 
0.06468607661546327 1451982.5025723828 658854.2412466909 791940.3508004922 1187.9105262007358 
0.07796360130405233 1608629.331838457 658195.4149042744 949010.4013331857 1423.515601999779 
0.09396648314954696 1794013.3724011562 657246.7926632776 1135063.9837632298 1702.5959756448435 
0.11325413151528121 1963475.5984645216 706780.8812645075 1254647.1529989669 2047.564201050436 
0.1365007806546014 2027690.863816823 860341.9189781945 1164880.654013648 2468.290824983371 
0.16451905877536624 2029260.303151426 1028635.3265411305 997679.1244266983 2945.852183596798 
0.19828839491270714 2041980.256162274 1186754.6145540639 851677.3546352739 3548.2869729418667 
0.23898925662310502 2027863.4874114443 1309594.9071491626 714032.0114420911 4236.5688201871235 
0.28804441533962977 2033784.2303852441 1425796.9612498558 602877.8212600021 5109.4478753819485 
0.34716868189265615 2027601.2172761168 1516774.3030425138 504690.85835446435 6136.055879139107 
0.41842885079015824 2021344.6199483403 1592349.7402786075 421622.22716265987 7372.652507072499 
0.5043159487171361 2015478.439294178 1654909.8641545433 351706.3819492934 8862.193190340517 
0.6078323128297229 2010411.156294804 1706716.0569590563 293039.39759440144 10655.701741347702 
0.732596542821523 2006309.9694576687 1749545.4133153716 243948.23414174546 12816.322000556143 
0.8829699955494091 2003343.8106681718 1784969.1031444734 202953.94852106055 15420.7590026388 
1.0642092440647246 2001638.853085894 1814315.9407190648 168762.28832184814 18560.62404498187 
1.2826498305280611 1989944.545537341 1828172.7362580562 139533.53604913395 22238.27323015465 
1.5459277364194786 1990834.9548928502 1848116.8533390416 115943.81249985434 26774.289053954 
1.8632463119315599 2004401.6255446149 1875167.9734416057 96839.89648055864 32393.75562244878 
2.245697995539774 2008372.7143095364 1888934.1840647133 80430.24281900686 39008.28742581863 
2.7066520700332415 2014012.983130075 1900250.8132520511 66791.98154193952 46970.18833608515 
3.26222200971167 2021629.3150241743 1909607.7243892844 55460.99699998973 56560.59363490707 
3.9318287557057703 2031554.7861363676 1917395.7334072415 46047.37070187705 68111.68202724916 
4.738879609717656 2044090.0037720485 1923839.7643169176 38229.89374472827 82020.34571040407 
5.711586478126435 2048006.9976139038 1918157.6330571498 31571.930463294982 98277.43409346539 
6.883952069645503 2078701.8602959837 1933444.4763670883 26351.528245827267 118905.85568307033 
8.296958520834915 2090157.9053918426 1925969.0369706943 21762.908867842285 142425.9595533069 
10.0 2118335.781340665 1928860.7496406129 18068.82026770854 171406.2114323428 
12.052609368708426 2152345.627998298 1931122.8784166563 15003.46928830976 206219.28029333332 
14.526539259467812 2205739.8182604136 1943936.2662348575 12525.563526568561 249277.98849898626 
17.50827031735725 2255346.556591514 1945272.0676790688 10403.657444164668 299670.8314682835 
21.102034285685967 2314786.636252939 1946120.06207434 8643.019357139412 360023.55482145736 
25.43345761304651 2372244.087720702 1935226.1689639525 7145.71217462898 429872.20658212266 
30.653952950565298 2470418.902215442 1946180.6136838766 5970.812868408092 518267.4756631594 
36.94601205199302 2570862.935658497 1945213.2956843225 4966.132186948344 620683.5077872239 
44.529585099426555 2674284.339868821 1932309.1416041593 4112.4368020143265 737862.7614626478 
53.66976945540476 2828915.4440813395 1940352.4547849586 3441.814325210765 885121.1749711626 
64.68607661546328 2974156.179368579 1924792.131053723 2855.404552411347 1046508.6437624416 
77.96360130405237 3160192.657279588 1918018.5559449866 2383.6653814731712 1239790.4359531207 
93.966483149547 3371393.991439832 1908057.2045755133 1993.0251294084137 1461343.7617349196 
113.25413151528126 3626970.3119748333 1903872.1283899564 1676.904293488669 1721421.2792913835 
136.50078065460139 3881908.92490995 1882927.5313256413 1407.7612600912496 1997573.6323242204 
164.5190587753664 4146246.347255175 1853824.2510085395 1185.1334412773563 2291236.962805356 
198.28839491270713 4403657.645191605 1814210.6546003052 1000.698004993988 2588446.2925863033 
238.98925662310526 4631416.220844597 1761842.6597058822 847.9873134724362 2868725.57382524 
288.0444153396298 4799793.565232889 1694378.3637958714 721.4410874352038 3104693.7603495778 
347.16868189265597 4877248.471662162 1610499.1300309387 615.9993942482319 3266133.3422369775 
418.42885079015844 4837050.704655025 1509858.4143271989 527.8764941898512 3326664.41383363 
504.3159487171359 4666308.3125828225 1394096.8851863076 453.51240662793543 3271757.914989883 
607.8323128297236 4372161.593459399 1266688.1534405225 390.26483722112516 3105083.1751816547 
732.596542821523 3981573.871811393 1132714.2860889693 335.66901877515284 2848523.9167036456 
882.9699955494101 3534313.4155373997 997793.2390618353 288.2907420932266 2536231.8857334685 
1064.2092440647245 3071689.1199778854 867292.1716680002 246.92310171117353 2204150.025208175 
1282.6498305280625 2627911.023139569 745508.6045792846 210.61416687963901 1882191.8043934046 
1545.9277364194786 2224428.1108156927 635121.6678381222 178.64282589143664 1589127.800151678 
1863.2463119315598 1870954.9139535138 537572.495133497 150.65228186080702 1333231.7665381571 
2245.6979955397765 1567979.9946324285 452811.51560810965 126.77218129471248 1115041.7068430237 
2706.652070033241 1311244.5088014728 380091.01115527394 106.5311058380074 931046.9665403608 
3262.2220097116733 1094969.693822337 318281.09491344646 89.3589287256386 776599.2399801632 
3931.82875570577 913244.7038467341 266030.9593705591 74.85215327598704 647138.8923228985 
4738.879609717661 760825.081043854 222040.3424617413 62.61989825418861 538722.1186838571 
5711.5864781264345 633231.2148483046 185120.59885569575 52.31514740798978 448058.3008452016 
6883.95206964551 526572.5713527818 154185.3615682572 43.67799968160279 372343.5317848432 
8296.958520834914 437584.91603098734 128327.43570350182 36.42740063527087 309221.05292684986 
10000.0 363439.19857401605 106738.76837567426 30.36222609066392 256670.0679722519 


==> data/cell_dynamic_lossCycle_f_per_unit_length.txt <==
f tot fil coupling eddy
0.01 0.6165759913207604 0.5185850129882644 0.09784421201525789 0.00014676631802288667 
0.012052609368708425 0.6366313244597646 0.5185783135663462 0.11787619659930387 0.00017681429489895635 
0.014526539259467812 0.6607669201534556 0.5185614481181183 0.14199248331115713 0.00021298872496673584 
0.017508270317357244 0.6898041517886553 0.518531800875993 0.17101582717268876 0.00025652374075903304 
0.021102034285685956 0.7247289723041255 0.5184889843110164 0.20593109135685983 0.0003088966370352889 
0.025433457613046495 0.7616275706317167 0.5145498229639924 0.24670768613930066 0.0003700615292089511 
0.030653952950565267 0.817163653223941 0.5183641107671254 0.2983520144359483 0.0004475280216539213 
0.03694601205199302 0.8720986270387968 0.514428303324623 0.35713462178228467 0.0005357019326734262 
0.044529585099426554 0.9442917018445531 0.514310372121092 0.4293373237386401 0.0006440059856079581 
0.05366976945540476 1.0306050993068216 0.5141122919037433 0.5157192285610216 0.0007735788428415323 
0.06468607661546327 1.1403843908055802 0.5174629110217703 0.6219884970390376 0.0009329827455585543 
0.07796360130405233 1.2634145228131886 0.5169454700224386 0.7453510262521594 0.0011180265393782394 
0.09396648314954696 1.4090148077943305 0.5162004238566017 0.8914771681862318 0.0013372157522793468 
0.11325413151528121 1.542110128909741 0.5551044060695742 0.9853975696772259 0.001608153162943376 
0.1365007806546014 1.5925446803795185 0.6757109630593102 0.9148951262395375 0.001938591080672712 
0.16451905877536624 1.593777315150479 0.8078882962711385 0.7835753519847032 0.002313666894637288 
0.19828839491270714 1.603767542883701 0.9320748946742085 0.6689058301377414 0.0027868180717556335 
0.23898925662310502 1.592680258633693 1.0285534348696042 0.5607994303936041 0.0033273933704818614 
0.28804441533962977 1.5973303992912637 1.1198183147432996 0.47349913357066076 0.0040129509772999766 
0.34716868189265615 1.5924742721510927 1.1912717518980351 0.39638327323507805 0.0048192470179799695 
0.41842885079015824 1.5875603521007398 1.2506285615012223 0.3311413228610948 0.005790467738422334 
0.5043159487171361 1.582953064588803 1.299763167895299 0.2762295464381365 0.006960350255366815 
0.6078323128297229 1.5789732298276795 1.3404516565765776 0.23015260467373752 0.008368968577365478 
0.732596542821523 1.5757521652180437 1.3740897543983226 0.19159649505897758 0.010065915760747106 
0.8829699955494091 1.5734225495524277 1.4019114553308598 0.15939965842270123 0.012111435798867181 
1.0642092440647246 1.572083478998636 1.4249604076634672 0.13254559129873017 0.014577480036439279 
1.2826498305280611 1.5628987913277976 1.435843509430365 0.10958938294534146 0.017465898952094102 
1.5459277364194786 1.5635981172002864 1.4515075823563546 0.0910620573946837 0.021028477449247875 
1.8632463119315599 1.5742533554136005 1.4727534824027524 0.07605787683942979 0.025441996171417038 
2.245697995539774 1.577372241236258 1.4835654389430835 0.0631697649916588 0.030637037301517726 
2.7066520700332415 1.581802098008977 1.4924534987226685 0.05245829963271557 0.03689029965359353 
3.26222200971167 1.587783951090428 1.4998023995449246 0.04355896518398333 0.04442258636152542 
3.9318287557057703 1.595579397872799 1.505919087524151 0.03616552037853571 0.053494789970112484 
4.738879609717656 1.60542453478165 1.510980217565487 0.030025688333989185 0.06441862888217514 
5.711586478126435 1.6085009345510823 1.5065174821098821 0.024796536200783828 0.07718691624042148 
6.883952069645503 1.632608623327325 1.5185237407696524 0.020696441886988718 0.09338844067068548 
8.296958520834915 1.6416061801054107 1.5126525443971355 0.01709254865498937 0.1118610870532865 
10.0 1.6637370321240572 1.5149236902171628 0.014191218253016877 0.13462212365387674 
12.052609368708426 1.6904483032263908 1.5167003620032358 0.011783697223628506 0.1619642439995276 
14.526539259467812 1.7323840021943504 1.5267639732625502 0.009837554589285015 0.19578247434251406 
17.50827031735725 1.7713450433717344 1.5278131092634974 0.008171013449263121 0.23536092065897612 
21.102034285685967 1.8180291727700153 1.5284791225041148 0.006788211529305889 0.28276183873659316 
25.43345761304651 1.8631561496262947 1.5199230788629683 0.005612229218120388 0.33762084154520766 
30.653952950565298 1.9402624686223489 1.5285266796270356 0.0046894654608375655 0.4070463235344771 
36.94601205199302 2.0191510280127556 1.5277669498467645 0.0039003910988181824 0.4874836870671715 
44.529585099426555 2.1003780089355297 1.5176320509320067 0.003229900311390128 0.5795160576921331 
53.66976945540476 2.221824994188161 1.523949254331837 0.002703194649775563 0.6951725452065426 
64.68607661546328 2.335896800933254 1.5117282046514546 0.002242629491220585 0.8219259667905762 
77.96360130405237 2.4820095090094902 1.5064082512014185 0.0018721264127631067 0.9737291313953028 
93.966483149547 2.6478866489660366 1.4985846241308776 0.00156531827624233 1.1477367065589241 
113.25413151528126 2.8486158217221043 1.4952976729810628 0.0013170375522992964 1.3520011111887384 
136.50078065460139 3.048844140100438 1.47884782491365 0.001105653108177745 1.5688906620786125 
164.5190587753664 3.256454266127593 1.4559901620037572 0.0009308016281601333 1.7995333024956741 
198.28839491270713 3.458624626764619 1.4248777161391621 0.0007859463752377687 2.0329609642502167 
238.98925662310526 3.6375057937804973 1.3837479891282753 0.0006660076785855877 2.2530917969736346 
288.0444153396298 3.7697490508208014 1.330761655025651 0.0005666185050710671 2.438420777290076 
347.16868189265597 3.830581992076474 1.2648830588794875 0.000483804792896502 2.5652151284040916 
418.42885079015844 3.79901073969639 1.1858400256027657 0.00041459322903739294 2.612756120864582 
504.3159487171359 3.664909978548795 1.0949211332234294 0.00035618781124353724 2.569632657514119 
607.8323128297236 3.4338876855798732 0.9948545493094916 0.0003065132863920758 2.438726622983989 
732.596542821523 3.1271208063519356 0.8896317199483283 0.00026363383085542866 2.2372254525727495 
882.9699955494101 2.775843265434036 0.7836649774095565 0.00022642301936450762 1.9919518650051131 
1064.2092440647245 2.4124989933585557 0.6811696787570318 0.000193932950584357 1.7311353816509403 
1282.6498305280625 2.063956491145727 0.5855210888335646 0.00016541597985275216 1.4782699863323092 
1545.9277364194786 1.7470617528443007 0.4988233914539854 0.00014030574735926447 1.2480980556429553 
1863.2463119315598 1.4694445532185207 0.4222084503708323 0.00011832202548511255 1.0471177808222043 
2245.6979955397765 1.2314886080282503 0.3556373327238243 9.956663835875553e-05 0.8757517086660668 
2706.652070033241 1.029849028977666 0.2985227820852312 8.36693348698702e-05 0.7312425775575649 
3262.2220097116733 0.8599871865039299 0.2499773873891498 7.018233850428005e-05 0.6099396167762744 
3931.82875570577 0.7172607131336716 0.2089402268964983 5.8788743709304515e-05 0.5082616974934635 
4738.879609717661 0.5975506213185577 0.17439007716959207 4.918155308097482e-05 0.4231113625958836 
5711.5864781264345 0.4973386331477935 0.1453933783482992 4.108822069210195e-05 0.3519041665788027 
6883.95206964551 0.4135691304359467 0.12109689979848073 3.4304620730805165e-05 0.29243792601673524 
8296.958520834914 0.34367838938116413 0.10078813231503446 2.8610013556284786e-05 0.24286164705257304 
10000.0 0.28544447906667275 0.0838324326455602 2.384643660826553e-05 0.2015881999845049 


==> data/cell_eddy_f10000_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.50501002004008e-07 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
5.01002004008016e-07 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
7.515030060120241e-07 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
1.002004008016032e-06 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
1.25250501002004e-06 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
1.5030060120240482e-06 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
1.7535070140280561e-06 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
2.004008016032064e-06 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
2.2545090180360722e-06 112348.83497661688 0.14118170984076464 1.4118170984076464e-07 -0.1411815686590548 0.0 112348.83497661688 0.0 0.0 
2.50501002004008e-06 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
2.755511022044088e-06 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
3.0060120240480963e-06 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
3.256513026052104e-06 161691.8739238393 0.20318800130572023 1.1927625649272456e-05 -0.20317607368007096 9.330020363253468 159075.3656203494 2607.178283126661 0.0 
3.5070140280561122e-06 173935.11436046183 0.21857331099045096 7.848696501164065e-05 -0.21849482402543932 62.28406941912519 159075.3656203494 14797.464670693313 0.0 
3.75751503006012e-06 186135.26673390274 0.2339044746180822 0.00019947721425805963 -0.23370499740382414 158.55294670306927 159075.3656203494 26901.348166850283 0.0 
4.008016032064128e-06 198289.30876232882 0.24917769427725217 0.0003744976600394786 -0.2488031966172127 297.81777736717095 159075.3656203494 38916.12536461226 0.0 
4.258517034068136e-06 210394.22958658857 0.26438918641076437 0.0006031355263795205 -0.26378605088438484 479.7500874086654 159075.3656203494 50839.11387883052 0.0 
4.5090180360721445e-06 222447.0305160772 0.2795351827528691 0.0008849660722153603 -0.2786502166806537 704.0118812898343 159075.3656203494 62667.65301443799 0.0 
4.759519038076152e-06 234444.72577158685 0.29461193126275637 0.0012195526919194556 -0.2933923785708369 970.2557219299939 159075.3656203494 74399.10442930747 0.0 
5.01002004008016e-06 246384.34322495872 0.3096156970540306 0.0016064470187771853 -0.30800925003525337 1278.1248130497274 159075.3656203494 86030.8527915596 0.0 
5.2605210420841686e-06 258262.92513535314 0.3245427633199345 0.0020451890313946852 -0.3224975742885398 1627.253083846897 159075.3656203494 97560.30643115686 0.0 
5.511022044088176e-06 270077.5288819558 0.33938943225409496 0.002535307163010464 -0.3368541250910845 2017.2652759834195 159075.3656203494 108984.89798562297 0.0 
5.761523046092184e-06 281825.22769293806 0.354152025966562 0.0030763184136836817 -0.3510757075528783 2447.7770328612205 159075.3656203494 120302.08503972746 0.0 
6.012024048096193e-06 293503.1113704917 0.3688268873949134 0.003667728465331206 -0.36515915892958223 2918.3949911651844 159075.3656203494 131509.35075897712 0.0 
6.2625250501002e-06 305108.287011757 0.3834103812102008 0.004309031799584914 -0.3791013494106159 3428.7168746503844 159075.3656203494 142604.20451675728 0.0 
6.513026052104208e-06 316637.87972546724 0.39789889471751055 0.004999711818439984 -0.39289918289907055 3978.3315901503256 159075.3656203494 153584.1825149675 0.0 
6.763527054108216e-06 328089.03334413056 0.41228883875091893 0.005739240967664216 -0.4065495977832547 4566.819325782345 159075.3656203494 164446.8483979988 0.0 
7.0140280561122245e-06 339458.9111315744 0.4265766485626179 0.00652708086293777 -0.4200495676996801 5193.75165132582 159075.3656203494 175189.79385989922 0.0 
7.264529058116232e-06 350744.69648567494 0.4407587847059913 0.007362682418691988 -0.4333961022872993 5858.691620748244 159075.3656203494 185810.63924457732 0.0 
7.51503006012024e-06 361943.5936361005 0.4548317339124251 0.008245485979615374 -0.4465862479328097 6561.1938768537675 159075.3656203494 196307.03413889732 0.0 
7.765531062124248e-06 373052.8283368929 0.4687920099616308 0.009174921454794028 -0.45961708850683675 7300.804758028187 159075.3656203494 206676.6579585153 0.0 
8.016032064128256e-06 384069.6485537179 0.48263615454526954 0.010150408454453341 -0.47248574609081617 8077.062407053927 159075.3656203494 216917.22052631457 0.0 
8.266533066132265e-06 394991.3251456119 0.49636073812366066 0.011171356429266883 -0.4851893816943938 8889.496881967985 159075.3656203494 227026.46264329454 0.0 
8.517034068136272e-06 405815.152541059 0.5099623607753649 0.012237164812198074 -0.4977251959631669 9737.630268935372 159075.3656203494 237002.15665177425 0.0 
8.76753507014028e-06 416538.4494082283 0.5234376530394295 0.013347223162839364 -0.5100904298765901 10620.97679711002 159075.3656203494 246842.10699076887 0.0 
9.018036072144289e-06 427158.559319206 0.536783276750087 0.01450091131421301 -0.5222823654358739 11539.0429554546 159075.36562034936 256544.15074340205 0.0 
9.268537074148296e-06 437672.8514080597 0.549995925863703 0.015697599521997268 -0.5342983263417058 12491.327611490397 159075.36562034942 266106.1581762199 0.0 
9.519038076152304e-06 448078.721022569 0.5630723272777652 0.016936648616140776 -0.5461356786616245 13477.322131947672 159075.36562034942 275526.0332702719 0.0 
9.769539078156313e-06 458373.5903694626 0.5760092416417124 0.01821741015482752 -0.5577918314868849 14496.510505286587 159075.36562034942 284801.71424382663 0.0 
1.002004008016032e-05 468554.90915300266 0.5888034641594024 0.01953922658075435 -0.5692642375786481 15548.369466058351 159075.36562034942 293931.1740665949 0.0 
1.0270541082164329e-05 478620.1552067556 0.60145182538302 0.020901431379682114 -0.5805503940033379 16632.368621075726 159075.36562034942 302912.4209653305 0.0 
1.0521042084168337e-05 488566.8351183965 0.6139511919982281 0.022303349241221085 -0.591647842757007 17747.970577361502 159075.36562034936 311743.49892068567 0.0 
1.0771543086172344e-05 498392.4848473889 0.6262984676003678 0.02374429622181092 -0.6025541713785568 18894.631071843334 159075.36562034942 320422.48815519613 0.0 
1.1022044088176353e-05 508094.6703353896 0.6384905934615152 0.025223579909854642 -0.6132670135516605 20071.799102762718 159075.36562034936 328947.50561227754 0.0 
1.1272545090180361e-05 517670.98810922477 0.6505245492882039 0.02674049959296561 -0.6237840496952383 21278.917062765417 159075.36562034936 337316.70542611 0.0 
1.1523046092184368e-05 527119.065876291 0.6623973539696281 0.028294346427286118 -0.634103007542342 22515.42087364047 159075.36562034942 345528.27938230115 0.0 
1.1773547094188377e-05 536436.563112231 0.6741060663161369 0.029884403608835597 -0.6442216627073013 23780.740122674317 159075.36562034942 353580.4573692073 0.0 
1.2024048096192385e-05 545621.1716407394 0.685647785787841 0.03150994654684583 -0.6541378392409952 25074.29820058612 159075.36562034942 361471.5078198039 0.0 
1.2274549098196392e-05 554670.6162053564 0.6970196532131486 0.033170243039040266 -0.6638494101741084 26395.51244101019 159075.36562034942 369199.73814399686 0.0 
1.25250501002004e-05 563582.6550331047 0.708218851497053 0.03486455344881402 -0.673354298048239 27743.794261490926 159075.36562034942 376763.49515126436 0.0 
1.2775551102204408e-05 572355.080389833 0.719242606318998 0.03659213088427041 -0.6826504754347276 29118.549305955126 159075.36562034942 384161.1654635284 0.0 
1.3026052104208416e-05 580985.7191271266 0.7300881868201456 0.038352221379069816 -0.6917359654410759 30519.177588626604 159075.36562034942 391391.17591815063 0.0 
1.3276553106212425e-05 589472.4332206505 0.7407529062798783 0.04014406407504599 -0.7006088422048323 31945.07363934714 159075.36562034942 398451.99396095396 0.0 
1.3527054108216432e-05 597813.1202997915 0.7512341227813665 0.041966891406544346 -0.7092672313748222 33395.626650267935 159075.36562034942 405342.1280291741 0.0 
1.377755511022044e-05 606005.7141684671 0.7615292398660369 0.043819929286436805 -0.7177093105796001 34870.220623875095 159075.36562034942 412060.12792424264 0.0 
1.4028056112224449e-05 614048.1853169749 0.7716357071767809 0.04570239729376674 -0.7259333098830141 36368.23452231239 159075.36562034942 418604.5851743131 0.0 
1.4278557114228456e-05 621938.5414247516 0.7815510210897404 0.04761350886297776 -0.7339375122267626 37889.04241796439 159075.36562034942 424974.1333864378 0.0 
1.4529058116232464e-05 629674.8278539215 0.791272725334519 0.04955247147467927 -0.7417202538598398 39432.01364526252 159075.36562034942 431167.4485883095 0.0 
1.4779559118236473e-05 637255.1281335078 0.8007984116026602 0.05151848684790145 -0.7492799247547587 40996.51295367639 159075.36562034942 437183.24955948204 0.0 
1.503006012024048e-05 644677.5644341916 0.8101257201442467 0.05351075113379209 -0.7566149690104546 42581.900661852495 159075.36562034942 443020.29815198964 0.0 
1.528056112224449e-05 651940.2980334958 0.8192523403524683 0.05552845511070722 -0.763723885241761 44187.53281286215 159075.36562034942 448677.3996002842 0.0 
1.5531062124248495e-05 659041.5297712836 0.8281760113360175 0.05757078438064705 -0.7706052269553705 45812.76133051985 159075.36562034942 454153.40282041434 0.0 
1.5781563126252504e-05 665979.5004954542 0.8368945224791675 0.05963691956698871 -0.7772576029121788 47456.93417673382 159075.36562034942 459447.2006983709 0.0 
1.6032064128256513e-05 672752.4914977298 0.8454057139893991 0.06172603651346649 -0.7836796774759326 49119.39550984908 159075.36562034942 464557.7303675313 0.0 
1.628256513026052e-05 679358.824939421 0.8537074774324318 0.06383730648435047 -0.7898701709480813 50799.48584394431 159075.36562034942 469483.9734751273 0.0 
1.653306613226453e-05 685796.864267071 0.8617977562545387 0.0659698963657738 -0.7958278598887649 52496.54220904276 159075.36562034942 474224.95643767883 0.0 
1.6783567134268535e-05 692065.0146178692 0.8696745462920042 0.06812296886815866 -0.8015515774238455 54209.898312197445 159075.36562034942 478779.7506853223 0.0 
1.7034068136272544e-05 698161.7232147392 0.8773358962676061 0.07029568272969092 -0.8070402135379152 55938.884699410926 159075.36562034942 483147.47289497894 0.0 
1.7284569138276552e-05 704085.4797510006 0.8847799082739956 0.07248719292079256 -0.812292715353203 57682.82891834907 159075.36562034942 487327.2852123022 0.0 
1.753507014028056e-05 709834.8167645088 0.8920047382438552 0.07469665084954187 -0.8173080873943133 59441.05568180898 159075.36562034942 491318.39546235045 0.0 
1.778557114228457e-05 715408.3100011827 0.899008596406722 0.07692320456798975 -0.8220853918387323 61212.88703190019 159075.36562034942 495120.05734893313 0.0 
1.8036072144288578e-05 720804.5787678276 0.9057897477323571 0.07916599897932146 -0.8266237487530357 62997.6425048985 159075.36562034942 498731.5706425797 0.0 
1.8286573146292583e-05 726022.286274167 0.9123465123605555 0.08142417604581234 -0.8309223363147432 64794.63929673167 159075.36562034942 502152.2813570859 0.0 
1.8537074148296592e-05 731060.139964 0.9186772660172913 0.08369687499752575 -0.8349803910197655 66603.1924290559 159075.36562034942 505381.5819145947 0.0 
1.87875751503006e-05 735916.8918353982 0.9247804404170885 0.08598323254170157 -0.8387972078753869 68422.61491588166 159075.36562034942 508418.9112991671 0.0 
1.903807615230461e-05 740591.338749868 0.9306545236515261 0.08828238307278352 -0.8423721405787425 70252.21793070801 159075.36562034942 511263.75519881054 0.0 
1.9288577154308618e-05 745082.3227303976 0.9362980605637745 0.0905934588830331 -0.8457046016807415 72091.31097412371 159075.36562034942 513915.64613592444 0.0 
1.9539078156312626e-05 749388.7312483166 0.941709653109075 0.09291559037367772 -0.8487940627353973 73939.20204183347 159075.36562034942 516374.16358613374 0.0 
1.978957915831663e-05 753509.4974988973 0.946887960701069 0.09524790626654095 -0.851640054434528 75795.19779306783 159075.36562034942 518638.93408548 0.0 
2.004008016032064e-05 757443.6006656288 0.9518317005438962 0.0975895338161025 -0.8542421667277937 77658.603719335 159075.36562034942 520709.6313259444 0.0 
2.029058116232465e-05 761190.0661730987 0.9565396479499743 0.09993959902193478 -0.8566000489280394 79528.72431347248 159075.36562034942 522585.9762392768 0.0 
2.0541082164328657e-05 764747.96592842 0.9610106366433847 0.10229722684146411 -0.8587134098019206 81404.86323895695 159075.36562034942 524267.7370691136 0.0 
2.0791583166332666e-05 768116.4185511416 0.9652435590487877 0.10466154140300327 -0.8605820176457843 83286.3234994301 159075.36562034942 525754.7294313621 0.0 
2.1042084168336674e-05 771294.5895915903 0.969237366565798 0.10703166621900286 -0.8622057003467951 85172.4076083987 159075.36562034942 527046.8163628422 0.0 
2.129258517034068e-05 774281.6917375828 0.9729910698287468 0.1094067243994685 -0.8635843454292783 87062.41775906645 159075.36562034942 528143.9083581669 0.0 
2.1543086172344688e-05 777076.9850094636 0.9765037389517747 0.11178583886549093 -0.8647179000862837 88955.65599425594 159075.36562034942 529045.9633948583 0.0 
2.1793587174348697e-05 779679.7769434163 0.9797745037591862 0.114168132562836 -0.8656063711963502 90851.42437637807 159075.36562034942 529752.9869466888 0.0 
2.2044088176352705e-05 782089.4227630042 0.9828025540010144 0.11655272867554187 -0.8662498253254725 92749.0251574073 159075.36562034942 530265.0319852475 0.0 
2.2294589178356714e-05 784305.3255388966 0.9855871395537396 0.1189387508394701 -0.8666483887142694 94647.76094882033 159075.36562034942 530582.1989697269 0.0 
2.2545090180360722e-05 786326.9363367445 0.9881275706061142 0.12132532335575813 -0.866802247250356 96546.93489145598 159075.36562034942 530704.6358249391 0.0 
2.2795591182364728e-05 788153.7543531643 0.9904232178300463 0.12371157140411945 -0.8667116464259268 98445.85082525437 159075.36562034942 530632.5379075605 0.0 
2.3046092184368736e-05 789785.3270397999 0.9924735125364991 0.1260966212559398 -0.8663768912805593 100343.81345883332 159075.36562034942 530366.1479606172 0.0 
2.3296593186372745e-05 791221.2502154293 0.9942779468163698 0.128479600487115 -0.8657983463292549 102240.12853885948 159075.36562034942 529905.7560562205 0.0 
2.3547094188376753e-05 792461.1681660915 0.9958360736663115 0.13085963819057905 -0.8649764354757326 104134.10301917297 159075.36562034942 529251.6995265691 0.0 
2.3797595190380762e-05 793504.7737332052 0.9971475070994674 0.13323586518846933 -0.8639116419109981 106025.04522962289 159075.36562034942 528404.3628832329 0.0 
2.404809619238477e-05 794351.808389659 0.998211922241088 0.13560741424387568 -0.8626045079972123 107912.26504457224 159075.36562034942 527364.1777247374 0.0 
2.4298597194388776e-05 795002.0623038566 0.9990290554090124 0.13797342027212176 -0.8610556351368907 109795.07405103023 159075.36562034942 526131.6226324769 0.0 
2.4549098196392784e-05 795455.3743916953 0.9995987041789873 0.14033302055152577 -0.8592656836274616 111672.78571637064 159075.36562034942 524707.2230549753 0.0 
2.4799599198396793e-05 795711.6323564722 0.9999207274348142 0.14268535493358864 -0.8572353725012256 113544.71555559411 159075.36562034942 523091.55118052865 0.0 
2.50501002004008e-05 795770.7727167024 0.9999950454033062 0.14502956605255687 -0.8549654793507493 115410.18129809342 159075.36562034942 521285.2257982596 0.0 
2.530060120240481e-05 795632.7808218444 0.9998216396740497 0.14736541786881466 -0.8524562218052351 117268.99510933715 158937.37372549134 519426.4119870159 0.0 
2.5551102204408815e-05 795297.69085593 0.9994005532039665 0.14969294018936288 -0.8497076130146036 119121.18070897256 158602.28375957697 517574.22638738045 0.0 
2.5801603206412824e-05 794765.5858290958 0.9987318903066702 0.15201216271497747 -0.8467197275916927 120966.76173206678 158070.1787327428 515728.64536428626 0.0 
2.6052104208416833e-05 794036.5975570201 0.9978158166266279 0.15432311504058815 -0.8434927015860397 122805.76172940829 157341.19046066713 513889.6453669448 0.0 
2.630260521042084e-05 793110.9066282677 0.9966525590981226 0.15662582665565591 -0.8400267324424666 124638.20416780745 156415.4995319147 512057.2029285456 0.0 
2.655310621242485e-05 791988.7423595549 0.9952424058890388 0.15892032694454963 -0.8363220789444892 126464.11243039608 155293.33526320185 510231.2946659569 0.0 
2.680360721442886e-05 790670.3827389409 0.9935857063294747 0.16120664518692068 -0.8323790611425541 128283.50981692571 153974.97564258787 508411.8972794273 0.0 
2.7054108216432864e-05 789156.1543569639 0.9916828708252043 0.16348481055807645 -0.828198060267128 130096.41954406492 152460.74726061092 506598.98755228805 0.0 
2.7304609218436872e-05 787446.4323257369 0.9895343707560109 0.16575485212935268 -0.8237795186266582 131902.8647456957 150751.02522938384 504792.54235065734 0.0 
2.755511022044088e-05 785541.6401860216 0.9871407383589128 0.16801679886848433 -0.8191239394904285 133702.86847320854 148846.23308966856 502992.53862314444 0.0 
2.780561122244489e-05 783442.2498023085 0.9845025665963169 0.17027067963997491 -0.814231886956342 135496.45369579663 146746.8427059555 501198.95340055646 0.0 
2.8056112224448898e-05 781148.7812459229 0.9816205090091248 0.1725165232054647 -0.80910398580366 137283.64330074892 144453.3741495699 499411.76379560406 0.0 
2.8306613226452906e-05 778661.8026661916 0.9784952795548371 0.17475435822409774 -0.8037409213307394 139064.46009374227 141966.39556983858 497630.9470026108 0.0 
2.855711422845691e-05 775981.9301496968 0.9751276524306862 0.1769842132528872 -0.7981434391777991 140838.9267991323 139286.52305334376 495856.48029722075 0.0 
2.880761523046092e-05 773109.8275676571 0.9715184618818493 0.17920611674707973 -0.7923123451347696 142607.06606024364 136414.4204713041 494088.3410361094 0.0 
2.905811623246493e-05 770046.2064114695 0.9676686019947849 0.1814200970605182 -0.7862485049342667 144368.90043965855 133350.79931511648 492326.5066566945 0.0 
2.9308617234468937e-05 766791.8256164555 0.963579026475745 0.1836261824460033 -0.7799528440297417 146124.45241950502 130096.41852010251 490570.954676848 0.0 
2.9559118236472946e-05 763347.4913738541 0.9592507484145193 0.18582440105565387 -0.7734263473588654 147873.74440174366 126652.0842775011 488821.66269460943 0.0 
2.9809619238476955e-05 759714.0569311074 0.954684840033466 0.18801478094126595 -0.7666700590922 149616.7987084535 123018.64983475441 487078.6083878996 0.0 
3.006012024048096e-05 755892.4223804908 0.9498824324218972 0.19019735005467023 -0.759685082367227 151353.63758211688 119197.0152841378 485341.76951423613 0.0 
3.031062124248497e-05 751883.5344361372 0.9448447152558788 0.19237213624808874 -0.75247257900779 153084.28318590324 115188.12733978417 483611.1239104498 0.0 
3.056112224448898e-05 747688.3861995124 0.9395729365035185 0.19453916727448972 -0.7450337692290288 154808.757603952 110992.97910315939 481886.64949240105 0.0 
3.081162324649298e-05 743308.0169133993 0.9340684021158132 0.19669847078794137 -0.7373699313278719 156527.08284165416 106612.60981704632 480168.32425469893 0.0 
3.106212424849699e-05 738743.5117044513 0.9283324757031318 0.19885007434396484 -0.729482401359167 158239.28082593356 102048.10460809828 478456.12627041945 0.0 
3.1312625250501e-05 733996.0013143793 0.9223665781974153 0.200994005399885 -0.7213725727975303 159945.3734055261 97300.59421802626 476750.0336908269 0.0 
3.156312625250501e-05 729066.6618198395 0.9161721875001768 0.2031302913151806 -0.7130418961849962 161645.38235125897 92371.25472348649 475050.02474509407 0.0 
3.1813627254509017e-05 723956.7143410891 0.909750838116388 0.20525895935183314 -0.7044918787645549 163339.32935632832 87261.30724473612 473356.07774002466 0.0 
3.2064128256513025e-05 718667.4247394843 0.9031041207743439 0.20738003667467425 -0.6957240840996697 165027.23603657604 81972.01764313132 471668.17105977697 0.0 
3.2314629258517034e-05 713200.1033038961 0.8962336820316007 0.20949355035173192 -0.6867401316798688 166709.12393076567 76504.69620754314 469986.2831655874 0.0 
3.256513026052104e-05 707556.1044261176 0.8891412238670815 0.2115995273545755 -0.6775416965125061 168385.01450085716 70860.6973297646 468310.3925954959 0.0 
3.281563126252505e-05 701736.8262653481 0.8818285032594538 0.2136979945586593 -0.6681305087007945 170054.92913228078 65041.41916899511 466640.47796407226 0.0 
3.306613226452906e-05 695743.7104018343 0.874297331751883 0.21578897874366537 -0.6585083530082176 171718.8891342101 59048.30330548133 464976.51796214294 0.0 
3.331663326653307e-05 689578.2414797547 0.8665495750032662 0.2178725065938444 -0.6486770684094219 173376.91573983376 52882.83438340167 463318.4913565193 0.0 
3.356713426853707e-05 683241.9468394368 0.8585871523260651 0.21994860469835606 -0.638638547627709 175029.03010662648 46546.53974308376 461666.3769897266 0.0 
3.381763527054108e-05 676736.3961389954 0.85041203621084 0.22201729955160762 -0.6283947366592324 176675.25331661914 40040.98904264241 460020.1537797339 0.0 
3.406813627254509e-05 670063.2009654909 0.8420262518376189 0.22407861755359154 -0.6179476342840273 178315.60637666762 33367.79386913788 458379.8007196854 0.0 
3.4318637274549096e-05 663224.014435698 0.833431876574208 0.2261325850102218 -0.6072992915639862 179950.11021872098 26528.607339345035 456745.29687763203 0.0 
3.4569138276553104e-05 656220.5307865875 0.8246310394615752 0.22817922813366917 -0.596451811327906 181578.7857000885 19525.123690234497 455116.6213962645 0.0 
3.481963927855711e-05 649054.4849556223 0.815625920686436 0.2302185730426949 -0.5854073476437411 183201.65360370596 12359.077859269339 453493.7534926471 0.0 
3.507014028056112e-05 641727.6521509693 0.8064187510411646 0.23225064576298382 -0.5741681052781807 184818.73463840064 5032.245054616244 451876.67245795246 0.0 
3.532064128256513e-05 634241.8474117363 0.7970118113711717 0.23427547222747536 -0.5627363391436964 186430.04943915576 -2453.5596846167464 450265.35765719734 0.0 
3.557114228456914e-05 626598.9251583419 0.7874074320098831 0.23629307827669438 -0.5511143537331886 188035.61856737372 -10096.48193801113 448659.78852897935 0.0 
3.582164328657315e-05 618800.778733129 0.7776079922014565 0.23830348965907988 -0.5393045025423766 189635.46251113844 -17894.62836322398 447059.9445852146 0.0 
3.6072144288577156e-05 610849.3399313368 0.7676159195113849 0.24030673203131336 -0.5273091874800715 191229.60168547687 -25846.067165016197 445465.8054108762 0.0 
3.6322645290581164e-05 602746.5785225473 0.7574336892251272 0.2423028309586452 -0.515130858266482 192818.05643261946 -33948.828573805746 443877.3506637336 0.0 
3.6573146292585166e-05 594494.5017627241 0.7470638237349194 0.24429181191522037 -0.502772011819699 194400.84702225975 -42200.90533362888 442294.5600740933 0.0 
3.6823647294589175e-05 586095.153896964 0.7365088919149126 0.24627370028440315 -0.4902351916305095 195977.99365181313 -50600.25319938897 440717.41344453994 0.0 
3.7074148296593183e-05 577550.6156530884 0.725771508484802 0.24824852135909986 -0.4775229871257021 197549.51644667433 -59144.79144326458 439145.8906496787 0.0 
3.732464929859719e-05 568863.0037261941 0.7148543333620939 0.2502163003420812 -0.4646380330200127 199115.4354604744 -67832.40337015886 437579.9716358786 0.0 
3.75751503006012e-05 560034.4702542953 0.7037600710031783 0.2521770623463032 -0.45158300865687506 200675.7706753366 -76660.93684205774 436019.6364210164 0.0 
3.782565130260521e-05 551067.202285185 0.6924914697333671 0.2541308323952268 -0.43836063733814024 202230.54200213135 -85628.20481116802 434464.8650942217 0.0 
3.807615230460922e-05 541963.4212346496 0.6810513210660663 0.25607763542313683 -0.4249736856429294 203779.76928073034 -94731.9858617034 432915.63781562273 0.0 
3.8326653306613226e-05 532725.3823361682 0.6694424590112479 0.2580174962754586 -0.41142496273578927 205323.47228025962 -103970.02476018481 431371.9348160934 0.0 
3.8577154308617235e-05 523355.37408223504 0.6576677593733951 0.25995043970907544 -0.3977173196643196 206861.670699352 -113340.03301411797 429833.7363970011 0.0 
3.8827655310621244e-05 513855.71765744354 0.6457301390390943 0.2618764903926429 -0.3838536486464514 208394.38416639826 -122839.68943890947 428301.02292995475 0.0 
3.907815631262525e-05 504228.76636347023 0.633632555254449 0.263795672906903 -0.36983688234754597 209921.6322397978 -132466.64073288278 426773.7748565553 0.0 
3.932865731462926e-05 494476.90503610345 0.6213780048924962 0.2657080117449974 -0.35566999314749875 211443.434408208 -142218.50206024956 425251.97268814506 0.0 
3.957915831663326e-05 484602.5494544607 0.6089695237108073 0.26761353131277893 -0.34135599239802833 212959.81009079306 -152092.85764189233 423735.59700555995 0.0 
3.982965931863727e-05 474608.14574253815 0.5964101855994527 0.26949875978096105 -0.32691142581849164 214460.03873326915 -159075.36562034942 419223.4726296185 0.0 
4.008016032064128e-05 464496.16976324795 0.5837031018195269 0.2713319544163288 -0.3123711474031981 215918.86024340824 -159075.36562034942 407652.6751401891 0.0 
4.033066132264529e-05 454269.12650508224 0.5708514202324075 0.27311278515474385 -0.2977386350776637 217336.01196174693 -159075.36562034942 396008.48016368476 0.0 
4.05811623246493e-05 443929.54946156626 0.5578583245199533 0.2748409344615197 -0.2830173900584336 218711.24119942426 -159075.36562034942 384293.6738824914 0.0 
4.0831663326653306e-05 433480.0000036487 0.5447270333958265 0.27651609741166056 -0.26821093598416595 220044.30530203445 -159075.36562034942 372511.0603219636 0.0 
4.1082164328657314e-05 422923.06674518745 0.5314607998081387 0.27813798176697097 -0.2533228180411677 221334.9717109894 -159075.36562034936 360663.4606545474 0.0 
4.133266533066132e-05 412261.3649016824 0.5180629101336106 0.2797063080500161 -0.2383566020835945 222583.01802237544 -159075.36562034936 348753.71249965637 0.0 
4.158316633266533e-05 401497.5356424254 0.5045366833634599 0.28122080961491674 -0.22331587374854317 223788.23204329045 -159075.36562034942 336784.66921948444 0.0 
4.183366733466934e-05 390634.24543621327 0.49088547028119994 0.28268123271495865 -0.2082042375662413 224950.41184564677 -159075.36562034936 324759.1992109159 0.0 
4.208416833667335e-05 379674.18539079913 0.4771126526325695 0.28408733656700175 -0.19302531606556778 226069.36581742682 -159075.36562034936 312680.18519372167 0.0 
4.233466933867735e-05 368620.07058623695 0.4632216422877892 0.285438893412672 -0.17778274887511725 227144.9127113791 -159075.36562034936 300550.52349520725 0.0 
4.258517034068136e-05 357474.63940228947 0.4492158803963572 0.2867356885763217 -0.16248019182003548 228176.88169114184 -159075.36562034936 288373.12333149696 0.0 
4.283567134268537e-05 346240.6528400612 0.4350988365345881 0.28797752051974274 -0.14712131601484535 229165.11237478344 -159075.36562034936 276150.9060856271 0.0 
4.3086172344689376e-05 334920.8938380331 0.4208740078461167 0.2891642008936202 -0.1317098069524965 230109.4548757486 -159075.36562034942 263886.8045826339 0.0 
4.3336673346693385e-05 323518.16658265574 0.4065449181755641 0.2902955545857133 -0.11624936358985077 231009.76984120026 -159075.36562034942 251583.76236180487 0.0 
4.358717434869739e-05 312035.2958136857 0.39211511719559716 0.2913714197657522 -0.10074369742984496 231865.92848774785 -159075.36562034936 239244.7329462872 0.0 
4.38376753507014e-05 300475.12612442306 0.3775881795275816 0.2923916479270379 -0.08519653160054369 232677.81263455263 -159075.36562034936 226872.6791102198 0.0 
4.408817635270541e-05 288840.5212570395 0.36296770385606475 0.29335610392473793 -0.06961159993132682 233445.31473380246 -159075.36562034942 214470.57214358647 0.0 
4.433867735470942e-05 277134.36339315446 0.34825731203728727 0.2942646660108646 -0.053992646026422675 234168.3378985482 -159075.36562034942 202041.39111495568 0.0 
4.458917835671343e-05 265359.55243984814 0.333460648201961 0.295117225865931 -0.03834342233603 234846.79592789483 -159075.36562034936 189588.1221323027 0.0 
4.4839679358717436e-05 253519.0053112821 0.3185813778525262 0.29591368862727385 -0.022667689225252363 235480.61332954108 -159075.3656203494 177113.75760209042 0.0 
4.5090180360721445e-05 241615.65520610806 0.3036231869551174 0.29665397291403833 -0.006969214041079086 236069.72533966225 -159075.36562034936 164621.2954867952 0.0 
4.534068136272545e-05 229652.4508808387 0.2885897810264535 0.29733801084881656 0.008748229822363063 236614.07794013084 -159075.3656203494 152113.73856105725 0.0 
4.5591182364729455e-05 217632.35591937002 0.2734848842158928 0.2979657480759376 0.024480863860044833 237113.62787307132 -159075.36562034936 139594.09366664808 0.0 
4.5841683366733464e-05 205558.34799882636 0.2583122383828668 0.2985371437764005 0.04022490539353368 237568.34265274467 -159075.36562034936 127065.37096643102 0.0 
4.609218436873747e-05 193433.4181519158 0.2430756021699285 0.29905217067945034 0.055976568509521846 237978.20057476088 -159075.3656203494 114530.58319750434 0.0 
4.634268537074148e-05 181260.57002597649 0.2277787500716424 0.29951081507079147 0.07173206499914908 238343.19072261572 -159075.3656203494 101992.74492371015 0.0 
4.659318637274549e-05 169042.8191389 0.21242547149955054 0.2999130767974385 0.08748760529788796 238663.31297155167 -159075.3656203494 89454.87178769773 0.0 
4.68436873747495e-05 156783.19213210864 0.19701956984343583 0.300258969269202 0.10323939942576615 238938.57798974082 -159075.3656203494 76919.97976271722 0.0 
4.709418837675351e-05 144484.7260207858 0.1815648615291339 0.3005485194568088 0.11898365792767493 239169.00723679026 -159075.36562034936 64391.08440434491 0.0 
4.7344689378757515e-05 132150.4674415277 0.16606517507310423 0.300781767886659 0.13471659281355478 239354.63295956995 -159075.36562034936 51871.2001023071 0.0 
4.7595190380761524e-05 119783.47189761739 0.1505243501340137 0.3009587686322183 0.15043441849820463 239495.4981853643 -159075.36562034936 39363.33933260242 0.0 
4.784569138276553e-05 107386.80300209962 0.13494623656155622 0.3010795893020506 0.16613335274049437 239591.65671234913 -159075.36562034942 26870.51191009992 0.0 
4.809619238476954e-05 94963.53171884942 0.11933469344275147 0.3011443110244914 0.18180961758173994 239643.17309739618 -159075.36562034936 14395.724241802644 0.0 
4.834669338677354e-05 82516.73560181419 0.10369358814594831 0.30115302842896774 0.19745944028301943 239650.12264120855 -159075.36562034942 1941.9785809550137 0.0 
4.859719438877755e-05 70049.49803263039 0.08802679536278572 0.3011058496239684 0.21307905426118268 239612.59137079076 -159075.3656203494 -10487.727717810976 -0.0 
4.884769539078156e-05 57564.90745679105 0.07233819614833242 0.30100289617166937 0.22866470002333694 239530.6760192572 -159075.3656203494 -22890.40294211674 -0.0 
4.909819639278557e-05 45066.05661856283 0.056631676959655465 0.30084430305922255 0.2442126260995671 239404.48400298477 -159075.36562034936 -35263.06176407256 -0.0 
4.934869739478958e-05 32556.041794832385 0.04091112869304307 0.30063021866671247 0.2597190899736694 239234.13339611495 -159075.3656203494 -47602.72598093316 -0.0 
4.9599198396793586e-05 20037.96202808628 0.025180445720138837 0.30036080473179144 0.2751803590116526 239019.75290241162 -159075.3656203494 -59906.425253975955 -0.0 
4.9849699398797595e-05 7514.9183586971085 0.009443524923203961 0.300036236311 0.2905927113877961 238761.4818244818 -159075.3656203494 -72171.19784543531 -0.0 
5.01002004008016e-05 -5009.986943279795 -0.006295735270235435 0.29965670173778347 0.3059524370080189 238459.47003036688 -159075.3656203494 -84394.09135329729 -0.0 
5.035070140280561e-05 -17533.65114661665 -0.022033435853126847 0.2992224025772139 0.3212558384303407 238113.87791751244 -159075.3656203494 -96572.16344377972 -0.0 
5.060120240480962e-05 -30052.971827535326 -0.0377656782047704 0.29873355357743014 0.33649923178220054 237724.876374126 -159075.3656203494 -108702.48258131195 -0.0 
5.085170340681363e-05 -42564.84763825894 -0.05348856505660926 0.2981903826178065 0.35167894767441576 237292.64673793185 -159075.3656203494 -120782.12875584142 -0.0 
5.110220440881763e-05 -55066.17907528769 -0.06919820145767352 0.2975931306538642 0.36679133211153775 236817.3807523335 -159075.3656203494 -132808.19420727182 -0.0 
5.135270541082164e-05 -67553.86924722878 -0.08489069573946376 0.29694205165893817 0.3818327473984019 236299.2805199945 -159075.3656203494 -144777.78414687392 -0.0 
5.160320641282565e-05 -80024.82464196798 -0.10056216048000723 0.2962374125626144 0.3967995730426216 235738.5584538492 -159075.3656203494 -156688.0174754678 -0.0 
5.1853707414829656e-05 -92475.95589301526 -0.1162087134668762 0.2954794931859532 0.41168820665282935 235135.43722555542 -159075.3656203494 -168536.0274982213 -0.0 
5.2104208416833665e-05 -104904.17854481272 -0.13182647865890226 0.2946685861735132 0.4264950648324155 234490.14971140205 -159075.3656203494 -180318.9626358654 -0.0 
5.2354709418837674e-05 -117306.41381683481 -0.14741158714637298 0.2938049969221952 0.4412165840685682 233802.93893568506 -159075.3656203494 -192033.9871321705 -0.0 
5.260521042084168e-05 -129679.58936627742 -0.1629601781094553 0.29288904350692063 0.4558492216163759 233074.05801156547 -159075.3656203494 -203678.2817574935 -0.0 
5.285571142284569e-05 -142020.64004915435 -0.17846839977461745 0.2919210566031661 0.4703894563777835 232303.77007942443 -159075.3656203494 -215249.04450822942 -0.0 
5.31062124248497e-05 -154326.50867960812 -0.19393241036880732 0.29090137940637045 0.48483378977517777 231492.34824273063 -159075.3656203494 -226743.4913019894 -0.0 
5.335671342685371e-05 -166594.1467872551 -0.2093483790711601 0.28983036754823654 0.49917874661939665 230640.0755014358 -159075.3656203494 -238158.8566683415 -0.0 
5.360721442885772e-05 -178820.5153723625 -0.2247124869619819 0.288708389009947 0.5134208759719289 229747.24468291455 -159075.3656203494 -249492.3944349277 -0.0 
5.3857715430861725e-05 -191002.58565868845 -0.24002092796879632 0.2875358240323162 0.5275567520011125 228814.15837046664 -159075.3656203494 -260741.3784088057 -0.0 
5.410821643286573e-05 -203137.33984378303 -0.2552699098092008 0.28631306502290066 0.5415829748321015 227841.12882939808 -159075.3656203494 -271903.1030528318 -0.0 
5.4358717434869736e-05 -215221.7718465753 -0.2704556549303118 0.2850405164600902 0.5554961713904021 226828.47793070035 -159075.3656203494 -282974.88415692624 -0.0 
5.4609218436873744e-05 -227252.8880520512 -0.2855744014445551 0.28371859479420536 0.5692929962387605 225776.5370723465 -159075.3656203494 -293954.0595040483 -0.0 
5.485971943887775e-05 -239227.7080528499 -0.3006224040615828 0.2823477283456233 0.5829701324072061 224685.64709822318 -159075.3656203494 -304837.9895307237 -0.0 
5.511022044088176e-05 -251143.26538758326 -0.31559593501607336 0.2809283571999592 0.5965242922160325 223556.1582147193 -159075.3656203494 -315624.0579819532 -0.0 
5.536072144288577e-05 -262996.60827570315 -0.3304912849911927 0.2794609331003279 0.6099522180915206 222388.42990499147 -159075.3656203494 -326309.67256034527 -0.0 
5.561122244488978e-05 -274784.80034872895 -0.34530476403748195 0.2779459193367146 0.6232506833741965 221182.83084092796 -159075.3656203494 -336892.2655693075 -0.0 
5.586172344689379e-05 -286504.92137766356 -0.3600327024869557 0.2763837906324787 0.6364164931194344 219939.7387928325 -159075.3656203494 -347369.2945501467 -0.0 
5.6112224448897796e-05 -298154.06799640146 -0.3746714518621626 0.27477503302802175 0.6494464848901844 218659.54053685087 -159075.3656203494 -357738.24291290296 -0.0 
5.6362725450901804e-05 -309729.35442096915 -0.3892173857800104 0.2731201437616475 0.6623375295416579 217342.63176016256 -159075.3656203494 -367996.6205607824 -0.0 
5.661322645290581e-05 -321227.9131644038 -0.4036669008501084 0.27141963114764284 0.6750865319977513 215989.41696396173 -159075.3656203494 -378141.9645080162 -0.0 
5.6863727454909815e-05 -332646.89574710163 -0.41801641756741775 0.2696740144516112 0.6876904320190289 214600.30936425083 -159075.3656203494 -388171.8394910031 -0.0 
5.711422845691382e-05 -343983.4734024573 -0.43226238119898397 0.2678838237630875 0.7001462049620715 213175.73079047177 -159075.3656203494 -398083.8385725797 -0.0 
5.736472945891783e-05 -355234.83777762007 -0.4464012626645333 0.26604959986546867 0.7124508625300019 211716.11158200033 -159075.3656203494 -407875.583739271 -0.0 
5.761523046092184e-05 -366398.2016291924 -0.46042955941071306 0.26417189410328923 0.7246014535140023 210221.89048252814 -159075.3656203494 -417544.7264913711 -0.0 
5.786573146292585e-05 -377470.79951370036 -0.4743437962787627 0.26225126824687717 0.7365950645256398 208693.5145323596 -159075.3656203494 -427088.94842571067 -0.0 
5.811623246492986e-05 -388449.88847266126 -0.48814052636539484 0.2602882943544221 0.7484288207198169 207131.4389586502 -159075.3656203494 -436505.9618109621 -0.0 
5.8366733466933866e-05 -399332.7487120859 -0.5018163318766832 0.2582835546314909 0.7600998865081741 205536.12706361263 -159075.3656203494 -445793.5101553491 -0.0 
5.8617234468937875e-05 -410116.6842762354 -0.5153678249747303 0.2562376412880246 0.771605466262755 203908.0501107196 -159075.3656203494 -454949.3687666057 -0.0 
5.8867735470941883e-05 -420799.02371548 -0.5287916486169236 0.2541511563928534 0.7829428050097771 202247.6872089308 -159075.3656203494 -463971.34530406137 -0.0 
5.911823647294589e-05 -431377.1207480818 -0.5420844773875564 0.2520247117257643 0.7941091891133207 200555.52519497267 -159075.36562034942 -472857.2803227051 -0.0 
5.93687374749499e-05 -441848.3549157458 -0.555243018321617 0.2498589286271592 0.8051019469487762 198832.05851370073 -159075.36562034942 -481605.0478090971 -0.0 
5.961923847695391e-05 -452210.132232771 -0.568264011720537 0.24765443784534008 0.8159184495658771 197077.78909657348 -159075.36562034942 -490212.5557089951 -0.0 
5.986973947895791e-05 -462459.88582864817 -0.5811442319597022 0.24541187938145936 0.8265561113411616 195293.2262382683 -159075.36562034936 -498677.7464465671 -0.0 
6.012024048096192e-05 -472595.076583935 -0.5938804882875184 0.2431319023321737 0.837012390619692 193478.88647146986 -159075.36562034936 -506998.59743505553 -0.0 
6.037074148296593e-05 -482613.19375926047 -0.6064696256158401 0.24081516473004067 0.8472847903458807 191635.29343986232 -159075.36562034942 -515173.1215787734 -0.0 
6.062124248496994e-05 -492511.75561729743 -0.6189085253015653 0.2384623333816972 0.8573708586832625 189762.97776935634 -159075.36562034936 -523199.3677663044 -0.0 
6.0871743486973945e-05 -502288.310037551 -0.631194105919201 0.23607408370386018 0.8672681896230612 187862.476937583 -159075.36562034942 -531075.4213547846 -0.0 
6.112224448897796e-05 -511940.4351238089 -0.6433233240242081 0.23365109955719032 0.8769744235813984 185934.33514168728 -159075.36562034942 -538799.4046451468 -0.0 
6.137274549098196e-05 -521465.7398041066 -0.6552931749069392 0.23119407307805978 0.886487247984999 183979.10316445347 -159075.36562034936 -546369.4773482108 -0.0 
6.162324649298596e-05 -530861.8644230567 -0.6671006933369823 0.2287037045082649 0.8958043978452472 181997.3382387954 -159075.36562034942 -553783.8370415027 -0.0 
6.187374749498997e-05 -540126.4813263908 -0.6787429542977176 0.2261807020227281 0.9049236563204457 179989.60391064637 -159075.36562034942 -561040.7196166877 -0.0 
6.212424849699398e-05 -549257.2954375795 -0.6902170737109193 0.22362578155522933 0.9138428552661486 177956.46990028105 -159075.36562034942 -568138.3997175113 -0.0 
6.237474949899799e-05 -558252.0448263818 -0.7015202091512165 0.22103966662221186 0.9225598757734284 175898.51196210503 -159075.36562034942 -575075.1911681375 -0.0 
6.2625250501002e-05 -567108.5012691783 -0.7126495605502274 0.21842308814470512 0.9310726486949326 173816.31174294595 -159075.36562034942 -581849.447391775 -0.0 
6.287575150300601e-05 -575824.47080096 -0.7236023708902105 0.21577678426840957 0.9393791551586201 171710.45663888197 -159075.36562034942 -588459.5618194925 -0.0 
6.312625250501002e-05 -584397.7942588271 -0.7343759268870442 0.21310150018198712 0.9474774270690314 169581.5396506423 -159075.36562034942 -594903.96828912 -0.0 
6.337675350701402e-05 -592826.3478168682 -0.7449675596623763 0.21039798793360337 0.9553655475959797 167430.1592376167 -159075.36562034942 -601181.1414341355 -0.0 
6.362725450901803e-05 -601108.0435122837 -0.7553746454047697 0.2076670062457663 0.963041651650536 165256.91917050874 -159075.36562034942 -607289.597062443 -0.0 
6.387775551102204e-05 -609240.8297626281 -0.7655946060196889 0.2049093203285072 0.970503926348196 163062.42838267074 -159075.36562034942 -613227.8925249494 -0.0 
6.412825651302605e-05 -617222.6918740367 -0.7756249097681561 0.20212570169095073 0.9777506114591068 160847.3008201561 -159075.36562034942 -618994.6270738434 -0.0 
6.437875751503006e-05 -625051.6525403141 -0.7854630718939244 0.19931692795132055 0.9847799998452449 158612.15529052695 -159075.36562034942 -624588.4422104917 -0.0 
6.462925851703407e-05 -632725.7723327675 -0.7951066552390201 0.1964837826454273 0.9915904378844475 156357.61531045422 -159075.36562034942 -630008.0220228722 -0.0 
6.487975951903808e-05 -640243.1501806445 -0.8045532708474797 0.19362705503368682 0.9981803258811666 154084.3089521477 -159075.36562034942 -635252.0935124428 -0.0 
6.513026052104208e-05 -647601.9238420809 -0.8138005785571593 0.19074753990671617 1.0045481184638754 151792.86868865477 -159075.36562034942 -640319.4269103863 -0.0 
6.53807615230461e-05 -654800.2703654225 -0.8228462875794487 0.18784603738955588 1.0106923249690045 149483.93123806565 -159075.36562034942 -645208.8359831386 -0.0 
6.56312625250501e-05 -661836.4065408158 -0.8316881570667579 0.18492335274456634 1.0166115098113242 147158.13740666368 -159075.36562034942 -649919.1783271302 -0.0 
6.588176352705411e-05 -668708.5893419536 -0.8403239966676301 0.18198029617304826 1.0223042928406785 144816.13193106005 -159075.36562034942 -654449.3556526642 -0.0 
6.613226452905812e-05 -675415.116357866 -0.8487516670693469 0.17901768261563497 1.0277693496849818 142458.5633193515 -159075.36562034942 -658798.3140568681 -0.0 
6.638276553106213e-05 -681954.32621465 -0.8569690805278887 0.17603633155150716 1.033005412079396 140086.08369134064 -159075.36562034942 -662965.0442856413 -0.0 
6.663326653306614e-05 -688324.598987034 -0.8649742013851226 0.17303706679647968 1.0380112681816023 137699.3486178587 -159075.36562034942 -666948.5819845434 -0.0 
6.688376753507014e-05 -694524.3565996714 -0.8727650465730822 0.17002071630000934 1.0427857628730914 135299.0169592299 -159075.36562034942 -670748.007938552 -0.0 
6.713426853707414e-05 -700552.0632180728 -0.880339686105228 0.1669881119411757 1.0473277980464037 132885.75070291825 -159075.36562034942 -674362.4483006415 -0.0 
6.738476953907815e-05 -706406.2256290668 -0.8876962435545481 0.16394008932368342 1.0516363328782314 130460.21480039581 -159075.36562034942 -677791.0748091133 -0.0 
6.763527054108216e-05 -712085.393610709 -0.8948328965183998 0.16087748756993994 1.0557103840883397 128023.07700327509 -159075.36562034942 -681033.1049936346 -0.0 
6.788577154308617e-05 -717588.1602915362 -0.9017478770699621 0.15780114911425552 1.0595490261842175 125575.00769874312 -159075.36562034942 -684087.80236993 -0.0 
6.813627254509017e-05 -722913.1624990843 -0.908439472196195 0.15471191949522023 1.0631513916914153 123116.6797443406 -159075.36562034942 -686954.4766230754 -0.0 
6.838677354709418e-05 -728059.0810975801 -0.9149060242221974 0.15161064714730824 1.0665166713695056 120648.76830212571 -159075.36562034942 -689632.4837793565 -0.0 
6.863727454909819e-05 -733024.6413147242 -0.9211459312218524 0.14849818319175992 1.0696441144136124 118171.95067226398 -159075.36562034942 -692121.2263666389 -0.0 
6.88877755511022e-05 -737808.6130574837 -0.9271576474146661 0.1453753812267959 1.072533028641462 115686.90612608565 -159075.36562034942 -694420.1535632199 -0.0 
6.913827655310621e-05 -742409.8112168169 -0.9329396835486948 0.14224309711721264 1.0751827806659076 113194.31573865157 -159075.36562034942 -696528.7613351191 -0.0 
6.938877755511022e-05 -746827.0959612536 -0.9384906072694695 0.13910218878341332 1.0775927960528828 110694.86222086934 -159075.36562034942 -698446.5925617736 -0.0 
6.963927855711423e-05 -751059.3730192622 -0.9438090434748281 0.1359535159899256 1.0797625594647537 108189.22975120123 -159075.36562034942 -700173.237150114 -0.0 
6.988977955911823e-05 -755105.5939503248 -0.9488936746555592 0.13279794013345889 1.081691614789018 105678.10380700564 -159075.36562034942 -701708.3321369811 -0.0 
7.014028056112224e-05 -758964.7564046643 -0.9537432412217841 0.12963632403055356 1.0833795652523377 103162.17099555368 -159075.36562034942 -703051.5617798686 -0.0 
7.039078156312625e-05 -762635.9043715505 -0.9583565418149885 0.12646953170487454 1.0848260735198632 100642.11888476307 -159075.36562034942 -704202.6576359642 -0.0 
7.064128256513026e-05 -766118.1284161285 -0.9627324336056284 0.12329842817420254 1.0860308617798309 98118.635833691 -159075.36562034942 -705161.3986294701 -0.0 
7.089178356713427e-05 -769410.5659047074 -0.9668698325762377 0.12012387923717498 1.0869937118134128 95592.41082282818 -159075.36562034942 -705927.6111071862 -0.0 
7.114228456913828e-05 -772512.4012184569 -0.9707677137899661 0.11694675125983 1.087714465049796 93064.13328423593 -159075.36562034942 -706501.1688823435 -0.0 
7.139278557114229e-05 -775422.8659554563 -0.9744251116444818 0.11376791096200628 1.088193022606488 90534.49293156851 -159075.36562034942 -706881.9932666754 -0.0 
7.16432865731463e-05 -778141.2391210463 -0.9778411201111751 0.11058822520365144 1.0884293453148266 88004.17959002298 -159075.36562034942 -707070.0530907199 -0.0 
7.18937875751503e-05 -780666.8473064381 -0.9810148929596043 0.10740856077109232 1.0884234537306967 85473.88302625823 -159075.36562034942 -707065.364712347 -0.0 
7.214428857715431e-05 -782999.0648555333 -0.9839456439671286 0.10422978416331954 1.088175428130448 82944.29277832591 -159075.36562034942 -706867.9920135097 -0.0 
7.239478957915832e-05 -785137.3140199137 -0.9866326471136734 0.10105276137834004 1.0876854084920133 80416.09798565495 -159075.36562034942 -706478.0463852193 -0.0 
7.264529058116233e-05 -787081.0651019656 -0.9890752367615859 0.09787835769964989 1.0869535944612359 77889.9872191321 -159075.36562034942 -705895.6867007483 -0.0 
7.289579158316632e-05 -788829.8365860973 -0.9912728078205281 0.09470743748288081 1.0859802453034089 75366.64831132056 -159075.36562034942 -705121.1192770684 -0.0 
7.314629258517033e-05 -790383.1952580241 -0.9932248158973743 0.091540863942672 1.0847656798400462 72846.76818685792 -159075.36562034942 -704154.5978245327 -0.0 
7.339679358717434e-05 -791740.7563120855 -0.9949307774310698 0.08837949893982293 1.0833102763708928 70331.03269307772 -159075.36562034942 -702996.4233848138 -0.0 
7.364729458917835e-05 -792902.1834465706 -0.9963902698124212 0.08522420276877617 1.0816144725811974 67820.12643089348 -159075.36562034942 -701646.9442571147 -0.0 
7.389779559118236e-05 -793867.1889470299 -0.9976029314887878 0.08207583394548566 1.0796787654342734 65314.73258598964 -159075.36562034942 -700106.5559126701 -0.0 
7.414829659318637e-05 -794635.5337575477 -0.9985684620536465 0.07893524899572178 1.0775037110493682 62815.532760359965 -159075.36562034942 -698375.7008975582 -0.0 
7.439879759519038e-05 -795207.0275399636 -0.9992866223210104 0.075803302243866 1.0750899245648764 60323.20680423552 -159075.36562034942 -696454.8687238496 -0.0 
7.464929859719438e-05 -795581.528721023 -0.9997572343846812 0.07268084560224733 1.0724380799869286 57838.43264844389 -159075.36562034942 -694344.5957491174 -0.0 
7.489979959919839e-05 -795758.9445274487 -0.9999801816623203 0.06956872836107297 1.0695489100233933 55361.886137241134 -159075.36562034942 -692045.4650443405 -0.0 
7.51503006012024e-05 -795739.2310089237 -0.9999554089243304 0.06646770864375347 1.0664231175680838 52894.17056662789 -159055.6521018244 -689577.7494737272 -0.0 
7.540080160320641e-05 -795522.3930489777 -0.9996829223075362 0.06337774687929709 1.0630606691868332 50435.254446982864 -158838.8141418784 -687118.8333540822 -0.0 
7.565130260521042e-05 -795108.484363778 -0.999162789313664 0.060298803637754125 1.0594615929514182 47985.10640097141 -158424.9054566787 -684668.6853080707 -0.0 
7.590180360721443e-05 -794497.6074888229 -0.9983951387926212 0.057230839629713724 1.055625978422335 45543.695163145036 -157814.02858172357 -682227.2740702444 -0.0 
7.615230460921844e-05 -793689.9137535403 -0.9973801609105755 0.05417381570580256 1.051553976616378 43110.9895795425 -157006.33484644094 -679794.5684866419 -0.0 
7.640280561122244e-05 -792685.6032438005 -0.9961181071028469 0.05112769285618534 1.047245799959032 40686.95860729226 -156002.02433670114 -677370.5375143916 -0.0 
7.665330661322645e-05 -791484.9247523489 -0.9946092900116199 0.048092432210067024 1.042701722221687 38271.57131421632 -154801.3458452496 -674955.1502213157 -0.0 
7.690380761523046e-05 -790088.1757171755 -0.992854083408496 0.04506799503519692 1.0379220784436929 35864.79687843553 -153404.59681007615 -672548.3757855349 -0.0 
7.715430861723447e-05 -788495.7021478299 -0.9908529221018993 0.04205434273737457 1.0329072648392739 33466.6045879763 -151812.1232407306 -670150.1834950757 -0.0 
7.740480961923848e-05 -786707.8985397083 -0.9886063018293648 0.03905143685995732 1.0276577386893222 31076.963840378638 -150024.31963260903 -667760.542747478 -0.0 
7.765531062124249e-05 -784725.2077763253 -0.986114779134731 0.036059239083369755 1.0221740182181007 28695.844142305723 -148041.62886922597 -665379.4230494051 -0.0 
7.79058116232465e-05 -782548.1210196019 -0.9833789712302712 0.03307771122461483 1.016456682454886 26323.21510915473 -145864.54211250262 -663006.794016254 -0.0 
7.81563126252505e-05 -780177.1775881922 -0.9803995558437936 0.030106815236786825 1.0105063710805804 23959.04646466913 -143493.59868109284 -660642.6253717685 -0.0 
7.840681362725451e-05 -777612.9648238799 -0.9771772710507517 0.02714651320858602 1.0043237842593378 21603.30804055233 -140929.38591678056 -658286.8869476517 -0.0 
7.865731462925852e-05 -774856.1179460799 -0.9737129150914045 0.024196767363835057 0.9979096824552395 19255.96977608272 -138172.5390389806 -655939.548683182 -0.0 
7.890781563126252e-05 -771907.319894479 -0.9700073461730727 0.021257540060997334 0.99126488623407 16917.001717730192 -135223.7409873797 -653600.5806248294 -0.0 
7.915831663326653e-05 -768767.3011598536 -0.9660614822575393 0.018328793792696207 0.9843902760502355 14586.374018773426 -132083.72225275426 -651269.9529258728 -0.0 
7.940881763527053e-05 -765436.8396031094 -0.961876300833647 0.015410491185237605 0.9772867920188846 12264.05693891977 -128753.26069601008 -648947.6358460191 -0.0 
7.965931863727454e-05 -761916.7602625862 -0.9574528386751505 0.012502594998132706 0.9699554336732832 9950.020843925236 -125233.18135548686 -646633.5997510246 -0.0 
7.990981963927855e-05 -758207.9351496755 -0.9527921915838827 0.009605068123623174 0.9623972597075059 7644.236205216474 -121524.35624257615 -644327.8151123158 -0.0 
8.016032064128256e-05 -754311.2830328003 -0.9478955141182946 0.006717873586207908 0.9546133877045025 5346.673599513964 -117627.70412570098 -642030.2525066134 -0.0 
8.041082164328657e-05 -750227.7692098148 -0.9427640193074452 0.0038409745421715343 0.9466049938496168 3057.303708456565 -113544.19030271552 -639740.8826155559 -0.0 
8.066132264529058e-05 -745958.4052688745 -0.9373989783505016 0.0009743342791145535 0.9383733126296161 776.0973182273852 -109274.82636177517 -637459.6762253267 -0.0 
8.091182364729459e-05 -741504.2488378425 -0.9318017203018336 -0.0018820837845147935 0.9299196365173188 -1496.9746808189977 -104820.66993074317 -635186.6042262804 -0.0 
8.11623246492986e-05 -736866.4033222871 -0.9259736317417724 -0.004728316099886984 0.9212453156418854 -3761.9412945279996 -100182.82441518782 -632921.6376125714 -0.0 
8.14128256513026e-05 -732046.0176321414 -0.9199161564331199 -0.007564398988255993 0.9123517574448639 -6018.831425315159 -95362.43872504204 -630664.7474817842 -0.0 
8.166332665330661e-05 -727044.2858970889 -0.9136307949634928 -0.010390368641422397 0.9032404263220704 -8267.673872534953 -90360.70698998962 -628415.9050345644 -0.0 
8.191382765531062e-05 -721862.4471707505 -0.907119104373592 -0.01320626112219482 0.8939128432513972 -10508.497332848296 -85178.86826365115 -626175.081574251 -0.0 
8.216432865731463e-05 -716501.7851237357 -0.9003826977714803 -0.016012112364849708 0.8843705854066306 -12741.33040058872 -79818.20621663635 -623942.2485065106 -0.0 
8.241482965931864e-05 -710963.6277256488 -0.8934232439329788 -0.018807958175589442 0.8746152857573893 -14966.201568127271 -74280.04881854949 -621717.3773389721 -0.0 
8.266533066132265e-05 -705249.3469161165 -0.8862424668882685 -0.02159383423299885 0.8646486326552696 -17183.139226236075 -68565.76800901722 -619500.4396808633 -0.0 
8.291583166332665e-05 -699360.3582649251 -0.8788421454948058 -0.02436977608849998 0.8544723694063058 -19392.17166445063 -62676.779357825755 -617291.4072426488 -0.0 
8.316633266533066e-05 -693298.1206213468 -0.8712241129966534 -0.02713581916680535 0.8440882938298481 -21593.327071430795 -56614.54171424743 -615090.2518356685 -0.0 
8.341683366733467e-05 -687064.1357527485 -0.863390256570342 -0.0298919987663695 0.8334982578039725 -23786.6335353205 -50380.556845649146 -612896.9453717789 -0.0 
8.366733466933868e-05 -680659.9479725637 -0.8553425168573667 -0.032638350059838894 0.8227041667975279 -25972.119044106163 -43976.36906546436 -610711.4598629932 -0.0 
8.391783567134269e-05 -674087.143757732 -0.8470828874834471 -0.03537490809450029 0.8117079793889468 -28149.811485973838 -37403.56485063268 -608533.7674211254 -0.0 
8.41683366733467e-05 -667347.3513556849 -0.8386134145646505 -0.038101707792727424 0.8005117067719232 -30319.738649665087 -30663.7724485856 -606363.8402574342 -0.0 
8.44188376753507e-05 -660442.2403809903 -0.8299361962005214 -0.040818783952426094 0.7891174122480953 -32481.92822483158 -23758.661473891 -604201.6506822677 -0.0 
8.46693386773547e-05 -653373.5214017485 -0.8210533819543306 -0.043526171247477555 0.777527210706853 -34636.407802388305 -16689.942494649207 -602047.171104711 -0.0 
8.491983967935871e-05 -646142.9455158382 -0.8119671723205709 -0.046223904228180936 0.76574326809239 -36783.20487486615 -9459.3666087389 -599900.3740322331 -0.0 
8.517034068136272e-05 -638752.3039171301 -0.8026798181798444 -0.04891201732169276 0.7537678008581516 -38922.346836761964 -2068.7250100307865 -597761.2320703374 -0.0 
8.542084168336673e-05 -631203.4274517602 -0.7931936202412591 -0.05159054483246616 0.7416030754087929 -41053.86098488866 5480.151455339161 -595629.7179222107 -0.0 
8.567134268537074e-05 -623498.1861645854 -0.7835109284724892 -0.05425952094268796 0.7292514075298012 -43177.77451872338 13185.392742513912 -593505.804388376 -0.0 
8.592184368737474e-05 -615638.4888359276 -0.7736341415176288 -0.05691897971271422 0.7167151618049146 -45294.11454075459 21045.090071171755 -591389.4643663447 -0.0 
8.617234468937875e-05 -607626.2825087187 -0.7635657061029867 -0.05956895508150422 0.7039967510214825 -47402.908056827924 29057.296398380655 -589280.6708502715 -0.0 
8.642284569138276e-05 -599463.5520061711 -0.7533081164309721 -0.06220948086705296 0.6910986355639192 -49504.1819764908 37220.026900928235 -587179.3969306085 -0.0 
8.667334669338677e-05 -591152.319440087 -0.7428639135622176 -0.06484059076682197 0.6780233227953956 -51597.9631133358 45531.259467012365 -585085.6157937635 -0.0 
8.692384769539078e-05 -582694.6437099328 -0.7322356847860988 -0.06746231835816871 0.6647733664279301 -53684.27818534281 53988.93519716652 -582999.3007217565 -0.0 
8.717434869739479e-05 -574092.6199927942 -0.7214260629797917 -0.07007469709877438 0.6513513658810174 -55763.153815220016 62590.95891430508 -580920.4250918793 -0.0 
8.74248496993988e-05 -565348.3792243529 -0.7104377259560494 -0.0726777603270701 0.6377599656289793 -57834.61653074356 71335.19968274643 -578848.9623763558 -0.0 
8.76753507014028e-05 -556464.087570998 -0.6992733957998378 -0.07527154126266172 0.6240018545371762 -59898.692765096086 80219.49133610132 -576784.8861420032 -0.0 
8.792585170340681e-05 -547441.9458932151 -0.6879358381940103 -0.07785607300675293 0.6100797651872574 -61955.40885720402 89241.63301388419 -574728.1700498953 -0.0 
8.817635270541082e-05 -538284.1892003753 -0.676427861734175 -0.08043138854256698 0.5959964731916081 -64004.79105207371 98399.38970672397 -572678.7878550256 -0.0 
8.842685370741483e-05 -528993.0860970704 -0.6647523172329397 -0.08299752073576688 0.5817547964971728 -66046.86550112632 107690.49281002895 -570636.713405973 -0.0 
8.867735470941884e-05 -519570.93822111905 -0.6529120970136896 -0.08555450233487392 0.5673575946788156 -68081.65826253148 117112.64068598027 -568601.9206445679 -0.0 
8.892785571142285e-05 -510020.0796734002 -0.640910134194094 -0.08810236597168494 0.5528077682224091 -70109.19530153989 126663.49923369911 -566574.3836055595 -0.0 
8.917835671342686e-05 -500342.8764396318 -0.6287494019594931 -0.09064114416168785 0.5381082577978052 -72129.5024908146 136340.70246746752 -564554.0764162848 -0.0 
8.942885771543086e-05 -490541.7258042599 -0.6164329128263686 -0.09317086930447588 0.5232620435218927 -74142.6056107612 146141.85310283944 -562540.9732963382 -0.0 
8.967935871743487e-05 -480619.0557565927 -0.60396371789607 -0.09569157368416019 0.5082721442119098 -76148.53034985672 156064.5231505066 -560535.0485572426 -0.0 
8.992985971943888e-05 -470577.32438932505 -0.5913449060989778 -0.09817178442224203 0.49317312167673577 -78122.2313596657 159075.36562034936 -551530.4586500088 -0.0 
9.018036072144289e-05 -460419.0192896069 -0.5785796034292985 -0.10059763212532764 0.47798197130397085 -80052.67171408214 159075.36562034936 -539441.7131958741 -0.0 
9.043086172344688e-05 -450146.6569228094 -0.5656709721706812 -0.1029687995606437 0.4627021726100375 -81939.59896451716 159075.36562034936 -527282.4235786415 -0.0 
9.06813627254509e-05 -439762.7820091291 -0.5526222101128359 -0.1052849820294206 0.44733722808341525 -83782.77063660693 159075.36562034936 -515055.3769928716 -0.0 
9.09318637274549e-05 -429269.9668932033 -0.5394365497593685 -0.10754588744598072 0.4318906623133878 -85581.95429314961 159075.36562034942 -502763.3782204031 -0.0 
9.118236472945891e-05 -418670.81090687035 -0.5261172575270021 -0.10975123641369017 0.41636602111331195 -87336.92759454675 159075.36562034936 -490409.24893267296 -0.0 
9.143286573146292e-05 -407967.9397252534 -0.5126676329364078 -0.11190076229775414 0.4007668706386537 -89047.47835673246 159075.36562034942 -477995.82698887034 -0.0 
9.168336673346693e-05 -397164.0047163144 -0.49909100779483007 -0.11399421129483774 0.38509679649999234 -90713.40460657685 159075.36562034942 -465525.96573008696 -0.0 
9.193386773547094e-05 -386261.6822840445 -0.4853907453707156 -0.11603134249949586 0.3693594028712197 -92334.51463474975 159075.36562034936 -453002.5332696442 -0.0 
9.218436873747494e-05 -375263.6732054521 -0.4715702395605477 -0.11801192796739479 0.35355831159315293 -93910.62704603169 159075.36562034936 -440428.4117797698 -0.0 
9.243486973947895e-05 -364172.70196151256 -0.45763291404809325 -0.11993575277531075 0.3376971612727825 -95441.5708070599 159075.36562034942 -427806.49677480204 -0.0 
9.268537074148296e-05 -352991.51606224634 -0.44358222145627063 -0.12180261507789009 0.32177960637838054 -96927.18529149739 159075.36562034936 -415139.6963910984 -0.0 
9.293587174348697e-05 -341722.88536609436 -0.42942164249185166 -0.1236123261611571 0.3058093163306946 -98367.32032261377 159075.36562034936 -402430.93066382996 -0.0 
9.318637274549098e-05 -330369.60139375203 -0.41515468508319986 -0.12536471049275646 0.2897899745904434 -99761.83621326777 159075.36562034942 -389683.1308008337 -0.0 
9.343687374749499e-05 -318934.47663664015 -0.4007848835112697 -0.12705960576891787 0.2737252777423518 -101110.60380328109 159075.36562034942 -376899.2384537085 -0.0 
9.3687374749499e-05 -307420.3438601829 -0.38631579753407946 -0.12869686295813118 0.2576189345759483 -102413.50449419473 159075.36562034942 -364082.20498633763 -0.0 
9.3937875751503e-05 -295830.0554020615 -0.37175101150487116 -0.13027634634152097 0.2414746651633502 -103670.43028139898 159075.36562034936 -351234.99074101186 -0.0 
9.418837675350701e-05 -284166.48246561585 -0.3570941334841726 -0.13179793354991168 0.22529619993426095 -104881.2837836293 159075.36562034942 -338360.56430233596 -0.0 
9.443887775551102e-05 -272432.5144085776 -0.34234879434599313 -0.1332615155975725 0.20908727874842065 -106045.97826982073 159075.36562034942 -325461.90175910626 -0.0 
9.468937875751503e-05 -260631.0580273071 -0.32751864687836924 -0.13466699691263537 0.19285164996573387 -107164.4376833143 159075.36562034936 -312541.98596434214 -0.0 
9.493987975951904e-05 -248765.0368367008 -0.3126073648784694 -0.1360142953641774 0.17659306951429202 -108236.5966634093 159075.36562034936 -299603.80579364084 -0.0 
9.519038076152305e-05 -236837.39034597029 -0.2976186422425114 -0.13730334228596153 0.16031529995654986 -109262.40056425639 159075.36562034942 -286650.35540206335 -0.0 
9.544088176352706e-05 -224851.0733304495 -0.282556192050688 -0.13853408249682977 0.14402210955385822 -110241.80547108654 159075.3656203494 -273684.6334797123 -0.0 
9.569138276553107e-05 -212809.05509962287 -0.2674237456473443 -0.1397064743177437 0.1277172713296006 -111174.77821377228 159075.36562034936 -260709.64250619998 -0.0 
9.594188376753507e-05 -200714.31876155635 -0.2522250517166342 -0.14082048958546772 0.11140456213116645 -112061.2963777174 159075.36562034936 -247728.3880041883 -0.0 
9.619238476953908e-05 -188569.86048390376 -0.23696387535387373 -0.141876113662893 0.09508776169098074 -112901.34831207286 159075.3656203494 -234743.87779218028 -0.0 
9.644288577154308e-05 -176378.68875168118 -0.22164399713283292 -0.14287334544599767 0.07877065168683525 -113694.93313527672 159075.36562034936 -221759.12123675382 -0.0 
9.669338677354709e-05 -164143.8236219939 -0.20626921216919794 -0.14381219736744388 0.06245701480175406 -114442.06073791688 159075.3656203494 -208777.12850442645 -0.0 
9.69438877755511e-05 -151868.29597589007 -0.19084332918042263 -0.14469269539680812 0.0461506337836145 -115142.75178291554 159075.36562034936 -195800.90981332387 -0.0 
9.71943887775551e-05 -139555.14676753673 -0.17537016954221551 -0.14551487903744784 0.02985529050476768 -115797.03770303617 159075.3656203494 -182833.47468484993 -0.0 
9.744488977955911e-05 -127207.42627089954 -0.1598535663418893 -0.14627880132000248 0.013574765021886814 -116404.96069571274 159075.36562034936 -169877.8311955362 -0.0 
9.769539078156312e-05 -114828.1933241133 -0.14429736342880914 -0.14698452879253243 -0.002687165363723293 -116966.57371520317 159075.3656203494 -156936.98522925953 -0.0 
9.794589178356713e-05 -102420.51457173425 -0.12870541446217867 -0.1476321415072974 -0.01892672704511872 -117481.94046206867 159075.36562034942 -144013.939730015 -0.0 
9.819639278557114e-05 -89987.46370505232 -0.1130815819563882 -0.14822173300417782 -0.035140151047789614 -117951.13536998178 159075.36562034936 -131111.6939554199 -0.0 
9.844689378757515e-05 -77532.12070066115 -0.09742973632417368 -0.14875341029074365 -0.05132367396656998 -118374.24358986622 159075.3656203494 -118233.24273114433 -0.0 
9.869739478957915e-05 -65057.57105747389 -0.08175375491782237 -0.14922729381897512 -0.06747353890115275 -118751.36097137257 159075.3656203494 -105381.57570645072 -0.0 
9.894789579158316e-05 -52566.90503236828 -0.06605752106865621 -0.14964351745864143 -0.08358599638998522 -119082.59404169463 159075.3656203494 -92559.67661102307 -0.0 
9.919839679358717e-05 -40063.21687464947 -0.05034492312502937 -0.1500022284673442 -0.09965730534231484 -119368.05998173138 159075.36562034942 -79770.5225132675 -0.0 
9.944889779559118e-05 -27549.604059529393 -0.03461985348909003 -0.1503035874572331 -0.11568373396814308 -119607.88659960078 159075.3656203494 -67017.08308027801 -0.0 
9.969939879759519e-05 -15029.16652080785 -0.018886207652539046 -0.15054776835840133 -0.1316615607058623 -119802.21230151181 159075.3656203494 -54302.31983964544 -0.0 
9.99498997995992e-05 -2505.005882934537 -0.003147883231610542 -0.1507349583789712 -0.14758707514736064 -119951.18606000204 159075.3656203494 -41629.1854432819 -0.0 
0.0001002004008016032 10019.775307333564 0.012591220998455815 -0.15086535796187855 -0.16345657896033436 -120054.9673795487 159075.3656203494 -29000.622933467122 -0.0 
0.00010045090180360721 22542.074349513885 0.028327206069243095 -0.15093918073836782 -0.17926638680761092 -120113.7262595618 159075.3656203494 -16419.565011273717 -0.0 
0.00010070140280561122 35058.78915801451 0.04405617378502875 -0.15095665347820825 -0.195012827263237 -120127.6431547683 159075.3656203494 -3888.9333075665886 -0.0 
0.00010095190380761523 47566.819030595274 0.059774227688461315 -0.15091801603664462 -0.21069224372510592 -120096.90893299755 159075.3656203494 8588.362343243452 0.0 
0.00010120240480961924 60063.06541649253 0.07547747402581444 -0.15082352129809504 -0.22630099532390946 -120021.72483037815 159075.3656203494 21009.424626521282 0.0 
0.00010145290581162325 72544.43268400738 0.09116202271156675 -0.1506734351166101 -0.24183545782817684 -119902.30240395741 159075.3656203494 33371.369467615375 0.0 
0.00010170340681362726 85007.82888736803 0.10682398829206945 -0.15046803625310765 -0.2572920245451771 -119738.86348175532 159075.3656203494 45671.32674877398 0.0 
0.00010195390781563127 97450.1665326818 0.12245949090807004 -0.15020761630939986 -0.2726671072174699 -119531.64011026557 159075.3656203494 57906.44102259799 0.0 
0.00010220440881763526 109868.36334278711 0.13806465725585365 -0.14989247965902774 -0.2879571369148814 -119280.87449941604 159075.3656203494 70073.87222185376 0.0 
0.00010245490981963927 122259.34302081038 0.15363562154675697 -0.14952294337492092 -0.3031585649216779 -118986.81896500314 159075.3656203494 82170.79636546412 0.0 
0.00010270541082164328 134620.03601223865 0.16916852646481695 -0.14909933715390086 -0.31826786361871784 -118649.73586861393 159075.3656203494 94194.40626050318 0.0 
0.00010295591182364729 146947.380265324 0.18465952412232306 -0.14862200323804556 -0.33328152736036865 -118269.89755505095 159075.3656203494 106141.91220002554 0.0 
0.0001032064128256513 159238.3219896365 0.20010477701304322 -0.1480912963329358 -0.348196073345979 -117847.58628727532 159075.3656203494 118010.54265656242 0.0 
0.0001034569138276553 171489.81641255697 0.21550045896286055 -0.1475075835228033 -0.3630080424856639 -117383.09417888436 159075.3656203494 129797.54497109196 0.0 
0.00010370741482965931 183698.82853354764 0.23084275607761773 -0.14687124418260109 -0.37771400026021884 -116876.72312414035 159075.3656203494 141500.18603733863 0.0 
0.00010395791583166332 195862.3338759935 0.24612786768790898 -0.146182669887019 -0.39231053757492795 -116328.78472556778 159075.3656203494 153115.7529812119 0.0 
0.00010420841683366733 207977.31923644507 0.261352007290606 -0.14544226431646606 -0.40679427160707204 -115739.60021913724 159075.3656203494 164641.5538352329 0.0 
0.00010445891783567134 220040.7834310617 0.2765114034868664 -0.14465044316004302 -0.4211618466469095 -115109.50039705427 159075.3656203494 176074.91820776658 0.0 
0.00010470941883767535 232049.73803907694 0.29160230091640005 -0.14380763401553015 -0.4354099349319302 -114438.82552817263 159075.3656203494 187413.19794690018 0.0 
0.00010495991983967936 244001.2081431118 0.30662096118777366 -0.1429142762864137 -0.44953523747418733 -113727.92527605132 159075.3656203494 198653.76779881376 0.0 
0.00010521042084168336 255892.23306612897 0.3215636638044952 -0.14197082107597767 -0.4635344848804729 -112977.1586146761 159075.3656203494 209794.02606045568 0.0 
0.00010546092184368737 267719.8671048696 0.33642670708667766 -0.14097773107848666 -0.4774044381651643 -112186.89374186618 159075.3656203494 220831.39522638643 0.0 
0.00010571142284569138 279481.1802595779 0.35120640908803785 -0.13993548046748666 -0.4911418895555245 -111357.50799038762 159075.3656203494 231763.32262961613 0.0 
0.00010596192384769539 291173.25895983167 0.3658991085080022 -0.13884455478125224 -0.5047436632892545 -110489.38773679543 159075.3656203494 242587.28107627772 0.0 
0.0001062124248496994 302793.20678631053 0.38050116559870734 -0.13770545080540741 -0.5182066164041148 -109582.92830802714 159075.3656203494 253300.7694739883 0.0 
0.00010646292585170341 314338.1451883104 0.3950089630666551 -0.1365186764527503 -0.5315276395194054 -108638.53388577081 159075.3656203494 263901.3134537318 0.0 
0.00010671342685370742 325805.2141968302 0.4094189069688043 -0.13528475064031098 -0.5447036576091153 -107656.61740863134 159075.3656203494 274386.4659851121 0.0 
0.00010696392785571142 337191.5731330568 0.4237274276028787 -0.13400420316367292 -0.5577316307665516 -106637.60047211932 159075.3656203494 284753.80798482674 0.0 
0.00010721442885771543 348494.4013120763 0.4379309803916768 -0.1326775745685892 -0.570608554960266 -105581.91322648713 159075.3656203494 295000.94891821407 0.0 
0.00010746492985971944 359710.8987416247 0.4520260467611481 -0.13130541601992593 -0.5833314627810741 -104489.99427243779 159075.3656203494 305125.5273937131 0.0 
0.00010771543086172345 370838.2868157144 0.4660091350120292 -0.1298882891679642 -0.5958974241799934 -103362.29055473229 159075.3656203494 315125.2117500973 0.0 
0.00010796593186372745 381873.809002969 0.47987678118483174 -0.1284267660120949 -0.6083035471969267 -102199.25725372187 159075.3656203494 324997.70063634147 0.0 
0.00010821643286573145 392814.73152948165 0.4936255499179466 -0.12692142876193951 -0.6205469786798861 -101001.35767483186 159075.3656203494 334740.7235839641 0.0 
0.00010846693386773546 403658.34405603807 0.5072520352986681 -0.12537286969593173 -0.6326249049945999 -99769.06313602532 159075.3656203494 344352.041571714 0.0 
0.00010871743486973947 414401.96034953755 0.5207528617069264 -0.12378169101739446 -0.6445345527243208 -98502.85285327314 159075.3656203494 353829.4475824613 0.0 
0.00010896793587174348 425042.9189484371 0.5341246846515088 -0.12214850470814843 -0.6562731893596572 -97203.21382406013 159075.36562034942 363170.76715214783 0.0 
0.00010921843687374749 435578.58382206503 0.5473641915985782 -0.12047393237968837 -0.6678381239782666 -95870.64070895528 159075.36562034942 372373.8589106709 0.0 
0.0001094689378757515 446006.3450236289 0.5604681027922669 -0.11875860512196378 -0.6792267079142307 -94505.63571127581 159075.36562034942 381436.61511455534 0.0 
0.0001097194388777555 456323.6193367676 0.5734331720671577 -0.11700316334980179 -0.6904363354169595 -93108.70845487498 159075.36562034942 390356.96217129315 0.0 
0.00010996993987975951 466527.8509154725 0.586256187652433 -0.11520825664701025 -0.7014644442994433 -91680.37586008372 159075.36562034942 399132.8611552068 0.0 
0.00011022044088176352 476616.5119172404 0.5989339729675178 -0.11337454360819947 -0.7123085165757173 -90221.1620178369 159075.36562034936 407762.30831472797 0.0 
0.00011047094188376753 486587.1031292802 0.6114633874089943 -0.1115026916783622 -0.7229660790873566 -88731.59806201563 159075.36562034936 416243.3355709465 0.0 
0.00011072144288577154 496437.15458763094 0.6238413271286087 -0.10959337699025108 -0.7334347041188598 -87212.22204003684 159075.36562034936 424574.0110073184 0.0 
0.00011097194388777555 506164.2261890309 0.6360647258021688 -0.1076472841995946 -0.7437120100017633 -85663.5787817228 159075.36562034942 432752.43935040425 0.0 
0.00011122244488977956 515765.9082953976 0.6481305553891552 -0.10566510631819187 -0.7537956617073471 -84086.21976648255 159075.36562034936 440776.7624415308 0.0 
0.00011147294589178357 525239.8223307496 0.6600358268828365 -0.1036475445449276 -0.7636833714277641 -82480.70298883852 159075.36562034942 448645.1596992387 0.0 
0.00011172344689378757 534583.6213704424 0.6717775910507239 -0.10159530809474962 -0.7733728991454735 -80847.59282233145 159075.36562034942 456355.84857242455 0.0 
0.00011197394789579158 543794.9907225574 0.6833529391651665 -0.09950911402565096 -0.7828620531908175 -79187.45988183763 159075.36562034942 463907.08498404565 0.0 
0.00011222444889779559 552871.6485013122 0.6947590037239204 -0.09738968706369924 -0.7921486907876196 -77500.88088433215 159075.36562034942 471297.16376529494 0.0 
0.0001124749498997996 561811.3461923377 0.7059929591604961 -0.09523775942615745 -0.8012307185866535 -75788.43850813324 159075.36562034942 478524.4190801215 0.0 
0.00011272545090180361 570611.8692096939 0.7170520225441257 -0.09305407064273905 -0.8101060931868648 -74050.72125066217 159075.36562034942 485587.2248400066 0.0 
0.00011297595190380762 579271.0374444742 0.7279334542691592 -0.09083936737504249 -0.8187728216442017 -72288.32328475403 159075.36562034942 492483.9951088788 0.0 
0.00011322645290581163 587786.7058048762 0.7386345587337376 -0.08859440323420949 -0.8272289619679472 -70501.84431355532 159075.36562034942 499213.18449808215 0.0 
0.00011347695390781563 596156.7647475934 0.7491526850075593 -0.08631993859685234 -0.8354726236044117 -68691.88942404385 159075.36562034942 505773.2885512879 0.0 
0.00011372745490981963 604379.1408003997 0.7594852274885788 -0.0840167404192961 -0.8435019679078749 -66859.0689392078 159075.36562034942 512162.84411925805 0.0 
0.00011397795591182364 612451.7970758044 0.7696296265484857 -0.08168558205018073 -0.8513152085986664 -65003.99826891964 159075.36562034942 518380.42972437467 0.0 
0.00011422845691382765 620372.7337756356 0.7795833691667814 -0.07932724304147201 -0.8589106122082534 -63127.297759543675 159075.36562034942 524424.6659148298 0.0 
0.00011447895791583166 628139.988686442 0.7893439895533209 -0.07694250895792501 -0.8662864985112458 -61229.59254231224 159075.36562034942 530294.2156084048 0.0 
0.00011472945891783566 635751.6376655836 0.7989090697591511 -0.0745321711850495 -0.8734412409442006 -59311.51238050982 159075.36562034942 535987.7844257441 0.0 
0.00011497995991983967 643205.7951178859 0.8082762402754928 -0.07209702673562424 -0.8803732670111171 -57373.691515502294 159075.36562034942 541504.1210130389 0.0 
0.00011523046092184368 650500.6144627524 0.8174431806207317 -0.06963787805480796 -0.8870810586755397 -55416.76851164952 159075.36562034942 546842.0173540525 0.0 
0.00011548096192384769 657634.2885916071 0.8264076199152571 -0.06715553282389572 -0.8935631527391529 -53441.38610013986 159075.36562034942 552000.3090713976 0.0 
0.0001157314629258517 664605.050315561 0.8351673374440165 -0.06465080376276885 -0.8998181412067854 -51448.191021785184 159075.36562034942 556977.8757169967 0.0 
0.00011598196392785571 671411.1728031868 0.8437201632066396 -0.062124508431087855 -0.9058446716377274 -49437.83386881547 159075.36562034942 561773.6410516528 0.0 
0.00011623246492985972 678050.970008302 0.8520639784550059 -0.05957746902827732 -0.9116414474832832 -47410.968925712106 159075.36562034942 566386.5733136646 0.0 
0.00011648296593186372 684522.7970876406 0.8601967162181073 -0.057010512192352446 -0.9172072284104598 -45368.254009119395 159075.36562034942 570815.6854764107 0.0 
0.00011673346693386773 690825.0508083247 0.8681163618140915 -0.054424468797637134 -0.9225408306117286 -43310.350306873974 159075.36562034942 575060.0354948492 0.0 
0.00011698396793587174 696956.1699450221 0.8758209533493443 -0.05182017375142369 -0.927641127100768 -41237.922216192 159075.36562034942 579118.7265408648 0.0 
0.00011723446893787575 702914.6356667042 0.8833085822045055 -0.049198465789624675 -0.9325070479941302 -39151.63718105422 159075.36562034942 582990.907227409 0.0 
0.00011748496993987976 708698.9719128959 0.8905773935072772 -0.04656018727146731 -0.9371375807787444 -37052.16552882929 159075.36562034942 586675.7718213758 0.0 
0.00011773547094188377 714307.7457593349 0.8976255865919249 -0.04390618397328168 -0.9415317705652066 -34940.180306175724 159075.36562034942 590172.5604451612 0.0 
0.00011798597194388778 719739.5677729388 0.904451415445343 -0.04123730488143348 -0.9456887203267765 -32816.3571142633 159075.36562034942 593480.5592668527 0.0 
0.00011823647294589178 724993.0923560063 0.9110531891395903 -0.03855440198445299 -0.9496075911240434 -30681.37394335466 159075.36562034942 596599.1006790115 0.0 
0.00011848697394789579 730067.0180795538 0.9174292722507732 -0.035858330064411456 -0.9532876023151846 -28535.911006788112 159075.36562034942 599527.5634659926 0.0 
0.0001187374749498998 734960.088005711 0.9235780852641798 -0.03314994648759684 -0.9567280317517767 -26380.650574402836 159075.36562034942 602265.3729597644 0.0 
0.00011898797595190381 739671.0899990964 0.9294981049655664 -0.030430110994540762 -0.9599282159601071 -24216.276805447775 159075.36562034942 604812.0011841948 0.0 
0.00011923847695390782 744198.8570270948 0.9351878648184968 -0.0276996854894486 -0.9628875503079454 -22043.475581015566 159075.36562034942 607166.966987761 0.0 
0.00011948897795591183 748542.267448958 0.9406459553276371 -0.024959533829085053 -0.9656054891567221 -19862.934336043127 159075.36562034942 609329.8361646518 0.0 
0.00011973947895791582 752700.2452936638 0.9458710243879238 -0.022210521611167565 -0.9680815459990914 -17675.34189092061 159075.36562034942 611300.2215642349 0.0 
0.00011998997995991983 756671.7605264626 0.9508617776195161 -0.019453515962319205 -0.9703152935818353 -15481.388282749764 159075.36562034942 613077.783188863 0.0 
0.00012024048096192384 760455.8293040406 0.9556169786884432 -0.016689385325635825 -0.972306364014079 -13281.764596295316 159075.36562034942 614662.2282799867 0.0 
0.00012049098196392785 764051.5142182431 0.960135449612876 -0.013918999247917056 -0.9740544488607931 -11077.162794668879 159075.36562034942 616053.3113925626 0.0 
0.00012074148296593186 767457.924528294 0.9644160710549434 -0.011143228166616267 -0.9755592992215597 -8868.275549789165 159075.36562034942 617250.8344577338 0.0 
0.00012099198396793587 770674.2163814541 0.9684577825980188 -0.008362943196561308 -0.9768207257945801 -6655.796072659796 159075.36562034942 618254.6468337646 0.0 
0.00012124248496993987 773699.5930220654 0.9722595830094134 -0.005579015916499048 -0.9778385989259124 -4440.417943506887 159075.36562034942 619064.6453452228 0.0 
0.00012149298597194388 776533.3049889257 0.9758205304884046 -0.0027923181555166775 -0.9786128486439213 -2222.8349418185453 159075.36562034942 619680.7743103948 0.0 
0.00012174348697394789 779174.6503009503 0.9791397428995446 -3.721779392646626e-06 -0.9791434646789373 -3.7408763283635915 159075.36562034942 620103.0255569292 0.0 
0.0001219939879759519 781622.9746310695 0.9822163979911877 0.002785901523069758 -0.9794304964681179 2216.1705850149133 159075.36562034942 620331.4384257051 0.0 
0.00012224448897795592 783877.6714683219 0.9850497335991815 0.005575680453673419 -0.9794740531455081 4436.206085049547 159075.36562034942 620366.0997629231 0.0 
0.00012249498997995992 785938.1822681023 0.9876390478356745 0.008364744318368946 -0.9792743035173055 6655.6727473318015 159075.36562034942 620207.1439004211 0.0 
0.0001227454909819639 787803.9965905272 0.9899836992629916 0.011152223240656893 -0.9788314760223347 8873.878345956058 159075.36562034942 619854.7526242217 0.0 
0.00012299599198396793 789474.6522268837 0.9920831070525339 0.013937248374793501 -0.9781458586777404 11090.1314752186 159075.36562034942 619309.1551313156 0.0 
0.00012324649298597193 790949.7353141286 0.9939367511286631 0.016718952118749096 -0.977217799009914 13303.74171908458 159075.36562034942 618570.6279746946 0.0 
0.00012349699398797595 792228.8804374151 0.99554417229754 0.0194964683268695 -0.9760477039706705 15514.01982041866 159075.36562034942 617639.494996647 0.0 
0.00012374749498997995 793311.770720613 0.9969049723608753 0.022268932522180263 -0.9746360398386951 17720.277849931415 159075.36562034942 616516.127250332 0.0 
0.00012399799599198397 794198.1379048079 0.9980188142145753 0.025035482108290347 -0.972983332106285 19921.82937480704 159075.36562034942 615200.9429096516 0.0 
0.00012424849699398796 794887.7624147559 0.9988854219322504 0.0277952565808332 -0.9710901653514172 22117.9896269629 159075.36562034942 613694.4071674435 0.0 
0.00012449899799599199 795380.4734132766 0.9995045808335686 0.030547397738402357 -0.9689571830951663 24308.075670906856 159075.36562034942 611997.0321220203 0.0 
0.00012474949899799598 795676.1488435748 0.9998761375374374 0.03329104989291974 -0.9665850876445177 26491.406571143176 159075.36562034942 610109.3766520822 0.0 
0.000125 795774.7154594767 1.0 0.036025360079394046 -0.963974639920606 28667.30355909309 159075.36562034942 608032.0462800341 0.0 


==> data/cell_eddy_f1000_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.5050100200400804e-06 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
5.010020040080161e-06 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
7.515030060120241e-06 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
1.0020040080160322e-05 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
1.2525050100200402e-05 62560.62819966505 0.07861600398241207 7.861600398241207e-08 -0.07861592536640809 0.0 62560.62819966505 0.0 0.0 
1.5030060120240482e-05 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
1.7535070140280564e-05 87498.07981390673 0.10995332989863311 1.099533298986331e-07 -0.10995321994530322 0.0 87498.07981390673 0.0 0.0 
2.0040080160320643e-05 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
2.2545090180360722e-05 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
2.5050100200400805e-05 124734.00265253216 0.15674537055441792 1.567453705544179e-07 -0.15674521380904738 0.0 124734.00265253216 0.0 0.0 
2.7555110220440884e-05 137088.27060697976 0.17227020153288689 1.7227020153288688e-07 -0.17227002926268536 0.0 137088.27060697976 0.0 0.0 
3.0060120240480963e-05 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
3.256513026052104e-05 161691.8739238393 0.20318800130572023 0.00011380190248864038 -0.2030741994032316 90.39907509679617 159075.3656203494 2526.109228393118 0.0 
3.507014028056113e-05 173935.11436046186 0.218573310990451 0.0007550455741836192 -0.21781826541626736 600.6728425133889 159075.3656203494 14259.075897599078 0.0 
3.757515030060121e-05 186135.26673390277 0.23390447461808223 0.0019038187036343839 -0.23200065591444785 1514.8261667305144 159075.3656203494 25545.074946822864 0.0 
4.0080160320641287e-05 198289.30876232882 0.24917769427725217 0.003540584458396109 -0.24563710981885606 2817.312117943765 159075.3656203494 36396.63102403566 0.0 
4.2585170340681366e-05 210394.2295865886 0.2643891864107644 0.0056463502739502605 -0.25874283613681415 4493.016881424602 159075.3656203494 46825.8470848146 0.0 
4.5090180360721445e-05 222447.03051607718 0.27953518275286904 0.008202649577828269 -0.27133253317504075 6527.245214024785 159075.3656203494 56844.41968170301 0.0 
4.759519038076153e-05 234444.7257715869 0.2946119312627564 0.011191524177409502 -0.28342040708534694 8905.706428816558 159075.3656203494 66463.65372242096 0.0 
5.010020040080161e-05 246384.34322495878 0.30961569705403064 0.014595507288324967 -0.29502018976570565 11614.500889511182 159075.3656203494 75694.47671509821 0.0 
5.260521042084169e-05 258262.9251353532 0.32454276331993454 0.018397607181187443 -0.3061451561387471 14640.106996926525 159075.3656203494 84547.45251807729 0.0 
5.511022044088177e-05 270077.52888195583 0.33938943225409507 0.022581291425130292 -0.3168081408289648 17969.368650380347 159075.3656203494 93032.7946112261 0.0 
5.761523046092185e-05 281825.2276929381 0.35415202596656203 0.027130471707372955 -0.3270215542591891 21589.48316747157 159075.3656203494 101160.37890511715 0.0 
6.0120240480961926e-05 293503.11137049174 0.3688268873949135 0.03202948920874123 -0.33679739818617227 25487.989646276706 159075.3656203494 108939.75610386564 0.0 
6.262525050100201e-05 305108.287011757 0.3834103812102008 0.03726310051575608 -0.3461472806944447 29652.757754534417 159075.3656203494 116380.16363687323 0.0 
6.513026052104208e-05 316637.87972546724 0.39789889471751055 0.04281646405056679 -0.3550824306669438 34071.97693091791 159075.3656203494 123490.53717419993 0.0 
6.763527054108217e-05 328089.0333441307 0.41228883875091904 0.048675127000643637 -0.3636137117502754 38734.14598400372 159075.3656203494 130279.52173977757 0.0 
7.014028056112226e-05 339458.9111315745 0.42657664856261795 0.05482501273076178 -0.37175163583185616 43628.06307503609 159075.3656203494 136755.482436189 0.0 
7.264529058116233e-05 350744.696485675 0.44075878470599134 0.06125240866040512 -0.37950637604558624 48742.81607106106 159075.3656203494 142926.51479426457 0.0 
7.515030060120241e-05 361943.5936361006 0.4548317339124252 0.06794395459029316 -0.38688777932213203 54067.77325546176 159075.3656203494 148800.45476028943 0.0 
7.765531062124249e-05 373052.828336893 0.4687920099616309 0.07488663146228955 -0.3939053784993414 59592.574383368206 159075.3656203494 154384.8883331754 0.0 
8.016032064128257e-05 384069.6485537179 0.48263615454526954 0.08206775053748859 -0.40056840400778093 65307.12206984282 159075.3656203494 159687.16086352567 0.0 
8.266533066132266e-05 394991.32514561195 0.4963607381236607 0.08947494297779186 -0.40688579514586887 71201.57349915359 159075.3656203494 164714.386026109 0.0 
8.517034068136273e-05 405815.152541059 0.5099623607753649 0.09709614981678923 -0.41286621095857573 77266.33244384607 159075.3656203494 169473.45447686355 0.0 
8.767535070140282e-05 416538.44940822833 0.5234376530394296 0.10491961230624014 -0.41851804073318943 83492.04158270903 159075.3656203494 173971.0422051699 0.0 
9.018036072144289e-05 427158.5593192059 0.5367832767500869 0.11293386262491734 -0.4238494141251695 89869.57510709902 159075.36562034936 178213.6185917575 0.0 
9.268537074148298e-05 437672.8514080597 0.549995925863703 0.12112771493702669 -0.4288682109266764 96390.03160544923 159075.36562034942 182207.45418226108 0.0 
9.519038076152306e-05 448078.721022569 0.5630723272777652 0.12949025678784912 -0.43358207048991615 103044.7272161314 159075.36562034942 185958.6281860882 0.0 
9.769539078156313e-05 458373.59036946273 0.5760092416417125 0.13801084082467321 -0.43799840081703934 109825.18903917613 159075.36562034942 189473.0357099372 0.0 
0.00010020040080160322 468554.9091530027 0.5888034641594025 0.14667907683149028 -0.44212438732791226 116723.14879767755 159075.36562034936 192756.39473497582 0.0 
0.00010270541082164329 478620.1552067557 0.6014518253830201 0.15548482406631556 -0.4459670013167045 123730.53674002059 159075.36562034936 195814.25284638573 0.0 
0.00010521042084168338 488566.8351183966 0.6139511919982282 0.16441818389037827 -0.44953300810784996 130839.47577437034 159075.36562034936 198651.99372367692 0.0 
0.00010771543086172346 498392.48484738905 0.6262984676003679 0.17346949267878647 -0.4528289749215814 138042.27582715207 159075.36562034942 201274.84339988756 0.0 
0.00011022044088176354 508094.6703353896 0.6384905934615152 0.18262931500262655 -0.4558612784588886 145331.42841753238 159075.36562034936 203687.87629750787 0.0 
0.00011272545090180362 517670.9881092249 0.650524549288204 0.19188843707279693 -0.4586361122154071 152699.601440182 159075.36562034936 205896.02104869354 0.0 
0.0001152304609218437 527119.0658762911 0.6623973539696282 0.20123786043620348 -0.46115949353342467 160139.63414886198 159075.36562034942 207904.06610707974 0.0 
0.00011773547094188378 536436.5631122311 0.674106066316137 0.21066879591526394 -0.46343727040087307 167644.53233362894 159075.36562034942 209716.66515825273 0.0 
0.00012024048096192385 545621.1716407395 0.6856477857878411 0.22017265778197134 -0.46547512800586976 175207.46368469702 159075.36562034942 211338.3423356931 0.0 
0.00012274549098196394 554670.6162053565 0.6970196532131487 0.2297410581580667 -0.46727859505508207 182821.75333623175 159075.36562034942 212773.4972487754 0.0 
0.00012525050100200402 563582.6550331048 0.7082188514970531 0.23936580163315319 -0.4688530498638999 190480.87958357655 159075.36562034942 214026.40982917885 0.0 
0.0001277555110220441 572355.0803898331 0.7192426063189981 0.24903888009286318 -0.4702037262261349 198178.46976763432 159075.36562034942 215101.24500184937 0.0 
0.00013026052104208417 580985.7191271266 0.7300881868201456 0.2587524677494542 -0.47133571907069144 205908.29632033658 159075.36562034942 216002.05718644062 0.0 
0.00013276553106212426 589472.4332206505 0.7407529062798783 0.2684989163674686 -0.47225398991240974 213664.27296533991 159075.36562034942 216732.7946349612 0.0 
0.00013527054108216434 597813.1202997915 0.7512341227813665 0.278270750677338 -0.4729633721040285 221440.45106828437 159075.36562034942 217297.3036111577 0.0 
0.00013777555110220443 606005.7141684672 0.761529239866037 0.2880606639700584 -0.4734685758959786 229231.01613114314 159075.36562034942 217699.33241697468 0.0 
0.0001402805611222445 614048.185316975 0.771635707176781 0.2978615138662895 -0.4737741933104915 237030.28442537464 159075.36562034942 217942.53527125096 0.0 
0.00014278557114228457 621938.5414247517 0.7815510210897405 0.3076663182534564 -0.4738847028362841 244832.6997587674 159075.36562034942 218030.47604563495 0.0 
0.00014529058116232466 629674.8278539215 0.791272725334519 0.3174682513846517 -0.4738044739498673 252632.8303710413 159075.36562034942 217966.63186253075 0.0 
0.00014779559118236474 637255.1281335078 0.8007984116026602 0.32726064013333983 -0.47353777146932036 260425.3659534325 159075.36562034942 217754.39655972586 0.0 
0.00015030060120240483 644677.5644341917 0.8101257201442469 0.33703696039807346 -0.4730887597461734 268205.1147876542 159075.36562034942 217397.0840261881 0.0 
0.00015280561122244492 651940.298033496 0.8192523403524685 0.34679083365161995 -0.4724615067008486 275967.00099977554 159075.36562034942 216897.93141337103 0.0 
0.00015531062124248497 659041.5297712836 0.8281760113360175 0.35651602362909085 -0.47165998770692663 283706.061924716 159075.36562034942 216260.10222621824 0.0 
0.00015781563126252506 665979.5004954543 0.8368945224791677 0.36620643314984513 -0.4706880893293226 291417.445577193 159075.36562034942 215486.6892979119 0.0 
0.00016032064128256515 672752.4914977298 0.8454057139893991 0.375856101068114 -0.4695496129212851 299096.40822510346 159075.36562034942 214580.71765227694 0.0 
0.00016282565130260523 679358.8249394211 0.8537074774324319 0.3854591993474652 -0.4682482780849667 306738.31206145394 159075.36562034942 213545.14725761776 0.0 
0.00016533066132264532 685796.864267071 0.8617977562545387 0.3950100302543896 -0.4667877260001491 314338.62297108484 159075.36562034942 212382.87567563678 0.0 
0.00016783567134268538 692065.0146178692 0.8696745462920042 0.4045030236664481 -0.46517152262555617 321892.9083885595 159075.36562034942 211096.7406089603 0.0 
0.00017034068136272546 698161.7232147394 0.8773358962676063 0.4139327344905756 -0.4634031617770307 329396.835243713 159075.36562034942 209689.52235067697 0.0 
0.00017284569138276555 704085.4797510006 0.8847799082739956 0.42329384018728033 -0.4614860680867152 336846.1679914705 159075.36562034942 208163.94613918074 0.0 
0.00017535070140280563 709834.816764509 0.8920047382438553 0.4325811383966254 -0.4594235998472299 344236.76672266104 159075.36562034942 206522.68442149847 0.0 
0.00017785571142284572 715408.3100011827 0.899008596406722 0.4417895446620143 -0.4572190517447077 351564.5853526616 159075.36562034942 204768.3590281717 0.0 
0.00018036072144288578 720804.5787678275 0.9057897477323569 0.45091409024793705 -0.4548756574844198 358825.669884812 159075.36562034942 202903.54326266606 0.0 
0.00018286573146292587 726022.2862741671 0.9123465123605556 0.45994992004796104 -0.4523965923125946 366016.15674564574 159075.36562034942 200930.76390817197 0.0 
0.00018537074148296595 731060.139964 0.9186772660172913 0.4688922905793782 -0.44978497543791307 373132.27118907816 159075.36562034942 198852.50315457242 0.0 
0.00018787575150300604 735916.8918353983 0.9247804404170886 0.47773656806103704 -0.4470438723560516 380170.32576679264 159075.36562034942 196671.20044825622 0.0 
0.00019038076152304612 740591.3387498681 0.9306545236515262 0.48647822657100853 -0.4441762970805177 387126.7188621552 159075.36562034942 194389.25426736346 0.0 
0.00019288577154308618 745082.3227303976 0.9362980605637745 0.49511284628084173 -0.4411852142829328 393997.933285079 159075.36562034942 192009.0238249691 0.0 
0.00019539078156312627 749388.7312483166 0.941709653109075 0.5036361117632822 -0.4380735413457928 400780.5349253467 159075.36562034942 189532.83070262044 0.0 
0.00019789579158316635 753509.4974988973 0.946887960701069 0.51204381037042 -0.43484415033064894 407471.1714619812 159075.36562034942 186962.9604165666 0.0 
0.00020040080160320644 757443.6006656288 0.9518317005438962 0.5203318306793492 -0.431499869864547 414066.57112633815 159075.36562034942 184301.66391894125 0.0 
0.00020290581162324653 761190.0661730989 0.9565396479499744 0.5284961610025051 -0.4280434869474693 420563.54151666956 159075.36562034942 181551.1590360799 0.0 
0.00020541082164328658 764747.96592842 0.9610106366433847 0.5365328879599525 -0.42447774868343224 426958.968461985 159075.36562034942 178713.63184608554 0.0 
0.00020791583166332667 768116.4185511417 0.9652435590487879 0.5444381951109822 -0.42080536393780565 433249.81493310933 159075.36562034942 175791.23799768303 0.0 
0.00021042084168336676 771294.5895915903 0.969237366565798 0.5522083616424636 -0.4170290049233344 439433.1199989056 159075.36562034942 172786.1039723353 0.0 
0.00021292585170340684 774281.6917375828 0.9729910698287468 0.5598397611114895 -0.41315130871725736 445505.99782570306 159075.36562034942 169700.32829153034 0.0 
0.00021543086172344693 777076.9850094637 0.9765037389517749 0.5673288602399306 -0.4091748787118443 451465.6367180317 159075.36562034942 166535.9826710826 0.0 
0.000217935871743487 779679.7769434165 0.9797745037591863 0.5746722177585941 -0.40510228600059217 457309.29819883296 159075.36562034942 163295.1131242341 0.0 
0.00022044088176352707 782089.4227630042 0.9828025540010144 0.5818664832987658 -0.40093607070224857 463034.31612737506 159075.36562034942 159979.74101527972 0.0 
0.00022294589178356716 784305.3255388966 0.9855871395537396 0.5889083963289817 -0.3966787432247578 468638.0958531625 159075.36562034942 156591.86406538464 0.0 
0.00022545090180360724 786326.9363367445 0.9881275706061142 0.595794785134956 -0.39233278547115824 474118.1134041867 159075.36562034942 153133.45731220837 0.0 
0.00022795591182364733 788153.7543531643 0.9904232178300463 0.6025225658406531 -0.38790065198939316 479471.9147079198 159075.36562034942 149606.4740248951 0.0 
0.0002304609218436874 789785.3270397999 0.9924735125364991 0.6090887414685701 -0.383384771067929 484697.11484351 159075.36562034942 146012.8465759405 0.0 
0.00023296593186372748 791221.2502154293 0.9942779468163698 0.6154904010373525 -0.3787875457790173 489791.39732368547 159075.36562034942 142354.48727139446 0.0 
0.00023547094188376756 792461.1681660917 0.9958360736663117 0.6217247186949323 -0.3741113549713794 494752.5134049281 159075.36562034942 138633.28914081422 0.0 
0.00023797595190380765 793504.7737332052 0.9971475070994674 0.6277889528854433 -0.3693585542140241 499578.2814245242 159075.36562034942 134851.12668833157 0.0 
0.0002404809619238477 794351.808389659 0.998211922241088 0.6336804455482231 -0.3645314766928649 504266.5861631495 159075.36562034942 131009.85660616007 0.0 
0.0002429859719438878 795002.0623038566 0.9990290554090124 0.6393966213472679 -0.3596324340617445 508815.37823168887 159075.36562034942 127111.31845181831 0.0 
0.0002454909819639279 795455.3743916953 0.9995987041789873 0.6449349869295667 -0.3546637172494206 513222.6734810364 159075.36562034942 123157.33529030942 0.0 
0.00024799599198396794 795711.6323564722 0.9999207274348142 0.6502931302107929 -0.34962759722402126 517486.55243366625 159075.36562034942 119149.71430245653 0.0 
0.00025050100200400805 795770.7727167024 0.9999950454033062 0.6554687196868823 -0.34452632571642394 521605.15973580314 159075.36562034942 115090.24736054985 0.0 
0.0002530060120240481 795632.7808218444 0.9998216396740497 0.6604654948467514 -0.33935614482729826 525581.4711811664 158937.37372549134 111113.93591518655 0.0 
0.0002555110220440882 795297.69085593 0.9994005532039665 0.6652896336285703 -0.3341109195753962 529420.4030216272 158602.28375957697 107275.00407472577 0.0 
0.0002580160320641283 794765.5858290958 0.9987318903066702 0.6699471005258457 -0.3287847897808245 533126.7016549722 158070.1787327428 103568.70544138092 0.0 
0.00026052104208416834 794036.5975570201 0.9978158166266279 0.6744436539618318 -0.32337216266479607 536704.9494932784 157341.19046066713 99990.45760307455 0.0 
0.00026302605210420845 793110.9066282677 0.9966525590981226 0.6787848534091587 -0.31786770568896383 540159.5706285399 156415.4995319147 96535.8364678131 0.0 
0.0002655310621242485 791988.7423595549 0.9952424058890388 0.6829760662634801 -0.3122663396255587 543494.8363025475 155293.33526320185 93200.57079380551 0.0 
0.0002680360721442886 790670.3827389408 0.9935857063294745 0.6870224744796407 -0.3065632318498338 546714.8701877891 153974.97564258776 89980.5369085639 0.0 
0.0002705410821643287 789156.1543569639 0.9916828708252043 0.6909290809785669 -0.3007537898466375 549823.6534858958 152460.74726061092 86871.7536104571 0.0 
0.00027304609218436874 787446.4323257369 0.9895343707560109 0.6947007158328027 -0.29483365492320823 552825.0298499408 150751.02522938384 83870.37724641222 0.0 
0.00027555110220440885 785541.6401860216 0.9871407383589128 0.6983420422383384 -0.2887986961205744 555722.7101366735 148846.23308966856 80972.69695967951 0.0 
0.0002780561122244489 783442.2498023085 0.9845025665963169 0.701857562280115 -0.2826450043162019 558520.2769945676 146746.8427059555 78175.13010178537 0.0 
0.000280561122244489 781148.7812459229 0.9816205090091248 0.7052516224983342 -0.2763688865107906 561221.1892933542 144453.3741495699 75474.2178029988 0.0 
0.0002830661322645291 778661.8026661916 0.9784952795548371 0.7085284192624541 -0.2699668602923829 563828.7864005159 141966.39556983858 72866.62069583702 0.0 
0.00028557114228456914 775981.9301496968 0.9751276524306862 0.711692003959517 -0.2634356484711692 566346.2923100316 139286.52305334376 70349.1147863214 0.0 
0.00028807615230460926 773109.827567657 0.9715184618818492 0.714746288003222 -0.25677217387862716 568776.8196284733 136414.42047130398 67918.58746787967 0.0 
0.0002905811623246493 770046.2064114695 0.9676686019947849 0.7176950476699372 -0.2499735543248477 571123.3734233868 133350.79931511648 65572.03367296618 0.0 
0.00029308617234468943 766791.8256164554 0.9635790264757449 0.7205419287676296 -0.24303709770811532 573388.8549387123 130096.4185201024 63306.55215764063 0.0 
0.0002955911823647295 763347.4913738541 0.9592507484145193 0.7232904511434867 -0.23596029727103263 575576.0651818385 126652.0842775011 61119.341914514545 0.0 
0.00029809619238476955 759714.0569311073 0.9546848400334659 0.7259440130358005 -0.2287408269976654 577687.7083867262 123018.6498347543 59007.69870962677 0.0 
0.00030060120240480966 755892.4223804907 0.9498824324218971 0.7285058952754973 -0.22137653714639982 579726.3953573832 119197.01528413768 56969.01173896979 0.0 
0.0003031062124248497 751883.5344361372 0.9448447152558788 0.7309792653425062 -0.21386544991337253 581694.6466958225 115188.12733978417 55000.76040053061 0.0 
0.00030561122244488983 747688.3861995123 0.9395729365035184 0.7333671812819815 -0.20620575522153684 583594.8959184971 110992.97910315928 53100.511177855864 0.0 
0.0003081162324649299 743308.0169133991 0.934068402115813 0.7356725954852229 -0.1983958066305901 585429.4924650636 106612.60981704609 51265.91463128937 0.0 
0.00031062124248496995 738743.511704451 0.9283324757031315 0.7378983583399653 -0.19043411736316618 587200.7046031938 102048.10460809804 49494.70249315922 0.0 
0.00031312625250501006 733996.0013143793 0.9223665781974153 0.7400472217545535 -0.1823193564428618 588910.722233027 97300.59421802626 47784.684863326 0.0 
0.0003156312625250501 729066.6618198395 0.9161721875001768 0.7421218425603583 -0.17405034493981852 590561.6595947295 92371.25472348649 46133.74750162345 0.0 
0.00031813627254509023 723956.7143410889 0.9097508381163878 0.7441247857966415 -0.16562605231974625 592155.55788251 87261.30724473589 44539.849213843 0.0 
0.0003206412825651303 718667.4247394843 0.9031041207743439 0.7460585278819285 -0.15704559289241538 593694.3877683207 81972.01764313132 43001.0193280323 0.0 
0.00032314629258517035 713200.1033038961 0.8962336820316007 0.7479254596758136 -0.1483082223557871 595180.0518383674 76504.69620754314 41515.35525798568 0.0 
0.00032565130260521046 707556.1044261175 0.8891412238670813 0.74972788943498 -0.13941333443210124 596614.3869454378 70860.69732976449 40081.02015091522 0.0 
0.0003281563126252505 701736.8262653481 0.8818285032594538 0.7514680456670921 -0.1303604575923617 597999.1664799595 65041.41916899511 38696.24061639362 0.0 
0.00033066132264529064 695743.7104018342 0.8742973317518828 0.753148079886085 -0.12114925186579784 599336.1025625927 59048.30330548121 37359.30453376029 0.0 
0.0003331663326653307 689578.2414797549 0.8665495750032666 0.7547700692722626 -0.11177950573100393 600626.8481610711 52882.8343834019 36068.55893528203 0.0 
0.00033567134268537075 683241.9468394368 0.8585871523260651 0.7563360192404889 -0.1022511330855762 601872.9991339056 46546.53974308376 34822.407962447345 0.0 
0.00033817635270541087 676736.3961389951 0.8504120362108396 0.7578478659196498 -0.0925641702911898 603076.0962034811 40040.98904264206 33619.310892871916 0.0 
0.0003406813627254509 670063.2009654908 0.8420262518376188 0.7593074785464518 -0.08271877329116706 604237.6268609812 33367.793869137764 32457.78023537178 0.0 
0.00034318637274549104 663224.0144356977 0.8334318765742076 0.7607166617765139 -0.07271521479769372 605359.027205501 26528.607339344686 31336.379890851902 0.0 
0.0003456913827655311 656220.5307865875 0.8246310394615752 0.7620771579156149 -0.06255388154596031 606441.6837196181 19525.123690234497 30253.723376734924 0.0 
0.00034819639278557116 649054.4849556223 0.815625920686436 0.7633906490738507 -0.05223527161258534 607486.9349836188 12359.077859269339 29208.47211273419 0.0 
0.00035070140280561127 641727.6521509691 0.8064187510411643 0.764658759245366 -0.04175999179579837 608496.0733304988 5032.245054616127 28199.333765854157 0.0 
0.00035320641282565133 634241.8474117363 0.7970118113711717 0.7658830563162339 -0.03112875505493784 609470.3464437844 -2453.5596846167464 27225.060652568525 0.0 
0.00035571142284569144 626598.9251583416 0.7874074320098827 0.7670650540029632 -0.020342378006919515 610410.9589001499 -10096.481938011362 26284.448196203073 0.0 
0.0003582164328657315 618800.7787331288 0.7776079922014563 0.768206213724031 -0.009401778477425293 611319.0736587376 -17894.628363224212 25376.333437615423 0.0 
0.00036072144288577156 610849.3399313369 0.767615919511385 0.7693079464067549 0.001692026895369958 612195.8134990233 -25846.06716501608 24499.593597329585 0.0 
0.00036322645290581167 602746.5785225471 0.757433689225127 0.7703716142317402 0.012937925006613171 613042.2624090046 -33948.82857380586 23653.144687348402 0.0 
0.00036573146292585173 594494.5017627239 0.7470638237349191 0.7713985323170535 0.02433470858213438 613859.4669254264 -42200.90533362911 22835.940170926642 0.0 
0.00036823647294589184 586095.1538969636 0.736508891914912 0.7723899703442136 0.03588107842930166 614648.4374277039 -50600.25319938944 22046.96966864917 0.0 
0.0003707414829659319 577550.6156530881 0.7257715084848015 0.7733471541280016 0.04757564564320005 615410.1493871403 -59144.79144326493 21285.25770921271 0.0 
0.00037324649298597196 568863.0037261941 0.7148543333620939 0.774271267132036 0.05941693376994206 616145.5445729853 -67832.40337015886 20549.86252336779 0.0 
0.0003757515030060121 560034.4702542949 0.7037600710031778 0.7751634519319859 0.07140338092880805 616855.5322168238 -76660.93684205809 19839.874879529205 0.0 
0.00037825651302605213 551067.202285185 0.6924914697333671 0.7760248116282303 0.08353334189486328 617540.9901367369 -85628.20481116802 19154.41695961612 0.0 
0.00038076152304609225 541963.4212346494 0.681051321066066 0.776856411209711 0.09580509014364502 618202.7658226226 -94731.98586170364 18492.641273730405 0.0 
0.0003832665330661323 532725.382336168 0.6694424590112477 0.777659278870664 0.10821681985941634 618841.6774840197 -103970.02476018504 17853.729612333333 0.0 
0.00038577154308617236 523355.37408223504 0.6576677593733951 0.7784344072818604 0.12076664790846536 619458.5150617298 -113340.03301411797 17236.892034623204 0.0 
0.0003882765531062125 513855.7176574433 0.6457301390390939 0.7791827548179243 0.13345261577883039 620054.0412044885 -122839.6894389097 16641.365891864552 0.0 
0.00039078156312625254 504228.76636347 0.6336325552544486 0.7799052467422493 0.14627269148780064 620628.9922118923 -132466.640732883 16066.414884460732 0.0 
0.00039328657314629265 494476.9050361032 0.6213780048924958 0.7806027763509755 0.15922477145847969 621184.078944749 -142218.5020602498 15511.32815160403 0.0 
0.0003957915831663327 484602.5494544601 0.6089695237108065 0.7812762060774432 0.1723066823666367 621719.987703975 -152092.85764189292 14975.419392378011 0.0 
0.00039829659318637277 474608.14574253815 0.5964101855994527 0.781795603644409 0.18538541804495634 622133.3215627753 -159075.36562034942 11550.189800112286 0.0 
0.0004008016032064129 464496.1697632477 0.5837031018195266 0.7818580326429317 0.19815493082340518 622183.0111429766 -159075.36562034942 1388.5242406205018 0.0 
0.00040330661322645294 454269.1265050819 0.5708514202324071 0.7814742853322287 0.21062286509982164 621877.6446576704 -159075.36562034942 -8533.152532238948 -0.0 
0.00040581162324649305 443929.54946156597 0.557858324519953 0.7806548910989461 0.22279656657899316 621225.6011323642 -159075.36562034936 -18220.68605044898 -0.0 
0.0004083166332665331 433480.0000036487 0.5447270333958265 0.7794101267496079 0.23468309335378135 620235.0585954625 -159075.36562034942 -27679.69297146431 -0.0 
0.00041082164328657317 422923.06674518716 0.5314607998081383 0.777750026419917 0.24628922661177866 618914.0019638451 -159075.36562034942 -36915.56959830856 -0.0 
0.0004133266533066133 412261.3649016822 0.5180629101336103 0.7756843911138545 0.2576214809802442 617270.2306338507 -159075.36562034936 -45933.50011181908 -0.0 
0.00041583166332665334 401497.53564242506 0.5045366833634595 0.7732227978850795 0.26868611452162006 615311.3657876098 -159075.36562034942 -54738.46452483535 -0.0 
0.00041833667334669345 390634.245436213 0.49088547028119955 0.7703746086727109 0.27948913839151135 613044.8574243443 -159075.36562034942 -63335.24636778188 -0.0 
0.0004208416833667335 379674.1853907988 0.4771126526325691 0.7671489788031568 0.2900363261705877 610477.991125916 -159075.36562034936 -71728.44011476789 -0.0 
0.00042334669338677357 368620.07058623695 0.4632216422877892 0.763554865169268 0.30033322288147873 607617.8945655973 -159075.36562034936 -79922.45835901091 -0.0 
0.0004258517034068137 357474.6394022888 0.4492158803963564 0.7596010340977026 0.31038515370134623 604471.5437687279 -159075.36562034942 -87921.53874608967 -0.0 
0.00042835671342685374 346240.6528400609 0.4350988365345877 0.7552960689150278 0.32019723238044007 601045.7691336338 -159075.36562034942 -95729.75067322353 -0.0 
0.00043086172344689386 334920.8938380328 0.42087400784611634 0.7506483772227177 0.3297743693766014 597347.2612208935 -159075.36562034936 -103351.00176251127 -0.0 
0.0004333667334669339 323518.16658265574 0.4065449181755641 0.7456661978908751 0.339121279715311 593382.5763187708 -159075.36562034942 -110789.04411576552 -0.0 
0.000435871743486974 312035.2958136854 0.39211511719559683 0.7403576077801622 0.3482424905845654 589158.1417923635 -159075.36562034942 -118047.48035832863 -0.0 
0.0004383767535070141 300475.1261244227 0.37758817952758117 0.7347305282011118 0.3571423486735307 584680.2612237659 -159075.36562034936 -125129.76947899385 -0.0 
0.00044088176352705415 288840.5212570392 0.36296770385606436 0.7287927311196783 0.365825027263614 579955.119350295 -159075.36562034936 -132039.23247290647 -0.0 
0.00044338677354709426 277134.36339315417 0.3482573120372869 0.7225518451175884 0.37429453308030153 574988.7868075923 -159075.36562034936 -138779.0577940887 -0.0 
0.0004458917835671343 265359.55243984784 0.3334606482019606 0.7160153611157678 0.3825547129138072 569787.2246841869 -159075.36562034942 -145352.3066239896 -0.0 
0.0004483967935871744 253519.0053112821 0.3185813778525262 0.7091906378688352 0.39060926001630897 564356.2888938807 -159075.3656203494 -151761.91796224914 -0.0 
0.0004509018036072145 241615.65520610774 0.30362318695511703 0.7020849072383928 0.39846172028327576 558701.7343721043 -159075.3656203494 -158010.7135456471 -0.0 
0.00045340681362725455 229652.45088083835 0.28858978102645305 0.6947052792525809 0.4061154982261278 552829.2191021871 -159075.3656203494 -164101.4026009994 -0.0 
0.00045591182364729466 217632.35591936967 0.27348488421589234 0.6870587469591105 0.41357386274321817 546744.3079772829 -159075.36562034936 -170036.58643756385 -0.0 
0.0004584168336673347 205558.347998826 0.2583122383828664 0.6791521910787542 0.42083995269588786 540452.4765035043 -159075.36562034936 -175818.76288432904 -0.0 
0.0004609218436873748 193433.4181519151 0.24307560216992763 0.6709923844660332 0.4279167822961055 533959.1143496295 -159075.3656203494 -181450.3305773651 -0.0 
0.0004634268537074149 181260.57002597614 0.22777875007164197 0.6625859963836219 0.43480724631198 527269.5287485693 -159075.3656203494 -186933.59310224376 -0.0 
0.00046593186372745495 169042.81913889927 0.21242547149954963 0.6539395965967696 0.44151412509722 520388.9477556079 -159075.36562034936 -192270.7629963593 -0.0 
0.00046843687374749506 156783.1921321083 0.19701956984343538 0.6450596592938262 0.44804008945039087 513322.5233682628 -159075.3656203494 -197463.96561580512 -0.0 
0.0004709418837675351 144484.72602078546 0.18156486152913345 0.6359525668387676 0.4543877053096341 506075.3345124526 -159075.36562034936 -202515.24287131775 -0.0 
0.0004734468937875752 132150.46744152738 0.16606517507310384 0.6266246133614044 0.4605594382883006 498652.38989949867 -159075.3656203494 -207426.5568376219 -0.0 
0.0004759519038076153 119783.47189761703 0.15052435013401325 0.6170820081907876 0.4665576580567744 491058.63075834536 -159075.36562034936 -212199.793240379 -0.0 
0.00047845691382765535 107386.80300209962 0.13494623656155622 0.6073308791371271 0.4723846425755709 483298.93344723166 -159075.36562034942 -216836.7648247826 -0.0 
0.0004809619238476954 94963.53171884907 0.11933469344275102 0.5973772756273706 0.4780425821846196 475378.1119489085 -159075.36562034936 -221339.21460971 -0.0 
0.0004834669338677355 82516.73560181382 0.10369358814594785 0.5872271716994222 0.4835335835534743 467300.92025336565 -159075.3656203494 -225708.81903120238 -0.0 
0.0004859719438877756 70049.49803262968 0.08802679536278483 0.5768864688598129 0.488859673497028 459072.05463189643 -159075.36562034942 -229947.19097891732 -0.0 
0.0004884769539078156 57564.90745679105 0.07233819614833242 0.5663609988094745 0.4940228026611421 450696.15580620297 -159075.3656203494 -234055.88272906255 -0.0 
0.0004909819639278558 45066.05661856213 0.056631676959654584 0.5556565260421259 0.4990248490824713 442177.81101612834 -159075.36562034936 -238036.38877721678 -0.0 
0.0004934869739478959 32556.04179483203 0.04091112869304263 0.5447787503196198 0.5038676216265772 433521.5559894789 -159075.3656203494 -241890.1485742975 -0.0 
0.0004959919839679359 20037.96202808628 0.025180445720138837 0.5337333090284696 0.5085528633083307 424731.8768172901 -159075.3656203494 -245618.5491688545 -0.0 
0.000498496993987976 7514.918358696756 0.009443524923203517 0.5225257794216234 0.5130822544984198 415813.21173777705 -159075.36562034942 -249222.92775873092 -0.0 
0.0005010020040080161 -5009.986943280148 -0.006295735270235879 0.5111616807494398 0.5174574160196757 406769.9528321131 -159075.3656203494 -252704.57415504384 -0.0 
0.0005035070140280562 -17533.651146617 -0.02203343585312729 0.4996464762836675 0.5216799121367948 397606.4476350645 -159075.3656203494 -256064.73316133211 -0.0 
0.0005060120240480962 -30052.97182753568 -0.03776567820477084 0.48798557523813174 0.5257512534429026 388327.00066342583 -159075.3656203494 -259304.60687061213 -0.0 
0.0005085170340681363 -42564.84763825894 -0.05348856505660926 0.47618433458968906 0.5296728996462983 378935.87486509257 -159075.3656203494 -262425.35688300215 -0.0 
0.0005110220440881764 -55066.17907528839 -0.0691982014576744 0.46424806080291997 0.5334462622605943 369437.29299152957 -159075.3656203494 -265428.10644646856 -0.0 
0.0005135270541082164 -67553.86924722913 -0.0848906957394642 0.45218201146189324 0.5370727072013575 359835.4388962901 -159075.3656203494 -268313.94252316986 -0.0 
0.0005160320641282566 -80024.82464196868 -0.1005621604800081 0.43999139681224514 0.5405535572922533 350134.4587621655 -159075.3656203494 -271083.9177837848 -0.0 
0.0005185370741482967 -92475.95589301597 -0.11620871346687708 0.4276813812167144 0.5438900946835915 340338.462259465 -159075.3656203494 -273739.0525321316 -0.0 
0.0005210420841683367 -104904.17854481272 -0.13182647865890226 0.41525708452715704 0.5470835631860593 330451.52363783243 -159075.3656203494 -276280.33656229574 -0.0 
0.0005235470941883768 -117306.41381683516 -0.14741158714637342 0.40272358337598485 0.5501351705223583 320477.6827539418 -159075.3656203494 -278708.73095042753 -0.0 
0.0005260521042084169 -129679.58936627778 -0.16296017810945573 0.3900859123898767 0.5530460904993324 310420.9460373399 -159075.3656203494 -281025.1697832683 -0.0 
0.000528557114228457 -142020.6400491547 -0.1784683997746179 0.3773490653285077 0.5558174651031256 300285.28739662014 -159075.3656203494 -283230.56182542536 -0.0 
0.000531062124248497 -154326.50867960847 -0.19393241036880776 0.3645179961509724 0.5584504065197802 290074.64906805643 -159075.3656203494 -285325.7921273155 -0.0 
0.0005335671342685371 -166594.1467872551 -0.2093483790711601 0.3515976200124799 0.5609459990836401 279792.9424087496 -159075.3656203494 -287311.7235756553 -0.0 
0.0005360721442885772 -178820.5153723632 -0.2247124869619828 0.3385928141938314 0.5633053011558142 269444.04863628367 -159075.3656203494 -289189.19838829746 -0.0 
0.0005385771543086173 -191002.5856586888 -0.24002092796879676 0.32550841896609495 0.5655293469348917 259031.8195168135 -159075.3656203494 -290959.03955515294 -0.0 
0.0005410821643286574 -203137.3398437837 -0.2552699098092016 0.3123492383928305 0.5676191482020321 248560.07800345682 -159075.3656203494 -292622.0522268911 -0.0 
0.0005435871743486975 -215221.77184657595 -0.27045565493031265 0.29912004107214657 0.5695756960024592 238032.61882680512 -159075.3656203494 -294179.0250530317 -0.0 
0.0005460921843687375 -227252.8880520515 -0.2855744014445555 0.28582556082078264 0.5713999622653381 227453.20903930077 -159075.3656203494 -295630.7314710029 -0.0 
0.0005485971943887776 -239227.70805285018 -0.3006224040615832 0.2724704973023598 0.573092901363943 216825.5885151841 -159075.3656203494 -296977.9309476849 -0.0 
0.0005511022044088177 -251143.26538758393 -0.3155959350160742 0.25905951660187565 0.5746554516179498 206153.47040766297 -159075.3656203494 -298221.3701748975 -0.0 
0.0005536072144288578 -262996.60827570345 -0.330491284991193 0.24559725174843988 0.5760885367396329 195440.54156489405 -159075.3656203494 -299361.78422024805 -0.0 
0.0005561122244488978 -274784.80034872936 -0.3453047640374825 0.23208830318820584 0.5773930672256884 184690.4629063305 -159075.3656203494 -300399.8976347105 -0.0 
0.0005586172344689379 -286504.92137766356 -0.3600327024869557 0.21853723920937781 0.5785699416963335 173906.86976093336 -159075.3656203494 -301336.4255182475 -0.0 
0.000561122244488978 -298154.06799640215 -0.3746714518621635 0.20494859632113202 0.5796200481832955 163093.37216870816 -159075.3656203494 -302172.07454476086 -0.0 
0.0005636272545090181 -309729.3544209695 -0.38921738578001086 0.19132687958821484 0.5805442653682257 152253.5551469708 -159075.3656203494 -302907.5439475909 -0.0 
0.0005661322645290582 -321227.9131644041 -0.4036669008501088 0.17767656292294318 0.581343463773052 141390.978922715 -159075.3656203494 -303543.5264667697 -0.0 
0.0005686372745490983 -332646.8957471023 -0.41801641756741853 0.16400208933628097 0.5820185069036995 130509.17913241354 -159075.3656203494 -304080.7092591664 -0.0 
0.0005711422845691383 -343983.4734024576 -0.43226238119898436 0.15030787114959993 0.5825702523485843 119611.66699053295 -159075.3656203494 -304519.7747726412 -0.0 
0.0005736472945891784 -355234.83777762036 -0.4464012626645336 0.13659829016869957 0.5829995528332332 108701.92942801517 -159075.3656203494 -304861.4015852861 -0.0 
0.0005761523046092185 -366398.20162919303 -0.46042955941071384 0.12287769782161616 0.58330725723233 97783.42920194298 -159075.3656203494 -305106.2652107866 -0.0 
0.0005786573146292586 -377470.7995137007 -0.47434379627876316 0.10915041526168615 0.5834942115404493 86859.6049775565 -159075.3656203494 -305255.03887090785 -0.0 
0.0005811623246492986 -388449.88847266155 -0.48814052636539523 0.09542073343731014 0.5835612598027053 75933.8713837699 -159075.3656203494 -305308.3942360821 -0.0 
0.0005836673346693387 -399332.74871208624 -0.5018163318766836 0.08169291312980126 0.5835092450064849 65009.61904329111 -159075.3656203494 -305267.0021350279 -0.0 
0.0005861723446893789 -410116.68427623605 -0.5153678249747311 0.06797118496067973 0.5833390099354109 54090.21457842723 -159075.3656203494 -305131.5332343139 -0.0 
0.0005886773547094189 -420799.02371548023 -0.528791648616924 0.05425974936971438 0.5830513979866383 43179.00059361129 -159075.3656203494 -304902.65868874214 -0.0 
0.000591182364729459 -431377.12074808206 -0.5420844773875567 0.04056277656499077 0.5826472539525475 32279.295635668248 -159075.36562034942 -304581.05076340085 -0.0 
0.0005936873747494991 -441848.35491574614 -0.5552430183216175 0.0268844064462481 0.5821274247678656 21394.39413280905 -159075.36562034942 -304167.3834282058 -0.0 
0.0005961923847695391 -452210.1322327713 -0.5682640117205373 0.013228748502675846 0.5814927602232132 10527.566313300395 -159075.36562034936 -303662.33292572235 -0.0 
0.0005986973947895792 -462459.8858286485 -0.5811442319597027 -0.00040011831365750154 0.5807441136460452 -317.94189525699056 -159075.36562034936 -303066.5783130422 -0.0 
0.0006012024048096193 -472595.07658393553 -0.593880488287519 -0.013998145737604979 0.5798823425499141 -11138.90898513529 -159075.36562034942 -302380.8019784508 -0.0 
0.0006037074148296594 -482613.193759261 -0.6064696256158407 -0.027561316362880766 0.57890830925296 -21932.138005304307 -159075.36562034936 -301605.69013360736 -0.0 
0.0006062124248496994 -492511.75561729766 -0.6189085253015656 -0.04108564383505965 0.577822881466506 -32694.456715015094 -159075.36562034936 -300741.9332819332 -0.0 
0.0006087174348697395 -502288.31003755133 -0.6311941059192014 -0.05456717306460364 0.5766269328545978 -43422.71775332069 -159075.36562034942 -299790.2266638812 -0.0 
0.0006112224448897797 -511940.43512380944 -0.6433233240242088 -0.06800198045889604 0.5753213435653127 -54113.798823722595 -159075.36562034936 -298751.27067973744 -0.0 
0.0006137274549098197 -521465.7398041074 -0.6552931749069402 -0.08138617417231231 0.5739070007346279 -64764.60289317034 -159075.36562034936 -297625.7712905877 -0.0 
0.0006162324649298598 -530861.8644230576 -0.6671006933369835 -0.09471589437336754 0.5723847989636159 -75372.05840465038 -159075.36562034942 -296414.44039805786 -0.0 
0.0006187374749498999 -540126.4813263912 -0.6787429542977181 -0.10798731352800778 0.5707556407697103 -85933.11950262186 -159075.36562034942 -295117.9962034199 -0.0 
0.0006212424849699399 -549257.29543758 -0.69021707371092 -0.12119663669815356 0.5690204370127665 -96444.76627058955 -159075.36562034942 -293737.16354664095 -0.0 
0.00062374749498998 -558252.0448263824 -0.7015202091512172 -0.13434010185461287 0.5671801072966043 -106904.00498011184 -159075.36562034942 -292272.6742259211 -0.0 
0.0006262525050100201 -567108.5012691786 -0.7126495605502278 -0.14741398020350596 0.5652355803467218 -117307.86835056097 -159075.36562034942 -290725.2672982682 -0.0 
0.0006287575150300602 -575824.4708009604 -0.7236023708902111 -0.16041457652538266 0.5631877943648285 -127653.41581898386 -159075.36562034942 -289095.68936162716 -0.0 
0.0006312625250501002 -584397.7942588272 -0.7343759268870445 -0.17333822952621733 0.5610376973608271 -137937.73381941463 -159075.36562034942 -287384.6948190632 -0.0 
0.0006337675350701404 -592826.3478168685 -0.7449675596623766 -0.18618131219950218 0.5587862474628744 -148157.9360710191 -159075.36562034942 -285593.04612549994 -0.0 
0.0006362725450901805 -601108.0435122846 -0.7553746454047708 -0.1989402321986677 0.5564344132061032 -158311.16387445736 -159075.36562034942 -283721.5140174778 -0.0 
0.0006387775551102205 -609240.8297626285 -0.7655946060196894 -0.21161143221909737 0.553983173800592 -168394.5864158812 -159075.36562034942 -281770.8777263979 -0.0 
0.0006412825651302606 -617222.6918740367 -0.7756249097681561 -0.22419139038900968 0.5514335193791464 -178405.40107798783 -159075.36562034942 -279741.9251756994 -0.0 
0.0006437875751503007 -625051.6525403145 -0.7854630718939248 -0.23667662066849843 0.5487864512254264 -188340.83375756606 -159075.36562034942 -277635.453162399 -0.0 
0.0006462925851703407 -632725.7723327675 -0.7951066552390201 -0.2490636732560583 0.5460429819829619 -198198.13918899873 -159075.36562034942 -275452.26752341934 -0.0 
0.0006487975951903808 -640243.1501806449 -0.8045532708474803 -0.2613491350019238 0.5432041358455565 -207974.6012731874 -159075.36562034942 -273193.1832871081 -0.0 
0.0006513026052104209 -647601.9238420812 -0.8138005785571596 -0.27352962982756973 0.5402709487295898 -217667.53341137987 -159075.36562034942 -270859.02481035184 -0.0 
0.0006538076152304609 -654800.2703654225 -0.8228462875794487 -0.28560181915075133 0.5372444684286973 -227274.27884340653 -159075.36562034942 -268450.62590166647 -0.0 
0.000656312625250501 -661836.4065408158 -0.8316881570667579 -0.29756240231546593 0.534125754751292 -236792.2109898327 -159075.36562034942 -265968.8299306337 -0.0 
0.0006588176352705412 -668708.589341954 -0.8403239966676306 -0.3094081170262344 0.5309158796413962 -246218.7337975486 -159075.36562034942 -263414.48992405593 -0.0 
0.0006613226452905813 -675415.1163578663 -0.8487516670693472 -0.32113573978612914 0.5276159272832182 -255551.28208834122 -159075.36562034942 -260788.46864917572 -0.0 
0.0006638276553106213 -681954.3262146504 -0.8569690805278892 -0.33274208633797653 0.5242269941899127 -264787.3219099916 -159075.36562034942 -258091.6386843094 -0.0 
0.0006663326653306614 -688324.5989870337 -0.8649742013851222 -0.34422401210818643 0.5207501892769357 -273924.35088946344 -159075.36562034942 -255324.8824772208 -0.0 
0.0006688376753507015 -694524.3565996718 -0.8727650465730826 -0.3555784126526665 0.5171866339204161 -282959.89858775004 -159075.36562034942 -252489.0923915723 -0.0 
0.0006713426853707415 -700552.0632180728 -0.880339686105228 -0.36680222410430596 0.513537462000922 -291891.5268559709 -159075.36562034942 -249585.17074175237 -0.0 
0.0006738476953907816 -706406.2256290672 -0.8876962435545486 -0.37789242362151915 0.5098038199330295 -300716.83019231097 -159075.36562034942 -246614.02981640678 -0.0 
0.0006763527054108217 -712085.3936107097 -0.8948328965184007 -0.3888460298373459 0.5059868666810547 -309433.4360994036 -159075.36562034942 -243576.5918909567 -0.0 
0.0006788577154308617 -717588.1602915365 -0.9017478770699624 -0.3996601033086387 0.5020877737613236 -318039.0054417822 -159075.36562034942 -240473.78922940485 -0.0 
0.0006813627254509019 -722913.1624990846 -0.9084394721961955 -0.41033174696486163 0.49810772523133384 -326531.2328030231 -159075.36562034942 -237306.56407571206 -0.0 
0.000683867735470942 -728059.0810975805 -0.9149060242221978 -0.42085810655604056 0.49404791766615724 -334907.84684221307 -159075.36562034942 -234075.86863501804 -0.0 
0.0006863727454909821 -733024.6413147249 -0.9211459312218532 -0.43123637109942875 0.4899095601224244 -343166.61064939457 -159075.36562034942 -230782.66504498094 -0.0 
0.0006888777555110221 -737808.613057484 -0.9271576474146664 -0.441463773324449 0.4856938740902174 -351305.3220996394 -159075.36562034942 -227427.92533749522 -0.0 
0.0006913827655310622 -742409.8112168169 -0.9329396835486948 -0.45153759011549527 0.48140209343319956 -359321.81420541904 -159075.36562034942 -224012.6313910484 -0.0 
0.0006938877755511023 -746827.0959612539 -0.9384906072694699 -0.46145514295217754 0.4770354643172923 -367213.9554669407 -159075.36562034942 -220537.7748739637 -0.0 
0.0006963927855711423 -751059.3730192622 -0.9438090434748281 -0.4712137983466199 0.47259524512820816 -374979.6502201379 -159075.36562034942 -217004.3571787749 -0.0 
0.0006988977955911824 -755105.5939503249 -0.9488936746555593 -0.4808109682774191 0.4680827063781402 -382616.8389820037 -159075.36562034942 -213413.38934797182 -0.0 
0.0007014028056112225 -758964.7564046644 -0.9537432412217842 -0.49024411061988216 0.46349913060190207 -390123.49879296334 -159075.36562034942 -209765.89199135161 -0.0 
0.0007039078156312625 -762635.9043715508 -0.9583565418149887 -0.49951072957218456 0.4588458122428042 -397497.643556 -159075.36562034942 -206062.89519520136 -0.0 
0.0007064128256513027 -766118.1284161285 -0.9627324336056284 -0.5086083760770864 0.454124057528542 -404737.324372246 -159075.36562034942 -202305.43842353308 -0.0 
0.0007089178356713428 -769410.5659047076 -0.966869832576238 -0.5175346482388562 0.44933518433738184 -411840.6298727602 -159075.36562034942 -198494.57041159802 -0.0 
0.0007114228456913829 -772512.4012184571 -0.9707677137899663 -0.5262871917350721 0.4444805220548942 -418805.68654622947 -159075.36562034942 -194631.34905187826 -0.0 
0.0007139278557114229 -775422.8659554565 -0.9744251116444821 -0.5348637002229653 0.43956141142151683 -425630.6590623262 -159075.36562034942 -190716.84127278088 -0.0 
0.000716432865731463 -778141.2391210465 -0.9778411201111753 -0.543261915739991 0.43457920437118425 -432313.75059047306 -159075.36562034942 -186752.12291022402 -0.0 
0.0007189378757515031 -780666.8473064383 -0.9810148929596045 -0.5514796290983113 0.42953526386129326 -438853.20311376214 -159075.36562034942 -182738.27857232667 -0.0 
0.0007214428857715431 -782999.0648555332 -0.9839456439671285 -0.5595146802728934 0.42443096369423505 -445247.2977377947 -159075.36562034942 -178676.40149738913 -0.0 
0.0007239478957915832 -785137.3140199138 -0.9866326471136735 -0.5673649587829303 0.41926768833074324 -451494.354994205 -159075.36562034942 -174567.59340535937 -0.0 
0.0007264529058116233 -787081.0651019657 -0.989075236761586 -0.5750284040662922 0.41404683269529385 -457592.73513864074 -159075.36562034942 -170412.9643429755 -0.0 
0.0007289579158316633 -788829.8365860974 -0.9912728078205283 -0.582503005846743 0.4087698019737853 -463540.83844298363 -159075.36562034942 -166213.6325227643 -0.0 
0.0007314629258517035 -790383.1952580243 -0.9932248158973744 -0.5897868044936462 0.40343801140372826 -469337.10548159544 -159075.36562034942 -161970.72415607944 -0.0 
0.0007339679358717436 -791740.7563120855 -0.9949307774310698 -0.5968778913739011 0.3980528860571687 -474980.01741137967 -159075.36562034942 -157685.3732803565 -0.0 
0.0007364729458917837 -792902.1834465709 -0.9963902698124214 -0.6037744091958619 0.3926158606165595 -480468.09624546336 -159075.36562034942 -153358.72158075808 -0.0 
0.0007389779559118237 -793867.18894703 -0.9976029314887879 -0.6104745523449878 0.38712837914380005 -485799.9051203003 -159075.36562034942 -148991.9182063803 -0.0 
0.0007414829659318638 -794635.5337575478 -0.9985684620536466 -0.6169765672109955 0.3815918948426511 -490974.0485560094 -159075.36562034942 -144586.119581189 -0.0 
0.0007439879759519039 -795207.0275399636 -0.9992866223210104 -0.6232787525062738 0.37600786981473655 -495989.17270976276 -159075.36562034942 -140142.48920985142 -0.0 
0.0007464929859719439 -795581.528721023 -0.9997572343846812 -0.6293794595753495 0.37037777480933176 -500843.9656220499 -159075.36562034942 -135662.19747862365 -0.0 
0.000748997995991984 -795758.9445274487 -0.9999801816623203 -0.6352770926951831 0.3647030889671372 -505537.15745564585 -159075.36562034942 -131146.4214514534 -0.0 
0.0007515030060120241 -795739.2310089237 -0.9999554089243304 -0.6409709652511426 0.3589844436731878 -510068.20181948494 -159055.6521018244 -126615.37708761437 -0.0 
0.0007540080160320642 -795522.3930489777 -0.9996829223075362 -0.6464681170619485 0.3532148052455877 -514442.70082890353 -158838.8141418784 -122240.8780781958 -0.0 
0.0007565130260521043 -795108.484363778 -0.999162789313664 -0.6517753447241088 0.34738744458955517 -518666.0630489087 -158424.9054566787 -118017.51585819056 -0.0 
0.0007590180360721444 -794497.6074888229 -0.9983951387926212 -0.656899210015128 0.34149592877749324 -522743.51018124615 -157814.02858172357 -113940.06872585315 -0.0 
0.0007615230460921845 -793689.9137535403 -0.9973801609105755 -0.6618460480063904 0.3355341129041851 -526680.0835204342 -157006.33484644094 -110003.49538666508 -0.0 
0.0007640280561122245 -792685.6032438003 -0.9961181071028467 -0.6666219748957475 0.32949613220709917 -530480.6501867449 -156002.02433670103 -106202.92872035441 -0.0 
0.0007665330661322646 -791484.9247523489 -0.9946092900116199 -0.6712328955694936 0.3233763944421263 -534149.9091438388 -154801.3458452496 -102533.66976326046 -0.0 
0.0007690380761523047 -790088.1757171754 -0.9928540834084959 -0.6756845109030766 0.31716957250541933 -537692.3970084927 -153404.59681007604 -98991.1818986066 -0.0 
0.0007715430861723447 -788495.7021478299 -0.9908529221018993 -0.6799823248095753 0.310870597292324 -541112.4936596047 -151812.1232407306 -95571.08524749463 -0.0 
0.0007740480961923848 -786707.8985397082 -0.9886063018293647 -0.6841316510446548 0.3044746507847099 -544414.4276534113 -150024.3196326089 -92269.15125368799 -0.0 
0.000776553106212425 -784725.2077763252 -0.9861147791347309 -0.6881376197764132 0.2979771593583177 -547602.2814516104 -148041.62886922585 -89081.2974554889 -0.0 
0.000779058116232465 -782548.1210196019 -0.9833789712302712 -0.6920051839282431 0.2913737873020281 -550679.9964688559 -145864.54211250262 -86003.5824382434 -0.0 
0.0007815631262525051 -780177.1775881919 -0.9803995558437933 -0.6957391253025523 0.284660430541241 -553651.3779458641 -143493.5986810926 -83032.20096123512 -0.0 
0.0007840681362725452 -777612.9648238798 -0.9771772710507516 -0.6993440604929106 0.27783321055784094 -556520.0996541558 -140929.38591678045 -80163.47925294348 -0.0 
0.0007865731462925853 -774856.1179460797 -0.9737129150914041 -0.7028244465919359 0.27088846849946824 -559289.7084382524 -138172.53903898038 -77393.87046884692 -0.0 
0.0007890781563126253 -771907.319894479 -0.9700073461730727 -0.7061845867019755 0.26382275947109723 -561963.6286009414 -135223.7409873797 -74719.9503061579 -0.0 
0.0007915831663326654 -768767.3011598532 -0.9660614822575389 -0.7094286352553969 0.25663284700214195 -564545.1661370333 -132083.7222527539 -72138.41277006603 -0.0 
0.0007940881763527055 -765436.8396031092 -0.9618763008336466 -0.7125606031510631 0.24931569768258355 -567037.5128208435 -128753.26069600985 -69646.06608625584 -0.0 
0.0007965931863727455 -761916.7602625862 -0.9574528386751505 -0.7155843627133469 0.2418684759618036 -569443.7501524545 -125233.18135548686 -67239.8287546448 -0.0 
0.0007990981963927856 -758207.9351496752 -0.9527921915838824 -0.718503652479814 0.23428853910406844 -571766.8531676367 -121524.35624257592 -64916.72573946254 -0.0 
0.0008016032064128258 -754311.2830328001 -0.9478955141182944 -0.7213220818234917 0.22657343229480276 -574009.6941161376 -117627.70412570075 -62673.88479096172 -0.0 
0.0008041082164328658 -750227.7692098144 -0.9427640193074447 -0.724043135415443 0.21872088389200173 -576175.0460128883 -113544.19030271505 -60508.532894211006 -0.0 
0.0008066132264529059 -745958.4052688743 -0.9373989783505012 -0.7266701775331594 0.2107288008173418 -578265.5860665182 -109274.82636177493 -58417.99284058113 -0.0 
0.000809118236472946 -741504.2488378423 -0.9318017203018333 -0.7292064562201016 0.20259526408173167 -580283.8989894148 -104820.66993074294 -56399.67991768454 -0.0 
0.0008116232464929861 -736866.4033222868 -0.9259736317417719 -0.7316551073015289 0.194318524440243 -582232.4801934239 -100182.82441518747 -54451.098713675456 -0.0 
0.0008141282565130261 -732046.017632141 -0.9199161564331194 -0.7340191582615858 0.1858969981715336 -584113.7388751393 -95362.43872504169 -52569.840031960135 -0.0 
0.0008166332665330662 -727044.2858970889 -0.9136307949634928 -0.7363015319864351 0.17732926297705764 -585930.0009945972 -90360.70698998962 -50753.57791250215 -0.0 
0.0008191382765531063 -721862.4471707502 -0.9071191043735917 -0.738505050378068 0.16861405399552365 -587683.5121510585 -85178.86826365092 -49000.06675604072 -0.0 
0.0008216432865731463 -716501.7851237353 -0.9003826977714798 -0.7406324378432603 0.15975025992821956 -589376.4403594342 -79818.206216636 -47307.13854766513 -0.0 
0.0008241482965931865 -710963.6277256486 -0.8934232439329785 -0.7426863246619846 0.15073691927099386 -591010.8787307863 -74280.04881854926 -45672.70017631311 -0.0 
0.0008266533066132266 -705249.3469161163 -0.8862424668882682 -0.7446692502394465 0.14157321664882172 -592588.8480602186 -68565.76800901699 -44094.730846880746 -0.0 
0.0008291583166332666 -699360.3582649251 -0.8788421454948058 -0.7465836662457658 0.13225847924904 -594112.2993253582 -62676.779357825755 -42571.279581741066 -0.0 
0.0008316633266533067 -693298.1206213464 -0.8712241129966529 -0.7484319396471808 0.12279217334947212 -595583.116098515 -56614.54171424708 -41100.462808584445 -0.0 
0.0008341683366733468 -687064.1357527481 -0.8633902565703415 -0.7502163556325274 0.1131739009378141 -597003.1168755011 -50380.556845648796 -39680.462031598196 -0.0 
0.0008366733466933869 -680659.9479725633 -0.8553425168573663 -0.75193912043861 0.10340339641875629 -598374.0573239934 -43976.36906546401 -38309.52158310599 -0.0 
0.0008391783567134269 -674087.143757732 -0.8470828874834471 -0.7536023640779564 0.09348052340549062 -599697.6324542135 -37403.56485063268 -36985.94645288588 -0.0 
0.000841683366733467 -667347.3513556846 -0.8386134145646501 -0.7552081429723306 0.08340527159231947 -600975.4787146136 -30663.772448585252 -35708.100192485705 -0.0 
0.0008441883767535071 -660442.2403809903 -0.8299361962005214 -0.7567584424952586 0.0731777537052628 -602209.1760151568 -23758.661473891 -34474.40289194248 -0.0 
0.0008466933867735471 -653373.5214017485 -0.8210533819543306 -0.7582551794267111 0.06279820252761958 -603400.2496806937 -16689.942494649207 -33283.32922640549 -0.0 
0.0008491983967935873 -646142.9455158378 -0.8119671723205704 -0.7597002043229791 0.05226696799759123 -604550.172336852 -9459.366608738434 -32133.40657024733 -0.0 
0.0008517034068136274 -638752.3039171293 -0.8026798181798434 -0.7610953038046705 0.041584514375172854 -605660.3657307675 -2068.7250100299716 -31023.213176331814 -0.0 
0.0008542084168336674 -631203.4274517592 -0.793193620241258 -0.7624422027656567 0.030751417475601284 -606732.2024889122 5480.151455340092 -29951.376418187232 -0.0 
0.0008567134268537075 -623498.186164585 -0.7835109284724885 -0.7637425665057033 0.01976836196678522 -607767.0078141881 13185.392742514377 -28916.5710929112 -0.0 
0.0008592184368737476 -615638.4888359271 -0.7736341415176282 -0.7649980027894177 0.008636138728210563 -608766.0611243891 21045.09007117222 -27917.517782710198 -0.0 
0.0008617234468937877 -607626.2825087182 -0.7635657061029861 -0.7662100638340619 -0.0026443577310757416 -609730.5976340532 29057.29639838112 -26952.98127304612 -0.0 
0.0008642284569138277 -599463.5520061706 -0.7533081164309714 -0.7673802482286869 -0.014072131797715492 -610661.8098816638 37220.0269009287 -26021.76902543554 -0.0 
0.0008667334669338678 -591152.319440087 -0.7428639135622176 -0.7685100027869619 -0.025646089224744317 -611560.849204086 45531.259467012365 -25122.729703013265 -0.0 
0.0008692384769539079 -582694.6437099319 -0.7322356847860976 -0.7696007243359895 -0.0373650395498919 -612428.8271600626 53988.93519716745 -24254.75174703662 -0.0 
0.000871743486973948 -574092.6199927938 -0.7214260629797911 -0.7706537614433178 -0.0492276984635267 -613266.8169045285 62590.95891430555 -23416.762002570787 -0.0 
0.0008742484969939881 -565348.3792243524 -0.7104377259560488 -0.7716704160842851 -0.06123269012823629 -614075.8545154432 71335.1996827469 -22607.724391655982 -0.0 
0.0008767535070140282 -556464.0875709975 -0.6992733957998373 -0.7726519452517591 -0.07337854945192179 -614856.9402747825 80219.49133610178 -21826.638632316808 -0.0 
0.0008792585170340682 -547441.9458932151 -0.6879358381940103 -0.7735995625102595 -0.08566372431624925 -615611.0399052715 89241.63301388419 -21072.539001827747 -0.0 
0.0008817635270541083 -538284.1892003749 -0.6764278617341745 -0.7745144394963874 -0.09808657776221297 -616339.0857643904 98399.38970672444 -20344.493142708783 -0.0 
0.0008842685370741484 -528993.0860970699 -0.6647523172329391 -0.7753977073674148 -0.11064539013447561 -617041.977997127 107690.49281002942 -19641.600909972247 -0.0 
0.0008867735470941885 -519570.93822111853 -0.6529120970136889 -0.7762504581998259 -0.12333836118613695 -617720.5856489022 117112.64068598079 -18962.993258197013 -0.0 
0.0008892785571142285 -510020.0796734002 -0.640910134194094 -0.7770737463395402 -0.13616361214544614 -618375.7477400453 126663.49923369911 -18307.831167053988 -0.0 
0.0008917835671342686 -500342.8764396313 -0.6287494019594925 -0.7778685897054862 -0.14911918774599375 -619008.2743031456 136340.70246746804 -17675.304603953664 -0.0 
0.0008942885771543087 -490541.7258042599 -0.6164329128263686 -0.7786359710481355 -0.16220305822176695 -619618.9473845649 146141.85310283944 -17064.63152253435 -0.0 
0.0008967935871743488 -480619.0557565927 -0.60396371789607 -0.779376839164557 -0.17541312126848707 -620208.5220113479 156064.5231505066 -16475.056895751408 -0.0 
0.0008992985971943889 -470577.3243893245 -0.5913449060989772 -0.7797868559511865 -0.1884419498522093 -620534.8133710843 159075.36562034942 -9117.876638589558 -0.0 
0.000901803607214429 -460419.01928960625 -0.5785796034292977 -0.7797416717887424 -0.20116206835944472 -620498.867079431 159075.36562034942 1004.4821694753583 0.0 
0.000904308617234469 -450146.6569228082 -0.5656709721706797 -0.7792520617169433 -0.21358108954626354 -620109.2576466119 159075.36562034936 10887.235103454186 0.0 
0.0009068136272545091 -439762.78200912854 -0.5526222101128352 -0.7783285389852799 -0.22570632887244468 -619374.3512565705 159075.36562034936 20536.203627092586 0.0 
0.0009093186372745492 -429269.96689320216 -0.5394365497593671 -0.776981365297087 -0.2375448155377199 -618302.3139189521 159075.36562034942 29956.98140540044 0.0 
0.0009118236472945893 -418670.8109068698 -0.5261172575270014 -0.77522056067202 -0.2491033031450186 -616901.1193174211 159075.36562034942 39154.942790201814 0.0 
0.0009143286573146293 -407967.93972525274 -0.512667632936407 -0.7730559129398317 -0.2603882800034246 -615178.5563645771 159075.36562034936 48135.251018975 0.0 
0.0009168336673346694 -397164.00471631374 -0.4990910077948293 -0.7704969868779028 -0.2714059790830735 -613142.2364733791 159075.36562034936 56902.86613671595 0.0 
0.0009193386773547096 -386261.6822840433 -0.4853907453707141 -0.7675531330045615 -0.28216238763384743 -610799.6005546531 159075.36562034942 65462.55265026037 0.0 
0.0009218436873747496 -375263.6732054508 -0.4715702395605461 -0.7642334960398095 -0.2926632564792634 -608157.9257499331 159075.36562034936 73818.88692413305 0.0 
0.0009243486973947897 -364172.7019615119 -0.4576329140480925 -0.7605470230446896 -0.3029141089965971 -605224.3319085699 159075.36562034936 81976.26432670854 0.0 
0.0009268537074148298 -352991.5160622457 -0.44358222145626985 -0.7565024712501367 -0.31292024979386684 -602005.7878177402 159075.36562034942 89938.90613514518 0.0 
0.0009293587174348698 -341722.88536609436 -0.42942164249185166 -0.7521084155857987 -0.322686773093947 -598509.1171936987 159075.36562034936 97710.86620725499 0.0 
0.0009318637274549099 -330369.60139375075 -0.41515468508319825 -0.7473732559189467 -0.3322185708357484 -594741.0044423254 159075.36562034942 105296.03742822539 0.0 
0.00093436873747495 -318934.4766366388 -0.400784883511268 -0.7423052240132634 -0.34152034050199537 -590708.0001967613 159075.36562034936 112698.1579397731 0.0 
0.0009368737474949901 -307420.3438601822 -0.38631579753407863 -0.736912390216958 -0.35059659268287935 -586416.5266396453 159075.36562034942 119920.8171591136 0.0 
0.0009393787575150301 -295830.0554020615 -0.37175101150487116 -0.7312026698893432 -0.3594516583844721 -581872.882617229 159075.36562034936 126967.46159481812 0.0 
0.0009418837675350702 -284166.4824656152 -0.3570941334841718 -0.7251838295746998 -0.36808969609052805 -577083.2485523865 159075.36562034936 133841.40046642197 0.0 
0.0009443887775551104 -272432.5144085776 -0.34234879434599313 -0.7188634929319574 -0.37651469858596426 -572053.6911633107 159075.36562034942 140545.8111343836 0.0 
0.0009468937875751504 -260631.05802730643 -0.3275186468783684 -0.7122491464284296 -0.3847304995500612 -566790.1679944487 159075.3656203494 147083.74434679284 0.0 
0.0009493987975951905 -248765.03683670014 -0.3126073648784686 -0.7053481448055716 -0.39274077992710305 -561298.5317660185 159075.3656203494 153458.12930896896 0.0 
0.0009519038076152306 -236837.39034596962 -0.29761864224251056 -0.6981677163244564 -0.40054907408194584 -555584.534548231 159075.3656203494 159671.77858191202 0.0 
0.0009544088176352706 -224851.07333044882 -0.28255619205068716 -0.690714967798404 -0.40815877574771686 -549653.8317661351 159075.36562034942 165727.39281533682 0.0 
0.0009569138276553107 -212809.05509962287 -0.2674237456473443 -0.6829968894199593 -0.415573143772615 -543511.9860408067 159075.36562034936 171627.56532083452 0.0 
0.0009594188376753508 -200714.31876155565 -0.2522250517166333 -0.6750203593891633 -0.42279530767253 -537164.4708724172 159075.36562034936 177374.78649051214 0.0 
0.0009619238476953908 -188569.86048390306 -0.23696387535387284 -0.6667921483498357 -0.4298282729959628 -530616.6741705174 159075.3656203494 182971.44806626486 0.0 
0.0009644288577154309 -176378.6887516805 -0.2216439971328321 -0.6583189236403606 -0.4366749265075285 -523873.9016367098 159075.3656203494 188419.8472646799 0.0 
0.000966933867735471 -164143.82362199322 -0.20626921216919705 -0.6496072533652554 -0.44333804119605835 -516941.3800047047 159075.3656203494 193722.19076236215 0.0 
0.0009694388777555112 -151868.2959758887 -0.1908433291804209 -0.6406636102935845 -0.44982028111316363 -509824.26014258247 159075.3656203494 198880.59854634435 0.0 
0.0009719438877755512 -139555.14676753533 -0.17537016954221377 -0.6314943755900881 -0.4561242060478744 -502527.6200219356 159075.3656203494 203897.10763405086 0.0 
0.0009744488977955913 -127207.42627089814 -0.15985356634188755 -0.6221058423846949 -0.4622522760428074 -495056.46755839995 159075.36562034936 208773.67566715248 0.0 
0.0009769539078156313 -114828.1933241133 -0.14429736342880914 -0.6125042191859063 -0.4682068557570971 -487415.74332794355 159075.3656203494 213512.1843834809 0.0 
0.0009794589178356715 -102420.51457173354 -0.1287054144621778 -0.6026956331433462 -0.4739902186811684 -479610.3231631241 159075.3656203494 218114.44297104116 0.0 
0.0009819639278557115 -89987.46370505092 -0.11308158195638644 -0.5926861331646164 -0.4796045512082299 -471645.02063340705 159075.36562034936 222582.1913080067 0.0 
0.0009844689378757515 -77532.12070066044 -0.09742973632417279 -0.5824816928913973 -0.4850519565672245 -463524.5894134747 159075.36562034936 226917.10309246494 0.0 
0.0009869739478957917 -65057.571057473186 -0.08175375491782148 -0.5720882135396088 -0.4903344586217873 -455253.7255433571 159075.3656203494 231120.78886553447 0.0 
0.0009894789579158317 -52566.90503236828 -0.06605752106865621 -0.5615115266082585 -0.49545400553960234 -446837.06958406785 159075.3656203494 235194.7989313502 0.0 
0.0009919839679358717 -40063.21687464947 -0.05034492312502937 -0.5507573964614567 -0.5004124733364274 -438279.2086723097 159075.36562034942 239140.62617731086 0.0 
0.000994488977955912 -27549.604059529393 -0.03461985348909003 -0.5398315227879527 -0.5052116692988626 -429584.6784777134 159075.3656203494 242959.70879783455 0.0 
0.000996993987975952 -15029.166520807143 -0.018886207652538158 -0.52873954294238 -0.5098533352898419 -420757.9650659448 159075.3656203494 246653.43292478827 0.0 
0.000999498997995992 -2505.0058829338304 -0.003147883231609654 -0.5174870341722666 -0.514339150940657 -411803.50667090475 159075.3656203494 250223.13516762154 0.0 
0.0010020040080160322 10019.77530733427 0.012591220998456703 -0.5060795157347485 -0.5186707367332052 -402725.69537915994 159075.3656203494 253670.1050661448 0.0 
0.0010045090180360722 22542.07434951459 0.028327206069243983 -0.49452245090678654 -0.5228496569760305 -393528.8787296242 159075.3656203494 256995.5874587894 0.0 
0.0010070140280561124 35058.78915801521 0.044056173785029636 -0.48282124889255024 -0.5268774226775799 -384217.3612314087 159075.3656203494 260200.78476907455 0.0 
0.0010095190380761524 47566.81903059597 0.05977422768846219 -0.4709812666315522 -0.5307554943200143 -374795.4058026922 159075.3656203494 263286.8592129388 0.0 
0.0010120240480961924 60063.06541649322 0.07547747402581531 -0.4590078105109506 -0.5344852845367659 -365267.23513332964 159075.3656203494 266254.93492947356 0.0 
0.0010145290581162327 72544.43268400879 0.09116202271156852 -0.4469061379853748 -0.5380681606969433 -355637.0329738709 159075.3656203494 269106.10003753036 0.0 
0.0010170340681362727 85007.82888736803 0.10682398829206945 -0.43468145910749373 -0.5415054473995632 -345908.9453535502 159075.3656203494 271841.40862056887 0.0 
0.0010195390781563127 97450.1665326818 0.12245949090807004 -0.4223389379724395 -0.5447984288805096 -336087.08172972384 159075.3656203494 274461.8826420562 0.0 
0.0010220440881763529 109868.3633427885 0.1380646572558554 -0.4098836940791288 -0.5479483513349842 -326175.5160711773 159075.3656203494 276968.51379361644 0.0 
0.0010245490981963929 122259.34302081176 0.15363562154675872 -0.3973208036114021 -0.5509564251581608 -316178.287877625 159075.3656203494 279362.26527808746 0.0 
0.001027054108216433 134620.03601223932 0.16916852646481778 -0.38465530064180276 -0.5538238271066205 -306099.40313764923 159075.3656203494 281644.07352953905 0.0 
0.0010295591182364731 146947.3802653254 0.1846595241223248 -0.37189217826076193 -0.5565517023830867 -295942.8352272783 159075.3656203494 283814.84987225436 0.0 
0.0010320641282565131 159238.32198963786 0.20010477701304494 -0.3590363896338386 -0.5591411666468835 -285712.5257513135 159075.3656203494 285875.4821206019 0.0 
0.0010345691382765531 171489.81641255767 0.2155004589628614 -0.34609284898957743 -0.5615933079524389 -275412.3853294424 159075.3656203494 287826.83612165065 0.0 
0.0010370741482965933 183698.828533549 0.23084275607761945 -0.33306643254049917 -0.5639091886181187 -265046.2943291416 159075.3656203494 289669.75724234123 0.0 
0.0010395791583166334 195862.33387599417 0.24612786768790984 -0.31996197933962955 -0.5660898470275394 -254618.10354728214 159075.3656203494 291405.0718029269 0.0 
0.0010420841683366734 207977.31923644507 0.261352007290606 -0.306784292074896 -0.5681362993655019 -244131.63484229145 159075.3656203494 293033.5884583871 0.0 
0.0010445891783567136 220040.7834310617 0.2765114034868664 -0.29353813780368054 -0.570049541290547 -233590.68171869367 159075.3656203494 294556.09952940594 0.0 
0.0010470941883767536 232049.7380390776 0.2916023009164009 -0.28022824862971596 -0.5718305495461169 -222999.0098657676 159075.3656203494 295973.38228449586 0.0 
0.0010495991983967936 244001.20814311248 0.3066209611877745 -0.2668593223244445 -0.573480283512219 -212360.35765200935 159075.3656203494 297286.2001747725 0.0 
0.0010521042084168338 255892.23306612964 0.321563663804496 -0.2534360228949217 -0.5749996866994177 -201678.4365770574 159075.3656203494 298495.30402283766 0.0 
0.0010546092184368738 267719.8671048703 0.33642670708667854 -0.23996298110025843 -0.576389688186937 -190956.93168266473 159075.3656203494 299601.43316718563 0.0 
0.001057114228456914 279481.1802595785 0.35120640908803863 -0.22644479491852498 -0.5776512040065636 -180199.50192425094 159075.3656203494 300605.3165634801 0.0 
0.001059619238476954 291173.2589598323 0.36589910850800306 -0.21288602996602957 -0.5787851384740326 -169409.78050455428 159075.3656203494 301507.67384403717 0.0 
0.001062124248496994 302793.2067863112 0.3805011655987081 -0.1992912198707568 -0.5797923854694649 -158591.37517080546 159075.3656203494 302309.21633676725 0.0 
0.0010646292585170343 314338.1451883117 0.3950089630666567 -0.18566486660176362 -0.5806738296684204 -147747.86847685382 159075.3656203494 303010.6480448161 0.0 
0.0010671342685370743 325805.2141968302 0.4094189069688043 -0.17201144075623578 -0.5814303477250401 -136882.81801160038 159075.3656203494 303612.6665880811 0.0 
0.0010696392785571143 337191.5731330568 0.4237274276028787 -0.15833538180585593 -0.5820628094087346 -125999.75659505233 159075.3656203494 304115.9641077597 0.0 
0.0010721442885771545 348494.4013120776 0.43793098039167844 -0.1446410983041182 -0.5825720786957966 -115102.19244329962 159075.3656203494 304521.2281350278 0.0 
0.0010746492985971945 359710.8987416247 0.4520260467611481 -0.13093296805614324 -0.5829590148172914 -104193.60930365018 159075.3656203494 304829.1424249255 0.0 
0.0010771543086172345 370838.28681571496 0.4660091350120299 -0.11721533825250045 -0.5832244732645303 -93277.46656112325 159075.3656203494 305040.3877564888 0.0 
0.0010796593186372747 381873.8090029703 0.4798767811848333 -0.10349252556853313 -0.5833693067533664 -82357.19931749039 159075.3656203494 305155.64270011126 0.0 
0.0010821643286573147 392814.73152948293 0.4936255499179482 -0.08976881623060427 -0.5833943661485524 -71436.21844399314 159075.3656203494 305175.58435312664 0.0 
0.0010846693386773547 403658.34405603865 0.5072520352986689 -0.07604846605064113 -0.58330050134931 -60517.91060883327 159075.3656203494 305100.88904452254 0.0 
0.001087174348697395 414401.9603495388 0.5207528617069279 -0.062335700430345746 -0.5830885621372737 -49605.638280524196 159075.3656203494 304932.2330097136 0.0 
0.001089679358717435 425042.9189484377 0.5341246846515095 -0.04863471433636958 -0.5827593989878791 -38702.73970813609 159075.36562034936 304670.29303622444 0.0 
0.001092184368737475 435578.5838220657 0.547364191598579 -0.034949672247709916 -0.5823138638462889 -27812.528879436028 159075.36562034936 304315.7470811523 0.0 
0.0010946893787575152 446006.34502363007 0.5604681027922683 -0.02128470807658336 -0.5817528108688517 -16938.29545792163 159075.36562034942 303869.2748612023 0.0 
0.0010971943887775552 456323.6193367681 0.5734331720671584 -0.0076439250639622845 -0.5810770971311207 -6083.304699692186 159075.36562034936 303331.5584161109 0.0 
0.0010996993987975952 466527.850915473 0.5862561876524337 0.005968604349073085 -0.5802875833033606 4749.202648925563 159075.36562034936 302703.28264619806 0.0 
0.0011022044088176354 476616.51191724156 0.5989339729675193 0.01954883867301636 -0.5793851342945029 15556.010472081365 159075.36562034936 301985.13582481083 0.0 
0.0011047094188376754 486587.1031292814 0.6114633874089958 0.03309276754356374 -0.578370619865432 26333.927422570338 159075.36562034936 301177.81008636166 0.0 
0.0011072144288577156 496437.15458763146 0.6238413271286094 0.04659641191613516 -0.5772449152124742 37079.78707662751 159075.36562034942 300282.0018906545 0.0 
0.0011097194388777556 506164.22618903196 0.6360647258021701 0.06005582428022282 -0.5760089015219473 47790.44810450057 159075.36562034942 299298.412464182 0.0 
0.0011122244488977957 515765.9082953981 0.6481305553891559 0.07346708889259516 -0.5746634664965607 58462.794456027164 159075.36562034942 298227.74821902154 0.0 
0.0011147294589178359 525239.8223307506 0.6600358268828378 0.08682632202834863 -0.5732095048544892 69093.73556041525 159075.36562034942 297070.72114998597 0.0 
0.0011172344689378759 534583.6213704424 0.6717775910507239 0.10012967224886798 -0.571647918801856 79680.20653947875 159075.36562034942 295828.04921061423 0.0 
0.0011197394789579159 543794.9907225574 0.6833529391651665 0.11337332068578074 -0.5699796184793857 90219.16843360089 159075.36562034942 294500.4566686071 0.0 
0.001122244488977956 552871.6485013133 0.6947590037239217 0.1265534813399861 -0.5682055223839356 100707.60843969358 159075.36562034942 293088.67444127024 0.0 
0.0011247494989979961 561811.3461923386 0.7059929591604972 0.13966640139489472 -0.5663265577656025 111142.54016046537 159075.36562034942 291593.4404115238 0.0 
0.0011272545090180361 570611.8692096944 0.7170520225441264 0.15270836154303985 -0.5643436610010866 121521.00386433011 159075.36562034942 290015.4997250149 0.0 
0.0011297595190380763 579271.0374444746 0.7279334542691598 0.16567567632521263 -0.5622577779439472 131840.06675528176 159075.36562034942 288355.6050688434 0.0 
0.0011322645290581163 587786.7058048766 0.7386345587337382 0.178564694481328 -0.5600698642524102 142096.82325210463 159075.36562034942 286614.5169324226 0.0 
0.0011347695390781563 596156.764747593 0.7491526850075587 0.19137179931224918 -0.5577808856953095 152288.39527630372 159075.36562034942 284793.0038509398 0.0 
0.0011372745490981966 604379.1408004006 0.7594852274885799 0.20409340905179077 -0.5553918184367892 162411.93254813514 159075.36562034942 282891.84263191605 0.0 
0.0011397795591182366 612451.7970758048 0.7696296265484861 0.2167259772481691 -0.552903649300317 172464.61289015462 159075.36562034942 280911.8185653007 0.0 
0.0011422845691382766 620372.7337756361 0.779583369166782 0.22926599315419152 -0.5503173760125905 182443.64253771986 159075.36562034942 278853.7256175668 0.0 
0.0011447895791583168 628139.9886864428 0.7893439895533219 0.24170998212546305 -0.5476340074278588 192346.2564558733 159075.36562034942 276718.3666102201 0.0 
0.0011472945891783568 635751.6376655841 0.7989090697591517 0.2540545060259394 -0.5448545637332123 202169.71866207084 159075.36562034942 274506.5533831638 0.0 
0.0011497995991983968 643205.7951178864 0.8082762402754934 0.266296163640173 -0.5419800766353204 211911.32255423634 159075.36562034942 272219.1069433007 0.0 
0.001152304609218437 650500.6144627532 0.8174431806207327 0.27843159109158566 -0.5390115895291471 221568.39124361274 159075.36562034942 269856.857598791 0.0 
0.001154809619238477 657634.2885916079 0.8264076199152582 0.290457462266152 -0.5359501576491063 231138.27789191811 159075.36562034942 267420.64507934044 0.0 
0.0011573146292585173 664605.0503155615 0.8351673374440172 0.30237048924088983 -0.5327968482031273 240618.36605232762 159075.36562034942 264911.31864288443 0.0 
0.0011598196392785573 671411.1728031875 0.8437201632066404 0.3141674227165384 -0.529552740490102 250006.07001378774 159075.36562034942 262329.7371690503 0.0 
0.0011623246492985973 678050.9700083024 0.8520639784550064 0.32584505245387546 -0.526218926001131 259298.83514822618 159075.36562034942 259676.76923972677 0.0 
0.0011648296593186375 684522.7970876418 0.8601967162181089 0.3374002077130832 -0.5227965085050257 268494.1382601883 159075.36562034942 256953.29320710409 0.0 
0.0011673346693386775 690825.0508083251 0.8681163618140919 0.34882975769562524 -0.5192866041184667 277589.48793847155 159075.36562034942 254160.19724950407 0.0 
0.0011698396793587175 696956.1699450224 0.8758209533493447 0.36013061198810986 -0.5156903413612348 286582.4249093403 159075.36562034942 251298.37941533272 0.0 
0.0011723446893787577 702914.6356667049 0.8833085822045064 0.37129972100759884 -0.5120088611969076 295470.52239089174 159075.36562034942 248368.7476554637 0.0 
0.0011748496993987977 708698.9719128966 0.890577393507278 0.3823340764478682 -0.5082433170594098 304251.3864481787 159075.36562034942 245372.2198443685 0.0 
0.0011773547094188377 714307.7457593351 0.8976255865919252 0.39323071172613433 -0.5043948748657908 312922.6563487027 159075.36562034942 242309.72379028305 0.0 
0.001179859719438878 719739.567772939 0.9044514154453432 0.4039867024297482 -0.500464713015595 321482.0049178823 159075.36562034942 239182.19723470722 0.0 
0.001182364729458918 724993.0923560065 0.9110531891395905 0.4145991667624014 -0.49645402237718916 329927.1388941327 159075.36562034942 235990.58784152434 0.0 
0.001184869739478958 730067.0180795535 0.9174292722507728 0.4250652659893959 -0.49236400626137683 338255.79928319954 159075.36562034942 232735.85317600454 0.0 
0.0011873747494989982 734960.0880057112 0.9235780852641801 0.43538220488151874 -0.4881958803826613 346465.7617113838 159075.36562034942 229418.96067397797 0.0 
0.0011898797595190382 739671.0899990967 0.9294981049655668 0.4455472321571001 -0.4839508728084667 354554.83677732054 159075.36562034942 226040.8876014268 0.0 
0.0011923847695390782 744198.857027095 0.935187864818497 0.45555764092184375 -0.4796302238966533 362520.8704019841 159075.36562034942 222602.62100476152 0.0 
0.0011948897795591184 748542.267448958 0.9406459553276371 0.46541076910600476 -0.4752351862216323 370361.74417658383 159075.36562034942 219105.1576520248 0.0 
0.0011973947895791584 752700.2452936639 0.9458710243879239 0.47510399989852603 -0.4707670244893979 378075.3757080392 159075.36562034942 215549.50396527533 0.0 
0.0011998997995991984 756671.7605264629 0.9508617776195165 0.4846347621777573 -0.4662270154417592 385659.71896173444 159075.36562034942 211936.675944379 0.0 
0.0012024048096192386 760455.829304041 0.9556169786884436 0.49400053093836227 -0.46161644775008137 393112.7646012409 159075.36562034942 208267.69908245062 0.0 
0.0012049098196392786 764051.5142182434 0.9601354496128763 0.503198827714058 -0.45693662189881834 400432.5403247228 159075.36562034942 204543.60827317118 0.0 
0.0012074148296593189 767457.9245282944 0.9644160710549438 0.5122272209958395 -0.45218885005910425 407617.1111977494 159075.36562034942 200765.4477101955 0.0 
0.0012099198396793589 770674.2163814545 0.9684577825980193 0.5210833266453234 -0.44737445595269587 414664.5799822234 159075.36562034942 196934.27077888162 0.0 
0.0012124248496993989 773699.5930220655 0.9722595830094135 0.529764808302897 -0.44249477470651655 421573.08746117656 159075.36562034942 193051.1399405395 0.0 
0.001214929859719439 776533.304988926 0.975820530488405 0.5382693777903288 -0.4375511526980762 428340.8127591563 159075.36562034942 189117.1266094203 0.0 
0.001217434869739479 779174.6503009505 0.9791397428995449 0.5465947955075298 -0.4325449473920151 434965.9736579587 159075.36562034942 185133.31102264245 0.0 
0.001219939879759519 781622.9746310697 0.982216397991188 0.5547388708231618 -0.42747752716802623 441446.8269074653 159075.36562034942 181100.78210325498 0.0 
0.0012224448897795593 783877.6714683222 0.9850497335991818 0.5626994624587842 -0.4223502711403976 447781.6685313366 159075.36562034942 177020.63731663613 0.0 
0.0012249498997995993 785938.1822681027 0.9876390478356749 0.5704744788662492 -0.41716456896942566 453968.8341273346 159075.36562034942 172893.98252041862 0.0 
0.0012274549098196393 787803.9965905276 0.989983699262992 0.578061878598073 -0.411921820664919 460006.6991620547 159075.36562034942 168721.93180812345 0.0 
0.0012299599198396796 789474.6522268839 0.9920831070525341 0.5854596706704944 -0.4066234363820397 465893.6792598387 159075.36562034942 164505.60734669576 0.0 
0.0012324649298597196 790949.7353141288 0.9939367511286634 0.5926659149189616 -0.40127083620970183 471628.23048566224 159075.36562034942 160246.13920811718 0.0 
0.0012349699398797596 792228.8804374151 0.99554417229754 0.5996787223457924 -0.39586544995174755 477208.84962179477 159075.36562034942 155944.6651952709 0.0 
0.0012374749498997998 793311.770720613 0.9969049723608753 0.6064962554597504 -0.3904087169011249 482634.0744380247 159075.36562034942 151602.33066223882 0.0 
0.0012399799599198398 794198.1379048079 0.9980188142145753 0.6131167286072936 -0.3849020856072817 487902.4839552603 159075.36562034942 147220.28832919826 0.0 
0.0012424849699398798 794887.7624147559 0.9988854219322504 0.6195384082952714 -0.379347013636979 493012.698702323 159075.36562034942 142799.69809208345 0.0 
0.00124498997995992 795380.4734132766 0.9995045808335686 0.6257596135048288 -0.37374496732873985 497963.3809657447 159075.36562034942 138341.7268271825 0.0 
0.00124749498997996 795676.1488435748 0.9998761375374374 0.6317787159963009 -0.36809742154113656 502753.2350323961 159075.36562034942 133847.54819082923 0.0 
0.00125 795774.7154594767 1.0 0.6375941406048944 -0.3624058593951056 507381.00742478133 159075.36562034942 129318.34241434591 0.0 


==> data/cell_eddy_f100_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
2.50501002004008e-05 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
5.01002004008016e-05 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
7.51503006012024e-05 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.0001002004008016032 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.000125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.0001503006012024048 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
0.0001753507014028056 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.0002004008016032064 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.00022545090180360722 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.000250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.0002755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.0003006012024048096 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
0.0003256513026052104 161691.87392383933 0.2031880013057203 0.00086674346819821 -0.20232125783752208 689.5715344794012 159075.3656203494 1926.9367690105423 0.0 
0.0003507014028056112 173935.11436046183 0.21857331099045096 0.005559665545159153 -0.2130136454452918 4424.071756206277 159075.3656203494 10435.676983906162 0.0 
0.000375751503006012 186135.26673390274 0.2339044746180822 0.013056258619891266 -0.22084821599819093 10389.664742607321 159075.3656203494 16670.23637094603 0.0 
0.0004008016032064128 198289.30876232882 0.24917769427725217 0.022602354158688602 -0.22657534011856356 17986.201646237627 159075.3656203494 21227.7414957418 0.0 
0.00042585170340681363 210394.22958658857 0.26438918641076437 0.03364154494166922 -0.23074764146909515 26770.907230251658 159075.3656203494 24547.956735987522 0.0 
0.00045090180360721443 222447.03051607718 0.27953518275286904 0.04576306979606483 -0.23377211295680422 36416.907815392966 159075.3656203494 26954.757080334828 0.0 
0.00047595190380761524 234444.72577158685 0.29461193126275637 0.058663433370250845 -0.23594849789250552 46682.689236050806 159075.3656203494 28686.670915186656 0.0 
0.000501002004008016 246384.34322495872 0.3096156970540306 0.0721181411259161 -0.2374975559281145 57389.60423920328 159075.3656203494 29919.37336540605 0.0 
0.0005260521042084168 258262.92513535314 0.3245427633199345 0.08596088371719021 -0.23858187960274427 68405.307923075 159075.3656203494 30782.251591928754 0.0 
0.0005511022044088176 270077.5288819558 0.33938943225409496 0.10006820749589054 -0.23932122475820441 79631.55890061219 159075.3656203494 31370.604360994195 0.0 
0.0005761523046092184 281825.22769293806 0.354152025966562 0.11434822529246016 -0.2398038006741018 90995.23561541156 159075.3656203494 31754.62645717712 0.0 
0.0006012024048096192 293503.1113704917 0.3688268873949134 0.12873230267088914 -0.24009458472402428 102441.72046697914 159075.3656203494 31986.02528316316 0.0 
0.00062625250501002 305108.287011757 0.3834103812102008 0.14316893548058576 -0.24024144572961506 113930.02771644 159075.3656203494 32102.893674967643 0.0 
0.0006513026052104208 316637.8797254673 0.39789889471751066 0.15761924119519696 -0.2402796535223137 125429.21560438236 159075.3656203494 32133.29850073553 0.0 
0.0006763527054108216 328089.0333441306 0.412288838750919 0.17205363872904209 -0.2402352000218769 136915.74423008194 159075.3656203494 32097.92349369929 0.0 
0.0007014028056112224 339458.9111315744 0.4265766485626179 0.18644940351054026 -0.24012724505207764 148371.52993880815 159075.3656203494 32012.015572416898 0.0 
0.0007264529058116232 350744.696485675 0.44075878470599134 0.20078886714014435 -0.23996991756584699 159782.51265369522 159075.3656203494 31886.818211630376 0.0 
0.000751503006012024 361943.59363610053 0.45483173391242515 0.21505809175315616 -0.239773642159269 171137.6009661332 159075.3656203494 31730.627049617935 0.0 
0.0007765531062124248 373052.828336893 0.4687920099616309 0.22924589397891668 -0.23954611598271422 182427.89542639288 159075.3656203494 31549.567290150746 0.0 
0.0008016032064128256 384069.6485537179 0.48263615454526954 0.24334312635971417 -0.23929302818555537 193646.11671438918 159075.3656203494 31348.16621897931 0.0 
0.0008266533066132265 394991.3251456119 0.49636073812366066 0.2573421483749871 -0.23901858974867357 204786.18469369534 159075.3656203494 31129.774831567163 0.0 
0.0008517034068136273 405815.152541059 0.5099623607753649 0.2712364370991371 -0.23872592367622786 215842.9085825641 159075.3656203494 30896.87833814555 0.0 
0.0008767535070140281 416538.4494082283 0.5234376530394295 0.28502030069107254 -0.23841735234835693 226811.75895592227 159075.3656203494 30651.324831956612 0.0 
0.0009018036072144289 427158.5593192059 0.5367832767500869 0.29868866761255486 -0.238094609137532 237688.70001049174 159075.36562034936 30394.493688364793 0.0 
0.0009268537074148297 437672.8514080597 0.549995925863703 0.3122369316152448 -0.23775899424845826 248470.06620927635 159075.36562034942 30127.419578433957 0.0 
0.0009519038076152305 448078.721022569 0.5630723272777652 0.3256608377967079 -0.23741148948105734 259152.4716077206 159075.36562034942 29850.883794498972 0.0 
0.0009769539078156313 458373.5903694626 0.5760092416417124 0.3389563988996485 -0.2370528427420639 269732.74324668956 159075.36562034942 29565.48150242368 0.0 
0.001002004008016032 468554.90915300266 0.5888034641594024 0.3521198338816736 -0.23668363027772882 280207.87226779014 159075.36562034942 29271.671264863093 0.0 
0.001027054108216433 478620.1552067557 0.6014518253830201 0.3651475228840103 -0.2363043024990098 290574.9780785789 159075.36562034936 28969.81150782744 0.0 
0.0010521042084168336 488566.8351183965 0.6139511919982281 0.37803597427498153 -0.23591521772324658 300831.2821265665 159075.36562034936 28660.187371480642 0.0 
0.0010771543086172345 498392.48484738905 0.6262984676003679 0.3907818005836248 -0.23551666701674306 310974.0887477799 159075.36562034942 28343.03047925973 0.0 
0.0011022044088176352 508094.6703353896 0.6384905934615152 0.40338170097807297 -0.2351088924834422 321000.77122348663 159075.36562034936 28018.53349155359 0.0 
0.0011272545090180361 517670.9881092249 0.650524549288204 0.4158324485613939 -0.23469210072681013 330908.76167053427 159075.36562034936 27686.86081834126 0.0 
0.0011523046092184368 527119.065876291 0.6623973539696281 0.4281308812127502 -0.23426647275687784 340695.5437529692 159075.36562034942 27348.156502972408 0.0 
0.0011773547094188377 536436.5631122311 0.674106066316137 0.4402738950369695 -0.2338321712791675 350358.6474693643 159075.36562034942 27002.550022517367 0.0 
0.0012024048096192384 545621.1716407394 0.685647785787841 0.4522584397324764 -0.2333893460553646 359895.64546673215 159075.36562034942 26650.16055365781 0.0 
0.0012274549098196393 554670.6162053564 0.6970196532131486 0.46408151536935965 -0.23293813784378897 369304.1504765892 159075.36562034942 26291.100108417868 0.0 
0.00125250501002004 563582.6550331048 0.7082188514970531 0.4757401702032324 -0.2324786812938207 378581.8135752788 159075.36562034942 25925.475837476577 0.0 
0.001277555110220441 572355.0803898331 0.7192426063189981 0.4872314992491646 -0.23201110706983347 387726.32304914086 159075.36562034942 25553.39172034279 0.0 
0.0013026052104208416 580985.7191271266 0.7300881868201456 0.4985526434125754 -0.23153554340757027 396735.4037028967 159075.36562034942 25174.949803880485 0.0 
0.0013276553106212426 589472.4332206505 0.7407529062798783 0.5097007890274667 -0.2310521172524116 405606.8164921864 159075.36562034942 24790.251108114804 0.0 
0.0013527054108216433 597813.1202997915 0.7512341227813665 0.5206731676917606 -0.23056095508960583 414338.35839253326 159075.36562034942 24399.39628690875 0.0 
0.0013777555110220442 606005.7141684672 0.761529239866037 0.5314670563185172 -0.23006218354751984 422927.862440102 159075.36562034942 24002.486108015808 0.0 
0.0014028056112224449 614048.1853169749 0.7716357071767809 0.542079777343168 -0.22955592983361284 431373.1978966086 159075.36562034942 23599.621800016845 0.0 
0.0014278557114228458 621938.5414247517 0.7815510210897405 0.5525086990426402 -0.2290423220471003 439672.2705032717 159075.36562034942 23190.905301130653 0.0 
0.0014529058116232465 629674.8278539215 0.791272725334519 0.562751235933829 -0.22852148940068995 447823.0227979066 159075.36562034942 22776.439435665474 0.0 
0.0014779559118236474 637255.1281335078 0.8007984116026602 0.5728048492274194 -0.22799356237524082 455823.4344760645 159075.36562034942 22356.328037093896 0.0 
0.001503006012024048 644677.5644341916 0.8101257201442467 0.5826670473193334 -0.22745867282491328 463671.52278211433 159075.36562034942 21930.676031727788 0.0 
0.001528056112224449 651940.2980334959 0.8192523403524684 0.592335386306721 -0.2269169540457474 471365.34291985503 159075.36562034942 21499.589493291467 0.0 
0.0015531062124248497 659041.5297712836 0.8281760113360175 0.6018074705188151 -0.22636854081720237 478902.9884749562 159075.36562034942 21063.175675978015 0.0 
0.0015781563126252506 665979.5004954544 0.8368945224791678 0.611080953055489 -0.2258135694236788 486282.59184352896 159075.36562034942 20621.543031576024 0.0 
0.0016032064128256513 672752.4914977298 0.8454057139893991 0.6201535363282031 -0.22525217766119598 493502.32466259727 159075.36562034942 20174.801214783118 0.0 
0.001628256513026052 679358.8249394209 0.8537074774324317 0.6290229725993937 -0.22468450483303803 500560.39823933004 159075.36562034942 19723.061079741423 0.0 
0.001653306613226453 685796.864267071 0.8617977562545387 0.6376870645173611 -0.22411069173717757 507455.06397669174 159075.36562034942 19266.43467002976 0.0 
0.0016783567134268536 692065.0146178692 0.8696745462920042 0.6461436656444562 -0.223530880647548 514184.61379375955 159075.36562034942 18805.035203760235 0.0 
0.0017034068136272545 698161.7232147392 0.8773358962676061 0.6543906809769104 -0.22294521529069566 520747.3805393914 159075.36562034942 18338.97705499835 0.0 
0.0017284569138276552 704085.4797510006 0.8847799082739956 0.6624260674550612 -0.2223538408189344 527141.7383982501 159075.36562034942 17868.375732401135 0.0 
0.0017535070140280561 709834.8167645088 0.8920047382438552 0.6702478344630162 -0.221756903780839 533366.1032884236 159075.36562034942 17393.347855735756 0.0 
0.0017785571142284568 715408.3100011827 0.899008596406722 0.6778540443170274 -0.2211545520896946 539418.9332500612 159075.36562034942 16914.011130772094 0.0 
0.0018036072144288577 720804.5787678275 0.9057897477323569 0.6852428127420047 -0.22054693499035216 545298.7288245703 159075.36562034942 16430.48432290764 0.0 
0.0018286573146292584 726022.286274167 0.9123465123605555 0.6924123093357208 -0.21993420302483468 551004.0334240196 159075.36562034942 15942.88722979799 0.0 
0.0018537074148296593 731060.139964 0.9186772660172913 0.6993607580203497 -0.21931650799694158 556533.4336904614 159075.36562034942 15451.340653189072 0.0 
0.00187875751503006 735916.8918353982 0.9247804404170885 0.7060864374810472 -0.21869400293604135 561885.5598449439 159075.36562034942 14955.96637010475 0.0 
0.001903807615230461 740591.338749868 0.9306545236515261 0.7125876815913353 -0.21806684206019078 567059.0860260203 159075.36562034942 14456.887103498242 0.0 
0.0019288577154308617 745082.3227303976 0.9362980605637745 0.7188628798250842 -0.21743518073869028 572052.7306175943 159075.36562034942 13954.226492453856 0.0 
0.0019539078156312626 749388.7312483166 0.941709653109075 0.7249104776549222 -0.21679917545415273 576865.2565659644 159075.36562034942 13448.10906200277 0.0 
0.0019789579158316635 753509.4974988973 0.946887960701069 0.7307289769369193 -0.21615898376414966 581495.4716859456 159075.36562034942 12938.660192602223 0.0 
0.002004008016032064 757443.6006656288 0.9518317005438962 0.7363169362814118 -0.2155147642624844 585942.2289559625 159075.36562034942 12426.006089316847 0.0 
0.002029058116232465 761190.0661730989 0.9565396479499744 0.7416729714098492 -0.21486667654012515 590204.426802018 159075.36562034942 11910.273750731561 0.0 
0.002054108216432866 764747.96592842 0.9610106366433847 0.7467957554975473 -0.21421488114583742 594281.0093704491 159075.36562034942 11391.590937621482 0.0 
0.0020791583166332667 768116.4185511417 0.9652435590487879 0.7516840195022574 -0.2135595395465305 598170.9667893929 159075.36562034942 10870.086141399433 0.0 
0.002104208416833667 771294.5895915903 0.969237366565798 0.7563365524784494 -0.2129008140873485 601873.3354188855 159075.36562034942 10345.888552355425 0.0 
0.002129258517034068 774281.6917375828 0.9729910698287468 0.7607522018772281 -0.2122388679515187 605387.1980895279 159075.36562034942 9819.128027705441 0.0 
0.002154308617234469 777076.9850094637 0.9765037389517749 0.7649298738317996 -0.21157386511997534 608711.684329653 159075.36562034942 9289.935059461286 0.0 
0.00217935871743487 779679.7769434165 0.9797745037591863 0.7688685334284138 -0.21090597033077252 611845.9705809348 159075.36562034942 8758.440742132225 0.0 
0.0022044088176352704 782089.4227630042 0.9828025540010144 0.7725672049627127 -0.21023534903830166 614789.2804023835 159075.36562034942 8224.776740271325 0.0 
0.0022294589178356713 784305.3255388966 0.9855871395537396 0.7760249721814165 -0.20956216737232303 617540.8846626742 159075.36562034942 7689.075255873059 0.0 
0.0022545090180360722 786326.9363367445 0.9881275706061142 0.7792409785092891 -0.20888659209682514 620100.1017207591 159075.36562034942 7151.468995636058 0.0 
0.002279559118236473 788153.7543531643 0.9904232178300463 0.7822144272613216 -0.20820879056872466 622466.297594719 159075.36562034942 6612.091138095912 0.0 
0.0023046092184368736 789785.3270397999 0.9924735125364991 0.7849445818400848 -0.20752893069641432 624638.8861188105 159075.36562034942 6071.075300639987 0.0 
0.0023296593186372745 791221.2502154293 0.9942779468163698 0.7874307659181957 -0.2068471808981741 626617.3290886688 159075.36562034942 5528.555506411083 0.0 
0.0023547094188376754 792461.1681660917 0.9958360736663117 0.7896723636058569 -0.20616371006045475 628401.1363946314 159075.36562034942 4984.666151110814 0.0 
0.0023797595190380764 793504.7737332052 0.9971475070994674 0.7916688196034252 -0.20547868749604226 629989.8661431478 159075.36562034942 4439.541969707942 0.0 
0.002404809619238477 794351.808389659 0.998211922241088 0.7934196393389701 -0.20479228290211793 631383.124766246 159075.36562034942 3893.318003063652 0.0 
0.0024298597194388778 795002.0623038566 0.9990290554090124 0.7949243890907911 -0.20410466631822133 632580.5671190275 159075.36562034942 3346.1295644797215 0.0 
0.0024549098196392787 795455.3743916953 0.9995987041789873 0.7961826960948588 -0.20341600808412852 633581.8965651675 159075.36562034942 2798.1122061784126 0.0 
0.002479959919839679 795711.6323564722 0.9999207274348142 0.7971942486371577 -0.20272647879765648 634386.8650503982 159075.36562034942 2249.4016857246525 0.0 
0.00250501002004008 795770.7727167024 0.9999950454033062 0.7979587961309048 -0.20203624927240138 634995.2731639578 159075.36562034942 1700.133932395263 0.0 
0.002530060120240481 795632.7808218444 0.9998216396740497 0.7985218496012367 -0.20129979007281296 635443.3374651559 158937.37372549134 1252.0696311971365 0.0 
0.002555110220440882 795297.69085593 0.9994005532039665 0.7989365120220746 -0.20046404118189187 635773.3160001783 158602.28375957697 922.0910961746961 0.0 
0.0025801603206412824 794765.5858290958 0.9987318903066702 0.7992418912659387 -0.1994899990407315 636016.3298561905 158070.1787327428 679.0772401624996 0.0 
0.0026052104208416833 794036.5975570201 0.9978158166266279 0.7994667884635768 -0.1983490281630511 636195.2982676051 157341.19046066713 500.10882874784943 0.0 
0.002630260521042084 793110.9066282677 0.9966525590981226 0.799632414309419 -0.19702014478870356 636327.1001854459 156415.4995319147 368.3069109070707 0.0 
0.002655310621242485 791988.7423595549 0.9952424058890388 0.7997543894943144 -0.19548801639472435 636424.1661727293 155293.33526320185 271.2409236236947 0.0 
0.0026803607214428856 790670.3827389409 0.9935857063294747 0.7998442179312722 -0.1937414883982025 636495.6507614339 153974.97564258787 199.75633491921087 0.0 
0.0027054108216432865 789156.1543569639 0.9916828708252043 0.7999103717177579 -0.19177249910744643 636548.2958389246 152460.74726061092 147.11125742847898 0.0 
0.0027304609218436874 787446.4323257369 0.9895343707560109 0.7999590901600018 -0.18957528059600914 636587.0664919314 150751.02522938384 108.34060442158521 0.0 
0.0027555110220440883 785541.6401860216 0.9871407383589128 0.7999949682172691 -0.18714577014164369 636615.6192760895 148846.23308966856 79.78782026347362 0.0 
0.002780561122244489 783442.2498023085 0.9845025665963169 0.8000213898637193 -0.18448117673259756 636636.6470746936 146746.8427059555 58.760021659376115 0.0 
0.0028056112224448897 781148.7812459229 0.9816205090091248 0.8000408472392748 -0.18157966176984996 636652.1330711445 144453.3741495699 43.274025208475706 0.0 
0.0028306613226452906 778661.8026661916 0.9784952795548371 0.8000551756894047 -0.1784401038654324 636663.5377878527 141966.39556983858 31.86930850027156 0.0 
0.0028557114228456915 775981.9301496968 0.9751276524306862 0.8000657268610007 -0.17506192556968547 636671.936831699 139286.52305334376 23.47026465396373 0.0 
0.002880761523046092 773109.8275676571 0.9715184618818493 0.8000734961794491 -0.1714449657024002 636678.1223371646 136414.4204713041 17.28475918839074 0.0 
0.002905811623246493 770046.2064114695 0.9676686019947849 0.8000792167295654 -0.1675893852652195 636682.6776744821 133350.79931511648 12.72942187083243 0.0 
0.002930861723446894 766791.8256164555 0.963579026475745 0.8000834283945433 -0.16349559808120173 636686.0324687172 130096.41852010251 9.374627635832857 0.0 
0.0029559118236472948 763347.4913738541 0.9592507484145193 0.800086528773576 -0.1591642196409433 636688.5031187646 126652.0842775011 6.903977588428952 0.0 
0.0029809619238476952 759714.0569311073 0.9546848400334659 0.8000888106803175 -0.15459602935314842 636690.3226377064 123018.6498347543 5.084458646575106 0.0 
0.003006012024048096 755892.4223804907 0.9498824324218971 0.8000904897587575 -0.14979194266313955 636691.6626288489 119197.01528413768 3.7444675041061415 0.0 
0.003031062124248497 751883.5344361372 0.9448447152558788 0.8000917248210301 -0.14475299043484868 636692.6494700522 115188.12733978417 2.757626300811507 0.0 
0.003056112224448898 747688.3861995123 0.9395729365035184 0.8000926328252628 -0.1394803036782556 636693.3762327371 110992.97910315928 2.030863615874262 0.0 
0.0030811623246492985 743308.0169133992 0.9340684021158131 0.8000932999060683 -0.13397510220974485 636693.9114596798 106612.6098170462 1.4956366731711028 0.0 
0.0031062124248496994 738743.511704451 0.9283324757031315 0.8000937894979878 -0.12823868620514367 636694.3056294497 102048.10460809804 1.10146690334758 0.0 
0.0031312625250501003 733996.0013143793 0.9223665781974153 0.8000941483180297 -0.12227242987938558 636694.595917167 97300.59421802626 0.8111791860456757 0.0 
0.003156312625250501 729066.6618198395 0.9161721875001768 0.8000944107715305 -0.11607777672864628 636694.8097005803 92371.25472348649 0.5973957726963817 0.0 
0.0031813627254509017 723956.7143410889 0.9097508381163878 0.8000946021968686 -0.10965623591951923 636694.9671421291 87261.30724473589 0.4399542239269358 0.0 
0.0032064128256513026 718667.4247394843 0.9031041207743439 0.800094741255042 -0.10300937951930189 636695.083090513 81972.01764313132 0.3240058400097906 0.0 
0.0032314629258517035 713200.1033038961 0.8962336820316007 0.800094841689484 -0.09613884034211673 636695.1684811093 76504.69620754314 0.23861524369387857 0.0 
0.003256513026052104 707556.1044261177 0.8891412238670816 0.8000949136220836 -0.08904631024499798 636695.2313673152 70860.69732976472 0.1757290378594736 0.0 
0.003281563126252505 701736.8262653481 0.8818285032594538 0.8000949645076457 -0.08173353875180811 636695.2776800833 65041.41916899511 0.1294162697492313 0.0 
0.003306613226452906 695743.7104018343 0.874297331751883 0.8000949998368047 -0.0742023319150783 636695.3117872847 59048.30330548133 0.09530906830721013 0.0 
0.0033316633266533067 689578.2414797547 0.8665495750032662 0.8000950236536896 -0.06645455134957667 636695.3369056535 52882.83438340167 0.07019069954600513 0.0 
0.003356713426853707 683241.9468394368 0.8585871523260651 0.8000950389371585 -0.058492113388906586 636695.3554041648 46546.53974308376 0.051692188250408895 0.0 
0.003381763527054108 676736.3961389953 0.8504120362108399 0.8000950478815613 -0.05031698832927867 636695.3690274587 40040.98904264229 0.03806889436585377 0.0 
0.003406813627254509 670063.2009654909 0.8420262518376189 0.8000950521035068 -0.04193119973411208 636695.3790603814 33367.79386913788 0.028035971480923072 0.0 
0.00343186372745491 663224.0144356978 0.8334318765742077 0.800095052794139 -0.03333682378006875 636695.3864491628 26528.607339344802 0.02064719014993567 0.0 
0.0034569138276553104 656220.5307865877 0.8246310394615756 0.8000950508312781 -0.02453598863029749 636695.391890657 19525.12369023473 0.015205696021222804 0.0 
0.0034819639278557113 649054.4849556223 0.815625920686436 0.8000950468620113 -0.015530873824424751 636695.3958980646 12359.077859269339 0.011198288446838267 0.0 
0.0035070140280561123 641727.6521509693 0.8064187510411646 0.8000950413635124 -0.006323709677652167 636695.3988493341 5032.245054616244 0.008247018999314732 0.0 
0.003532064128256513 634241.8474117361 0.7970118113711716 0.8000950346878365 0.003083223316664885 636695.4010228069 -2453.559684616863 0.006073546163657884 0.0 
0.0035571142284569137 626598.9251583419 0.7874074320098831 0.800095027094906 0.012687595085022929 636695.4026234685 -10096.48193801113 0.004472884470106049 0.0 
0.0035821643286573146 618800.778733129 0.7776079922014565 0.8000950187768047 0.02248702657534818 636695.4038022815 -17894.62836322398 0.003294071541626796 0.0 
0.0036072144288577155 610849.3399313369 0.767615919511385 0.8000950098756691 0.03247909036428409 636695.4046704224 -25846.06716501608 0.0024259305984296264 0.0 
0.0036322645290581164 602746.5785225473 0.7574336892251272 0.800095000496863 0.04266131127173578 636695.4053097678 -33948.828573805746 0.0017865851317493714 0.0 
0.003657314629258517 594494.5017627241 0.7470638237349194 0.8000949907186823 0.05303116698376287 636695.4057806161 -42200.90533362888 0.0013157369712080555 0.0 
0.003682364729458918 586095.1538969638 0.7365088919149123 0.8000949805994988 0.06358608868458648 636695.4061273739 -50600.253199389204 0.0009689790884570032 0.0 
0.0037074148296593187 577550.6156530884 0.725771508484802 0.8000949701830237 0.07432346169822168 636695.4063827449 -59144.79144326458 0.000713608068244871 0.0 
0.0037324649298597196 568863.0037261941 0.7148543333620939 0.8000949595021828 0.08524062614008887 636695.4065708139 -67832.40337015886 0.0005255392105605294 0.0 
0.00375751503006012 560034.4702542953 0.7037600710031783 0.8000949485819694 0.09633487757879111 636695.4067093178 -76660.93684205774 0.0003870351672034074 0.0 
0.003782565130260521 551067.202285185 0.6924914697333671 0.8000949374415471 0.10760346770818008 636695.4068113195 -85628.20481116802 0.00028503343365731803 0.0 
0.003807615230460922 541963.4212346496 0.6810513210660663 0.8000949260957966 0.11904360502973033 636695.4068864392 -94731.9858617034 0.00020991391602129722 0.0 
0.003832665330661323 532725.382336168 0.6694424590112477 0.8000949145564542 0.13065245554520655 636695.4069417613 -103970.02476018504 0.00015459177453619582 0.0 
0.0038577154308617233 523355.37408223504 0.6576677593733951 0.8000949028329525 0.14242714345955743 636695.4069825034 -113340.03301411797 0.00011384963776376126 0.0 
0.0038827655310621242 513855.71765744354 0.6457301390390943 0.8000948909330371 0.15436475189394283 636695.407012508 -122839.68943890947 8.384497229685927e-05 0.0 
0.003907815631262525 504228.76636347023 0.633632555254449 0.8000948788632212 0.16646232360877222 636695.407034605 -132466.64073288278 6.174794033970769e-05 0.0 
0.003932865731462926 494476.90503610374 0.6213780048924965 0.8000948666291208 0.17871686173662427 636695.4070508785 -142218.50206024927 4.5474508289133844e-05 0.0 
0.003957915831663327 484602.5494544603 0.6089695237108068 0.8000948542356997 0.1911253305248929 636695.4070628631 -152092.85764189268 3.348985758482793e-05 0.0 
0.0039829659318637274 474608.14574253815 0.5964101855994527 0.7990973562335295 0.20268717063407682 635901.6325746438 -159075.36562034942 -2218.1212117563423 -0.0 
0.004008016032064128 464496.16976324795 0.5837031018195269 0.7950138380926838 0.21131073627315689 632652.0789504611 -159075.36562034942 -9080.543566863718 -0.0 
0.004033066132264529 454269.1265050819 0.5708514202324071 0.7886195012960059 0.2177680810635988 627563.6325441295 -159075.36562034942 -14219.140418698173 -0.0 
0.00405811623246493 443929.54946156597 0.557858324519953 0.780486084757965 0.222627760238012 621091.2691800703 -159075.36562034936 -18086.354098155003 -0.0 
0.00408316633266533 433480.000003649 0.5447270333958268 0.7710354958994085 0.2263084625035816 613570.7324492407 -159075.36562034936 -21015.36682524241 -0.0 
0.004108216432865732 422923.06674518716 0.5314607998081383 0.7605793072315901 0.22911850742345174 605249.9641234819 -159075.36562034942 -23251.531757945242 -0.0 
0.004133266533066132 412261.36490168277 0.518062910133611 0.7493478435424149 0.23128493340880385 596312.2510260238 -159075.36562034936 -24975.520503991684 -0.0 
0.004158316633266533 401497.53564242506 0.5045366833634595 0.7375116030427846 0.23297491967932515 586893.2714551704 -159075.36562034942 -26320.37019239582 -0.0 
0.004183366733466934 390634.24543621327 0.49088547028119994 0.725197032828698 0.23431156254749802 577093.6489107173 -159075.36562034936 -27384.037854154685 -0.0 
0.004208416833667334 379674.18539079913 0.4771126526325695 0.7124981465571876 0.23538549392461805 566988.1971559622 -159075.36562034936 -28238.64614481372 -0.0 
0.004233466933867736 368620.07058623695 0.4632216422877892 0.6994850801039638 0.2362634378161746 556632.728600539 -159075.36562034936 -28937.2923939527 -0.0 
0.004258517034068136 357474.6394022891 0.4492158803963568 0.6862103921849103 0.23699451178855352 546069.0681807117 -159075.36562034936 -29519.06315807322 -0.0 
0.004283567134268537 346240.6528400615 0.4350988365345885 0.6727137042463444 0.23761486771175588 535328.7456704181 -159075.36562034936 -30012.727210007328 -0.0 
0.004308617234468938 334920.8938380328 0.42087400784611634 0.6590251173020482 0.23815110945593182 524435.7147165065 -159075.36562034936 -30439.455258124344 -0.0 
0.0043336673346693385 323518.1665826561 0.40654491817556454 0.645167728046635 0.23862280987107048 513408.35510013654 -159075.36562034942 -30814.822897131027 -0.0 
0.00435871743486974 312035.2958136854 0.39211511719559683 0.6311594816260471 0.23904436443045024 502260.9471261698 -159075.36562034942 -31150.285692135025 -0.0 
0.00438376753507014 300475.12612442306 0.3775881795275816 0.6170145358851827 0.23942635635760112 491004.75725802354 -159075.36562034936 -31454.26551325119 -0.0 
0.004408817635270541 288840.5212570395 0.36296770385606475 0.6027442658394901 0.2397765619834254 479648.8374515676 -159075.36562034942 -31732.950574178652 -0.0 
0.004433867735470942 277134.36339315446 0.34825731203728727 0.5883580031866716 0.24010069114938437 468200.61364042986 -159075.36562034942 -31990.88462692597 -0.0 
0.004458917835671343 265359.55243984814 0.333460648201961 0.5738635806862288 0.2404029324842678 456666.31893990666 -159075.36562034936 -32231.40087970921 -0.0 
0.004483967935871743 253519.00531128244 0.31858137785252666 0.5592677328317774 0.24068635497925078 445051.3124921815 -159075.3656203494 -32456.941560549654 -0.0 
0.0045090180360721445 241615.65520610774 0.30362318695511703 0.544576390688283 0.24095320373316598 433360.3140905762 -159075.3656203494 -32669.2932641191 -0.0 
0.004534068136272545 229652.45088083835 0.28858978102645305 0.5297948987853373 0.2412051177588842 421597.5767779099 -159075.3656203494 -32869.76027672211 -0.0 
0.004559118236472946 217632.35591936967 0.27348488421589234 0.5149281746070478 0.24144329039115542 409767.01376464905 -159075.36562034936 -33059.29222493003 -0.0 
0.004584168336673347 205558.34799882636 0.2583122383828668 0.4999808258058009 0.24166858742293407 397872.2917047491 -159075.36562034936 -33238.57808557342 -0.0 
0.004609218436873747 193433.4181519158 0.2430756021699285 0.48495723628044657 0.24188163411051808 385916.89919456764 -159075.3656203494 -33408.115422302515 -0.0 
0.004634268537074149 181260.57002597649 0.2277787500716424 0.4698616293234969 0.2420828792518545 373904.19702385884 -159075.3656203494 -33568.261377532974 -0.0 
0.004659318637274549 169042.81913889962 0.21242547149955004 0.4546981138796763 0.24227264238012625 361837.454987196 -159075.36562034936 -33719.27022794705 -0.0 
0.0046843687374749495 156783.19213210864 0.19701956984343583 0.43947071836579205 0.24245114852235622 349719.87879699667 -159075.3656203494 -33861.32104453863 -0.0 
0.004709418837675351 144484.72602078546 0.18156486152913345 0.4241834153291873 0.24261855380005384 337554.62970611674 -159075.36562034936 -33994.53806498196 -0.0 
0.004734468937875751 132150.4674415277 0.16606517507310423 0.4088401393583846 0.24277496428528036 325344.83876070264 -159075.36562034936 -34119.00569882564 -0.0 
0.004759519038076153 119783.47189761703 0.15052435013401325 0.3934448000234842 0.24292044988947095 313093.617097844 -159075.36562034936 -34234.779579877606 -0.0 
0.004784569138276553 107386.80300209962 0.13494623656155622 0.3780012911554931 0.24305505459393686 300804.06332983763 -159075.36562034942 -34341.89470738856 -0.0 
0.004809619238476954 94963.53171884942 0.11933469344275147 0.3625134974287683 0.24317880398601685 288479.2687823349 -159075.36562034936 -34440.37144313613 -0.0 
0.004834669338677355 82516.73560181382 0.10369358814594785 0.3469852989567358 0.24329171081078793 276122.3211515034 -159075.3656203494 -34530.219929340245 -0.0 
0.0048597194388777555 70049.49803263004 0.08802679536278529 0.33142057442393524 0.24339377906114995 263736.30699643237 -159075.3656203494 -34611.443343452964 -0.0 
0.004884769539078156 57564.90745679105 0.07233819614833242 0.3158232031396547 0.24348500699132225 251324.3133733651 -159075.3656203494 -34684.04029622465 -0.0 
0.004909819639278557 45066.05661856248 0.05663167695965502 0.30019706629695736 0.24356538933730235 238889.4288376031 -159075.36562034936 -34748.00659869124 -0.0 
0.004934869739478958 32556.041794832385 0.04091112869304307 0.28454604764616237 0.24363491895311928 226434.74397944575 -159075.3656203494 -34803.33656426398 -0.0 
0.004959919839679358 20037.962028086633 0.02518044572013928 0.2688740337368026 0.2436935880166633 213963.3516167354 -159075.3656203494 -34850.0239682994 -0.0 
0.00498496993987976 7514.9183586971085 0.009443524923203961 0.2531849138415665 0.24374138891836253 201478.3467343331 -159075.3656203494 -34888.062755286584 -0.0 
0.00501002004008016 -5009.986943280148 -0.006295735270235879 0.23748257964587044 0.24377831491610633 188982.82623708824 -159075.3656203494 -34917.44756001901 -0.0 
0.0050350701402805615 -17533.65114661665 -0.022033435853126847 0.22177092476472107 0.2438043606178479 176479.88856537064 -159075.3656203494 -34938.17409163789 -0.0 
0.005060120240480962 -30052.97182753568 -0.03776567820477084 0.20605384413235878 0.2438195223371296 163972.6332093642 -159075.3656203494 -34950.239416550496 -0.0 
0.005085170340681362 -42564.84763825859 -0.05348856505660882 0.19033523329822313 0.24382379835483195 151464.1601488144 -159075.3656203494 -34953.64216672363 -0.0 
0.005110220440881764 -55066.17907528839 -0.0691982014576744 0.1746189876540266 0.24381718911170097 138957.56923795317 -159075.3656203494 -34948.382692892184 -0.0 
0.005135270541082164 -67553.86924722878 -0.08489069573946376 0.1589090016102418 0.24379969734970555 126455.95955016848 -159075.3656203494 -34934.46317704787 -0.0 
0.005160320641282565 -80024.82464196798 -0.10056216048000723 0.14320916773554182 0.24377132821554903 113962.42869319262 -159075.3656203494 -34911.8877148112 -0.0 
0.005185370741482966 -92475.95589301526 -0.1162087134668762 0.1275233758692442 0.2437320893361204 101480.0721028077 -159075.3656203494 -34880.66237547358 -0.0 
0.0052104208416833666 -104904.17854481308 -0.1318264786589027 0.11185551221420942 0.24368199087311213 89011.98232099738 -159075.3656203494 -34840.795245461086 -0.0 
0.005235470941883768 -117306.41381683516 -0.14741158714637342 0.09620945841574322 0.24362104556211664 76561.2482629605 -159075.3656203494 -34792.29645944627 -0.0 
0.005260521042084168 -129679.58936627742 -0.1629601781094553 0.08058909063066709 0.2435492687401224 64130.95447630093 -159075.3656203494 -34735.17822222896 -0.0 
0.005285571142284569 -142020.64004915435 -0.17846839977461745 0.06499827858966443 0.24346667836428187 51724.18039486647 -159075.3656203494 -34669.454823671425 -0.0 
0.00531062124248497 -154326.5086796088 -0.1939324103688082 0.04944088465527608 0.24337329502408428 39343.9995891254 -159075.3656203494 -34595.142648384826 -0.0 
0.005335671342685371 -166594.1467872551 -0.2093483790711601 0.033920762877339174 0.24326914194849927 26993.479014508765 -159075.3656203494 -34512.26018141448 -0.0 
0.005360721442885771 -178820.5153723622 -0.2247124869619815 0.018441758047255005 0.24315424500923652 14675.678258820499 -159075.3656203494 -34420.8280108333 -0.0 
0.0053857715430861725 -191002.58565868845 -0.24002092796879632 0.0030077047521792155 0.24302863272097552 2393.6487895859796 -159075.3656203494 -34320.868827925035 -0.0 
0.005410821643286573 -203137.33984378332 -0.25526990980920117 -0.012377573570009749 0.24289233623919143 -9849.566797980202 -159075.3656203494 -34212.40742545374 -0.0 
0.005435871743486974 -215221.7718465756 -0.2704556549303122 -0.027710265574274362 0.24274538935603784 -22050.935531838397 -159075.3656203494 -34095.47069438781 -0.0 
0.005460921843687375 -227252.8880520512 -0.2855744014445551 -0.042986572949927034 0.24258782849462807 -34207.434812352985 -159075.3656203494 -33970.087619348815 -0.0 
0.005485971943887775 -239227.70805285018 -0.3006224040615832 -0.05820271135961743 0.24241969270196576 -46316.05315951472 -159075.3656203494 -33836.289272986076 -0.0 
0.005511022044088177 -251143.26538758393 -0.3155959350160742 -0.07335491137536654 0.24224102364070765 -58373.79095781301 -159075.3656203494 -33694.10880942152 -0.0 
0.005536072144288577 -262996.60827570315 -0.3304912849911927 -0.08843941941128769 0.242051865579905 -70377.6611984717 -159075.3656203494 -33543.581456882064 -0.0 
0.005561122244488978 -274784.80034872895 -0.34530476403748195 -0.10345249865266626 0.2418522653848157 -82324.69021878726 -159075.3656203494 -33384.74450959231 -0.0 
0.005586172344689379 -286504.9213776639 -0.36003270248695607 -0.11839042998108606 0.24164227250587 -94211.91843832094 -159075.3656203494 -33217.6373189936 -0.0 
0.0056112224448897794 -298154.06799640146 -0.3746714518621626 -0.13324951289532222 0.2414219389668404 -106036.401091722 -159075.3656203494 -33042.30128433006 -0.0 
0.00563627254509018 -309729.35442096886 -0.38921738578001003 -0.14802606642773988 0.24119131935227014 -117795.20895797483 -159075.3656203494 -32858.77984264464 -0.0 
0.005661322645290581 -321227.9131644038 -0.4036669008501084 -0.1627164300559304 0.24095047079417803 -129485.42908585578 -159075.3656203494 -32667.118458198656 -0.0 
0.005686372745490982 -332646.895747102 -0.41801641756741814 -0.1773169646093434 0.24069945295807474 -141104.16551540812 -159075.3656203494 -32467.364611344456 -0.0 
0.005711422845691383 -343983.4734024576 -0.43226238119898436 -0.19182405317067877 0.2404383280283056 -152648.53999524703 -159075.3656203494 -32259.56778686116 -0.0 
0.005736472945891784 -355234.83777762007 -0.4464012626645333 -0.20623410197179232 0.24016716069274097 -164115.69269549864 -159075.3656203494 -32043.77946177203 -0.0 
0.005761523046092184 -366398.2016291924 -0.46042955941071306 -0.2205435412838972 0.23988601812681587 -175502.7829161999 -159075.3656203494 -31820.053092643106 -0.0 
0.005786573146292585 -377470.7995137007 -0.47434379627876316 -0.23474882630182356 0.2395949699769396 -186806.98979097005 -159075.3656203494 -31588.444102381276 -0.0 
0.005811623246492986 -388449.88847266155 -0.48814052636539523 -0.248846438022117 0.23929408834327823 -198025.51298577897 -159075.3656203494 -31349.009866533204 -0.0 
0.005836673346693386 -399332.7487120856 -0.5018163318766828 -0.2628328841147596 0.23898344776192326 -209155.57339264112 -159075.3656203494 -31101.809699095113 -0.0 
0.005861723446893788 -410116.6842762354 -0.5153678249747303 -0.2767046997882858 0.2386631251864445 -220194.4138180526 -159075.3656203494 -30846.904837833434 -0.0 
0.005886773547094188 -420799.02371548 -0.5287916486169236 -0.29045844864808146 0.23833319996884217 -231139.29966600396 -159075.3656203494 -30584.35842912666 -0.0 
0.0059118236472945895 -431377.12074808206 -0.5420844773875567 -0.3040907235476567 0.2379937538399 -241987.5196154018 -159075.36562034942 -30314.235512330837 -0.0 
0.00593687374749499 -441848.35491574556 -0.5552430183216167 -0.3175981474326701 0.2376448708889466 -252736.38629172137 -159075.36562034942 -30036.60300367476 -0.0 
0.0059619238476953905 -452210.1322327713 -0.5682640117205373 -0.33097737417750606 0.23728663754303125 -263383.2369327343 -159075.36562034936 -29751.52967968761 -0.0 
0.005986973947895792 -462459.88582864875 -0.581144231959703 -0.34422508941418767 0.23691914254551533 -273925.43404813635 -159075.36562034936 -29459.08616016308 -0.0 
0.006012024048096192 -472595.0765839353 -0.5938804882875187 -0.3573380113534241 0.23654247693409464 -284360.3660729158 -159075.36562034942 -29159.34489067007 -0.0 
0.006037074148296593 -482613.19375926047 -0.6064696256158401 -0.37031289159759206 0.236156734018248 -294685.4480143041 -159075.36562034942 -28852.380124606938 -0.0 
0.006062124248496994 -492511.75561729766 -0.6189085253015656 -0.38314651594544163 0.23576200935612396 -304898.12209214014 -159075.36562034936 -28538.26790480811 -0.0 
0.006087174348697395 -502288.310037551 -0.631194105919201 -0.39583570518833155 0.23535840073086944 -314995.8583724942 -159075.36562034942 -28217.086044707397 -0.0 
0.006112224448897796 -511940.4351238092 -0.6433233240242084 -0.4083773158978002 0.23494600812640826 -324976.1553943971 -159075.36562034936 -27888.914109062796 -0.0 
0.0061372745490981965 -521465.7398041071 -0.6552931749069398 -0.4207682412042672 0.23452493370267263 -334836.54078951123 -159075.36562034942 -27553.833394246438 -0.0 
0.006162324649298597 -530861.8644230572 -0.6671006933369829 -0.4330054115666857 0.23409528177029715 -344574.5718946004 -159075.36562034942 -27211.926908107376 -0.0 
0.006187374749498998 -540126.4813263911 -0.678742954297718 -0.44508579553294103 0.233657158764777 -354187.836356636 -159075.36562034942 -26863.279349405628 -0.0 
0.006212424849699399 -549257.29543758 -0.69021707371092 -0.4570064004908169 0.23321067322010308 -363673.95273039676 -159075.36562034942 -26507.977086833787 -0.0 
0.006237474949899799 -558252.0448263818 -0.7015202091512165 -0.4687642734093414 0.2327559357418751 -373030.5710684132 -159075.36562034942 -26146.108137619212 -0.0 
0.006262525050100201 -567108.5012691783 -0.7126495605502274 -0.4803565015703252 0.2322930589799022 -382255.3735031075 -159075.36562034942 -25777.762145721383 -0.0 
0.006287575150300601 -575824.4708009602 -0.7236023708902107 -0.4917802132899141 0.23182215760029662 -391346.07482098613 -159075.36562034942 -25403.03035962463 -0.0 
0.006312625250501002 -584397.7942588276 -0.7343759268870449 -0.5030325786299772 0.2313433482570677 -400300.42302874575 -159075.36562034942 -25022.00560973238 -0.0 
0.006337675350701403 -592826.3478168682 -0.7449675596623763 -0.5141108100991522 0.2308567495632241 -409116.19991114596 -159075.36562034942 -24634.782285372767 -0.0 
0.006362725450901803 -601108.0435122842 -0.7553746454047703 -0.525012163343378 0.23036248206139232 -417791.221580519 -159075.36562034942 -24241.456311415765 -0.0 
0.006387775551102205 -609240.8297626285 -0.7655946060196894 -0.5357339378257383 0.22986066819395112 -426323.3390177711 -159075.36562034942 -23842.125124507962 -0.0 
0.006412825651302605 -617222.6918740367 -0.7756249097681561 -0.5462734774954514 0.22935143227270471 -434710.4386047485 -159075.36562034942 -23436.887648938773 -0.0 
0.006437875751503006 -625051.6525403141 -0.7854630718939244 -0.5566281714458421 0.2288349004480823 -442950.4426478339 -159075.36562034942 -23025.844272130806 -0.0 
0.006462925851703407 -632725.7723327675 -0.7951066552390201 -0.566795454561127 0.22831120067789312 -451041.3098926431 -159075.36562034942 -22609.096819774953 -0.0 
0.0064879759519038075 -640243.1501806445 -0.8045532708474797 -0.5767728081518569 0.2277804626956228 -458981.0360296931 -159075.36562034942 -22186.74853060197 -0.0 
0.006513026052104208 -647601.9238420805 -0.8138005785571588 -0.5865577605788608 0.22724281797829804 -466767.65419092105 -159075.36562034942 -21758.904030810016 -0.0 
0.006538076152304609 -654800.2703654225 -0.8228462875794487 -0.5961478878655315 0.22669839971391714 -474399.2354369265 -159075.36562034942 -21325.66930814655 -0.0 
0.00656312625250501 -661836.4065408158 -0.8316881570667579 -0.605540814298305 0.22614734276845294 -481873.8892348161 -159075.36562034942 -20887.151685650355 -0.0 
0.006588176352705411 -668708.589341954 -0.8403239966676306 -0.6147342130151839 0.22558978365244664 -489189.7639265379 -159075.36562034942 -20443.459795066694 -0.0 
0.006613226452905812 -675415.116357866 -0.8487516670693469 -0.6237258065821589 0.22502586048718798 -496345.04718758096 -159075.36562034942 -19994.70354993557 -0.0 
0.006638276553106212 -681954.32621465 -0.8569690805278887 -0.6325133675573873 0.22445571297050138 -503337.9664759356 -159075.36562034942 -19540.994118364895 -0.0 
0.0066633266533066135 -688324.598987034 -0.8649742013851226 -0.6410947190429851 0.2238794823421375 -510166.7894711951 -159075.36562034942 -19082.4438954896 -0.0 
0.006688376753507014 -694524.3565996714 -0.8727650465730822 -0.6494677352242967 0.2232973113487855 -516829.82450369344 -159075.36562034942 -18619.16647562856 -0.0 
0.006713426853707414 -700552.0632180728 -0.880339686105228 -0.6576303418965165 0.22270934420871147 -523325.42097357655 -159075.36562034942 -18151.276624146798 -0.0 
0.006738476953907816 -706406.2256290668 -0.8876962435545481 -0.6655805169785175 0.22211572657603063 -529651.9697596953 -159075.36562034942 -17678.890249022053 -0.0 
0.006763527054108216 -712085.3936107093 -0.8948328965184003 -0.6733162910137728 0.22151660550462748 -535807.9036182252 -159075.36562034942 -17202.124372134662 -0.0 
0.006788577154308618 -717588.1602915365 -0.9017478770699624 -0.6808357476582387 0.22091212941172367 -541791.6975709123 -159075.36562034942 -16721.097100274696 -0.0 
0.006813627254509018 -722913.1624990843 -0.908439472196195 -0.6881370241550808 0.2203024480411142 -547601.8692828473 -159075.36562034942 -16235.927595887533 -0.0 
0.0068386773547094186 -728059.0810975805 -0.9149060242221978 -0.6952183117961261 0.21968771242607166 -553236.9794296783 -159075.36562034942 -15746.736047552846 -0.0 
0.00686372745490982 -733024.6413147246 -0.9211459312218527 -0.7020778563699234 0.21906807485192936 -558695.6320541659 -159075.36562034942 -15253.643640209175 -0.0 
0.00688877755511022 -737808.613057484 -0.9271576474146664 -0.7087139585963071 0.2184436888183593 -563976.4749119974 -159075.36562034942 -14756.7725251372 -0.0 
0.006913827655310621 -742409.8112168167 -0.9329396835486946 -0.7151249745473496 0.21781470900134503 -569078.1998067712 -159075.36562034942 -14256.245789696008 -0.0 
0.006938877755511022 -746827.0959612539 -0.9384906072694699 -0.721309316054605 0.21718129121486485 -573999.5429140701 -159075.36562034942 -13752.187426834369 -0.0 
0.006963927855711423 -751059.3730192622 -0.9438090434748281 -0.7272654511025362 0.21654359237229193 -578739.2850945408 -159075.36562034942 -13244.722304372006 -0.0 
0.006988977955911824 -755105.5939503248 -0.9488936746555592 -0.7329919042080345 0.21590177044752468 -583296.2521959069 -159075.36562034942 -12733.976134068436 -0.0 
0.0070140280561122245 -758964.7564046643 -0.9537432412217841 -0.738487256785933 0.21525598443585114 -587669.3153438342 -159075.36562034942 -12220.07544048058 -0.0 
0.007039078156312625 -762635.9043715505 -0.9583565418149885 -0.7437501475004258 0.21460639431456274 -591857.391221582 -159075.36562034942 -11703.147529619167 -0.0 
0.007064128256513026 -766118.1284161287 -0.9627324336056287 -0.7487792726023049 0.21395316100332373 -595859.4423383671 -159075.36562034942 -11183.320457412263 -0.0 
0.007089178356713427 -769410.5659047074 -0.9668698325762377 -0.7535733862519307 0.213296446324307 -599674.477286376 -159075.36562034942 -10660.722997982137 -0.0 
0.007114228456913827 -772512.4012184569 -0.9707677137899661 -0.7581313008278583 0.21263641296210778 -603301.5509863617 -159075.36562034942 -10135.484611745742 -0.0 
0.007139278557114229 -775422.8659554565 -0.9744251116444821 -0.7624518872210412 0.2119732244234409 -606739.764921764 -159075.36562034942 -9607.735413343064 -0.0 
0.007164328657314629 -778141.2391210463 -0.9778411201111751 -0.766534075114538 0.2113070449966371 -609988.2673612928 -159075.36562034942 -9077.606139404063 -0.0 
0.0071893787575150305 -780666.8473064383 -0.9810148929596045 -0.7703768532486588 0.21063803971094575 -613046.2535699247 -159075.36562034942 -8545.228116164102 -0.0 
0.007214428857715431 -782999.0648555332 -0.9839456439671285 -0.7739792696714777 0.2099663742956508 -615912.9660082549 -159075.36562034942 -8010.733226928816 -0.0 
0.0072394789579158314 -785137.3140199138 -0.9866326471136735 -0.7773404319746565 0.20929221513901697 -618587.6945201595 -159075.36562034942 -7474.253879404885 -0.0 
0.007264529058116233 -787081.0651019656 -0.9890752367615859 -0.7804595075145152 0.20861572924707072 -621069.7765087181 -159075.36562034942 -6935.922972898052 -0.0 
0.007289579158316633 -788829.8365860974 -0.9912728078205283 -0.7833357236182992 0.20793708420222912 -623358.5971003558 -159075.36562034942 -6395.873865392135 -0.0 
0.007314629258517034 -790383.1952580241 -0.9932248158973743 -0.7859683677755893 0.207256448121785 -625453.589297163 -159075.36562034942 -5854.240340511797 -0.0 
0.007339679358717435 -791740.7563120855 -0.9949307774310698 -0.7883567878148092 0.2065739896162606 -627354.2341173546 -159075.36562034942 -5311.156574381534 -0.0 
0.007364729458917836 -792902.1834465708 -0.9963902698124213 -0.7905003920647831 0.20588987774763823 -629060.0607238348 -159075.36562034942 -4766.757102386514 -0.0 
0.007389779559118236 -793867.1889470299 -0.9976029314887878 -0.7923986495013089 0.20520428198747886 -630570.6465408353 -159075.36562034942 -4221.176785845191 -0.0 
0.007414829659318637 -794635.5337575477 -0.9985684620536465 -0.7940510898787052 0.20451737217494126 -631885.6173585976 -159075.36562034942 -3674.5507786006656 -0.0 
0.007439879759519038 -795207.0275399636 -0.9992866223210104 -0.7954573038463034 0.20382931847470698 -633004.6474260745 -159075.36562034942 -3127.0144935397493 -0.0 
0.007464929859719439 -795581.528721023 -0.9997572343846812 -0.7966169430498535 0.2031402913348277 -633927.4595316262 -159075.36562034942 -2578.7035690474154 -0.0 
0.00748997995991984 -795758.9445274487 -0.9999801816623203 -0.7975297202178206 0.20245046144449963 -634653.8250716928 -159075.36562034942 -2029.7538354064545 -0.0 
0.00751503006012024 -795739.2310089237 -0.9999554089243304 -0.7982019379937396 0.20175347093059082 -635188.7595356995 -159055.6521018244 -1494.8193713997173 -0.0 
0.0075400801603206415 -795522.3930489777 -0.9996829223075362 -0.7986969948916081 0.20098592741592813 -635582.7139085294 -158838.8141418784 -1100.8649985698742 -0.0 
0.007565130260521042 -795108.484363778 -0.999162789313664 -0.7990615809707406 0.20010120834292333 -635872.8429959493 -158424.9054566787 -810.7359111498901 -0.0 
0.0075901803607214425 -794497.6074888229 -0.9983951387926212 -0.7993300812900831 0.1990650575025381 -636086.5095857184 -157814.02858172357 -597.069321380888 -0.0 
0.007615230460921844 -793689.9137535403 -0.9973801609105755 -0.799527818847674 0.19785234206290148 -636243.8650993952 -157006.33484644094 -439.7138077041452 -0.0 
0.007640280561122244 -792685.6032438005 -0.9961181071028469 -0.7996734428548488 0.1964446642479981 -636359.7501224643 -156002.02433670114 -323.82878463509394 -0.0 
0.007665330661322646 -791484.9247523489 -0.9946092900116199 -0.7997806875892021 0.19482860242241784 -636445.0940564512 -154801.3458452496 -238.4848506480895 -0.0 
0.007690380761523046 -790088.1757171755 -0.992854083408496 -0.7998596677080555 0.1929944157004405 -636507.9458976596 -153404.59681007615 -175.63300943965996 -0.0 
0.007715430861723447 -788495.7021478299 -0.9908529221018993 -0.7999178321866295 0.19093508991526986 -636554.2333578076 -151812.1232407306 -129.34554929173905 -0.0 
0.007740480961923848 -786707.8985397082 -0.9886063018293647 -0.7999606668491739 0.18864563498019082 -636588.3219210979 -150024.3196326089 -95.25698600138053 -0.0 
0.0077655310621242485 -784725.2077763253 -0.986114779134731 -0.7999922117504992 0.18612256738423183 -636613.4265637697 -148041.62886922597 -70.15234332960988 -0.0 
0.007790581162324649 -782548.1210196022 -0.9833789712302714 -0.8000154422034277 0.18336352902684372 -636631.914966414 -145864.54211250285 -51.66394068530213 -0.0 
0.00781563126252505 -780177.1775881922 -0.9803995558437936 -0.8000325493878048 0.1803670064559888 -636645.5308157533 -143493.59868109284 -38.04809134592332 -0.0 
0.00784068136272545 -777612.9648238798 -0.9771772710507516 -0.8000451470059957 0.17713212404475587 -636655.5582560248 -140929.38591678045 -28.02065107440436 -0.0 
0.007865731462925851 -774856.11794608 -0.9737129150914046 -0.8000544234750536 0.17365849161635094 -636662.9429997816 -138172.53903898073 -20.635907317780664 -0.0 
0.007890781563126252 -771907.319894479 -0.9700073461730727 -0.8000612540091795 0.16994609216389323 -636668.3815203685 -135223.7409873797 -15.197386730788448 -0.0 
0.007915831663326654 -768767.3011598533 -0.966061482257539 -0.8000662831632442 0.16599519909429472 -636672.3867380375 -132083.72225275403 -11.192169061880385 -0.0 
0.007940881763527054 -765436.8396031092 -0.9618763008336466 -0.8000699856222582 0.16180631521138844 -636675.3363947169 -128753.26069600985 -8.242512382444252 -0.0 
0.007965931863727455 -761916.7602625862 -0.9574528386751505 -0.8000727109699874 0.15738012770516308 -636677.5086797824 -125233.18135548686 -6.070227316910818 -0.0 
0.007990981963927855 -758207.9351496755 -0.9527921915838827 -0.8000747166589629 0.15271747492491983 -636679.108466781 -121524.35624257615 -4.470440318359779 -0.0 
0.008016032064128256 -754311.2830328003 -0.9478955141182946 -0.8000761922913557 0.1478193218269389 -636680.2866355588 -117627.70412570098 -3.2922715405073077 -0.0 
0.008041082164328658 -750227.7692098144 -0.9427640193074447 -0.8000772775007169 0.1426867418067278 -636681.1543021109 -113544.19030271505 -2.4246049884477845 -0.0 
0.008066132264529059 -745958.4052688743 -0.9373989783505012 -0.8000780751210452 0.137320903229456 -636681.7932982036 -109274.82636177493 -1.7856088957520735 -0.0 
0.008091182364729459 -741504.2488378425 -0.9318017203018336 -0.8000786608851946 0.13172305941663898 -636682.26388913 -104820.66993074317 -1.3150179694125586 -0.0 
0.00811623246492986 -736866.4033222868 -0.9259736317417719 -0.8000790905673004 0.12589454117447152 -636682.6104574775 -100182.82441518747 -0.9684496218359104 -0.0 
0.00814128256513026 -732046.0176321414 -0.9199161564331199 -0.8000794052428438 0.11983675119027604 -636682.8656889594 -95362.43872504204 -0.7132181398820986 -0.0 
0.00816633266533066 -727044.2858970893 -0.9136307949634932 -0.8000796351624453 0.11355115980104791 -636683.0536550846 -90360.70698998997 -0.5252520148176962 -0.0 
0.008191382765531063 -721862.4471707502 -0.9071191043735917 -0.8000798026047327 0.10703930176885901 -636683.1920834003 -85178.86826365092 -0.3868236989213585 -0.0 
0.008216432865731463 -716501.7851237353 -0.9003826977714798 -0.8000799239773466 0.10030277379413322 -636683.2940294218 -79818.206216636 -0.2848776775228866 -0.0 
0.008241482965931864 -710963.6277256486 -0.8934232439329785 -0.800080011364233 0.09334323256874544 -636683.3691079288 -74280.04881854926 -0.2097991704582772 -0.0 
0.008266533066132264 -705249.3469161169 -0.8862424668882689 -0.800080073665151 0.08616239322311792 -636683.4243997602 -68565.76800901757 -0.15450733911057463 -0.0 
0.008291583166332665 -699360.3582649251 -0.8788421454948058 -0.800080117434869 0.07876202805993682 -636683.4651196244 -62676.779357825755 -0.11378747486856557 -0.0 
0.008316633266533067 -693298.1206213464 -0.8712241129966529 -0.8000801475011925 0.07114396549546043 -636683.4951079121 -56614.54171424708 -0.08379918725830278 -0.0 
0.008341683366733467 -687064.1357527481 -0.8633902565703415 -0.8000801674201129 0.06331008915022862 -636683.5171928923 -50380.556845648796 -0.061714206996215916 -0.0 
0.008366733466933868 -680659.9479725637 -0.8553425168573667 -0.8000801798110035 0.055262337046363186 -636683.5334574538 -43976.36906546436 -0.045449645463033275 -0.0 
0.008391783567134268 -674087.143757732 -0.8470828874834471 -0.8000801866034757 0.04700270087997138 -636683.5454355475 -37403.56485063268 -0.03347155173132807 -0.0 
0.008416833667334669 -667347.3513556849 -0.8386134145646505 -0.800080189219176 0.03853322534547454 -636683.5542568569 -30663.7724485856 -0.024650242413021866 -0.0 
0.008441883767535071 -660442.2403809903 -0.8299361962005214 -0.8000801887056725 0.029856007494848846 -636683.5607533414 -23758.661473891 -0.0181537579705906 -0.0 
0.008466933867735471 -653373.5214017485 -0.8210533819543306 -0.800080185835055 0.020973196119275617 -636683.5655377003 -16689.942494649207 -0.013369399040522648 -0.0 
0.008491983967935872 -646142.9455158382 -0.8119671723205709 -0.8000801811765489 0.01188699114402203 -636683.5690611583 -9459.3666087389 -0.009845941054647037 -0.0 
0.008517034068136272 -638752.3039171296 -0.8026798181798438 -0.8000801751499925 0.002599643029851273 -636683.5716560213 -2068.725010030321 -0.007251077961886524 -0.0 
0.008542084168336673 -631203.4274517597 -0.7931936202412585 -0.8000801680652205 -0.00688654782396203 -636683.5735670173 5480.151455339626 -0.0053400819911471695 -0.0 
0.008567134268537073 -623498.1861645858 -0.7835109284724896 -0.8000801601510674 -0.016569231678577823 -636683.574974377 13185.392742513563 -0.0039327222161267125 -0.0 
0.008592184368737476 -615638.4888359271 -0.7736341415176282 -0.8000801515767271 -0.026446010059098857 -636683.5760108321 21045.09007117222 -0.0028962671813622973 -0.0 
0.008617234468937876 -607626.2825087182 -0.7635657061029861 -0.800080142467483 -0.036514436364496916 -636683.5767741331 29057.29639838112 -0.002132966211485538 -0.0 
0.008642284569138277 -599463.5520061711 -0.7533081164309721 -0.8000801329162932 -0.046772016485321144 -636683.5773362688 37220.026900928235 -0.0015708304689266285 -0.0 
0.008667334669338677 -591152.3194400874 -0.7428639135622181 -0.8000801229923209 -0.05721620943010275 -636683.5777502556 45531.2594670119 -0.0011568436408889082 -0.0 
0.008692384769539077 -582694.6437099328 -0.7322356847860988 -0.8000801127472176 -0.06784442796111878 -636683.5780551375 53988.93519716652 -0.000851961647599466 -0.0 
0.00871743486973948 -574092.6199927938 -0.7214260629797911 -0.8000801022197502 -0.07865403923995917 -636683.578279669 62590.95891430555 -0.0006274302609001868 -0.0 
0.00874248496993988 -565348.3792243524 -0.7104377259560488 -0.8000800914392068 -0.08964236548315796 -636683.5784450261 71335.1996827469 -0.00046207323708876975 -0.0 
0.00876753507014028 -556464.087570998 -0.6992733957998378 -0.800080080427907 -0.10080668462806919 -636683.5785668038 80219.49133610132 -0.0003402954752758823 -0.0 
0.008792585170340681 -547441.9458932151 -0.6879358381940103 -0.8000800692030491 -0.11214423100903881 -636683.5786564875 89241.63301388419 -0.0002506118138049546 -0.0 
0.008817635270541082 -538284.1892003753 -0.676427861734175 -0.8000800577780707 -0.12365219604389566 -636683.5787225354 98399.38970672397 -0.00018456394663730902 -0.0 
0.008842685370741482 -528993.0860970704 -0.6647523172329397 -0.8000800461636502 -0.13532772893071054 -636683.5787711765 107690.49281002895 -0.00013592274980256158 -0.0 
0.008867735470941884 -519570.93822111905 -0.6529120970136896 -0.8000800343684453 -0.14716793735475575 -636683.5788069984 117112.64068598027 -0.00010010082878018452 -0.0 
0.008892785571142285 -510020.0796733997 -0.6409101341940934 -0.800080022399634 -0.15916988820554068 -636683.5788333797 126663.49923369964 -7.371964513838255e-05 -0.0 
0.008917835671342685 -500342.8764396318 -0.6287494019594931 -0.8000800102633164 -0.1713306083038233 -636683.5788528082 136340.70246746752 -5.429109869623583e-05 -0.0 
0.008942885771543086 -490541.7258042604 -0.6164329128263693 -0.8000799979648076 -0.1836470851384383 -636683.5788671165 146141.8531028389 -3.9982872267346634e-05 -0.0 
0.008967935871743486 -480619.05575659336 -0.6039637178960707 -0.8000799855088542 -0.19611626761278345 -636683.5788776538 156064.52315050596 -2.9445505225010455e-05 -0.0 
0.008992985971943888 -470577.3243893245 -0.5913449060989772 -0.7977514695172205 -0.20640656341824337 -634830.6129157341 159075.36562034942 5177.922906060133 0.0 
0.009018036072144289 -460419.01928960625 -0.5785796034292977 -0.7926723751011677 -0.21409277167187002 -630788.8041185042 159075.36562034942 11294.419208548594 0.0 
0.00904308617234469 -450146.65692280873 -0.5656709721706804 -0.7855298337609168 -0.21985886159023638 -625104.9549043216 159075.36562034942 15882.932361163523 0.0 
0.00906813627254509 -439762.78200912854 -0.5526222101128352 -0.7768307286796694 -0.22420851856683421 -618182.4304948903 159075.36562034936 19344.28286541251 0.0 
0.00909318637274549 -429269.9668932033 -0.5394365497593685 -0.7669492076805139 -0.2275126579211454 -610318.9685628337 159075.36562034942 21973.63604928104 0.0 
0.009118236472945893 -418670.8109068698 -0.5261172575270014 -0.756161674100082 -0.2300444165730805 -601734.5241120675 159075.36562034942 23988.34758484825 0.0 
0.009143286573146293 -407967.93972525274 -0.512667632936407 -0.7446725557276225 -0.23200492279121543 -592591.7757684662 159075.36562034936 25548.470422864055 0.0 
0.009168336673346694 -397164.0047163144 -0.49909100779483007 -0.7326332822156519 -0.23354227442082187 -583011.2275385257 159075.36562034942 26771.857201861945 0.0 
0.009193386773547094 -386261.68228404387 -0.4853907453707148 -0.7201562608434454 -0.2347655154727306 -573082.3303797016 159075.36562034942 27745.282475308293 0.0 
0.009218436873747494 -375263.6732054521 -0.4715702395605477 -0.7073251687977772 -0.23575492923722946 -562871.6725453768 159075.36562034936 28532.63371957532 0.0 
0.009243486973947895 -364172.70196151256 -0.45763291404809325 -0.6942025327377936 -0.2365696186897004 -552429.0112169752 159075.36562034942 29180.943635113174 0.0 
0.009268537074148297 -352991.51606224634 -0.44358222145627063 -0.6808353105687798 -0.23725308911250914 -541791.7143428334 159075.36562034936 29724.83266023769 0.0 
0.009293587174348698 -341722.88536609436 -0.42942164249185166 -0.6672590019337262 -0.23783735944187456 -530988.0316667317 159075.36562034936 30189.780680288004 0.0 
0.009318637274549098 -330369.60139375133 -0.415154685083199 -0.6535006751720931 -0.23834599008889407 -520039.50350755034 159075.36562034942 30594.536493449614 0.0 
0.009343687374749499 -318934.47663664015 -0.4007848835112697 -0.6395811963052503 -0.23879631279398067 -508962.7345313002 159075.36562034942 30952.89227431062 0.0 
0.009368737474949899 -307420.3438601829 -0.38631579753407946 -0.6255168703499224 -0.23920107281584296 -497770.69986816787 159075.36562034942 31274.99038763559 0.0 
0.009393787575150301 -295830.05540206085 -0.3717510115048704 -0.6113206498368583 -0.2395696383319879 -486473.7068220797 159075.36562034942 31568.285799669477 0.0 
0.009418837675350702 -284166.4824656152 -0.3570941334841718 -0.5970030245946601 -0.23990889111048835 -475080.10293888306 159075.36562034936 31838.25485291849 0.0 
0.009443887775551102 -272432.5144085782 -0.3423487943459939 -0.5825726767986544 -0.24022388245266052 -463596.7972781978 159075.36562034936 32088.917249270155 0.0 
0.009468937875751503 -260631.0580273071 -0.32751864687836924 -0.5680369631469029 -0.24051831626853365 -452029.64411727805 159075.36562034936 32323.220469621625 0.0 
0.009493987975951903 -248765.0368367008 -0.3126073648784694 -0.5534022697219438 -0.24079490484347443 -440383.7253412969 159075.36562034936 32543.32288424673 0.0 
0.009519038076152305 -236837.39034596962 -0.29761864224251056 -0.5386742730901195 -0.24105563084760895 -428663.55821979814 159075.3656203494 32750.80225347915 0.0 
0.009544088176352706 -224851.07333044882 -0.28255619205068716 -0.5238581323479403 -0.24130194029725316 -416873.24823249003 159075.36562034942 32946.80928169184 0.0 
0.009569138276553106 -212809.05509962287 -0.2674237456473443 -0.5089586303128807 -0.2415348846655364 -405016.601425424 159075.36562034936 33132.18070545181 0.0 
0.009594188376753507 -200714.31876155635 -0.2522250517166342 -0.493980277260239 -0.24175522554360485 -393097.2069622483 159075.36562034936 33307.522580342615 0.0 
0.009619238476953907 -188569.86048390376 -0.23696387535387373 -0.4789273870757699 -0.24196351172189615 -381118.4977246087 159075.3656203494 33473.27162035553 0.0 
0.009644288577154308 -176378.68875168118 -0.22164399713283292 -0.46380413309274704 -0.24216013595991412 -369083.794745916 159075.36562034936 33629.74037388541 0.0 
0.00966933867735471 -164143.82362199322 -0.20626921216919705 -0.4486145889665424 -0.24234537679734533 -356996.3397383365 159075.3656203494 33777.1504959939 0.0 
0.00969438877755511 -151868.2959758894 -0.1908433291804218 -0.43336275852908734 -0.24251942934866555 -344859.31885024125 159075.3656203494 33915.657254002515 0.0 
0.009719438877755511 -139555.14676753603 -0.17537016954221463 -0.41805259752662577 -0.24268242798441114 -332675.87996457895 159075.3656203494 34045.367576693534 0.0 
0.009744488977955911 -127207.42627089954 -0.1598535663418893 -0.4026880293790826 -0.2428344630371933 -320449.14523979585 159075.36562034936 34166.35334854692 0.0 
0.009769539078156312 -114828.1933241133 -0.14429736342880914 -0.38727295653584987 -0.24297559310704073 -308182.220146493 159075.3656203494 34278.66120203035 0.0 
0.009794589178356714 -102420.51457173354 -0.1287054144621778 -0.3718112685878438 -0.24310585412566602 -295878.19992280385 159075.3656203494 34382.31973072091 0.0 
0.009819639278557115 -89987.46370505162 -0.11308158195638733 -0.35630684799006745 -0.2432252660336801 -283540.17412826937 159075.36562034936 34477.34480286836 0.0 
0.009844689378757515 -77532.12070066044 -0.09742973632417279 -0.3407635740238297 -0.24333383769965689 -271171.2297968765 159075.36562034936 34563.74347586668 0.0 
0.009869739478957916 -65057.57105747389 -0.08175375491782237 -0.3251853254620589 -0.24343157054423653 -258774.45355804975 159075.3656203494 34641.516880226445 0.0 
0.009894789579158316 -52566.90503236828 -0.06605752106865621 -0.3095759822790358 -0.24351846121037962 -246352.9329972157 159075.3656203494 34710.66234449803 0.0 
0.009919839679358717 -40063.21687465018 -0.05034492312503026 -0.293939426656003 -0.24359450353097273 -233909.7574560431 159075.3656203494 34771.174961043514 0.0 
0.009944889779559119 -27549.6040595301 -0.03461985348909092 -0.27827954346788814 -0.24365968997879722 -221448.01841976616 159075.3656203494 34823.04873988668 0.0 
0.00996993987975952 -15029.16652080785 -0.018886207652539046 -0.26260022038763703 -0.243714012735098 -208970.8096002108 159075.3656203494 34866.27745905357 0.0 
0.00999498997995992 -2505.0058829338304 -0.003147883231609654 -0.2469053477087131 -0.24375746447710345 -196481.22679454525 159075.3656203494 34900.85529126205 0.0 
0.01002004008016032 10019.77530733427 0.012591220998456703 -0.23119881795992417 -0.24379003895838086 -183982.3675787689 159075.3656203494 34926.77726575375 0.0 
0.01004509018036072 22542.074349513885 0.028327206069243095 -0.2154845253672142 -0.24381173143645732 -171477.33087942054 159075.3656203494 34944.039608585015 0.0 
0.010070140280561123 35058.78915801451 0.04405617378502875 -0.19976636520274668 -0.24382253898777542 -158969.21645559528 159075.3656203494 34952.63999326039 0.0 
0.010095190380761523 47566.819030595274 0.059774227688461315 -0.18404823305103848 -0.2438224607394998 -146461.12431495293 159075.3656203494 34952.5777251988 0.0 
0.010120240480961924 60063.06541649322 0.07547747402581531 -0.16833402401410333 -0.24381149803991864 -133956.1540811913 159075.3656203494 34943.85387733513 0.0 
0.010145290581162324 72544.43268400738 0.09116202271156675 -0.1526276318718751 -0.24378965458344187 -121457.40432593219 159075.3656203494 34926.47138959017 0.0 
0.010170340681362725 85007.82888736734 0.10682398829206859 -0.13693294820992064 -0.2437569365019892 -108967.97187457763 159075.3656203494 34900.43514159559 0.0 
0.010195390781563127 97450.1665326818 0.12245949090807004 -0.12125386152337263 -0.24371335243144265 -96490.95109324227 159075.3656203494 34865.752005574686 0.0 
0.010220440881763528 109868.3633427885 0.1380646572558554 -0.10559425630371694 -0.24365891355957234 -84029.43316204191 159075.3656203494 34822.43088448103 0.0 
0.010245490981963928 122259.34302081107 0.15363562154675783 -0.08995801211336957 -0.2435936336601274 -71586.50533866519 159075.3656203494 34770.48273912686 0.0 
0.010270541082164329 134620.03601223865 0.16916852646481695 -0.07434900265176612 -0.2435175291165831 -59165.2502151913 159075.3656203494 34709.92060708056 0.0 
0.010295591182364729 146947.3802653247 0.18465952412232392 -0.05877109481574575 -0.24343061893806967 -46768.74497036724 159075.3656203494 34640.75961534255 0.0 
0.01032064128256513 159238.3219896365 0.20010477701304322 -0.04322814775635002 -0.24333292476939322 -34400.06061903226 159075.3656203494 34563.01698831936 0.0 
0.010345691382765532 171489.81641255767 0.2155004589628614 -0.027724011933658248 -0.24322447089651966 -22062.261259979703 159075.3656203494 34476.712052187984 0.0 
0.010370741482965932 183698.82853354764 0.23084275607761773 -0.01226252817092426 -0.243105284248542 -9758.403323262928 159075.3656203494 34381.86623646118 0.0 
0.010395791583166333 195862.33387599417 0.24612786768790984 0.0031524732910161767 -0.24297539439689367 2508.4651822833043 159075.3656203494 34278.503073361484 0.0 
0.010420841683366733 207977.3192364457 0.2613520072906068 0.01851717373825478 -0.24283483355235203 14735.30542065958 159075.3656203494 34166.64819543674 0.0 
0.010445891783567134 220040.78343106096 0.27651140348686554 0.033827766926612934 -0.2426836365602526 26919.088478959955 159075.3656203494 34046.32933175162 0.0 
0.010470941883767536 232049.7380390776 0.2916023009164009 0.049080460022195245 -0.24252184089420564 39056.79611584072 159075.3656203494 33917.57630288749 0.0 
0.010495991983967936 244001.20814311248 0.3066209611877745 0.06427147453923403 -0.24234948664854045 51145.42150783333 159075.3656203494 33780.42101492977 0.0 
0.010521042084168337 255892.23306612897 0.3215636638044952 0.07939704727484637 -0.24216661652964883 63181.96999320042 159075.3656203494 33634.897452579164 0.0 
0.010546092184368737 267719.8671048696 0.33642670708667766 0.0944534312403315 -0.24197327584634615 75163.45981303875 159075.3656203494 33481.04167148149 0.0 
0.010571142284569138 279481.1802595779 0.35120640908803785 0.1094368965887026 -0.24176951249933526 87086.92284938558 159075.3656203494 33318.891789842906 0.0 
0.010596192384769538 291173.25895983167 0.3658991085080022 0.12434373153815359 -0.24155537696984863 98949.40536009014 159075.3656203494 33148.48797939214 0.0 
0.01062124248496994 302793.2067863118 0.38050116559870895 0.1391702432911869 -0.24133092230752204 110747.96871023234 159075.3656203494 32969.87245573008 0.0 
0.010646292585170341 314338.14518831106 0.39500896306665595 0.15391275894913098 -0.24109620411752497 122479.69009987265 159075.3656203494 32783.089468089034 0.0 
0.010671342685370741 325805.2141968302 0.4094189069688043 0.16856762642181214 -0.24085128054699215 134141.66328794602 159075.3656203494 32588.18528853477 0.0 
0.010696392785571142 337191.5731330562 0.42372742760287796 0.18313121533211368 -0.24059621227076428 145730.9993120871 159075.3656203494 32385.20820061972 0.0 
0.010721442885771542 348494.4013120757 0.43793098039167605 0.1975999179152026 -0.24033106247647346 157244.8272042122 159075.3656203494 32174.208487514094 0.0 
0.010746492985971945 359710.89874162414 0.4520260467611474 0.21197014991218163 -0.24005589684896575 168680.29470166494 159075.3656203494 31955.2384196098 0.0 
0.010771543086172345 370838.2868157144 0.4660091350120292 0.2262383514579365 -0.23977078355409268 180034.56895374265 159075.3656203494 31728.352241622357 0.0 
0.010796593186372746 381873.8090029703 0.4798767811848333 0.24040098796296483 -0.23947579322186846 191304.83722343366 159075.3656203494 31493.606159187257 0.0 
0.010821643286573146 392814.7315294823 0.4936255499179474 0.2544545509889451 -0.2391709989290023 202488.30758417273 159075.3656203494 31251.05832496015 0.0 
0.010846693386773546 403658.34405603865 0.5072520352986689 0.2683955591178427 -0.23885647618082623 213582.20961145396 159075.3656203494 31000.768824235292 0.0 
0.010871743486973949 414401.96034953813 0.5207528617069271 0.2822205588143263 -0.23853230289260086 224583.79506911972 159075.3656203494 30742.79966006903 0.0 
0.01089679358717435 425042.9189484377 0.5341246846515095 0.2959261252812782 -0.23819855937023132 235490.33859015425 159075.36562034936 30477.214737934108 0.0 
0.01092184368737475 435578.58382206503 0.5473641915985782 0.3095088633081978 -0.23785532829038036 246299.13835182172 159075.36562034942 30204.0798498939 0.0 
0.01094689378757515 446006.34502362943 0.5604681027922676 0.32296540811226987 -0.23750269467999768 257007.51674496703 159075.36562034936 29923.46265831305 0.0 
0.01097194388777555 456323.6193367681 0.5734331720671584 0.3362924261719 -0.23714074589525835 267612.8210373225 159075.36562034936 29635.43267909624 0.0 
0.010996993987975951 466527.8509154725 0.586256187652433 0.3494866160525072 -0.23676957159992584 278112.4240306524 159075.36562034942 29340.061264470707 0.0 
0.011022044088176353 476616.51191724156 0.5989339729675193 0.3625447092243704 -0.2363892637431489 288503.72471157485 159075.36562034936 29037.421585317377 0.0 
0.011047094188376754 486587.10312928085 0.6114633874089951 0.375463470872318 -0.23599991653667707 298784.14889589214 159075.36562034942 28727.588613039286 0.0 
0.011072144288577154 496437.15458763094 0.6238413271286087 0.3882397006970774 -0.23560162643153132 308951.14986628445 159075.36562034936 28410.63910099713 0.0 
0.011097194388777555 506164.2261890309 0.6360647258021688 0.4008702337080629 -0.23519449209410587 319002.2090031905 159075.36562034942 28086.651565490993 0.0 
0.011122244488977955 515765.9082953976 0.6481305553891552 0.4133519410074239 -0.2347786143817313 328934.8364087333 159075.36562034936 27755.706266314977 0.0 
0.011147294589178357 525239.8223307502 0.6600358268828372 0.4256817305651502 -0.23435409631768706 338746.5715235292 159075.36562034942 27417.88518687156 0.0 
0.011172344689378758 534583.6213704429 0.6717775910507244 0.43785654798504164 -0.2339210430656828 348434.9837362276 159075.36562034942 27073.272013865844 0.0 
0.011197394789579158 543794.990722558 0.6833529391651672 0.44987337726136284 -0.2334795619038043 357997.6729856371 159075.36562034942 26721.95211657145 0.0 
0.011222444889779559 552871.6485013122 0.6947590037239204 0.4617292415259789 -0.23302976219794153 367432.2703552777 159075.36562034942 26364.012525685135 0.0 
0.01124749498997996 561811.346192338 0.7059929591604965 0.47342120378580127 -0.23257175537469527 376736.4386602214 159075.36562034942 25999.54191176719 0.0 
0.01127254509018036 570611.8692096934 0.717052022544125 0.4849463676503535 -0.23210565489377155 385907.87302607065 159075.36562034942 25628.630563273313 0.0 
0.011297595190380762 579271.0374444742 0.7279334542691592 0.4963018780492804 -0.23163157621987884 394944.30145993404 159075.36562034942 25251.37036419074 0.0 
0.011322645290581163 587786.7058048762 0.7386345587337376 0.5074849219396165 -0.23114963679412115 403843.48541325267 159075.36562034942 24867.85477127413 0.0 
0.011347695390781563 596156.764747593 0.7491526850075587 0.5184927290026515 -0.23065995600490719 412603.2203363482 159075.36562034942 24478.178790895316 0.0 
0.011372745490981963 604379.1408004002 0.7594852274885794 0.5293225723302052 -0.2301626551583742 421221.33622454276 159075.36562034942 24082.438955508016 0.0 
0.011397795591182364 612451.7970758044 0.7696296265484857 0.5399717691001493 -0.22965785744833633 429695.69815572264 159075.36562034942 23680.733299732387 0.0 
0.011422845691382766 620372.7337756361 0.779583369166782 0.5504376812410121 -0.22914568792576984 438024.2068192136 159075.36562034942 23273.16133607309 0.0 
0.011447895791583167 628139.9886864428 0.7893439895533219 0.5607177160854905 -0.22862627346783138 446204.7990358292 159075.36562034942 22859.824030264193 0.0 
0.011472945891783567 635751.6376655836 0.7989090697591511 0.5708093270127231 -0.22809974274642797 454235.44826897566 159075.36562034942 22440.823776258552 0.0 
0.011497995991983968 643205.7951178859 0.8082762402754928 0.5807100140791485 -0.22756622619634437 462114.16512667306 159075.36562034942 22016.264370863468 0.0 
0.011523046092184368 650500.6144627524 0.8174431806207317 0.5904173246378043 -0.22702585598292746 469838.9978543776 159075.36562034942 21586.250988025324 0.0 
0.01154809619238477 657634.2885916076 0.8264076199152578 0.59992885394591 -0.2264787659693478 477408.03281848074 159075.36562034942 21150.890152777392 0.0 
0.01157314629258517 664605.0503155615 0.8351673374440172 0.6092422457605786 -0.22592509168343855 484819.39498036174 159075.36562034942 20710.289714850256 0.0 
0.011598196392785571 671411.1728031872 0.84372016320664 0.6183551929225207 -0.22536497028411928 492071.2483608843 159075.36562034942 20264.558821953433 0.0 
0.011623246492985972 678050.9700083024 0.8520639784550064 0.6272654379275829 -0.22479854052742343 499161.7964952128 159075.36562034942 19813.807892740126 0.0 
0.011648296593186372 684522.7970876411 0.860196716218108 0.6359707734859885 -0.2242259427321195 506089.2828778416 159075.36562034942 19358.14858945009 0.0 
0.011673346693386773 690825.0508083244 0.868116361814091 0.6444690430691379 -0.22364731874495314 512851.99139772507 159075.36562034942 18897.693790249876 0.0 
0.011698396793587175 696956.1699450221 0.8758209533493443 0.6527581414438357 -0.22306281190550858 519448.246763402 159075.36562034942 18432.55756127065 0.0 
0.011723446893787575 702914.6356667042 0.8833085822045055 0.6608360151938064 -0.22247256701069906 525876.414918005 159075.36562034942 17962.855128349733 0.0 
0.011748496993987976 708698.9719128966 0.890577393507278 0.668700663228381 -0.2218767302788971 532134.9034440598 159075.36562034942 17488.7028484874 0.0 
0.011773547094188376 714307.7457593349 0.8976255865919249 0.6763501372782136 -0.22127544931371135 538222.1619579647 159075.36562034942 17010.218181020813 0.0 
0.011798597194388777 719739.5677729388 0.904451415445343 0.6837825423779181 -0.2206688730674249 544136.6824940601 159075.36562034942 16527.519658529214 0.0 
0.011823647294589179 724993.0923560065 0.9110531891395905 0.6909960373354981 -0.22005715180409247 549876.9998781895 159075.36562034942 16040.726857467504 0.0 
0.01184869739478958 730067.0180795538 0.9174292722507732 0.6979888351884547 -0.21944043706231853 555441.6920906581 159075.36562034942 15549.960368546366 0.0 
0.01187374749498998 734960.0880057106 0.9235780852641794 0.7047592036464633 -0.21881888161771612 560829.3806185044 159075.36562034942 15055.341766856864 0.0 
0.01189879759519038 739671.0899990964 0.9294981049655664 0.7113054655205048 -0.21819263944506162 566038.7307969911 159075.36562034942 14556.993581755716 0.0 
0.011923847695390781 744198.857027095 0.935187864818497 0.7176259991383469 -0.21756186568015012 571068.4521402358 159075.36562034942 14055.039266509797 0.0 
0.011948897795591183 748542.267448958 0.9406459553276371 0.7237192387462725 -0.21692671658136453 575917.2986608953 159075.36562034942 13549.60316771332 0.0 
0.011973947895791584 752700.2452936643 0.9458710243879244 0.7295836748969552 -0.21628734949096917 580584.0691788278 159075.36562034942 13040.810494487087 0.0 
0.011998997995991984 756671.7605264629 0.9508617776195165 0.7352178548233891 -0.21564392279612743 585067.6076186564 159075.36562034942 12528.787287457177 0.0 
0.012024048096192385 760455.8293040408 0.9556169786884433 0.7406203827987733 -0.21499659588967002 589366.8032961566 159075.36562034942 12013.66038753466 0.0 
0.012049098196392785 764051.5142182431 0.960135449612876 0.7457899204822704 -0.21434552913060556 593480.5911934015 159075.36562034942 11495.557404492236 0.0 
0.012074148296593186 767457.924528294 0.9644160710549434 0.7507251872505444 -0.21369088380439905 597407.9522225921 159075.36562034942 10974.606685352555 0.0 
0.012099198396793588 770674.2163814544 0.9684577825980191 0.755424960515005 -0.2130328220830141 601147.9134785116 159075.36562034942 10450.93728259331 0.0 
0.012124248496993988 773699.5930220655 0.9722595830094135 0.7598880760246715 -0.21237150698474205 604699.5484795376 159075.36562034942 9924.67892217841 0.0 
0.012149298597194389 776533.3049889259 0.9758205304884048 0.7641134281545889 -0.21170710233381584 608061.9773971557 159075.36562034942 9395.961971420804 0.0 
0.01217434869739479 779174.6503009503 0.9791397428995446 0.7680999701797172 -0.21103977271982743 611234.3672739139 159075.36562034942 8864.91740668695 0.0 
0.01219939879759519 781622.9746310695 0.9822163979911877 0.7718467145342315 -0.21036968345695617 614215.9322297676 159075.36562034942 8331.676780952457 0.0 
0.012224448897795592 783877.671468322 0.9850497335991816 0.7753527330561674 -0.2096970005430142 617005.9336567614 159075.36562034942 7796.372191211217 0.0 
0.012249498997995992 785938.1822681027 0.9876390478356749 0.7786171572173487 -0.2090218906183262 619603.6804020004 159075.36562034942 7259.1362457527175 0.0 
0.012274549098196393 787803.9965905275 0.9899836992629919 0.7816391783385447 -0.20834452092444722 622008.5289388669 159075.36562034942 6720.102031311111 0.0 
0.012299599198396793 789474.6522268837 0.9920831070525339 0.7844180477897994 -0.20766505926273449 624219.8835264371 159075.36562034942 6179.403080097107 0.0 
0.012324649298597194 790949.7353141287 0.9939367511286632 0.786953077175886 -0.20698367395277717 626237.1963570614 159075.36562034942 5637.173336717809 0.0 
0.012349699398797594 792228.8804374151 0.99554417229754 0.78924363850684 -0.2063005337907 628059.96769207 159075.36562034942 5093.547124995738 0.0 
0.012374749498997997 793311.770720613 0.9969049723608753 0.7912891643535269 -0.20561580800734836 629687.7459855702 159075.36562034942 4548.659114693302 0.0 
0.012399799599198397 794198.1379048079 0.9980188142145753 0.7930891479882094 -0.20492966622636588 631120.1279963062 159075.36562034942 4002.6442881523076 0.0 
0.012424849699398798 794887.7624147559 0.9988854219322504 0.7946431435100764 -0.20424227842217402 632356.7588875516 159075.36562034942 3455.6379068548786 0.0 
0.012449899799599198 795380.4734132765 0.9995045808335685 0.7959507659557036 -0.20355381487786495 633397.3323150114 159075.36562034942 2907.77547791557 0.0 
0.012474949899799598 795676.1488435748 0.9998761375374374 0.7970116913944187 -0.20286444614301868 634241.5905027115 159075.36562034942 2359.1927205139336 0.0 
0.0125 795774.7154594767 1.0 0.797825657008547 -0.20217434299145298 634889.3243068553 159075.36562034942 1810.0255322719934 0.0 


==> data/cell_eddy_f10_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.000250501002004008 12524.53296808038 0.015738792304865797 1.5738792304865795e-08 -0.015738776566073493 0.0 12524.53296808038 0.0 0.0 
0.000501002004008016 25045.96329716901 0.0314736857185863 3.14736857185863e-08 -0.03147365424490058 0.0 25045.96329716901 0.0 0.0 
0.0007515030060120239 37561.18911687516 0.04720078231586876 4.7200782315868754e-08 -0.04720073511508644 0.0 37561.18911687516 0.0 0.0 
0.001002004008016032 50067.11009381971 0.06291618610288616 6.291618610288616e-08 -0.06291612318670005 0.0 50067.11009381971 0.0 0.0 
0.00125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.0015030060120240479 75038.6484785738 0.09429634671823775 9.429634671823775e-08 -0.09429625242189103 0.0 75038.6484785738 0.0 0.0 
0.001753507014028056 87498.07981390669 0.10995332989863306 1.0995332989863305e-07 -0.10995321994530316 0.0 87498.07981390669 0.0 0.0 
0.002004008016032064 99935.8356939691 0.12558307489861198 1.2558307489861198e-07 -0.12558294931553707 0.0 99935.8356939691 0.0 0.0 
0.002254509018036072 112348.83497661684 0.14118170984076459 1.411817098407646e-07 -0.14118156865905473 0.0 112348.83497661684 0.0 0.0 
0.00250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.002755511022044088 137088.2706069797 0.1722702015328868 1.722702015328868e-07 -0.17227002926268528 0.0 137088.2706069797 0.0 0.0 
0.0030060120240480957 149408.5783798556 0.18775235688857966 1.8775235688857964e-07 -0.18775216913622278 0.0 149408.5783798556 0.0 0.0 
0.003256513026052104 161691.87392383927 0.2031880013057202 0.0025700765199624027 -0.2006179247857578 2045.0422645505037 159075.3656203494 571.4660389393816 0.0 
0.003507014028056112 173935.11436046177 0.21857331099045088 0.015156397243776409 -0.20341691374667448 12060.915829858439 159075.3656203494 2798.832910253942 0.0 
0.00375751503006012 186135.26673390274 0.2339044746180822 0.029888065532292677 -0.20401640908578952 23784.004493332155 159075.3656203494 3275.8966202211955 0.0 
0.004008016032064128 198289.3087623288 0.24917769427725214 0.04504300609050587 -0.20413468818674627 35843.92290972593 159075.3656203494 3370.0202322534747 0.0 
0.004258517034068136 210394.22958658857 0.26438918641076437 0.060242146900705285 -0.20414703951005908 47939.01485336201 159075.3656203494 3379.84911287717 0.0 
0.004509018036072144 222447.03051607712 0.279535182752869 0.07539975039926512 -0.20413543235360387 60001.05247371273 159075.3656203494 3370.6124220150177 0.0 
0.004759519038076152 234444.72577158682 0.2946119312627563 0.09049415826091937 -0.20411777300183692 72012.8006089028 159075.3656203494 3356.5595423346153 0.0 
0.00501002004008016 246384.34322495872 0.3096156970540306 0.10551772097893951 -0.20409797607509106 83968.1719717768 159075.3656203494 3340.8056328325315 0.0 
0.0052605210420841675 258262.92513535306 0.32454276331993437 0.12046586281389764 -0.20407690050603672 95863.52530390992 159075.3656203494 3324.0342110937513 0.0 
0.005511022044088176 270077.5288819558 0.33938943225409496 0.13533469421192537 -0.2040547380421696 107695.76539652672 159075.3656203494 3306.3978650796644 0.0 
0.005761523046092184 281825.22769293806 0.354152025966562 0.1501204910540084 -0.20403153491255357 119461.92868984147 159075.3656203494 3287.933382747199 0.0 
0.0060120240480961915 293503.1113704916 0.36882688739491337 0.164819581632041 -0.20400730576287238 131159.09333136937 159075.3656203494 3268.6524187728733 0.0 
0.0062625250501002 305108.287011757 0.3834103812102008 0.17942832267158476 -0.20398205853861606 142784.3600954246 159075.3656203494 3248.5612959830446 0.0 
0.006513026052104208 316637.8797254672 0.3978988947175105 0.1939430947989216 -0.2039557999185889 154334.8487759112 159075.3656203494 3227.6653292066085 0.0 
0.006763527054108216 328089.0333441306 0.412288838750919 0.20836030225051275 -0.20392853650040624 165807.69795511695 159075.3656203494 3205.9697686642758 0.0 
0.007014028056112224 339458.9111315743 0.42657664856261773 0.22267637350447503 -0.2039002750581427 177200.06550622615 159075.3656203494 3183.480004998773 0.0 
0.007264529058116232 350744.69648567494 0.4407587847059913 0.2368877621087072 -0.20387102259728407 188509.12925232147 159075.3656203494 3160.2016130040956 0.0 
0.00751503006012024 361943.59363610053 0.45483173391242515 0.2509909475470654 -0.20384078636535974 199732.08765566445 159075.3656203494 3136.1403600866697 0.0 
0.007765531062124248 373052.8283368929 0.4687920099616308 0.2649824361087819 -0.20380957385284887 210866.16050955706 159075.3656203494 3111.3022069864387 0.0 
0.008016032064128256 384069.64855371777 0.48263615454526937 0.2788587617533544 -0.20377739279191498 221908.58962659867 159075.3656203494 3085.6933067697114 0.0 
0.008266533066132264 394991.3251456119 0.49636073812366066 0.2926164869690415 -0.20374425115461914 232856.6395218551 159075.3656203494 3059.3200034073934 0.0 
0.008517034068136272 405815.152541059 0.5099623607753649 0.30625220362439204 -0.2037101571509729 243707.59809048384 159075.3656203494 3032.1888302257557 0.0 
0.00876753507014028 416538.4494082283 0.5234376530394295 0.3197625338125181 -0.20367511922691134 254458.77727958577 159075.3656203494 3004.306508293126 0.0 
0.009018036072144287 427158.5593192058 0.5367832767500867 0.333144130687885 -0.20363914606220174 265107.51375410083 159075.36562034942 2975.67994475558 0.0 
0.009268537074148295 437672.85140805965 0.5499959258637029 0.34639367929540926 -0.20360224656829368 275651.1695565837 159075.36562034936 2946.3162311266233 0.0 
0.009519038076152304 448078.7210225689 0.5630723272777651 0.3595078973916536 -0.2035644298861115 286087.13276068965 159075.36562034942 2916.2226415298096 0.0 
0.009769539078156312 458373.5903694626 0.5760092416417124 0.37248353625792247 -0.20352570538378995 296412.81811821565 159075.36562034942 2885.406630897546 0.0 
0.01002004008016032 468554.90915300266 0.5888034641594024 0.38531738150504896 -0.20348608265435347 306625.66769952956 159075.36562034942 2853.8758331236713 0.0 
0.010270541082164329 478620.1552067556 0.60145182538302 0.3980062538696804 -0.20344557151333958 316723.1515272335 159075.36562034942 2821.6380591727047 0.0 
0.010521042084168335 488566.8351183963 0.6139511919982279 0.41054701000185995 -0.20340418199636795 326702.7682029021 159075.36562034942 2788.701295144779 0.0 
0.010771543086172343 498392.4848473889 0.6262984676003678 0.4229365432437143 -0.20336192435665346 336562.0455267421 159075.36562034942 2755.0737002973938 0.0 
0.011022044088176352 508094.67033538956 0.638490593461515 0.43517178439904847 -0.20331880906246658 346298.54111001635 159075.36562034942 2720.7636050238148 0.0 
0.01127254509018036 517670.9881092247 0.6505245492882038 0.44724970249366325 -0.20327484679454055 355909.84298008535 159075.36562034942 2685.7795087898967 0.0 
0.011523046092184368 527119.065876291 0.6623973539696281 0.4591673055262033 -0.2032300484434248 365393.5701779133 159075.36562034942 2650.130078028309 0.0 
0.011773547094188376 536436.563112231 0.6741060663161369 0.4709216412093493 -0.20318442510678758 374747.37334789 159075.36562034942 2613.824143991535 0.0 
0.012024048096192383 545621.1716407394 0.685647785787841 0.4825097977011746 -0.20313798808666644 383968.93531982554 159075.36562034942 2576.870700564423 0.0 
0.012274549098196391 554670.6162053563 0.6970196532131484 0.4939289043264797 -0.20309074888666873 393055.97168297094 159075.36562034942 2539.278902035918 0.0 
0.0125250501002004 563582.6550331047 0.708218851497053 0.505176132287931 -0.20304271920912198 402006.23135192366 159075.36562034942 2501.0580608315936 0.0 
0.012775551102204408 572355.080389833 0.719242606318998 0.516248695366824 -0.2029939109521739 410817.4971242772 159075.36562034942 2462.217645206358 0.0 
0.013026052104208416 580985.7191271265 0.7300881868201454 0.5271438506132986 -0.20294433620684682 419487.5862298778 159075.36562034942 2422.767276899326 0.0 
0.013276553106212424 589472.4332206505 0.7407529062798783 0.5378588990258377 -0.2028940072540406 428014.3508715511 159075.36562034942 2382.716728750065 0.0 
0.013527054108216433 597813.1202997915 0.7512341227813665 0.548391186219875 -0.20284293656149144 436395.67875716445 159075.36562034942 2342.0759222775437 0.0 
0.013777555110220439 606005.714168467 0.7615292398660368 0.5587381030853543 -0.2027911367806825 444629.49362289504 159075.36562034942 2300.8549252225375 0.0 
0.014028056112224447 614048.1853169748 0.7716357071767808 0.5688970864330698 -0.20273862074371096 452713.7557475719 159075.36562034942 2259.0639490534813 0.0 
0.014278557114228456 621938.5414247516 0.7815510210897404 0.5788656196296326 -0.20268540146010783 460646.4624579655 159075.36562034942 2216.713346436803 0.0 
0.014529058116232464 629674.8278539215 0.791272725334519 0.5886412332209022 -0.20263149211361675 468425.6486248997 159075.36562034942 2173.8136086723184 0.0 
0.014779559118236472 637255.1281335077 0.8007984116026601 0.5982215055437342 -0.20257690605892587 476049.3871500639 159075.36562034942 2130.3753630943866 0.0 
0.01503006012024048 644677.5644341916 0.8101257201442467 0.607604063325885 -0.20252165681836165 483515.78944340296 159075.36562034942 2086.409370439207 0.0 
0.015280561122244487 651940.2980334958 0.8192523403524683 0.6167865822739298 -0.2024657580785385 490823.0058909675 159075.36562034942 2041.9265221788792 0.0 
0.015531062124248495 659041.5297712836 0.8281760113360175 0.6257667876490504 -0.20240922368696712 497969.2263131104 159075.36562034942 1996.9378378237807 0.0 
0.015781563126252503 665979.5004954543 0.8368945224791677 0.6345424548305423 -0.20235206764862546 504952.68041291257 159075.36562034942 1951.4544621923078 0.0 
0.01603206412825651 672752.4914977297 0.8454057139893989 0.6431114098669101 -0.20229430412248883 511771.63821473 159075.36562034942 1905.4876626502848 0.0 
0.01628256513026052 679358.8249394209 0.8537074774324317 0.6514715300144089 -0.20223594741802275 518424.4104927518 159075.36562034942 1859.0488263197142 0.0 
0.016533066132264528 685796.864267071 0.8617977562545387 0.6596207442629016 -0.20217701199163707 524909.3491894637 159075.36562034942 1812.1494572578988 0.0 
0.016783567134268536 692065.0146178692 0.8696745462920042 0.6675570338488982 -0.20211751244310605 531224.8478239124 159075.36562034942 1764.801173607402 0.0 
0.017034068136272545 698161.7232147392 0.8773358962676061 0.6752784327556551 -0.20205746351195097 537369.3418896715 159075.36562034942 1717.0157047183045 0.0 
0.017284569138276553 704085.4797510006 0.8847799082739956 0.6827830282002066 -0.2019968800737889 543341.3092424088 159075.36562034942 1668.8048882423655 0.0 
0.01753507014028056 709834.8167645088 0.8920047382438552 0.6900689611072083 -0.2019357771366469 549139.2704769591 159075.36562034942 1620.1806672004109 0.0 
0.017785571142284566 715408.3100011826 0.8990085964067218 0.6971344265694756 -0.20187416983724626 554761.7892938091 159075.36562034942 1571.1550870239682 0.0 
0.018036072144288574 720804.5787678274 0.9057897477323568 0.7039776742951064 -0.20181207343725038 560207.4728549066 159075.36562034942 1521.740292571287 0.0 
0.018286573146292583 726022.286274167 0.9123465123605555 0.7105970090410707 -0.20174950331948482 565474.9721286991 159075.36562034942 1471.948525118564 0.0 
0.01853707414829659 731060.139964 0.9186772660172913 0.7169907910331634 -0.20168647498412784 570562.982224323 159075.36562034942 1421.7921193275972 0.0 
0.0187875751503006 735916.8918353982 0.9247804404170885 0.7231574363722194 -0.2016230040448691 575470.2427148584 159075.36562034942 1371.2835001903454 0.0 
0.019038076152304607 740591.338749868 0.9306545236515261 0.729095417426484 -0.20155910622504214 580195.5379495679 159075.36562034942 1320.4351799507124 0.0 
0.019288577154308616 745082.3227303976 0.9362980605637745 0.734803263210045 -0.20149479735372955 584737.6973550431 159075.36562034942 1269.2597550049854 0.0 
0.019539078156312624 749388.7312483166 0.941709653109075 0.7402795597472333 -0.2014300933618417 589095.5957251857 159075.36562034942 1217.7699027815047 0.0 
0.019789579158316632 753509.4974988973 0.946887960701069 0.7455229504228988 -0.2013650102781701 593268.1534999479 159075.36562034942 1165.9783785999878 0.0 
0.02004008016032064 757443.6006656288 0.9518317005438962 0.7505321363184794 -0.20129956422541684 597254.3370327675 159075.36562034942 1113.898012511967 0.0 
0.02029058116232465 761190.0661730987 0.9565396479499743 0.7553058765337738 -0.20123377141620047 601053.1588466272 159075.36562034942 1061.5417061221785 0.0 
0.020541082164328657 764747.96592842 0.9610106366433847 0.759842988494345 -0.20116764814903976 604663.6778786777 159075.36562034942 1008.9224293927668 0.0 
0.020791583166332665 768116.4185511416 0.9652435590487877 0.764142348244472 -0.20110121080431564 608084.9997133622 159075.36562034942 956.0532174300448 0.0 
0.02104208416833667 771294.5895915902 0.9692373665657977 0.7682028907255826 -0.20103447584021517 611316.2768039851 159075.36562034942 902.9471672556274 0.0 
0.02129258517034068 774281.6917375828 0.9729910698287468 0.772023610040095 -0.20096745978865183 614356.7086826715 159075.36562034942 849.6174345618444 0.0 
0.021543086172344687 777076.9850094636 0.9765037389517747 0.7756035597006028 -0.20090017925117187 617205.5421586616 159075.36562034942 796.0772304526282 0.0 
0.021793587174348695 779679.7769434163 0.9797745037591862 0.7789418528643444 -0.2008326508948418 619862.0715048958 159075.36562034942 742.3398181711127 0.0 
0.022044088176352703 782089.4227630041 0.9828025540010142 0.7820376625528959 -0.20076489144811838 622325.6386328408 159075.36562034942 688.4185098137751 0.0 
0.02229458917835671 784305.3255388966 0.9855871395537396 0.784890221857034 -0.2006969176967055 624595.6332555145 159075.36562034942 634.3266630326455 0.0 
0.02254509018036072 786326.9363367445 0.9881275706061142 0.7874988241267188 -0.20062874647939544 626671.4930386688 159075.36562034942 580.0776777263386 0.0 
0.022795591182364728 788153.7543531643 0.9904232178300463 0.7898628231461478 -0.20056039468389852 628552.7037400941 159075.36562034942 525.6849927207884 0.0 
0.023046092184368736 789785.3270397999 0.9924735125364991 0.7919816332938415 -0.20049187924265754 630238.7993370107 159075.36562034942 471.1620824398114 0.0 
0.023296593186372744 791221.2502154293 0.9942779468163698 0.7938547296877144 -0.2004232171286554 631729.3621415127 159075.36562034942 416.52245356717856 0.0 
0.023547094188376753 792461.1681660915 0.9958360736663115 0.7954816483151029 -0.20035442535120862 633024.0229040412 159075.36562034942 361.77964170095754 0.0 
0.02379759519038076 793504.7737332052 0.9971475070994674 0.7968619861477113 -0.2002855209517561 634122.4609048556 159075.36562034942 306.9472080000739 0.0 
0.024048096192384766 794351.808389659 0.998211922241088 0.7979954012414539 -0.20021652099963416 635024.4040334845 159075.36562034942 252.03873582507876 0.0 
0.024298597194388774 795002.0623038566 0.9990290554090124 0.7988816128211612 -0.20014744258785122 635729.628856134 159075.36562034942 197.06782737315353 0.0 
0.024549098196392782 795455.3743916953 0.9995987041789873 0.799520401350136 -0.2000783028288513 636237.9606710374 159075.36562034942 142.0481003083749 0.0 
0.02479959919839679 795711.6323564722 0.9999207274348142 0.799911608584538 -0.20000911885027617 636549.2735517342 159075.36562034942 86.99318438862085 0.0 
0.0250501002004008 795770.7727167024 0.9999950454033062 0.8000551376125841 -0.19993990779072213 636663.4903782642 159075.36562034942 31.916718088804682 0.0 
0.025300601202404807 795632.7808218444 0.9998216396740497 0.8000864852940851 -0.19973515437996459 636688.4362335288 158937.37372549134 6.970862824252306 0.0 
0.025551102204408815 795297.69085593 0.9994005532039665 0.8000933314916195 -0.19930722171234694 636693.8846049621 158602.28375957697 1.5224913908521422 0.0 
0.025801603206412824 794765.5858290958 0.9987318903066702 0.8000948261784341 -0.19863706412823612 636695.0745722316 158070.1787327428 0.3325241213014618 0.0 
0.026052104208416832 794036.5975570201 0.9978158166266279 0.8000951518597843 -0.19772066476684358 636695.3344704636 157341.19046066713 0.07262588933844691 0.0 
0.02630260521042084 793110.9066282677 0.9966525590981226 0.800095222027979 -0.19655733707014356 636695.3912342864 156415.4995319147 0.015862066750946095 0.0 
0.02655310621242485 791988.7423595549 0.9952424058890388 0.8000952361971772 -0.19514716969186163 636695.4036319527 155293.33526320185 0.003464400393691496 0.0 
0.026803607214428857 790670.3827389409 0.9935857063294747 0.8000952379431308 -0.19349046838634398 636695.4063397007 153974.97564258787 0.0007566523353269308 0.0 
0.027054108216432865 789156.1543569639 0.9916828708252043 0.8000952367834613 -0.19158763404174306 636695.4069310941 152460.74726061092 0.0001652588328244977 0.0 
0.02730460921843687 787446.4323257369 0.9895343707560109 0.8000952347972746 -0.1894391359587363 636695.4070602591 150751.02522938384 3.6093842861699504e-05 0.0 
0.027555110220440878 785541.6401860217 0.9871407383589129 0.8000952324390928 -0.18704550591982017 636695.4070884698 148846.23308966868 7.883186175050098e-06 0.0 
0.027805611222444886 783442.2498023085 0.9845025665963169 0.8000952298086637 -0.1844073367876532 636695.4070946312 146746.8427059555 1.7217486389986338e-06 0.0 
0.028056112224448895 781148.781245923 0.9816205090091249 0.800095226928297 -0.18152528208082785 636695.4070959769 144453.37414957 3.7605089448268934e-07 0.0 
0.028306613226452903 778661.8026661916 0.9784952795548371 0.800095223803437 -0.17840005575140006 636695.4070962708 141966.39556983858 8.215148343972748e-08 0.0 
0.02855711422845691 775981.9301496968 0.9751276524306862 0.8000952204358905 -0.17503243199479568 636695.4070963351 139286.52305334376 1.79507729212156e-08 0.0 
0.02880761523046092 773109.8275676572 0.9715184618818495 0.8000952168267176 -0.17142324505513196 636695.407096349 136414.4204713042 3.915607691030031e-09 0.0 
0.029058116232464928 770046.2064114695 0.9676686019947849 0.8000952129768617 -0.16757338901792318 636695.4070963522 133350.79931511648 8.644848149027341e-10 0.0 
0.029308617234468936 766791.8256164555 0.963579026475745 0.800095208887287 -0.16348381758845798 636695.4070963529 130096.41852010251 1.7798216777409232e-10 0.0 
0.029559118236472944 763347.4913738541 0.9592507484145193 0.8000952045590091 -0.15915554385551023 636695.407096353 126652.0842775011 2.5426023967727476e-11 0.0 
0.029809619238476952 759714.0569311074 0.954684840033466 0.8000951999931007 -0.15458964004036524 636695.407096353 123018.64983475441 0.0 0.0 
0.03006012024048096 755892.4223804907 0.9498824324218971 0.800095195190693 -0.14978723723120402 636695.407096353 119197.01528413768 0.0 0.0 
0.03031062124248497 751883.5344361372 0.9448447152558788 0.8000951901529759 -0.14474952510290284 636695.407096353 115188.12733978417 0.0 0.0 
0.030561122244488974 747688.3861995125 0.9395729365035187 0.800095184881197 -0.13947775162232168 636695.4070963529 110992.97910315951 0.0 0.0 
0.030811623246492982 743308.0169133992 0.9340684021158131 0.8000951793766627 -0.13397322273915035 636695.407096353 106612.6098170462 2.5426023967727476e-11 0.0 
0.03106212424849699 738743.5117044513 0.9283324757031318 0.8000951736407363 -0.12823730206239548 636695.407096353 102048.10460809828 0.0 0.0 
0.031312625250501 733996.0013143793 0.9223665781974153 0.8000951676748389 -0.1222714105225764 636695.407096353 97300.59421802626 0.0 0.0 
0.03156312625250501 729066.6618198395 0.9161721875001768 0.8000951614804481 -0.11607702601972869 636695.407096353 92371.25472348649 0.0 0.0 
0.031813627254509015 723956.7143410891 0.909750838116388 0.8000951550590988 -0.10965568305728923 636695.407096353 87261.30724473612 0.0 0.0 
0.03206412825651302 718667.4247394844 0.903104120774344 0.8000951484123815 -0.10300897236196249 636695.407096353 81972.01764313143 0.0 0.0 
0.03231462925851703 713200.1033038964 0.896233682031601 0.8000951415419427 -0.09613854048965831 636695.407096353 76504.69620754337 0.0 0.0 
0.03256513026052104 707556.1044261177 0.8891412238670816 0.8000951344494845 -0.08904608941759706 636695.407096353 70860.69732976472 0.0 0.0 
0.03281563126252505 701736.8262653481 0.8818285032594538 0.8000951271367639 -0.08173337612268994 636695.407096353 65041.41916899511 0.0 0.0 
0.033066132264529056 695743.7104018343 0.874297331751883 0.8000951196055924 -0.07420221214629052 636695.407096353 59048.30330548133 0.0 0.0 
0.033316633266533065 689578.2414797549 0.8665495750032666 0.8000951118578357 -0.06645446314543091 636695.407096353 52882.8343834019 0.0 0.0 
0.03356713426853707 683241.9468394368 0.8585871523260651 0.800095103895413 -0.05849204843065203 636695.407096353 46546.53974308376 0.0 0.0 
0.03381763527054108 676736.3961389954 0.85041203621084 0.8000950957202969 -0.05031694049054314 636695.407096353 40040.98904264241 0.0 0.0 
0.03406813627254509 670063.2009654909 0.8420262518376189 0.8000950873345125 -0.04193116450310641 636695.407096353 33367.79386913788 0.0 0.0 
0.0343186372745491 663224.014435698 0.833431876574208 0.8000950787401373 -0.03333679783407073 636695.407096353 26528.607339345035 0.0 0.0 
0.034569138276553106 656220.5307865875 0.8246310394615752 0.8000950699393001 -0.024535969522275103 636695.407096353 19525.123690234497 0.0 0.0 
0.034819639278557114 649054.4849556223 0.815625920686436 0.8000950609341814 -0.015530859752254655 636695.407096353 12359.077859269339 0.0 0.0 
0.03507014028056112 641727.6521509693 0.8064187510411646 0.8000950517270117 -0.006323699314152886 636695.407096353 5032.245054616244 0.0 0.0 
0.035320641282565124 634241.8474117365 0.7970118113711719 0.800095042320072 0.003083230948900062 636695.407096353 -2453.5596846165136 0.0 0.0 
0.03557114228456913 626598.9251583421 0.7874074320098833 0.8000950327156927 0.012687600705809432 636695.407096353 -10096.481938010897 0.0 0.0 
0.03582164328657314 618800.778733129 0.7776079922014565 0.8000950229162529 0.022487030714796408 636695.407096353 -17894.62836322398 0.0 0.0 
0.03607214428857715 610849.3399313372 0.7676159195113853 0.8000950129241802 0.03247909341279487 636695.407096353 -25846.067165015847 0.0 0.0 
0.03632264529058116 602746.5785225476 0.7574336892251277 0.8000950027419499 0.04266131351682223 636695.407096353 -33948.8285738054 0.0 0.0 
0.036573146292585165 594494.5017627241 0.7470638237349194 0.8000949923720844 0.05303116863716495 636695.407096353 -42200.90533362888 0.0 0.0 
0.036823647294589174 586095.153896964 0.7365088919149126 0.8000949818171526 0.0635860899022399 636695.407096353 -50600.25319938897 0.0 0.0 
0.03707414829659318 577550.6156530885 0.7257715084848021 0.8000949710797691 0.07432346259496703 636695.407096353 -59144.79144326446 0.0 0.0 
0.03732464929859719 568863.0037261944 0.7148543333620941 0.8000949601625941 0.08524062680049993 636695.407096353 -67832.40337015863 0.0 0.0 
0.0375751503006012 560034.4702542955 0.7037600710031785 0.8000949490683317 0.09633487806515317 636695.407096353 -76660.9368420575 0.0 0.0 
0.03782565130260521 551067.202285185 0.6924914697333671 0.8000949377997304 0.10760346806636334 636695.407096353 -85628.20481116802 0.0 0.0 
0.038076152304609215 541963.42123465 0.6810513210660667 0.8000949263595818 0.1190436052935151 636695.407096353 -94731.98586170305 0.0 0.0 
0.03832665330661322 532725.3823361682 0.6694424590112479 0.8000949147507197 0.13065245573947182 636695.407096353 -103970.02476018481 0.0 0.0 
0.03857715430861723 523355.3740822353 0.6576677593733954 0.80009490297602 0.14242714360262465 636695.407096353 -113340.03301411768 0.0 0.0 
0.03882765531062124 513855.71765744383 0.6457301390390946 0.8000948910383997 0.1543647519993051 636695.407096353 -122839.68943890918 0.0 0.0 
0.03907815631262525 504228.7663634705 0.6336325552544493 0.8000948789408159 0.1664623236863666 636695.407096353 -132466.6407328825 0.0 0.0 
0.039328657314629256 494476.90503610374 0.6213780048924965 0.8000948666862656 0.1787168617937691 636695.407096353 -142218.50206024927 0.0 0.0 
0.039579158316633264 484602.5494544607 0.6089695237108073 0.8000948542777844 0.19112533056697711 636695.407096353 -152092.85764189233 0.0 0.0 
0.03982965931863727 474608.1457425384 0.596410185599453 0.79713662808933 0.20072644248987692 634341.3331333006 -159075.36562034942 -657.8217704129062 -0.0 
0.04008016032064128 464496.16976324795 0.5837031018195269 0.7865587716235768 0.2028556698040499 625923.7441084817 -159075.36562034942 -2352.208724884329 -0.0 
0.04033066132264529 454269.12650508224 0.5708514202324075 0.7742037113355307 0.20335229110312314 616091.8999184762 -159075.36562034942 -2747.4077930445783 -0.0 
0.0405811623246493 443929.54946156626 0.5578583245199533 0.7613499675583981 0.2034916430384448 605863.2157325323 -159075.36562034942 -2858.3006506166525 -0.0 
0.040831663326653306 433480.0000036487 0.5447270333958265 0.7482792949325268 0.20355226153670025 595461.9049910543 -159075.36562034942 -2906.539367056309 -0.0 
0.041082164328657314 422923.06674518745 0.5314607998081387 0.7350557733709986 0.20359497356285994 584938.9609170462 -159075.36562034936 -2940.528551509348 -0.0 
0.04133266533066132 412261.36490168277 0.518062910133611 0.7216959670381073 0.2036330569044963 574307.5648642017 -159075.36562034936 -2970.8343421695504 -0.0 
0.04158316633266533 401497.5356424254 0.5045366833634599 0.7082060877752858 0.2036694044118259 563572.6600611717 -159075.36562034942 -2999.7587983968956 -0.0 
0.04183366733466933 390634.2454362136 0.4908854702812004 0.6945901112436587 0.20370464096245827 552737.4102390535 -159075.36562034936 -3027.799182490577 -0.0 
0.04208416833667334 379674.1853907997 0.47711265263257024 0.6808515489047724 0.20373889627220215 541804.6097302636 -159075.36562034936 -3055.0587191144928 -0.0 
0.04233466933867735 368620.0705862373 0.46322164228778967 0.6669938343803846 0.20377219209259495 530776.9909241963 -159075.36562034936 -3081.5547176096406 -0.0 
0.04258517034068136 357474.63940228947 0.4492158803963572 0.6530204071758825 0.20380452677952532 519657.29089227103 -159075.36562034936 -3107.285869632218 -0.0 
0.042835671342685365 346240.6528400615 0.4350988365345885 0.6389347302998599 0.20383589376527145 508448.2654091611 -159075.36562034936 -3132.2469487501694 -0.0 
0.04308617234468937 334920.8938380331 0.4208740078461167 0.6247402934405943 0.20386628559447761 497152.69148055656 -159075.36562034942 -3156.4320221740695 -0.0 
0.04333667334669338 323518.1665826561 0.40654491817556454 0.6104406129826992 0.2038956948071347 485773.3673564168 -159075.36562034942 -3179.8351534112803 -0.0 
0.04358717434869739 312035.295813686 0.39211511719559755 0.5960392313284728 0.20392411413287526 474313.1119909169 -159075.36562034942 -3202.450556881529 -0.0 
0.0438376753507014 300475.12612442335 0.377588179527582 0.5815397160623886 0.20395153653480663 462774.7643775704 -159075.36562034942 -3224.272632797673 -0.0 
0.044088176352705406 288840.52125703986 0.3629677038560652 0.5669456590764976 0.20397795522043244 451161.1828532469 -159075.36562034942 -3245.2959758577144 -0.0 
0.044338677354709415 277134.3633931548 0.3482573120372877 0.5522606756826304 0.20400336364534266 439475.2443916846 -159075.36562034942 -3265.515378180338 -0.0 
0.04458917835671342 265359.55243984814 0.333460648201961 0.5374884037172325 0.20402775551527152 427719.8438911405 -159075.36562034936 -3284.9258309429406 -0.0 
0.04483967935871743 253519.00531128244 0.31858137785252666 0.5226325026402786 0.20405112478775195 415897.89345733 -159075.3656203494 -3303.522525698169 -0.0 
0.04509018036072144 241615.6552061084 0.30362318695511786 0.5076966526287521 0.2040734656736342 404012.32168204046 -159075.36562034936 -3321.3008555827223 -0.0 
0.04534068136272545 229652.45088083902 0.2885897810264539 0.492684553664979 0.2040947726385251 392066.07291765 -159075.36562034942 -3338.256416461523 -0.0 
0.045591182364729456 217632.35591937002 0.2734848842158928 0.4775999246200507 0.2041150404041579 380062.10654773895 -159075.36562034936 -3354.3850080195734 -0.0 
0.045841683366733464 205558.34799882636 0.2583122383828668 0.4624465023325685 0.2041342639497017 368003.3962539782 -159075.36562034936 -3369.682634802493 -0.0 
0.04609218436873747 193433.4181519158 0.2430756021699285 0.44722804068293404 0.20415243851300555 355892.9292794722 -159075.3656203494 -3384.145507207049 -0.0 
0.04634268537074148 181260.57002597649 0.2277787500716424 0.43194830966341946 0.20416955959177707 343733.7056887452 -159075.3656203494 -3397.7700424193154 -0.0 
0.04659318637274549 169042.8191389 0.21242547149955054 0.41661109444424843 0.2041856229446979 331528.73762455146 -159075.3656203494 -3410.5528653020287 -0.0 
0.0468436873747495 156783.19213210896 0.19701956984343624 0.4012201944359119 0.20420062459247565 319281.04856169014 -159075.36562034942 -3422.4908092317382 -0.0 
0.047094188376753505 144484.7260207858 0.1815648615291339 0.38577942234796186 0.20421456081882797 306993.6725580172 -159075.36562034936 -3433.580916882018 -0.0 
0.047344689378757514 132150.4674415277 0.16606517507310423 0.37029260324450836 0.20422742817140413 294669.6535028336 -159075.36562034936 -3443.8204409565988 -0.0 
0.04759519038076152 119783.47189761739 0.1505243501340137 0.35476357359665417 0.20423922346264048 282312.04436283704 -159075.36562034936 -3453.2068448703317 -0.0 
0.04784569138276553 107386.80300209962 0.13494623656155622 0.3391961803321056 0.20424994377054936 269923.9064258261 -159075.36562034942 -3461.7378033770665 -0.0 
0.04809619238476953 94963.53171884979 0.11933469344275192 0.3235942798821948 0.20425958643944286 257508.30854234463 -159075.3656203494 -3469.411203145471 -0.0 
0.04834669338677354 82516.73560181454 0.10369358814594876 0.30796173722654085 0.2042681490805921 245068.32636544746 -159075.36562034942 -3476.225143283522 -0.0 
0.04859719438877755 70049.49803263039 0.08802679536278572 0.292302424935603 0.20427562957281725 232607.04158878807 -159075.3656203494 -3482.17793580828 -0.0 
0.048847695390781556 57564.9074567914 0.07233819614833287 0.2766202222113465 0.20428202606301366 220127.54118320523 -159075.3656203494 -3487.2681060644627 -0.0 
0.049098196392785565 45066.05661856318 0.05663167695965591 0.26091901392626743 0.20428733696661153 207632.9166320027 -159075.3656203494 -3491.494393090142 -0.0 
0.04934869739478957 32556.04179483273 0.04091112869304351 0.2452026896610114 0.2042915609679679 195126.2631651111 -159075.3656203494 -3494.8557499289504 -0.0 
0.04959919839679358 20037.962028086633 0.02518044572013928 0.2294751427408311 0.20429469702069183 182610.67899232463 -159075.3656203494 -3497.351343888609 -0.0 
0.04984969939879759 7514.918358697462 0.009443524923204405 0.21374026927110962 0.2042967443479052 170089.26453579534 -159075.3656203494 -3498.9805567484837 -0.0 
0.0501002004008016 -5009.986943279795 -0.006295735270235435 0.19800196717219862 0.20429770244243406 157565.1216619816 -159075.3656203494 -3499.7429849120213 -0.0 
0.050350701402805606 -17533.651146616296 -0.022033435853126403 0.18226413521380785 0.20429757106693425 145041.3529132396 -159075.3656203494 -3499.638439506517 -0.0 
0.050601202404809614 -30052.97182753497 -0.037765678204769955 0.166530672049181 0.20429635025395096 132521.060739245 -159075.3656203494 -3498.6669464305965 -0.0 
0.05085170340681362 -42564.84763825859 -0.05348856505660882 0.15080547524930143 0.20429404030591025 120007.34672843837 -159075.3656203494 -3496.828746347562 -0.0 
0.05110220440881763 -55066.17907528769 -0.06919820145767352 0.13509244033736978 0.2042906417950433 107503.31083968667 -159075.3656203494 -3494.1242946249777 -0.0 
0.05135270541082164 -67553.86924722843 -0.08489069573946331 0.11939545982378293 0.20428615556324625 95012.05063434412 -159075.3656203494 -3490.5542612231666 -0.0 
0.05160320641282565 -80024.82464196833 -0.10056216048000766 0.10371842224186295 0.2042805827218706 82536.6605089095 -159075.3656203494 -3486.1195305284323 -0.0 
0.051853707414829656 -92475.95589301526 -0.1162087134668762 0.08806521118457161 0.2042739246514478 70080.23092846802 -159075.3656203494 -3480.821201133882 -0.0 
0.052104208416833664 -104904.17854481237 -0.13182647865890182 0.07243970434244612 0.20426618300134794 57645.8476611049 -159075.3656203494 -3474.660585567886 -0.0 
0.05235470941883767 -117306.41381683481 -0.14741158714637298 0.05684577254299811 0.2042573596893711 45236.59101348328 -159075.3656203494 -3467.6392099687037 -0.0 
0.05260521042084168 -129679.58936627742 -0.1629601781094553 0.04128727879181571 0.204247456901271 32855.535067777666 -159075.3656203494 -3459.7588137056987 -0.0 
0.05285571142284569 -142020.640049154 -0.17846839977461704 0.025768077315598357 0.2042364770902154 20505.746920145048 -159075.3656203494 -3451.0213489496555 -0.0 
0.0531062124248497 -154326.50867960812 -0.19393241036880732 0.010292012607369748 0.20422442297617707 8190.285920929608 -159075.3656203494 -3441.4289801883365 -0.0 
0.053356713426853705 -166594.1467872551 -0.2093483790711601 -0.00513708152589943 0.20421129754526068 -4087.7970832150486 -159075.3656203494 -3430.9840836906637 -0.0 
0.053607214428857713 -178820.5153723622 -0.2247124869619815 -0.020515382913019287 0.2041971040489622 -16325.460505095267 -159075.3656203494 -3419.6892469175373 -0.0 
0.05385771543086172 -191002.5856586881 -0.2400209279687959 -0.035839081965430925 0.20418184600336498 -28519.672770456767 -159075.3656203494 -3407.547267881939 -0.0 
0.05410821643286573 -203137.33984378332 -0.25526990980920117 -0.05110438262093416 0.204165527188267 -40667.41306897934 -159075.3656203494 -3394.561154454595 -0.0 
0.05435871743486974 -215221.7718465753 -0.2704556549303118 -0.06630750328406654 0.20414815164624528 -52765.67210260662 -159075.3656203494 -3380.7341236193006 -0.0 
0.05460921843687374 -227252.8880520512 -0.2855744014445551 -0.08144467776290006 0.20412972368165505 -64811.452831025344 -159075.3656203494 -3366.069600676452 -0.0 
0.05485971943887775 -239227.70805284954 -0.30062240406158236 -0.09651215620202042 0.20411024785956194 -76801.77121410653 -159075.3656203494 -3350.5712183936316 -0.0 
0.055110220440881756 -251143.2653875829 -0.3155959350160729 -0.11150620601145976 0.20408972900461314 -88733.65695112674 -159075.3656203494 -3334.2428161067764 -0.0 
0.055360721442885764 -262996.6082757028 -0.33049128499119224 -0.126423112791352 0.20406817219984025 -100604.1542165854 -159075.3656203494 -3317.0884387680094 -0.0 
0.05561122244488977 -274784.80034872895 -0.34530476403748195 -0.14125918125208123 0.20404558278540072 -112410.32239243563 -159075.3656203494 -3299.1123359439453 -0.0 
0.05586172344689378 -286504.9213776632 -0.36003270248695524 -0.15601073612969915 0.20402196635725608 -124149.23679655026 -159075.3656203494 -3280.318960763551 -0.0 
0.05611222444889779 -298154.0679964008 -0.3746714518621618 -0.17067412309637794 0.20399732876578383 -135817.98940723727 -159075.3656203494 -3260.7129688141467 -0.0 
0.0563627254509018 -309729.35442096886 -0.38921738578001003 -0.18524570966568013 0.2039716761143299 -147413.6895836306 -159075.3656203494 -3240.2992169888857 -0.0 
0.056613226452905806 -321227.91316440346 -0.403666900850108 -0.19972188609241293 0.20394501475769505 -158933.46478177153 -159075.3656203494 -3219.0827622825245 -0.0 
0.056863727454909814 -332646.8957471013 -0.4180164175674173 -0.21409906626685526 0.20391735130056204 -170374.46126621193 -159075.3656203494 -3197.068860539964 -0.0 
0.05711422845691382 -343983.4734024573 -0.43226238119898397 -0.22837368860312526 0.2038886925958587 -181733.84481695457 -159075.3656203494 -3174.262965153374 -0.0 
0.05736472945891783 -355234.83777762007 -0.4464012626645333 -0.2425422169214729 0.20385904574306038 -193008.8014315594 -159075.3656203494 -3150.6707257112894 -0.0 
0.05761523046092184 -366398.20162919204 -0.4604295594107126 -0.256601141324281 0.2038284180864316 -204196.5380222431 -159075.3656203494 -3126.29798659954 -0.0 
0.05786573146292585 -377470.79951370007 -0.47434379627876233 -0.2705469790655559 0.20379681721320642 -215294.28310779732 -159075.3656203494 -3101.150785553377 -0.0 
0.058116232464929855 -388449.88847266126 -0.48814052636539484 -0.2843762754136863 0.20376425095170853 -226299.287500151 -159075.3656203494 -3075.2353521608784 -0.0 
0.058366733466933864 -399332.7487120856 -0.5018163318766828 -0.29808560450726995 0.2037307273694129 -237208.82498541515 -159075.3656203494 -3048.5581063210566 -0.0 
0.05861723446893787 -410116.6842762354 -0.5153678249747303 -0.3116715702037841 0.20369625477094622 -248020.19299923335 -159075.3656203494 -3021.1256566526745 -0.0 
0.05886773547094188 -420799.02371548 -0.5287916486169236 -0.3251308069208933 0.20366084169603033 -258730.7132962735 -159075.3656203494 -2992.9447988571064 -0.0 
0.05911823647294589 -431377.12074808154 -0.542084477387556 -0.3384599804701894 0.20362449691736667 -269337.7326136969 -159075.36562034936 -2964.0225140353073 -0.0 
0.0593687374749499 -441848.35491574556 -0.5552430183216167 -0.35165578888315363 0.20358722943846308 -279838.6233284378 -159075.36562034942 -2934.3659669583044 -0.0 
0.059619238476953905 -452210.132232771 -0.568264011720537 -0.3647149632291345 0.20354904849140248 -290230.78410812985 -159075.36562034942 -2903.98250429174 -0.0 
0.05986973947895791 -462459.88582864817 -0.5811442319597022 -0.3776342684251449 0.2035099635345573 -300511.64055552206 -159075.36562034936 -2872.8796527767495 -0.0 
0.06012024048096192 -472595.0765839353 -0.5938804882875187 -0.39041050403727284 0.20346998425024587 -310678.64584622096 -159075.36562034942 -2841.0651173649358 -0.0 
0.06037074148296593 -482613.19375926076 -0.6064696256158404 -0.40304050507350764 0.20342912054233275 -320729.2813596019 -159075.36562034936 -2808.546779309562 -0.0 
0.06062124248496994 -492511.75561729743 -0.6189085253015653 -0.41552114276778773 0.20338738253377753 -330661.0573027345 -159075.36562034936 -2775.33269421352 -0.0 
0.060871743486973946 -502288.3100375507 -0.6311941059192007 -0.4278493253550755 0.20334478056412514 -340471.5133271676 -159075.36562034936 -2741.4310900337414 -0.0 
0.06112224448897795 -511940.4351238087 -0.6433233240242078 -0.4400219988372625 0.20330132518694527 -350158.2191384168 -159075.36562034942 -2706.8503650424736 -0.0 
0.061372745490981956 -521465.7398041069 -0.6552931749069395 -0.4520361477397218 0.20325702716721772 -359718.7750980104 -159075.36562034942 -2671.59908574707 -0.0 
0.061623246492985964 -530861.8644230571 -0.6671006933369827 -0.4638887958583163 0.20321189747866641 -369150.8128179393 -159075.36562034942 -2635.6859847683227 -0.0 
0.06187374749498997 -540126.4813263905 -0.6787429542977172 -0.47557700699667743 0.20316594730103982 -378451.99574736494 -159075.36562034942 -2599.1199586761404 -0.0 
0.06212424849699398 -549257.2954375795 -0.6902170737109193 -0.4870978856935768 0.20311918801734252 -387620.0197514431 -159075.36562034942 -2561.910065786975 -0.0 
0.06237474949899799 -558252.0448263818 -0.7015202091512165 -0.4984485779402019 0.20307163121101457 -396652.6136821139 -159075.36562034942 -2524.0655239185767 -0.0 
0.062625250501002 -567108.5012691783 -0.7126495605502274 -0.5096262718871656 0.20302328866306185 -405547.53994072176 -159075.36562034942 -2485.5957081071856 -0.0 
0.062875751503006 -575824.47080096 -0.7236023708902105 -0.5206281985410716 0.20297417234913895 -414302.5950323254 -159075.36562034942 -2446.5101482851296 -0.0 
0.06312625250501001 -584397.7942588272 -0.7343759268870445 -0.5314516324504637 0.20292429443658078 -422915.610111558 -159075.36562034942 -2406.818526919814 -0.0 
0.06337675350701402 -592826.347816868 -0.744967559662376 -0.5420938923809867 0.20287366728138934 -431384.45151990355 -159075.36562034942 -2366.5306766150325 -0.0 
0.06362725450901803 -601108.0435122837 -0.7553746454047697 -0.5525523419795964 0.20282230342517338 -439707.02131425857 -159075.36562034942 -2325.6565776756734 -0.0 
0.06387775551102204 -609240.8297626281 -0.7655946060196889 -0.5628243904276491 0.20277021559203978 -447881.2577866439 -159075.36562034942 -2284.206355634722 -0.0 
0.06412825651302605 -617222.6918740362 -0.7756249097681555 -0.5729074930827122 0.2027174166854433 -455905.1359749415 -159075.36562034942 -2242.1902787453396 -0.0 
0.06437875751503006 -625051.6525403141 -0.7854630718939244 -0.5827991521089352 0.2026639197849892 -463776.66816452774 -159075.36562034942 -2199.6187554370135 -0.0 
0.06462925851703406 -632725.772332767 -0.7951066552390196 -0.5924969170958264 0.20260973814319316 -471493.9043806804 -159075.36562034942 -2156.502331737208 -0.0 
0.06487975951903807 -640243.1501806445 -0.8045532708474797 -0.6019983856652813 0.20255488518219844 -479054.9328716362 -159075.36562034942 -2112.851688658876 -0.0 
0.06513026052104208 -647601.9238420805 -0.8138005785571588 -0.6113012040667086 0.2024993744904502 -486457.88058217725 -159075.36562034942 -2068.677639553879 -0.0 
0.06538076152304609 -654800.2703654221 -0.8228462875794482 -0.6204030677601172 0.202443219819331 -493700.913617637 -159075.36562034942 -2023.9911274357155 -0.0 
0.0656312625250501 -661836.4065408158 -0.8316881570667579 -0.6293017219870057 0.20238643507975218 -500782.23769819934 -159075.36562034942 -1978.803222267122 -0.0 
0.0658817635270541 -668708.5893419536 -0.8403239966676301 -0.6379949623289211 0.20232903433870908 -507700.0986033859 -159075.36562034942 -1933.1251182182853 -0.0 
0.06613226452905811 -675415.116357866 -0.8487516670693469 -0.6464806352535507 0.2022710318157962 -514452.78260662226 -159075.36562034942 -1886.968130894336 -0.0 
0.06638276553106212 -681954.32621465 -0.8569690805278887 -0.6547566386482045 0.20221244187968412 -521038.61689976905 -159075.36562034942 -1840.3436945314186 -0.0 
0.06663326653306613 -688324.5989870337 -0.8649742013851222 -0.6628209223405619 0.20215327904456026 -527455.9700075196 -159075.36562034942 -1793.2633591646647 -0.0 
0.06688376753507014 -694524.3565996714 -0.8727650465730822 -0.6706714886065486 0.2020935579665336 -533703.2521915555 -159075.36562034942 -1745.7387877664687 -0.0 
0.06713426853707415 -700552.0632180728 -0.880339686105228 -0.6783063926652242 0.20203329344000376 -539778.9158443655 -159075.36562034942 -1697.7817533577975 -0.0 
0.06738476953907815 -706406.2256290668 -0.8876962435545481 -0.6857237431605523 0.20197250039399584 -545681.455872626 -159075.36562034942 -1649.4041360913448 -0.0 
0.06763527054108216 -712085.393610709 -0.8948328965183998 -0.6929217026299371 0.20191119388846268 -551409.4100700507 -159075.36562034942 -1600.6179203088357 -0.0 
0.06788577154308617 -717588.1602915362 -0.9017478770699621 -0.6998984879594079 0.20184938911055417 -556961.359479615 -159075.36562034942 -1551.435191571878 -0.0 
0.06813627254509018 -722913.1624990843 -0.908439472196195 -0.7066523708253409 0.2017871013708541 -562335.9287450666 -159075.36562034942 -1501.8681336681752 -0.0 
0.06838677354709419 -728059.0810975801 -0.9149060242221974 -0.7131816781226097 0.20172434609958767 -567531.7864516372 -159075.36562034942 -1451.9290255935844 -0.0 
0.0686372745490982 -733024.6413147242 -0.9211459312218524 -0.719484792379052 0.20166113884280035 -572547.645455865 -159075.36562034942 -1401.6302385097906 -0.0 
0.0688877755511022 -737808.613057484 -0.9271576474146664 -0.7255601521561619 0.20159749525850457 -577382.2632044544 -159075.36562034942 -1350.984232680242 -0.0 
0.06913827655310621 -742409.8112168169 -0.9329396835486948 -0.7314062524358919 0.20153343111280297 -582034.4420420849 -159075.36562034942 -1300.0035543825925 -0.0 
0.06938877755511022 -746827.0959612536 -0.9384906072694695 -0.7370216449934885 0.201468962275981 -586503.0295081023 -159075.36562034942 -1248.7008328018437 -0.0 
0.06963927855711423 -751059.3730192622 -0.9438090434748281 -0.7424049387562516 0.2014041047185765 -590786.9186220119 -159075.36562034942 -1197.0887769009103 -0.0 
0.06988977955911824 -755105.5939503248 -0.9488936746555592 -0.747554800148136 0.20133887450742316 -594885.0481577031 -159075.36562034942 -1145.1801722722432 -0.0 
0.07014028056112225 -758964.7564046643 -0.9537432412217841 -0.7524699534201144 0.20127328780166975 -598796.4029063437 -159075.36562034942 -1092.987877971145 -0.0 
0.07039078156312625 -762635.9043715505 -0.9583565418149885 -0.7571491809662103 0.20120736084877822 -602520.0139278714 -159075.36562034942 -1040.5248233298128 -0.0 
0.07064128256513025 -766118.1284161283 -0.9627324336056282 -0.7615913236251299 0.20114110998049828 -606054.9587910244 -159075.36562034942 -987.804004754541 -0.0 
0.07089178356713426 -769410.5659047073 -0.9668698325762376 -0.7657952809674163 0.20107455160882126 -609400.3618018517 -159075.36562034942 -934.8384825061662 -0.0 
0.07114228456913826 -772512.4012184568 -0.9707677137899658 -0.7697600115680516 0.20100770222191422 -612555.3942206427 -159075.36562034942 -881.6413774647027 -0.0 
0.07139278557114227 -775422.865955456 -0.9744251116444814 -0.7734845332644441 0.20094057838003732 -615519.2744672277 -159075.36562034942 -828.2258678789859 -0.0 
0.07164328657314628 -778141.2391210463 -0.9778411201111751 -0.7769679233997361 0.200873196711439 -618291.2683145946 -159075.36562034942 -774.6051861022354 -0.0 
0.07189378757515029 -780666.847306438 -0.9810148929596042 -0.7802093190513664 0.20080557390823783 -620870.6890707749 -159075.36562034942 -720.7926153136826 -0.0 
0.0721442885771543 -782999.0648555331 -0.9839456439671282 -0.7832079172448404 0.20073772672228785 -623256.8977489552 -159075.36562034942 -666.8014862285193 -0.0 
0.0723947895791583 -785137.3140199137 -0.9866326471136734 -0.7859629751526452 0.20066967196102814 -625449.3032257692 -159075.36562034942 -612.6451737951079 -0.0 
0.07264529058116231 -787081.0651019654 -0.9890752367615858 -0.7884738102782665 0.20060142648331936 -627447.3623877342 -159075.36562034942 -558.3370938818439 -0.0 
0.07289579158316632 -788829.8365860973 -0.9912728078205281 -0.790739800625261 0.20053300719526712 -629250.5802657941 -159075.36562034942 -503.8906999538216 -0.0 
0.07314629258517033 -790383.1952580241 -0.9932248158973743 -0.7927603848513396 0.20046443104603473 -630858.5101579349 -159075.36562034942 -449.319479739889 -0.0 
0.07339679358717434 -791740.7563120855 -0.9949307774310698 -0.7945350624074262 0.20039571502364362 -632270.7537398445 -159075.36562034942 -394.6369518915161 -0.0 
0.07364729458917835 -792902.1834465706 -0.9963902698124212 -0.796063393661656 0.20032687615076517 -633486.9611635874 -159075.36562034942 -339.85666263372974 -0.0 
0.07389779559118236 -793867.1889470299 -0.9976029314887878 -0.7973450000082839 0.20025793148050386 -634506.8311442707 -159075.36562034942 -284.99218240969196 -0.0 
0.07414829659318636 -794635.5337575477 -0.9985684620536465 -0.7983795639614732 0.20018889809217322 -635330.1110346798 -159075.36562034942 -230.05710251856598 -0.0 
0.07439879759519037 -795207.0275399636 -0.9992866223210104 -0.7991668292339464 0.20011979308706396 -635956.5968878652 -159075.36562034942 -175.06503174893294 -0.0 
0.07464929859719438 -795581.5287210229 -0.999757234384681 -0.7997066008004724 0.2000506335842086 -636386.1335076661 -159075.36562034942 -120.0295930074279 -0.0 
0.07489979959919839 -795758.9445274487 -0.9999801816623203 -0.7999987449461806 0.19998143671613966 -636618.6144871553 -159075.36562034942 -64.96441994399474 -0.0 
0.0751503006012024 -795739.2310089237 -0.9999554089243304 -0.8000625514570561 0.19989285746727437 -636669.3901656809 -159055.6521018244 -14.188741418425147 -0.0 
0.0754008016032064 -795522.3930489777 -0.9996829223075362 -0.8000764870349304 0.1996064352726058 -636680.4799741263 -158838.8141418784 -3.0989329730399726 -0.0 
0.07565130260521041 -795108.484363778 -0.999162789313664 -0.8000795302143698 0.19908325909929414 -636682.9020757097 -158424.9054566787 -0.6768313896243924 -0.0 
0.07590180360721442 -794497.6074888229 -0.9983951387926212 -0.8000801942146989 0.19831494457792231 -636683.4310817885 -157814.02858172357 -0.14782531084020836 -0.0 
0.07615230460921843 -793689.9137535404 -0.9973801609105756 -0.800080338390288 0.19729982252028755 -636683.5466208862 -157006.33484644105 -0.03228621316338006 -0.0 
0.07640280561122244 -792685.6032438005 -0.9961181071028469 -0.8000803688389987 0.19603773826384818 -636683.571855536 -156002.02433670114 -0.007051563453658668 -0.0 
0.07665330661322645 -791484.9247523489 -0.9946092900116199 -0.8000803742560623 0.19452891575555764 -636683.5773669822 -154801.3458452496 -0.0015401170231524055 -0.0 
0.07690380761523045 -790088.1757171755 -0.992854083408496 -0.8000803740135228 0.19277370939497318 -636683.5785707256 -153404.59681007615 -0.00033637371121117047 -0.0 
0.07715430861723446 -788495.7021478299 -0.9908529221018993 -0.8000803723427399 0.19077254975915947 -636683.5788336326 -151812.1232407306 -7.346666558102286e-05 -0.0 
0.07740480961923847 -786707.8985397083 -0.9886063018293648 -0.8000803701682768 0.188525931661088 -636683.5788910537 -150024.31963260903 -1.604570264940965e-05 -0.0 
0.07765531062124248 -784725.2077763254 -0.9861147791347312 -0.8000803676925138 0.18603441144221744 -636683.5789035948 -148041.6288692261 -3.5044943094958455e-06 -0.0 
0.07790581162324649 -782548.1210196022 -0.9833789712302714 -0.800080364960148 0.1832986062701234 -636683.5789063339 -145864.54211250285 -7.654250255244679e-07 -0.0 
0.0781563126252505 -780177.1775881923 -0.9803995558437938 -0.8000803619814844 0.18031919386230943 -636683.5789069321 -143493.59868109296 -1.6717610758780815e-07 -0.0 
0.0784068136272545 -777612.9648238799 -0.9771772710507517 -0.8000803587593639 0.1770969122913878 -636683.5789070629 -140929.38591678056 -3.6511770417656656e-08 -0.0 
0.07865731462925851 -774856.11794608 -0.9737129150914046 -0.8000803552950436 0.17363255979636094 -636683.5789070913 -138172.53903898073 -7.9583455018987e-09 -0.0 
0.07890781563126252 -771907.319894479 -0.9700073461730727 -0.8000803515894827 0.16992699458359006 -636683.5789070976 -135223.7409873797 -1.7543956537731959e-09 -0.0 
0.07915831663326653 -768767.3011598536 -0.9660614822575393 -0.8000803476436205 0.16598113461391883 -636683.578907099 -132083.72225275426 -3.8139035951591216e-10 -0.0 
0.07940881763527054 -765436.8396031094 -0.961876300833647 -0.8000803434584393 0.1617959573752077 -636683.5789070992 -128753.26069601008 -7.627807190318243e-11 -0.0 
0.07965931863727455 -761916.7602625864 -0.9574528386751509 -0.8000803390349773 0.15737249964017352 -636683.5789070993 -125233.18135548709 -2.5426023967727476e-11 -0.0 
0.07990981963927855 -758207.9351496755 -0.9527921915838827 -0.8000803343743302 0.1527118572095525 -636683.5789070993 -121524.35624257615 0.0 0.0 
0.08016032064128256 -754311.2830328003 -0.9478955141182946 -0.8000803294776527 0.14781518464064192 -636683.5789070993 -117627.70412570098 0.0 0.0 
0.08041082164328657 -750227.7692098148 -0.9427640193074452 -0.800080324346158 0.1426836949612873 -636683.5789070993 -113544.19030271552 0.0 0.0 
0.08066132264529058 -745958.4052688745 -0.9373989783505016 -0.800080318981117 0.1373186593693846 -636683.5789070993 -109274.82636177517 0.0 0.0 
0.08091182364729459 -741504.2488378425 -0.9318017203018336 -0.800080313383859 0.13172140691797463 -636683.5789070993 -104820.66993074317 0.0 0.0 
0.0811623246492986 -736866.4033222871 -0.9259736317417724 -0.8000803075557704 0.12589332418600196 -636683.5789070993 -100182.82441518782 0.0 0.0 
0.0814128256513026 -732046.0176321414 -0.9199161564331199 -0.8000803014982951 0.11983585493482474 -636683.5789070993 -95362.43872504204 0.0 0.0 
0.08166332665330661 -727044.2858970889 -0.9136307949634928 -0.8000802952129337 0.11355049975055909 -636683.5789070993 -90360.70698998962 0.0 0.0 
0.08191382765531062 -721862.4471707505 -0.907119104373592 -0.800080288701243 0.10703881567234896 -636683.5789070993 -85178.86826365115 0.0 0.0 
0.08216432865731463 -716501.7851237357 -0.9003826977714803 -0.8000802819648364 0.1003024158066439 -636683.5789070993 -79818.20621663635 0.0 0.0 
0.08241482965931864 -710963.6277256486 -0.8934232439329785 -0.8000802750053826 0.09334296892759586 -636683.5789070993 -74280.04881854926 0.0 0.0 
0.08266533066132264 -705249.3469161169 -0.8862424668882689 -0.8000802678246055 0.0861621990636634 -636683.5789070993 -68565.76800901757 0.0 0.0 
0.08291583166332665 -699360.3582649251 -0.8788421454948058 -0.8000802604242842 0.07876188507052162 -636683.5789070993 -62676.779357825755 0.0 0.0 
0.08316633266533066 -693298.1206213468 -0.8712241129966534 -0.8000802528062516 0.07114386019040175 -636683.5789070993 -56614.54171424743 0.0 0.0 
0.08341683366733466 -687064.1357527488 -0.8633902565703424 -0.8000802449723953 0.06331001159794714 -636683.5789070993 -50380.556845649495 0.0 0.0 
0.08366733466933866 -680659.947972564 -0.8553425168573672 -0.8000802369246555 0.05526227993271171 -636683.5789070993 -43976.36906546471 0.0 0.0 
0.08391783567134267 -674087.1437577324 -0.8470828874834475 -0.8000802286650261 0.04700265881842136 -636683.5789070993 -37403.56485063303 0.0 0.0 
0.08416833667334668 -667347.3513556856 -0.8386134145646514 -0.8000802201955532 0.03853319436909819 -636683.5789070993 -30663.7724485863 0.0 0.0 
0.08441883767535069 -660442.2403809911 -0.8299361962005224 -0.8000802115183349 0.02985598468218753 -636683.5789070993 -23758.661473891814 0.0 0.0 
0.0846693386773547 -653373.521401749 -0.8210533819543313 -0.8000802026355206 0.02097317931881071 -636683.5789070993 -16689.942494649673 0.0 0.0 
0.0849198396793587 -646142.9455158386 -0.8119671723205714 -0.8000801935493109 0.011886978771260437 -636683.5789070993 -9459.366608739248 0.0 0.0 
0.08517034068136271 -638752.3039171301 -0.8026798181798444 -0.8000801842619568 0.002599633917887534 -636683.5789070993 -2068.7250100307865 0.0 0.0 
0.08542084168336672 -631203.4274517597 -0.7931936202412585 -0.8000801747757589 -0.006886554534500378 -636683.5789070993 5480.151455339626 0.0 0.0 
0.08567134268537073 -623498.1861645858 -0.7835109284724896 -0.8000801650930671 -0.01656923662057752 -636683.5789070993 13185.392742513563 0.0 0.0 
0.08592184368737474 -615638.488835928 -0.7736341415176293 -0.8000801552162802 -0.02644601369865085 -636683.5789070993 21045.09007117129 0.0 0.0 
0.08617234468937875 -607626.2825087187 -0.7635657061029867 -0.8000801451478448 -0.03651443904485807 -636683.5789070993 29057.296398380655 0.0 0.0 
0.08642284569138275 -599463.5520061716 -0.7533081164309726 -0.8000801348902551 -0.04677201845928247 -636683.5789070993 37220.02690092777 0.0 0.0 
0.08667334669338676 -591152.3194400874 -0.7428639135622181 -0.8000801244460523 -0.05721621088383411 -636683.5789070993 45531.2594670119 0.0 0.0 
0.08692384769539077 -582694.6437099328 -0.7322356847860988 -0.8000801138178234 -0.0678444290317246 -636683.5789070993 53988.93519716652 0.0 0.0 
0.08717434869739478 -574092.6199927947 -0.7214260629797923 -0.8000801030082016 -0.07865404002840937 -636683.5789070993 62590.95891430462 0.0 0.0 
0.08742484969939879 -565348.3792243529 -0.7104377259560494 -0.8000800920198646 -0.08964236606381526 -636683.5789070993 71335.19968274643 0.0 0.0 
0.0876753507014028 -556464.0875709985 -0.6992733957998385 -0.8000800808555345 -0.10080668505569601 -636683.5789070993 80219.49133610085 0.0 0.0 
0.0879258517034068 -547441.9458932156 -0.6879358381940108 -0.8000800695179768 -0.112144231323966 -636683.5789070993 89241.63301388372 0.0 0.0 
0.08817635270541081 -538284.1892003759 -0.6764278617341757 -0.8000800580100004 -0.12365219627582469 -636683.5789070993 98399.38970672339 0.0 0.0 
0.08842685370741482 -528993.0860970699 -0.6647523172329391 -0.8000800463344558 -0.1353277291015167 -636683.5789070993 107690.49281002942 0.0 0.0 
0.08867735470941883 -519570.9382211197 -0.6529120970136904 -0.8000800344942357 -0.14716793748054535 -636683.5789070993 117112.64068597963 0.0 0.0 
0.08892785571142284 -510020.07967340073 -0.6409101341940947 -0.8000800224922728 -0.15916988829817813 -636683.5789070993 126663.49923369859 0.0 0.0 
0.08917835671342685 -500342.8764396318 -0.6287494019594931 -0.8000800103315406 -0.1713306083720475 -636683.5789070993 136340.70246746752 0.0 0.0 
0.08942885771543085 -490541.725804261 -0.61643291282637 -0.8000799980150515 -0.18364708518868145 -636683.5789070993 146141.85310283833 0.0 0.0 
0.08967935871743486 -480619.05575659336 -0.6039637178960707 -0.8000799855458566 -0.19611626764978585 -636683.5789070993 156064.52315050596 0.0 0.0 
0.08992985971943887 -470577.32438932505 -0.5913449060989778 -0.7931743980991819 -0.20182949200020406 -631188.2915680853 159075.36562034936 1535.6015584109625 0.0 
0.09018036072144288 -460419.0192896074 -0.5785796034292991 -0.7816889033932778 -0.20310929996397864 -622048.426305023 159075.36562034942 2554.041395066179 0.0 
0.09043086172344689 -450146.65692280873 -0.5656709721706804 -0.7690910963447934 -0.20342012417411304 -612023.4102329483 159075.36562034942 2801.3876897900846 0.0 
0.0906813627254509 -439762.7820091297 -0.5526222101128366 -0.7561408263851841 -0.20351861627234746 -601717.9129190943 159075.36562034936 2879.76528961519 0.0 
0.0909318637274549 -429269.9668932033 -0.5394365497593685 -0.7430065771193747 -0.20357002736000618 -591266.0094877327 159075.36562034942 2920.6769741798294 0.0 
0.09118236472945891 -418670.81090687035 -0.5261172575270021 -0.7297276997003777 -0.20361044217337554 -580699.0146201702 159075.36562034936 2952.8380929505806 0.0 
0.09143286573146292 -407967.939725254 -0.5126676329364086 -0.716315367609564 -0.20364773467315544 -570025.8198966315 159075.36562034936 2982.514551028124 0.0 
0.09168336673346693 -397164.0047163144 -0.49909100779483007 -0.7027746253376269 -0.20368361754279685 -559250.4395966253 159075.36562034942 3011.069259961474 0.0 
0.09193386773547094 -386261.6822840445 -0.4853907453707156 -0.6891092033452128 -0.20371845797449717 -548375.8423267034 159075.36562034936 3038.7944223095105 0.0 
0.09218436873747494 -375263.6732054521 -0.4715702395605477 -0.6753225690370775 -0.20375232947652983 -537404.7873599574 159075.36562034936 3065.748534155901 0.0 
0.09243486973947895 -364172.70196151256 -0.45763291404809325 -0.6614181556460034 -0.20378524159791012 -526340.0067762351 159075.36562034942 3091.93919437307 0.0 
0.09268537074148296 -352991.51606224634 -0.44358222145627063 -0.6473994115599563 -0.20381719010368565 -515184.24471548543 159075.36562034936 3117.3630328897248 0.0 
0.09293587174348697 -341722.88536609494 -0.4294216424918524 -0.6332698104270326 -0.20384816793518018 -503940.26541902864 159075.36562034936 3142.014432584315 0.0 
0.09318637274549098 -330369.60139375203 -0.41515468508319986 -0.6190328526885198 -0.20387816760531996 -492610.8544495281 159075.36562034942 3165.8874354266313 0.0 
0.09343687374749499 -318934.47663663945 -0.4007848835112688 -0.604692065234529 -0.20390718172326022 -481198.81841695245 159075.36562034942 3188.976159963586 0.0 
0.093687374749499 -307420.3438601835 -0.38631579753408024 -0.5902510006444762 -0.20393520311039598 -469706.98437416996 159075.36562034942 3211.274893637034 0.0 
0.093937875751503 -295830.0554020615 -0.37175101150487116 -0.5757132363319506 -0.20396222482707943 -458138.19913645624 159075.36562034936 3232.7781140453744 0.0 
0.09418837675350701 -284166.48246561585 -0.3570941334841726 -0.5610823736639552 -0.20398824017978257 -446495.3285806078 159075.36562034942 3253.480494642537 0.0 
0.09443887775551102 -272432.5144085789 -0.3423487943459948 -0.5463620370699416 -0.20401324272394677 -434781.25693593535 159075.36562034936 3273.3769070070766 0.0 
0.09468937875751503 -260631.0580273071 -0.32751864687836924 -0.5315558731442093 -0.20403722626584003 -422998.8860699748 159075.36562034936 3292.462422318308 0.0 
0.09493987975951904 -248765.0368367008 -0.3126073648784694 -0.5166675497426138 -0.20406018486414434 -411151.13476967136 159075.36562034936 3310.7323126211736 0.0 
0.09519038076152304 -236837.39034597029 -0.2976186422425114 -0.5017007550739556 -0.20408211283144423 -399240.9380183293 159075.36562034942 3328.1820520096326 0.0 
0.09544088176352705 -224851.0733304495 -0.282556192050688 -0.4866591967863239 -0.20410300473563592 -387271.2462685473 159075.3656203494 3344.8073177484216 0.0 
0.09569138276553106 -212809.05509962287 -0.2674237456473443 -0.4715466010486184 -0.20412285540127412 -375245.02471131727 159075.36562034936 3360.603991345015 0.0 
0.09594188376753507 -200714.31876155702 -0.252225051716635 -0.4563667116274885 -0.20414165991085348 -363165.25254147546 159075.3656203494 3375.5681595690544 0.0 
0.09619238476953906 -188569.86048390443 -0.23696387535387456 -0.44112328895990377 -0.2041594136060292 -351034.92221967765 159075.36562034936 3389.69611542386 0.0 
0.09644288577154307 -176378.68875168118 -0.22164399713283292 -0.4258201092216012 -0.20417611208876826 -338857.03873109294 159075.36562034936 3402.9843590623573 0.0 
0.09669338677354708 -164143.8236219946 -0.2062692121691988 -0.41046096339163834 -0.20419175122243954 -326634.6188409989 159075.3656203494 3415.429598654868 0.0 
0.09694388777555109 -151868.2959758908 -0.19084332918042354 -0.3950496563132643 -0.20420632713284073 -314370.6903474463 159075.3656203494 3427.02875120615 0.0 
0.0971943887775551 -139555.14676753673 -0.17537016954221551 -0.37959000575137086 -0.20421983620915535 -302068.29133120284 159075.3656203494 3437.7789433166954 0.0 
0.0974448897795591 -127207.42627090022 -0.15985356634189016 -0.3640858414467378 -0.20423227510484762 -289730.4694031451 159075.36562034936 3447.6775118954943 0.0 
0.09769539078156311 -114828.19332411398 -0.14429736342881 -0.34854100416730455 -0.20424364073849455 -277360.2809492847 159075.36562034942 3456.7220048212876 0.0 
0.09794589178356712 -102420.51457173494 -0.12870541446217953 -0.3329593447567235 -0.20425393029454397 -264960.7903736313 159075.3656203494 3464.910181546938 0.0 
0.09819639278557113 -89987.46370505303 -0.11308158195638911 -0.317344723180406 -0.2042631412240169 -252535.06933905964 159075.3656203494 3472.2400136572137 0.0 
0.09844689378757514 -77532.12070066115 -0.09742973632417368 -0.30170100756931084 -0.20427127124513716 -240086.19600638104 159075.3656203494 3478.709685370532 0.0 
0.09869739478957915 -65057.5710574746 -0.08175375491782326 -0.28603207326171814 -0.20427831834389487 -227617.25427181114 159075.3656203494 3484.3175939871376 0.0 
0.09894789579158315 -52566.905032368995 -0.0660575210686571 -0.2703418018432056 -0.20428428077454852 -215131.33300300714 159075.3656203494 3489.0623502887493 0.0 
0.09919839679358716 -40063.21687465018 -0.05034492312503026 -0.25463408018508554 -0.2042891570600553 -202631.52527388046 159075.3656203494 3492.942778880884 0.0 
0.09944889779559117 -27549.6040595301 -0.03461985348909092 -0.23891279948152902 -0.2042929459924381 -190120.9275983643 159075.3656203494 3495.957918484815 0.0 
0.09969939879759518 -15029.166520808558 -0.018886207652539934 -0.223181854285623 -0.20429564663308308 -177602.63916333267 159075.3656203494 3498.107022174716 0.0 
0.09994989979959919 -2505.005882935244 -0.0031478832316114303 -0.20744514154458663 -0.20429725831297518 -165079.76106084947 159075.3656203494 3499.389557564842 0.0 
0.1002004008016032 10019.775307333564 0.012591220998455815 -0.19170655963440508 -0.2042977806328609 -152555.39551995473 159075.3656203494 3499.8052069389137 0.0 
0.1004509018036072 22542.07434951318 0.02832720606924221 -0.17597000739410562 -0.20429721346334784 -140032.6451381659 159075.3656203494 3499.353867329701 0.0 
0.10070140280561121 35058.7891580138 0.04405617378502786 -0.16023938315991137 -0.20429555694493923 -127514.61211288182 159075.3656203494 3498.035650546233 0.0 
0.10095190380761522 47566.81903059456 0.05977422768846042 -0.14451858379953453 -0.20429281148799494 -115004.39747289763 159075.3656203494 3495.8508831428 0.0 
0.10120240480961923 60063.065416491816 0.07547747402581355 -0.12881150374681982 -0.20428897777263338 -102505.10031019858 159075.3656203494 3492.800106341019 0.0 
0.10145290581162324 72544.43268400738 0.09116202271156675 -0.11312203403699529 -0.20428405674856204 -90019.81701223686 159075.3656203494 3488.884075894854 0.0 
0.10170340681362725 85007.82888736734 0.10682398829206859 -0.09745406134277167 -0.20427804963484025 -77551.6404948839 159075.3656203494 3484.1037619018603 0.0 
0.10195390781563125 97450.1665326811 0.12245949090806915 -0.08181146701151121 -0.20427095791958036 -65103.65943623367 159075.3656203494 3478.4603485653897 0.0 
0.10220440881763526 109868.36334278711 0.13806465725585365 -0.06619812610372329 -0.20426278335957693 -52678.95751146182 159075.3656203494 3471.955233899537 0.0 
0.10245490981963927 122259.34302081107 0.15363562154675783 -0.05061790643311457 -0.2042535279798724 -40280.61262892181 159075.3656203494 3464.5900293834834 0.0 
0.10270541082164328 134620.03601223792 0.16916852646481603 -0.03507466760843825 -0.20424319407325428 -27911.696167672853 159075.3656203494 3456.3665595613875 0.0 
0.10295591182364729 146947.380265324 0.18465952412232306 -0.019572260077366746 -0.2042317841996898 -15575.272216617881 159075.3656203494 3447.286861592489 0.0 
0.1032064128256513 159238.32198963716 0.20010477701304405 -0.004114524172644622 -0.20421930118568868 -3274.396815456218 159075.3656203494 3437.353184743989 0.0 
0.1034569138276553 171489.81641255697 0.21550045896286055 0.011294710839256565 -0.20420574812360398 8987.882802372851 159075.3656203494 3426.567989834735 0.0 
0.10370741482965931 183698.82853354764 0.23084275607761773 0.02665162770674957 -0.20419112837086817 21208.528964570974 159075.3656203494 3414.933948627276 0.0 
0.10395791583166332 195862.3338759935 0.24612786768790898 0.041952422138751645 -0.20417544554915734 33384.51431248138 159075.3656203494 3402.4539431627336 0.0 
0.10420841683366733 207977.31923644434 0.2613520072906051 0.057193303747107425 -0.20415870354349766 45512.822551045145 159075.3656203494 3389.131065049802 0.0 
0.10445891783567134 220040.78343106096 0.27651140348686554 0.07237049698556364 -0.2041409065013019 57590.449196013586 159075.3656203494 3374.9686146979875 0.0 
0.10470941883767534 232049.73803907694 0.29160230091640005 0.0874802420850601 -0.20412205883133994 69614.40231822911 159075.3656203494 3359.9701004984418 0.0 
0.10495991983967935 244001.2081431118 0.30662096118777366 0.10251879598512362 -0.20410216520265004 81581.70328480503 159075.3656203494 3344.13923795739 0.0 
0.10521042084168336 255892.23306612897 0.3215636638044952 0.11748243326111546 -0.20408123054337973 93489.38749700555 159075.3656203494 3327.479948774034 0.0 
0.10546092184368737 267719.8671048703 0.33642670708667854 0.13236744704711245 -0.2040592600395661 105334.50512465129 159075.3656203494 3309.9963598696513 0.0 
0.10571142284569138 279481.1802595772 0.35120640908803696 0.14717014995418712 -0.20403625913384985 117114.12183686336 159075.3656203494 3291.6928023644396 0.0 
0.10596192384769539 291173.25895983103 0.36589910850800145 0.1618868749838718 -0.20401223352412964 128825.31952897504 159075.3656203494 3272.573810506602 0.0 
0.1062124248496994 302793.20678631053 0.38050116559870734 0.17651397643656005 -0.20398718916214728 140465.19704541462 159075.3656203494 3252.644120546504 0.0 
0.1064629258517034 314338.1451883104 0.3950089630666551 0.1910478308146397 -0.20396113225201543 152030.87089839586 159075.3656203494 3231.9086695651713 0.0 
0.10671342685370741 325805.2141968302 0.4094189069688043 0.20548483772012374 -0.20393406924868054 163519.47598222998 159075.3656203494 3210.3725942507986 0.0 
0.10696392785571142 337191.5731330562 0.42372742760287796 0.21982142074655558 -0.20390600685632237 174928.16628308134 159075.3656203494 3188.041229625486 0.0 
0.10721442885771543 348494.4013120757 0.43793098039167605 0.23405402836498018 -0.20387695202669587 186254.11558400065 159075.3656203494 3164.920107725619 0.0 
0.10746492985971944 359710.89874162414 0.4520260467611474 0.24817913480374115 -0.20384691195740623 197494.51816504565 159075.3656203494 3141.0149562291112 0.0 
0.10771543086172344 370838.28681571374 0.4660091350120284 0.26219324092190166 -0.20381589409012674 208646.589498327 159075.3656203494 3116.33169703733 0.0 
0.10796593186372745 381873.80900296965 0.4798767811848325 0.2760928750760752 -0.2037839061087573 219707.5669378105 159075.3656203494 3090.8764448097368 0.0 
0.10821643286573146 392814.7315294823 0.4936255499179474 0.28987459398043014 -0.20375095593751724 230674.71040368697 159075.3656203494 3064.6555054459423 0.0 
0.10846693386773547 403658.34405603807 0.5072520352986681 0.3035349835596824 -0.20371705173898574 241545.3030611622 159075.3656203494 3037.6753745264664 0.0 
0.10871743486973948 414401.96034953755 0.5207528617069264 0.3170706597948482 -0.20368220191207814 252316.6519934855 159075.3656203494 3009.942735702669 0.0 
0.10896793587174348 425042.9189484371 0.5341246846515088 0.33047826956154414 -0.20364641508996462 262986.08886904793 159075.36562034942 2981.4644590397284 0.0 
0.10921843687374748 435578.58382206503 0.5473641915985782 0.3437544914606448 -0.2036097001379334 273550.9706023985 159075.36562034942 2952.247599317096 0.0 
0.10946893787575149 446006.3450236289 0.5604681027922669 0.3568960366410743 -0.2035720661511926 284008.6800090008 159075.36562034942 2922.2993942786393 0.0 
0.1097194388777555 456323.61933676695 0.5734331720671569 0.3698996496145374 -0.20353352245261952 294356.62645357574 159075.36562034936 2891.627262841856 0.0 
0.1099699398797595 466527.8509154725 0.586256187652433 0.3827621090619841 -0.20349407859044893 304592.24649186514 159075.36562034942 2860.2388032579256 0.0 
0.11022044088176351 476616.51191723987 0.5989339729675172 0.39548022863160925 -0.2034537443359079 314713.0045056602 159075.36562034942 2828.141791230266 0.0 
0.11047094188376752 486587.1031292802 0.6114633874089943 0.4080508577281966 -0.2034125296807977 324716.39333094127 159075.36562034936 2795.344177989566 0.0 
0.11072144288577153 496437.1545876304 0.6238413271286081 0.4204708822935933 -0.20337044483501476 334599.9348789596 159075.36562034942 2761.8540883213914 0.0 
0.11097194388777554 506164.2261890303 0.636064725802168 0.43273722557814337 -0.20332750022402463 344361.18075012503 159075.36562034936 2727.679818555909 0.0 
0.11122244488977955 515765.9082953976 0.6481305553891552 0.44484684890287696 -0.20328370648627825 353997.71284053626 159075.36562034936 2692.8298345119806 0.0 
0.11147294589178355 525239.8223307491 0.6600358268828359 0.4567967524122605 -0.20323907447057543 363507.1439410012 159075.36562034942 2657.312769398497 0.0 
0.11172344689378756 534583.6213704419 0.6717775910507231 0.4685839758173437 -0.20319361523337942 372887.1183284139 159075.36562034942 2621.137421678554 0.0 
0.11197394789579157 543794.990722557 0.6833529391651658 0.4802055991290899 -0.20314734003607593 382135.3123493207 159075.36562034942 2584.312752886845 0.0 
0.11222444889779558 552871.6485013112 0.6947590037239191 0.4916587433817342 -0.20310026034218487 391249.4349955499 159075.36562034942 2546.8478854118625 0.0 
0.11247494989979959 561811.3461923377 0.7059929591604961 0.5029405713459758 -0.20305238781452029 400227.2284717528 159075.36562034942 2508.7521002355134 0.0 
0.1127254509018036 570611.8692096934 0.717052022544125 0.5140482882318254 -0.20300373431229968 409066.4687547114 159075.36562034942 2470.0348346326336 0.0 
0.1129759519038076 579271.0374444736 0.7279334542691585 0.5249791423809494 -0.202954311888209 417764.96614428883 159075.36562034942 2430.705679835394 0.0 
0.11322645290581161 587786.7058048757 0.7386345587337371 0.5357304259483227 -0.20290413278541441 426320.5658058707 159075.36562034942 2390.7743786556475 0.0 
0.11347695390781562 596156.764747593 0.7491526850075587 0.5462994755730284 -0.20285320943453033 434731.1483041715 159075.36562034942 2350.250823072013 0.0 
0.11372745490981963 604379.1408003994 0.7594852274885784 0.5566836730380388 -0.2028015544505396 442994.63012827095 159075.36562034942 2309.145051778985 0.0 
0.11397795591182364 612451.797075804 0.769629626548485 0.5668804459188151 -0.20274918062966985 451108.9642077535 159075.36562034942 2267.4672477010804 0.0 
0.11422845691382764 620372.7337756356 0.7795833691667814 0.5768872682205594 -0.20269610094622204 459072.14041981706 159075.36562034942 2225.227735469092 0.0 
0.11447895791583165 628139.988686442 0.7893439895533209 0.5867016610039648 -0.20264232854935604 466882.18608722993 159075.36562034942 2182.4369788626855 0.0 
0.11472945891783566 635751.6376655836 0.7989090697591511 0.5963211929993156 -0.20258787675983547 474537.1664670149 159075.36562034942 2139.105578219376 0.0 
0.11497995991983967 643205.7951178859 0.8082762402754928 0.6057434812087674 -0.2025327590667254 482035.18522972986 159075.36562034942 2095.244267806696 0.0 
0.11523046092184368 650500.614462752 0.8174431806207313 0.6149661914966786 -0.20247698912405265 489374.384929238 159075.36562034942 2050.863913164589 0.0 
0.11548096192384769 657634.2885916071 0.8264076199152571 0.6239870391678352 -0.20242058074742197 496552.94746284425 159075.36562034942 2005.9755084134224 0.0 
0.1157314629258517 664605.0503155607 0.8351673374440161 0.6328037895334221 -0.20236354791059397 503569.0945216818 159075.36562034942 1960.5901735294299 0.0 
0.1159819639278557 671411.1728031868 0.8437201632066396 0.6414142584646154 -0.20230590474202415 510421.08803124586 159075.36562034942 1914.719151591522 0.0 
0.11623246492985971 678050.970008302 0.8520639784550059 0.6498163129336441 -0.20224766552136186 517107.23058195744 159075.36562034942 1868.373805995165 0.0 
0.11648296593186372 684522.7970876411 0.860196716218108 0.6580078715421939 -0.20218884467591414 523625.865849654 159075.36562034942 1821.5656176376813 0.0 
0.11673346693386773 690825.0508083244 0.868116361814091 0.6659869050370211 -0.20212945677706995 529975.3790059012 159075.36562034942 1774.3061820737526 0.0 
0.11698396793587174 696956.1699450217 0.8758209533493438 0.6737514368126513 -0.20206951653669258 536154.1971180284 159075.36562034942 1726.6072066439046 0.0 
0.11723446893787574 702914.6356667042 0.8833085822045055 0.6812995434010322 -0.20200903880347332 542160.7895387816 159075.36562034942 1678.4805075730937 0.0 
0.11748496993987975 708698.9719128959 0.8905773935072772 0.6886293549480231 -0.20194803855925403 547993.6682855025 159075.36562034942 1629.938007044032 0.0 
0.11773547094188376 714307.7457593349 0.8976255865919249 0.6957390556766088 -0.20188653091531616 553651.388408741 159075.36562034942 1580.9917302444621 0.0 
0.11798597194388777 719739.5677729388 0.904451415445343 0.7026268843367075 -0.20182453110863552 559132.5483502026 159075.36562034942 1531.6538023867067 0.0 
0.11823647294589178 724993.0923560059 0.9110531891395899 0.7092911346414801 -0.2017620544981098 564435.7902899511 159075.36562034942 1481.9364457053891 0.0 
0.11848697394789579 730067.0180795535 0.9174292722507728 0.7157301556900197 -0.201699116560753 569559.8004827749 159075.36562034942 1431.8519764292441 0.0 
0.1187374749498998 734960.0880057106 0.9235780852641794 0.7219423523763188 -0.20163573288786063 574503.3095836319 159075.36562034942 1381.4128017293087 0.0 
0.1189879759519038 739671.0899990964 0.9294981049655664 0.7279261857844179 -0.20157191918114847 579265.0929621004 159075.36562034942 1330.631416646493 0.0 
0.11923847695390781 744198.8570270948 0.9351878648184968 0.733680173569635 -0.2015076912488618 583843.9710057498 159075.36562034942 1279.520400995681 0.0 
0.11948897795591182 748542.267448958 0.9406459553276371 0.7392028903257762 -0.20144306500186082 588238.8094123594 159075.36562034942 1228.0924162493145 0.0 
0.11973947895791583 752700.2452936638 0.9458710243879238 0.7444929679382462 -0.20137805644967766 592448.5194709133 159075.36562034942 1176.3602024009651 0.0 
0.11998997995991983 756671.7605264626 0.9508617776195161 0.7495490959229654 -0.2013126816965507 596472.0583313035 159075.36562034942 1124.3365748097117 0.0 
0.12024048096192384 760455.8293040408 0.9556169786884433 0.7543700217510068 -0.20124695693743655 600308.4292626666 159075.36562034942 1072.0344210246321 0.0 
0.12049098196392785 764051.5142182431 0.960135449612876 0.7589545511588808 -0.20118089845399523 603956.6819003009 159075.36562034942 1019.4666975927953 0.0 
0.12074148296593186 767457.9245282941 0.9644160710549435 0.7633015484443832 -0.2011145226105603 607415.9124810951 159075.36562034942 966.6464268497086 0.0 
0.12099198396793587 770674.2163814541 0.9684577825980188 0.7674099367479367 -0.20104784585008217 610685.264067412 159075.36562034942 913.5866936927815 0.0 
0.12124248496993988 773699.5930220654 0.9722595830094134 0.7712786983193565 -0.20098088469005693 613763.9267593753 159075.36562034942 860.3006423407014 0.0 
0.12149298597194388 776533.3049889257 0.9758205304884046 0.7749068747699723 -0.20091365571843223 616651.1378954999 159075.36562034942 806.8014730763863 0.0 
0.12174348697394789 779174.6503009502 0.9791397428995445 0.7782935673100441 -0.20084617558950046 619346.1822416233 159075.36562034942 753.1024389775027 0.0 
0.12199398797595189 781622.9746310692 0.9822163979911873 0.7814379369714157 -0.2007784610197716 621848.3921680864 159075.36562034942 699.2168426333612 0.0 
0.1222444889779559 783877.6714683218 0.9850497335991814 0.7843392048153492 -0.2007105287838321 624157.1478151231 159075.36562034942 645.1580328492721 0.0 
0.1224949899799599 785938.1822681023 0.9876390478356745 0.7869966521254845 -0.20064239571018994 626271.8772464131 159075.36562034942 590.9394013397105 0.0 
0.12274549098196391 787803.9965905275 0.9899836992629919 0.7894096205858859 -0.20057407867710597 628192.0565907669 159075.36562034942 536.5743794112655 0.0 
0.12299599198396792 789474.6522268836 0.9920831070525338 0.7915775124441217 -0.2005055946084121 629917.2101718993 159075.36562034942 482.0764346347538 0.0 
0.12324649298597193 790949.7353141287 0.9939367511286632 0.7934997906593445 -0.2004369604693187 631446.9106262695 159075.36562034942 427.4590675097273 0.0 
0.12349699398797594 792228.880437415 0.9955441722975398 0.7951759790353268 -0.200368193262213 632780.7790089465 159075.36562034942 372.73580811906913 0.0 
0.12374749498997994 793311.7707206128 0.996904972360875 0.7966056623384284 -0.2002993100224466 633918.484887485 159075.36562034942 317.9202127783017 0.0 
0.12399799599198395 794198.1379048079 0.9980188142145753 0.7977884864004609 -0.20023032781411443 634859.7464237818 159075.36562034942 263.0258606766562 0.0 
0.12424849699398796 794887.7624147559 0.9988854219322504 0.7987241582064215 -0.20016126372582888 635604.3304438932 159075.36562034942 208.06635051333674 0.0 
0.12449899799599197 795380.4734132765 0.9995045808335685 0.7994124459670823 -0.20009213486648625 636152.0524957982 159075.36562034942 153.05529712887756 0.0 
0.12474949899799598 795676.1488435748 0.9998761375374374 0.7998531791764091 -0.20002295836102835 636502.7768950928 159075.36562034942 98.00632813248225 0.0 
0.125 795774.7154594767 1.0 0.800046248653801 -0.19995375134619897 636656.4167586016 159075.36562034942 42.933080525751315 0.0 


==> data/cell_eddy_f1_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00250501002004008 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
0.00501002004008016 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
0.00751503006012024 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.01002004008016032 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.0125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.01503006012024048 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
0.01753507014028056 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.02004008016032064 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.02254509018036072 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.0250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.02755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.03006012024048096 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
0.03256513026052104 161691.8739238393 0.20318800130572023 0.0031988191700986408 -0.19998918213562158 2545.3802683979097 159075.3656203494 71.12803509200498 0.0 
0.03507014028056112 173935.11436046183 0.21857331099045096 0.018252842123633668 -0.2003204688668173 14524.990837137808 159075.3656203494 334.7579029746296 0.0 
0.0375751503006012 186135.26673390274 0.2339044746180822 0.03357647186520095 -0.20032800275288126 26719.147928544608 159075.3656203494 340.75318500874636 0.0 
0.04008016032064128 198289.30876232882 0.24917769427725217 0.04885106188730214 -0.20032663238995002 38874.280458232846 159075.3656203494 339.66268374658426 0.0 
0.042585170340681364 210394.2295865886 0.2643891864107644 0.06406426929320135 -0.20032491711756306 50980.56625425326 159075.3656203494 338.2977119859439 0.0 
0.04509018036072144 222447.03051607718 0.27953518275286904 0.07921209272151823 -0.2003230900313508 63034.82113420648 159075.3656203494 336.843761521315 0.0 
0.04759519038076152 234444.72577158685 0.29461193126275637 0.09429077335382995 -0.2003211579089264 75034.05392542618 159075.3656203494 335.30622581128165 0.0 
0.0501002004008016 246384.34322495872 0.3096156970540306 0.1092965756531649 -0.20031912140086566 86975.29198204124 159075.3656203494 333.6856225680954 0.0 
0.05260521042084168 258262.92513535314 0.3245427633199345 0.12422578230359804 -0.20031698101633644 98855.57715802865 159075.3656203494 331.982356975103 0.0 
0.05511022044088176 270077.5288819558 0.33938943225409496 0.1390746949684026 -0.20031473728569235 110671.96641053163 159075.3656203494 330.1968510747614 0.0 
0.05761523046092184 281825.22769293806 0.354152025966562 0.153839635201797 -0.20031239076476498 122421.53252540455 159075.3656203494 328.3295471841335 0.0 
0.06012024048096192 293503.11137049174 0.3688268873949135 0.16851694536006745 -0.20030994203484603 134101.36484226133 159075.3656203494 326.3809078810115 0.0 
0.062625250501002 305108.287011757 0.3834103812102008 0.18310298950765383 -0.200307391702547 145708.56997551574 159075.3656203494 324.35141589192085 0.0 
0.06513026052104208 316637.87972546724 0.39789889471751055 0.19759415431786184 -0.2003047403996487 157240.27253114525 159075.3656203494 322.24157397261405 0.0 
0.06763527054108216 328089.0333441306 0.412288838750919 0.21198684996797393 -0.20030198878294506 168693.6158189977 159075.3656203494 320.05190478352364 0.0 
0.07014028056112225 339458.9111315744 0.4265766485626179 0.22627751102853785 -0.20029913753408005 180065.76256046473 159075.3656203494 317.78295076028627 0.0 
0.07264529058116233 350744.696485675 0.44075878470599134 0.24046259734661232 -0.200296187359379 191353.89559134626 159075.3656203494 315.4352739793632 0.0 
0.0751503006012024 361943.5936361005 0.4548317339124251 0.25453859492275116 -0.20029313898967394 202555.21855973225 159075.3656203494 313.00945601881114 0.0 
0.07765531062124248 373052.82833689294 0.46879200996163084 0.26850201678150915 -0.2002899931801217 213666.95661872934 159075.3656203494 310.5060978142061 0.0 
0.08016032064128256 384069.6485537179 0.48263615454526954 0.2823494038352515 -0.20028675071001806 224686.3571138587 159075.3656203494 307.9258195097678 0.0 
0.08266533066132264 394991.3251456119 0.49636073812366066 0.2960773257410572 -0.20028341238260344 235610.69026495775 159075.3656203494 305.26926030474567 0.0 
0.08517034068136273 405815.152541059 0.5099623607753649 0.3096823817505001 -0.20027997902486483 246437.24984241455 159075.3656203494 302.5370782950716 0.0 
0.0876753507014028 416538.4494082283 0.5234376530394295 0.32316120155209893 -0.20027645148733053 257163.35383756855 159075.3656203494 299.72995031033486 0.0 
0.09018036072144288 427158.5593192059 0.5367832767500869 0.3365104461062274 -0.20027283064385948 267786.3451271104 159075.36562034936 296.8485717460893 0.0 
0.09268537074148296 437672.8514080597 0.549995925863703 0.34972680847227794 -0.2002691173914251 278303.59213131864 159075.36562034942 293.89365639164384 0.0 
0.09519038076152304 448078.721022569 0.5630723272777652 0.3628070146278732 -0.20026531264989206 288712.4894659664 159075.36562034942 290.86593625316965 0.0 
0.09769539078156313 458373.5903694626 0.5760092416417124 0.37574782427992226 -0.20026141736179015 299010.4585877408 159075.36562034942 287.7661613724136 0.0 
0.1002004008016032 468554.90915300266 0.5888034641594024 0.3885460316673234 -0.20025743249207906 309194.94843301235 159075.36562034942 284.595099640886 0.0 
0.10270541082164328 478620.1552067556 0.60145182538302 0.4011984663551096 -0.20025335902791042 319263.4360497966 159075.36562034942 281.3535366096007 0.0 
0.10521042084168336 488566.8351183965 0.6139511919982281 0.41370199401984536 -0.20024919797838275 329213.42722275265 159075.36562034936 278.0422752945296 0.0 
0.10771543086172344 498392.4848473889 0.6262984676003678 0.42605351722607565 -0.20024495037429213 339042.45709106186 159075.36562034942 274.6621359776223 0.0 
0.11022044088176353 508094.6703353896 0.6384905934615152 0.4382499761936398 -0.20024061726787534 348748.0907590366 159075.36562034936 271.21395600365844 0.0 
0.11272545090180361 517670.9881092249 0.650524549288204 0.45028834955565283 -0.2002361997325512 358327.9238993028 159075.36562034936 267.69858957274073 0.0 
0.11523046092184368 527119.065876291 0.6623973539696281 0.46216565510697455 -0.20023169886265352 367779.5833484128 159075.36562034942 264.1169075287609 0.0 
0.11773547094188376 536436.563112231 0.6741060663161369 0.4738789505429774 -0.2002271157731595 377100.7276947379 159075.36562034942 260.4697971436501 0.0 
0.12024048096192384 545621.1716407395 0.6856477857878411 0.4854253341884263 -0.20022245159941482 386289.0478584926 159075.36562034942 256.7581618975419 0.0 
0.12274549098196393 554670.6162053564 0.6970196532131486 0.4968019457162969 -0.20021770749685175 395342.267663752 159075.36562034942 252.98292125499506 0.0 
0.125250501002004 563582.6550331047 0.708218851497053 0.5080059668563505 -0.20021288464070253 404258.14440231805 159075.36562034942 249.1450104372308 0.0 
0.12775551102204408 572355.080389833 0.719242606318998 0.5190346220932892 -0.20020798422570873 413034.46938929317 159075.36562034942 245.24538019040608 0.0 
0.13026052104208416 580985.7191271266 0.7300881868201456 0.5298851793543199 -0.20020300746582576 421669.0685102271 159075.36562034942 241.28499655013866 0.0 
0.13276553106212424 589472.4332206505 0.7407529062798783 0.5405549506859576 -0.20019795559392073 430159.80275969894 159075.36562034942 237.2648406021639 0.0 
0.13527054108216433 597813.1202997915 0.7512341227813665 0.5510412929198983 -0.20019282986146814 438504.5687712027 159075.36562034942 233.18590823931973 0.0 
0.1377755511022044 606005.7141684671 0.7615292398660369 0.5613416083277971 -0.20018763153823982 446701.29933820287 159075.36562034942 229.04920991481333 0.0 
0.1402805611222445 614048.1853169749 0.7716357071767809 0.5714533452647907 -0.20018236191199013 454747.9639262335 159075.36562034942 224.85577039193333 0.0 
0.14278557114228457 621938.5414247517 0.7815510210897405 0.5813739988016038 -0.20017702228813672 462642.5691759122 159075.36562034942 220.60662849017038 0.0 
0.14529058116232466 629674.8278539215 0.791272725334519 0.5911011113450814 -0.2001716139894376 470383.15939674416 159075.36562034942 216.30283682787532 0.0 
0.1477955911823647 637255.1281335077 0.8007984116026601 0.6006322732469972 -0.20016613835566288 477967.81705159676 159075.36562034942 211.94546156152893 0.0 
0.1503006012024048 644677.5644341916 0.8101257201442467 0.609965123400983 -0.2001605967432637 485394.66323172057 159075.36562034942 207.53558212158927 0.0 
0.15280561122244488 651940.2980334958 0.8192523403524683 0.6190973498274325 -0.20015499052503583 492661.8581222013 159075.36562034942 203.07429094509845 0.0 
0.15531062124248496 659041.5297712836 0.8281760113360175 0.6280266902462385 -0.200149321089779 499767.60145772906 159075.36562034942 198.5626932050973 0.0 
0.15781563126252504 665979.5004954543 0.8368945224791677 0.6367509326372144 -0.20014358984195335 506710.1329685681 159075.36562034942 194.00190653678513 0.0 
0.16032064128256512 672752.4914977298 0.8454057139893991 0.6452679157880666 -0.20013779820133248 513487.7328166197 159075.36562034942 189.39306076070193 0.0 
0.1628256513026052 679358.824939421 0.8537074774324318 0.6535755298297821 -0.20013194760264974 520098.72202146874 159075.36562034942 184.73729760282092 0.0 
0.1653306613226453 685796.864267071 0.8617977562545387 0.6616717167592947 -0.200126039495244 526541.4628763099 159075.36562034942 180.0357704117297 0.0 
0.16783567134268537 692065.0146178693 0.8696745462920044 0.6695544709493033 -0.20012007534270104 532814.359353647 159075.36562034942 175.2896438728886 0.0 
0.17034068136272545 698161.7232147394 0.8773358962676063 0.677221839645116 -0.20011405662249038 538915.8575006698 159075.36562034942 170.5000937201409 0.0 
0.17284569138276554 704085.4797510006 0.8847799082739956 0.6846719234483969 -0.20010798482559866 544844.4458242067 159075.36562034942 165.66830644444573 0.0 
0.1753507014028056 709834.8167645088 0.8920047382438552 0.6919028767876942 -0.20010186145616093 550598.6556651596 159075.36562034942 160.79547899994645 0.0 
0.17785571142284567 715408.3100011827 0.899008596406722 0.6989129083756326 -0.20009568803108946 556177.0615623258 159075.36562034942 155.88281850744013 0.0 
0.18036072144288576 720804.5787678275 0.9057897477323569 0.7057002816526623 -0.20008946607969458 561578.2816055227 159075.36562034942 150.9315419553999 0.0 
0.18286573146292584 726022.286274167 0.9123465123605555 0.7122633152172462 -0.20008319714330935 566800.9777779191 159075.36562034942 145.94287589842406 0.0 
0.18537074148296592 731060.139964 0.9186772660172913 0.7186003832423863 -0.20007688277490498 571843.8562874971 159075.36562034942 140.91805615344916 0.0 
0.187875751503006 735916.8918353982 0.9247804404170885 0.7247099158783801 -0.20007052453870844 576705.6678875552 159075.36562034942 135.85832749355959 0.0 
0.1903807615230461 740591.338749868 0.9306545236515261 0.7305903996417129 -0.20006412400981322 581385.2081861788 159075.36562034942 130.76494333966625 0.0 
0.19288577154308617 745082.3227303976 0.9362980605637745 0.736240377789985 -0.20005768277378955 585881.3179445982 159075.36562034942 125.63916544997932 0.0 
0.19539078156312625 749388.7312483166 0.941709653109075 0.7416584506827827 -0.20005120242629226 590192.8833643598 159075.36562034942 120.48226360743351 0.0 
0.19789579158316634 753509.4974988973 0.946887960701069 0.7468432761284035 -0.20004468457266544 594318.8363632426 159075.36562034942 115.29551530515126 0.0 
0.2004008016032064 757443.6006656288 0.9518317005438962 0.7517935697163534 -0.20003813082754285 598258.1548398494 159075.36562034942 110.08020542998602 0.0 
0.20290581162324647 761190.0661730987 0.9565396479499743 0.7565081051355227 -0.20003154281445157 602009.8629268052 159075.36562034942 104.83762594415981 0.0 
0.20541082164328656 764747.96592842 0.9610106366433847 0.7609857144779785 -0.20002492216540624 605573.0312325052 159075.36562034942 99.56907556530763 0.0 
0.20791583166332664 768116.4185511416 0.9652435590487877 0.7652252885282814 -0.20001827052050625 608946.7770713476 159075.36562034942 94.27585944465633 0.0 
0.21042084168336672 771294.5895915903 0.969237366565798 0.7692257770382673 -0.20001158952753062 612130.2646823971 159075.36562034942 88.95928884379082 0.0 
0.2129258517034068 774281.6917375828 0.9729910698287468 0.7729861889872196 -0.20000488084152723 615122.7054364237 159075.36562034942 83.62068080975175 0.0 
0.2154308617234469 777076.9850094636 0.9765037389517747 0.7765055928273695 -0.19999814612440514 617923.3580312653 159075.36562034942 78.26135784882105 0.0 
0.21793587174348697 779679.7769434165 0.9797745037591863 0.7797831167146649 -0.19999138704452135 620531.5286754682 159075.36562034942 72.8826475988833 0.0 
0.22044088176352705 782089.4227630042 0.9828025540010144 0.7828179487247457 -0.1999846052762686 622946.5712601542 159075.36562034942 67.48588250051809 0.0 
0.22294589178356713 784305.3255388966 0.9855871395537396 0.7856093370540795 -0.19997780249966002 625167.8875190802 159075.36562034942 62.072399466965855 0.0 
0.22545090180360722 786326.9363367445 0.9881275706061142 0.7881565902062015 -0.19997098039991268 627194.9271768422 159075.36562034942 56.6435395529036 0.0 
0.22795591182364727 788153.7543531643 0.9904232178300463 0.7904590771630152 -0.19996414066703105 629027.1880851927 159075.36562034942 51.200647622246635 0.0 
0.23046092184368736 789785.3270397999 0.9924735125364991 0.7925162275411118 -0.19995728499538723 630664.2163474355 159075.36562034942 45.74507201499432 0.0 
0.23296593186372744 791221.2502154293 0.9942779468163698 0.7943275317330679 -0.1999504150833019 632105.6064308668 159075.36562034942 40.278164213198096 0.0 
0.23547094188376752 792461.1681660915 0.9958360736663115 0.7958925410336879 -0.19994353263262366 633351.001267236 159075.36562034942 34.801278506187266 0.0 
0.2379759519038076 793504.7737332052 0.9971475070994674 0.7972108677511603 -0.19993663934830708 634400.0923412007 159075.36562034942 29.315771655069035 0.0 
0.24048096192384769 794351.808389659 0.998211922241088 0.7982821853030975 -0.19992973693799054 635252.619766753 159075.36562034942 23.82300255660798 0.0 
0.24298597194388777 795002.0623038566 0.9990290554090124 0.7991062282974395 -0.19992282711157294 635908.3723516006 159075.36562034942 18.324331906628316 0.0 
0.24549098196392785 795455.3743916953 0.9995987041789873 0.7996827925981965 -0.1999159115807908 636367.1876494829 159075.36562034942 12.821121862890745 0.0 
0.24799599198396793 795711.6323564722 0.9999207274348142 0.8000117353760212 -0.19990899205879298 636628.9520004151 159075.36562034942 7.314735707706692 0.0 
0.250501002004008 795770.7727167024 0.9999950454033062 0.8000929751435882 -0.19990207025971796 636693.6005588429 159075.36562034942 1.80653751016644 0.0 
0.2530060120240481 795632.7808218444 0.9998216396740497 0.8000951834171208 -0.19972645625692886 636695.3579868342 158937.37372549134 0.04910951868337941 0.0 
0.25551102204408815 795297.69085593 0.9994005532039665 0.8000952430311932 -0.1993053101727733 636695.4057613435 158602.28375957697 0.0013350095503659243 0.0 
0.25801603206412826 794765.5858290958 0.9987318903066702 0.8000952439945459 -0.1986366463121243 636695.4070600616 158070.1787327428 3.629134296271434e-05 0.0 
0.2605210420841683 794036.5975570201 0.9978158166266279 0.8000952431228376 -0.19772057350379024 636695.4070953665 157341.19046066713 9.86558315425538e-07 0.0 
0.26302605210420843 793110.9066282677 0.9966525590981226 0.8000952419607861 -0.19655731713733648 636695.4070963261 156415.4995319147 2.6817438722900823e-08 0.0 
0.2655310621242485 791988.7423595549 0.9952424058890388 0.8000952405506657 -0.19514716533837306 636695.4070963523 155293.33526320185 7.310394553918133e-10 0.0 
0.26803607214428854 790670.3827389409 0.9935857063294747 0.800095238893967 -0.19349046743550768 636695.407096353 153974.97564258787 1.898803780238476e-11 0.0 
0.27054108216432865 789156.1543569639 0.9916828708252043 0.8000952369911315 -0.19158763383407285 636695.407096353 152460.74726061092 0.0 0.0 
0.2730460921843687 787446.4323257369 0.9895343707560109 0.8000952348426315 -0.18943913591337946 636695.407096353 150751.02522938384 0.0 0.0 
0.2755511022044088 785541.6401860216 0.9871407383589128 0.800095232448999 -0.18704550590991376 636695.407096353 148846.23308966856 0.0 0.0 
0.27805611222444887 783442.2498023085 0.9845025665963169 0.8000952298108273 -0.1844073367854896 636695.407096353 146746.8427059555 0.0 0.0 
0.280561122244489 781148.7812459229 0.9816205090091248 0.8000952269287697 -0.18152528208035512 636695.407096353 144453.3741495699 0.0 0.0 
0.28306613226452904 778661.8026661916 0.9784952795548371 0.8000952238035403 -0.1784000557512968 636695.407096353 141966.39556983858 0.0 0.0 
0.28557114228456915 775981.9301496968 0.9751276524306862 0.8000952204359131 -0.17503243199477314 636695.407096353 139286.52305334376 0.0 0.0 
0.2880761523046092 773109.8275676571 0.9715184618818493 0.8000952168267226 -0.17142324505512674 636695.407096353 136414.4204713041 0.0 0.0 
0.2905811623246493 770046.2064114695 0.9676686019947849 0.8000952129768627 -0.16757338901792218 636695.407096353 133350.79931511648 0.0 0.0 
0.29308617234468937 766791.8256164555 0.963579026475745 0.8000952088872871 -0.16348381758845787 636695.407096353 130096.41852010251 0.0 0.0 
0.2955911823647294 763347.4913738541 0.9592507484145193 0.8000952045590091 -0.15915554385551023 636695.407096353 126652.0842775011 0.0 0.0 
0.29809619238476953 759714.0569311073 0.9546848400334659 0.8000951999931007 -0.15458964004036513 636695.407096353 123018.6498347543 0.0 0.0 
0.3006012024048096 755892.4223804908 0.9498824324218972 0.800095195190693 -0.14978723723120413 636695.407096353 119197.0152841378 0.0 0.0 
0.3031062124248497 751883.5344361372 0.9448447152558788 0.8000951901529759 -0.14474952510290284 636695.407096353 115188.12733978417 0.0 0.0 
0.30561122244488975 747688.3861995124 0.9395729365035185 0.8000951848811971 -0.13947775162232134 636695.407096353 110992.97910315939 0.0 0.0 
0.30811623246492986 743308.0169133992 0.9340684021158131 0.8000951793766627 -0.13397322273915035 636695.407096353 106612.6098170462 0.0 0.0 
0.3106212424849699 738743.5117044512 0.9283324757031317 0.8000951736407363 -0.12823730206239536 636695.407096353 102048.10460809816 0.0 0.0 
0.31312625250501 733996.0013143793 0.9223665781974153 0.8000951676748389 -0.1222714105225764 636695.407096353 97300.59421802626 0.0 0.0 
0.3156312625250501 729066.6618198395 0.9161721875001768 0.8000951614804481 -0.11607702601972869 636695.407096353 92371.25472348649 0.0 0.0 
0.3181362725450902 723956.7143410889 0.9097508381163878 0.8000951550590988 -0.10965568305728901 636695.407096353 87261.30724473589 0.0 0.0 
0.32064128256513025 718667.4247394843 0.9031041207743439 0.8000951484123815 -0.10300897236196238 636695.407096353 81972.01764313132 0.0 0.0 
0.3231462925851703 713200.1033038964 0.896233682031601 0.8000951415419427 -0.09613854048965831 636695.407096353 76504.69620754337 0.0 0.0 
0.3256513026052104 707556.1044261176 0.8891412238670815 0.8000951344494845 -0.08904608941759695 636695.407096353 70860.6973297646 0.0 0.0 
0.32815631262525047 701736.8262653481 0.8818285032594538 0.8000951271367639 -0.08173337612268994 636695.407096353 65041.41916899511 0.0 0.0 
0.3306613226452906 695743.7104018343 0.874297331751883 0.8000951196055924 -0.07420221214629052 636695.407096353 59048.30330548133 0.0 0.0 
0.33316633266533063 689578.2414797549 0.8665495750032666 0.8000951118578357 -0.06645446314543091 636695.407096353 52882.8343834019 0.0 0.0 
0.33567134268537074 683241.9468394367 0.8585871523260649 0.800095103895413 -0.05849204843065181 636695.407096353 46546.539743083646 0.0 0.0 
0.3381763527054108 676736.3961389954 0.85041203621084 0.8000950957202969 -0.05031694049054314 636695.407096353 40040.98904264241 0.0 0.0 
0.3406813627254509 670063.2009654908 0.8420262518376188 0.8000950873345125 -0.0419311645031063 636695.407096353 33367.793869137764 0.0 0.0 
0.34318637274549096 663224.0144356978 0.8334318765742077 0.8000950787401373 -0.0333367978340704 636695.407096353 26528.607339344802 0.0 0.0 
0.3456913827655311 656220.5307865875 0.8246310394615752 0.8000950699393001 -0.024535969522275103 636695.407096353 19525.123690234497 0.0 0.0 
0.34819639278557113 649054.4849556223 0.815625920686436 0.8000950609341814 -0.015530859752254655 636695.407096353 12359.077859269339 0.0 0.0 
0.3507014028056112 641727.6521509693 0.8064187510411646 0.8000950517270117 -0.006323699314152886 636695.407096353 5032.245054616244 0.0 0.0 
0.3532064128256513 634241.8474117363 0.7970118113711717 0.800095042320072 0.003083230948900284 636695.407096353 -2453.5596846167464 0.0 0.0 
0.35571142284569135 626598.9251583419 0.7874074320098831 0.8000950327156927 0.012687600705809654 636695.407096353 -10096.48193801113 0.0 0.0 
0.35821643286573146 618800.778733129 0.7776079922014565 0.8000950229162529 0.022487030714796408 636695.407096353 -17894.62836322398 0.0 0.0 
0.3607214428857715 610849.3399313369 0.767615919511385 0.8000950129241802 0.0324790934127952 636695.407096353 -25846.06716501608 0.0 0.0 
0.3632264529058116 602746.5785225473 0.7574336892251272 0.8000950027419499 0.042661313516822674 636695.407096353 -33948.828573805746 0.0 0.0 
0.3657314629258517 594494.5017627241 0.7470638237349194 0.8000949923720844 0.05303116863716495 636695.407096353 -42200.90533362888 0.0 0.0 
0.3682364729458918 586095.1538969638 0.7365088919149123 0.8000949818171526 0.06358608990224024 636695.407096353 -50600.253199389204 0.0 0.0 
0.37074148296593185 577550.6156530884 0.725771508484802 0.8000949710797691 0.07432346259496714 636695.407096353 -59144.79144326458 0.0 0.0 
0.37324649298597196 568863.0037261941 0.7148543333620939 0.8000949601625941 0.08524062680050015 636695.407096353 -67832.40337015886 0.0 0.0 
0.375751503006012 560034.4702542953 0.7037600710031783 0.8000949490683317 0.0963348780651534 636695.407096353 -76660.93684205774 0.0 0.0 
0.37825651302605207 551067.202285185 0.6924914697333671 0.8000949377997304 0.10760346806636334 636695.407096353 -85628.20481116802 0.0 0.0 
0.3807615230460922 541963.4212346496 0.6810513210660663 0.8000949263595818 0.11904360529351554 636695.407096353 -94731.9858617034 0.0 0.0 
0.38326653306613223 532725.3823361682 0.6694424590112479 0.8000949147507197 0.13065245573947182 636695.407096353 -103970.02476018481 0.0 0.0 
0.38577154308617234 523355.37408223504 0.6576677593733951 0.80009490297602 0.14242714360262498 636695.407096353 -113340.03301411797 0.0 0.0 
0.3882765531062124 513855.71765744383 0.6457301390390946 0.8000948910383997 0.1543647519993051 636695.407096353 -122839.68943890918 0.0 0.0 
0.3907815631262525 504228.76636347023 0.633632555254449 0.8000948789408159 0.16646232368636693 636695.407096353 -132466.64073288278 0.0 0.0 
0.39328657314629256 494476.90503610345 0.6213780048924962 0.8000948666862656 0.17871686179376944 636695.407096353 -142218.50206024956 0.0 0.0 
0.39579158316633267 484602.5494544603 0.6089695237108068 0.8000948542777844 0.19112533056697756 636695.407096353 -152092.85764189268 0.0 0.0 
0.3982965931863727 474608.14574253815 0.5964101855994527 0.7964128744888282 0.20000268888937556 633765.3877418533 -159075.36562034942 -81.87637896568125 -0.0 
0.4008016032064128 464496.16976324795 0.5837031018195269 0.7839511321442856 0.20024803032475869 623848.6484687321 -159075.36562034942 -277.1130851347379 -0.0 
0.4033066132264529 454269.12650508224 0.5708514202324075 0.7711100507917641 0.20025863055935655 613630.0406176728 -159075.36562034942 -285.54849224121864 -0.0 
0.40581162324649295 443929.54946156626 0.5578583245199533 0.7581210874845674 0.2002627629646141 603293.7520410633 -159075.36562034942 -288.83695914753446 -0.0 
0.40831663326653306 433480.0000036487 0.5447270333958265 0.7449936654435672 0.20026663204774064 592847.2815047487 -159075.36562034942 -291.915880750598 -0.0 
0.4108216432865731 422923.06674518745 0.5314607998081387 0.7317312053516303 0.20027040554349163 582293.3511017979 -159075.36562034936 -294.91873626103177 -0.0 
0.4133266533066132 412261.3649016824 0.5180629101336106 0.7183369972365016 0.20027408710289096 571634.578953106 -159075.36562034936 -297.848431074311 -0.0 
0.4158316633266533 401497.5356424254 0.5045366833634599 0.7048143593020473 0.20027767593858736 560873.60560141 -159075.36562034942 -300.70433863515586 -0.0 
0.4183366733466934 390634.24543621327 0.49088547028119994 0.6911666414461248 0.2002811711649249 550013.0968107235 -159075.36562034936 -303.4857541608827 -0.0 
0.42084168336673344 379674.18539079913 0.4771126526325695 0.6773972245487111 0.20028457191614157 539055.7429998474 -159075.36562034936 -306.19198869883314 -0.0 
0.42334669338677355 368620.07058623695 0.4632216422877892 0.6635095196375778 0.20028787734978853 528004.2585784355 -159075.36562034936 -308.82237184924793 -0.0 
0.4258517034068136 357474.6394022891 0.4492158803963568 0.6495069670433848 0.20029108664702805 516861.3812746392 -159075.36562034936 -311.37625200072404 -0.0 
0.42835671342685366 346240.6528400612 0.4350988365345881 0.6353930355474251 0.20029419901283702 505629.87145690405 -159075.36562034936 -313.8529964934854 -0.0 
0.4308617234468938 334920.8938380331 0.4208740078461167 0.6211712215223216 0.2002972136762049 494312.51145015866 -159075.36562034942 -316.2519917761806 -0.0 
0.43336673346693383 323518.1665826561 0.40654491817556454 0.6068450480658889 0.20030012989032436 482912.1048465635 -159075.36562034942 -318.5726435579067 -0.0 
0.43587174348697394 312035.2958136854 0.39211511719559683 0.5924180641283731 0.20030294693277623 471431.47581099014 -159075.36562034942 -320.81437695535874 -0.0 
0.438376753507014 300475.12612442335 0.377588179527582 0.5778938436332914 0.20030566410570944 459873.4683814081 -159075.36562034942 -322.97663663528573 -0.0 
0.4408817635270541 288840.5212570395 0.36296770385606475 0.5632759845920768 0.2003082807360121 448240.945764341 -159075.36562034942 -325.0588869521055 -0.0 
0.44338677354709416 277134.36339315446 0.34825731203728727 0.5485681082127671 0.20031079617547987 436536.78962558444 -159075.36562034942 -327.06061208047936 -0.0 
0.44589178356713427 265359.55243984814 0.333460648201961 0.5337738580029363 0.20031320980097533 424763.8993763407 -159075.36562034936 -328.9813161432175 -0.0 
0.4483967935871743 253519.00531128244 0.31858137785252666 0.5188968988671105 0.20031552101458389 412925.1914549659 -159075.3656203494 -330.82052333404664 -0.0 
0.45090180360721444 241615.65520610774 0.30362318695511703 0.5039409161988768 0.2003177292437598 401023.5986044926 -159075.3656203494 -332.5777780355105 -0.0 
0.4534068136272545 229652.4508808387 0.2885897810264535 0.48890961496792346 0.20031983394146996 389062.0691461199 -159075.3656203494 -334.2526449317917 -0.0 
0.45591182364729455 217632.35591937002 0.2734848842158928 0.473806718802221 0.20032183458632824 377043.56624883605 -159075.36562034936 -335.84470911665795 -0.0 
0.45841683366733466 205558.347998826 0.2583122383828664 0.4586359690655913 0.2003237306827249 364971.06719537143 -159075.36562034936 -337.3535761960968 -0.0 
0.4609218436873747 193433.4181519158 0.2430756021699285 0.44340112393087827 0.20032552176094978 352847.56264465133 -159075.3656203494 -338.77887238611555 -0.0 
0.4634268537074148 181260.57002597649 0.2277787500716424 0.4281059574489504 0.20032720737730803 340676.0558909312 -159075.3656203494 -340.12024460536543 -0.0 
0.4659318637274549 169042.81913889962 0.21242547149955004 0.41275425861378057 0.20032878711423052 328459.5621198115 -159075.36562034936 -341.3773605624724 -0.0 
0.468436873747495 156783.19213210864 0.19701956984343583 0.3973498304238128 0.20033026058037695 316201.1076612965 -159075.3656203494 -342.5499088384866 -0.0 
0.47094188376753504 144484.7260207858 0.1815648615291339 0.38189648893986716 0.20033162741073327 303903.7292400992 -159075.36562034936 -343.63759896399915 -0.0 
0.47344689378757515 132150.4674415277 0.16606517507310423 0.36639806233980543 0.2003328872667012 291570.47322336806 -159075.36562034936 -344.64016149102406 -0.0 
0.4759519038076152 119783.47189761739 0.1505243501340137 0.3508583899701971 0.2003340398361834 279204.39486602665 -159075.36562034936 -345.55734805985924 -0.0 
0.4784569138276553 107386.80300209962 0.13494623656155622 0.33528132139521555 0.20033508483365933 266808.55755390954 -159075.36562034942 -346.3889314605178 -0.0 
0.48096192384769537 94963.53171884907 0.11933469344275102 0.31967071544300824 0.2003360220002572 254386.03204488754 -159075.36562034936 -347.1347056890624 -0.0 
0.4834669338677354 82516.73560181419 0.10369358814594831 0.3040304392497658 0.2003368511038175 241939.89570816222 -159075.36562034942 -347.79448599862235 -0.0 
0.48597194388777554 70049.49803263004 0.08802679536278529 0.2883643673017358 0.20033757193895052 229473.2317619246 -159075.3656203494 -348.3681089452016 -0.0 
0.4884769539078156 57564.90745679105 0.07233819614833242 0.27267638047542014 0.20033818432708772 216989.12850956852 -159075.3656203494 -348.85543242806096 -0.0 
0.4909819639278557 45066.05661856248 0.05663167695965502 0.25697036507617993 0.20033868811652492 204490.6785746369 -159075.36562034936 -349.25633572504006 -0.0 
0.49348697394789576 32556.041794832385 0.04091112869304307 0.24125021187550422 0.20033908318246113 191980.9781347042 -159075.3656203494 -349.57071952241404 -0.0 
0.49599198396793587 20037.96202808628 0.025180445720138837 0.22551981514716749 0.20033936942702865 179463.12615437512 -159075.3656203494 -349.7985059394559 -0.0 
0.4984969939879759 7514.9183586971085 0.009443524923203961 0.20978307170252156 0.2003395467793176 166940.22361759434 -159075.3656203494 -349.9396385478175 -0.0 
0.501002004008016 -5009.986943279795 -0.006295735270235435 0.19404387992515781 0.20033961519539326 154415.37275945503 -159075.3656203494 -349.99408238541673 -0.0 
0.5035070140280561 -17533.651146616296 -0.022033435853126403 0.1783061388051809 0.2003395746583073 141891.67629769823 -159075.3656203494 -349.9618239651532 -0.0 
0.5060120240480962 -30052.97182753568 -0.03776567820477084 0.16257374697333107 0.2003394251781019 129372.23666409196 -159075.3656203494 -349.84287127826786 -0.0 
0.5085170340681362 -42564.84763825859 -0.05348856505660882 0.14685060173519812 0.20033916679180694 116860.15523588308 -159075.3656203494 -349.63725379227714 -0.0 
0.5110220440881763 -55066.17907528769 -0.06919820145767352 0.1311405981057576 0.20033879956343112 104358.53156750547 -159075.3656203494 -349.3450224437678 -0.0 
0.5135270541082164 -67553.86924722878 -0.08489069573946376 0.11544762784448231 0.20033832358394607 91870.46262274635 -159075.3656203494 -348.96624962574595 -0.0 
0.5160320641282565 -80024.82464196868 -0.1005621604800081 0.09977557849125572 0.20033773897126383 79399.04200755035 -159075.3656203494 -348.5010291696545 -0.0 
0.5185370741482965 -92475.95589301492 -0.11620871346687577 0.08412833240333172 0.20033704587020748 66947.35920365667 -159075.3656203494 -347.9494763221922 -0.0 
0.5210420841683366 -104904.17854481272 -0.13182647865890226 0.0685097657935732 0.20033624445247544 54518.49880325345 -159075.3656203494 -347.3117277167881 -0.0 
0.5235470941883767 -117306.41381683516 -0.14741158714637342 0.052923747770225474 0.20033533491659888 42115.53974485385 -159075.3656203494 -346.5879413396263 -0.0 
0.5260521042084169 -129679.58936627778 -0.16296017810945573 0.03737413937843675 0.2003343174878925 29741.554550562243 -159075.3656203494 -345.77829649063807 -0.0 
0.5285571142284569 -142020.640049154 -0.17846839977461704 0.021864792643781692 0.20033319241839873 17399.60856493445 -159075.3656203494 -344.8829937390556 -0.0 
0.531062124248497 -154326.50867960847 -0.19393241036880776 0.00639954961801755 0.20033195998682532 5092.759195614594 -159075.3656203494 -343.90225487367104 -0.0 
0.5335671342685371 -166594.1467872551 -0.2093483790711601 -0.009017758572683816 0.2003306204984763 -7175.944844057776 -159075.3656203494 -342.83632284793487 -0.0 
0.5360721442885771 -178820.5153723622 -0.2247124869619815 -0.024383312676805168 0.20032917428517635 -19403.464290293003 -159075.3656203494 -341.6854617198046 -0.0 
0.5385771543086172 -191002.58565868845 -0.24002092796879632 -0.03969330626360783 0.20032762170518847 -31586.770081752806 -159075.3656203494 -340.4499565862516 -0.0 
0.5410821643286573 -203137.33984378332 -0.25526990980920117 -0.054943946666075605 0.20032596314312556 -43722.84410992125 -159075.3656203494 -339.13011351268227 -0.0 
0.5435871743486974 -215221.7718465756 -0.2704556549303122 -0.07013145592045755 0.20032419900985465 -55808.67996676906 -159075.3656203494 -337.7262594571539 -0.0 
0.5460921843687374 -227252.8880520512 -0.2855744014445551 -0.08525207170215952 0.20032232974239556 -67841.28368951254 -159075.3656203494 -336.2387421892758 -0.0 
0.5485971943887775 -239227.7080528499 -0.3006224040615828 -0.10030204825777035 0.20032035580381247 -79817.67450229634 -159075.3656203494 -334.6679302041617 -0.0 
0.5511022044088176 -251143.26538758358 -0.31559593501607375 -0.11527765733297458 0.20031827768309918 -91734.88555460308 -159075.3656203494 -333.0142126311098 -0.0 
0.5536072144288577 -262996.60827570315 -0.3304912849911927 -0.13017518909613476 0.20031609589505792 -103589.9646562166 -159075.3656203494 -331.277999137154 -0.0 
0.5561122244488977 -274784.80034872895 -0.34530476403748195 -0.14499095305731005 0.2003138109801719 -115379.9750085539 -159075.3656203494 -329.4597198256745 -0.0 
0.5586172344689379 -286504.92137766356 -0.3600327024869557 -0.15972127898248392 0.20031142350447176 -127101.99593218439 -159075.3656203494 -327.5598251297739 -0.0 
0.561122244488978 -298154.06799640146 -0.3746714518621626 -0.17436251780276812 0.20030893405939448 -138753.12359035134 -159075.3656203494 -325.5787857007026 -0.0 
0.563627254509018 -309729.35442096886 -0.38921738578001003 -0.18891104251837232 0.2003063432616377 -150330.4717083281 -159075.3656203494 -323.51709229133786 -0.0 
0.5661322645290581 -321227.9131644038 -0.4036669008501084 -0.20336324909710168 0.20030365175300674 -161831.17228841988 -159075.3656203494 -321.37525563450447 -0.0 
0.5686372745490982 -332646.89574710163 -0.41801641756741775 -0.2177155573671625 0.20030086020025525 -173252.3763204357 -159075.3656203494 -319.15380631652124 -0.0 
0.5711422845691383 -343983.4734024576 -0.43226238119898436 -0.23196441190406394 0.2002979692949204 -184591.25448746243 -159075.3656203494 -316.85329464577984 -0.0 
0.5736472945891783 -355234.83777762007 -0.4464012626645333 -0.24610628291138176 0.20029497975315153 -195844.99786675436 -159075.3656203494 -314.4742905163382 -0.0 
0.5761523046092184 -366398.2016291924 -0.46042955941071306 -0.2601376670951803 0.20029189231553274 -207010.81862557615 -159075.3656203494 -312.01738326681794 -0.0 
0.5786573146292585 -377470.79951370036 -0.4743437962787627 -0.2740550885318635 0.20028870774689922 -218085.95071181655 -159075.3656203494 -309.4831815344072 -0.0 
0.5811623246492986 -388449.88847266155 -0.48814052636539523 -0.28785509952924726 0.20028542683614797 -229067.65053920812 -159075.3656203494 -306.8723131040073 -0.0 
0.5836673346693386 -399332.7487120856 -0.5018163318766828 -0.3015342814806405 0.20028205039604235 -239953.19766698338 -159075.3656203494 -304.18542475283266 -0.0 
0.5861723446893787 -410116.6842762354 -0.5153678249747303 -0.3150892457117195 0.20027857926301085 -250739.8954737959 -159075.3656203494 -301.4231820900828 -0.0 
0.5886773547094188 -420799.02371548023 -0.528791648616924 -0.32851663431998446 0.2002750142969395 -261425.0718257387 -159075.3656203494 -298.58626939211825 -0.0 
0.5911823647294588 -431377.12074808154 -0.542084477387556 -0.3418131210065968 0.20027135638095928 -272006.07973829925 -159075.36562034936 -295.6753894329165 -0.0 
0.593687374749499 -441848.35491574556 -0.5552430183216167 -0.3549754119003894 0.20026760642122732 -282480.29803208605 -159075.36562034942 -292.69126331002076 -0.0 
0.5961923847695391 -452210.1322327713 -0.5682640117205373 -0.3680002463738356 0.2002637653467017 -292845.1319821561 -159075.36562034936 -289.6346302658345 -0.0 
0.5986973947895792 -462459.8858286485 -0.5811442319597027 -0.3808843978507899 0.20025983410891274 -303098.0139607946 -159075.36562034936 -286.506247504538 -0.0 
0.6012024048096192 -472595.076583935 -0.5938804882875184 -0.3936246746057925 0.2002558136817259 -313236.4040735811 -159075.36562034936 -283.3068900045418 -0.0 
0.6037074148296593 -482613.19375926076 -0.6064696256158404 -0.40621792055473926 0.20025170506110113 -323257.79078858497 -159075.36562034936 -280.0373503264342 -0.0 
0.6062124248496994 -492511.75561729766 -0.6189085253015656 -0.41866101603671924 0.20024750926484636 -333159.6915585316 -159075.36562034936 -276.69843841667097 -0.0 
0.6087174348697395 -502288.31003755133 -0.6311941059192014 -0.4309508785868367 0.20024322733236471 -342939.65343579487 -159075.36562034942 -273.29098140698824 -0.0 
0.6112224448897795 -511940.4351238089 -0.6433233240242081 -0.4430844636998106 0.20023886032439753 -352595.25368005014 -159075.36562034942 -269.815823409384 -0.0 
0.6137274549098196 -521465.7398041071 -0.6552931749069398 -0.455058765584178 0.20023440932276182 -362124.10035845055 -159075.36562034942 -266.27382530712674 -0.0 
0.6162324649298597 -530861.8644230572 -0.6671006933369829 -0.4668708179069016 0.20022987543008125 -371523.8329381663 -159075.36562034942 -262.66586454144687 -0.0 
0.6187374749498997 -540126.4813263908 -0.6787429542977176 -0.47851769452820314 0.20022525976951444 -380792.1228711472 -159075.36562034942 -258.9928348941335 -0.0 
0.6212424849699398 -549257.2954375797 -0.6902170737109197 -0.4899965102264444 0.20022056348447526 -389926.6741709641 -159075.36562034942 -255.25564626618063 -0.0 
0.62374749498998 -558252.0448263822 -0.7015202091512169 -0.5013044214128661 0.2002157877383508 -398925.22398158035 -159075.36562034942 -251.4552244523824 -0.0 
0.62625250501002 -567108.5012691786 -0.7126495605502278 -0.5124386268360157 0.20021093371421206 -407785.54313791724 -159075.36562034942 -247.59251091191675 -0.0 
0.62875751503006 -575824.47080096 -0.7236023708902105 -0.5233963682756884 0.20020600261452215 -416505.4367180753 -159075.36562034942 -243.66846253523894 -0.0 
0.6312625250501002 -584397.7942588272 -0.7343759268870445 -0.5341749312262071 0.20020099566083738 -425082.74458707083 -159075.36562034942 -239.68405140691866 -0.0 
0.6337675350701403 -592826.3478168682 -0.7449675596623763 -0.5447716455688716 0.20019591409350468 -433515.34193195385 -159075.36562034942 -235.64026456490913 -0.0 
0.6362725450901804 -601108.0435122842 -0.7553746454047703 -0.5551838862334152 0.2001907591713551 -441801.1397881787 -159075.36562034942 -231.5381037560103 -0.0 
0.6387775551102204 -609240.8297626281 -0.7655946060196889 -0.5654090738482975 0.20018553217139134 -449938.085557091 -159075.36562034942 -227.37858518767854 -0.0 
0.6412825651302605 -617222.6918740367 -0.7756249097681561 -0.5754446753796842 0.20018023438847188 -457924.16351441084 -159075.36562034942 -223.16273927638184 -0.0 
0.6437875751503006 -625051.6525403145 -0.7854630718939248 -0.5852882047589357 0.2001748671349891 -465757.3953095728 -159075.36562034942 -218.89161039217603 -0.0 
0.6462925851703406 -632725.772332767 -0.7951066552390196 -0.5949372234984742 0.20016943174054536 -473435.84045581747 -159075.36562034942 -214.56625660019498 -0.0 
0.6487975951903807 -640243.1501806445 -0.8045532708474797 -0.6043893412958555 0.2001639295516242 -480957.59681089665 -159075.36562034942 -210.18774939837147 -0.0 
0.6513026052104208 -647601.9238420809 -0.8138005785571593 -0.6136422166259051 0.20015836193125414 -488320.8010482794 -159075.36562034942 -205.75717345204214 -0.0 
0.6538076152304609 -654800.2703654225 -0.8228462875794487 -0.6226935573207748 0.20015273025867386 -495523.6291187477 -159075.36562034942 -201.27562632533693 -0.0 
0.6563126252505009 -661836.4065408158 -0.8316881570667579 -0.6315411211377692 0.20014703592898875 -502564.29670225724 -159075.36562034942 -196.74421820918133 -0.0 
0.658817635270541 -668708.5893419536 -0.8403239966676301 -0.6401827163148035 0.20014128035282663 -509441.0596499579 -159075.36562034942 -192.16407164628188 -0.0 
0.6613226452905812 -675415.116357866 -0.8487516670693469 -0.6486162021133597 0.20013546495598722 -516152.21441626333 -159075.36562034942 -187.53632125312987 -0.0 
0.6638276553106213 -681954.3262146504 -0.8569690805278892 -0.6568394893488005 0.20012959117908868 -522696.0984808621 -159075.36562034942 -182.86211343885063 -0.0 
0.6663326653306613 -688324.5989870337 -0.8649742013851222 -0.6648505409079102 0.20012366047721197 -529071.0907605632 -159075.36562034942 -178.1426061211863 -0.0 
0.6688376753507014 -694524.3565996714 -0.8727650465730822 -0.6726473722535417 0.20011767431954053 -535275.6120108822 -159075.36562034942 -173.3789684397723 -0.0 
0.6713426853707415 -700552.063218073 -0.8803396861052282 -0.6802280519162339 0.20011163418899425 -541308.1252172572 -159075.36562034942 -168.5723804663903 -0.0 
0.6738476953907815 -706406.2256290668 -0.8876962435545481 -0.6875907019726839 0.20010554158186422 -547167.1359758048 -159075.36562034942 -163.72403291266144 -0.0 
0.6763527054108216 -712085.393610709 -0.8948328965183998 -0.6947334985109589 0.20009939800744092 -552851.1928635243 -159075.36562034942 -158.83512683515076 -0.0 
0.6788577154308617 -717588.1602915365 -0.9017478770699624 -0.7016546720823215 0.20009320498764094 -558358.8877978493 -159075.36562034942 -153.90687333774875 -0.0 
0.6813627254509018 -722913.1624990846 -0.9084394721961955 -0.7083525081395659 0.20008696405662962 -563688.8563854635 -159075.36562034942 -148.94049327164947 -0.0 
0.6838677354709418 -728059.0810975801 -0.9149060242221974 -0.7148253474617562 0.20008067676044117 -568839.7782602977 -159075.36562034942 -143.93721693301106 -0.0 
0.6863727454909819 -733024.6413147246 -0.9211459312218527 -0.721071586565257 0.20007434465659568 -573810.377410617 -159075.36562034942 -138.89828375809915 -0.0 
0.688877755511022 -737808.613057484 -0.9271576474146664 -0.7270896781009537 0.20006796931371273 -578599.4224951183 -159075.36562034942 -133.82494201623044 -0.0 
0.6913827655310621 -742409.8112168169 -0.9329396835486948 -0.7328781312375707 0.2000615523111241 -583205.7271479669 -159075.36562034942 -128.71844850061993 -0.0 
0.6938877755511021 -746827.0959612539 -0.9384906072694699 -0.7384355120309888 0.20005509523848108 -587628.1502726874 -159075.36562034942 -123.58006821700405 -0.0 
0.6963927855711423 -751059.3730192622 -0.9438090434748281 -0.7437604437794667 0.20004859969536137 -591865.5963248425 -159075.36562034942 -118.41107407022926 -0.0 
0.6988977955911824 -755105.5939503248 -0.9488936746555592 -0.7488516073646859 0.20004206729087326 -595917.0155834263 -159075.36562034942 -113.21274654900581 -0.0 
0.7014028056112224 -758964.7564046643 -0.9537432412217841 -0.7537077415785284 0.20003549964325573 -599781.4044109063 -159075.36562034942 -107.98637340861961 -0.0 
0.7039078156312625 -762635.9043715505 -0.9583565418149885 -0.7583276434355094 0.20002889837947913 -603457.8055018492 -159075.36562034942 -102.73324935195544 -0.0 
0.7064128256513026 -766118.1284161285 -0.9627324336056284 -0.7627101684707875 0.2000222651348409 -606945.3081200703 -159075.36562034942 -97.45467570879566 -0.0 
0.7089178356713427 -769410.5659047074 -0.9668698325762377 -0.7668542310236767 0.20001560155256104 -610243.0483242446 -159075.36562034942 -92.1519601133945 -0.0 
0.7114228456913827 -772512.4012184569 -0.9707677137899661 -0.7707588045065911 0.200008909283375 -613350.2091819269 -159075.36562034942 -86.82641618057562 -0.0 
0.7139278557114228 -775422.8659554563 -0.9744251116444818 -0.774422921659357 0.20000218998512476 -616266.0209719265 -159075.36562034942 -81.47936318030436 -0.0 
0.7164328657314629 -778141.2391210463 -0.9778411201111751 -0.7778456747888273 0.1999954453223478 -618989.7613749859 -159075.36562034942 -76.11212571089044 -0.0 
0.718937875751503 -780666.8473064383 -0.9810148929596045 -0.7810262159937392 0.1999886769658653 -621520.7556527179 -159075.36562034942 -70.72603337084036 -0.0 
0.721442885771543 -782999.0648555332 -0.9839456439671285 -0.7839637573747607 0.19998188659236782 -623858.3768147543 -159075.36562034942 -65.3224204294618 -0.0 
0.7239478957915831 -785137.3140199137 -0.9866326471136734 -0.7866575712296732 0.1999750758840002 -626002.0457740679 -159075.36562034942 -59.90262549637168 -0.0 
0.7264529058116233 -787081.0651019656 -0.9890752367615859 -0.7891069902336412 0.19996824652794476 -627951.2314904262 -159075.36562034942 -54.467991189872926 -0.0 
0.7289579158316633 -788829.8365860973 -0.9912728078205281 -0.7913114076045251 0.19996140021600295 -629705.4511019435 -159075.36562034942 -49.0198638043276 -0.0 
0.7314629258517034 -790383.1952580241 -0.9932248158973743 -0.7932702772531972 0.19995453864417712 -631264.2700446979 -159075.36562034942 -43.55959297669563 -0.0 
0.7339679358717435 -791740.7563120855 -0.9949307774310698 -0.7949831139188205 0.19994766351224935 -632627.3021603839 -159075.36562034942 -38.088531352161226 -0.0 
0.7364729458917836 -792902.1834465708 -0.9963902698124213 -0.7964494932890597 0.19994077652336162 -633794.2097919722 -159075.36562034942 -32.608034249039214 -0.0 
0.7389779559118236 -793867.1889470299 -0.9976029314887878 -0.7976690521051955 0.1999338793835923 -634764.7038673573 -159075.36562034942 -27.119459323078352 -0.0 
0.7414829659318637 -794635.5337575477 -0.9985684620536465 -0.7986414882521115 0.199926973801535 -635538.5439709672 -159075.36562034942 -21.62416623108656 -0.0 
0.7439879759519038 -795207.0275399636 -0.9992866223210104 -0.799366560833136 0.19992006148787445 -636115.53840332 -159075.36562034942 -16.123516294135996 -0.0 
0.7464929859719439 -795581.528721023 -0.9997572343846812 -0.7998440902297177 0.19991314415496353 -636495.5442285131 -159075.36562034942 -10.618872160317464 -0.0 
0.7489979959919839 -795758.9445274487 -0.9999801816623203 -0.8000739581459234 0.19990622351639686 -636678.4673096322 -159075.36562034942 -5.111597467186641 -0.0 
0.751503006012024 -795739.2310089237 -0.9999554089243304 -0.800080206921252 0.1998752020030784 -636683.4399517275 -159055.6521018244 -0.13895537175668987 -0.0 
0.7540080160320641 -795522.3930489777 -0.9996829223075362 -0.8000803765182332 0.19960254578930303 -636683.57512969 -158838.8141418784 -0.003777409209321596 -0.0 
0.7565130260521041 -795108.484363778 -0.999162789313664 -0.8000803806158885 0.1990824086977755 -636683.578804413 -158424.9054566787 -0.0001026863558687359 -0.0 
0.7590180360721442 -794497.6074888229 -0.9983951387926212 -0.8000803799737695 0.19831475881885174 -636683.5789043078 -157814.02858172357 -2.791459919385226e-06 -0.0 
0.7615230460921844 -793689.9137535403 -0.9973801609105755 -0.8000803789622041 0.1972997819483714 -636683.5789070234 -157006.33484644094 -7.588569307722904e-08 -0.0 
0.7640280561122245 -792685.6032438003 -0.9961181071028467 -0.8000803777002431 0.19603772940260356 -636683.5789070972 -156002.02433670103 -2.0633667745257657e-09 -0.0 
0.7665330661322645 -791484.9247523489 -0.9946092900116199 -0.8000803761914285 0.19452891382019144 -636683.5789070992 -154801.3458452496 -5.6964113407155506e-11 -0.0 
0.7690380761523046 -790088.1757171755 -0.992854083408496 -0.8000803744362218 0.1927737089722742 -636683.5789070992 -153404.59681007615 -3.1646729670640577e-12 -0.0 
0.7715430861723447 -788495.7021478299 -0.9908529221018993 -0.8000803724350606 0.19077254966683876 -636683.5789070992 -151812.1232407306 -3.1646729670640577e-12 -0.0 
0.7740480961923848 -786707.8985397082 -0.9886063018293647 -0.8000803701884402 0.18852593164092446 -636683.5789070992 -150024.3196326089 -3.1646729670640577e-12 -0.0 
0.7765531062124248 -784725.2077763254 -0.9861147791347312 -0.8000803676969178 0.1860344114378134 -636683.5789070993 -148041.6288692261 -3.1646729670641946e-12 -0.0 
0.7790581162324649 -782548.1210196019 -0.9833789712302712 -0.8000803649611097 0.1832986062691615 -636683.5789070992 -145864.54211250262 0.0 0.0 
0.781563126252505 -780177.1775881922 -0.9803995558437936 -0.8000803619816943 0.18031919386209927 -636683.5789070992 -143493.59868109284 -3.1646729670640577e-12 -0.0 
0.784068136272545 -777612.9648238799 -0.9771772710507517 -0.8000803587594097 0.17709691229134195 -636683.5789070993 -140929.38591678056 -3.1646729670641946e-12 -0.0 
0.7865731462925851 -774856.1179460799 -0.9737129150914045 -0.8000803552950535 0.17363255979635095 -636683.5789070992 -138172.5390389806 0.0 0.0 
0.7890781563126252 -771907.319894479 -0.9700073461730727 -0.8000803515894847 0.16992699458358806 -636683.5789070992 -135223.7409873797 -3.1646729670640577e-12 -0.0 
0.7915831663326653 -768767.3011598533 -0.966061482257539 -0.8000803476436207 0.16598113461391828 -636683.5789070992 -132083.72225275403 -3.1646729670640577e-12 -0.0 
0.7940881763527053 -765436.8396031092 -0.9618763008336466 -0.8000803434584395 0.16179595737520713 -636683.5789070993 -128753.26069600985 -3.1646729670641946e-12 -0.0 
0.7965931863727455 -761916.7602625862 -0.9574528386751505 -0.8000803390349771 0.1573724996401734 -636683.5789070992 -125233.18135548686 0.0 0.0 
0.7990981963927856 -758207.9351496755 -0.9527921915838827 -0.80008033437433 0.15271185720955271 -636683.5789070992 -121524.35624257615 -3.1646729670640577e-12 -0.0 
0.8016032064128256 -754311.2830328003 -0.9478955141182946 -0.8000803294776527 0.14781518464064192 -636683.5789070993 -117627.70412570098 -3.1646729670641946e-12 -0.0 
0.8041082164328657 -750227.7692098146 -0.942764019307445 -0.8000803243461577 0.1426836949612873 -636683.5789070992 -113544.19030271529 0.0 0.0 
0.8066132264529058 -745958.4052688745 -0.9373989783505016 -0.8000803189811168 0.1373186593693848 -636683.5789070992 -109274.82636177517 -3.1646729670640577e-12 -0.0 
0.8091182364729459 -741504.2488378423 -0.9318017203018333 -0.8000803133838588 0.13172140691797452 -636683.5789070992 -104820.66993074294 -3.1646729670640577e-12 -0.0 
0.8116232464929859 -736866.4033222871 -0.9259736317417724 -0.8000803075557704 0.12589332418600196 -636683.5789070993 -100182.82441518782 -3.1646729670641946e-12 -0.0 
0.814128256513026 -732046.0176321414 -0.9199161564331199 -0.8000803014982949 0.11983585493482496 -636683.5789070992 -95362.43872504204 0.0 0.0 
0.8166332665330661 -727044.2858970889 -0.9136307949634928 -0.8000802952129334 0.11355049975055931 -636683.5789070992 -90360.70698998962 -3.1646729670640577e-12 -0.0 
0.8191382765531062 -721862.4471707502 -0.9071191043735917 -0.8000802887012428 0.10703881567234885 -636683.5789070992 -85178.86826365092 -3.1646729670640577e-12 -0.0 
0.8216432865731462 -716501.7851237357 -0.9003826977714803 -0.8000802819648364 0.1003024158066439 -636683.5789070993 -79818.20621663635 -3.1646729670641946e-12 -0.0 
0.8241482965931863 -710963.6277256486 -0.8934232439329785 -0.8000802750053824 0.09334296892759608 -636683.5789070992 -74280.04881854926 0.0 0.0 
0.8266533066132264 -705249.3469161165 -0.8862424668882685 -0.8000802678246053 0.08616219906366318 -636683.5789070992 -68565.76800901722 -3.1646729670640577e-12 -0.0 
0.8291583166332664 -699360.3582649254 -0.8788421454948062 -0.8000802604242842 0.07876188507052206 -636683.5789070993 -62676.779357826104 -3.1646729670641946e-12 -0.0 
0.8316633266533066 -693298.1206213468 -0.8712241129966534 -0.8000802528062514 0.07114386019040198 -636683.5789070992 -56614.54171424743 0.0 0.0 
0.8341683366733467 -687064.1357527481 -0.8633902565703415 -0.800080244972395 0.06331001159794647 -636683.5789070992 -50380.556845648796 -3.1646729670640577e-12 -0.0 
0.8366733466933868 -680659.9479725637 -0.8553425168573667 -0.8000802369246552 0.05526227993271149 -636683.5789070992 -43976.36906546436 -3.1646729670640577e-12 -0.0 
0.8391783567134268 -674087.143757732 -0.8470828874834471 -0.8000802286650261 0.04700265881842092 -636683.5789070993 -37403.56485063268 -3.1646729670641946e-12 -0.0 
0.8416833667334669 -667347.3513556849 -0.8386134145646505 -0.800080220195553 0.03853319436909752 -636683.5789070992 -30663.7724485856 0.0 0.0 
0.844188376753507 -660442.2403809907 -0.8299361962005218 -0.8000802115183346 0.029855984682187198 -636683.5789070992 -23758.66147389135 -3.1646729670640577e-12 -0.0 
0.8466933867735471 -653373.5214017485 -0.8210533819543306 -0.8000802026355204 0.020973179318810264 -636683.5789070992 -16689.942494649207 -3.1646729670640577e-12 -0.0 
0.8491983967935871 -646142.9455158382 -0.8119671723205709 -0.8000801935493109 0.011886978771259993 -636683.5789070993 -9459.3666087389 -3.1646729670641946e-12 -0.0 
0.8517034068136272 -638752.3039171296 -0.8026798181798438 -0.8000801842619566 0.0025996339178872008 -636683.5789070992 -2068.725010030321 0.0 0.0 
0.8542084168336673 -631203.4274517597 -0.7931936202412585 -0.8000801747757587 -0.0068865545345001555 -636683.5789070992 5480.151455339626 -3.1646729670640577e-12 -0.0 
0.8567134268537073 -623498.1861645854 -0.7835109284724892 -0.8000801650930671 -0.016569236620577965 -636683.5789070993 13185.392742513912 -3.1646729670641946e-12 -0.0 
0.8592184368737474 -615638.4888359276 -0.7736341415176288 -0.80008015521628 -0.026446013698651183 -636683.5789070992 21045.090071171755 0.0 0.0 
0.8617234468937875 -607626.2825087187 -0.7635657061029867 -0.8000801451478445 -0.03651443904485785 -636683.5789070992 29057.296398380655 -3.1646729670640577e-12 -0.0 
0.8642284569138277 -599463.5520061706 -0.7533081164309714 -0.8000801348902549 -0.04677201845928347 -636683.5789070992 37220.0269009287 -3.1646729670640577e-12 -0.0 
0.8667334669338677 -591152.3194400874 -0.7428639135622181 -0.8000801244460523 -0.05721621088383411 -636683.5789070993 45531.2594670119 -3.1646729670641946e-12 -0.0 
0.8692384769539078 -582694.6437099328 -0.7322356847860988 -0.8000801138178232 -0.06784442903172438 -636683.5789070992 53988.93519716652 0.0 0.0 
0.8717434869739479 -574092.6199927938 -0.7214260629797911 -0.8000801030082014 -0.07865404002841037 -636683.5789070992 62590.95891430555 -3.1646729670640577e-12 -0.0 
0.874248496993988 -565348.3792243524 -0.7104377259560488 -0.8000800920198644 -0.08964236606381559 -636683.5789070992 71335.1996827469 -3.1646729670640577e-12 -0.0 
0.876753507014028 -556464.0875709985 -0.6992733957998385 -0.8000800808555345 -0.10080668505569601 -636683.5789070993 80219.49133610085 -3.1646729670641946e-12 -0.0 
0.8792585170340681 -547441.9458932151 -0.6879358381940103 -0.8000800695179766 -0.11214423132396634 -636683.5789070992 89241.63301388419 0.0 0.0 
0.8817635270541082 -538284.1892003753 -0.676427861734175 -0.8000800580100002 -0.12365219627582513 -636683.5789070992 98399.38970672397 -3.1646729670640577e-12 -0.0 
0.8842685370741482 -528993.0860970704 -0.6647523172329397 -0.8000800463344558 -0.13532772910151614 -636683.5789070993 107690.49281002895 -3.1646729670641946e-12 -0.0 
0.8867735470941883 -519570.93822111905 -0.6529120970136896 -0.8000800344942355 -0.1471679374805459 -636683.5789070992 117112.64068598027 0.0 0.0 
0.8892785571142284 -510020.0796734002 -0.640910134194094 -0.8000800224922726 -0.15916988829817857 -636683.5789070992 126663.49923369911 -3.1646729670640577e-12 -0.0 
0.8917835671342685 -500342.8764396318 -0.6287494019594931 -0.8000800103315404 -0.17133060837204728 -636683.5789070992 136340.70246746752 -3.1646729670640577e-12 -0.0 
0.8942885771543085 -490541.7258042604 -0.6164329128263693 -0.8000799980150515 -0.18364708518868222 -636683.5789070993 146141.8531028389 -3.1646729670641946e-12 -0.0 
0.8967935871743486 -480619.05575659336 -0.6039637178960707 -0.8000799855458564 -0.19611626764978562 -636683.5789070992 156064.52315050596 0.0 0.0 
0.8992985971943888 -470577.32438932505 -0.5913449060989778 -0.7914848870388562 -0.2001399809398784 -629843.8200403175 159075.36562034936 191.13003064312295 0.0 
0.9018036072144289 -460419.01928960625 -0.5785796034292977 -0.7788329485871336 -0.20025334515783588 -619775.7274090996 159075.36562034942 281.34249914396764 0.0 
0.9043086172344689 -450146.65692280873 -0.5656709721706804 -0.7659312953475647 -0.20026032317688425 -609508.9179789778 159075.36562034942 286.8954358196106 0.0 
0.906813627254509 -439762.7820091291 -0.5526222101128359 -0.7528865323411303 -0.2002643222282945 -599128.2254124786 159075.36562034936 290.077783000175 0.0 
0.9093186372745491 -429269.9668932028 -0.5394365497593678 -0.7397047021844532 -0.20026815242508533 -588638.4582733616 159075.36562034936 293.12575980942796 0.0 
0.9118236472945891 -418670.81090687035 -0.5261172575270021 -0.7263891467634043 -0.20027188923640216 -578042.2759499651 159075.36562034936 296.0994227452842 0.0 
0.9143286573146292 -407967.9397252534 -0.5126676329364078 -0.712943166750323 -0.20027553381391516 -567342.3050338818 159075.36562034942 298.9996882790401 0.0 
0.9168336673346693 -397164.00471631374 -0.4990910077948293 -0.6993700931060731 -0.20027908531124383 -556541.1962195446 159075.36562034936 301.82588288164635 0.0 
0.9193386773547094 -386261.68228404387 -0.4853907453707148 -0.6856732882208444 -0.20028254285012959 -545641.6252120491 159075.36562034942 304.57730765583824 0.0 
0.9218436873747494 -375263.6732054521 -0.4715702395605477 -0.6718561451346425 -0.2002859055740948 -534646.29210684 159075.36562034936 307.2532810383893 0.0 
0.9243486973947895 -364172.7019615119 -0.4576329140480925 -0.6579220866982026 -0.20028917265011015 -523557.92072198616 159075.36562034936 309.8531401248998 0.0 
0.9268537074148296 -352991.51606224634 -0.44358222145627063 -0.6438745647251105 -0.20029234326883988 -512379.25792346103 159075.36562034936 312.37624086542627 0.0 
0.9293587174348698 -341722.88536609436 -0.42942164249185166 -0.6297170591366941 -0.2002954166448424 -501113.07294466876 159075.36562034936 314.82195822509294 0.0 
0.9318637274549098 -330369.60139375133 -0.415154685083199 -0.6154530770999652 -0.2002983920167662 -489762.1567004395 159075.36562034942 317.18968633874914 0.0 
0.9343687374749499 -318934.47663663945 -0.4007848835112688 -0.6010861521588059 -0.2003012686475371 -478329.3210956499 159075.36562034942 319.4788386610778 0.0 
0.93687374749499 -307420.3438601829 -0.38631579753407946 -0.5866198433586216 -0.20030404582454214 -466817.39832864434 159075.36562034942 321.68884811202935 0.0 
0.93937875751503 -295830.0554020615 -0.37175101150487116 -0.5720577343646764 -0.20030672285980528 -455229.2401896281 159075.36562034936 323.81916721719074 0.0 
0.9418837675350701 -284166.48246561585 -0.3570941334841726 -0.5574034325743308 -0.20030929909015815 -443567.7173542086 159075.36562034942 325.8692682433635 0.0 
0.9443887775551102 -272432.5144085782 -0.3423487943459939 -0.5426605682233984 -0.20031177387740445 -431835.71867225703 159075.36562034936 327.83864332947803 0.0 
0.9468937875751503 -260631.0580273071 -0.32751864687836924 -0.5278327934868468 -0.20031414660847752 -420036.15045226866 159075.36562034936 329.72680461221637 0.0 
0.9493987975951903 -248765.0368367008 -0.3126073648784694 -0.5129237815740623 -0.20031641669559286 -408171.93574139714 159075.36562034936 331.5332843469882 0.0 
0.9519038076152304 -236837.39034597029 -0.2976186422425114 -0.4979372258189047 -0.20031858357639332 -396246.0136013433 159075.36562034942 333.25763502368966 0.0 
0.9544088176352705 -224851.0733304495 -0.282556192050688 -0.4828768387647764 -0.2003206467140884 -384261.3383802766 159075.3656203494 334.89942947771993 0.0 
0.9569138276553106 -212809.05509962287 -0.2674237456473443 -0.46774635124493175 -0.20032260559758747 -372220.8789809679 159075.36562034936 336.4582609956797 0.0 
0.9594188376753506 -200714.31876155702 -0.252225051716635 -0.4525495114582614 -0.20032445974162638 -360127.6181253225 159075.3656203494 337.9337434160851 0.0 
0.9619238476953907 -188569.86048390306 -0.23696387535387284 -0.4372900840407601 -0.20032620868688725 -347984.55161547766 159075.3656203494 339.32551122524865 0.0 
0.9644288577154309 -176378.6887516805 -0.2216439971328321 -0.42197184913294505 -0.20032785200011297 -335794.6875916774 159075.3656203494 340.6332196475095 0.0 
0.9669338677354709 -164143.8236219939 -0.20626921216919794 -0.4065986014434117 -0.20032938927421376 -323561.0457870743 159075.3656203494 341.8565447309551 0.0 
0.969438877755511 -151868.2959758894 -0.1908433291804218 -0.39117414930879035 -0.20033082012836856 -311286.65677966626 159075.3656203494 342.99518342747973 0.0 
0.9719438877755511 -139555.14676753603 -0.17537016954221463 -0.3757023137503336 -0.20033214420811896 -298974.5612415532 159075.3656203494 344.0488536678279 0.0 
0.9744488977955912 -127207.42627089882 -0.1598535663418884 -0.360186927527346 -0.20033336118545758 -286627.8091856798 159075.36562034936 345.017294431681 0.0 
0.9769539078156312 -114828.1933241133 -0.14429736342880914 -0.3446318341877181 -0.20033447075890895 -274249.4592102748 159075.3656203494 345.9002658121175 0.0 
0.9794589178356713 -102420.51457173425 -0.12870541446217867 -0.3290408871157824 -0.2003354726536037 -261842.57774115875 159075.36562034942 346.6975490750792 0.0 
0.9819639278557114 -89987.46370505162 -0.11308158195638733 -0.31341794857773514 -0.2003363666213478 -249410.23827211466 159075.36562034936 347.40894671366954 0.0 
0.9844689378757515 -77532.12070066044 -0.09742973632417279 -0.2977668887648559 -0.20033715244068312 -236955.52060350674 159075.36562034936 348.03428249694434 0.0 
0.9869739478957915 -65057.57105747389 -0.08175375491782237 -0.282091584834765 -0.2003378299169426 -224481.51007933696 159075.3656203494 348.5734015136619 0.0 
0.9894789579158316 -52566.90503236828 -0.06605752106865621 -0.26639591995095463 -0.20033839888229843 -211991.2968229282 159075.3656203494 349.0261702105619 0.0 
0.9919839679358717 -40063.21687464947 -0.05034492312502937 -0.25068378232083305 -0.2003388591958037 -199487.97497142444 159075.36562034942 349.3924764255906 0.0 
0.9944889779559117 -27549.6040595301 -0.03461985348909092 -0.2349590642325184 -0.20033921074342748 -186974.64190929508 159075.3656203494 349.6722294155754 0.0 
0.9969939879759518 -15029.16652080785 -0.018886207652539046 -0.21922566109062142 -0.20033945343808238 -174454.3975010359 159075.3656203494 349.86535987867967 0.0 
0.999498997995992 -2505.005882934537 -0.003147883231610542 -0.20348747045125762 -0.20033958721964706 -161930.34332325566 159075.3656203494 349.97181997171725 0.0 
1.002004008016032 10019.775307333564 0.012591220998455815 -0.1877483910565247 -0.2003396120549805 -149405.5818963377 159075.3656203494 349.99158332187335 0.0 
1.004509018036072 22542.074349513885 0.028327206069243095 -0.17201232186868715 -0.20033952793793025 -136883.21591586873 159075.3656203494 349.924645033226 0.0 
1.0070140280561122 35058.7891580138 0.04405617378502786 -0.15628316110430646 -0.2003393348893343 -124366.34748402367 159075.3656203494 349.7710216881018 0.0 
1.0095190380761523 47566.819030595274 0.059774227688461315 -0.14056480526855433 -0.20033903295701566 -111858.07734109694 159075.3656203494 349.5307513428391 0.0 
1.0120240480961924 60063.06541649322 0.07547747402581531 -0.12486114818995497 -0.20033862221577028 -99361.50409737449 159075.3656203494 349.20389351833285 0.0 
1.0145290581162325 72544.43268400809 0.09116202271156765 -0.10917608005578154 -0.2003381027673492 -86879.72346552675 159075.3656203494 348.79052918547046 0.0 
1.0170340681362724 85007.82888736734 0.10682398829206859 -0.09351348644836406 -0.20033747474043265 -74415.82749372693 159075.3656203494 348.29076074489166 0.0 
1.0195390781563125 97450.1665326811 0.12245949090806915 -0.0778772473825294 -0.20033673829059856 -61972.90379966994 159075.3656203494 347.70471200166435 0.0 
1.0220440881763526 109868.36334278711 0.13806465725585365 -0.06227123634443028 -0.20033589360028392 -49554.034805696974 159075.3656203494 347.032528134701 0.0 
1.0245490981963927 122259.34302081107 0.15363562154675783 -0.046699319331981765 -0.2003349408787396 -37162.296975199024 159075.3656203494 346.2743756607083 0.0 
1.0270541082164328 134620.03601223865 0.16916852646481695 -0.03116535389716148 -0.20033388036197844 -24800.76005050363 159075.3656203494 345.4304423928958 0.0 
1.029559118236473 146947.3802653247 0.18465952412232392 -0.015673188190392918 -0.20033271231271685 -12472.486292419313 159075.3656203494 344.50093739462204 0.0 
1.032064128256513 159238.32198963786 0.20010477701304494 -0.00022666000726489696 -0.20033143702030984 -180.5297216389776 159075.3656203494 343.48609092744704 0.0 
1.0345691382765532 171489.81641255834 0.21550045896286227 0.015170404162183265 -0.200330054800679 12072.064637814876 159075.3656203494 342.3861543940775 0.0 
1.037074148296593 183698.8285335469 0.23084275607761684 0.030514190081382172 -0.20032856599623466 24282.261512921265 159075.3656203494 341.2014002762575 0.0 
1.0395791583166332 195862.3338759935 0.24612786768790898 0.045800896712118164 -0.20032697097579083 36447.03613357697 159075.3656203494 339.93212206713696 0.0 
1.0420841683366733 207977.31923644507 0.261352007290606 0.06102673715613229 -0.20032527013447368 48563.37498189719 159075.3656203494 338.57863419848337 0.0 
1.0445891783567134 220040.78343106096 0.27651140348686554 0.07618793959324133 -0.2003234638936242 60628.27653874853 159075.3656203494 337.1412719630406 0.0 
1.0470941883767535 232049.7380390776 0.2916023009164009 0.09128074821570775 -0.20032155270069313 72638.75202729696 159075.3656203494 335.62039143126606 0.0 
1.0495991983967936 244001.20814311248 0.3066209611877745 0.10630142415864387 -0.20031953702913063 84591.82615339998 159075.3656203494 334.01636936311536 0.0 
1.0521042084168337 255892.23306612964 0.321563663804496 0.12124624642622726 -0.20031741737826875 96484.53784266536 159075.3656203494 332.32960311489245 0.0 
1.0546092184368736 267719.8671048696 0.33642670708667766 0.13611151281347972 -0.20031519427319794 108313.94097397961 159075.3656203494 330.5605105406294 0.0 
1.0571142284569137 279481.1802595772 0.35120640908803696 0.1508935408234003 -0.20031286826463665 120077.10510933916 159075.3656203494 328.7095298886246 0.0 
1.0596192384769538 291173.25895983103 0.36589910850800145 0.1655886685792062 -0.20031043992879524 131771.11621978867 159075.3656203494 326.7771196929512 0.0 
1.062124248496994 302793.2067863112 0.3805011655987081 0.18019325573147518 -0.20030790986723293 143393.077407302 159075.3656203494 324.76375865978497 0.0 
1.064629258517034 314338.14518831106 0.39500896306665595 0.19470368435994684 -0.2003052787067091 154940.10962241289 159075.3656203494 322.6699455487867 0.0 
1.0671342685370742 325805.2141968302 0.4094189069688043 0.20911635986977642 -0.20030254709902787 166409.35237743106 159075.3656203494 320.49619904970496 0.0 
1.0696392785571143 337191.5731330568 0.4237274276028787 0.2234277118820024 -0.2002997157208763 177797.9644550537 159075.3656203494 318.2430576537076 0.0 
1.0721442885771542 348494.4013120757 0.43793098039167605 0.23763419511801845 -0.2002967852736576 189103.1246122062 159075.3656203494 315.9110795200976 0.0 
1.0746492985971943 359710.8987416235 0.45202604676114655 0.25173229027783006 -0.2002937564833165 200322.03227893615 159075.3656203494 313.500842337943 0.0 
1.0771543086172344 370838.2868157144 0.4660091350120292 0.2657185049118694 -0.2002906301001598 211451.90825218186 159075.3656203494 311.0129431831204 0.0 
1.0796593186372745 381873.80900296965 0.4798767811848325 0.279589374286162 -0.20028740689867053 222489.99538425004 159075.3656203494 308.4479983702029 0.0 
1.0821643286573146 392814.7315294823 0.4936255499179474 0.2933414622406313 -0.2002840876773161 233433.55926583288 159075.3656203494 305.80664329999865 0.0 
1.0846693386773547 403658.34405603865 0.5072520352986689 0.30697136204031844 -0.20028067325835047 244279.88890338724 159075.3656203494 303.089532301981 0.0 
1.0871743486973948 414401.96034953813 0.5207528617069271 0.320475697219317 -0.20027716448761013 255026.29739071644 159075.3656203494 300.29733847228516 0.0 
1.089679358717435 425042.9189484377 0.5341246846515095 0.33385112241720455 -0.20027356223430498 265670.1225745815 159075.36562034936 297.43075350687053 0.0 
1.0921843687374748 435578.58382206503 0.5473641915985782 0.34709432420777486 -0.20026986739080332 276208.7277141853 159075.36562034942 294.4904875303294 0.0 
1.094689378757515 446006.34502362943 0.5604681027922676 0.3602020219198579 -0.20026608087240966 286639.5021343602 159075.36562034936 291.47726891980494 0.0 
1.097194388777555 456323.6193367676 0.5734331720671577 0.3731709684500186 -0.2002622036171391 296959.86187229346 159075.36562034942 288.39184412467205 0.0 
1.0996993987975952 466527.8509154725 0.586256187652433 0.3859979510669487 -0.20025823658548436 307167.2503176415 159075.36562034942 285.23497748154017 0.0 
1.1022044088176353 476616.51191724103 0.5989339729675186 0.39867979220734046 -0.20025418076017815 317259.13884586655 159075.36562034942 282.0074510249872 0.0 
1.1047094188376754 486587.10312928085 0.6114633874089951 0.41121335026304573 -0.20025003714594936 327233.0274446377 159075.36562034942 278.7100642937151 0.0 
1.1072144288577155 496437.15458763094 0.6238413271286087 0.42359552035933423 -0.2002458067692745 337086.4453331489 159075.36562034936 275.34363413264583 0.0 
1.1097194388777554 506164.2261890309 0.6360647258021688 0.43582323512404514 -0.20024149067812363 346816.95157419104 159075.36562034942 271.9089944904372 0.0 
1.1122244488977955 515765.9082953976 0.6481305553891552 0.4478934654474556 -0.2002370899416996 356422.13567883533 159075.36562034936 268.4069962129117 0.0 
1.1147294589178356 525239.8223307502 0.6600358268828372 0.45980322123266215 -0.2002326056501751 365899.6182035684 159075.36562034942 264.8385068323658 0.0 
1.1172344689378757 534583.6213704424 0.6717775910507239 0.47154955213630345 -0.20022803891442043 375247.0513397405 159075.36562034942 261.20441035251895 0.0 
1.1197394789579158 543794.9907225574 0.6833529391651665 0.48312954829943644 -0.20022339086573004 384462.1194951783 159075.36562034942 257.505607029686 0.0 
1.122244488977956 552871.6485013122 0.6947590037239204 0.49454034106837885 -0.20021866265554156 393542.5398678131 159075.36562034942 253.74301314963975 0.0 
1.124749498997996 561811.3461923386 0.7059929591604972 0.5057791037053471 -0.20021385545515014 402486.0630111885 159075.36562034942 249.91756080066887 0.0 
1.127254509018036 570611.8692096934 0.717052022544125 0.5168430520887056 -0.2002089704554194 411290.47339170135 159075.36562034942 246.03019764262555 0.0 
1.129759519038076 579271.0374444742 0.7279334542691592 0.5277294454026734 -0.20020400886648582 419953.58993745234 159075.36562034942 242.0818866723362 0.0 
1.1322645290581161 587786.7058048762 0.7386345587337376 0.5384355868162796 -0.20019897191745806 428473.26657854195 159075.36562034942 238.07360598476205 0.0 
1.1347695390781563 596156.764747593 0.7491526850075587 0.5489588241514443 -0.20019386085611446 436847.3927787125 159075.36562034942 234.0063485309823 0.0 
1.1372745490981964 604379.1408003997 0.7594852274885788 0.559296550539987 -0.20018867694859188 445073.8940581782 159075.36562034942 229.8811218720364 0.0 
1.1397795591182365 612451.7970758048 0.7696296265484861 0.5694462050694125 -0.20018342147907364 453150.73250752594 159075.36562034942 225.69894792939834 0.0 
1.1422845691382766 620372.7337756361 0.779583369166782 0.5794052734173114 -0.20017809574947054 461075.9072925548 159075.36562034942 221.46086273176184 0.0 
1.1447895791583167 628139.9886864428 0.7893439895533219 0.5891712884742234 -0.20017270107909846 468847.4551499349 159075.36562034942 217.16791615849445 0.0 
1.1472945891783566 635751.6376655836 0.7989090697591511 0.5987418309547994 -0.20016723880435172 476463.45087355474 159075.36562034942 212.82117167946444 0.0 
1.1497995991983967 643205.7951178859 0.8082762402754928 0.6081145299971207 -0.20016171027837215 483922.00779144483 159075.36562034942 208.42170609160544 0.0 
1.1523046092184368 650500.6144627524 0.8174431806207317 0.6172870637500186 -0.2001561168707131 491221.2782331507 159075.36562034942 203.97060925221382 0.0 
1.154809619238477 657634.2885916076 0.8264076199152578 0.6262571599482565 -0.20015045996700132 498359.45398744923 159075.36562034942 199.46898380893217 0.0 
1.157314629258517 664605.050315561 0.8351673374440165 0.6350225964754239 -0.20014474096859258 505334.76675028505 159075.36562034942 194.91794492654174 0.0 
1.1598196392785571 671411.1728031872 0.84372016320664 0.6435812019144144 -0.20013896129222564 512145.4885628269 159075.36562034942 190.31862001085634 0.0 
1.1623246492985972 678050.9700083024 0.8520639784550064 0.6519308560853361 -0.2001331223696703 518789.9322395236 159075.36562034942 185.6721484292786 0.0 
1.1648296593186371 684522.7970876406 0.8601967162181073 0.6600694905707342 -0.20012722564737317 525266.4517860624 159075.36562034942 180.9796812286358 0.0 
1.1673346693386772 690825.0508083244 0.868116361814091 0.6679950892279916 -0.20012127258609946 531573.4428071248 159075.36562034942 176.24238085001085 0.0 
1.1698396793587174 696956.1699450221 0.8758209533493443 0.675705688688774 -0.20011526466057028 537709.3429038319 159075.36562034942 171.46142084078807 0.0 
1.1723446893787575 702914.6356667042 0.8833085822045055 0.6831993788454062 -0.20010920335909932 543672.6320607908 159075.36562034942 166.63798556390728 0.0 
1.1748496993987976 708698.9719128963 0.8905773935072776 0.6904743033240561 -0.20010309018322148 549461.8330226423 159075.36562034942 161.77326990454503 0.0 
1.1773547094188377 714307.7457593351 0.8976255865919252 0.6975286599446021 -0.20009692664732304 555075.5116600117 159075.36562034942 156.86847897401233 0.0 
1.1798597194388778 719739.567772939 0.9044514154453432 0.7043607011670776 -0.20009071427826564 560512.2773247783 159075.36562034942 151.9248278112561 0.0 
1.1823647294589177 724993.0923560059 0.9110531891395899 0.7109687345245822 -0.20008445461500768 565770.7831945745 159075.36562034942 146.94354108191175 0.0 
1.1848697394789578 730067.0180795535 0.9174292722507728 0.7173511230425492 -0.20007814920822353 570849.7266064292 159075.36562034942 141.9258527748708 0.0 
1.187374749498998 734960.0880057106 0.9235780852641794 0.7235062856442592 -0.20007179961992017 575747.8493794646 159075.36562034942 136.87300589655803 0.0 
1.189879759519038 739671.0899990964 0.9294981049655664 0.7294326975425178 -0.20006540742304857 580463.9381265838 159075.36562034942 131.78625216311298 0.0 
1.1923847695390781 744198.857027095 0.935187864818497 0.7351288906173818 -0.20005897420111518 584996.8245550554 159075.36562034942 126.66685169022992 0.0 
1.1948897795591182 748542.267448958 0.9406459553276371 0.7405934537798475 -0.20005250154778953 589345.3857559275 159075.36562034942 121.5160726809787 0.0 
1.1973947895791583 752700.2452936639 0.9458710243879239 0.7458250333214147 -0.20004599106650922 593508.5444822027 159075.36562034942 116.33519111172676 0.0 
1.1998997995991985 756671.7605264629 0.9508617776195165 0.7508223332494338 -0.2000394443700827 597485.2694156974 159075.36562034942 111.12549041597566 0.0 
1.2024048096192383 760455.8293040406 0.9556169786884432 0.7555841156081535 -0.20003286308028967 601274.5754225248 159075.36562034942 105.888261166425 0.0 
1.2049098196392785 764051.5142182431 0.960135449612876 0.7601092007853959 -0.2000262488274801 604875.5237971382 159075.36562034942 100.62480075529794 0.0 
1.2074148296593186 767457.9245282941 0.9644160710549435 0.7643964678047748 -0.20001960325016876 608287.2224948717 159075.36562034942 95.33641307295558 0.0 
1.2099198396793587 770674.2163814544 0.9684577825980191 0.7684448546033883 -0.20001292799463077 611508.8263529202 159075.36562034942 90.02440818480645 0.0 
1.2124248496993988 773699.5930220655 0.9722595830094135 0.7722533582949195 -0.20000622471449403 614539.5372997092 159075.36562034942 84.69010200688457 0.0 
1.214929859719439 776533.3049889257 0.9758205304884046 0.7758210354180771 -0.19999949507032744 617378.6045525965 159075.36562034942 79.33481597978721 0.0 
1.217434869739479 779174.6503009505 0.9791397428995449 0.7791470021703132 -0.19999274072923168 620025.3248038597 159075.36562034942 73.95987674134963 0.0 
1.219939879759519 781622.9746310693 0.9822163979911875 0.7822304346267617 -0.19998596336442587 622479.0423949219 159075.36562034942 68.5666157979649 0.0 
1.222444889779559 783877.6714683219 0.9850497335991815 0.7850705689443499 -0.19997916465483156 624739.1494787775 159075.36562034942 63.15636919483333 0.0 
1.2249498997995991 785938.1822681024 0.9876390478356746 0.7876667015510159 -0.19997234628465865 626805.0861705681 159075.36562034942 57.73047718486083 0.0 
1.2274549098196392 787803.9965905275 0.9899836992629919 0.7900181893200039 -0.199965509942988 628676.3406862812 159075.36562034942 52.290283896752065 0.0 
1.2299599198396793 789474.6522268837 0.9920831070525339 0.7921244497291827 -0.19995865732335116 630352.4494695322 159075.36562034942 46.83713700198356 0.0 
1.2324649298597194 790949.7353141287 0.9939367511286632 0.7939849610053502 -0.199951790123313 631832.9973063982 159075.36562034942 41.372387380956425 0.0 
1.2349699398797596 792228.8804374151 0.99554417229754 0.7955992622534896 -0.19994491004405035 633117.6174282773 159075.36562034942 35.89738878836387 0.0 
1.2374749498997994 793311.770720613 0.9969049723608753 0.796966953570945 -0.19993801878993023 634205.9916027457 159075.36562034942 30.413497517820705 0.0 
1.2399799599198396 794198.1379048079 0.9980188142145753 0.7980876961464874 -0.19993111806808783 635097.8502123926 159075.36562034942 24.922072065875952 0.0 
1.2424849699398797 794887.7624147559 0.9988854219322504 0.7989612123442461 -0.19992420958800428 635792.9723216109 159075.36562034942 19.424472795504546 0.0 
1.2449899799599198 795380.4734132765 0.9995045808335685 0.7995872857724865 -0.19991729506108202 636291.185731328 159075.36562034942 13.922061599059274 0.0 
1.24749498997996 795676.1488435748 0.9998761375374374 0.7999657613372154 -0.199910376200222 636592.3670216644 159075.36562034942 8.416201560951897 0.0 
1.25 795774.7154594767 1.0 0.8000965452806017 -0.1999034547193983 636696.4415825072 159075.36562034942 2.908256619935626 0.0 


==> data/cell_static_k0p2_f1_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00250501002004008 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
0.00501002004008016 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
0.00751503006012024 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.01002004008016032 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.0125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.01503006012024048 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
0.01753507014028056 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.02004008016032064 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.02254509018036072 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.0250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.02755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.03006012024048096 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
0.03256513026052104 161691.8739238393 0.20318800130572023 0.0032882012057202435 -0.1998998001 2616.5083034899144 159075.3656203494 0.0 0.0 
0.03507014028056112 173935.11436046183 0.21857331099045096 0.01867351089045097 -0.1998998001 14859.748740112438 159075.3656203494 0.0 0.0 
0.0375751503006012 186135.26673390274 0.2339044746180822 0.03400467451808219 -0.19989980010000002 27059.90111355335 159075.3656203494 0.0 0.0 
0.04008016032064128 198289.30876232882 0.24917769427725217 0.04927789417725217 -0.1998998001 39213.94314197943 159075.3656203494 0.0 0.0 
0.042585170340681364 210394.2295865886 0.2643891864107644 0.06448938631076442 -0.1998998001 51318.86396623921 159075.3656203494 0.0 0.0 
0.04509018036072144 222447.03051607718 0.27953518275286904 0.07963538265286906 -0.19989980009999997 63371.664895727794 159075.3656203494 0.0 0.0 
0.04759519038076152 234444.72577158685 0.29461193126275637 0.09471213116275636 -0.19989980010000002 75369.36015123746 159075.3656203494 0.0 0.0 
0.0501002004008016 246384.34322495872 0.3096156970540306 0.10971589695403058 -0.1998998001 87308.97760460933 159075.3656203494 0.0 0.0 
0.05260521042084168 258262.92513535314 0.3245427633199345 0.12464296321993447 -0.19989980010000002 99187.55951500376 159075.3656203494 0.0 0.0 
0.05511022044088176 270077.5288819558 0.33938943225409496 0.139489632154095 -0.19989980009999997 111002.16326160639 159075.3656203494 0.0 0.0 
0.05761523046092184 281825.22769293806 0.354152025966562 0.15425222586656198 -0.1998998001 122749.86207258867 159075.3656203494 0.0 0.0 
0.06012024048096192 293503.11137049174 0.3688268873949135 0.16892708729491349 -0.1998998001 134427.74575014235 159075.3656203494 0.0 0.0 
0.062625250501002 305108.287011757 0.3834103812102008 0.1835105811102008 -0.19989980010000002 146032.92139140764 159075.3656203494 0.0 0.0 
0.06513026052104208 316637.87972546724 0.39789889471751055 0.19799909461751056 -0.1998998001 157562.51410511785 159075.3656203494 0.0 0.0 
0.06763527054108216 328089.0333441306 0.412288838750919 0.212389038650919 -0.1998998001 169013.66772378123 159075.3656203494 0.0 0.0 
0.07014028056112225 339458.9111315744 0.4265766485626179 0.22667684846261787 -0.19989980010000002 180383.54551122503 159075.3656203494 0.0 0.0 
0.07264529058116233 350744.696485675 0.44075878470599134 0.2408589846059913 -0.19989980010000002 191669.3308653256 159075.3656203494 0.0 0.0 
0.0751503006012024 361943.5936361005 0.4548317339124251 0.254931933812425 -0.19989980010000008 202868.22801575108 159075.3656203494 0.0 0.0 
0.07765531062124248 373052.82833689294 0.46879200996163084 0.2688922098616308 -0.19989980010000002 213977.46271654355 159075.3656203494 0.0 0.0 
0.08016032064128256 384069.6485537179 0.48263615454526954 0.2827363544452695 -0.19989980010000002 224994.2829333685 159075.3656203494 0.0 0.0 
0.08266533066132264 394991.3251456119 0.49636073812366066 0.2964609380236607 -0.19989980009999997 235915.9595252625 159075.3656203494 0.0 0.0 
0.08517034068136273 405815.152541059 0.5099623607753649 0.3100625606753649 -0.19989980010000002 246739.78692070962 159075.3656203494 0.0 0.0 
0.0876753507014028 416538.4494082283 0.5234376530394295 0.3235378529394295 -0.19989980009999997 257463.0837878789 159075.3656203494 0.0 0.0 
0.09018036072144288 427158.5593192059 0.5367832767500869 0.3368834766500869 -0.19989980009999997 268083.1936988565 159075.36562034936 0.0 0.0 
0.09268537074148296 437672.8514080597 0.549995925863703 0.35009612576370297 -0.19989980010000008 278597.4857877103 159075.36562034942 0.0 0.0 
0.09519038076152304 448078.721022569 0.5630723272777652 0.3631725271777652 -0.19989980010000002 289003.3554022196 159075.36562034942 0.0 0.0 
0.09769539078156313 458373.5903694626 0.5760092416417124 0.37610944154171233 -0.19989980010000008 299298.2247491132 159075.36562034942 0.0 0.0 
0.1002004008016032 468554.90915300266 0.5888034641594024 0.3889036640594024 -0.19989980010000002 309479.54353265325 159075.36562034942 0.0 0.0 
0.10270541082164328 478620.1552067556 0.60145182538302 0.40155202528302 -0.19989980010000002 319544.7895864062 159075.36562034942 0.0 0.0 
0.10521042084168336 488566.8351183965 0.6139511919982281 0.41405139189822815 -0.19989980009999997 329491.46949804714 159075.36562034936 0.0 0.0 
0.10771543086172344 498392.4848473889 0.6262984676003678 0.4263986675003677 -0.19989980010000008 339317.1192270395 159075.36562034942 0.0 0.0 
0.11022044088176353 508094.6703353896 0.6384905934615152 0.4385907933615152 -0.19989980009999997 349019.30471504026 159075.36562034936 0.0 0.0 
0.11272545090180361 517670.9881092249 0.650524549288204 0.45062474918820405 -0.19989980009999997 358595.6224888755 159075.36562034936 0.0 0.0 
0.11523046092184368 527119.065876291 0.6623973539696281 0.462497553869628 -0.19989980010000008 368043.7002559416 159075.36562034942 0.0 0.0 
0.11773547094188376 536436.563112231 0.6741060663161369 0.4742062662161369 -0.19989980010000002 377361.19749188155 159075.36562034942 0.0 0.0 
0.12024048096192384 545621.1716407395 0.6856477857878411 0.4857479856878411 -0.19989980010000002 386545.8060203901 159075.36562034942 0.0 0.0 
0.12274549098196393 554670.6162053564 0.6970196532131486 0.49711985311314855 -0.19989980010000008 395595.250585007 159075.36562034942 0.0 0.0 
0.125250501002004 563582.6550331047 0.708218851497053 0.5083190513970528 -0.1998998001000002 404507.2894127553 159075.36562034942 0.0 0.0 
0.12775551102204408 572355.080389833 0.719242606318998 0.5193428062189979 -0.19989980010000008 413279.71476948354 159075.36562034942 0.0 0.0 
0.13026052104208416 580985.7191271266 0.7300881868201456 0.5301883867201456 -0.19989980010000008 421910.3535067772 159075.36562034942 0.0 0.0 
0.13276553106212424 589472.4332206505 0.7407529062798783 0.5408531061798781 -0.1998998001000002 430397.0676003011 159075.36562034942 0.0 0.0 
0.13527054108216433 597813.1202997915 0.7512341227813665 0.5513343226813664 -0.19989980010000008 438737.75467944203 159075.36562034942 0.0 0.0 
0.1377755511022044 606005.7141684671 0.7615292398660369 0.5616294397660369 -0.19989980010000008 446930.3485481177 159075.36562034942 0.0 0.0 
0.1402805611222445 614048.1853169749 0.7716357071767809 0.5717359070767809 -0.19989980009999997 454972.81969662546 159075.36562034942 0.0 0.0 
0.14278557114228457 621938.5414247517 0.7815510210897405 0.5816512209897405 -0.19989980009999997 462863.17580440233 159075.36562034942 0.0 0.0 
0.14529058116232466 629674.8278539215 0.791272725334519 0.5913729252345189 -0.19989980010000008 470599.46223357203 159075.36562034942 0.0 0.0 
0.1477955911823647 637255.1281335077 0.8007984116026601 0.60089861150266 -0.19989980010000008 478179.76251315826 159075.36562034942 0.0 0.0 
0.1503006012024048 644677.5644341916 0.8101257201442467 0.6102259200442467 -0.19989980009999997 485602.19881384214 159075.36562034942 0.0 0.0 
0.15280561122244488 651940.2980334958 0.8192523403524683 0.6193525402524681 -0.1998998001000002 492864.93241314637 159075.36562034942 0.0 0.0 
0.15531062124248496 659041.5297712836 0.8281760113360175 0.6282762112360174 -0.19989980010000008 499966.1641509342 159075.36562034942 0.0 0.0 
0.15781563126252504 665979.5004954543 0.8368945224791677 0.6369947223791677 -0.19989980010000008 506904.1348751049 159075.36562034942 0.0 0.0 
0.16032064128256512 672752.4914977298 0.8454057139893991 0.645505913889399 -0.19989980010000008 513677.1258773804 159075.36562034942 0.0 0.0 
0.1628256513026052 679358.824939421 0.8537074774324318 0.6538076773324316 -0.1998998001000002 520283.4593190716 159075.36562034942 0.0 0.0 
0.1653306613226453 685796.864267071 0.8617977562545387 0.6618979561545387 -0.19989980009999997 526721.4986467216 159075.36562034942 0.0 0.0 
0.16783567134268537 692065.0146178693 0.8696745462920044 0.6697747461920044 -0.19989980009999997 532989.6489975199 159075.36562034942 0.0 0.0 
0.17034068136272545 698161.7232147394 0.8773358962676063 0.6774360961676062 -0.19989980010000008 539086.3575943899 159075.36562034942 0.0 0.0 
0.17284569138276554 704085.4797510006 0.8847799082739956 0.6848801081739954 -0.1998998001000002 545010.1141306512 159075.36562034942 0.0 0.0 
0.1753507014028056 709834.8167645088 0.8920047382438552 0.6921049381438551 -0.19989980010000008 550759.4511441594 159075.36562034942 0.0 0.0 
0.17785571142284567 715408.3100011827 0.899008596406722 0.699108796306722 -0.19989980010000008 556332.9443808333 159075.36562034942 0.0 0.0 
0.18036072144288576 720804.5787678275 0.9057897477323569 0.7058899476323569 -0.19989980009999997 561729.2131474781 159075.36562034942 0.0 0.0 
0.18286573146292584 726022.286274167 0.9123465123605555 0.7124467122605554 -0.19989980010000008 566946.9206538176 159075.36562034942 0.0 0.0 
0.18537074148296592 731060.139964 0.9186772660172913 0.7187774659172913 -0.19989980009999997 571984.7743436506 159075.36562034942 0.0 0.0 
0.187875751503006 735916.8918353982 0.9247804404170885 0.7248806403170885 -0.19989980009999997 576841.5262150487 159075.36562034942 0.0 0.0 
0.1903807615230461 740591.338749868 0.9306545236515261 0.730754723551526 -0.19989980010000008 581515.9731295186 159075.36562034942 0.0 0.0 
0.19288577154308617 745082.3227303976 0.9362980605637745 0.7363982604637745 -0.19989980009999997 586006.9571100482 159075.36562034942 0.0 0.0 
0.19539078156312625 749388.7312483166 0.941709653109075 0.7418098530090749 -0.19989980010000008 590313.3656279672 159075.36562034942 0.0 0.0 
0.19789579158316634 753509.4974988973 0.946887960701069 0.7469881606010689 -0.19989980010000008 594434.1318785478 159075.36562034942 0.0 0.0 
0.2004008016032064 757443.6006656288 0.9518317005438962 0.7519319004438961 -0.19989980010000008 598368.2350452794 159075.36562034942 0.0 0.0 
0.20290581162324647 761190.0661730987 0.9565396479499743 0.7566398478499742 -0.19989980010000008 602114.7005527493 159075.36562034942 0.0 0.0 
0.20541082164328656 764747.96592842 0.9610106366433847 0.7611108365433846 -0.19989980010000008 605672.6003080705 159075.36562034942 0.0 0.0 
0.20791583166332664 768116.4185511416 0.9652435590487877 0.7653437589487877 -0.19989980009999997 609041.0529307922 159075.36562034942 0.0 0.0 
0.21042084168336672 771294.5895915903 0.969237366565798 0.7693375664657979 -0.19989980010000008 612219.2239712409 159075.36562034942 0.0 0.0 
0.2129258517034068 774281.6917375828 0.9729910698287468 0.7730912697287468 -0.19989980010000008 615206.3261172334 159075.36562034942 0.0 0.0 
0.2154308617234469 777076.9850094636 0.9765037389517747 0.7766039388517747 -0.19989980009999997 618001.6193891142 159075.36562034942 0.0 0.0 
0.21793587174348697 779679.7769434165 0.9797745037591863 0.7798747036591863 -0.19989980009999997 620604.411323067 159075.36562034942 0.0 0.0 
0.22044088176352705 782089.4227630042 0.9828025540010144 0.7829027539010144 -0.19989980009999997 623014.0571426548 159075.36562034942 0.0 0.0 
0.22294589178356713 784305.3255388966 0.9855871395537396 0.7856873394537395 -0.19989980010000008 625229.9599185472 159075.36562034942 0.0 0.0 
0.22545090180360722 786326.9363367445 0.9881275706061142 0.7882277705061141 -0.19989980010000008 627251.570716395 159075.36562034942 0.0 0.0 
0.22795591182364727 788153.7543531643 0.9904232178300463 0.7905234177300462 -0.19989980010000008 629078.3887328149 159075.36562034942 0.0 0.0 
0.23046092184368736 789785.3270397999 0.9924735125364991 0.7925737124364989 -0.1998998001000002 630709.9614194505 159075.36562034942 0.0 0.0 
0.23296593186372744 791221.2502154293 0.9942779468163698 0.7943781467163697 -0.19989980010000008 632145.8845950799 159075.36562034942 0.0 0.0 
0.23547094188376752 792461.1681660915 0.9958360736663115 0.7959362735663116 -0.19989980009999997 633385.8025457421 159075.36562034942 0.0 0.0 
0.2379759519038076 793504.7737332052 0.9971475070994674 0.7972477069994673 -0.19989980010000008 634429.4081128557 159075.36562034942 0.0 0.0 
0.24048096192384769 794351.808389659 0.998211922241088 0.7983121221410879 -0.19989980010000008 635276.4427693096 159075.36562034942 0.0 0.0 
0.24298597194388777 795002.0623038566 0.9990290554090124 0.7991292553090122 -0.1998998001000002 635926.6966835072 159075.36562034942 0.0 0.0 
0.24549098196392785 795455.3743916953 0.9995987041789873 0.7996989040789871 -0.1998998001000002 636380.0087713458 159075.36562034942 0.0 0.0 
0.24799599198396793 795711.6323564722 0.9999207274348142 0.8000209273348141 -0.19989980010000008 636636.2667361228 159075.36562034942 0.0 0.0 
0.250501002004008 795770.7727167024 0.9999950454033062 0.8000952453033061 -0.19989980010000008 636695.407096353 159075.36562034942 0.0 0.0 
0.2530060120240481 795632.7808218444 0.9998216396740497 0.8000952451299004 -0.1997263945441493 636695.407096353 158937.37372549134 0.0 0.0 
0.25551102204408815 795297.69085593 0.9994005532039665 0.8000952447088139 -0.1993053084951526 636695.407096353 158602.28375957697 0.0 0.0 
0.25801603206412826 794765.5858290958 0.9987318903066702 0.800095244040151 -0.19863664626651922 636695.407096353 158070.1787327428 0.0 0.0 
0.2605210420841683 794036.5975570201 0.9978158166266279 0.8000952431240773 -0.19772057350255057 636695.407096353 157341.19046066713 0.0 0.0 
0.26302605210420843 793110.9066282677 0.9966525590981226 0.8000952419608198 -0.19655731713730273 636695.407096353 156415.4995319147 0.0 0.0 
0.2655310621242485 791988.7423595549 0.9952424058890388 0.8000952405506666 -0.19514716533837217 636695.407096353 155293.33526320185 0.0 0.0 
0.26803607214428854 790670.3827389409 0.9935857063294747 0.800095238893967 -0.19349046743550768 636695.407096353 153974.97564258787 0.0 0.0 
0.27054108216432865 789156.1543569639 0.9916828708252043 0.8000952369911315 -0.19158763383407285 636695.407096353 152460.74726061092 0.0 0.0 
0.2730460921843687 787446.4323257369 0.9895343707560109 0.8000952348426315 -0.18943913591337946 636695.407096353 150751.02522938384 0.0 0.0 
0.2755511022044088 785541.6401860216 0.9871407383589128 0.800095232448999 -0.18704550590991376 636695.407096353 148846.23308966856 0.0 0.0 
0.27805611222444887 783442.2498023085 0.9845025665963169 0.8000952298108273 -0.1844073367854896 636695.407096353 146746.8427059555 0.0 0.0 
0.280561122244489 781148.7812459229 0.9816205090091248 0.8000952269287697 -0.18152528208035512 636695.407096353 144453.3741495699 0.0 0.0 
0.28306613226452904 778661.8026661916 0.9784952795548371 0.8000952238035403 -0.1784000557512968 636695.407096353 141966.39556983858 0.0 0.0 
0.28557114228456915 775981.9301496968 0.9751276524306862 0.8000952204359131 -0.17503243199477314 636695.407096353 139286.52305334376 0.0 0.0 
0.2880761523046092 773109.8275676571 0.9715184618818493 0.8000952168267226 -0.17142324505512674 636695.407096353 136414.4204713041 0.0 0.0 
0.2905811623246493 770046.2064114695 0.9676686019947849 0.8000952129768627 -0.16757338901792218 636695.407096353 133350.79931511648 0.0 0.0 
0.29308617234468937 766791.8256164555 0.963579026475745 0.8000952088872871 -0.16348381758845787 636695.407096353 130096.41852010251 0.0 0.0 
0.2955911823647294 763347.4913738541 0.9592507484145193 0.8000952045590091 -0.15915554385551023 636695.407096353 126652.0842775011 0.0 0.0 
0.29809619238476953 759714.0569311073 0.9546848400334659 0.8000951999931007 -0.15458964004036513 636695.407096353 123018.6498347543 0.0 0.0 
0.3006012024048096 755892.4223804908 0.9498824324218972 0.800095195190693 -0.14978723723120413 636695.407096353 119197.0152841378 0.0 0.0 
0.3031062124248497 751883.5344361372 0.9448447152558788 0.8000951901529759 -0.14474952510290284 636695.407096353 115188.12733978417 0.0 0.0 
0.30561122244488975 747688.3861995124 0.9395729365035185 0.8000951848811971 -0.13947775162232134 636695.407096353 110992.97910315939 0.0 0.0 
0.30811623246492986 743308.0169133992 0.9340684021158131 0.8000951793766627 -0.13397322273915035 636695.407096353 106612.6098170462 0.0 0.0 
0.3106212424849699 738743.5117044512 0.9283324757031317 0.8000951736407363 -0.12823730206239536 636695.407096353 102048.10460809816 0.0 0.0 
0.31312625250501 733996.0013143793 0.9223665781974153 0.8000951676748389 -0.1222714105225764 636695.407096353 97300.59421802626 0.0 0.0 
0.3156312625250501 729066.6618198395 0.9161721875001768 0.8000951614804481 -0.11607702601972869 636695.407096353 92371.25472348649 0.0 0.0 
0.3181362725450902 723956.7143410889 0.9097508381163878 0.8000951550590988 -0.10965568305728901 636695.407096353 87261.30724473589 0.0 0.0 
0.32064128256513025 718667.4247394843 0.9031041207743439 0.8000951484123815 -0.10300897236196238 636695.407096353 81972.01764313132 0.0 0.0 
0.3231462925851703 713200.1033038964 0.896233682031601 0.8000951415419427 -0.09613854048965831 636695.407096353 76504.69620754337 0.0 0.0 
0.3256513026052104 707556.1044261176 0.8891412238670815 0.8000951344494845 -0.08904608941759695 636695.407096353 70860.6973297646 0.0 0.0 
0.32815631262525047 701736.8262653481 0.8818285032594538 0.8000951271367639 -0.08173337612268994 636695.407096353 65041.41916899511 0.0 0.0 
0.3306613226452906 695743.7104018343 0.874297331751883 0.8000951196055924 -0.07420221214629052 636695.407096353 59048.30330548133 0.0 0.0 
0.33316633266533063 689578.2414797549 0.8665495750032666 0.8000951118578357 -0.06645446314543091 636695.407096353 52882.8343834019 0.0 0.0 
0.33567134268537074 683241.9468394367 0.8585871523260649 0.800095103895413 -0.05849204843065181 636695.407096353 46546.539743083646 0.0 0.0 
0.3381763527054108 676736.3961389954 0.85041203621084 0.8000950957202969 -0.05031694049054314 636695.407096353 40040.98904264241 0.0 0.0 
0.3406813627254509 670063.2009654908 0.8420262518376188 0.8000950873345125 -0.0419311645031063 636695.407096353 33367.793869137764 0.0 0.0 
0.34318637274549096 663224.0144356978 0.8334318765742077 0.8000950787401373 -0.0333367978340704 636695.407096353 26528.607339344802 0.0 0.0 
0.3456913827655311 656220.5307865875 0.8246310394615752 0.8000950699393001 -0.024535969522275103 636695.407096353 19525.123690234497 0.0 0.0 
0.34819639278557113 649054.4849556223 0.815625920686436 0.8000950609341814 -0.015530859752254655 636695.407096353 12359.077859269339 0.0 0.0 
0.3507014028056112 641727.6521509693 0.8064187510411646 0.8000950517270117 -0.006323699314152886 636695.407096353 5032.245054616244 0.0 0.0 
0.3532064128256513 634241.8474117363 0.7970118113711717 0.800095042320072 0.003083230948900284 636695.407096353 -2453.5596846167464 0.0 0.0 
0.35571142284569135 626598.9251583419 0.7874074320098831 0.8000950327156927 0.012687600705809654 636695.407096353 -10096.48193801113 0.0 0.0 
0.35821643286573146 618800.778733129 0.7776079922014565 0.8000950229162529 0.022487030714796408 636695.407096353 -17894.62836322398 0.0 0.0 
0.3607214428857715 610849.3399313369 0.767615919511385 0.8000950129241802 0.0324790934127952 636695.407096353 -25846.06716501608 0.0 0.0 
0.3632264529058116 602746.5785225473 0.7574336892251272 0.8000950027419499 0.042661313516822674 636695.407096353 -33948.828573805746 0.0 0.0 
0.3657314629258517 594494.5017627241 0.7470638237349194 0.8000949923720844 0.05303116863716495 636695.407096353 -42200.90533362888 0.0 0.0 
0.3682364729458918 586095.1538969638 0.7365088919149123 0.8000949818171526 0.06358608990224024 636695.407096353 -50600.253199389204 0.0 0.0 
0.37074148296593185 577550.6156530884 0.725771508484802 0.8000949710797691 0.07432346259496714 636695.407096353 -59144.79144326458 0.0 0.0 
0.37324649298597196 568863.0037261941 0.7148543333620939 0.8000949601625941 0.08524062680050015 636695.407096353 -67832.40337015886 0.0 0.0 
0.375751503006012 560034.4702542953 0.7037600710031783 0.8000949490683317 0.0963348780651534 636695.407096353 -76660.93684205774 0.0 0.0 
0.37825651302605207 551067.202285185 0.6924914697333671 0.8000949377997304 0.10760346806636334 636695.407096353 -85628.20481116802 0.0 0.0 
0.3807615230460922 541963.4212346496 0.6810513210660663 0.8000949263595818 0.11904360529351554 636695.407096353 -94731.9858617034 0.0 0.0 
0.38326653306613223 532725.3823361682 0.6694424590112479 0.8000949147507197 0.13065245573947182 636695.407096353 -103970.02476018481 0.0 0.0 
0.38577154308617234 523355.37408223504 0.6576677593733951 0.80009490297602 0.14242714360262498 636695.407096353 -113340.03301411797 0.0 0.0 
0.3882765531062124 513855.71765744383 0.6457301390390946 0.8000948910383997 0.1543647519993051 636695.407096353 -122839.68943890918 0.0 0.0 
0.3907815631262525 504228.76636347023 0.633632555254449 0.8000948789408159 0.16646232368636693 636695.407096353 -132466.64073288278 0.0 0.0 
0.39328657314629256 494476.90503610345 0.6213780048924962 0.8000948666862656 0.17871686179376944 636695.407096353 -142218.50206024956 0.0 0.0 
0.39579158316633267 484602.5494544603 0.6089695237108068 0.8000948542777844 0.19112533056697756 636695.407096353 -152092.85764189268 0.0 0.0 
0.3982965931863727 474608.14574253815 0.5964101855994527 0.7963099856994528 0.19989980010000008 633683.5113628876 -159075.36562034942 -0.0 -0.0 
0.4008016032064128 464496.16976324795 0.5837031018195269 0.7836029019195269 0.19989980009999997 623571.5353835974 -159075.36562034942 -0.0 -0.0 
0.4033066132264529 454269.12650508224 0.5708514202324075 0.7707512203324075 0.19989980009999997 613344.4921254317 -159075.36562034942 -0.0 -0.0 
0.40581162324649295 443929.54946156626 0.5578583245199533 0.7577581246199534 0.19989980010000008 603004.9150819157 -159075.36562034942 -0.0 -0.0 
0.40831663326653306 433480.0000036487 0.5447270333958265 0.7446268334958266 0.19989980010000008 592555.3656239981 -159075.36562034942 -0.0 -0.0 
0.4108216432865731 422923.06674518745 0.5314607998081387 0.7313605999081386 0.19989980009999997 581998.4323655368 -159075.36562034936 -0.0 -0.0 
0.4133266533066132 412261.3649016824 0.5180629101336106 0.7179627102336106 0.19989980009999997 571336.7305220318 -159075.36562034936 -0.0 -0.0 
0.4158316633266533 401497.5356424254 0.5045366833634599 0.7044364834634599 0.19989980009999997 560572.9012627748 -159075.36562034942 -0.0 -0.0 
0.4183366733466934 390634.24543621327 0.49088547028119994 0.6907852703811999 0.1998998000999999 549709.6110565626 -159075.36562034936 -0.0 -0.0 
0.42084168336673344 379674.18539079913 0.4771126526325695 0.6770124527325695 0.19989980009999997 538749.5510111485 -159075.36562034936 -0.0 -0.0 
0.42334669338677355 368620.07058623695 0.4632216422877892 0.6631214423877891 0.1998998000999999 527695.4362065863 -159075.36562034936 -0.0 -0.0 
0.4258517034068136 357474.6394022891 0.4492158803963568 0.6491156804963567 0.1998998000999999 516550.0050226385 -159075.36562034936 -0.0 -0.0 
0.42835671342685366 346240.6528400612 0.4350988365345881 0.634998636634588 0.1998998000999999 505316.01846041053 -159075.36562034936 -0.0 -0.0 
0.4308617234468938 334920.8938380331 0.4208740078461167 0.6207738079461167 0.19989980009999997 493996.2594583825 -159075.36562034942 -0.0 -0.0 
0.43336673346693383 323518.1665826561 0.40654491817556454 0.6064447182755646 0.19989980010000002 482593.5322030055 -159075.36562034942 -0.0 -0.0 
0.43587174348697394 312035.2958136854 0.39211511719559683 0.5920149172955967 0.1998998000999999 471110.6614340348 -159075.36562034942 -0.0 -0.0 
0.438376753507014 300475.12612442335 0.377588179527582 0.577487979627582 0.19989980010000002 459550.49174477276 -159075.36562034942 -0.0 -0.0 
0.4408817635270541 288840.5212570395 0.36296770385606475 0.5628675039560648 0.19989980010000002 447915.8868773889 -159075.36562034942 -0.0 -0.0 
0.44338677354709416 277134.36339315446 0.34825731203728727 0.5481571121372872 0.19989980009999997 436209.7290135039 -159075.36562034942 -0.0 -0.0 
0.44589178356713427 265359.55243984814 0.333460648201961 0.5333604483019609 0.19989980009999997 424434.9180601975 -159075.36562034936 -0.0 -0.0 
0.4483967935871743 253519.00531128244 0.31858137785252666 0.5184811779525267 0.19989980010000002 412594.3709316318 -159075.3656203494 -0.0 -0.0 
0.45090180360721444 241615.65520610774 0.30362318695511703 0.503522987055117 0.19989980009999997 400691.0208264571 -159075.3656203494 -0.0 -0.0 
0.4534068136272545 229652.4508808387 0.2885897810264535 0.48848958112645346 0.19989980009999997 388727.8165011881 -159075.3656203494 -0.0 -0.0 
0.45591182364729455 217632.35591937002 0.2734848842158928 0.47338468431589276 0.19989980009999997 376707.7215397194 -159075.36562034936 -0.0 -0.0 
0.45841683366733466 205558.347998826 0.2583122383828664 0.45821203848286635 0.19989980009999997 364633.71361917537 -159075.36562034936 -0.0 -0.0 
0.4609218436873747 193433.4181519158 0.2430756021699285 0.44297540226992843 0.19989980009999994 352508.7837722652 -159075.3656203494 -0.0 -0.0 
0.4634268537074148 181260.57002597649 0.2277787500716424 0.4276785501716424 0.19989980010000002 340335.9356463259 -159075.3656203494 -0.0 -0.0 
0.4659318637274549 169042.81913889962 0.21242547149955004 0.41232527159955 0.19989980009999997 328118.184759249 -159075.36562034936 -0.0 -0.0 
0.468436873747495 156783.19213210864 0.19701956984343583 0.3969193699434358 0.19989980009999997 315858.55775245803 -159075.3656203494 -0.0 -0.0 
0.47094188376753504 144484.7260207858 0.1815648615291339 0.38146466162913384 0.19989980009999994 303560.09164113516 -159075.36562034936 -0.0 -0.0 
0.47344689378757515 132150.4674415277 0.16606517507310423 0.3659649751731041 0.19989980009999989 291225.83306187706 -159075.36562034936 -0.0 -0.0 
0.4759519038076152 119783.47189761739 0.1505243501340137 0.3504241502340137 0.1998998001 278858.83751796675 -159075.36562034936 -0.0 -0.0 
0.4784569138276553 107386.80300209962 0.13494623656155622 0.33484603666155627 0.19989980010000005 266462.16862244904 -159075.36562034942 -0.0 -0.0 
0.48096192384769537 94963.53171884907 0.11933469344275102 0.319234493542751 0.1998998001 254038.89733919845 -159075.36562034936 -0.0 -0.0 
0.4834669338677354 82516.73560181419 0.10369358814594831 0.30359338824594834 0.19989980010000002 241592.1012221636 -159075.36562034942 -0.0 -0.0 
0.48597194388777554 70049.49803263004 0.08802679536278529 0.28792659546278526 0.19989980009999997 229124.86365297943 -159075.3656203494 -0.0 -0.0 
0.4884769539078156 57564.90745679105 0.07233819614833242 0.27223799624833245 0.19989980010000002 216640.27307714045 -159075.3656203494 -0.0 -0.0 
0.4909819639278557 45066.05661856248 0.05663167695965502 0.256531477059655 0.1998998001 204141.42223891185 -159075.36562034936 -0.0 -0.0 
0.49348697394789576 32556.041794832385 0.04091112869304307 0.24081092879304306 0.19989980009999997 191631.40741518178 -159075.3656203494 -0.0 -0.0 
0.49599198396793587 20037.96202808628 0.025180445720138837 0.22508024582013883 0.1998998001 179113.32764843566 -159075.3656203494 -0.0 -0.0 
0.4984969939879759 7514.9183586971085 0.009443524923203961 0.20934332502320396 0.1998998001 166590.2839790465 -159075.3656203494 -0.0 -0.0 
0.501002004008016 -5009.986943279795 -0.006295735270235435 0.19360406482976456 0.1998998001 154065.3786770696 -159075.3656203494 -0.0 -0.0 
0.5035070140280561 -17533.651146616296 -0.022033435853126403 0.1778663642468736 0.1998998001 141541.7144737331 -159075.3656203494 -0.0 -0.0 
0.5060120240480962 -30052.97182753568 -0.03776567820477084 0.16213412189522916 0.1998998001 129022.3937928137 -159075.3656203494 -0.0 -0.0 
0.5085170340681362 -42564.84763825859 -0.05348856505660882 0.14641123504339118 0.1998998001 116510.5179820908 -159075.3656203494 -0.0 -0.0 
0.5110220440881763 -55066.17907528769 -0.06919820145767352 0.1307015986423265 0.19989980010000002 104009.1865450617 -159075.3656203494 -0.0 -0.0 
0.5135270541082164 -67553.86924722878 -0.08489069573946376 0.11500910436053624 0.1998998001 91521.49637312061 -159075.3656203494 -0.0 -0.0 
0.5160320641282565 -80024.82464196868 -0.1005621604800081 0.0993376396199919 0.1998998001 79050.54097838071 -159075.3656203494 -0.0 -0.0 
0.5185370741482965 -92475.95589301492 -0.11620871346687577 0.08369108663312422 0.19989980009999997 66599.40972733447 -159075.3656203494 -0.0 -0.0 
0.5210420841683366 -104904.17854481272 -0.13182647865890226 0.06807332144109773 0.1998998001 54171.18707553667 -159075.3656203494 -0.0 -0.0 
0.5235470941883767 -117306.41381683516 -0.14741158714637342 0.05248821295362657 0.1998998001 41768.951803514225 -159075.3656203494 -0.0 -0.0 
0.5260521042084169 -129679.58936627778 -0.16296017810945573 0.036939621990544264 0.1998998001 29395.776254071607 -159075.3656203494 -0.0 -0.0 
0.5285571142284569 -142020.640049154 -0.17846839977461704 0.02143140032538297 0.1998998001 17054.72557119539 -159075.3656203494 -0.0 -0.0 
0.531062124248497 -154326.50867960847 -0.19393241036880776 0.0059673897311922335 0.1998998001 4748.856940740923 -159075.3656203494 -0.0 -0.0 
0.5335671342685371 -166594.1467872551 -0.2093483790711601 -0.00944857897116011 0.1998998001 -7518.781166905712 -159075.3656203494 -0.0 -0.0 
0.5360721442885771 -178820.5153723622 -0.2247124869619815 -0.024812686861981497 0.19989980010000002 -19745.149752012803 -159075.3656203494 -0.0 -0.0 
0.5385771543086172 -191002.58565868845 -0.24002092796879632 -0.040121127868796326 0.1998998001 -31927.22003833906 -159075.3656203494 -0.0 -0.0 
0.5410821643286573 -203137.33984378332 -0.25526990980920117 -0.05537010970920115 0.19989980010000002 -44061.974223433936 -159075.3656203494 -0.0 -0.0 
0.5435871743486974 -215221.7718465756 -0.2704556549303122 -0.0705558548303122 0.19989980010000002 -56146.406226226216 -159075.3656203494 -0.0 -0.0 
0.5460921843687374 -227252.8880520512 -0.2855744014445551 -0.08567460134455508 0.19989980010000002 -68177.5224317018 -159075.3656203494 -0.0 -0.0 
0.5485971943887775 -239227.7080528499 -0.3006224040615828 -0.10072260396158281 0.1998998001 -80152.3424325005 -159075.3656203494 -0.0 -0.0 
0.5511022044088176 -251143.26538758358 -0.31559593501607375 -0.11569613491607375 0.1998998001 -92067.8997672342 -159075.3656203494 -0.0 -0.0 
0.5536072144288577 -262996.60827570315 -0.3304912849911927 -0.13059148489119263 0.19989980010000005 -103921.24265535377 -159075.3656203494 -0.0 -0.0 
0.5561122244488977 -274784.80034872895 -0.34530476403748195 -0.14540496393748198 0.19989980009999997 -115709.43472837957 -159075.3656203494 -0.0 -0.0 
0.5586172344689379 -286504.92137766356 -0.3600327024869557 -0.16013290238695566 0.19989980010000002 -127429.55575731417 -159075.3656203494 -0.0 -0.0 
0.561122244488978 -298154.06799640146 -0.3746714518621626 -0.17477165176216258 0.19989980010000002 -139078.70237605207 -159075.3656203494 -0.0 -0.0 
0.563627254509018 -309729.35442096886 -0.38921738578001003 -0.18931758568001003 0.1998998001 -150653.98880061947 -159075.3656203494 -0.0 -0.0 
0.5661322645290581 -321227.9131644038 -0.4036669008501084 -0.20376710075010843 0.1998998001 -162152.54754405443 -159075.3656203494 -0.0 -0.0 
0.5686372745490982 -332646.89574710163 -0.41801641756741775 -0.21811661746741773 0.19989980010000002 -173571.53012675224 -159075.3656203494 -0.0 -0.0 
0.5711422845691383 -343983.4734024576 -0.43226238119898436 -0.23236258109898433 0.19989980010000002 -184908.1077821082 -159075.3656203494 -0.0 -0.0 
0.5736472945891783 -355234.83777762007 -0.4464012626645333 -0.24650146256453326 0.19989980010000002 -196159.47215727068 -159075.3656203494 -0.0 -0.0 
0.5761523046092184 -366398.2016291924 -0.46042955941071306 -0.26052975931071304 0.19989980010000002 -207322.836008843 -159075.3656203494 -0.0 -0.0 
0.5786573146292585 -377470.79951370036 -0.4743437962787627 -0.2744439961787627 0.19989980010000002 -218395.43389335097 -159075.3656203494 -0.0 -0.0 
0.5811623246492986 -388449.88847266155 -0.48814052636539523 -0.2882407262653952 0.19989980010000002 -229374.52285231216 -159075.3656203494 -0.0 -0.0 
0.5836673346693386 -399332.7487120856 -0.5018163318766828 -0.3019165317766828 0.19989980010000002 -240257.3830917362 -159075.3656203494 -0.0 -0.0 
0.5861723446893787 -410116.6842762354 -0.5153678249747303 -0.3154680248747303 0.19989980010000002 -251041.31865588602 -159075.3656203494 -0.0 -0.0 
0.5886773547094188 -420799.02371548023 -0.528791648616924 -0.32889184851692393 0.19989980010000002 -261723.65809513084 -159075.3656203494 -0.0 -0.0 
0.5911823647294588 -431377.12074808154 -0.542084477387556 -0.342184677287556 0.19989980010000002 -272301.7551277322 -159075.36562034936 -0.0 -0.0 
0.593687374749499 -441848.35491574556 -0.5552430183216167 -0.3553432182216167 0.19989980010000002 -282772.98929539614 -159075.36562034942 -0.0 -0.0 
0.5961923847695391 -452210.1322327713 -0.5682640117205373 -0.36836421162053734 0.19989980009999997 -293134.76661242195 -159075.36562034936 -0.0 -0.0 
0.5986973947895792 -462459.8858286485 -0.5811442319597027 -0.3812444318597027 0.19989980009999997 -303384.52020829916 -159075.36562034936 -0.0 -0.0 
0.6012024048096192 -472595.076583935 -0.5938804882875184 -0.3939806881875184 0.19989980009999997 -313519.71096358565 -159075.36562034936 -0.0 -0.0 
0.6037074148296593 -482613.19375926076 -0.6064696256158404 -0.4065698255158404 0.19989980009999997 -323537.8281389114 -159075.36562034936 -0.0 -0.0 
0.6062124248496994 -492511.75561729766 -0.6189085253015656 -0.4190087252015656 0.19989980009999997 -333436.3899969483 -159075.36562034936 -0.0 -0.0 
0.6087174348697395 -502288.31003755133 -0.6311941059192014 -0.4312943058192014 0.19989980010000002 -343212.9444172019 -159075.36562034942 -0.0 -0.0 
0.6112224448897795 -511940.4351238089 -0.6433233240242081 -0.443423523924208 0.19989980010000014 -352865.0695034595 -159075.36562034942 -0.0 -0.0 
0.6137274549098196 -521465.7398041071 -0.6552931749069398 -0.4553933748069397 0.19989980010000014 -362390.3741837577 -159075.36562034942 -0.0 -0.0 
0.6162324649298597 -530861.8644230572 -0.6671006933369829 -0.4672008932369829 0.19989980009999997 -371786.49880270776 -159075.36562034942 -0.0 -0.0 
0.6187374749498997 -540126.4813263908 -0.6787429542977176 -0.4788431541977175 0.19989980010000008 -381051.11570604134 -159075.36562034942 -0.0 -0.0 
0.6212424849699398 -549257.2954375797 -0.6902170737109197 -0.49031727361091965 0.19989980010000002 -390181.9298172303 -159075.36562034942 -0.0 -0.0 
0.62374749498998 -558252.0448263822 -0.7015202091512169 -0.5016204090512169 0.19989980010000008 -399176.6792060328 -159075.36562034942 -0.0 -0.0 
0.62625250501002 -567108.5012691786 -0.7126495605502278 -0.5127497604502277 0.19989980010000008 -408033.13564882916 -159075.36562034942 -0.0 -0.0 
0.62875751503006 -575824.47080096 -0.7236023708902105 -0.5237025707902104 0.19989980010000008 -416749.10518061055 -159075.36562034942 -0.0 -0.0 
0.6312625250501002 -584397.7942588272 -0.7343759268870445 -0.5344761267870444 0.19989980010000008 -425322.4286384778 -159075.36562034942 -0.0 -0.0 
0.6337675350701403 -592826.3478168682 -0.7449675596623763 -0.5450677595623763 0.19989980009999997 -433750.9821965188 -159075.36562034942 -0.0 -0.0 
0.6362725450901804 -601108.0435122842 -0.7553746454047703 -0.5554748453047702 0.19989980010000008 -442032.67789193476 -159075.36562034942 -0.0 -0.0 
0.6387775551102204 -609240.8297626281 -0.7655946060196889 -0.5656948059196888 0.19989980010000008 -450165.46414227865 -159075.36562034942 -0.0 -0.0 
0.6412825651302605 -617222.6918740367 -0.7756249097681561 -0.575725109668156 0.19989980010000008 -458147.32625368726 -159075.36562034942 -0.0 -0.0 
0.6437875751503006 -625051.6525403145 -0.7854630718939248 -0.5855632717939248 0.19989980010000008 -465976.28691996506 -159075.36562034942 -0.0 -0.0 
0.6462925851703406 -632725.772332767 -0.7951066552390196 -0.5952068551390195 0.19989980010000008 -473650.4067124176 -159075.36562034942 -0.0 -0.0 
0.6487975951903807 -640243.1501806445 -0.8045532708474797 -0.6046534707474797 0.19989980010000008 -481167.78456029505 -159075.36562034942 -0.0 -0.0 
0.6513026052104208 -647601.9238420809 -0.8138005785571593 -0.6139007784571592 0.19989980010000008 -488526.55822173145 -159075.36562034942 -0.0 -0.0 
0.6538076152304609 -654800.2703654225 -0.8228462875794487 -0.6229464874794486 0.19989980010000008 -495724.90474507306 -159075.36562034942 -0.0 -0.0 
0.6563126252505009 -661836.4065408158 -0.8316881570667579 -0.6317883569667578 0.19989980010000008 -502761.0409204664 -159075.36562034942 -0.0 -0.0 
0.658817635270541 -668708.5893419536 -0.8403239966676301 -0.6404241965676302 0.19989980009999997 -509633.2237216042 -159075.36562034942 -0.0 -0.0 
0.6613226452905812 -675415.116357866 -0.8487516670693469 -0.6488518669693468 0.19989980010000008 -516339.75073751656 -159075.36562034942 -0.0 -0.0 
0.6638276553106213 -681954.3262146504 -0.8569690805278892 -0.657069280427889 0.1998998001000002 -522878.960594301 -159075.36562034942 -0.0 -0.0 
0.6663326653306613 -688324.5989870337 -0.8649742013851222 -0.6650744012851222 0.19989980009999997 -529249.2333666843 -159075.36562034942 -0.0 -0.0 
0.6688376753507014 -694524.3565996714 -0.8727650465730822 -0.6728652464730822 0.19989980009999997 -535448.990979322 -159075.36562034942 -0.0 -0.0 
0.6713426853707415 -700552.063218073 -0.8803396861052282 -0.6804398860052282 0.19989980009999997 -541476.6975977236 -159075.36562034942 -0.0 -0.0 
0.6738476953907815 -706406.2256290668 -0.8876962435545481 -0.6877964434545479 0.1998998001000002 -547330.8600087174 -159075.36562034942 -0.0 -0.0 
0.6763527054108216 -712085.393610709 -0.8948328965183998 -0.6949330964183998 0.19989980009999997 -553010.0279903596 -159075.36562034942 -0.0 -0.0 
0.6788577154308617 -717588.1602915365 -0.9017478770699624 -0.7018480769699623 0.19989980010000008 -558512.7946711871 -159075.36562034942 -0.0 -0.0 
0.6813627254509018 -722913.1624990846 -0.9084394721961955 -0.7085396720961954 0.19989980010000008 -563837.7968787352 -159075.36562034942 -0.0 -0.0 
0.6838677354709418 -728059.0810975801 -0.9149060242221974 -0.7150062241221973 0.19989980010000008 -568983.7154772307 -159075.36562034942 -0.0 -0.0 
0.6863727454909819 -733024.6413147246 -0.9211459312218527 -0.7212461311218528 0.19989980009999997 -573949.2756943752 -159075.36562034942 -0.0 -0.0 
0.688877755511022 -737808.613057484 -0.9271576474146664 -0.7272578473146665 0.19989980009999997 -578733.2474371346 -159075.36562034942 -0.0 -0.0 
0.6913827655310621 -742409.8112168169 -0.9329396835486948 -0.7330398834486948 0.19989980010000008 -583334.4455964675 -159075.36562034942 -0.0 -0.0 
0.6938877755511021 -746827.0959612539 -0.9384906072694699 -0.7385908071694697 0.1998998001000002 -587751.7303409044 -159075.36562034942 -0.0 -0.0 
0.6963927855711423 -751059.3730192622 -0.9438090434748281 -0.7439092433748281 0.19989980009999997 -591984.0073989128 -159075.36562034942 -0.0 -0.0 
0.6988977955911824 -755105.5939503248 -0.9488936746555592 -0.7489938745555591 0.19989980010000008 -596030.2283299754 -159075.36562034942 -0.0 -0.0 
0.7014028056112224 -758964.7564046643 -0.9537432412217841 -0.753843441121784 0.19989980010000008 -599889.3907843148 -159075.36562034942 -0.0 -0.0 
0.7039078156312625 -762635.9043715505 -0.9583565418149885 -0.7584567417149884 0.19989980010000008 -603560.5387512011 -159075.36562034942 -0.0 -0.0 
0.7064128256513026 -766118.1284161285 -0.9627324336056284 -0.7628326335056282 0.1998998001000002 -607042.762795779 -159075.36562034942 -0.0 -0.0 
0.7089178356713427 -769410.5659047074 -0.9668698325762377 -0.7669700324762375 0.1998998001000002 -610335.200284358 -159075.36562034942 -0.0 -0.0 
0.7114228456913827 -772512.4012184569 -0.9707677137899661 -0.770867913689966 0.19989980010000008 -613437.0355981075 -159075.36562034942 -0.0 -0.0 
0.7139278557114228 -775422.8659554563 -0.9744251116444818 -0.7745253115444816 0.1998998001000002 -616347.5003351069 -159075.36562034942 -0.0 -0.0 
0.7164328657314629 -778141.2391210463 -0.9778411201111751 -0.777941320011175 0.19989980010000008 -619065.8735006968 -159075.36562034942 -0.0 -0.0 
0.718937875751503 -780666.8473064383 -0.9810148929596045 -0.7811150928596045 0.19989980010000008 -621591.4816860888 -159075.36562034942 -0.0 -0.0 
0.721442885771543 -782999.0648555332 -0.9839456439671285 -0.7840458438671284 0.19989980010000008 -623923.6992351838 -159075.36562034942 -0.0 -0.0 
0.7239478957915831 -785137.3140199137 -0.9866326471136734 -0.7867328470136733 0.19989980010000008 -626061.9483995643 -159075.36562034942 -0.0 -0.0 
0.7264529058116233 -787081.0651019656 -0.9890752367615859 -0.7891754366615857 0.1998998001000002 -628005.6994816161 -159075.36562034942 -0.0 -0.0 
0.7289579158316633 -788829.8365860973 -0.9912728078205281 -0.7913730077205281 0.19989980009999997 -629754.4709657478 -159075.36562034942 -0.0 -0.0 
0.7314629258517034 -790383.1952580241 -0.9932248158973743 -0.7933250157973742 0.19989980010000008 -631307.8296376747 -159075.36562034942 -0.0 -0.0 
0.7339679358717435 -791740.7563120855 -0.9949307774310698 -0.7950309773310699 0.19989980009999997 -632665.3906917361 -159075.36562034942 -0.0 -0.0 
0.7364729458917836 -792902.1834465708 -0.9963902698124213 -0.7964904697124213 0.19989980009999997 -633826.8178262213 -159075.36562034942 -0.0 -0.0 
0.7389779559118236 -793867.1889470299 -0.9976029314887878 -0.7977031313887877 0.19989980010000008 -634791.8233266805 -159075.36562034942 -0.0 -0.0 
0.7414829659318637 -794635.5337575477 -0.9985684620536465 -0.7986686619536464 0.19989980010000008 -635560.1681371983 -159075.36562034942 -0.0 -0.0 
0.7439879759519038 -795207.0275399636 -0.9992866223210104 -0.7993868222210103 0.19989980010000008 -636131.6619196142 -159075.36562034942 -0.0 -0.0 
0.7464929859719439 -795581.528721023 -0.9997572343846812 -0.799857434284681 0.1998998001000002 -636506.1631006736 -159075.36562034942 -0.0 -0.0 
0.7489979959919839 -795758.9445274487 -0.9999801816623203 -0.8000803815623203 0.19989980009999997 -636683.5789070993 -159075.36562034942 -0.0 -0.0 
0.751503006012024 -795739.2310089237 -0.9999554089243304 -0.8000803815375476 0.19987502738678287 -636683.5789070993 -159055.6521018244 0.0 0.0 
0.7540080160320641 -795522.3930489777 -0.9996829223075362 -0.800080381265061 0.1996025410424752 -636683.5789070993 -158838.8141418784 0.0 0.0 
0.7565130260521041 -795108.484363778 -0.999162789313664 -0.8000803807449279 0.19908240856873605 -636683.5789070993 -158424.9054566787 0.0 0.0 
0.7590180360721442 -794497.6074888229 -0.9983951387926212 -0.8000803799772774 0.19831475881534377 -636683.5789070993 -157814.02858172357 0.0 0.0 
0.7615230460921844 -793689.9137535403 -0.9973801609105755 -0.8000803789622996 0.1972997819482759 -636683.5789070993 -157006.33484644094 0.0 0.0 
0.7640280561122245 -792685.6032438003 -0.9961181071028467 -0.8000803777002458 0.1960377294026009 -636683.5789070993 -156002.02433670103 0.0 0.0 
0.7665330661322645 -791484.9247523489 -0.9946092900116199 -0.8000803761914287 0.19452891382019122 -636683.5789070993 -154801.3458452496 0.0 0.0 
0.7690380761523046 -790088.1757171755 -0.992854083408496 -0.800080374436222 0.19277370897227397 -636683.5789070993 -153404.59681007615 0.0 0.0 
0.7715430861723447 -788495.7021478299 -0.9908529221018993 -0.8000803724350608 0.19077254966683854 -636683.5789070993 -151812.1232407306 0.0 0.0 
0.7740480961923848 -786707.8985397082 -0.9886063018293647 -0.8000803701884405 0.18852593164092424 -636683.5789070993 -150024.3196326089 0.0 0.0 
0.7765531062124248 -784725.2077763254 -0.9861147791347312 -0.8000803676969178 0.1860344114378134 -636683.5789070993 -148041.6288692261 0.0 0.0 
0.7790581162324649 -782548.1210196019 -0.9833789712302712 -0.8000803649611099 0.18329860626916128 -636683.5789070993 -145864.54211250262 0.0 0.0 
0.781563126252505 -780177.1775881922 -0.9803995558437936 -0.8000803619816945 0.18031919386209905 -636683.5789070993 -143493.59868109284 0.0 0.0 
0.784068136272545 -777612.9648238799 -0.9771772710507517 -0.8000803587594097 0.17709691229134195 -636683.5789070993 -140929.38591678056 0.0 0.0 
0.7865731462925851 -774856.1179460799 -0.9737129150914045 -0.8000803552950537 0.17363255979635073 -636683.5789070993 -138172.5390389806 0.0 0.0 
0.7890781563126252 -771907.319894479 -0.9700073461730727 -0.8000803515894849 0.16992699458358784 -636683.5789070993 -135223.7409873797 0.0 0.0 
0.7915831663326653 -768767.3011598533 -0.966061482257539 -0.8000803476436209 0.16598113461391806 -636683.5789070993 -132083.72225275403 0.0 0.0 
0.7940881763527053 -765436.8396031092 -0.9618763008336466 -0.8000803434584395 0.16179595737520713 -636683.5789070993 -128753.26069600985 0.0 0.0 
0.7965931863727455 -761916.7602625862 -0.9574528386751505 -0.8000803390349773 0.1573724996401732 -636683.5789070993 -125233.18135548686 0.0 0.0 
0.7990981963927856 -758207.9351496755 -0.9527921915838827 -0.8000803343743302 0.1527118572095525 -636683.5789070993 -121524.35624257615 0.0 0.0 
0.8016032064128256 -754311.2830328003 -0.9478955141182946 -0.8000803294776527 0.14781518464064192 -636683.5789070993 -117627.70412570098 0.0 0.0 
0.8041082164328657 -750227.7692098146 -0.942764019307445 -0.800080324346158 0.14268369496128708 -636683.5789070993 -113544.19030271529 0.0 0.0 
0.8066132264529058 -745958.4052688745 -0.9373989783505016 -0.800080318981117 0.1373186593693846 -636683.5789070993 -109274.82636177517 0.0 0.0 
0.8091182364729459 -741504.2488378423 -0.9318017203018333 -0.800080313383859 0.1317214069179743 -636683.5789070993 -104820.66993074294 0.0 0.0 
0.8116232464929859 -736866.4033222871 -0.9259736317417724 -0.8000803075557704 0.12589332418600196 -636683.5789070993 -100182.82441518782 0.0 0.0 
0.814128256513026 -732046.0176321414 -0.9199161564331199 -0.8000803014982951 0.11983585493482474 -636683.5789070993 -95362.43872504204 0.0 0.0 
0.8166332665330661 -727044.2858970889 -0.9136307949634928 -0.8000802952129337 0.11355049975055909 -636683.5789070993 -90360.70698998962 0.0 0.0 
0.8191382765531062 -721862.4471707502 -0.9071191043735917 -0.800080288701243 0.10703881567234863 -636683.5789070993 -85178.86826365092 0.0 0.0 
0.8216432865731462 -716501.7851237357 -0.9003826977714803 -0.8000802819648364 0.1003024158066439 -636683.5789070993 -79818.20621663635 0.0 0.0 
0.8241482965931863 -710963.6277256486 -0.8934232439329785 -0.8000802750053826 0.09334296892759586 -636683.5789070993 -74280.04881854926 0.0 0.0 
0.8266533066132264 -705249.3469161165 -0.8862424668882685 -0.8000802678246055 0.08616219906366296 -636683.5789070993 -68565.76800901722 0.0 0.0 
0.8291583166332664 -699360.3582649254 -0.8788421454948062 -0.8000802604242842 0.07876188507052206 -636683.5789070993 -62676.779357826104 0.0 0.0 
0.8316633266533066 -693298.1206213468 -0.8712241129966534 -0.8000802528062516 0.07114386019040175 -636683.5789070993 -56614.54171424743 0.0 0.0 
0.8341683366733467 -687064.1357527481 -0.8633902565703415 -0.8000802449723953 0.06331001159794625 -636683.5789070993 -50380.556845648796 0.0 0.0 
0.8366733466933868 -680659.9479725637 -0.8553425168573667 -0.8000802369246555 0.05526227993271127 -636683.5789070993 -43976.36906546436 0.0 0.0 
0.8391783567134268 -674087.143757732 -0.8470828874834471 -0.8000802286650261 0.04700265881842092 -636683.5789070993 -37403.56485063268 0.0 0.0 
0.8416833667334669 -667347.3513556849 -0.8386134145646505 -0.8000802201955532 0.0385331943690973 -636683.5789070993 -30663.7724485856 0.0 0.0 
0.844188376753507 -660442.2403809907 -0.8299361962005218 -0.8000802115183349 0.029855984682186976 -636683.5789070993 -23758.66147389135 0.0 0.0 
0.8466933867735471 -653373.5214017485 -0.8210533819543306 -0.8000802026355206 0.020973179318810042 -636683.5789070993 -16689.942494649207 0.0 0.0 
0.8491983967935871 -646142.9455158382 -0.8119671723205709 -0.8000801935493109 0.011886978771259993 -636683.5789070993 -9459.3666087389 0.0 0.0 
0.8517034068136272 -638752.3039171296 -0.8026798181798438 -0.8000801842619568 0.0025996339178869787 -636683.5789070993 -2068.725010030321 0.0 0.0 
0.8542084168336673 -631203.4274517597 -0.7931936202412585 -0.8000801747757589 -0.006886554534500378 -636683.5789070993 5480.151455339626 0.0 0.0 
0.8567134268537073 -623498.1861645854 -0.7835109284724892 -0.8000801650930671 -0.016569236620577965 -636683.5789070993 13185.392742513912 0.0 0.0 
0.8592184368737474 -615638.4888359276 -0.7736341415176288 -0.8000801552162802 -0.026446013698651405 -636683.5789070993 21045.090071171755 0.0 0.0 
0.8617234468937875 -607626.2825087187 -0.7635657061029867 -0.8000801451478448 -0.03651443904485807 -636683.5789070993 29057.296398380655 0.0 0.0 
0.8642284569138277 -599463.5520061706 -0.7533081164309714 -0.8000801348902551 -0.04677201845928369 -636683.5789070993 37220.0269009287 0.0 0.0 
0.8667334669338677 -591152.3194400874 -0.7428639135622181 -0.8000801244460523 -0.05721621088383411 -636683.5789070993 45531.2594670119 0.0 0.0 
0.8692384769539078 -582694.6437099328 -0.7322356847860988 -0.8000801138178234 -0.0678444290317246 -636683.5789070993 53988.93519716652 0.0 0.0 
0.8717434869739479 -574092.6199927938 -0.7214260629797911 -0.8000801030082016 -0.07865404002841059 -636683.5789070993 62590.95891430555 0.0 0.0 
0.874248496993988 -565348.3792243524 -0.7104377259560488 -0.8000800920198646 -0.08964236606381581 -636683.5789070993 71335.1996827469 0.0 0.0 
0.876753507014028 -556464.0875709985 -0.6992733957998385 -0.8000800808555345 -0.10080668505569601 -636683.5789070993 80219.49133610085 0.0 0.0 
0.8792585170340681 -547441.9458932151 -0.6879358381940103 -0.8000800695179768 -0.11214423132396656 -636683.5789070993 89241.63301388419 0.0 0.0 
0.8817635270541082 -538284.1892003753 -0.676427861734175 -0.8000800580100004 -0.12365219627582535 -636683.5789070993 98399.38970672397 0.0 0.0 
0.8842685370741482 -528993.0860970704 -0.6647523172329397 -0.8000800463344558 -0.13532772910151614 -636683.5789070993 107690.49281002895 0.0 0.0 
0.8867735470941883 -519570.93822111905 -0.6529120970136896 -0.8000800344942357 -0.14716793748054613 -636683.5789070993 117112.64068598027 0.0 0.0 
0.8892785571142284 -510020.0796734002 -0.640910134194094 -0.8000800224922728 -0.1591698882981788 -636683.5789070993 126663.49923369911 0.0 0.0 
0.8917835671342685 -500342.8764396318 -0.6287494019594931 -0.8000800103315406 -0.1713306083720475 -636683.5789070993 136340.70246746752 0.0 0.0 
0.8942885771543085 -490541.7258042604 -0.6164329128263693 -0.8000799980150515 -0.18364708518868222 -636683.5789070993 146141.8531028389 0.0 0.0 
0.8967935871743486 -480619.05575659336 -0.6039637178960707 -0.8000799855458566 -0.19611626764978585 -636683.5789070993 156064.52315050596 0.0 0.0 
0.8992985971943888 -470577.32438932505 -0.5913449060989778 -0.7912447061989778 -0.19989980009999997 -629652.6900096744 159075.36562034936 0.0 0.0 
0.9018036072144289 -460419.01928960625 -0.5785796034292977 -0.7784794035292978 -0.19989980010000008 -619494.3849099557 159075.36562034942 0.0 0.0 
0.9043086172344689 -450146.65692280873 -0.5656709721706804 -0.7655707722706804 -0.19989980009999997 -609222.0225431581 159075.36562034942 0.0 0.0 
0.906813627254509 -439762.7820091291 -0.5526222101128359 -0.7525220102128358 -0.19989980009999997 -598838.1476294785 159075.36562034936 0.0 0.0 
0.9093186372745491 -429269.9668932028 -0.5394365497593678 -0.7393363498593678 -0.19989980009999997 -588345.3325135522 159075.36562034936 0.0 0.0 
0.9118236472945891 -418670.81090687035 -0.5261172575270021 -0.7260170576270021 -0.19989980009999997 -577746.1765272197 159075.36562034936 0.0 0.0 
0.9143286573146292 -407967.9397252534 -0.5126676329364078 -0.7125674330364078 -0.19989980009999997 -567043.3053456028 159075.36562034942 0.0 0.0 
0.9168336673346693 -397164.00471631374 -0.4990910077948293 -0.6989908078948291 -0.19989980009999986 -556239.3703366631 159075.36562034936 0.0 0.0 
0.9193386773547094 -386261.68228404387 -0.4853907453707148 -0.6852905454707149 -0.19989980010000008 -545337.0479043933 159075.36562034942 0.0 0.0 
0.9218436873747494 -375263.6732054521 -0.4715702395605477 -0.6714700396605475 -0.1998998000999998 -534339.0388258015 159075.36562034936 0.0 0.0 
0.9243486973947895 -364172.7019615119 -0.4576329140480925 -0.6575327141480923 -0.19989980009999986 -523248.0675818613 159075.36562034936 0.0 0.0 
0.9268537074148296 -352991.51606224634 -0.44358222145627063 -0.6434820215562707 -0.19989980010000002 -512066.8816825957 159075.36562034936 0.0 0.0 
0.9293587174348698 -341722.88536609436 -0.42942164249185166 -0.6293214425918516 -0.19989980009999997 -500798.2509864437 159075.36562034936 0.0 0.0 
0.9318637274549098 -330369.60139375133 -0.415154685083199 -0.615054485183199 -0.19989980010000002 -489444.96701410075 159075.36562034942 0.0 0.0 
0.9343687374749499 -318934.47663663945 -0.4007848835112688 -0.6006846836112688 -0.19989980010000002 -478009.84225698886 159075.36562034942 0.0 0.0 
0.93687374749499 -307420.3438601829 -0.38631579753407946 -0.5862155976340795 -0.19989980010000002 -466495.7094805323 159075.36562034942 0.0 0.0 
0.93937875751503 -295830.0554020615 -0.37175101150487116 -0.5716508116048711 -0.1998998000999999 -454905.42102241085 159075.36562034936 0.0 0.0 
0.9418837675350701 -284166.48246561585 -0.3570941334841726 -0.5569939335841726 -0.19989980009999997 -443241.84808596526 159075.36562034942 0.0 0.0 
0.9443887775551102 -272432.5144085782 -0.3423487943459939 -0.5422485944459939 -0.19989980010000002 -431507.8800289276 159075.36562034936 0.0 0.0 
0.9468937875751503 -260631.0580273071 -0.32751864687836924 -0.5274184469783691 -0.1998998000999999 -419706.42364765645 159075.36562034936 0.0 0.0 
0.9493987975951903 -248765.0368367008 -0.3126073648784694 -0.5125071649784694 -0.19989980009999997 -407840.40245705016 159075.36562034936 0.0 0.0 
0.9519038076152304 -236837.39034597029 -0.2976186422425114 -0.49751844234251136 -0.19989980009999997 -395912.7559663197 159075.36562034942 0.0 0.0 
0.9544088176352705 -224851.0733304495 -0.282556192050688 -0.482455992150688 -0.19989980010000002 -383926.4389507989 159075.3656203494 0.0 0.0 
0.9569138276553106 -212809.05509962287 -0.2674237456473443 -0.46732354574734425 -0.19989980009999997 -371884.42071997223 159075.36562034936 0.0 0.0 
0.9594188376753506 -200714.31876155702 -0.252225051716635 -0.45212485181663503 -0.19989980010000002 -359789.6843819064 159075.3656203494 0.0 0.0 
0.9619238476953907 -188569.86048390306 -0.23696387535387284 -0.43686367545387284 -0.1998998001 -347645.22610425245 159075.3656203494 0.0 0.0 
0.9644288577154309 -176378.6887516805 -0.2216439971328321 -0.4215437972328321 -0.1998998001 -335454.0543720299 159075.3656203494 0.0 0.0 
0.9669338677354709 -164143.8236219939 -0.20626921216919794 -0.4061690122691979 -0.19989980009999994 -323219.1892423433 159075.3656203494 0.0 0.0 
0.969438877755511 -151868.2959758894 -0.1908433291804218 -0.3907431292804218 -0.19989980010000002 -310943.6615962388 159075.3656203494 0.0 0.0 
0.9719438877755511 -139555.14676753603 -0.17537016954221463 -0.37526996964221465 -0.19989980010000002 -298630.5123878854 159075.3656203494 0.0 0.0 
0.9744488977955912 -127207.42627089882 -0.1598535663418884 -0.3597533664418884 -0.19989980009999997 -286282.7918912482 159075.36562034936 0.0 0.0 
0.9769539078156312 -114828.1933241133 -0.14429736342880914 -0.34419716352880914 -0.1998998001 -273903.5589444627 159075.3656203494 0.0 0.0 
0.9794589178356713 -102420.51457173425 -0.12870541446217867 -0.3286052145621786 -0.19989980009999994 -261495.88019208366 159075.36562034942 0.0 0.0 
0.9819639278557114 -89987.46370505162 -0.11308158195638733 -0.31298138205638726 -0.1998998000999999 -249062.829325401 159075.36562034936 0.0 0.0 
0.9844689378757515 -77532.12070066044 -0.09742973632417279 -0.29732953642417276 -0.19989980009999997 -236607.4863210098 159075.36562034936 0.0 0.0 
0.9869739478957915 -65057.57105747389 -0.08175375491782237 -0.28165355501782235 -0.19989980009999997 -224132.93667782328 159075.3656203494 0.0 0.0 
0.9894789579158316 -52566.90503236828 -0.06605752106865621 -0.2659573211686562 -0.19989980010000002 -211642.27065271768 159075.3656203494 0.0 0.0 
0.9919839679358717 -40063.21687464947 -0.05034492312502937 -0.2502447232250294 -0.19989980010000002 -199138.58249499887 159075.36562034942 0.0 0.0 
0.9944889779559117 -27549.6040595301 -0.03461985348909092 -0.2345196535890909 -0.1998998001 -186624.9696798795 159075.3656203494 0.0 0.0 
0.9969939879759518 -15029.16652080785 -0.018886207652539046 -0.21878600775253906 -0.19989980010000002 -174104.53214115725 159075.3656203494 0.0 0.0 
0.999498997995992 -2505.005882934537 -0.003147883231610542 -0.20304768333161055 -0.1998998001 -161580.37150328394 159075.3656203494 0.0 0.0 
1.002004008016032 10019.775307333564 0.012591220998455815 -0.18730857910154416 -0.19989980009999997 -149055.59031301583 159075.3656203494 0.0 0.0 
1.004509018036072 22542.074349513885 0.028327206069243095 -0.17157259403075686 -0.19989980009999997 -136533.2912708355 159075.3656203494 0.0 0.0 
1.0070140280561122 35058.7891580138 0.04405617378502786 -0.15584362631497212 -0.19989980009999997 -124016.5764623356 159075.3656203494 0.0 0.0 
1.0095190380761523 47566.819030595274 0.059774227688461315 -0.1401255724115387 -0.19989980010000002 -111508.54658975411 159075.3656203494 0.0 0.0 
1.0120240480961924 60063.06541649322 0.07547747402581531 -0.12442232607418469 -0.1998998001 -99012.30020385617 159075.3656203494 0.0 0.0 
1.0145290581162325 72544.43268400809 0.09116202271156765 -0.10873777738843236 -0.19989980010000002 -86530.9329363413 159075.3656203494 0.0 0.0 
1.0170340681362724 85007.82888736734 0.10682398829206859 -0.09307581180793141 -0.1998998001 -74067.53673298204 159075.3656203494 0.0 0.0 
1.0195390781563125 97450.1665326811 0.12245949090806915 -0.07744030919193085 -0.1998998001 -61625.19908766828 159075.3656203494 0.0 0.0 
1.0220440881763526 109868.36334278711 0.13806465725585365 -0.061835142844146346 -0.1998998001 -49207.00227756228 159075.3656203494 0.0 0.0 
1.0245490981963927 122259.34302081107 0.15363562154675783 -0.04626417855324216 -0.1998998001 -36816.02259953832 159075.3656203494 0.0 0.0 
1.0270541082164328 134620.03601223865 0.16916852646481695 -0.030731273635183062 -0.19989980010000002 -24455.32960811074 159075.3656203494 0.0 0.0 
1.029559118236473 146947.3802653247 0.18465952412232392 -0.015240275977676068 -0.1998998001 -12127.985355024692 159075.3656203494 0.0 0.0 
1.032064128256513 159238.32198963786 0.20010477701304494 0.0002049769130449284 -0.1998998001 162.95636928846943 159075.3656203494 0.0 0.0 
1.0345691382765532 171489.81641255834 0.21550045896286227 0.015600658862862255 -0.19989980010000002 12414.450792208954 159075.3656203494 0.0 0.0 
1.037074148296593 183698.8285335469 0.23084275607761684 0.030942955977616825 -0.19989980010000002 24623.462913197523 159075.3656203494 0.0 0.0 
1.0395791583166332 195862.3338759935 0.24612786768790898 0.04622806758790899 -0.1998998001 36786.96825564411 159075.3656203494 0.0 0.0 
1.0420841683366733 207977.31923644507 0.261352007290606 0.061452207190606 -0.19989980009999997 48901.95361609568 159075.3656203494 0.0 0.0 
1.0445891783567134 220040.78343106096 0.27651140348686554 0.07661160338686553 -0.19989980010000002 60965.41781071157 159075.3656203494 0.0 0.0 
1.0470941883767535 232049.7380390776 0.2916023009164009 0.09170250081640088 -0.1998998001 72974.37241872822 159075.3656203494 0.0 0.0 
1.0495991983967936 244001.20814311248 0.3066209611877745 0.10672116108777448 -0.19989980010000002 84925.8425227631 159075.3656203494 0.0 0.0 
1.0521042084168337 255892.23306612964 0.321563663804496 0.12166386370449601 -0.19989980010000002 96816.86744578026 159075.3656203494 0.0 0.0 
1.0546092184368736 267719.8671048696 0.33642670708667766 0.13652690698667766 -0.1998998001 108644.50148452024 159075.3656203494 0.0 0.0 
1.0571142284569137 279481.1802595772 0.35120640908803696 0.15130660898803694 -0.19989980010000002 120405.81463922778 159075.3656203494 0.0 0.0 
1.0596192384769538 291173.25895983103 0.36589910850800145 0.16599930840800145 -0.1998998001 132097.89333948164 159075.3656203494 0.0 0.0 
1.062124248496994 302793.2067863112 0.3805011655987081 0.18060136549870812 -0.1998998001 143717.84116596179 159075.3656203494 0.0 0.0 
1.064629258517034 314338.14518831106 0.39500896306665595 0.19510916296665592 -0.19989980010000002 155262.77956796167 159075.3656203494 0.0 0.0 
1.0671342685370742 325805.2141968302 0.4094189069688043 0.20951910686880426 -0.19989980010000002 166729.84857648078 159075.3656203494 0.0 0.0 
1.0696392785571143 337191.5731330568 0.4237274276028787 0.22382762750287868 -0.1998998001 178116.20751270742 159075.3656203494 0.0 0.0 
1.0721442885771542 348494.4013120757 0.43793098039167605 0.23803118029167605 -0.1998998001 189419.03569172628 159075.3656203494 0.0 0.0 
1.0746492985971943 359710.8987416235 0.45202604676114655 0.2521262466611466 -0.19989980009999997 200635.53312127411 159075.3656203494 0.0 0.0 
1.0771543086172344 370838.2868157144 0.4660091350120292 0.2661093349120292 -0.19989980009999997 211762.921195365 159075.3656203494 0.0 0.0 
1.0796593186372745 381873.80900296965 0.4798767811848325 0.2799769810848325 -0.19989980010000002 222798.44338262026 159075.3656203494 0.0 0.0 
1.0821643286573146 392814.7315294823 0.4936255499179474 0.2937257498179474 -0.19989980009999997 233739.3659091329 159075.3656203494 0.0 0.0 
1.0846693386773547 403658.34405603865 0.5072520352986689 0.3073522351986689 -0.19989980010000002 244582.97843568926 159075.3656203494 0.0 0.0 
1.0871743486973948 414401.96034953813 0.5207528617069271 0.3208530616069271 -0.19989980010000002 255326.59472918874 159075.3656203494 0.0 0.0 
1.089679358717435 425042.9189484377 0.5341246846515095 0.3342248845515096 -0.1998998000999999 265967.55332808837 159075.36562034936 0.0 0.0 
1.0921843687374748 435578.58382206503 0.5473641915985782 0.34746439149857816 -0.19989980010000002 276503.2182017156 159075.36562034942 0.0 0.0 
1.094689378757515 446006.34502362943 0.5604681027922676 0.3605683026922676 -0.19989980009999997 286930.9794032801 159075.36562034936 0.0 0.0 
1.097194388777555 456323.6193367676 0.5734331720671577 0.3735333719671577 -0.19989980010000002 297248.25371641817 159075.36562034942 0.0 0.0 
1.0996993987975952 466527.8509154725 0.586256187652433 0.386356387552433 -0.19989980010000002 307452.4852951231 159075.36562034942 0.0 0.0 
1.1022044088176353 476616.51191724103 0.5989339729675186 0.3990341728675186 -0.19989980010000002 317541.1462968916 159075.36562034942 0.0 0.0 
1.1047094188376754 486587.10312928085 0.6114633874089951 0.41156358730899506 -0.19989980010000002 327511.73750893143 159075.36562034942 0.0 0.0 
1.1072144288577155 496437.15458763094 0.6238413271286087 0.42394152702860877 -0.19989980009999997 337361.7889672816 159075.36562034936 0.0 0.0 
1.1097194388777554 506164.2261890309 0.6360647258021688 0.4361649257021687 -0.19989980010000008 347088.8605686815 159075.36562034942 0.0 0.0 
1.1122244488977955 515765.9082953976 0.6481305553891552 0.44823075528915524 -0.19989980009999997 356690.54267504823 159075.36562034936 0.0 0.0 
1.1147294589178356 525239.8223307502 0.6600358268828372 0.46013602678283716 -0.19989980010000008 366164.45671040076 159075.36562034942 0.0 0.0 
1.1172344689378757 534583.6213704424 0.6717775910507239 0.4718777909507238 -0.19989980010000008 375508.255750093 159075.36562034942 0.0 0.0 
1.1197394789579158 543794.9907225574 0.6833529391651665 0.4834531390651664 -0.19989980010000008 384719.625102208 159075.36562034942 0.0 0.0 
1.122244488977956 552871.6485013122 0.6947590037239204 0.49485920362392033 -0.19989980010000008 393796.2828809628 159075.36562034942 0.0 0.0 
1.124749498997996 561811.3461923386 0.7059929591604972 0.5060931590604972 -0.19989980009999997 402735.9805719892 159075.36562034942 0.0 0.0 
1.127254509018036 570611.8692096934 0.717052022544125 0.5171522224441251 -0.19989980009999997 411536.503589344 159075.36562034942 0.0 0.0 
1.129759519038076 579271.0374444742 0.7279334542691592 0.5280336541691592 -0.19989980010000008 420195.67182412476 159075.36562034942 0.0 0.0 
1.1322645290581161 587786.7058048762 0.7386345587337376 0.5387347586337375 -0.19989980010000008 428711.34018452675 159075.36562034942 0.0 0.0 
1.1347695390781563 596156.764747593 0.7491526850075587 0.5492528849075586 -0.19989980010000008 437081.39912724355 159075.36562034942 0.0 0.0 
1.1372745490981964 604379.1408003997 0.7594852274885788 0.5595854273885787 -0.19989980010000008 445303.7751800503 159075.36562034942 0.0 0.0 
1.1397795591182365 612451.7970758048 0.7696296265484861 0.569729826448486 -0.19989980010000008 453376.4314554554 159075.36562034942 0.0 0.0 
1.1422845691382766 620372.7337756361 0.779583369166782 0.5796835690667819 -0.19989980010000008 461297.36815528665 159075.36562034942 0.0 0.0 
1.1447895791583167 628139.9886864428 0.7893439895533219 0.5894441894533217 -0.1998998001000002 469064.6230660934 159075.36562034942 0.0 0.0 
1.1472945891783566 635751.6376655836 0.7989090697591511 0.599009269659151 -0.19989980010000008 476676.2720452342 159075.36562034942 0.0 0.0 
1.1497995991983967 643205.7951178859 0.8082762402754928 0.6083764401754927 -0.19989980010000008 484130.4294975365 159075.36562034942 0.0 0.0 
1.1523046092184368 650500.6144627524 0.8174431806207317 0.6175433805207317 -0.19989980010000008 491425.24884240294 159075.36562034942 0.0 0.0 
1.154809619238477 657634.2885916076 0.8264076199152578 0.6265078198152577 -0.19989980010000008 498558.9229712582 159075.36562034942 0.0 0.0 
1.157314629258517 664605.050315561 0.8351673374440165 0.6352675373440164 -0.19989980010000008 505529.6846952116 159075.36562034942 0.0 0.0 
1.1598196392785571 671411.1728031872 0.84372016320664 0.6438203631066399 -0.19989980010000008 512335.80718283774 159075.36562034942 0.0 0.0 
1.1623246492985972 678050.9700083024 0.8520639784550064 0.6521641783550063 -0.19989980010000008 518975.60438795295 159075.36562034942 0.0 0.0 
1.1648296593186371 684522.7970876406 0.8601967162181073 0.6602969161181074 -0.19989980009999997 525447.4314672912 159075.36562034942 0.0 0.0 
1.1673346693386772 690825.0508083244 0.868116361814091 0.6682165617140909 -0.19989980010000008 531749.685187975 159075.36562034942 0.0 0.0 
1.1698396793587174 696956.1699450221 0.8758209533493443 0.6759211532493443 -0.19989980009999997 537880.8043246727 159075.36562034942 0.0 0.0 
1.1723446893787575 702914.6356667042 0.8833085822045055 0.6834087821045055 -0.19989980009999997 543839.2700463547 159075.36562034942 0.0 0.0 
1.1748496993987976 708698.9719128963 0.8905773935072776 0.6906775934072776 -0.19989980009999997 549623.6062925468 159075.36562034942 0.0 0.0 
1.1773547094188377 714307.7457593351 0.8976255865919252 0.6977257864919252 -0.19989980009999997 555232.3801389857 159075.36562034942 0.0 0.0 
1.1798597194388778 719739.567772939 0.9044514154453432 0.7045516153453433 -0.19989980009999997 560664.2021525896 159075.36562034942 0.0 0.0 
1.1823647294589177 724993.0923560059 0.9110531891395899 0.7111533890395898 -0.19989980010000008 565917.7267356565 159075.36562034942 0.0 0.0 
1.1848697394789578 730067.0180795535 0.9174292722507728 0.7175294721507728 -0.19989980009999997 570991.6524592041 159075.36562034942 0.0 0.0 
1.187374749498998 734960.0880057106 0.9235780852641794 0.7236782851641793 -0.19989980010000008 575884.7223853612 159075.36562034942 0.0 0.0 
1.189879759519038 739671.0899990964 0.9294981049655664 0.7295983048655663 -0.19989980010000008 580595.7243787469 159075.36562034942 0.0 0.0 
1.1923847695390781 744198.857027095 0.935187864818497 0.7352880647184971 -0.19989980009999997 585123.4914067456 159075.36562034942 0.0 0.0 
1.1948897795591182 748542.267448958 0.9406459553276371 0.7407461552276371 -0.19989980009999997 589466.9018286086 159075.36562034942 0.0 0.0 
1.1973947895791583 752700.2452936639 0.9458710243879239 0.745971224287924 -0.19989980009999997 593624.8796733145 159075.36562034942 0.0 0.0 
1.1998997995991985 756671.7605264629 0.9508617776195165 0.7509619775195164 -0.19989980010000008 597596.3949061135 159075.36562034942 0.0 0.0 
1.2024048096192383 760455.8293040406 0.9556169786884432 0.7557171785884431 -0.19989980010000008 601380.4636836912 159075.36562034942 0.0 0.0 
1.2049098196392785 764051.5142182431 0.960135449612876 0.7602356495128759 -0.19989980010000008 604976.1485978937 159075.36562034942 0.0 0.0 
1.2074148296593186 767457.9245282941 0.9644160710549435 0.7645162709549433 -0.1998998001000002 608382.5589079447 159075.36562034942 0.0 0.0 
1.2099198396793587 770674.2163814544 0.9684577825980191 0.7685579824980191 -0.19989980009999997 611598.850761105 159075.36562034942 0.0 0.0 
1.2124248496993988 773699.5930220655 0.9722595830094135 0.7723597829094133 -0.1998998001000002 614624.227401716 159075.36562034942 0.0 0.0 
1.214929859719439 776533.3049889257 0.9758205304884046 0.7759207303884045 -0.19989980010000008 617457.9393685763 159075.36562034942 0.0 0.0 
1.217434869739479 779174.6503009505 0.9791397428995449 0.7792399427995449 -0.19989980009999997 620099.2846806011 159075.36562034942 0.0 0.0 
1.219939879759519 781622.9746310693 0.9822163979911875 0.7823165978911875 -0.19989980010000008 622547.6090107199 159075.36562034942 0.0 0.0 
1.222444889779559 783877.6714683219 0.9850497335991815 0.7851499334991813 -0.1998998001000002 624802.3058479725 159075.36562034942 0.0 0.0 
1.2249498997995991 785938.1822681024 0.9876390478356746 0.7877392477356745 -0.19989980010000008 626862.816647753 159075.36562034942 0.0 0.0 
1.2274549098196392 787803.9965905275 0.9899836992629919 0.7900838991629918 -0.19989980010000008 628728.630970178 159075.36562034942 0.0 0.0 
1.2299599198396793 789474.6522268837 0.9920831070525339 0.7921833069525337 -0.1998998001000002 630399.2866065343 159075.36562034942 0.0 0.0 
1.2324649298597194 790949.7353141287 0.9939367511286632 0.7940369510286632 -0.19989980009999997 631874.3696937793 159075.36562034942 0.0 0.0 
1.2349699398797596 792228.8804374151 0.99554417229754 0.7956443721975399 -0.19989980010000008 633153.5148170657 159075.36562034942 0.0 0.0 
1.2374749498997994 793311.770720613 0.9969049723608753 0.7970051722608752 -0.19989980010000008 634236.4051002635 159075.36562034942 0.0 0.0 
1.2399799599198396 794198.1379048079 0.9980188142145753 0.7981190141145752 -0.19989980010000008 635122.7722844585 159075.36562034942 0.0 0.0 
1.2424849699398797 794887.7624147559 0.9988854219322504 0.7989856218322504 -0.19989980009999997 635812.3967944065 159075.36562034942 0.0 0.0 
1.2449899799599198 795380.4734132765 0.9995045808335685 0.7996047807335684 -0.19989980010000008 636305.1077929271 159075.36562034942 0.0 0.0 
1.24749498997996 795676.1488435748 0.9998761375374374 0.7999763374374373 -0.19989980010000008 636600.7832232254 159075.36562034942 0.0 0.0 
1.25 795774.7154594767 1.0 0.8001001998999999 -0.19989980010000008 636699.3498391273 159075.36562034942 0.0 0.0 


==> data/cell_static_k0p2_f1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.0016346153846153847 16345.866468534994 0.02054082160564371 2.054082160564371e-08 -0.020540801064822103 0.0 16345.866468534994 0.0 0.0 
0.0032692307692307695 32690.008707733454 0.041079476480800715 4.1079476480800716e-08 -0.041079435401324235 0.0 32690.008707733454 0.0 0.0 
0.0049038461538461545 49030.70267013766 0.061613798123539974 6.161379812353997e-08 -0.06161373650974185 0.0 49030.70267013766 0.0 0.0 
0.006538461538461539 65366.22467202834 0.08214162048901764 8.214162048901764e-08 -0.08214153834739715 0.0 65366.22467202834 0.0 0.0 
0.008173076923076924 81694.85157524589 0.10266077821796042 1.0266077821796042e-07 -0.10266067555718221 0.0 81694.85157524589 0.0 0.0 
0.009807692307692309 98014.86096895422 0.12316910686507662 1.2316910686507663e-07 -0.12316898369596976 0.0 98014.86096895422 0.0 0.0 
0.011442307692307693 114324.53135132747 0.14366444312737056 1.4366444312737054e-07 -0.14366429946292744 0.0 114324.53135132747 0.0 0.0 
0.013076923076923078 130622.14231114149 0.16414462507233704 1.6414462507233705e-07 -0.16414446092771198 0.0 130622.14231114149 0.0 0.0 
0.014711538461538463 146905.9747092496 0.1846074923660106 1.8460749236601058e-07 -0.18460730775851822 0.0 146905.9747092496 0.0 0.0 
0.016346153846153847 163174.31085992447 0.20505088650084638 0.005051086500846368 -0.1999998 4019.3677680291294 159154.94309189534 0.0 0.0 
0.01798076923076923 179425.43471204705 0.22547265102340883 0.02547285102340882 -0.1999998 20270.491620151704 159154.94309189534 0.0 0.0 
0.019615384615384618 195657.63203012221 0.2458706317618428 0.04587083176184278 -0.1999998 36502.68893822687 159154.94309189534 0.0 0.0 
0.02125 211869.19057510377 0.2662426770531047 0.06624287705310473 -0.1999998 52714.247483208426 159154.94309189534 0.0 0.0 
0.022884615384615385 228058.40028500822 0.2865866379699289 0.08658683796992889 -0.1999998 68903.45719311287 159154.94309189534 0.0 0.0 
0.024519230769230772 244223.55345529935 0.306900368547505 0.10690056854750501 -0.1999998 85068.610363404 159154.94309189534 0.0 0.0 
0.026153846153846156 260362.94491902378 0.32718172600984363 0.12718192600984363 -0.1999998 101208.00182712844 159154.94309189534 0.0 0.0 
0.02778846153846154 276474.8722266793 0.347428570995805 0.14742877099580495 -0.19999980000000003 117319.92913478395 159154.94309189534 0.0 0.0 
0.029423076923076927 292557.6358257956 0.367638767784767 0.167638967784767 -0.1999998 133402.69273390024 159154.94309189534 0.0 0.0 
0.03105769230769231 308609.5392402108 0.3878101845219109 0.18781038452191087 -0.19999980000000003 149454.59614831544 159154.94309189534 0.0 0.0 
0.032692307692307694 324628.88924902247 0.4079406934430974 0.20794089344309744 -0.19999979999999998 165473.94615712712 159154.94309189534 0.0 0.0 
0.03432692307692308 340613.9960651954 0.42802817109931224 0.22802837109931226 -0.19999979999999998 181459.05297330007 159154.94309189534 0.0 0.0 
0.03596153846153846 356563.1735138074 0.44807049858065606 0.24807069858065603 -0.19999980000000003 197408.23042191207 159154.94309189534 0.0 0.0 
0.03759615384615385 372474.73920991406 0.46806556173985603 0.268065761739856 -0.1999998 213319.7961180187 159154.94309189534 0.0 0.0 
0.039230769230769236 388347.01473601355 0.4880112514152749 0.2880114514152749 -0.1999998 229192.0716441182 159154.94309189534 0.0 0.0 
0.040865384615384616 404178.325819093 0.5079054636533937 0.30790566365339367 -0.19999980000000006 245023.38272719763 159154.94309189534 0.0 0.0 
0.0425 419967.00250723783 0.5277460999307458 0.32774629993074583 -0.1999998 260812.0594153425 159154.94309189534 0.0 0.0 
0.04413461538461539 435711.37934578495 0.5475310673752775 0.3475312673752774 -0.19999980000000006 276556.4362538896 159154.94309189537 0.0 0.0 
0.04576923076923077 451409.7955530021 0.5672582789871128 0.36725847898711267 -0.19999980000000012 292254.8524611067 159154.94309189537 0.0 0.0 
0.04740384615384616 467060.59519527375 0.5869256538586993 0.3869258538586994 -0.19999979999999995 307905.65210337844 159154.94309189531 0.0 0.0 
0.049038461538461545 482662.12736177555 0.6065311173943101 0.40653131739431003 -0.19999980000000006 323507.1842698802 159154.94309189537 0.0 0.0 
0.050673076923076925 498212.7463386198 0.6260726015288812 0.4260728015288812 -0.1999998 339057.8032467244 159154.94309189537 0.0 0.0 
0.05230769230769231 513710.81178245146 0.6455480449461594 0.4455482449461594 -0.19999979999999995 354555.86869055615 159154.94309189531 0.0 0.0 
0.0539423076923077 529154.688893479 0.6649553932961384 0.46495559329613845 -0.19999979999999995 369999.74580158363 159154.94309189531 0.0 0.0 
0.05557692307692308 544542.748587919 0.6842925994117601 0.4842927994117601 -0.1999998 385387.80549602374 159154.94309189531 0.0 0.0 
0.057211538461538466 559873.3676698399 0.7035576235248585 0.5035578235248586 -0.19999979999999995 400718.42457794456 159154.94309189531 0.0 0.0 
0.058846153846153854 575144.9290023819 0.7227484334813224 0.5227486334813224 -0.19999980000000006 415989.98591048655 159154.94309189531 0.0 0.0 
0.060480769230769234 590355.82167834 0.7418630049554555 0.5418632049554555 -0.19999980000000006 431200.87858644465 159154.94309189531 0.0 0.0 
0.06211538461538462 605504.4411900891 0.7608993216635107 0.5608995216635108 -0.19999979999999995 446349.4980981938 159154.94309189531 0.0 0.0 
0.06375 620589.1895988344 0.7798553755763765 0.5798555755763766 -0.19999979999999995 461434.24650693906 159154.94309189531 0.0 0.0 
0.06538461538461539 635608.4757031675 0.7987291671313911 0.598729367131391 -0.19999980000000006 476453.5326112722 159154.94309189531 0.0 0.0 
0.06701923076923078 650560.7152069142 0.8175187054432653 0.6175189054432653 -0.19999980000000006 491405.7721150189 159154.94309189531 0.0 0.0 
0.06865384615384616 665444.3308862515 0.8362220085140893 0.6362222085140894 -0.19999979999999995 506289.3877943562 159154.94309189531 0.0 0.0 
0.07028846153846155 680257.7527560802 0.8548371034424015 0.6548373034424014 -0.19999980000000006 521102.8096641849 159154.94309189531 0.0 0.0 
0.07192307692307692 694999.4182356334 0.8733620266312985 0.6733622266312983 -0.19999980000000017 535844.4751437381 159154.94309189531 0.0 0.0 
0.07355769230769231 709667.772313304 0.891794823995564 0.691795023995564 -0.19999979999999995 550512.8292214087 159154.94309189531 0.0 0.0 
0.0751923076923077 724261.2677106733 0.9101335511677927 0.7101337511677926 -0.19999980000000006 565106.324618778 159154.94309189531 0.0 0.0 
0.07682692307692308 738778.3650457249 0.9283762737034912 0.7283764737034911 -0.19999980000000006 579623.4219538296 159154.94309189531 0.0 0.0 
0.07846153846153847 753217.5329952243 0.9465210672851297 0.7465212672851298 -0.19999979999999995 594062.589903329 159154.94309189531 0.0 0.0 
0.08009615384615386 767577.2484562503 0.9645660179251293 0.7645662179251294 -0.19999979999999995 608422.305364355 159154.94309189531 0.0 0.0 
0.08173076923076923 781855.9967068568 0.9825092221677547 0.7825094221677548 -0.19999979999999995 622701.0536149614 159154.94309189531 0.0 0.0 
0.08336538461538462 796052.2715658533 1.0003487872899006 0.8003489872899006 -0.19999980000000006 636897.328473958 159154.94309189531 0.0 0.0 
0.085 810164.5755516818 1.0180828315007426 0.8180830315007427 -0.19999979999999995 651009.6324597865 159154.94309189531 0.0 0.0 
0.0866346153846154 824191.4200403785 1.035709484140237 0.835709684140237 -0.19999979999999995 665036.4769484831 159154.94309189531 0.0 0.0 
0.08826923076923078 838131.325422599 1.0532268858764453 0.8532270858764454 -0.19999979999999995 678976.3823307037 159154.94309189531 0.0 0.0 
0.08990384615384617 851982.8212596942 1.0706331889016645 0.8706333889016645 -0.19999979999999995 692827.8781677989 159154.94309189531 0.0 0.0 
0.09153846153846154 865744.446438818 1.087926557127341 0.8879267571273411 -0.19999979999999995 706589.5033469227 159154.94309189531 0.0 0.0 
0.09317307692307693 879414.7493270517 1.10510516637775 0.9051053663777501 -0.19999979999999995 720259.8062351564 159154.94309189531 0.0 0.0 
0.09480769230769232 892992.287924528 1.1221672045824154 0.9221674045824154 -0.19999979999999995 733837.3448326327 159154.94309189531 0.0 0.0 
0.0964423076923077 906475.6300165392 1.1391108719672556 0.9391110719672557 -0.19999979999999984 747320.6869246439 159154.94309189531 0.0 0.0 
0.09807692307692309 919863.3533246126 1.15593438124443 0.95593458124443 -0.19999980000000006 760708.4102327173 159154.94309189531 0.0 0.0 
0.09971153846153848 933154.0456565394 1.1726359578008714 0.9726361578008714 -0.19999979999999995 773999.1025646441 159154.94309189531 0.0 0.0 
0.10134615384615385 946346.3050553375 1.1892138398854775 0.9892140398854774 -0.19999980000000006 787191.3619634422 159154.94309189531 0.0 0.0 
0.10298076923076924 959438.7399471365 1.2056662787949488 1.0056664787949487 -0.19999980000000006 800283.7968552412 159154.94309189531 0.0 0.0 
0.10461538461538462 972429.9692879657 1.2219915390582485 1.0219917390582485 -0.19999980000000006 813275.0261960704 159154.94309189531 0.0 0.0 
0.10625000000000001 985318.6227094338 1.2381878986196682 1.0381880986196683 -0.19999979999999984 826163.6796175385 159154.94309189531 0.0 0.0 
0.1078846153846154 998103.3406632786 1.2542536490204748 1.0542538490204747 -0.19999980000000006 838948.3975713833 159154.94309189531 0.0 0.0 
0.10951923076923077 1010782.7745647805 1.270187095579129 1.070187295579129 -0.19999980000000006 851627.8314728852 159154.94309189531 0.0 0.0 
0.11115384615384616 1023355.5869350153 1.285986557570046 1.085986757570046 -0.19999980000000006 864200.64384312 159154.94309189531 0.0 0.0 
0.11278846153846155 1035820.4515419363 1.3016503684008838 1.1016505684008837 -0.19999980000000006 876665.508450041 159154.94309189531 0.0 0.0 
0.11442307692307693 1048176.0535402728 1.317176875788345 1.117177075788345 -0.19999980000000006 889021.1104483774 159154.94309189531 0.0 0.0 
0.11605769230769232 1060421.0896102232 1.3325644419324645 1.1325646419324644 -0.19999980000000006 901266.1465183279 159154.94309189531 0.0 0.0 
0.11769230769230771 1072554.2680949362 1.3478114436893716 1.1478116436893717 -0.19999979999999984 913399.3250030408 159154.94309189531 0.0 0.0 
0.11932692307692308 1084574.3091367588 1.3629162727425066 1.1629164727425065 -0.19999980000000006 925419.3660448635 159154.94309189531 0.0 0.0 
0.12096153846153847 1096479.9448122424 1.3778773357722731 1.177877535772273 -0.19999980000000006 937325.0017203471 159154.94309189531 0.0 0.0 
0.12259615384615385 1108269.919265887 1.3926930546241056 1.1926932546241054 -0.19999980000000028 949114.9761739917 159154.94309189531 0.0 0.0 
0.12423076923076924 1119942.9888426154 1.4073618664749425 1.2073620664749425 -0.19999980000000006 960788.0457507201 159154.94309189531 0.0 0.0 
0.12586538461538463 1131497.922218958 1.4218822239980773 1.2218824239980772 -0.19999980000000006 972342.9791270626 159154.94309189531 0.0 0.0 
0.1275 1142933.500532938 1.4362525955263776 1.2362527955263773 -0.19999980000000028 983778.5574410426 159154.94309189531 0.0 0.0 
0.1291346153846154 1154248.5175126435 1.4504714652138522 1.2504716652138521 -0.19999980000000006 995093.5744207482 159154.94309189531 0.0 0.0 
0.13076923076923078 1165441.779603467 1.464537333195547 1.2645375331955468 -0.19999980000000006 1006286.8365115718 159154.94309189531 0.0 0.0 
0.13240384615384618 1176512.1060940109 1.47844871574576 1.27844891574576 -0.19999980000000006 1017357.1630021156 159154.94309189531 0.0 0.0 
0.13403846153846155 1187458.329240628 1.4922041454345467 1.2922043454345467 -0.19999980000000006 1028303.3861487327 159154.94309189531 0.0 0.0 
0.13567307692307692 1198279.2943906058 1.5058021712825154 1.305802371282515 -0.19999980000000028 1039124.3512987104 159154.94309189531 0.0 0.0 
0.13730769230769233 1208973.86010396 1.519241358913878 1.3192415589138777 -0.19999980000000028 1049818.9170120645 159154.94309189543 0.0 0.0 
0.1389423076923077 1219540.8982738391 1.5325202907077562 1.332520490707756 -0.19999980000000028 1060385.9551819437 159154.94309189543 0.0 0.0 
0.1405769230769231 1229979.2942455243 1.545637565947719 1.345637765947719 -0.19999980000000006 1070824.351153629 159154.94309189543 0.0 0.0 
0.14221153846153847 1240287.9469340038 1.5585918009695334 1.3585920009695334 -0.19999980000000006 1081133.0038421084 159154.94309189543 0.0 0.0 
0.14384615384615385 1250465.7689401226 1.5713816293071203 1.37138182930712 -0.19999980000000028 1091310.8258482271 159154.94309189543 0.0 0.0 
0.14548076923076925 1260511.6866652854 1.584005701836696 1.384005901836696 -0.19999980000000006 1101356.74357339 159154.94309189543 0.0 0.0 
0.14711538461538462 1270424.6404247032 1.596462686919081 1.3964628869190807 -0.19999980000000028 1111269.6973328078 159154.94309189543 0.0 0.0 
0.14875000000000002 1280203.5845591747 1.6087512705401692 1.4087514705401691 -0.19999980000000006 1121048.6414672793 159154.94309189543 0.0 0.0 
0.1503846153846154 1289847.4875453848 1.6208701564495334 1.4208703564495333 -0.19999980000000006 1130692.5444534894 159154.94309189543 0.0 0.0 
0.1520192307692308 1299355.3321047164 1.6328180662971612 1.4328182662971611 -0.19999980000000006 1140200.389012821 159154.94309189543 0.0 0.0 
0.15365384615384617 1308726.1153105546 1.6445937397682988 1.4445939397682988 -0.19999980000000006 1149571.1722186592 159154.94309189543 0.0 0.0 
0.15528846153846154 1317958.8486940814 1.6561959347163953 1.456196134716395 -0.19999980000000028 1158803.905602186 159154.94309189543 0.0 0.0 
0.15692307692307694 1327052.558348543 1.6676234272941293 1.4676236272941292 -0.19999980000000006 1167897.6152566476 159154.94309189543 0.0 0.0 
0.15855769230769232 1336006.2850319804 1.6788750120825044 1.4788752120825042 -0.19999980000000028 1176851.341940085 159154.94309189543 0.0 0.0 
0.16019230769230772 1344819.0842684158 1.6899495022180033 1.489949702218003 -0.19999980000000028 1185664.1411765204 159154.94309189543 0.0 0.0 
0.1618269230769231 1353490.0264474794 1.7008457295177826 1.5008459295177825 -0.19999980000000006 1194335.083355584 159154.94309189543 0.0 0.0 
0.16346153846153846 1362018.1969224666 1.711562544602895 1.5115627446028947 -0.19999980000000028 1202863.2538305712 159154.94309189543 0.0 0.0 
0.16509615384615386 1370402.6961068227 1.722098817019536 1.522099017019536 -0.19999979999999984 1211247.7530149273 159154.94309189543 0.0 0.0 
0.16673076923076924 1378642.6395690308 1.7324534353582834 1.5324536353582832 -0.19999980000000028 1219487.6964771354 159154.94309189543 0.0 0.0 
0.16836538461538464 1386737.1581259076 1.7426253073713356 1.5426255073713353 -0.19999980000000028 1227582.2150340122 159154.94309189543 0.0 0.0 
0.17 1394685.3979342887 1.7526133600877276 1.5526135600877273 -0.19999980000000028 1235530.4548423933 159154.94309189543 0.0 0.0 
0.17163461538461539 1402486.5205810932 1.762416539926509 1.5624167399265088 -0.19999980000000028 1243331.5774891977 159154.94309189543 0.0 0.0 
0.1732692307692308 1410139.7031717661 1.7720338128078847 1.5720340128078847 -0.19999980000000006 1250984.7600798707 159154.94309189543 0.0 0.0 
0.17490384615384616 1417644.138417078 1.7814641642622897 1.5814643642622894 -0.19999980000000028 1258489.1953251825 159154.94309189543 0.0 0.0 
0.17653846153846156 1424999.0347182823 1.790706599537401 1.5907067995374007 -0.19999980000000028 1265844.0916263869 159154.94309189543 0.0 0.0 
0.17817307692307693 1432203.6162506172 1.7997601437030697 1.5997603437030699 -0.19999979999999984 1273048.6731587218 159154.94309189543 0.0 0.0 
0.17980769230769234 1439257.1230451409 1.8086238417541582 1.608624041754158 -0.19999980000000028 1280102.1799532454 159154.94309189543 0.0 0.0 
0.1814423076923077 1446158.811068898 1.81729675871128 1.6172969587112798 -0.19999980000000028 1287003.8679770026 159154.94309189543 0.0 0.0 
0.18307692307692308 1452907.952303402 1.825777979719423 1.6257781797194226 -0.19999980000000028 1293753.0092115065 159154.94309189543 0.0 0.0 
0.18471153846153848 1459503.834821431 1.8340666101444554 1.634066810144455 -0.19999980000000028 1300348.8917295355 159154.94309189543 0.0 0.0 
0.18634615384615386 1465945.7628621229 1.8421617756674922 1.642161975667492 -0.19999980000000028 1306790.8197702274 159154.94309189543 0.0 0.0 
0.18798076923076926 1472233.0569043686 1.8500626223771233 1.6500628223771232 -0.19999980000000006 1313078.1138124731 159154.94309189543 0.0 0.0 
0.18961538461538463 1478365.0537384904 1.8577683168594885 1.6577685168594887 -0.19999979999999984 1319210.110646595 159154.94309189543 0.0 0.0 
0.19125 1484341.1065362 1.8652780462861882 1.665278246286188 -0.19999980000000028 1325186.1634443046 159154.94309189543 0.0 0.0 
0.1928846153846154 1490160.5849188282 1.872591018500024 1.6725912185000238 -0.19999980000000028 1331005.6418269328 159154.94309189543 0.0 0.0 
0.19451923076923078 1495822.8750238195 1.879706462098558 1.6797066620985577 -0.19999980000000028 1336667.931931924 159154.94309189543 0.0 0.0 
0.19615384615384618 1501327.3795694872 1.8866236265154863 1.6866238265154863 -0.19999980000000006 1342172.4364775917 159154.94309189543 0.0 0.0 
0.19778846153846155 1506673.5179180135 1.8933417820998084 1.6933419820998081 -0.19999980000000028 1347518.574826118 159154.94309189543 0.0 0.0 
0.19942307692307695 1511860.7261367014 1.8998602201927965 1.6998604201927965 -0.19999980000000006 1352705.783044806 159154.94309189543 0.0 0.0 
0.20105769230769233 1516888.4570574574 1.9061782532027458 1.7061784532027457 -0.19999980000000006 1357733.513965562 159154.94309189543 0.0 0.0 
0.2026923076923077 1521756.1803345105 1.9122952146775052 1.712295414677505 -0.19999980000000028 1362601.237242615 159154.94309189543 0.0 0.0 
0.2043269230769231 1526463.3825003558 1.9182104593747777 1.7182106593747775 -0.19999980000000028 1367308.4394084604 159154.94309189543 0.0 0.0 
0.20596153846153847 1531009.5670199161 1.9239233633301835 1.7239235633301833 -0.19999980000000028 1371854.6239280207 159154.94309189543 0.0 0.0 
0.20759615384615387 1535394.2543429192 1.9294333239230774 1.7294335239230774 -0.19999980000000006 1376239.3112510238 159154.94309189543 0.0 0.0 
0.20923076923076925 1539616.9819544822 1.9347397599401162 1.7347399599401159 -0.19999980000000028 1380462.0388625867 159154.94309189543 0.0 0.0 
0.21086538461538462 1543677.3044238999 1.9398421116365674 1.739842311636567 -0.19999980000000028 1384522.3613320044 159154.94309189543 0.0 0.0 
0.21250000000000002 1547574.7934516303 1.9447398407953533 1.744740040795353 -0.19999980000000028 1388419.8503597348 159154.94309189543 0.0 0.0 
0.2141346153846154 1551309.037914474 1.9494324307838247 1.7494326307838244 -0.19999980000000028 1392154.0948225786 159154.94309189543 0.0 0.0 
0.2157692307692308 1554879.6439089414 1.9539193866082576 1.7539195866082573 -0.19999980000000028 1395724.700817046 159154.94309189543 0.0 0.0 
0.21740384615384617 1558286.2347928013 1.9582002349660657 1.7582004349660656 -0.19999980000000006 1399131.291700906 159154.94309189543 0.0 0.0 
0.21903846153846154 1561528.4512248132 1.9622745242957285 1.7622747242957282 -0.19999980000000028 1402373.5081329178 159154.94309189543 0.0 0.0 
0.22067307692307694 1564605.9512026308 1.966141824824422 1.7661420248244222 -0.19999979999999984 1405451.0081107353 159154.94309189543 0.0 0.0 
0.22230769230769232 1567518.4100988775 1.9698017286133545 1.7698019286133544 -0.19999980000000006 1408363.467006982 159154.94309189543 0.0 0.0 
0.22394230769230772 1570265.5206953904 1.9732538496007959 1.7732540496007958 -0.19999980000000006 1411110.577603495 159154.94309189543 0.0 0.0 
0.2255769230769231 1572846.9932156259 1.9764978236428021 1.776498023642802 -0.19999980000000006 1413692.0501237304 159154.94309189543 0.0 0.0 
0.2272115384615385 1575262.555355228 1.9795333085516278 1.7795335085516275 -0.19999980000000028 1416107.6122633326 159154.94309189543 0.0 0.0 
0.22884615384615387 1577511.9523107505 1.9823599841318185 1.7823601841318182 -0.19999980000000028 1418357.009218855 159154.94309189543 0.0 0.0 
0.23048076923076924 1579594.9468065354 1.9849775522139887 1.7849777522139885 -0.19999980000000028 1420440.00371464 159154.94309189543 0.0 0.0 
0.23211538461538464 1581511.3191197414 1.987385736686273 1.787385936686273 -0.19999980000000006 1422356.376027846 159154.94309189543 0.0 0.0 
0.23375 1583260.8671035226 1.989584283523453 1.789584483523453 -0.19999980000000006 1424105.9240116272 159154.94309189543 0.0 0.0 
0.23538461538461541 1584843.4062083494 1.99157296081375 1.7915731608137497 -0.19999980000000028 1425688.463116454 159154.94309189543 0.0 0.0 
0.2370192307692308 1586258.7695014775 1.9933515587832906 1.7933517587832906 -0.19999980000000006 1427103.826409582 159154.94309189543 0.0 0.0 
0.23865384615384616 1587506.8076845559 1.994919889818234 1.794920089818234 -0.19999980000000006 1428351.8645926605 159154.94309189543 0.0 0.0 
0.24028846153846156 1588587.389109375 1.996277788484561 1.7962779884845608 -0.19999980000000028 1429432.4460174795 159154.94309189543 0.0 0.0 
0.24192307692307694 1589500.3997917545 1.9974251115455262 1.7974253115455259 -0.19999980000000028 1430345.4566998591 159154.94309189543 0.0 0.0 
0.24355769230769234 1590245.7434235667 1.9983617379767666 1.7983619379767666 -0.19999980000000006 1431090.8003316713 159154.94309189543 0.0 0.0 
0.2451923076923077 1590823.341382894 1.999087568979067 1.799087768979067 -0.19999980000000006 1431668.3982909985 159154.94309189543 0.0 0.0 
0.2468269230769231 1591233.1327423241 1.999602527988783 1.799602727988783 -0.19999980000000006 1432078.1896504287 159154.94309189543 0.0 0.0 
0.24846153846153848 1591475.0742753765 1.9999065606859174 1.7999067606859172 -0.19999980000000028 1432320.131183481 159154.94309189543 0.0 0.0 
0.25009615384615386 1591549.1404610616 1.9999996349998483 1.7999998349998483 -0.19999980000000006 1432394.1973691662 159154.94309189543 0.0 0.0 
0.25173076923076926 1591455.3234865728 1.999881741112714 1.7999998348819544 -0.19988190623075974 1432394.1973691662 159061.12611740665 0.0 0.0 
0.25336538461538466 1591193.633248111 1.999552891460447 1.7999998345531047 -0.19955305690734226 1432394.1973691662 158799.43587894482 0.0 0.0 
0.255 1590764.0973498407 1.9990131207314632 1.799999834013334 -0.19901328671812912 1432394.1973691662 158369.8999806745 0.0 0.0 
0.2566346153846154 1590166.7611009781 1.9982624858630034 1.7999998332626992 -0.19826265260030418 1432394.1973691662 157772.56373181194 0.0 0.0 
0.2582692307692308 1589401.6875110115 1.9973010660351256 1.7999998323012794 -0.19730123373384623 1432394.1973691662 157007.4901418453 0.0 0.0 
0.25990384615384615 1588468.9572830554 1.9961289626623544 1.7999998311291758 -0.19612913153317857 1432394.1973691662 156074.75991388923 0.0 0.0 
0.26153846153846155 1587368.6688053368 1.9947462993829823 1.7999998297465127 -0.19474646963646958 1432394.1973691662 154974.47143617063 0.0 0.0 
0.26317307692307695 1586100.938140817 1.993153222046028 1.7999998281534353 -0.19315339389259267 1432394.1973691662 153706.7407716508 0.0 0.0 
0.26480769230769236 1584665.8990149498 1.9913498986958527 1.799999826350112 -0.19135007234574064 1432394.1973691662 152271.7016457836 0.0 0.0 
0.2664423076923077 1583063.7028015736 1.9893365195544317 1.7999998243367328 -0.1893366952176989 1432394.1973691662 150669.50543240737 0.0 0.0 
0.2680769230769231 1581294.518506946 1.9871132970012924 1.7999998221135103 -0.18711347488778207 1432394.1973691662 148900.32113777986 0.0 0.0 
0.2697115384615385 1579358.5327519153 1.9846804655511088 1.7999998196806788 -0.18468064587042998 1432394.1973691662 146964.3353827491 0.0 0.0 
0.27134615384615385 1577255.9497522344 1.9820382818289646 1.799999817038495 -0.1820384647904696 1432394.1973691662 144861.7523830682 0.0 0.0 
0.27298076923076925 1574986.9912970203 1.9791870245432843 1.7999998141872378 -0.17918721035604657 1432394.1973691662 142592.79392785416 0.0 0.0 
0.27461538461538465 1572551.896725359 1.976126994456433 1.7999998111272077 -0.17612718332922528 1432394.1973691662 140157.69935619272 0.0 0.0 
0.27625 1569950.9229010574 1.972858514352991 1.7999998078587276 -0.1728587064942635 1432394.1973691662 137556.72553189122 0.0 0.0 
0.2778846153846154 1567184.34418555 1.9693819290057046 1.7999998043821424 -0.16938212462356228 1432394.1973691662 134790.1468163838 0.0 0.0 
0.2795192307692308 1564252.4524089575 1.9656976051391195 1.7999998006978184 -0.1656978044413011 1432394.1973691662 131858.25503979134 0.0 0.0 
0.2811538461538462 1561155.5568393036 1.9618059313908955 1.7999997968061447 -0.1618061345847508 1432394.1973691662 128761.3594701374 0.0 0.0 
0.28278846153846154 1557893.984149891 1.9577073182708125 1.7999997927075315 -0.15770752556328094 1432394.1973691662 125499.78678072477 0.0 0.0 
0.28442307692307695 1554468.0783848444 1.9534021981174678 1.7999997884024115 -0.15340240971505636 1432394.1973691662 122073.88101567817 0.0 0.0 
0.28605769230769235 1550878.2009228172 1.9488910250526712 1.7999997838912383 -0.14889124116143293 1432394.1973691662 118484.00355365104 0.0 0.0 
0.2876923076923077 1547124.7304388746 1.944174274933543 1.7999997791744882 -0.14417449575905472 1432394.1973691662 114730.53306970838 0.0 0.0 
0.2893269230769231 1543208.062864546 1.9392524453023174 1.7999997742526586 -0.13925267104965888 1432394.1973691662 110813.86549537978 0.0 0.0 
0.2909615384615385 1539128.6113460632 1.9341260553338608 1.7999997691262686 -0.13412628620759226 1432394.1973691662 106734.41397689702 0.0 0.0 
0.2925961538461539 1534886.8062007786 1.9287956457809066 1.7999997637958591 -0.12879588198504743 1432394.1973691662 102492.6088316124 0.0 0.0 
0.29423076923076924 1530483.0948717748 1.9232617789170152 1.7999997582619922 -0.12326202065502301 1432394.1973691662 98088.8975026086 0.0 0.0 
0.29586538461538464 1525917.9418806646 1.917525038477261 1.7999997525252518 -0.11752528595200928 1432394.1973691662 93523.74451149837 0.0 0.0 
0.29750000000000004 1521191.8287785929 1.91158602959666 1.799999746586243 -0.11158628301041706 1432394.1973691662 88797.63140942669 0.0 0.0 
0.2991346153846154 1516305.254095441 1.9054453787463368 1.799999740445592 -0.10544563830074472 1432394.1973691662 83911.05672627478 0.0 0.0 
0.3007692307692308 1511258.7332872371 1.8991037336674403 1.7999997341039469 -0.09910399956349347 1432394.1973691662 78864.53591807093 0.0 0.0 
0.3024038461538462 1506052.7986817874 1.8925617633028204 1.7999997275619766 -0.09256203574084387 1432394.1973691662 73658.60131262126 0.0 0.0 
0.3040384615384616 1500687.9994225209 1.8858201577264622 1.799999720820371 -0.08582043690609109 1432394.1973691662 68293.80205335468 0.0 0.0 
0.30567307692307694 1495164.9014105657 1.8788796280706963 1.7999997138798414 -0.07887991419085494 1432394.1973691662 62770.70404139953 0.0 0.0 
0.30730769230769234 1489484.0872450538 1.8717409064511839 1.7999997067411198 -0.0717411997100641 1432394.1973691662 57089.88987588766 0.0 0.0 
0.30894230769230774 1483646.156161667 1.8644047458896913 1.7999996994049592 -0.06440504648473211 1432394.1973691662 51251.9587925009 0.0 0.0 
0.3105769230769231 1477651.7239694276 1.8568719202346586 1.7999996918721335 -0.056872228362525146 1432394.1973691662 45257.52660026145 0.0 0.0 
0.3122115384615385 1471501.4229857384 1.849143224079569 1.7999996841434374 -0.04914353993613174 1432394.1973691662 39107.22561657219 0.0 0.0 
0.3138461538461539 1465195.901969685 1.8412194726791333 1.799999676219686 -0.0412197964594474 1432394.1973691662 32801.7046005188 0.0 0.0 
0.31548076923076923 1458735.826053602 1.8331015018632937 1.7999996681017152 -0.03310183376157849 1432394.1973691662 26341.62868443574 0.0 0.0 
0.31711538461538463 1452121.8766729108 1.8247901679490561 1.7999996597903811 -0.024790508158675006 1432394.1973691662 19727.679303744575 0.0 0.0 
0.31875000000000003 1445354.7514942402 1.8162863476501625 1.7999996512865608 -0.016286696363601694 1432394.1973691662 12960.554125074064 0.0 0.0 
0.32038461538461543 1438435.1643418334 1.8075909379846122 1.7999996425911513 -0.007591295393460928 1432394.1973691662 6040.966972667258 0.0 0.0 
0.3220192307692308 1431363.84512225 1.7987048561800396 1.7999996337050694 0.0012947775250298221 1432394.1973691662 -1030.3522469161544 0.0 0.0 
0.3236538461538462 1424141.539747374 1.7896290395769625 1.799999624629253 0.010370585052290382 1432394.1973691662 -8252.657621792285 0.0 0.0 
0.3252884615384616 1416769.0100557304 1.7803644455299066 1.7999996153646587 0.01963516983475211 1432394.1973691662 -15625.187313435832 0.0 0.0 
0.3269230769230769 1409247.0337321244 1.7709120513064198 1.7999996059122645 0.029087554605844668 1432394.1973691662 -23147.163637041813 0.0 0.0 
0.32855769230769233 1401576.4042256074 1.7612728539839866 1.7999995962730673 0.038726742289080685 1432394.1973691662 -30817.79314355878 0.0 0.0 
0.33019230769230773 1393757.9306657813 1.7514478703448524 1.7999995864480836 0.04855171610323117 1432394.1973691662 -38636.26670338493 0.0 0.0 
0.33182692307692313 1385792.4377774473 1.7414381367687677 1.79999957643835 0.05856143966958238 1432394.1973691662 -46601.7595917189 0.0 0.0 
0.3334615384615385 1377680.765793612 1.7312447091236687 1.7999995662449224 0.06875485712125373 1432394.1973691662 -54713.43157555419 0.0 0.0 
0.3350961538461539 1369423.7703668538 1.7208686626542975 1.799999555868876 0.07913089321457845 1432394.1973691662 -62970.42700231238 0.0 0.0 
0.3367307692307693 1361022.322479068 1.7103110918687834 1.7999995453113051 0.08968845344252174 1432394.1973691662 -71371.87489009812 0.0 0.0 
0.3383653846153846 1352477.3083495896 1.6995731104231873 1.7999995345733237 0.10042642415013647 1432394.1973691662 -79916.8890195766 0.0 0.0 
0.34 1343789.6293417125 1.68865585100403 1.7999995236560642 0.11134367265203426 1432394.1973691662 -88604.56802745373 0.0 0.0 
0.3416346153846154 1334960.20186761 1.6775604652088123 1.7999995125606785 0.12243904735186617 1432394.1973691662 -97433.9955015562 0.0 0.0 
0.34326923076923077 1325989.9572916673 1.6662881234245384 1.7999995012883367 0.1337113778637984 1432394.1973691662 -106404.24007749883 0.0 0.0 
0.34490384615384617 1316879.841832238 1.6548400147042592 1.799999489840228 0.14515947513596883 1432394.1973691662 -115514.35553692817 0.0 0.0 
0.3465384615384616 1307630.816461832 1.643217346641646 1.79999947821756 0.15678213157591392 1432394.1973691662 -124763.38090733415 0.0 0.0 
0.348173076923077 1298243.85680575 1.6314213452436095 1.7999994664215586 0.16857812117794913 1432394.1973691662 -134150.34056341625 0.0 0.0 
0.3498076923076923 1288719.9530391681 1.6194532548009737 1.799999454453468 0.1805461996524944 1432394.1973691662 -143674.24432999804 0.0 0.0 
0.3514423076923077 1279060.109782692 1.6073143377572239 1.7999994423145511 0.19268510455732724 1432394.1973691662 -153334.08758647414 0.0 0.0 
0.3530769230769231 1269265.3459963857 1.5950058745753408 1.7950056745753409 0.19999980000000006 1428420.289088281 -159154.94309189543 -0.0 -0.0 
0.35471153846153847 1259336.694872285 1.5825291636027286 1.7825289636027288 0.19999980000000028 1418491.6379641804 -159154.94309189543 -0.0 -0.0 
0.35634615384615387 1249275.2037254144 1.5698855209342617 1.7698853209342615 0.19999979999999984 1408430.1468173098 -159154.94309189543 -0.0 -0.0 
0.35798076923076927 1239081.9338833112 1.5570762802734577 1.757076080273458 0.19999980000000028 1398236.8769752067 -159154.94309189543 -0.0 -0.0 
0.35961538461538467 1228757.9605740728 1.5441027927917936 1.7441025927917935 0.19999979999999984 1387912.9036659682 -159154.94309189543 -0.0 -0.0 
0.36125 1218304.372812936 1.5309664269861762 1.7309662269861763 0.19999980000000006 1377459.3159048315 -159154.94309189543 -0.0 -0.0 
0.3628846153846154 1207722.2732874043 1.5176685685345896 1.71766836853459 0.19999980000000028 1366877.2163792998 -159154.94309189543 -0.0 -0.0 
0.3645192307692308 1197012.7782409324 1.5042106201499286 1.7042104201499286 0.19999980000000006 1356167.7213328278 -159154.94309189543 -0.0 -0.0 
0.36615384615384616 1186177.0173551778 1.4905940014320316 1.6905938014320316 0.19999980000000006 1345331.9604470732 -159154.94309189543 -0.0 -0.0 
0.36778846153846156 1175216.13363084 1.476820148717939 1.6768199487179392 0.19999980000000006 1334371.0767227355 -159154.94309189543 -0.0 -0.0 
0.36942307692307697 1164131.2832670903 1.46289051493038 1.6628903149303798 0.19999979999999984 1323286.2263589858 -159154.94309189543 -0.0 -0.0 
0.3710576923076923 1152923.635539613 1.4488065694245138 1.6488063694245136 0.19999979999999984 1312078.5786315084 -159154.94309189543 -0.0 -0.0 
0.3726923076923077 1141594.3726772633 1.4345697978329357 1.6345695978329355 0.19999979999999984 1300749.3157691588 -159154.94309189543 -0.0 -0.0 
0.3743269230769231 1130144.689737361 1.4201817019089638 1.6201815019089638 0.19999980000000006 1289299.6328292564 -159154.94309189543 -0.0 -0.0 
0.3759615384615385 1118575.7944796344 1.4056437993682342 1.6056435993682343 0.19999980000000006 1277730.7375715298 -159154.94309189543 -0.0 -0.0 
0.37759615384615386 1106888.9072388157 1.390957623728599 1.590957423728599 0.19999980000000006 1266043.850330711 -159154.94309189543 -0.0 -0.0 
0.37923076923076926 1095085.2607959185 1.3761247241483683 1.5761245241483681 0.19999979999999984 1254240.203887814 -159154.94309189543 -0.0 -0.0 
0.38086538461538466 1083166.100248198 1.3611466652628978 1.5611464652628977 0.19999979999999984 1242321.0433400935 -159154.94309189543 -0.0 -0.0 
0.3825 1071132.6828778142 1.3460250270195466 1.5460248270195467 0.19999980000000006 1230287.6259697096 -159154.94309189543 -0.0 -0.0 
0.3841346153846154 1058986.2780192052 1.3307614045110134 1.5307612045110133 0.19999979999999984 1218141.2211111006 -159154.94309189543 -0.0 -0.0 
0.3857692307692308 1046728.1669251958 1.3153574078070824 1.5153572078070827 0.19999980000000028 1205883.1100170913 -159154.94309189543 -0.0 -0.0 
0.3874038461538462 1034359.6426318464 1.299814661784789 1.4998144617847888 0.19999979999999984 1193514.5857237417 -159154.94309189531 -0.0 -0.0 
0.38903846153846156 1021882.0098220541 1.2841348059570152 1.4841346059570155 0.19999980000000028 1181036.9529139495 -159154.94309189543 -0.0 -0.0 
0.39067307692307696 1009296.5846879333 1.268319494299552 1.468319294299552 0.19999980000000006 1168451.5277798288 -159154.94309189543 -0.0 -0.0 
0.39230769230769236 996604.6947919752 1.252370395076627 1.4523701950766272 0.19999980000000028 1155759.6378838706 -159154.94309189543 -0.0 -0.0 
0.3939423076923077 983807.6789270155 1.2362891906649351 1.4362889906649352 0.19999980000000006 1142962.622018911 -159154.94309189543 -0.0 -0.0 
0.3955769230769231 970906.8869750078 1.220077577376168 1.4200773773761683 0.19999980000000028 1130061.8300669033 -159154.94309189543 -0.0 -0.0 
0.3972115384615385 957903.6797646352 1.2037372652780831 1.4037370652780832 0.19999980000000006 1117058.6228565306 -159154.94309189543 -0.0 -0.0 
0.3988461538461539 944799.4289277657 1.1872699780141203 1.3872697780141205 0.19999980000000028 1103954.3720196611 -159154.94309189543 -0.0 -0.0 
0.40048076923076925 931595.5167547637 1.170677452621581 1.3706772526215811 0.19999980000000006 1090750.459846659 -159154.94309189543 -0.0 -0.0 
0.40211538461538465 918293.336048682 1.153961439348401 1.353961239348401 0.19999980000000006 1077448.2791405774 -159154.94309189543 -0.0 -0.0 
0.40375000000000005 904894.2899783445 1.1371237014685276 1.3371235014685277 0.19999980000000006 1064049.23307024 -159154.94309189543 -0.0 -0.0 
0.4053846153846154 891399.7919303313 1.1201660150959196 1.3201658150959195 0.19999979999999984 1050554.7350222266 -159154.94309189531 -0.0 -0.0 
0.4070192307692308 877811.2653598912 1.103090168997198 1.3030899689971978 0.19999979999999984 1036966.2084517865 -159154.94309189531 -0.0 -0.0 
0.4086538461538462 864130.143640788 1.085897964402957 1.285897764402957 0.19999980000000006 1023285.0867326834 -159154.94309189531 -0.0 -0.0 
0.41028846153846155 850357.8699141049 1.0685912148177668 1.2685910148177666 0.19999979999999984 1009512.8130060002 -159154.94309189531 -0.0 -0.0 
0.41192307692307695 836495.8969360128 1.051171745828873 1.251171545828873 0.19999980000000006 995650.8400279081 -159154.94309189531 -0.0 -0.0 
0.41355769230769235 822545.6869245291 1.0336413949136283 1.2336411949136281 0.19999979999999984 981700.6300164245 -159154.94309189531 -0.0 -0.0 
0.41519230769230775 808508.7114052791 1.01600201124567 1.2160018112456699 0.19999979999999984 967663.6544971744 -159154.94309189531 -0.0 -0.0 
0.4168269230769231 794386.4510562691 0.9982554554998572 1.1982552554998571 0.19999979999999995 953541.3941481644 -159154.94309189531 -0.0 -0.0 
0.4184615384615385 780180.3955517015 0.9804035996560018 1.1804033996560017 0.19999979999999995 939335.3386435969 -159154.94309189531 -0.0 -0.0 
0.4200961538461539 765892.043404836 0.9624483268014031 1.1624481268014029 0.19999979999999973 925046.9864967313 -159154.94309189531 -0.0 -0.0 
0.42173076923076924 751522.9018099234 0.9443915309322155 1.1443913309322156 0.19999980000000006 910677.8449018187 -159154.94309189531 -0.0 -0.0 
0.42336538461538464 737074.486483216 0.9262351167536563 1.1262349167536565 0.19999980000000017 896229.4295751114 -159154.94309189531 -0.0 -0.0 
0.42500000000000004 722548.3215030865 0.907980999479093 1.107980799479093 0.19999979999999984 881703.2645949818 -159154.94309189531 -0.0 -0.0 
0.42663461538461545 707945.9391492626 0.8896311046280201 1.08963090462802 0.19999979999999984 867100.8822411579 -159154.94309189531 -0.0 -0.0 
0.4282692307692308 693268.8797411933 0.8711873678229435 1.0711871678229432 0.19999979999999973 852423.8228330886 -159154.94309189531 -0.0 -0.0 
0.4299038461538462 678518.6914755711 0.8526517345852055 1.0526515345852054 0.19999979999999995 837673.6345674664 -159154.94309189531 -0.0 -0.0 
0.4315384615384616 663696.9302630213 0.8340261601297619 1.034025960129762 0.19999979999999995 822851.8733549166 -159154.94309189531 -0.0 -0.0 
0.43317307692307694 648805.1595639802 0.8153126091589414 1.0153124091589416 0.19999980000000017 807960.1026558755 -159154.94309189531 -0.0 -0.0 
0.43480769230769234 633844.9502237713 0.7965130556551951 0.9965128556551952 0.19999980000000006 792999.8933156666 -159154.94309189531 -0.0 -0.0 
0.43644230769230774 618817.8803069083 0.7776294826728765 0.9776292826728764 0.19999979999999995 777972.8233988036 -159154.94309189531 -0.0 -0.0 
0.4380769230769231 603725.5349306361 0.7586638821290618 0.9586636821290617 0.19999979999999995 762880.4780225314 -159154.94309189531 -0.0 -0.0 
0.4397115384615385 588569.5060977194 0.7396182545934273 0.9396180545934273 0.19999979999999995 747724.4491896147 -159154.94309189531 -0.0 -0.0 
0.4413461538461539 573351.3925285212 0.7204946090772321 0.920494409077232 0.19999979999999995 732506.3356204166 -159154.94309189531 -0.0 -0.0 
0.4429807692307693 558072.7994923549 0.7012949628213887 0.9012947628213885 0.19999979999999984 717227.7425842502 -159154.94309189531 -0.0 -0.0 
0.44461538461538463 542735.3386381594 0.6820213410836842 0.8820211410836841 0.19999979999999995 701890.2817300548 -159154.94309189531 -0.0 -0.0 
0.44625000000000004 527340.6278244924 0.6626757769251419 0.8626755769251419 0.19999979999999995 686495.5709163877 -159154.94309189531 -0.0 -0.0 
0.44788461538461544 511890.2909488725 0.6432603109955679 0.843260110995568 0.19999980000000006 671045.2340407679 -159154.94309189537 -0.0 -0.0 
0.4495192307692308 496385.9577764875 0.6237769913182986 0.8237767913182986 0.19999980000000006 655540.9008683829 -159154.94309189537 -0.0 -0.0 
0.4511538461538462 480829.263768272 0.6042278730741569 0.8042276730741569 0.19999979999999995 639984.2068601673 -159154.94309189531 -0.0 -0.0 
0.4527884615384616 465221.8499084025 0.5846150183846762 0.7846148183846763 0.19999980000000006 624376.7930002979 -159154.94309189537 -0.0 -0.0 
0.454423076923077 449565.3625311906 0.5649404960945682 0.764940296094568 0.19999979999999984 608720.3056230859 -159154.94309189531 -0.0 -0.0 
0.45605769230769233 433861.4531474276 0.5452063815535003 0.7452061815535004 0.19999980000000006 593016.396239323 -159154.94309189537 -0.0 -0.0 
0.45769230769230773 418111.77827017126 0.5254147563971738 0.7254145563971738 0.19999979999999995 577266.7213620666 -159154.94309189531 -0.0 -0.0 
0.45932692307692313 402317.9992400122 0.5055677083277466 0.7055675083277466 0.19999980000000006 561472.9423319076 -159154.94309189537 -0.0 -0.0 
0.4609615384615385 386481.7820498317 0.48566733089361713 0.6856671308936171 0.19999979999999995 545636.725141727 -159154.94309189531 -0.0 -0.0 
0.4625961538461539 370604.7971690578 0.46571572326857896 0.6657155232685791 0.19999980000000012 529759.7402609532 -159154.94309189537 -0.0 -0.0 
0.4642307692307693 354688.71936746704 0.4457149900304025 0.6457147900304026 0.19999980000000006 513843.6624593624 -159154.94309189537 -0.0 -0.0 
0.4658653846153847 338735.2275385173 0.42566724093882924 0.6256670409388292 0.19999979999999995 497890.17063041264 -159154.94309189531 -0.0 -0.0 
0.4675 322746.0045222509 0.40557459071302465 0.6055743907130247 0.1999998 481900.9476141463 -159154.94309189537 -0.0 -0.0 
0.4691346153846154 306722.7369277839 0.38543915880851226 0.5854389588085123 0.1999998 465877.68001967925 -159154.94309189537 -0.0 -0.0 
0.47076923076923083 290667.11495539366 0.36526306919360185 0.5652628691936019 0.19999980000000006 449822.058047289 -159154.94309189537 -0.0 -0.0 
0.4724038461538462 274580.83221823303 0.345048450125349 0.545048250125349 0.19999979999999995 433735.77531012835 -159154.94309189531 -0.0 -0.0 
0.4740384615384616 258465.58556367643 0.324797433925052 0.524797233925052 0.19999979999999995 417620.52865557175 -159154.94309189531 -0.0 -0.0 
0.475673076923077 242323.0748943316 0.30451215675332854 0.5045119567533286 0.19999980000000006 401478.01798622694 -159154.94309189534 -0.0 -0.0 
0.4773076923076923 226155.00298872963 0.2841947583847883 0.48419455838478825 0.19999979999999995 385309.94608062494 -159154.94309189531 -0.0 -0.0 
0.4789423076923077 209963.07532170138 0.263847381982311 0.463847181982311 0.1999998 369118.0184135967 -159154.94309189534 -0.0 -0.0 
0.4805769230769231 193748.9998844865 0.243472173870989 0.443471973870989 0.19999980000000003 352903.94297638186 -159154.94309189537 -0.0 -0.0 
0.4822115384615385 177514.48700455908 0.22307128331171344 0.4230710833117135 0.19999980000000006 336669.43009645445 -159154.94309189537 -0.0 -0.0 
0.48384615384615387 161261.24916522187 0.20264686227446968 0.4026466622744697 0.19999980000000003 320416.19225711725 -159154.94309189537 -0.0 -0.0 
0.48548076923076927 144991.0008249613 0.182201065211332 0.38220086521133206 0.19999980000000006 304145.94391685666 -159154.94309189537 -0.0 -0.0 
0.4871153846153847 128705.45823660141 0.16173604882920598 0.36173584882920595 0.19999979999999998 287860.40132849675 -159154.94309189534 -0.0 -0.0 
0.48875 112406.33926626951 0.14125397186233368 0.3412537718623337 0.1999998 271561.28235816484 -159154.94309189531 -0.0 -0.0 
0.4903846153846154 96095.36321218063 0.12075699484457182 0.3207567948445718 0.1999998 255250.306304076 -159154.94309189537 -0.0 -0.0 
0.4920192307692308 79774.25062328871 0.10024727988150192 0.3002470798815019 0.19999979999999998 238929.19371518405 -159154.94309189534 -0.0 -0.0 
0.4936538461538462 63444.72311778768 0.07972699042235212 0.2797267904223521 0.19999979999999998 222599.66620968303 -159154.94309189534 -0.0 -0.0 
0.49528846153846157 47108.50320151437 0.059198291031795525 0.25919809103179553 0.1999998 206263.4462934097 -159154.94309189534 -0.0 -0.0 
0.49692307692307697 30767.314086246533 0.03866334716161675 0.23866314716161677 0.1999998 189922.25717814188 -159154.94309189534 -0.0 -0.0 
0.49855769230769237 14422.879507933496 0.018124324922293857 0.21812412492229385 0.1999998 173577.82259982883 -159154.94309189531 -0.0 -0.0 
0.5001923076923077 -1923.0764551277703 -0.002416609145488362 0.19758319085451165 0.1999998 157231.86663676758 -159154.94309189534 -0.0 -0.0 
0.5018269230769231 -18268.829564163305 -0.022957288299383784 0.17704251170061622 0.1999998 140886.11352773203 -159154.94309189534 -0.0 -0.0 
0.5034615384615385 -34612.65560179208 -0.04349554582392944 0.15650425417607056 0.1999998 124542.28749010326 -159154.94309189534 -0.0 -0.0 
0.5050961538461539 -50952.83055391203 -0.06402921525911023 0.13597058474088977 0.1999998 108202.11253798331 -159154.94309189534 -0.0 -0.0 
0.5067307692307693 -67287.63079154982 -0.08455613062887811 0.1154436693711219 0.1999998 91867.31230034553 -159154.94309189534 -0.0 -0.0 
0.5083653846153846 -83615.33325268053 -0.10507412666963341 0.09492567333036661 0.1999998 75539.60983921481 -159154.94309189534 -0.0 -0.0 
0.51 -99934.21562398408 -0.1255810390586267 0.07441876094137333 0.1999998 59220.72746791126 -159154.94309189534 -0.0 -0.0 
0.5116346153846154 -116242.55652251556 -0.14607470464225247 0.05392509535774753 0.1999998 42912.386569379785 -159154.94309189534 -0.0 -0.0 
0.5132692307692308 -132538.63567729158 -0.1665529616642373 0.033446838335762695 0.1999998 26616.30741460377 -159154.94309189534 -0.0 -0.0 
0.5149038461538462 -148820.73411074516 -0.1870136499936628 0.012986150006337226 0.19999980000000003 10334.20898115018 -159154.94309189534 -0.0 -0.0 
0.5165384615384616 -165087.1343200562 -0.207454611352832 -0.007454811352831998 0.1999998 -5932.1912281608675 -159154.94309189534 -0.0 -0.0 
0.518173076923077 -181336.1204583159 -0.22787368954492762 -0.02787388954492762 0.1999998 -22181.17736642057 -159154.94309189534 -0.0 -0.0 
0.5198076923076923 -197565.97851552197 -0.2482687306814571 -0.04826893068145709 0.1999998 -38411.03542362663 -159154.94309189534 -0.0 -0.0 
0.5214423076923077 -213774.99649938729 -0.26863758340946353 -0.06863778340946354 0.1999998 -54620.05340749194 -159154.94309189534 -0.0 -0.0 
0.5230769230769231 -229961.46461591436 -0.2889780991384423 -0.08897829913844228 0.1999998 -70806.52152401902 -159154.94309189534 -0.0 -0.0 
0.5247115384615385 -246123.67544976305 -0.30928813226699764 -0.10928833226699765 0.1999998 -86968.7323578677 -159154.94309189534 -0.0 -0.0 
0.5263461538461539 -262259.92414434894 -0.32956554040916125 -0.12956574040916122 0.19999980000000003 -103104.9810524536 -159154.94309189534 -0.0 -0.0 
0.5279807692307693 -278368.5085816813 -0.3498081846203829 -0.14980838462038287 0.1999998 -119213.56548978595 -159154.94309189534 -0.0 -0.0 
0.5296153846153847 -294447.72956191114 -0.3700139296231577 -0.17001412962315768 0.19999980000000003 -135292.7864700158 -159154.94309189534 -0.0 -0.0 
0.53125 -310495.8909825645 -0.3901806440322568 -0.19018084403225674 0.19999980000000003 -151340.94789066914 -159154.94309189534 -0.0 -0.0 
0.5328846153846154 -326511.30001746176 -0.4103062005795643 -0.2103064005795643 0.1999998 -167356.35692556642 -159154.94309189534 -0.0 -0.0 
0.5345192307692308 -342492.26729527797 -0.43038847633846283 -0.2303886763384628 0.19999980000000003 -183337.32420338262 -159154.94309189534 -0.0 -0.0 
0.5361538461538462 -358437.1070777452 -0.450425352947769 -0.25042555294776897 0.1999998 -199282.16398584985 -159154.94309189534 -0.0 -0.0 
0.5377884615384616 -374344.13743747526 -0.4704147168351921 -0.2704149168351921 0.1999998 -215189.19434557992 -159154.94309189534 -0.0 -0.0 
0.539423076923077 -390211.6804353709 -0.49035445944027567 -0.2903546594402756 0.19999980000000006 -231056.73734347554 -159154.94309189534 -0.0 -0.0 
0.5410576923076924 -406038.0622976271 -0.510242477436824 -0.31024267743682404 0.1999998 -246883.11920573175 -159154.94309189534 -0.0 -0.0 
0.5426923076923077 -421821.61359228194 -0.5300766729547621 -0.3300768729547622 0.19999979999999995 -262666.6705003866 -159154.94309189531 -0.0 -0.0 
0.5443269230769231 -437560.669405322 -0.5498549538014367 -0.34985515380143667 0.1999998 -278405.7263134266 -159154.94309189537 -0.0 -0.0 
0.5459615384615385 -453253.56951629854 -0.5695752336823017 -0.3695754336823016 0.19999980000000006 -294098.62642440316 -159154.94309189537 -0.0 -0.0 
0.5475961538461539 -468898.6585734552 -0.5892354324209902 -0.38923563242099024 0.19999979999999995 -309743.71548155986 -159154.94309189531 -0.0 -0.0 
0.5492307692307693 -484494.2862683452 -0.6088334761787454 -0.40883367617874544 0.19999979999999995 -325339.3431764499 -159154.94309189531 -0.0 -0.0 
0.5508653846153847 -500038.80750990735 -0.6283672976731702 -0.4283674976731702 0.1999998 -340883.864418012 -159154.94309189537 -0.0 -0.0 
0.5525 -515530.58259800094 -0.6478348363962984 -0.44783503639629824 0.19999980000000012 -356375.63950610557 -159154.94309189537 -0.0 -0.0 
0.5541346153846154 -530967.9773963691 -0.6672340388319458 -0.46723423883194587 0.1999997999999999 -371813.0343044738 -159154.94309189531 -0.0 -0.0 
0.5557692307692308 -546349.3635050077 -0.6865628586723167 -0.4865630586723167 0.1999998 -387194.4204131124 -159154.94309189531 -0.0 -0.0 
0.5574038461538462 -561673.1184319431 -0.7058192570338649 -0.505819457033865 0.19999979999999995 -402518.1753400478 -159154.94309189531 -0.0 -0.0 
0.5590384615384616 -576937.625764374 -0.7250012026723579 -0.5250014026723578 0.19999980000000006 -417782.6826724787 -159154.94309189531 -0.0 -0.0 
0.560673076923077 -592141.2753391819 -0.7441066721971459 -0.5441068721971459 0.19999979999999995 -432986.33224728657 -159154.94309189531 -0.0 -0.0 
0.5623076923076924 -607282.4634127723 -0.7631336502845911 -0.5631338502845912 0.19999979999999995 -448127.52032087697 -159154.94309189531 -0.0 -0.0 
0.5639423076923077 -622359.592830249 -0.7820801298906581 -0.582080329890658 0.19999980000000006 -463204.6497383537 -159154.94309189531 -0.0 -0.0 
0.5655769230769231 -637371.0731938885 -0.800944112462625 -0.600944312462625 0.19999979999999995 -478216.1301019932 -159154.94309189531 -0.0 -0.0 
0.5672115384615385 -652315.3210308958 -0.8197236081498919 -0.6197238081498918 0.19999980000000006 -493160.3779390005 -159154.94309189531 -0.0 -0.0 
0.5688461538461539 -667190.7599604436 -0.8384166360138883 -0.6384168360138883 0.19999979999999995 -508035.8168685483 -159154.94309189531 -0.0 -0.0 
0.5704807692307693 -681995.8208599484 -0.8570212242370219 -0.6570214242370218 0.19999980000000006 -522840.8777680531 -159154.94309189531 -0.0 -0.0 
0.5721153846153847 -696728.9420305945 -0.8755354103306818 -0.6755356103306817 0.19999980000000017 -537573.9989386991 -159154.94309189531 -0.0 -0.0 
0.5737500000000001 -711388.569362062 -0.8939572413422429 -0.6939574413422429 0.19999979999999995 -552233.6262701667 -159154.94309189531 -0.0 -0.0 
0.5753846153846154 -725973.1564964657 -0.9122847740610759 -0.7122849740610759 0.19999979999999995 -566818.2134045704 -159154.94309189531 -0.0 -0.0 
0.5770192307692308 -740481.164991471 -0.9305160752235268 -0.7305162752235267 0.19999980000000006 -581326.2218995757 -159154.94309189531 -0.0 -0.0 
0.5786538461538462 -754911.0644825703 -0.9486492217168374 -0.7486494217168375 0.19999979999999995 -595756.121390675 -159154.94309189531 -0.0 -0.0 
0.5802884615384616 -769261.3328445184 -0.9666823007820127 -0.7666825007820127 0.19999979999999995 -610106.389752623 -159154.94309189531 -0.0 -0.0 
0.581923076923077 -783530.4563518871 -0.9846134102155787 -0.7846136102155786 0.19999980000000006 -624375.5132599918 -159154.94309189531 -0.0 -0.0 
0.5835576923076924 -797716.9298387445 -1.0024406585702417 -0.8024408585702417 0.19999979999999995 -638561.9867468491 -159154.94309189531 -0.0 -0.0 
0.5851923076923078 -811819.2568574209 -1.0201621653543995 -0.8201623653543995 0.19999980000000006 -652664.3137655256 -159154.94309189531 -0.0 -0.0 
0.5868269230769231 -825835.9498363634 -1.0377760612305074 -0.8377762612305073 0.19999980000000006 -666681.0067444681 -159154.94309189531 -0.0 -0.0 
0.5884615384615385 -839765.5302370534 -1.0552804882122657 -0.8552806882122658 0.19999979999999995 -680610.5871451581 -159154.94309189531 -0.0 -0.0 
0.5900961538461539 -853606.5287099609 -1.0726735998605992 -0.8726737998605991 0.19999980000000006 -694451.5856180656 -159154.94309189531 -0.0 -0.0 
0.5917307692307693 -867357.4852495465 -1.089953561478437 -0.8899537614784371 0.19999979999999995 -708202.5421576512 -159154.94309189531 -0.0 -0.0 
0.5933653846153847 -881016.9493482623 -1.1071185503042367 -0.9071187503042367 0.19999979999999995 -721862.006256367 -159154.94309189531 -0.0 -0.0 
0.5950000000000001 -894583.4801495622 -1.124166755704262 -0.9241669557042622 0.19999979999999984 -735428.5370576669 -159154.94309189531 -0.0 -0.0 
0.5966346153846155 -908055.6465998848 -1.1410963793635711 -0.9410965793635712 0.19999979999999995 -748900.7035079895 -159154.94309189531 -0.0 -0.0 
0.5982692307692308 -921432.0275996111 -1.1579056354757142 -0.9579058354757144 0.19999979999999984 -762277.0845077158 -159154.94309189531 -0.0 -0.0 
0.5999038461538462 -934711.2121529665 -1.174592750931108 -0.9745929509311082 0.19999979999999984 -775556.2690610712 -159154.94309189531 -0.0 -0.0 
0.6015384615384616 -947891.7995168556 -1.191155965504065 -0.9911561655040652 0.19999979999999995 -788736.8564249603 -159154.94309189531 -0.0 -0.0 
0.603173076923077 -960972.3993486231 -1.2075935320384765 -1.0075937320384765 0.19999980000000006 -801817.4562567278 -159154.94309189531 -0.0 -0.0 
0.6048076923076924 -973951.6318527084 -1.2239037166321038 -1.0239039166321038 0.19999980000000006 -814796.6887608131 -159154.94309189531 -0.0 -0.0 
0.6064423076923078 -986828.1279261967 -1.2400847988194832 -1.0400849988194831 0.19999980000000006 -827673.1848343014 -159154.94309189531 -0.0 -0.0 
0.6080769230769232 -999600.5293032322 -1.2561350717534012 -1.0561352717534012 0.19999980000000006 -840445.5862113369 -159154.94309189531 -0.0 -0.0 
0.6097115384615385 -1012267.4886982985 -1.2720528423849453 -1.0720530423849453 0.19999980000000006 -853112.5456064031 -159154.94309189531 -0.0 -0.0 
0.6113461538461539 -1024827.6699483348 -1.2878364316420936 -1.0878366316420938 0.19999979999999984 -865672.7268564395 -159154.94309189531 -0.0 -0.0 
0.6129807692307693 -1037279.7481536764 -1.3034841746068242 -1.1034843746068241 0.19999980000000006 -878124.8050617811 -159154.94309189531 -0.0 -0.0 
0.6146153846153847 -1049622.409817815 -1.3189944206907451 -1.1189946206907453 0.19999979999999984 -890467.4667259197 -159154.94309189531 -0.0 -0.0 
0.6162500000000001 -1061854.3529859486 -1.3343655338091995 -1.1343657338091995 0.19999980000000006 -902699.4098940532 -159154.94309189531 -0.0 -0.0 
0.6178846153846155 -1073974.2873823193 -1.3495958925538512 -1.1495960925538513 0.19999979999999984 -914819.344290424 -159154.94309189531 -0.0 -0.0 
0.6195192307692308 -1085980.9345463144 -1.3646838903637117 -1.1646840903637117 0.19999980000000006 -926825.9914544191 -159154.94309189531 -0.0 -0.0 
0.6211538461538462 -1097873.0279673275 -1.379627935694615 -1.179628135694615 0.19999980000000006 -938718.0848754322 -159154.94309189531 -0.0 -0.0 
0.6227884615384616 -1109649.313218352 -1.3944264521870935 -1.1944266521870934 0.19999980000000006 -950494.3701264566 -159154.94309189531 -0.0 -0.0 
0.624423076923077 -1121308.5480883026 -1.4090778788326594 -1.2090780788326594 0.19999980000000006 -962153.6049964073 -159154.94309189531 -0.0 -0.0 
0.6260576923076924 -1132849.5027130528 -1.4235806701384708 -1.223580870138471 0.19999979999999984 -973694.5596211575 -159154.94309189531 -0.0 -0.0 
0.6276923076923078 -1144270.9597051614 -1.437933296290351 -1.2379334962903508 0.19999980000000028 -985116.0166132661 -159154.94309189531 -0.0 -0.0 
0.6293269230769232 -1155571.714282292 -1.4521342433141649 -1.2521344433141646 0.19999980000000028 -996416.7711903966 -159154.94309189531 -0.0 -0.0 
0.6309615384615385 -1166750.5743942938 -1.466182013235514 -1.2661822132355138 0.19999980000000006 -1007595.6313023985 -159154.94309189531 -0.0 -0.0 
0.6325961538461539 -1177806.3608489493 -1.4800751242377552 -1.2800753242377552 0.19999980000000006 -1018651.417757054 -159154.94309189531 -0.0 -0.0 
0.6342307692307693 -1188737.9074363555 -1.4938121108183031 -1.2938123108183033 0.19999979999999984 -1029582.9643444602 -159154.94309189531 -0.0 -0.0 
0.6358653846153847 -1199544.0610519417 -1.5073915239432185 -1.3073917239432187 0.19999979999999984 -1040389.1179600464 -159154.94309189531 -0.0 -0.0 
0.6375000000000001 -1210223.681818107 -1.5208119312000625 -1.3208121312000625 0.19999980000000006 -1051068.7387262115 -159154.94309189543 -0.0 -0.0 
0.6391346153846155 -1220775.643204454 -1.534071916948987 -1.334072116948987 0.19999979999999984 -1061620.7001125587 -159154.94309189543 -0.0 -0.0 
0.6407692307692309 -1231198.8321466236 -1.5471700824720662 -1.3471702824720662 0.19999980000000006 -1072043.8890547282 -159154.94309189543 -0.0 -0.0 
0.6424038461538462 -1241492.1491637058 -1.5601050461208408 -1.3601052461208405 0.19999980000000028 -1082337.2060718103 -159154.94309189543 -0.0 -0.0 
0.6440384615384616 -1251654.508474216 -1.5728754434620564 -1.3728756434620561 0.19999980000000028 -1092499.5653823207 -159154.94309189543 -0.0 -0.0 
0.645673076923077 -1261684.8381106264 -1.5854799274215887 -1.3854801274215884 0.19999980000000028 -1102529.895018731 -159154.94309189543 -0.0 -0.0 
0.6473076923076924 -1271582.0800324448 -1.5979171684265427 -1.3979173684265427 0.19999980000000006 -1112427.1369405494 -159154.94309189543 -0.0 -0.0 
0.6489423076923078 -1281345.1902378171 -1.610185854545497 -1.410186054545497 0.19999980000000006 -1122190.2471459217 -159154.94309189543 -0.0 -0.0 
0.6505769230769232 -1290973.1388736593 -1.6222846916268976 -1.4222848916268975 0.19999980000000006 -1131818.1957817639 -159154.94309189543 -0.0 -0.0 
0.6522115384615386 -1300464.910344283 -1.6342124034355636 -1.4342126034355633 0.19999980000000028 -1141309.9672523877 -159154.94309189543 -0.0 -0.0 
0.6538461538461539 -1309819.503418529 -1.6459677317873127 -1.4459679317873126 0.19999980000000006 -1150664.5603266335 -159154.94309189543 -0.0 -0.0 
0.6554807692307693 -1319035.9313353822 -1.657549436681683 -1.4575496366816827 0.19999980000000028 -1159880.9882434867 -159154.94309189543 -0.0 -0.0 
0.6571153846153847 -1328113.2219080555 -1.6689562964327271 -1.468956496432727 0.19999980000000006 -1168958.27881616 -159154.94309189543 -0.0 -0.0 
0.6587500000000001 -1337050.417626542 -1.6801871077978838 -1.4801873077978838 0.19999980000000006 -1177895.4745346466 -159154.94309189543 -0.0 -0.0 
0.6603846153846155 -1345846.57575862 -1.6912406861049039 -1.4912408861049038 0.19999980000000006 -1186691.6326667245 -159154.94309189543 -0.0 -0.0 
0.6620192307692309 -1354500.7684492897 -1.7021158653768074 -1.502116065376807 0.19999980000000028 -1195345.8253573943 -159154.94309189543 -0.0 -0.0 
0.6636538461538463 -1363012.0828186537 -1.7128114984548821 -1.5128116984548818 0.19999980000000028 -1203857.1397267582 -159154.94309189543 -0.0 -0.0 
0.6652884615384616 -1371379.6210582063 -1.7233264571196862 -1.523326657119686 0.19999980000000028 -1212224.6779663109 -159154.94309189543 -0.0 -0.0 
0.666923076923077 -1379602.5005255428 -1.7336596322100617 -1.5336598322100616 0.19999980000000006 -1220447.5574336473 -159154.94309189543 -0.0 -0.0 
0.6685576923076924 -1387679.8538374603 -1.7438099337401294 -1.543810133740129 0.19999980000000028 -1228524.9107455648 -159154.94309189543 -0.0 -0.0 
0.6701923076923078 -1395610.8289614546 -1.753776291014267 -1.5537764910142668 0.19999980000000006 -1236455.8858695591 -159154.94309189543 -0.0 -0.0 
0.6718269230769232 -1403394.5893055955 -1.7635576527400496 -1.5635578527400495 0.19999980000000006 -1244239.6462137 -159154.94309189543 -0.0 -0.0 
0.6734615384615386 -1411030.3138067734 -1.773152987139144 -1.5731531871391438 0.19999980000000028 -1251875.370714878 -159154.94309189543 -0.0 -0.0 
0.675096153846154 -1418517.1970173125 -1.7825612820561498 -1.5825614820561498 0.19999980000000006 -1259362.253925417 -159154.94309189543 -0.0 -0.0 
0.6767307692307692 -1425854.4491899253 -1.7917815450653563 -1.5917817450653562 0.19999980000000006 -1266699.50609803 -159154.94309189543 -0.0 -0.0 
0.6783653846153846 -1433041.2963610266 -1.8008128035754378 -1.6008130035754378 0.19999980000000006 -1273886.3532691312 -159154.94309189543 -0.0 -0.0 
0.68 -1440076.980432368 -1.8096541049320398 -1.6096543049320398 0.19999980000000006 -1280922.0373404725 -159154.94309189543 -0.0 -0.0 
0.6816346153846154 -1446960.7592510066 -1.8183045165182687 -1.6183047165182685 0.19999980000000028 -1287805.8161591112 -159154.94309189543 -0.0 -0.0 
0.6832692307692309 -1453691.9066875952 -1.8267631258530752 -1.6267633258530751 0.19999980000000006 -1294536.9635956998 -159154.94309189543 -0.0 -0.0 
0.6849038461538463 -1460269.7127129703 -1.8350290406874983 -1.635029240687498 0.19999980000000028 -1301114.769621075 -159154.94309189543 -0.0 -0.0 
0.6865384615384615 -1466693.4834730527 -1.8431013890987862 -1.643101589098786 0.19999980000000028 -1307538.5403811573 -159154.94309189543 -0.0 -0.0 
0.6881730769230769 -1472962.541362039 -1.8509793195823736 -1.6509795195823733 0.19999980000000028 -1313807.5982701436 -159154.94309189543 -0.0 -0.0 
0.6898076923076923 -1479076.2250938748 -1.8586620011416963 -1.6586622011416963 0.19999980000000006 -1319921.2820019794 -159154.94309189543 -0.0 -0.0 
0.6914423076923077 -1485033.8897720147 -1.8661486233758544 -1.6661488233758541 0.19999980000000028 -1325878.9466801193 -159154.94309189543 -0.0 -0.0 
0.6930769230769231 -1490834.9069574429 -1.8734383965650903 -1.6734385965650902 0.19999980000000006 -1331679.9638655474 -159154.94309189543 -0.0 -0.0 
0.6947115384615385 -1496478.664734968 -1.8805305517540953 -1.6805307517540953 0.19999980000000006 -1337323.7216430726 -159154.94309189543 -0.0 -0.0 
0.696346153846154 -1501964.5677777682 -1.8874243408331224 -1.687424540833122 0.19999980000000028 -1342809.6246858728 -159154.94309189543 -0.0 -0.0 
0.6979807692307692 -1507292.03741019 -1.894119036616898 -1.694119236616898 0.19999980000000006 -1348137.0943182947 -159154.94309189543 -0.0 -0.0 
0.6996153846153846 -1512460.5116687897 -1.9006139329213316 -1.7006141329213316 0.19999980000000006 -1353305.5685768942 -159154.94309189543 -0.0 -0.0 
0.70125 -1517469.4453616082 -1.9069083446380026 -1.7069085446380023 0.19999980000000028 -1358314.5022697127 -159154.94309189543 -0.0 -0.0 
0.7028846153846154 -1522318.3101256844 -1.9130016078064314 -1.7130018078064313 0.19999980000000006 -1363163.367033789 -159154.94309189543 -0.0 -0.0 
0.7045192307692308 -1527006.594482786 -1.9188930796841157 -1.7188932796841156 0.19999980000000006 -1367851.6513908906 -159154.94309189543 -0.0 -0.0 
0.7061538461538462 -1531533.8038933652 -1.924582138814331 -1.7245823388143307 0.19999980000000028 -1372378.8608014698 -159154.94309189543 -0.0 -0.0 
0.7077884615384616 -1535899.4608087218 -1.930068185091682 -1.7300683850916818 0.19999980000000028 -1376744.5177168264 -159154.94309189543 -0.0 -0.0 
0.7094230769230769 -1540103.1047213788 -1.9353506398254061 -1.735350839825406 0.19999980000000006 -1380948.1616294833 -159154.94309189543 -0.0 -0.0 
0.7110576923076923 -1544144.2922136583 -1.940428945800416 -1.7404291458004157 0.19999980000000028 -1384989.349121763 -159154.94309189543 -0.0 -0.0 
0.7126923076923077 -1548022.5970044546 -1.945302567336075 -1.7453027673360748 0.19999980000000028 -1388867.6539125592 -159154.94309189543 -0.0 -0.0 
0.7143269230769231 -1551737.6099942012 -1.9499709903427065 -1.7499711903427062 0.19999980000000028 -1392582.6669023058 -159154.94309189543 -0.0 -0.0 
0.7159615384615385 -1555288.9393080221 -1.9544337223758177 -1.7544339223758174 0.19999980000000028 -1396133.9962161267 -159154.94309189543 -0.0 -0.0 
0.7175961538461539 -1558676.2103370712 -1.958690292688049 -1.7586904926880487 0.19999980000000028 -1399521.2672451758 -159154.94309189543 -0.0 -0.0 
0.7192307692307693 -1561899.065778045 -1.9627402522788269 -1.7627404522788268 0.19999980000000006 -1402744.1226861496 -159154.94309189543 -0.0 -0.0 
0.7208653846153846 -1564957.1656708743 -1.9665831739417294 -1.7665833739417292 0.19999980000000028 -1405802.2225789789 -159154.94309189543 -0.0 -0.0 
0.7225 -1567850.187434584 -1.9702186523095477 -1.7702188523095475 0.19999980000000028 -1408695.2443426885 -159154.94309189543 -0.0 -0.0 
0.7241346153846154 -1570577.8259013197 -1.9736463038970462 -1.773646503897046 0.19999980000000028 -1411422.8828094243 -159154.94309189543 -0.0 -0.0 
0.7257692307692308 -1573139.7933485385 -1.9768657671414136 -1.7768659671414133 0.19999980000000028 -1413984.850256643 -159154.94309189543 -0.0 -0.0 
0.7274038461538462 -1575535.8195293592 -1.9798767024404036 -1.7798769024404035 0.19999980000000006 -1416380.8764374638 -159154.94309189543 -0.0 -0.0 
0.7290384615384616 -1577765.6517010694 -1.9826787921881568 -1.782678992188157 0.19999979999999984 -1418610.708609174 -159154.94309189543 -0.0 -0.0 
0.730673076923077 -1579829.0546517852 -1.9852717408087024 -1.7852719408087023 0.19999980000000006 -1420674.1115598897 -159154.94309189543 -0.0 -0.0 
0.7323076923076923 -1581725.8107252622 -1.9876552747871374 -1.7876554747871372 0.19999980000000028 -1422570.8676333667 -159154.94309189543 -0.0 -0.0 
0.7339423076923077 -1583455.719843856 -1.9898291426984784 -1.7898293426984784 0.19999980000000006 -1424300.7767519606 -159154.94309189543 -0.0 -0.0 
0.7355769230769231 -1585018.5995296258 -1.9917931152341821 -1.791793315234182 0.19999980000000006 -1425863.6564377304 -159154.94309189543 -0.0 -0.0 
0.7372115384615385 -1586414.2849235835 -1.993546985226334 -1.7935471852263338 0.19999980000000006 -1427259.341831688 -159154.94309189543 -0.0 -0.0 
0.7388461538461539 -1587642.6288030841 -1.9950905676695025 -1.7950907676695023 0.19999980000000028 -1428487.6857111887 -159154.94309189543 -0.0 -0.0 
0.7404807692307693 -1588703.5015973544 -1.9964236997402516 -1.7964238997402513 0.19999980000000028 -1429548.558505459 -159154.94309189543 -0.0 -0.0 
0.7421153846153846 -1589596.7914011613 -1.997546240814318 -1.797546440814318 0.19999980000000006 -1430441.848309266 -159154.94309189543 -0.0 -0.0 
0.74375 -1590322.4039866168 -1.9984580724814458 -1.7984582724814457 0.19999980000000006 -1431167.4608947213 -159154.94309189543 -0.0 -0.0 
0.7453846153846154 -1590880.2628131155 -1.9991590985578733 -1.799159298557873 0.19999980000000028 -1431725.31972122 -159154.94309189543 -0.0 -0.0 
0.7470192307692308 -1591270.3090354104 -1.999649245096482 -1.799649445096482 0.19999980000000006 -1432115.365943515 -159154.94309189543 -0.0 -0.0 
0.7486538461538462 -1591492.5015098187 -1.9999284603945957 -1.7999286603945954 0.19999980000000028 -1432337.5584179233 -159154.94309189543 -0.0 -0.0 
0.7502884615384616 -1591546.816798563 -1.9999967149994347 -1.7999969149994344 0.19999980000000028 -1432391.8737066677 -159154.94309189543 -0.0 -0.0 
0.751923076923077 -1591433.249172243 -1.9998540017112214 -1.7999969148567212 0.1998570868545002 -1432391.8737066677 -159041.37546557537 0.0 0.0 
0.7535576923076923 -1591151.8106104399 -1.9995003355839422 -1.799996914503055 0.19950342108088726 -1432391.8737066677 -158759.93690377218 0.0 0.0 
0.7551923076923077 -1590702.5308004522 -1.9989357539237569 -1.7999969139384735 0.1989388399852834 -1432391.8737066677 -158310.65709378454 0.0 0.0 
0.7568269230769231 -1590085.4571341656 -1.998160316285065 -1.7999969131630358 0.19816340312202918 -1432391.8737066677 -157693.58342749788 0.0 0.0 
0.7584615384615385 -1589300.6547030522 -1.997174104464223 -1.799996912176824 0.19717719228739905 -1432391.8737066677 -156908.78099638456 0.0 0.0 
0.7600961538461539 -1588348.2062913063 -1.9959772224909174 -1.7999969109799419 0.1959803115109755 -1432391.8737066677 -155956.3325846386 0.0 0.0 
0.7617307692307693 -1587228.2123671097 -1.994569796617189 -1.7999969095725161 0.1945728870446728 -1432391.8737066677 -154836.33866044204 0.0 0.0 
0.7633653846153847 -1585940.7910720361 -1.9929519753041176 -1.7999969079546947 0.19295506734942292 -1432391.8737066677 -153548.91736536846 0.0 0.0 
0.765 -1584486.0782085871 -1.99112392920616 -1.7999969061266488 0.19112702307951124 -1432391.8737066677 -152094.20450191945 0.0 0.0 
0.7666346153846154 -1582864.2272258692 -1.9890858511531504 -1.7999969040885706 0.1890889470645798 -1432391.8737066677 -150472.3535192015 0.0 0.0 
0.7682692307692308 -1581075.4092034053 -1.9868379561299576 -1.7999969018406756 0.186841054289282 -1432391.8737066677 -148683.53549673758 0.0 0.0 
0.7699038461538462 -1579119.8128330898 -1.9843804812538097 -1.7999968993832007 0.184383581870609 -1432391.8737066677 -146727.93912642216 0.0 0.0 
0.7715384615384616 -1576997.6443992849 -1.981713685749281 -1.7999968967164053 0.1817167890328757 -1432391.8737066677 -144605.77069261717 0.0 0.0 
0.773173076923077 -1574709.12775706 -1.9788378509209485 -1.7999968938405704 0.17884095708037817 -1432391.8737066677 -142317.25405039242 0.0 0.0 
0.7748076923076924 -1572254.504308578 -1.9757532801237163 -1.7999968907559996 0.17575638936771676 -1432391.8737066677 -139862.6306019104 0.0 0.0 
0.7764423076923077 -1569634.0329776336 -1.9724602987308213 -1.7999968874630181 0.17246341126780318 -1432391.8737066677 -137242.15927096596 0.0 0.0 
0.7780769230769231 -1566847.990182338 -1.9689592540995062 -1.7999968839619735 0.16896237013753268 -1432391.8737066677 -134456.11647567037 0.0 0.0 
0.7797115384615385 -1563896.6698059633 -1.9652505155343827 -1.799996880253235 0.16525363528114778 -1432391.8737066677 -131504.7960992956 0.0 0.0 
0.7813461538461539 -1560780.3831659418 -1.9613344742484742 -1.7999968763371936 0.16133759791128055 -1432391.8737066677 -128388.50945927412 0.0 0.0 
0.7829807692307693 -1557499.4589810264 -1.9572115433219481 -1.7999968722142627 0.1572146711076854 -1432391.8737066677 -125107.58527435875 0.0 0.0 
0.7846153846153847 -1554054.2433366168 -1.952882157658544 -1.7999968678848772 0.15288528977366678 -1432391.8737066677 -121662.3696299491 0.0 0.0 
0.7862500000000001 -1550445.0996482528 -1.9483467739396985 -1.7999968633494934 0.14834991059020508 -1432391.8737066677 -118053.22594158514 0.0 0.0 
0.7878846153846154 -1546672.40862328 -1.9436058705763708 -1.79999685860859 0.14360901196778086 -1432391.8737066677 -114280.53491661232 0.0 0.0 
0.7895192307692308 -1542736.5682206901 -1.9386599476585795 -1.7999968536626672 0.13866309399591237 -1432391.8737066677 -110344.69451402244 0.0 0.0 
0.7911538461538462 -1538637.993609143 -1.933509526902649 -1.7999968485122464 0.1335126783904026 -1432391.8737066677 -106246.11990247527 0.0 0.0 
0.7927884615384616 -1534377.1171231745 -1.9281551515961803 -1.799996843157871 0.12815830843830933 -1432391.8737066677 -101985.2434165068 0.0 0.0 
0.794423076923077 -1529954.38821759 -1.9225973865407389 -1.799996837600106 0.12260054894063277 -1432391.8737066677 -97562.51451092237 0.0 0.0 
0.7960576923076924 -1525370.2734200554 -1.9168368179922801 -1.7999968318395374 0.11683998615274271 -1432391.8737066677 -92978.39971338771 0.0 0.0 
0.7976923076923078 -1520625.2562818856 -1.9108740535993072 -1.7999968258767731 0.11087722772253406 -1432391.8737066677 -88233.38257521787 0.0 0.0 
0.7993269230769231 -1515719.8373270358 -1.904709722338773 -1.7999968197124419 0.10471290262633115 -1432391.8737066677 -83327.96362036816 0.0 0.0 
0.8009615384615385 -1510654.5339993068 -1.898344474449734 -1.799996813347194 0.09834766110254001 -1432391.8737066677 -78262.66029263916 0.0 0.0 
0.8025961538461539 -1505429.880607762 -1.8917789813647616 -1.799996806781701 0.0917821745830607 -1432391.8737066677 -73038.00690109422 0.0 0.0 
0.8042307692307693 -1500046.4282703649 -1.885013935639115 -1.799996800016655 0.08501713562245983 -1432391.8737066677 -67654.5545636972 0.0 0.0 
0.8058653846153847 -1494504.744855848 -1.878050050877688 -1.7999967930527703 0.07805325782491779 -1432391.8737066677 -62112.871149180224 0.0 0.0 
0.8075000000000001 -1488805.414923807 -1.8708880616597343 -1.799996785890781 0.07089127576895327 -1432391.8737066677 -56413.54121713922 0.0 0.0 
0.8091346153846154 -1482949.039663044 -1.8635287234613833 -1.799996778531443 0.0635319449299403 -1432391.8737066677 -50557.16595637635 0.0 0.0 
0.8107692307692308 -1476936.2368281481 -1.855972812575946 -1.799996770975532 0.05597604160041403 -1432391.8737066677 -44544.36312148045 0.0 0.0 
0.8124038461538462 -1470767.6406743336 -1.8482211260320316 -1.7999967632238454 0.048224362808186205 -1432391.8737066677 -38375.76696766587 0.0 0.0 
0.8140384615384616 -1464443.9018905368 -1.840274481509473 -1.799996755277201 0.04027772623227199 -1432391.8737066677 -32052.028183869086 0.0 0.0 
0.815673076923077 -1457965.6875307765 -1.8321337172530718 -1.7999967471364366 0.03213697011663519 -1432391.8737066677 -25573.8138241088 0.0 0.0 
0.8173076923076924 -1451333.6809437918 -1.8237996919841797 -1.7999967388024114 0.023802953181768283 -1432391.8737066677 -18941.80723712407 0.0 0.0 
0.8189423076923078 -1444548.5817009609 -1.8152732848101176 -1.7999967302760043 0.015276554534113362 -1432391.8737066677 -12156.707994293189 0.0 0.0 
0.8205769230769231 -1437611.1055225048 -1.8065553951314408 -1.7999967215581145 0.00655867357332629 -1432391.8737066677 -5219.231815837091 0.0 0.0 
0.8222115384615385 -1430521.9842019917 -1.7976469425470685 -1.799996712649662 -0.002349770102593629 -1432391.8737066677 1869.8895046759862 0.0 0.0 
0.8238461538461539 -1423281.9655291433 -1.7885488667572793 -1.7999967035515863 -0.011447836794306943 -1432391.8737066677 9109.90817752434 0.0 0.0 
0.8254807692307693 -1415891.8132109575 -1.7792621274645903 -1.7999966942648469 -0.020734566800256538 -1432391.8737066677 16500.060495710233 0.0 0.0 
0.8271153846153847 -1408352.3067911458 -1.769787704272521 -1.7999966847904236 -0.03020898051790266 -1432391.8737066677 24039.566915521864 0.0 0.0 
0.8287500000000001 -1400664.241567908 -1.760126596582264 -1.799996675129316 -0.039870078547052046 -1432391.8737066677 31727.632138759596 0.0 0.0 
0.8303846153846155 -1392828.4285100354 -1.7502798234872574 -1.799996665282543 -0.04971684179528557 -1432391.8737066677 39563.445196632296 0.0 0.0 
0.8320192307692308 -1384845.6941713726 -1.7402484236656965 -1.799996655251143 -0.05974823158544651 -1432391.8737066677 47546.179535295116 0.0 0.0 
0.8336538461538462 -1376716.880603623 -1.7300334552709595 -1.7999966450361746 -0.0699631897652151 -1432391.8737066677 55674.99310304457 0.0 0.0 
0.8352884615384616 -1368442.845267532 -1.719635995819997 -1.7999966346387153 -0.08036063881871836 -1432391.8737066677 63949.028439135756 0.0 0.0 
0.836923076923077 -1360024.4609424344 -1.7090571420796683 -1.7999966240598615 -0.0909394819801932 -1432391.8737066677 72367.4127642333 0.0 0.0 
0.8385576923076924 -1351462.6156341895 -1.6982980099510463 -1.7999966133007295 -0.10169860334968317 -1432391.8737066677 80929.25807247823 0.0 0.0 
0.8401923076923078 -1342758.2124815136 -1.6873597343517144 -1.7999966023624538 -0.11263686801073947 -1432391.8737066677 89633.66122515406 0.0 0.0 
0.8418269230769232 -1333912.1696607124 -1.6762434690960464 -1.7999965912461886 -0.12375312215014223 -1432391.8737066677 98479.70404595532 0.0 0.0 
0.8434615384615385 -1324925.4202888263 -1.6649503867734985 -1.7999965799531061 -0.13504619317960764 -1432391.8737066677 107466.45341784135 0.0 0.0 
0.8450961538461539 -1315798.9123252023 -1.6534816786249182 -1.7999965684843982 -0.1465148898594799 -1432391.8737066677 116592.96138146543 0.0 0.0 
0.8467307692307693 -1306533.6084714986 -1.6418385544168892 -1.799996556841274 -0.1581580024243847 -1432391.8737066677 125858.26523516909 0.0 0.0 
0.8483653846153847 -1297130.4860701377 -1.6300222423141209 -1.7999965450249618 -0.1699743027108409 -1432391.8737066677 135261.38763652998 0.0 0.0 
0.8500000000000001 -1287590.537001209 -1.6180339887498942 -1.7999965330367083 -0.18196254428681402 -1432391.8737066677 144801.33670545858 0.0 0.0 
0.8516346153846155 -1277914.767577844 -1.605875058294585 -1.7999965208777777 -0.19412146258319263 -1432391.8737066677 154477.1061288237 0.0 0.0 
0.8532692307692309 -1268104.1984400616 -1.5935467335222684 -1.7935465335222684 -0.19999980000000006 -1427259.141531957 159154.94309189543 0.0 0.0 
0.8549038461538462 -1258159.864447114 -1.5810503148754333 -1.7810501148754334 -0.19999980000000006 -1417314.8075390095 159154.94309189543 0.0 0.0 
0.8565384615384616 -1248082.814568317 -1.5683871205277988 -1.7683869205277989 -0.19999980000000006 -1407237.7576602125 159154.94309189543 0.0 0.0 
0.858173076923077 -1237874.1117724085 -1.5555584862452756 -1.7555582862452757 -0.19999980000000006 -1397029.054864304 159154.94309189543 0.0 0.0 
0.8598076923076924 -1227534.8329154174 -1.5425657652450597 -1.74256556524506 -0.19999980000000028 -1386689.7760073128 159154.94309189543 0.0 0.0 
0.8614423076923078 -1217066.0686270718 -1.529410328052888 -1.7294101280528882 -0.19999980000000028 -1376221.0117189672 159154.94309189543 0.0 0.0 
0.8630769230769232 -1206468.9231957584 -1.5160935623584733 -1.716093362358473 -0.19999979999999984 -1365623.8662876538 159154.94309189543 0.0 0.0 
0.8647115384615386 -1195744.5144520355 -1.5026168728691236 -1.7026166728691239 -0.19999980000000028 -1354899.457543931 159154.94309189543 0.0 0.0 
0.8663461538461539 -1184893.9736507207 -1.4889816811615688 -1.6889814811615689 -0.19999980000000006 -1344048.916742616 159154.94309189543 0.0 0.0 
0.8679807692307693 -1173918.445351558 -1.4751894255320024 -1.6751892255320024 -0.19999980000000006 -1333073.3884434535 159154.94309189543 0.0 0.0 
0.8696153846153847 -1162819.0872984892 -1.4612415608443687 -1.6612413608443688 -0.19999980000000006 -1321974.0303903846 159154.94309189543 0.0 0.0 
0.8712500000000001 -1151597.070297529 -1.4471395583768982 -1.6471393583768983 -0.19999980000000006 -1310752.0133894244 159154.94309189543 0.0 0.0 
0.8728846153846155 -1140253.5780932629 -1.432884905666908 -1.632884705666908 -0.19999980000000006 -1299408.5211851583 159154.94309189543 0.0 0.0 
0.8745192307692309 -1128789.8072439826 -1.4184791063538937 -1.618478906353894 -0.19999980000000028 -1287944.750335878 159154.94309189543 0.0 0.0 
0.8761538461538462 -1117206.9669954646 -1.4039236800209145 -1.6039234800209146 -0.19999980000000006 -1276361.91008736 159154.94309189543 0.0 0.0 
0.8777884615384616 -1105506.2791534157 -1.3892201620343032 -1.5892199620343033 -0.19999980000000006 -1264661.2222453111 159154.94309189543 0.0 0.0 
0.879423076923077 -1093688.9779545953 -1.3743701033817144 -1.5743699033817145 -0.19999980000000006 -1252843.9210464908 159154.94309189543 0.0 0.0 
0.8810576923076924 -1081756.3099366184 -1.3593750705085135 -1.5593748705085135 -0.19999980000000006 -1240911.2530285139 159154.94309189543 0.0 0.0 
0.8826923076923078 -1069709.5338064684 -1.3442366451525454 -1.5442364451525454 -0.19999980000000006 -1228864.4768983638 159154.94309189543 0.0 0.0 
0.8843269230769232 -1057549.9203077194 -1.328956424177281 -1.5289562241772812 -0.19999980000000006 -1216704.8633996148 159154.94309189543 0.0 0.0 
0.8859615384615386 -1045278.7520864998 -1.3135360194033818 -1.5135358194033819 -0.19999980000000006 -1204433.6951783951 159154.94309189531 0.0 0.0 
0.8875961538461539 -1032897.323556189 -1.297977057438673 -1.4979768574386731 -0.19999980000000006 -1192052.2666480844 159154.94309189543 0.0 0.0 
0.8892307692307693 -1020406.9407608748 -1.2822811795065598 -1.4822809795065597 -0.19999979999999984 -1179561.88385277 159154.94309189531 0.0 0.0 
0.8908653846153847 -1007808.9212375944 -1.2664500412729125 -1.4664498412729126 -0.19999980000000006 -1166963.8643294899 159154.94309189543 0.0 0.0 
0.8925000000000001 -995104.5938773464 -1.2504853126714104 -1.4504851126714102 -0.19999979999999984 -1154259.5369692417 159154.94309189531 0.0 0.0 
0.8941346153846155 -982295.2987849201 -1.2343886777273985 -1.4343884777273983 -0.19999979999999984 -1141450.2418768154 159154.94309189531 0.0 0.0 
0.8957692307692309 -969382.3871375343 -1.2181618343802458 -1.418161634380246 -0.19999980000000006 -1128537.3302294298 159154.94309189543 0.0 0.0 
0.8974038461538463 -956367.2210423086 -1.201806494304241 -1.4018062943042409 -0.19999979999999984 -1115522.164134204 159154.94309189531 0.0 0.0 
0.8990384615384616 -943251.1733925814 -1.1853243827280344 -1.3853241827280343 -0.19999979999999984 -1102406.1164844767 159154.94309189531 0.0 0.0 
0.900673076923077 -930035.627723093 -1.1687172382526563 -1.3687170382526563 -0.19999980000000006 -1089190.5708149883 159154.94309189531 0.0 0.0 
0.9023076923076924 -916721.9780640466 -1.151986812668125 -1.3519866126681248 -0.19999979999999984 -1075876.921155942 159154.94309189531 0.0 0.0 
0.9039423076923078 -903311.6287940579 -1.135134870768657 -1.3351346707686569 -0.19999979999999984 -1062466.5718859532 159154.94309189531 0.0 0.0 
0.9055769230769232 -889805.9944920167 -1.1181631901665119 -1.3181629901665122 -0.19999980000000028 -1048960.9375839122 159154.94309189543 0.0 0.0 
0.9072115384615386 -876206.4997878673 -1.1010735611044762 -1.301073361104476 -0.19999979999999984 -1035361.4428797626 159154.94309189531 0.0 0.0 
0.908846153846154 -862514.5792123391 -1.0838677862670305 -1.2838675862670303 -0.19999979999999984 -1021669.5223042344 159154.94309189531 0.0 0.0 
0.9104807692307693 -848731.6770456232 -1.06654768059019 -1.2665474805901897 -0.19999979999999984 -1007886.6201375185 159154.94309189531 0.0 0.0 
0.9121153846153847 -834859.2471650206 -1.0491150710700536 -1.2491148710700535 -0.19999979999999984 -994014.1902569159 159154.94309189531 0.0 0.0 
0.9137500000000001 -820898.7528915887 -1.0315717965700952 -1.2315715965700953 -0.19999980000000006 -980053.695983484 159154.94309189531 0.0 0.0 
0.9153846153846155 -806851.6668357755 -1.0139197076271806 -1.2139195076271805 -0.19999979999999984 -966006.6099276708 159154.94309189531 0.0 0.0 
0.9170192307692309 -792719.4707420901 -0.9961606662563758 -1.1961604662563756 -0.19999979999999984 -951874.4138339855 159154.94309189531 0.0 0.0 
0.9186538461538463 -778503.6553327983 -0.9782965457545277 -1.1782963457545277 -0.19999979999999995 -937658.5984246936 159154.94309189531 0.0 0.0 
0.9202884615384617 -764205.7201506753 -0.9603292305026635 -1.1603290305026637 -0.19999980000000017 -923360.6632425706 159154.94309189531 0.0 0.0 
0.921923076923077 -749827.1734008311 -0.9422606157672203 -1.1422604157672203 -0.19999979999999995 -908982.1164927264 159154.94309189531 0.0 0.0 
0.9235576923076924 -735369.5317916083 -0.924092607500113 -1.124092407500113 -0.19999980000000006 -894524.4748835036 159154.94309189531 0.0 0.0 
0.9251923076923078 -720834.3203746089 -0.905827122137705 -1.105826922137705 -0.19999980000000006 -879989.2634665042 159154.94309189531 0.0 0.0 
0.9268269230769232 -706223.0723838148 -0.8874660863986422 -1.087465886398642 -0.19999979999999973 -865378.0154757102 159154.94309189531 0.0 0.0 
0.9284615384615386 -691537.3290738596 -0.8690114370806179 -1.0690112370806177 -0.19999979999999984 -850692.2721657549 159154.94309189531 0.0 0.0 
0.930096153846154 -676778.6395574508 -0.8504651208560728 -1.0504649208560726 -0.19999979999999973 -835933.5826493461 159154.94309189531 0.0 0.0 
0.9317307692307694 -661948.5606419586 -0.8318290940668459 -1.0318288940668459 -0.19999979999999995 -821103.5037338539 159154.94309189531 0.0 0.0 
0.9333653846153847 -647048.6566652064 -0.8131053225178227 -1.013105122517823 -0.19999980000000017 -806203.5997571017 159154.94309189531 0.0 0.0 
0.935 -632080.4993304474 -0.7942957812695607 -0.9942955812695606 -0.19999979999999995 -791235.4424223427 159154.94309189531 0.0 0.0 
0.9366346153846155 -617045.6675405841 -0.7754024544299636 -0.9754022544299635 -0.19999979999999995 -776200.6106324794 159154.94309189531 0.0 0.0 
0.9382692307692309 -601945.7472316154 -0.7564273349449846 -0.9564271349449845 -0.19999979999999995 -761100.6903235107 159154.94309189531 0.0 0.0 
0.9399038461538463 -586782.331205341 -0.7373724243883969 -0.9373722243883967 -0.19999979999999984 -745937.2742972363 159154.94309189531 0.0 0.0 
0.9415384615384617 -571557.018961355 -0.71823973275067 -0.9182395327506699 -0.19999979999999995 -730711.9620532503 159154.94309189531 0.0 0.0 
0.943173076923077 -556271.416528319 -0.699031278226942 -0.899031078226942 -0.19999979999999995 -715426.3596202143 159154.94309189531 0.0 0.0 
0.9448076923076923 -540927.1362945484 -0.6797490870041272 -0.8797488870041272 -0.19999980000000006 -700082.0793864437 159154.94309189531 0.0 0.0 
0.9464423076923077 -525525.79683794 -0.6603951930471977 -0.8603949930471978 -0.19999980000000006 -684680.7399298353 159154.94309189531 0.0 0.0 
0.9480769230769232 -510069.0227552273 -0.6409716378846189 -0.8409714378846188 -0.19999979999999995 -669223.9658471226 159154.94309189531 0.0 0.0 
0.9497115384615386 -494558.4444906204 -0.6214804703930115 -0.8214802703930114 -0.19999979999999995 -653713.3875825157 159154.94309189531 0.0 0.0 
0.951346153846154 -478995.69816381484 -0.6019237465810219 -0.8019235465810218 -0.19999979999999995 -638150.6412557102 159154.94309189531 0.0 0.0 
0.9529807692307694 -463382.42539740965 -0.582303529372449 -0.7823033293724491 -0.19999980000000006 -622537.368489305 159154.94309189537 0.0 0.0 
0.9546153846153846 -447720.2731437383 -0.5626218883886335 -0.7626216883886334 -0.19999979999999995 -606875.2162356336 159154.94309189531 0.0 0.0 
0.95625 -432010.89351114363 -0.5428808997301485 -0.7428806997301484 -0.19999979999999984 -591165.836603039 159154.94309189531 0.0 0.0 
0.9578846153846154 -416255.9435897101 -0.5230826457578083 -0.7230824457578083 -0.19999980000000006 -575410.8866816055 159154.94309189537 0.0 0.0 
0.9595192307692308 -400457.08527646225 -0.5032292148730061 -0.703229014873006 -0.19999979999999995 -559612.0283683576 159154.94309189531 0.0 0.0 
0.9611538461538462 -384615.9851000643 -0.4833227012974254 -0.6833225012974253 -0.19999979999999995 -543770.9281919596 159154.94309189531 0.0 0.0 
0.9627884615384616 -368734.31404502207 -0.46336520485212523 -0.6633650048521252 -0.1999998 -527889.2571369174 159154.94309189537 0.0 0.0 
0.964423076923077 -352813.74737542873 -0.44335883073605287 -0.6433586307360529 -0.19999980000000006 -511968.6904673241 159154.94309189537 0.0 0.0 
0.9660576923076923 -336855.9644582473 -0.42330568930397366 -0.6233054893039737 -0.1999998 -496010.9075501426 159154.94309189531 0.0 0.0 
0.9676923076923077 -320862.64858615975 -0.4032078958438572 -0.6032076958438573 -0.19999980000000006 -480017.5916780551 159154.94309189537 0.0 0.0 
0.9693269230769231 -304835.4868000161 -0.38306757035375955 -0.5830673703537596 -0.1999998 -463990.42989191145 159154.94309189537 0.0 0.0 
0.9709615384615385 -288776.1697108671 -0.3628868373181838 -0.5628866373181838 -0.1999998 -447931.1128027624 159154.94309189531 0.0 0.0 
0.9725961538461539 -272686.3913216417 -0.34266782548399244 -0.5426676254839925 -0.19999980000000006 -431841.33441353706 159154.94309189537 0.0 0.0 
0.9742307692307693 -256567.84884845075 -0.32241266763585175 -0.5224124676358518 -0.19999980000000006 -415722.7919403461 159154.94309189537 0.0 0.0 
0.9758653846153847 -240422.24254156067 -0.3021235003712602 -0.5021233003712602 -0.1999998 -399577.185633456 159154.94309189531 0.0 0.0 
0.9775 -224251.27550603967 -0.281802463875166 -0.48180226387516606 -0.19999980000000006 -383406.21859793505 159154.94309189537 0.0 0.0 
0.9791346153846154 -208056.6535221102 -0.26145170169421533 -0.46145150169421534 -0.1999998 -367211.5966140055 159154.94309189531 0.0 0.0 
0.9807692307692308 -191840.08486521876 -0.24107336051064548 -0.4410731605106455 -0.1999998 -350995.0279571141 159154.94309189534 0.0 0.0 
0.9824038461538462 -175603.28012583614 -0.22066958991583896 -0.4206693899158389 -0.19999979999999995 -334758.22321773146 159154.94309189531 0.0 0.0 
0.9840384615384616 -159347.95202901977 -0.20024254218357893 -0.4002423421835789 -0.19999979999999998 -318502.89512091514 159154.94309189537 0.0 0.0 
0.985673076923077 -143075.81525374285 -0.1797943720430116 -0.3797941720430116 -0.19999979999999998 -302230.75834563817 159154.94309189531 0.0 0.0 
0.9873076923076924 -126788.58625203157 -0.1593272364513673 -0.3593270364513673 -0.19999980000000003 -285943.52934392693 159154.94309189537 0.0 0.0 
0.9889423076923077 -110487.98306790231 -0.13884329436643014 -0.3388430943664301 -0.19999979999999998 -269642.92615979764 159154.94309189531 0.0 0.0 
0.9905769230769231 -94175.72515613104 -0.11834470651879711 -0.31834450651879714 -0.19999980000000003 -253330.6682480264 159154.94309189537 0.0 0.0 
0.9922115384615385 -77853.53320088812 -0.09783363518396768 -0.29783343518396765 -0.19999979999999998 -237008.47629278345 159154.94309189531 0.0 0.0 
0.9938461538461539 -61523.12893422205 -0.07731224395424385 -0.27731204395424386 -0.1999998 -220678.07202611738 159154.94309189534 0.0 0.0 
0.9954807692307693 -45186.23495445402 -0.05678269751051803 -0.25678249751051807 -0.19999980000000003 -204341.17804634938 159154.94309189537 0.0 0.0 
0.9971153846153847 -28844.574544465482 -0.036247161393926364 -0.23624696139392637 -0.1999998 -187999.51763636083 159154.94309189534 0.0 0.0 
0.99875 -12499.871489921998 -0.01570780177742218 -0.21570760177742218 -0.1999998 -171654.81458181734 159154.94309189534 0.0 0.0 
1.0003846153846154 3846.150102563006 0.004833214762726227 -0.1951665852372738 -0.1999998 -155308.79298933235 159154.94309189534 0.0 0.0 
1.0020192307692308 20191.7659872913 0.025373721475471442 -0.17462607852452858 -0.1999998 -138963.17710460405 159154.94309189534 0.0 0.0 
1.0036538461538462 36535.25196135754 0.045911551663541175 -0.15408824833645882 -0.1999998 -122619.6911305378 159154.94309189534 0.0 0.0 
1.0052884615384616 52874.88404652957 0.06644453891199578 -0.13355526108800425 -0.19999980000000003 -106280.05904536578 159154.94309189534 0.0 0.0 
1.006923076923077 69208.93867109789 0.08697051731674707 -0.11302928268325294 -0.1999998 -89946.00442079746 159154.94309189534 0.0 0.0 
1.0085576923076924 85535.69285169074 0.10748732171303384 -0.09251247828696617 -0.1999998 -73619.25024020461 159154.94309189534 0.0 0.0 
1.0101923076923078 101853.42437501304 0.1279927879038018 -0.07200701209619818 -0.1999998 -57301.5187168823 159154.94309189534 0.0 0.0 
1.0118269230769232 118160.41197951819 0.1484847528879991 -0.0515150471120009 -0.1999998 -40994.53111237715 159154.94309189534 0.0 0.0 
1.0134615384615386 134454.935536971 0.1689610550887349 -0.03103874491126509 -0.1999998 -24700.00755492435 159154.94309189534 0.0 0.0 
1.015096153846154 150735.27623389958 0.18941953458129884 -0.010580265418701176 -0.1999998 -8419.666857995762 159154.94309189534 0.0 0.0 
1.0167307692307692 166999.71675289143 0.20985803332098402 0.009858233320984 -0.1999998 7844.773660996085 159154.94309189534 0.0 0.0 
1.0183653846153846 183246.54145376032 0.23027439537074837 0.030274595370748364 -0.1999998 24091.598361864977 159154.94309189534 0.0 0.0 
1.02 199474.03655450058 0.25066646712860835 0.050666667128608345 -0.1999998 40319.09346260523 159154.94309189534 0.0 0.0 


==> data/cell_static_k0p2_jcb_f1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.002003205128205128 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
0.004006410256410256 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.006009615384615384 60081.87419624858 0.07550110983553628 7.550110983553627e-08 -0.07550103433442644 0.0 60081.87419624858 0.0 0.0 
0.008012820512820512 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.01001602564102564 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.012019230769230768 120078.09492225992 0.15089458434593184 1.5089458434593183e-07 -0.15089443345134748 0.0 120078.09492225992 0.0 0.0 
0.014022435897435896 140043.01200075314 0.1759832390752613 1.759832390752613e-07 -0.17598306309202225 0.0 140043.01200075314 0.0 0.0 
0.016025641025641024 159985.74372882795 0.20104401487103407 0.0010680608268470667 -0.199975954044187 849.7766646105738 159135.96706421737 0.0 0.0 
0.018028846153846152 179903.13081645372 0.22607294165230982 0.02700524465183304 -0.19906769700047677 21489.932465527643 158413.19835092608 0.0 0.0 
0.02003205128205128 199792.01798864987 0.2510660543836089 0.05357114896475167 -0.19749490541885723 42630.40866265318 157161.6093259967 0.0 0.0 
0.02203525641025641 219649.25448533893 0.2760193937030463 0.08067789526035626 -0.19534149844269003 64201.273696698685 155447.98078864024 0.0 0.0 
0.024038461538461536 239471.69456048383 0.30092900654956595 0.10829727735257584 -0.19263172919699012 86180.0817786693 153291.61278181453 0.0 0.0 
0.026041666666666664 259256.19798043117 0.3257909467891774 0.13653046194341395 -0.18926048484576347 108647.33889571208 150608.8590847191 0.0 0.0 
0.028044871794871792 278999.630521381 0.3506012758400949 0.16540629966964246 -0.1851949761704524 131626.0036811878 147373.62684019317 0.0 0.0 
0.03004807692307692 298698.8644659047 0.3753560632966798 0.19480178856920322 -0.1805542747274766 155018.19418898455 143680.67027692017 0.0 0.0 
0.03205128205128205 318350.7790984323 0.4000513875520888 0.2245265895942004 -0.1755247979578884 178672.4432690757 139678.33582935657 0.0 0.0 
0.034054487179487176 337952.26119963 0.4246833364195266 0.2544769567805125 -0.17020637963901408 202506.1924269371 135446.06877269287 0.0 0.0 
0.036057692307692304 357500.20553959074 0.44924800775200774 0.2845446028167673 -0.16470340493524044 226433.26927510655 131066.93626448419 0.0 0.0 
0.03806089743589743 376991.51536975894 0.47374151006052734 0.3146560178282451 -0.15908549223228224 250395.17645854485 126596.33891121409 0.0 0.0 
0.04006410256410256 396423.10291351145 0.4981599631305432 0.34470725838748334 -0.1534527047430599 274309.19834621134 122113.90456730011 0.0 0.0 
0.04206730769230769 415791.88985531725 0.5224994986366724 0.37448464523927355 -0.1480148533973989 298005.2942226304 117786.59563268686 0.0 0.0 
0.04407051282051282 435094.80782839865 0.546756260755504 0.40382784770300706 -0.14292841305249693 321355.87686154235 113738.93096685631 0.0 0.0 
0.046073717948717945 454328.7989008158 0.5709264067764309 0.43267512107205786 -0.13825128570437306 344311.81134052394 110016.98756029183 0.0 0.0 
0.04807692307692307 473490.81605989893 0.5950061077104059 0.46099803594304356 -0.1340080717673623 366850.4742396113 106640.34182028763 0.0 0.0 
0.0500801282051282 492577.82369495026 0.6189915488965216 0.4887898562671416 -0.13020169262938003 388966.5051791446 103611.31851580564 0.0 0.0 
0.05208333333333333 511586.79807813937 0.6428789306063231 0.5161061563236039 -0.12677277428271916 410704.1288126308 100882.6692655086 0.0 0.0 
0.05408653846153846 530514.727843517 0.6666644686457526 0.5430083571157079 -0.12365611153004463 432112.222473365 98402.50537015195 0.0 0.0 
0.056089743589743585 549358.6144640696 0.6903443949546354 0.569544437110049 -0.12079995784458641 453228.9662531289 96129.64821094071 0.0 0.0 
0.05809294871794871 568115.4727267404 0.7139149582036081 0.5957491310048684 -0.11816582719873969 474082.0011771582 94033.4715495822 0.0 0.0 
0.06009615384615384 586782.3312053416 0.7373724243883977 0.6216490589628236 -0.11572336542557404 494692.5109219721 92089.82028336951 0.0 0.0 
0.06209935897435897 605356.2327312813 0.7607130774213546 0.6472648393448918 -0.11344823807646287 515076.9030772755 90279.32965400582 0.0 0.0 
0.0641025641025641 623834.2348620339 0.7839332197201501 0.6726126750355885 -0.11132054468456154 535248.0715047197 88586.16335731419 0.0 0.0 
0.06610576923076922 642213.4103472745 0.8070291727935379 0.697705381410624 -0.10932379138291393 555216.214369389 86997.19597788551 0.0 0.0 
0.06810897435897435 660490.8475926104 0.8299972778240963 0.7225531315468232 -0.10744414627727306 574989.4271596066 85501.4204330038 0.0 0.0 
0.07011217948717949 678663.651120829 0.8528338962478492 0.7471640057309222 -0.10566989051692699 594574.1399725763 84089.51114825276 0.0 0.0 
0.07211538461538461 696728.9420305938 0.8755354103306809 0.771543942947532 -0.1039914673831489 613975.0789096919 82753.86312090186 0.0 0.0 
0.07411858974358973 714683.8584525154 0.8980982237414521 0.7956990050466651 -0.10239921869478696 633197.067845608 81486.79060690745 0.0 0.0 
0.07612179487179487 732525.5560025238 0.9205187621217229 0.8196325744742319 -0.10088618764749102 652242.7984507927 80282.75755173108 0.0 0.0 
0.078125 750251.2082324682 0.9427934736519954 0.8433476811274708 -0.09944579252452457 671114.6818460962 79136.52638637205 0.0 0.0 
0.08012820512820512 767858.0070778797 0.9649188296143866 0.8668465843528963 -0.09807224526149028 689814.5159669542 78043.49111092556 0.0 0.0 
0.08213141025641024 785343.1633028192 0.9868913249516424 0.8901304542241291 -0.09676087072751338 708343.2319320897 76999.93137072958 0.0 0.0 
0.08413461538461538 802703.9069417425 1.0087074788224013 0.9132007365854335 -0.09550674223696776 726701.9803117312 76001.9266300113 0.0 0.0 
0.08613782051282051 819937.4877383127 1.0303638351526216 0.9360581627383381 -0.09430567241428356 744891.3430604769 75046.14467783575 0.0 0.0 
0.08814102564102563 837041.1755810912 1.051856963183088 0.958702908504755 -0.09315405467833304 762911.4600958286 74129.71548526257 0.0 0.0 
0.09014423076923075 854012.260936037 1.0731834580129054 0.9811348664011726 -0.09204859161173273 780762.2458877498 73250.01504828723 0.0 0.0 
0.09214743589743589 870848.0552757459 1.0943399411388965 1.0033536063539132 -0.0909863347849833 798443.358196828 72404.69707891787 0.0 0.0 
0.09415064102564102 887545.8915053611 1.1153230609908185 1.0253584530622093 -0.08996460792860916 815954.2596379169 71591.63186744414 0.0 0.0 
0.09615384615384615 904103.1243850902 1.1361294934623114 1.0471485161074403 -0.0889809773548711 833294.2416403289 70808.8827447613 0.0 0.0 
0.09815705128205127 920517.1309492592 1.1567559424374985 1.0687227181559464 -0.08803322428155202 850462.4468909428 70054.6840583164 0.0 0.0 
0.1001602564102564 936785.3109218371 1.1771991403131494 1.0900798200731812 -0.08711932023996827 867457.8893194315 69327.42160240561 0.0 0.0 
0.10216346153846154 952905.0871283672 1.197455848516328 1.1112184422589224 -0.08623740625740561 884279.4710763008 68625.61605206633 0.0 0.0 
0.10416666666666666 968873.905904238 1.217522858017441 1.1321370834553022 -0.08538577456213892 900925.9974998565 67947.90840438148 0.0 0.0 
0.10616987179487178 984689.2374992307 1.2373969898386072 1.1528341370851067 -0.0845628527535005 917396.1901178249 67293.04738140572 0.0 0.0 
0.10817307692307691 1000348.5764782763 1.257075095557264 1.1733079058873115 -0.08376718966995256 933688.6982939516 66659.87818432471 0.0 0.0 
0.11017628205128205 1015849.4421183624 1.2765540578049348 1.1935566128698578 -0.08299744493507699 949802.1079439537 66047.3341744087 0.0 0.0 
0.11217948717948717 1031189.378801525 1.2958307907610773 1.2135783021646998 -0.08225248859637757 965734.8626383926 65454.516163132386 0.0 0.0 
0.11418269230769229 1046365.9564038627 1.314902240641933 1.2333709701674413 -0.08153127047449171 981485.367960386 64880.58844347671 0.0 0.0 
0.11618589743589743 1061376.7706805118 1.3337653861843017 1.252929823338093 -0.08083556284620874 997049.8093306021 64326.961349909776 0.0 0.0 
0.11818910256410256 1076219.4436465232 1.3524172391241647 1.2722415104533489 -0.0801757286708158 1012417.562174867 63801.88147165615 0.0 0.0 
0.12019230769230768 1090891.6239535774 1.3708548446700792 1.2913172576395875 -0.07953758703049174 1027597.5599719904 63294.06398158695 0.0 0.0 
0.1221955128205128 1105390.9872624816 1.3890752819712724 1.3101545529101164 -0.07892072906115599 1042587.8037468023 62803.183515679324 0.0 0.0 
0.12419871794871794 1119715.2366113863 1.4070756645803553 1.3287527837013182 -0.07832288087903705 1057387.8060384735 62327.430572912795 0.0 0.0 
0.12620192307692307 1133862.102779666 1.4248531409105896 1.347108907129657 -0.07774423378093265 1071995.145397072 61866.957382594 0.0 0.0 
0.1282051282051282 1147829.3446474043 1.442404894687629 1.3652205088343417 -0.07718438585328724 1086407.9005356461 61421.444111758145 0.0 0.0 
0.13020833333333331 1161614.7495504299 1.4597281453956712 1.3830865919226116 -0.07664155347305956 1100625.2781535622 60989.47139686765 0.0 0.0 
0.13221153846153844 1175216.1336308396 1.4768201487179387 1.4007049418959208 -0.07611520682201789 1114645.5160092916 60570.61762154801 0.0 0.0 
0.13421474358974358 1188631.3421829646 1.4936781969714308 1.418072276863271 -0.07560592010815981 1128466.002456502 60165.339726462495 0.0 0.0 
0.1362179487179487 1201858.2499947106 1.510299619535867 1.4351869758684286 -0.07511264366743853 1142085.4475800432 59772.80241466733 0.0 0.0 
0.13822115384615383 1214894.7616842338 1.5266817832767645 1.4520479552726289 -0.07463382800413565 1155502.9890488186 59391.7726354152 0.0 0.0 
0.14022435897435898 1227738.8120318856 1.5428220929625727 1.468652638880552 -0.07416945408202058 1168716.5767917456 59022.23524014 0.0 0.0 
0.1422275641025641 1240388.3663073804 1.5587179916758047 1.4849988856674439 -0.07371910600836085 1181724.507035791 58663.859271589434 0.0 0.0 
0.14423076923076922 1252841.4205921346 1.5743669612181002 1.5010840284113658 -0.07328293280673437 1194524.6572730562 58316.76331907837 0.0 0.0 
0.14623397435897434 1265096.002096724 1.5897665225091544 1.5169064591758001 -0.07286006333335426 1207115.7479490105 57980.25414771354 0.0 0.0 
0.14823717948717946 1277150.1694734078 1.6049142359794468 1.532464282298231 -0.07244995368121576 1219496.2705437872 57653.89892962063 0.0 0.0 
0.1502403846153846 1289002.0131236746 1.619807701956716 1.547755444528845 -0.07205225742787102 1231664.5911333757 57337.4219902989 0.0 0.0 
0.15224358974358973 1300649.655500757 1.6344445610461096 1.562777919516026 -0.07166664153008351 1243619.0971986603 57030.55830209679 0.0 0.0 
0.15424679487179485 1312091.251407069 1.6488224945039545 1.5775297089883045 -0.07129278551564999 1255358.1985659862 56733.05284108268 0.0 0.0 
0.15625 1323324.9882865187 1.6629392246050905 1.5920088437621027 -0.07093038084298775 1266880.3282090977 56444.660077420995 0.0 0.0 
0.15825320512820512 1334349.08651165 1.6767925150037002 1.6062133847039533 -0.07057913029974694 1278183.9430148478 56165.14349680208 0.0 0.0 
0.16025641025641024 1345161.799665568 1.6903801710875894 1.6201414236499134 -0.070238747437676 1289267.5245148463 55894.27515072166 0.0 0.0 
0.16225961538461536 1355761.414818603 1.703700040325851 1.6337910842846453 -0.06990895604120584 1300129.5795850083 55631.83523359476 0.0 0.0 
0.16426282051282048 1366146.2527996697 1.7167500126098667 1.6471605229824464 -0.06958948962742029 1310768.6411148275 55377.61168484227 0.0 0.0 
0.16626602564102563 1376314.6684622783 1.7295280205875863 1.6602479296123323 -0.069280090975254 1321183.268648039 55131.39981423924 0.0 0.0 
0.16826923076923075 1386265.0509451544 1.742032039991031 1.6730515283090914 -0.06898051168193953 1331372.048996208 54893.00194894639 0.0 0.0 
0.17027243589743588 1395995.8239274311 1.7542600899569794 1.6855695782121096 -0.06869051174486973 1341333.5968266646 54662.2271007665 0.0 0.0 
0.17227564102564102 1405505.4458783641 1.766210233340766 1.6978003741735745 -0.06840985916719156 1351066.5552260787 54438.89065228542 0.0 0.0 
0.17427884615384615 1414792.4103015403 1.7778805770231663 1.7097422461146163 -0.06813833090854993 1360569.5951880903 54222.815113449935 0.0 0.0 
0.17628205128205127 1423855.245973532 1.7892692722102945 1.7213929884703947 -0.06787628373989985 1369840.961579682 54014.284393850015 0.0 0.0 
0.1782852564102564 1432692.517176968 1.8003745147264927 1.7327515283036852 -0.06762298642280751 1378879.8005851218 53812.7165918462 0.0 0.0 
0.1802884615384615 1441302.8239279739 1.8111945453001383 1.7438163194790879 -0.06737822582105046 1387684.881829121 53617.942098852945 0.0 0.0 
0.18229166666666666 1449684.8021979586 1.8217276498423516 1.7545858477614598 -0.06714180208089182 1396255.0003217985 53429.80187616008 0.0 0.0 
0.18429487179487178 1457837.1241296974 1.8319721597185317 1.765058471648683 -0.06691368806984865 1404588.8497972952 53248.274332402274 0.0 0.0 
0.1862980769230769 1465758.4982476924 1.8419264520127032 1.7752322176613309 -0.06669423435137234 1412684.859810303 53073.638437389396 0.0 0.0 
0.18830128205128205 1473447.6696627624 1.8515889497846139 1.7851063622879144 -0.06648258749669944 1420542.4546093517 52905.215053410735 0.0 0.0 
0.19030448717948717 1480903.4202708418 1.86095812231955 1.794679553929909 -0.06627856838964097 1428160.5586266522 52742.86164418957 0.0 0.0 
0.1923076923076923 1488124.56894595 1.8700324853708297 1.8039496349953208 -0.06608285037550887 1435537.4549045144 52587.11404143553 0.0 0.0 
0.1943108974358974 1495109.9717273032 1.8788106013949357 1.8129159613245385 -0.06589464007039725 1442672.6308376375 52437.340889665764 0.0 0.0 
0.19631410256410253 1501858.5220005384 1.8872910797792466 1.8215774498978308 -0.06571362988141582 1449565.224586548 52293.29741399037 0.0 0.0 
0.19831730769230768 1508369.1506730216 1.8954725770623362 1.8299318341295185 -0.06554074293281764 1456213.4324589376 52155.71821408393 0.0 0.0 
0.2003205128205128 1514640.82634321 1.9033537971468009 1.8379790926343722 -0.06537470451242866 1462617.2374379958 52023.5889052141 0.0 0.0 
0.20232371794871792 1520672.5554640468 1.9109334915045866 1.8457172744993124 -0.06521621700527414 1468775.0870358627 51897.468428184045 0.0 0.0 
0.20432692307692307 1526463.3825003558 1.9182104593747777 1.8531457189653877 -0.06506474040939003 1474686.455437702 51776.92706265394 0.0 0.0 
0.2063301282051282 1532012.3900802152 1.9251835479538177 1.8602631380621013 -0.06492040989171644 1480350.3177090494 51662.072371165734 0.0 0.0 
0.20833333333333331 1537318.6991402863 1.9318516525781364 1.867068610727197 -0.06478304185093942 1485765.9408919974 51552.75824828888 0.0 0.0 
0.21033653846153844 1542381.4690650743 1.9382137168991482 1.8735610397516584 -0.06465267714748979 1490932.4518553203 51449.01720975409 0.0 0.0 
0.21233974358974356 1547199.897820095 1.9442687330505957 1.8797397586182583 -0.0645289744323374 1495849.3202017322 51350.57761836285 0.0 0.0 
0.2143429487179487 1551773.2220789327 1.9500157418082151 1.8856033601385747 -0.06441238166964047 1500515.4261259115 51257.79595302115 0.0 0.0 
0.21634615384615383 1556100.7173441644 1.9554538327416937 1.8911517764652055 -0.06430205627648822 1504930.715637281 51170.00170688331 0.0 0.0 
0.21834935897435895 1560181.6980621342 1.9605821443589 1.8963832509554714 -0.06419889340342855 1509093.7908433003 51087.90721883392 0.0 0.0 
0.2203525641025641 1564015.517731557 1.9653998642423585 1.9012977487600071 -0.06410211548235134 1513004.6240123445 51010.893719212385 0.0 0.0 
0.22235576923076922 1567601.5690059348 1.9699062291779512 1.9058946372564118 -0.06401159192153938 1516662.7117196063 50938.85728632845 0.0 0.0 
0.22435897435897434 1570939.2837897737 1.9741005252758257 1.9101723692435104 -0.06392815603231528 1520066.822740848 50872.46104892576 0.0 0.0 
0.22636217948717946 1574028.1333285784 1.977982088083487 1.914131144085289 -0.06385094399819802 1523217.115725576 50811.01760300249 0.0 0.0 
0.22836538461538458 1576867.6282926183 1.9815503026910601 1.9177703378005646 -0.06377996489049553 1526113.0941253346 50754.53416728368 0.0 0.0 
0.23036858974358973 1579457.3188544444 1.9848046038287017 1.9210891537553734 -0.06371545007332835 1528754.1239987742 50703.19485567021 0.0 0.0 
0.23237179487179485 1581796.7947601515 1.9877444759561496 1.924086940723025 -0.06365753523312456 1531139.6871160527 50657.10764409881 0.0 0.0 
0.23437499999999997 1583885.685394369 1.9903694533443936 1.9267636297095996 -0.06360582363479406 1533269.7285738685 50615.95682050055 0.0 0.0 
0.23637820512820512 1585723.659838974 1.9926791201494565 1.929118796830439 -0.0635603233190174 1535143.911055522 50579.74878345197 0.0 0.0 
0.23838141025641024 1587310.4269255134 1.9946731104782685 1.9311520689844006 -0.06352104149386784 1536761.9376565518 50548.489268961595 0.0 0.0 
0.24038461538461536 1588645.735281332 1.9963511084466352 1.9328631240643364 -0.06348798438229886 1538123.5520522294 50522.18322910252 0.0 0.0 
0.24238782051282048 1589729.3733693922 1.9977128482292752 1.9342516323291896 -0.06346121590008558 1539228.4918429076 50500.88152648462 0.0 0.0 
0.2443910256410256 1590561.1695217877 1.998758114101935 1.9353172936473113 -0.06344082045462374 1540076.5181913422 50484.65133044543 0.0 0.0 
0.24639423076923075 1591140.991966938 1.9994867404755634 1.9360598709328924 -0.06342686954267096 1540667.4424305842 50473.549536353676 0.0 0.0 
0.24839743589743588 1591468.7488504613 1.9998986119225397 1.9364798961468863 -0.06341871577565339 1541001.6878822246 50467.060968236765 0.0 0.0 
0.250400641025641 1591544.3882497298 1.999993663194965 1.9365769201969847 -0.06341674299798039 1541078.8971696543 50465.4910800755 0.0 0.0 
0.25240384615384615 1591367.8981820918 1.9997718792349959 1.9365769199752008 -0.06319495925979512 1541078.8971696543 50289.00101243751 0.0 0.0 
0.25440705128205127 1590939.306606772 1.9992332951772296 1.9365769194366167 -0.06265637574061289 1541078.8971696543 49860.40943711763 0.0 0.0 
0.2564102564102564 1590258.681420441 1.9983779963431396 1.936576918581318 -0.06180107776182164 1541078.8971696543 49179.78425078676 0.0 0.0 
0.2584134615384615 1589326.1304464596 1.9972061182275564 1.9365769174094398 -0.060629200818116624 1541078.8971696543 48247.233276805375 0.0 0.0 
0.26041666666666663 1588141.801417799 1.995717846477207 1.936576915921168 -0.05914093055603886 1541078.8971696543 47062.90424814471 0.0 0.0 
0.26241987179487175 1586705.8819536346 1.9939134168613009 1.9365769141167384 -0.05733650274456248 1541078.8971696543 45626.9847839803 0.0 0.0 
0.26442307692307687 1585018.5995296258 1.9917931152341821 1.936576911996437 -0.05521620323774523 1541078.8971696543 43939.70235997159 0.0 0.0 
0.26642628205128205 1583080.2214418792 1.9893572774900443 1.9365769095605991 -0.05278036792944518 1541078.8971696543 42001.32427222491 0.0 0.0 
0.26842948717948717 1580891.054764603 1.9866062895097185 1.936576906809611 -0.05002938270010748 1541078.8971696543 39812.157594948774 0.0 0.0 
0.2704326923076923 1578451.4463014633 1.9835405870995444 1.9365769037439087 -0.04696368335563572 1541078.8971696543 37372.549131809035 0.0 0.0 
0.2724358974358974 1575761.7825306414 1.9801606559223282 1.9365769003639774 -0.0435837555583507 1541078.8971696543 34682.88536098716 0.0 0.0 
0.27443910256410253 1572822.4895436103 1.976467031420406 1.936576896670353 -0.0398901347500531 1541078.8971696543 31743.592373955995 0.0 0.0 
0.27644230769230765 1569634.0329776336 1.9724602987308213 1.9365768926636202 -0.035883406067201085 1541078.8971696543 28555.135807979386 0.0 0.0 
0.2784455128205128 1566196.9179420006 1.9681410925926262 1.936576888344414 -0.03156420424821205 1541078.8971696543 25118.020772346295 0.0 0.0 
0.28044871794871795 1562511.6889380063 1.9635100972463282 1.9365768837134187 -0.02693321353290945 1541078.8971696543 21432.791768352035 0.0 0.0 
0.2824519230769231 1558578.929772695 1.9585680463254964 1.936576878771368 -0.021991167554128443 1541078.8971696543 17500.032603040803 0.0 0.0 
0.2844551282051282 1554399.2634663726 1.9533157227405367 1.9365768735190443 -0.01673884922149238 1541078.8971696543 13320.366296718363 0.0 0.0 
0.2864583333333333 1549973.3521539096 1.9477539585546673 1.9365768679572801 -0.01117709059738714 1541078.8971696543 8894.454984255368 0.0 0.0 
0.28846153846153844 1545301.8969798477 1.9418836348521045 1.9365768620869563 -0.005306772765148127 1541078.8971696543 4222.9998101934325 0.0 0.0 
0.29046474358974356 1540385.6379873233 1.9357056815984808 1.936576855909003 0.0008711743105223047 1541078.8971696543 -693.2591823309194 0.0 0.0 
0.2924679487179487 1535225.3540008357 1.9292210774935261 1.9365768494243991 0.007355771930873001 1541078.8971696543 -5853.543168818578 0.0 0.0 
0.2944711538461538 1529821.8625028618 1.922430849816018 1.9365768426341714 0.014145992818153319 1541078.8971696543 -11257.03466679249 0.0 0.0 
0.2964743589743589 1524176.019504357 1.9153360742610483 1.9365768355393957 0.021240761278347398 1541078.8971696543 -16902.87766529736 0.0 0.0 
0.2984775641025641 1518288.719409143 1.9079378747696076 1.9365768281411964 0.028638953371588727 1541078.8971696543 -22790.17776051117 0.0 0.0 
0.3004807692307692 1512160.8948722237 1.9002374233505384 1.936576820440745 0.036339397090206615 1541078.8971696543 -28918.002297430532 0.0 0.0 
0.30248397435897434 1505793.516652029 1.8922359398948618 1.9365768124392615 0.04434087254439967 1541078.8971696543 -35285.38051762525 0.0 0.0 
0.30448717948717946 1499187.5934566346 1.88393469198253 1.9365768041380136 0.052642112155483645 1541078.8971696543 -41891.303713019704 0.0 0.0 
0.3064903846153846 1492344.1717839614 1.875334994681615 1.9365767955383162 0.06124180085670128 1541078.8971696543 -48734.7253856929 0.0 0.0 
0.3084935897435897 1485264.3357559924 1.86643821033998 1.9299817969491861 0.06354358660920623 1535830.7658756382 -50566.43011964578 -0.0 -0.0 
0.3104967948717948 1477949.2069470277 1.8572457483694573 1.9209635353044665 0.06371778693500918 1528654.2614199969 -50705.05447296915 -0.0 -0.0 
0.3125 1470399.944206007 1.8477590650225735 1.9116581419578083 0.06389907693523478 1521249.2648215874 -50849.320615580305 -0.0 -0.0 
0.3145032051282051 1462617.7434729277 1.8379796631618521 1.9020665289087875 0.06408686574693534 1513616.5018261434 -50998.75835321564 -0.0 -0.0 
0.31650641025641024 1454603.8375893843 1.8279090920217322 1.8921904335936135 0.06428134157188126 1505757.355041619 -51153.517452234635 -0.0 -0.0 
0.31850961538461536 1446359.4961032656 1.8175489469631416 1.882032209666049 0.06448326270290727 1497673.6974467717 -51314.20134350611 -0.0 -0.0 
0.3205128205128205 1437886.0250676353 1.806900869220765 1.871592926870568 0.0646920576498029 1489366.3803167508 -51480.3552491155 -0.0 -0.0 
0.3225160256410256 1429184.766833829 1.7959665456430396 1.8608744113954796 0.06490786575244001 1480836.856886149 -51652.09005231992 -0.0 -0.0 
0.3245192307692307 1420257.0998388005 1.7847477084249284 1.849878545476904 0.06513083705197564 1472086.624990999 -51829.525152198505 -0.0 -0.0 
0.32652243589743585 1411104.438386756 1.7732461348335136 1.8386077959525202 0.06536166111900665 1463117.6476789017 -52013.20929214568 -0.0 -0.0 
0.32852564102564097 1401728.2324250978 1.7614636469264375 1.8270635506831556 0.06559990375671809 1453931.0293740663 -52202.79694896843 -0.0 -0.0 
0.33052884615384615 1392129.9673147292 1.749402111263261 1.8152478300486459 0.06584571878538492 1444528.3778438044 -52398.41052907519 -0.0 -0.0 
0.33253205128205127 1382311.1635947467 1.737063438609766 1.80316270228766 0.06609926367789387 1434911.338940279 -52600.17534553236 -0.0 -0.0 
0.3345352564102564 1372273.3767415583 1.7244495836352554 1.790810283928711 0.06636070029345564 1425081.5969434949 -52808.22020193655 -0.0 -0.0 
0.3365384615384615 1362018.196922467 1.7115625446028955 1.7781927396645332 0.0666301950616377 1415040.8744613288 -53022.67753886175 -0.0 -0.0 
0.33854166666666663 1351547.2487437606 1.698404363053158 1.7653122822289375 0.06690791917577954 1404790.9323315357 -53243.6835877751 -0.0 -0.0 
0.34054487179487175 1340862.1909933449 1.6849771234804025 1.7521712703614876 0.06719414688108505 1394333.6475796392 -53471.45658629434 -0.0 -0.0 
0.34254807692307687 1329964.716377961 1.671282953002654 1.7387719606440786 0.06748900764142451 1383670.8159365577 -53706.09955859673 -0.0 -0.0 
0.34455128205128205 1318856.5512550294 1.6573240210246283 1.7251166083914284 0.06779258736680016 1372804.2321247873 -53947.680869757896 -0.0 -0.0 
0.34655448717948717 1307539.455359165 1.643102538894061 1.7112076144654058 0.06810507557134482 1361735.8066896496 -54196.3513304845 -0.0 -0.0 
0.3485576923076923 1296015.2215234023 1.6286207595513875 1.697047427118628 0.06842666756724047 1350467.4878888295 -54452.26636542729 -0.0 -0.0 
0.3505608974358974 1284285.6753951788 1.61388097717284 1.6826385418442458 0.06875756467140581 1339001.2615728397 -54715.58617766085 -0.0 -0.0 
0.35256410256410253 1272352.675147118 1.5988855268070028 1.6679835011322384 0.06909797432523557 1327339.1509910845 -54986.47584396647 -0.0 -0.0 
0.35456730769230765 1260218.1111826634 1.5836367840049042 1.653085039172656 0.06944825516775177 1315483.331943159 -55265.220760495635 -0.0 -0.0 
0.3565705128205128 1247883.9058366017 1.5681371644436821 1.637945807160113 0.06980864271643084 1303435.9141828902 -55552.008346288465 -0.0 -0.0 
0.3585737179487179 1235352.0130705338 1.5523891235439005 1.6225684076531954 0.07017928410929497 1291198.9687607135 -55846.95569017972 -0.0 -0.0 
0.360576923076923 1222624.4181633273 1.5363951560805618 1.6069555750751512 0.07056041899458942 1278774.6716617018 -56150.253498374484 -0.0 -0.0 
0.3625801282051282 1209703.1373966155 1.5201577957878925 1.5911100909212514 0.07095229513335899 1266165.2363296598 -56462.098933044355 -0.0 -0.0 
0.3645833333333333 1196590.217735382 1.503679614957955 1.5750347836962288 0.07135516873827386 1253372.9136173408 -56782.69588195882 -0.0 -0.0 
0.36658653846153844 1183287.7365036828 1.4869632240331458 1.558732528913524 0.07176930488037825 1240399.9917858455 -57112.25528216269 -0.0 -0.0 
0.36858974358974356 1169797.8010555608 1.4700112711926578 1.5422062491123008 0.07219497791964291 1227248.7965181635 -57450.9954626027 -0.0 -0.0 
0.3705929487179487 1156122.5484412033 1.4528264419329577 1.5254595628725873 0.07263312093962959 1213922.2073895298 -57799.65894832648 -0.0 -0.0 
0.3725961538461538 1142264.145068394 1.435411458642357 1.5084951623522656 0.07308370370990858 1200422.366751093 -58158.22168269893 -0.0 -0.0 
0.3745993589743589 1128224.7863593164 1.417769080169737 1.4913159037571297 0.07354682358739284 1186751.5474992834 -58526.76113996701 -0.0 -0.0 
0.3766025641025641 1114006.696402756 1.3999021013874935 1.4739249044380938 0.07402280305060027 1172912.2303433944 -58905.533940638416 -0.0 -0.0 
0.3786057692307692 1099612.1276017681 1.3818133527487828 1.456325723066288 0.07451237031750524 1158907.2471845115 -59295.119582743384 -0.0 -0.0 
0.38060897435897434 1085043.3603168526 1.3635056998391228 1.4385226034984502 0.07501690365932734 1144739.9751776196 -59696.61486076703 -0.0 -0.0 
0.38261217948717946 1070302.702504707 1.3449820429224357 1.4205171278709583 0.07553508494852257 1130411.6733457958 -60108.9708410888 -0.0 -0.0 
0.3846153846153846 1055392.4893526016 1.3262453164815908 1.4023130149917806 0.0760676985101898 1115925.301023017 -60532.811670415336 -0.0 -0.0 
0.3866185897435897 1040315.0829084447 1.3072984887535306 1.383915033600794 0.07661654484726332 1101284.653053334 -60969.570144889294 -0.0 -0.0 
0.3886217948717948 1025072.8717065911 1.2881445612590476 1.3653257269773946 0.07718116571834699 1086491.753313821 -61418.88160722994 -0.0 -0.0 
0.39062499999999994 1009668.2703894564 1.2687865683272916 1.3465482141639082 0.0777616458366166 1071549.083859564 -61880.81347010762 -0.0 -0.0 
0.39262820512820507 994103.7193249915 1.249227576615073 1.3275876982306196 0.07836012161554651 1056460.7851640387 -62357.065839047194 -0.0 -0.0 
0.39463141025641024 978381.6842200846 1.2294706846210506 1.3084468086129732 0.07897612399192266 1041228.9496651146 -62847.26544503006 -0.0 -0.0 
0.39663461538461536 962504.6557299512 1.209519022194875 1.2891287458120302 0.07960972361715513 1025856.1242406688 -63351.46851071762 -0.0 -0.0 
0.3986378205128205 946475.1490635665 1.189375750041362 1.2696397803833306 0.0802640303419686 1010347.2988427271 -63872.14977916062 -0.0 -0.0 
0.4006410256410256 930295.7035852107 1.1690440592197784 1.2499812768241416 0.08093721760436323 994703.5593022605 -64407.855717049795 -0.0 -0.0 
0.4026442307692307 913968.8824121887 1.1485271706383222 1.2301742486827363 0.08164707804441407 978941.6276838252 -64972.74527163652 -0.0 -0.0 
0.40464743589743585 897497.2720087854 1.1278283345438722 1.2102056357200408 0.0823773011761686 963051.1109664096 -65553.83895762416 -0.0 -0.0 
0.40665064102564097 880883.4817765246 1.1069508300070912 1.1900795752863949 0.0831287452793037 947035.3015494854 -66151.81977296085 -0.0 -0.0 
0.40865384615384615 864130.1436407885 1.0858979644029576 1.1698002835875498 0.08390231918459223 930897.5545837085 -66767.41094292002 -0.0 -0.0 
0.41065705128205127 847239.9116338785 1.0646730728868232 1.1493720617429186 0.08469898885609539 914641.2927919244 -67401.38115804596 -0.0 -0.0 
0.4126602564102564 830215.4614745623 1.0432795178660579 1.1287992968830727 0.0855197790170148 898270.0073425304 -68054.54586796812 -0.0 -0.0 
0.4146634615384615 813059.4901441978 1.02172068846739 1.1080868978549847 0.08636620938759476 881787.6045730391 -68728.11442884128 -0.0 -0.0 
0.41666666666666663 795774.7154594773 1.0000000000000007 1.0872392122408339 0.0872392122408332 865197.5441801639 -69422.82872068661 -0.0 -0.0 
0.41866987179487175 778363.8756418785 0.9781208934144819 1.0662608402814802 0.08813994686699822 848503.4869201886 -70139.61127831019 -0.0 -0.0 
0.42067307692307687 760829.7288838796 0.9560868347577242 1.0451565872850703 0.08906975252734617 831709.2567369023 -70879.52785302268 -0.0 -0.0 
0.422676282051282 743175.0529120145 0.9339013146238363 1.0239313755648947 0.09003006094105837 814818.7706839023 -71643.71777188778 -0.0 -0.0 
0.4246794871794871 725402.6445468263 0.9115678476011669 1.002590251605268 0.09102240400410111 797836.0446270275 -72433.40008020122 -0.0 -0.0 
0.4266826923076923 707515.319259802 0.8890899717155324 0.9811383942526944 0.09204842253716206 780765.1997626863 -73249.88050288428 -0.0 -0.0 
0.4286858974358974 689515.9107273526 0.8664712478697306 0.9595811228174166 0.09310987494768597 763610.4690648732 -74094.55833752058 -0.0 -0.0 
0.43068910256410253 671407.2703819058 0.8437152592794286 0.9379241510975166 0.094208891818088 746376.3994313265 -74969.1290494207 -0.0 -0.0 
0.43269230769230765 653192.2669601868 0.8208256109055143 0.9161741402088697 0.09534852930335536 729068.2916120687 -75876.02465188189 -0.0 -0.0 
0.4346955128205128 634873.786048759 0.7978059288830078 0.8943359413878745 0.0965300125048667 711690.0060993391 -76816.2200505801 -0.0 -0.0 
0.4366987179487179 616454.7296268948 0.774659859946614 0.8724156059698577 0.09775574602324366 694246.3583946993 -77791.62876780448 -0.0 -0.0 
0.438701923076923 597938.0156068518 0.7513910708530179 0.8504194000432017 0.09902832919018378 676742.334894917 -78804.31928806519 -0.0 -0.0 
0.4407051282051282 579326.5773716173 0.7280032477999968 0.8283538168056847 0.10035056900568784 659183.1027248405 -79856.5253532232 -0.0 -0.0 
0.4427083333333333 560623.3633102138 0.7045000958424676 0.8062255939711204 0.10172549812865272 641574.0235891762 -80950.66027896246 -0.0 -0.0 
0.44471153846153844 541831.3363506146 0.6808853383055324 0.7840445009570393 0.10315916265150682 623922.8717481907 -82091.53539757617 -0.0 -0.0 
0.44671474358974356 522953.4734903676 0.6571627161946414 0.7618160383809065 0.10465332218626511 606234.0244555826 -83280.55096521502 -0.0 -0.0 
0.4487179487179487 503992.7653249809 0.6333359876029458 0.7395470932925844 0.10621110568963854 588512.9622539863 -84520.19692900538 -0.0 -0.0 
0.4507211538461538 484952.2155741604 0.6094089271159504 0.7172468724961287 0.10783794538017832 570767.0116896025 -85814.79611544212 -0.0 -0.0 
0.4527243589743589 465834.8406059652 0.585385325213549 0.6949233592165378 0.10953803400298878 553002.5256143691 -87167.6850084039 -0.0 -0.0 
0.45472756410256404 446643.66895896266 0.5612689876695475 0.6725911125342774 0.11132212486472992 535231.0897849583 -88587.42082599562 -0.0 -0.0 
0.45673076923076916 427381.74086244917 0.5370637349487548 0.6502557150354147 0.11319198008665987 517457.14668361156 -90075.40582116239 -0.0 -0.0 
0.45873397435897434 408052.10775482445 0.5127734016017549 0.6279271765465376 0.11515377494478274 499688.6618821477 -91636.55412732327 -0.0 -0.0 
0.46073717948717946 388657.83180019044 0.4884018356574463 0.605616301350887 0.11721446569344063 481934.2331615242 -93276.40136133373 -0.0 -0.0 
0.4627403846153846 369201.98540324694 0.4639528980134427 0.583344178841803 0.11939128082836031 464210.6429414354 -95008.65753818845 -0.0 -0.0 
0.4647435897435897 349687.6507225662 0.43943046182443496 0.5611175550889125 0.12168709326447752 446523.2595758054 -96835.60885323922 -0.0 -0.0 
0.4667467948717948 330117.9191823247 0.4148384118886162 0.5389491552173065 0.12411074332869027 428882.20940446766 -98764.29022214294 -0.0 -0.0 
0.46874999999999994 310495.89098256483 0.3901806440322572 0.5168629736593269 0.12668232962706966 411306.5866059855 -100810.69562342064 -0.0 -0.0 
0.47075320512820507 290824.6746080692 0.3654610644925409 0.49487987454033416 0.12941881004779326 393812.9943372757 -102988.3197292065 -0.0 -0.0 
0.47275641025641024 271107.3863359157 0.3406835892987371 0.47300796757912056 0.13232437828038346 376407.88611083984 -105300.49977492413 -0.0 -0.0 
0.47475961538461536 251347.1497418086 0.31585214365183983 0.4512808817977128 0.13542873814587297 359118.02307575 -107770.87333394139 -0.0 -0.0 
0.4767628205128205 231547.0952052414 0.29097066130273713 0.4296936229804817 0.13872296167774456 341939.43095438025 -110392.33574913885 -0.0 -0.0 
0.4787660256410256 211710.35941359412 0.2660430839290408 0.40823230701528734 0.14218922308624654 324861.06110715773 -113150.7016935636 -0.0 -0.0 
0.4807692307692307 191840.08486521998 0.241073360510647 0.3868996204422471 0.14582625993160012 307885.0514137753 -116044.96654855533 -0.0 -0.0 
0.48277243589743585 171939.41937161965 0.21606544670414995 0.36565991161848677 0.1495944649143368 290983.03116675053 -119043.61179513088 -0.0 -0.0 
0.48477564102564097 152011.51555876943 0.19102330421619224 0.34451197804851413 0.1534886738323219 274154.0434464657 -122142.52788769625 -0.0 -0.0 
0.4867788461538461 132059.5303676911 0.16595090017586261 0.32339443823520003 0.15744353805933742 257349.2423575056 -125289.7119898145 -0.0 -0.0 
0.4887820512820512 112086.62455433079 0.14085220650622518 0.302259653115267 0.1614074466090418 240530.71789677502 -128444.09334244423 -0.0 -0.0 
0.4907852564102564 92095.96218884039 0.11573119929509774 0.28107584302758126 0.16534464373248353 223673.1805850244 -131577.21839618403 -0.0 -0.0 
0.4927884615384615 72090.71015433269 0.09059185816516907 0.2598254141662639 0.16923355600109485 206762.62969921887 -134671.9195448862 -0.0 -0.0 
0.49479166666666663 52074.03764518841 0.0654381656435529 0.23850593408542337 0.17306776844187047 189797.1295553164 -137723.09191012802 -0.0 -0.0 
0.49679487179487175 32049.115664996967 0.04027410653088161 0.21708091697211737 0.17680681044123575 172747.64563369896 -140698.529968702 -0.0 -0.0 
0.49879807692307687 12019.116524214158 0.015103667270044356 0.19553773829174448 0.18043407102170012 155604.1316357177 -143585.01511150354 -0.0 -0.0 
0.500801282051282 -8012.786662391413 -0.010069164685340456 0.17384036098984038 0.18390952567518082 138337.91015275975 -146350.69681515117 -0.0 -0.0 
0.5028044871794871 -28043.420478410833 -0.03524040150260201 0.15192506852851492 0.18716547003111694 120898.27712113808 -148941.6975995489 -0.0 -0.0 
0.5048076923076923 -48069.611708533565 -0.060406055601777184 0.12973819541258877 0.19014425101436594 103242.52685081738 -151312.13855935095 -0.0 -0.0 
0.5068108974358974 -68088.18784122949 -0.08556214028729937 0.10718964877507811 0.1927517890623775 85298.96564134251 -153387.153482572 -0.0 -0.0 
0.5088141025641025 -88095.97757134146 -0.110704670379575 0.08431353048915936 0.19501820086873436 67094.7309251032 -155190.70849644465 -0.0 -0.0 
0.5108173076923076 -108089.81130247036 -0.13582966284629916 0.061130868178518774 0.19696053102481792 48646.55596691882 -156736.3672693892 -0.0 -0.0 
0.5128205128205128 -128066.52164910515 -0.16093313743345078 0.037584617775048755 0.19851775520849954 29909.046491160756 -157975.5681402659 -0.0 -0.0 
0.514823717948718 -148022.94393838488 -0.1860111172958255 0.013607486247360497 0.199618603543186 10828.652348208328 -158851.5962865932 -0.0 -0.0 
0.516826923076923 -167955.91671144517 -0.21105962962704614 -0.011362179290675472 0.19969745033637065 -9041.576077696198 -158914.34063374897 -0.0 -0.0 
0.5188301282051282 -187862.282224252 -0.236074706288929 -0.037555145820745116 0.19851956046818386 -29885.27750253788 -157977.00472171413 -0.0 -0.0 
0.5208333333333333 -207738.8869478399 -0.26105238444010176 -0.06434945000725474 0.19670293443284703 -51207.50873811875 -156531.37820972115 -0.0 -0.0 
0.5228365384615384 -227582.58206789658 -0.28598870716380004 -0.09165627690462361 0.19433243025917643 -72937.59302886282 -154644.98903903377 -0.0 -0.0 
0.5248397435897435 -247390.22398358228 -0.3108797240947022 -0.11950829476546575 0.19137142932923645 -95101.52697333877 -152288.69701024352 -0.0 -0.0 
0.5268429487179487 -267158.6748055415 -0.33572149204474955 -0.14800658404761982 0.18771490799712973 -117779.74792769691 -149378.9268778446 -0.0 -0.0 
0.5288461538461537 -286884.80285299465 -0.3605100756278097 -0.1771147546588844 0.18339532096892527 -140943.29755084345 -145941.5053021512 -0.0 -0.0 
0.5308493589743589 -306565.48314986116 -0.38524154788312376 -0.20666365376858561 0.17857789411453814 -164457.56816559704 -142107.91498426412 -0.0 -0.0 
0.5328525641025641 -326197.5979198043 -0.4099119908973977 -0.23648839494520288 0.17342359595219484 -188191.34719073644 -138006.25072906783 -0.0 -0.0 
0.5348557692307692 -345778.0370801444 -0.43451749642547227 -0.2664966346023314 0.16802086182314085 -212071.14986469122 -133706.88721545317 -0.0 -0.0 
0.5368589743589743 -365303.69873456116 -0.45905416650947056 -0.29658492279704884 0.16246924371242172 -236014.65325934696 -129289.0454752142 -0.0 -0.0 
0.5388621794871794 -384771.4896644779 -0.4835181140962899 -0.32669377630462193 0.156824337791668 -259974.52208422485 -124796.96758025303 -0.0 -0.0 
0.5408653846153846 -404178.3258190927 -0.5079054636533934 -0.35666367535644544 0.15124178829694795 -283823.81441699516 -120354.51140209753 -0.0 -0.0 
0.5428685897435896 -423521.1328039411 -0.5322123517827554 -0.3862773281833341 0.1459350235994213 -307389.6147920216 -116131.51801191951 -0.0 -0.0 
0.5448717948717948 -442796.84636794386 -0.5564349278329043 -0.41542453864856316 0.1410103891843411 -330584.2318253302 -112212.61454261368 -0.0 -0.0 
0.546875 -462002.4128888312 -0.5805693545089242 -0.44406213706738423 0.13650721744153999 -353373.31214202405 -108629.10074680718 -0.0 -0.0 
0.5488782051282051 -481134.7898568968 -0.6046118084803583 -0.47217009059673015 0.13244171788362818 -375740.9140992125 -105393.87575768429 -0.0 -0.0 
0.5508814102564102 -500190.9463569871 -0.6285584809868948 -0.49976804017918336 0.12879044080771146 -397702.66748105106 -102488.27887593606 -0.0 -0.0 
0.5528846153846153 -519167.8635486488 -0.6524055784417373 -0.5269147754697113 0.12549080297202597 -419305.35565829574 -99862.50789035304 -0.0 -0.0 
0.5548878205128205 -538062.5351443749 -0.6761493230325873 -0.5536675151730148 0.12248180785957252 -440594.51187793806 -97468.02326643688 -0.0 -0.0 
0.5568910256410255 -556871.9678858469 -0.6997859533201071 -0.5800680113286761 0.11971794199143093 -461603.3613936153 -95268.60649223154 -0.0 -0.0 
0.5588942307692307 -575593.1820181278 -0.7233117248338091 -0.6061475912521047 0.11716413358170441 -482356.8337187425 -93236.34829938528 -0.0 -0.0 
0.5608974358974359 -594223.211761705 -0.7467229106652418 -0.6319312113561695 0.11479169930907229 -502874.788558495 -91348.42320321 -0.0 -0.0 
0.562900641025641 -612759.1057823247 -0.7700158020584009 -0.6574377544513479 0.11257804760705303 -523172.25239398534 -89586.85338833934 -0.0 -0.0 
0.5649038461538461 -631197.9276585416 -0.7931867089972704 -0.682681927661225 0.11050478133604535 -543260.9287969396 -87936.99886160204 -0.0 -0.0 
0.5669070512820512 -649536.7563468894 -0.8162319607903725 -0.7076753866286809 0.10855657416169162 -563150.0930454504 -86386.66330143902 -0.0 -0.0 
0.5689102564102564 -667772.6866446421 -0.8391479066522907 -0.7324271329378188 0.10672077371447186 -582846.9083826148 -84925.7782620273 -0.0 -0.0 
0.5709134615384615 -685902.8296500375 -0.8619309162820036 -0.7569446032609011 0.1049863130211025 -602357.2927329931 -83545.53691704432 -0.0 -0.0 
0.5729166666666666 -703924.3132199404 -0.8845773804380022 -0.7812333343700141 0.10334404606798808 -621685.652127095 -82238.66109284537 -0.0 -0.0 
0.5749198717948717 -721834.2824248362 -0.9070837115100502 -0.8052989052375426 0.10178480627250763 -640836.4261773773 -80997.85624745884 -0.0 -0.0 
0.5769230769230769 -739629.9000011099 -0.9294463440875361 -0.829144326757099 0.10030201733043709 -659812.0108820808 -79817.88911902916 -0.0 -0.0 
0.578926282051282 -757308.346800513 -0.9516617355242892 -0.8527723072474165 0.09888942827687275 -678614.561457749 -78693.785342764 -0.0 -0.0 
0.5809294871794871 -774866.8222367715 -0.9737263664998038 -0.8761848353375556 0.09754153116224817 -697245.66040949 -77621.16182728147 -0.0 -0.0 
0.5829326923076923 -792302.5447292507 -0.9956367415767651 -0.8993832962667065 0.09625344531005853 -715706.41007951 -76596.13464974076 -0.0 -0.0 
0.5849358974358974 -809612.7521436034 -1.0173893897547834 -0.9223685736336386 0.09502081612114488 -733997.5136168336 -75615.2385267698 -0.0 -0.0 
0.5869391025641025 -826794.7022293488 -1.0389808650202732 -0.9451410739281281 0.09383979109214513 -752119.2944988126 -74675.40773053619 -0.0 -0.0 
0.5889423076923076 -843845.673054287 -1.060407746892353 -0.9677008830323689 0.09270686385998406 -770071.8210711157 -73773.8519831713 -0.0 -0.0 
0.5909455128205128 -860762.9634357085 -1.0816666409647206 -0.9900477494130753 0.09161889155164538 -787854.8931724151 -72908.07026329346 -0.0 -0.0 
0.5929487179487178 -877543.8933683058 -1.1027541794433817 -1.012181142221176 0.09057303722220578 -805468.0883686993 -72075.80499960645 -0.0 -0.0 
0.594951923076923 -894185.8044487407 -1.1236670216801772 -1.0341002978777225 0.08956672380245467 -822910.7990251993 -71275.00542354141 -0.0 -0.0 
0.5969551282051282 -910686.0602967769 -1.1444018547019943 -1.05580424900646 0.08859760569553421 -840182.2553302174 -70503.80496655952 -0.0 -0.0 
0.5989583333333333 -927042.0469729323 -1.1649553937356032 -1.0772918517550263 0.08766354198057691 -857281.5470366689 -69760.49993626343 -0.0 -0.0 
0.6009615384615384 -943251.1733925804 -1.185324382728033 -1.0985618093153522 0.0867625734126809 -874207.642179041 -69043.5312135393 -0.0 -0.0 
0.6029647435897435 -959310.8717364154 -1.2055055948623772 -1.1196126920703409 0.08589290279203632 -890959.4031056255 -68351.4686307899 -0.0 -0.0 
0.6049679487179487 -975218.5978572492 -1.2254958330689891 -1.1404429553797628 0.08505287768922631 -907535.6006320983 -67682.99722515093 -0.0 -0.0 
0.6069711538461537 -990971.8316830443 -1.2452919305319492 -1.1610508719174262 0.08424105861452302 -923934.8601970957 -67036.97148594866 -0.0 -0.0 
0.6089743589743589 -1006568.0776161457 -1.2648907511907537 -1.181434510768796 0.08345624042195765 -940155.6452286124 -66412.43238753336 -0.0 -0.0 
0.6109775641025641 -1022004.8649286217 -1.2842891902371147 -1.2015923920953027 0.08269679814181208 -956196.7781098246 -65808.08681879705 -0.0 -0.0 
0.6129807692307692 -1037279.7481536758 -1.3034841746068235 -1.2215226461510362 0.0819615284557873 -972056.7709451708 -65222.977208505035 -0.0 -0.0 
0.6149839743589743 -1052390.307473054 -1.32247266346658 -1.2412233495788656 0.08124931388771439 -987734.0931765661 -64656.21429648786 -0.0 -0.0 
0.6169871794871794 -1067334.1491003833 -1.341251648695711 -1.2606833390724572 0.08056830962325368 -1003219.8613205998 -64114.28777978348 -0.0 -0.0 
0.6189903846153846 -1082108.9056603978 -1.3598181553627187 -1.2798999679205183 0.07991818744220036 -1018511.9691916073 -63596.93646879052 -0.0 -0.0 
0.6209935897435896 -1096712.2365639652 -1.378169242196554 -1.298880670616136 0.07928857158041791 -1033616.3329794662 -63095.90358449903 -0.0 -0.0 
0.6229967948717948 -1111141.8283788874 -1.3963020020525774 -1.3176233934717283 0.07867860858084907 -1048531.3184122047 -62610.50996668264 -0.0 -0.0 
0.625 -1125395.3951963824 -1.414213562373095 -1.3361240796792206 0.07808948269387428 -1063253.697183589 -62141.69801279344 -0.0 -0.0 
0.6270032051282051 -1139470.6789932176 -1.4319010856424264 -1.3543827222860627 0.07751836335636364 -1077783.4637632077 -61687.215230009984 -0.0 -0.0 
0.6290064102564102 -1153365.4499894243 -1.4493617698364245 -1.3723970957934846 0.07696467404293994 -1092118.8471558695 -61246.60283355485 -0.0 -0.0 
0.6310096153846153 -1167077.5070015264 -1.4665928488663544 -1.390163795470247 0.0764290533961074 -1106257.1379620328 -60820.36903949361 -0.0 -0.0 
0.6330128205128205 -1180604.6777912588 -1.4835915930171053 -1.4076815617553264 0.07591003126177887 -1120197.3338560527 -60407.34393520607 -0.0 -0.0 
0.6350160256410255 -1193944.8194096799 -1.5003553093796171 -1.424948211481882 0.07540709789773503 -1133937.6975293632 -60007.12188031664 -0.0 -0.0 
0.6370192307692307 -1207095.81853666 -1.5168813422774916 -1.4419624014258765 0.0749189408516151 -1147477.1600792822 -59618.65845737769 -0.0 -0.0 
0.6390224358974358 -1220055.5918156644 -1.5331670736876954 -1.4587210612620276 0.07444601242566784 -1160813.2782182223 -59242.31359744212 -0.0 -0.0 
0.641025641025641 -1232822.0861838006 -1.5492099236553083 -1.475222070445086 0.07398785321022228 -1173944.3644702567 -58877.72171354387 -0.0 -0.0 
0.6430288461538461 -1245393.279197055 -1.565007350702228 -1.4914638740088983 0.07354347669332961 -1186869.1814334223 -58524.09776363266 -0.0 -0.0 
0.6450320512820512 -1257767.1793506867 -1.5805568522297893 -1.5074443572885465 0.07311249494124272 -1199586.0463111538 -58181.13303953293 -0.0 -0.0 
0.6470352564102564 -1269941.8263947212 -1.5958559649152242 -1.523161429005504 0.07269453590972019 -1212093.2949171735 -57848.531477547716 -0.0 -0.0 
0.6490384615384615 -1281915.291644484 -1.6109022651018914 -1.5386130229237183 0.07228924217817312 -1224389.2829933586 -57526.00865112548 -0.0 -0.0 
0.6510416666666666 -1293685.678286143 -1.6256933691832303 -1.553797099002817 0.07189627018041334 -1236472.3871274358 -57213.29115870735 -0.0 -0.0 
0.6530448717948717 -1305251.1216771957 -1.6402269339803661 -1.568711644496561 0.07151528948380514 -1248341.0056271025 -56910.1160500932 -0.0 -0.0 
0.6550480769230769 -1316609.7896418667 -1.6545006571133165 -1.5833546750000422 0.07114598211327428 -1259993.5593533604 -56616.23028850625 -0.0 -0.0 
0.6570512820512819 -1327759.8827613504 -1.6685122773657213 -1.597724201071039 0.0707880762946822 -1271428.4651586083 -56331.41760274209 -0.0 -0.0 
0.6590544871794871 -1338699.6346588798 -1.6822595750430709 -1.611818344449217 0.07044123059385399 -1282644.2283710341 -56055.40628784569 -0.0 -0.0 
0.6610576923076923 -1349427.312279546 -1.6957403723243365 -1.6256352778045156 0.07010509451982094 -1293639.3948478582 -55787.9174316877 -0.0 -0.0 
0.6630608974358974 -1359941.2161648476 -1.7089525336069817 -1.6391730056648681 0.06977952794211362 -1304412.376642976 -55528.83952187165 -0.0 -0.0 
0.6650641025641025 -1370239.6807219177 -1.72189396584528 -1.652429754573343 0.06946421127193703 -1314961.7624844566 -55277.91823746101 -0.0 -0.0 
0.6670673076923076 -1380321.0744873805 -1.7345626188818897 -1.6654037301612716 0.06915888872061804 -1325286.124459287 -55034.95002809353 -0.0 -0.0 
0.6690705128205128 -1390183.8003858088 -1.7469564857726385 -1.6780931720363501 0.0688633137362884 -1335384.0616919785 -54799.738693830324 -0.0 -0.0 
0.6710737179487178 -1399826.295982725 -1.759073603104456 -1.6904963550100367 0.06857724809441934 -1345254.2013213 -54572.0946614251 -0.0 -0.0 
0.673076923076923 -1409247.033732124 -1.7709120513064192 -1.702611589800908 0.06830046150551117 -1354895.1990599902 -54351.83467213367 -0.0 -0.0 
0.6750801282051282 -1418444.5212184591 -1.7824699549538412 -1.7144372237075372 0.06803273124630405 -1364305.7397302191 -54138.78148824 -0.0 -0.0 
0.6770833333333333 -1427417.301393071 -1.7937454830653758 -1.7259716412538662 0.0677738418115097 -1373484.5377771577 -53932.76361591322 -0.0 -0.0 
0.6790865384615384 -1436163.952805011 -1.8047368493930804 -1.7372131353891436 0.06752371400393686 -1382430.234773043 -53733.71803196799 -0.0 -0.0 
0.6810897435897435 -1444683.089826222 -1.815442312705385 -1.7481597015370216 0.06728261116836332 -1391141.2355264928 -53541.854299729224 -0.0 -0.0 
0.6830929487179487 -1452973.3628710487 -1.8258601770629375 -1.7588103938839066 0.06704978317903088 -1399616.7873835606 -53356.57548748818 -0.0 -0.0 
0.6850961538461537 -1461033.4586100366 -1.8359887920872713 -1.7691637545691203 0.06682503751815094 -1407855.7302157327 -53177.72839430394 -0.0 -0.0 
0.6870993589743589 -1468862.1001779872 -1.8458265532222558 -1.7792182354678743 0.06660831775438147 -1415856.832064492 -53005.268113495316 -0.0 -0.0 
0.6891025641025641 -1476458.0473762362 -1.8553719019882857 -1.7889717697893324 0.06640013219895335 -1423618.4482295434 -52839.59914669278 -0.0 -0.0 
0.6911057692307692 -1483820.0968691215 -1.864623326229171 -1.7984238098493341 0.06619951637983679 -1431140.142878448 -52679.953990673646 -0.0 -0.0 
0.6931089743589743 -1490947.0823746184 -1.873579360351695 -1.807573009508454 0.06600635084324113 -1438420.8447875823 -52526.2375870361 -0.0 -0.0 
0.6951121794871794 -1497837.8748490943 -1.8822385855577852 -1.8164171137210259 0.06582147183675935 -1445458.7594479579 -52379.115401136456 -0.0 -0.0 
0.6971153846153846 -1504491.3826661736 -1.8905996300692807 -1.8249559468663057 0.06564368320297498 -1452253.747105979 -52237.63556019473 -0.0 -0.0 
0.6991185897435896 -1510906.5517896682 -1.898661169345243 -1.8331877846776194 0.06547338466762365 -1458804.4356335048 -52102.11615616339 -0.0 -0.0 
0.7011217948717948 -1517082.3659405587 -1.9064219262917927 -1.8411113748430525 0.0653105514487402 -1465109.8284723987 -51972.53746816004 -0.0 -0.0 
0.7031249999999999 -1523017.8467579887 -1.913880671464417 -1.8487260783043982 0.06515459316001881 -1471169.417076767 -51848.42968122172 -0.0 -0.0 
0.7051282051282051 -1528712.053954258 -1.9210362232627443 -1.8560299712332486 0.06500625202949561 -1476981.6705120157 -51730.3834422424 -0.0 -0.0 
0.7071314102564102 -1534164.0854637777 -1.927887448117723 -1.86302300404292 0.06486444407480296 -1482546.549319178 -51617.53614459955 -0.0 -0.0 
0.7091346153846153 -1539373.0775859756 -1.9344332606712047 -1.869703118497716 0.06473014217348871 -1487862.4156055541 -51510.661980421515 -0.0 -0.0 
0.7111378205128205 -1544338.2051221235 -1.9406726239478842 -1.876070332049468 0.06460229189841615 -1492929.2832597096 -51408.921862413874 -0.0 -0.0 
0.7131410256410255 -1549058.6815060598 -1.9466045495195716 -1.8821229631376066 0.064481586381965 -1497745.8141377086 -51312.8673683512 -0.0 -0.0 
0.7151442307692307 -1553533.7589287995 -1.9522280976617814 -1.8878605991939312 0.06436749846785017 -1502311.6799286287 -51222.07900017081 -0.0 -0.0 
0.7171474358974358 -1557762.7284569987 -1.9575423775025995 -1.8932824214012112 0.06425995610138835 -1506626.2290384783 -51136.49941852037 -0.0 -0.0 
0.719150641025641 -1561744.9201452637 -1.9625465471638155 -1.89838711451997 0.0641594326438455 -1510688.4148325608 -51056.50531270285 -0.0 -0.0 
0.721153846153846 -1565479.70314228 -1.9672398138942868 -1.9031746591780425 0.0640651547162443 -1514498.221895612 -50981.481246667914 -0.0 -0.0 
0.7231570512820512 -1568966.4857907547 -1.9716214341955318 -1.907643963987563 0.06397747020796873 -1518054.7817284872 -50911.70406226744 -0.0 -0.0 
0.7251602564102564 -1572204.715721142 -1.9756907139395077 -1.9117941899116682 0.06389652402783952 -1521357.4266467495 -50847.28907439252 -0.0 -0.0 
0.7271634615384615 -1575193.8799391498 -1.9794470084785742 -1.9156252047263505 0.0638218037522238 -1524406.0514302847 -50787.82850886509 -0.0 -0.0 
0.7291666666666666 -1577933.5049070085 -1.9828897227476208 -1.9191364017290835 0.06375332101853726 -1527200.173280554 -50733.3316264546 -0.0 -0.0 
0.7311698717948717 -1580423.156618486 -1.9860183113583307 -1.922326771062403 0.06369154029592772 -1529738.9885781503 -50684.168040335644 -0.0 -0.0 
0.7331730769230769 -1582662.4406676434 -1.9888322786855843 -1.9251961729434337 0.06363610574215062 -1532022.38608768 -50640.05457996344 -0.0 -0.0 
0.7351762820512819 -1584651.0023113156 -1.9913311789459727 -1.927744301217102 0.06358687772887062 -1534050.1221787871 -50600.88013252849 -0.0 -0.0 
0.7371794871794871 -1586388.5265253098 -1.99351461626842 -1.9299707522689014 0.06354386399951872 -1535821.8756652463 -50566.6508600635 -0.0 -0.0 
0.7391826923076923 -1587874.7380543088 -1.9953822447568936 -1.9318751733886448 0.06350707136824885 -1537337.3658692038 -50537.37218510499 -0.0 -0.0 
0.7411858974358974 -1589109.40145548 -1.9969337685452035 -1.9334572628815236 0.0634765056636799 -1538596.3527095544 -50513.04874592554 -0.0 -0.0 
0.7431891025641025 -1590092.3211357703 -1.9981689418438713 -1.9347166252636807 0.06345231658019057 -1539598.5214701248 -50493.79966564546 -0.0 -0.0 
0.7451923076923076 -1590823.341382894 -1.999087568979067 -1.935652840672006 0.0634347283070611 -1540343.53803429 -50479.80334860389 -0.0 -0.0 
0.7471955128205128 -1591302.3463899987 -1.999689504423608 -1.936266637978436 0.06342286644517214 -1540831.9824206035 -50470.36396939517 -0.0 -0.0 
0.7491987179487178 -1591529.2602740133 -1.9999746528200153 -1.9365574679303756 0.06341718488963966 -1541063.4175473768 -50465.842726636445 -0.0 -0.0 
0.751201923076923 -1591504.0470876666 -1.999942968995615 -1.9365574678986919 0.06338550109692309 -1541063.4175473768 -50440.62954028975 0.0 0.0 
0.7532051282051282 -1591226.7108251848 -1.9995944579697005 -1.9365574675501809 0.0630369904195196 -1541063.4175473768 -50163.293277808 0.0 0.0 
0.7552083333333333 -1590697.2954216562 -1.9989291749527314 -1.9365574668848977 0.06237170806783365 -1541063.4175473768 -49633.877874279395 0.0 0.0 
0.7572115384615384 -1589915.884746073 -1.9979472253375918 -1.9365574659029483 0.06138975943464353 -1541063.4175473768 -48852.46719869622 0.0 0.0 
0.7592147435897435 -1588882.602588044 -1.996648764682892 -1.9365574646044876 0.060091300078404464 -1541063.4175473768 -47819.18504066719 0.0 0.0 
0.7612179487179487 -1587597.6126381839 -1.995033998688325 -1.9365574629897215 0.05847653569860345 -1541063.4175473768 -46534.19509080704 0.0 0.0 
0.7632211538461537 -1586061.1184621828 -1.9931031831620818 -1.936557461058906 0.056545722103175766 -1541063.4175473768 -44997.70091480599 0.0 0.0 
0.7652243589743589 -1584273.363468556 -1.9908566239803231 -1.9365574588123469 0.05429916516797628 -1541063.4175473768 -43209.94592117914 0.0 0.0 
0.767227564102564 -1582234.6308700854 -1.9882946770387275 -1.9365574562504 0.05173722078832754 -1541063.4175473768 -41171.213322708616 0.0 0.0 
0.7692307692307692 -1579945.243638953 -1.9854177481961082 -1.936557453373471 0.048860294822637096 -1541063.4175473768 -38881.826091576135 0.0 0.0 
0.7712339743589743 -1577405.5644555753 -1.9822262932101187 -1.936557450182016 0.0456688430281027 -1541063.4175473768 -36342.14690819848 0.0 0.0 
0.7732371794871794 -1574615.9956511492 -1.9787208176650513 -1.9365574466765405 0.04216337098851075 -1541063.4175473768 -33552.578103772365 0.0 0.0 
0.7752403846153846 -1571576.9791439152 -1.9749018768917455 -1.9365574428575998 0.03834443403414567 -1541063.4175473768 -30513.561596538406 0.0 0.0 
0.7772435897435896 -1568288.9963691493 -1.9707700758796118 -1.9365574387257987 0.034212637153813175 -1541063.4175473768 -27225.578821772477 0.0 0.0 
0.7792467948717948 -1564752.5682028949 -1.9663260691807907 -1.936557434281792 0.029768634898998725 -1541063.4175473768 -23689.150655518053 0.0 0.0 
0.7812499999999999 -1560968.2548794479 -1.9615705608064613 -1.9365574295262837 0.02501313128017757 -1541063.4175473768 -19904.837332071038 0.0 0.0 
0.7832532051282051 -1556936.6559026022 -1.95650430411531 -1.936557424460027 0.01994687965528308 -1541063.4175473768 -15873.238355225418 0.0 0.0 
0.7852564102564101 -1552658.4099506815 -1.9511281016941882 -1.9365574190838246 0.014570682610363539 -1541063.4175473768 -11594.99240330467 0.0 0.0 
0.7872596153846153 -1548134.194775358 -1.945442805230966 -1.9365574133985282 0.008885391832437861 -1541063.4175473768 -7070.777227981249 0.0 0.0 
0.7892628205128205 -1543364.727094286 -1.93944931537961 -1.9365574074050382 0.002891907974571728 -1541063.4175473768 -2301.309546909062 0.0 0.0 
0.7912660256410255 -1538350.76247756 -1.9331485816175038 -1.9365574011043045 -0.0034088194868007182 -1541063.4175473768 2712.6550698168576 0.0 0.0 
0.7932692307692307 -1533093.0952280192 -1.926541602095033 -1.936557394497325 -0.01001579240229189 -1541063.4175473768 7970.322319357656 0.0 0.0 
0.7952724358974358 -1527592.5582554147 -1.9196294234774596 -1.9365573875851463 -0.01692796410768671 -1541063.4175473768 13470.859291962115 0.0 0.0 
0.797275641025641 -1521850.0229444623 -1.9124131407791123 -1.9365573803688636 -0.024144239589751315 -1541063.4175473768 19213.394602914574 0.0 0.0 
0.799278846153846 -1515866.3990167999 -1.904893897189917 -1.9365573728496202 -0.03166347565970318 -1541063.4175473768 25197.018530576956 0.0 0.0 
0.8012820512820512 -1509642.6343868687 -1.8970728838942916 -1.9365573650286068 -0.03948448113431513 -1541063.4175473768 31420.783160508145 0.0 0.0 
0.8032852564102564 -1503179.7150117496 -1.8889513398824447 -1.9365573569070627 -0.047606017024617975 -1541063.4175473768 37883.70253562718 0.0 0.0 
0.8052884615384615 -1496478.6647349682 -1.8805305517540958 -1.9365573484862746 -0.05602679673217881 -1541063.4175473768 44584.75281240861 0.0 0.0 
0.8072916666666666 -1489540.5451242977 -1.871811853514652 -1.9352538710289917 -0.06344201751433975 -1540026.1490455505 50485.60392125277 0.0 0.0 
0.8092948717948717 -1482366.455303591 -1.8627966263638815 -1.9264092129289916 -0.06361258656511004 -1532987.7938984213 50621.33859483036 0.0 0.0 
0.8112980769230769 -1474957.5317786564 -1.8534862984771043 -1.9172758132102337 -0.06378951473312933 -1525719.6654768442 50762.13369818777 0.0 0.0 
0.8133012820512819 -1467314.9482572167 -1.8438823447789439 -1.9078555837232574 -0.0639732389443135 -1518223.2851834858 50908.33692626911 0.0 0.0 
0.8153044871794871 -1459439.91546297 -1.8339862867096701 -1.8981502696310906 -0.06416398292142045 -1510500.0417751365 51060.12631216645 0.0 0.0 
0.8173076923076923 -1451333.6809437925 -1.8237996919841806 -1.8881610917404783 -0.06436139975629773 -1502550.9067386598 51217.22579486738 0.0 0.0 
0.8193108974358974 -1442997.528874102 -1.813324174343642 -1.8778898016922336 -0.06456562734859173 -1494377.2739856355 51379.74511153344 0.0 0.0 
0.8213141025641025 -1434432.779851421 -1.8025613932998437 -1.8673388672557052 -0.06477747395586153 -1485981.107305158 51548.327453736914 0.0 0.0 
0.8233173076923076 -1425640.7906871724 -1.791513053872306 -1.8565094317600161 -0.06499637788771007 -1477363.3165291874 51722.52584201493 0.0 0.0 
0.8253205128205128 -1416622.9541917343 -1.780180906318169 -1.8454033900338176 -0.06522248371564854 -1468525.4095145704 51902.45532283606 0.0 0.0 
0.8273237179487178 -1407380.6989537945 -1.7685667458549237 -1.8340226852389634 -0.06545593938403971 -1459468.932580495 52088.23362670047 0.0 0.0 
0.829326923076923 -1397915.4891140338 -1.7566724123760125 -1.8223694242122728 -0.06569701183626031 -1450195.562294645 52280.073180611245 0.0 0.0 
0.8313301282051281 -1388228.824133184 -1.7444997901593633 -1.8104458587207215 -0.0659460685613582 -1440707.0905565366 52478.26642335253 0.0 0.0 
0.8333333333333333 -1378322.2385544807 -1.732050807568878 -1.798253710731135 -0.06620290316225685 -1431004.8876636662 52682.64910918544 0.0 0.0 
0.8353365384615384 -1368197.3017605694 -1.719327436748953 -1.7857951150302394 -0.0664676782812863 -1421090.6524254628 52893.3506648934 0.0 0.0 
0.8373397435897435 -1357855.6177248843 -1.706331693312051 -1.7730722546345399 -0.06674056132248896 -1410966.1220313981 53110.504306513816 0.0 0.0 
0.8393429487179487 -1347298.8247575462 -1.6930656360193876 -1.7600873605088692 -0.06702172448948152 -1400633.071827014 53334.24706946779 0.0 0.0 
0.8413461538461537 -1336528.5952458316 -1.6795313664547964 -1.746842711445245 -0.06731134499044855 -1390093.3152175206 53564.71997168893 0.0 0.0 
0.8433493589743589 -1325546.6353892318 -1.6657310286917917 -1.7333406339455553 -0.06760960525376358 -1379348.7035744414 53802.06818520953 0.0 0.0 
0.845352564102564 -1314354.6849291616 -1.6516668089539126 -1.7195835021088013 -0.06791669315488869 -1368401.126145883 54046.44121672143 0.0 0.0 
0.8473557692307692 -1302954.5168733487 -1.6373409352683803 -1.7055737375236302 -0.06823280225524986 -1357252.509971016 54297.99309766735 0.0 0.0 
0.8493589743589742 -1291347.9372149655 -1.6227556771131477 -1.6913138091669744 -0.06855813205382666 -1345904.8197994153 54556.882584449835 0.0 0.0 
0.8513621794871794 -1279536.784646517 -1.607913345057361 -1.6768062333096219 -0.06889288825226081 -1334360.0580159146 54823.273369397735 0.0 0.0 
0.8533653846153846 -1267522.930268567 -1.5928162903953351 -1.6620535734296686 -0.06923728303433352 -1322620.2645717354 55097.33430316835 0.0 0.0 
0.8553685897435896 -1255308.2772933175 -1.5774669047740582 -1.6470584401347943 -0.06959153536073615 -1310687.516922635 55379.23962931754 0.0 0.0 
0.8573717948717948 -1242894.760743107 -1.5618676198143153 -1.6318234910944345 -0.06995587128011915 -1298563.9299749327 55669.16923182574 0.0 0.0 
0.8593749999999999 -1230284.3471438668 -1.5460209067254747 -1.6163514309829565 -0.07033052425748187 -1286251.6560402892 55967.308896422386 0.0 0.0 
0.8613782051282051 -1217479.034213587 -1.5299292759140004 -1.6006450114350483 -0.07071573552104793 -1273752.884800207 56273.85058662016 0.0 0.0 
0.8633814102564101 -1204480.8505458457 -1.5135952765857659 -1.5847070310146185 -0.07111175442885265 -1261069.8432812828 56588.99273543712 0.0 0.0 
0.8653846153846153 -1191291.8552884369 -1.4970214963422033 -1.5685406343703134 -0.07151913802811016 -1248205.033915842 56913.17862740508 0.0 0.0 
0.8673878205128205 -1177914.1378171698 -1.4802105607703904 -1.5521488440131823 -0.07193828324279194 -1235160.86194207 57246.7241249003 0.0 0.0 
0.8693910256410255 -1164349.8174048725 -1.4631651330271058 -1.5355342721884586 -0.07236913916135279 -1221939.406118634 57589.58871376142 0.0 0.0 
0.8713942307692307 -1150601.0428856565 -1.4458879134169331 -1.5186999103706038 -0.07281199695367069 -1208543.0469855042 57942.00409984775 0.0 0.0 
0.8733974358974358 -1136669.9923145082 -1.4283816389644903 -1.5016487975795756 -0.07326715861508526 -1194974.2029181626 58304.210603654385 0.0 0.0 
0.875400641025641 -1122558.872622243 -1.4106490829808316 -1.48438438577246 -0.07373530279162832 -1181235.6208973178 58676.748275074875 0.0 0.0 
0.877403846153846 -1108269.9192658882 -1.392693054624107 -1.4669102914875733 -0.07421723686346637 -1167330.1788733613 59060.259607473155 0.0 0.0 
0.8794070512820512 -1093805.3958745426 -1.3745163984545354 -1.4492289811023875 -0.07471258264785208 -1153259.8395268235 59454.44365228084 0.0 0.0 
0.8814102564102564 -1079167.5938907824 -1.3561219939837823 -1.4313441189967073 -0.07522212501292502 -1139027.5188791251 59859.92498834268 0.0 0.0 
0.8834134615384615 -1064358.8322076527 -1.3375127552187893 -1.4132589868227896 -0.07574623160400029 -1124635.82838645 60276.99617879721 0.0 0.0 
0.8854166666666666 -1049381.456801309 -1.318691630200139 -1.394977367868018 -0.07628573766787894 -1110087.7786939037 60706.321892594686 0.0 0.0 
0.8874198717948717 -1034237.8403593785 -1.2996616005350388 -1.3765019383344113 -0.0768403377993725 -1095385.4994551435 61147.659095764975 0.0 0.0 
0.8894230769230769 -1018930.3819050797 -1.2804256809249763 -1.3578367879301543 -0.07741110700517795 -1080532.2451573918 61601.86325231206 0.0 0.0 
0.8914262820512819 -1003461.5064171756 -1.2609869186881384 -1.3389862398191648 -0.07799932113102637 -1065531.4560662 62069.949649024406 0.0 0.0 
0.8934294871794871 -987833.6644458082 -1.2413483932766542 -1.3199525561092535 -0.0786041628325993 -1050384.932309118 62551.26786330994 0.0 0.0 
0.8954326923076922 -972049.3317242952 -1.2215132157887654 -1.3007405544484139 -0.07922733865964848 -1035096.5076499644 63047.17592566926 0.0 0.0 
0.8974358974358974 -956111.0087769199 -1.2014845284759592 -1.281354113537144 -0.0798695850611848 -1019669.2686611107 63558.259884190746 0.0 0.0 
0.8994391025641025 -940021.2205228114 -1.18126550424519 -1.2617957534351218 -0.08053024918993179 -1004105.2207418103 64084.00021899887 0.0 0.0 
0.9014423076923076 -923782.5158759466 -1.1608593461562282 -1.242078019230869 -0.0812186730746407 -988414.3469637462 64631.83108779963 0.0 0.0 
0.9034455128205128 -907397.4673413547 -1.1402692869142337 -1.2222058060156187 -0.081936519101385 -972600.5427180748 65203.07537672005 0.0 0.0 
0.9054487179487178 -890868.6706075909 -1.1194985883576452 -1.202173641787051 -0.08267505342940584 -956659.4535167564 65790.78290916549 0.0 0.0 
0.907451923076923 -874198.7441355288 -1.0985505409414402 -1.1819856933646302 -0.08343515242319 -940594.3952100619 66395.65107453312 0.0 0.0 
0.9094551282051281 -857390.3287435505 -1.0774284632158704 -1.1616463928408025 -0.08421792962493213 -924408.8947459832 67018.56600243272 0.0 0.0 
0.9114583333333333 -840446.0871891889 -1.056135701300737 -1.1411601558041995 -0.08502445450346241 -908106.4659391578 67660.37874996883 0.0 0.0 
0.9134615384615383 -823368.7037473067 -1.0346756283553158 -1.1205312258313949 -0.08585559747607907 -891690.4857212189 68321.78197391215 0.0 0.0 
0.9154647435897435 -806160.8837848485 -1.013051644043974 -1.099764131258087 -0.08671248721411295 -875164.5576281166 69003.67384326807 0.0 0.0 
0.9174679487179487 -788825.3533322717 -0.9912671739976151 -1.0788635011557794 -0.08759632715816434 -858532.3653588672 69707.01202659553 0.0 0.0 
0.9194711538461537 -771364.8586516867 -0.9693256692709873 -1.057834070686406 -0.08850840141541871 -841797.677036633 70432.81838494632 0.0 0.0 
0.9214743589743589 -753782.1658018029 -0.947230605795979 -1.0366806874733392 -0.08945008167736024 -824964.3502786157 71182.18447681284 0.0 0.0 
0.923477564102564 -736080.0601997343 -0.9249854838309672 -1.0154083182454272 -0.09042283441445997 -808036.3374832179 71956.27728348365 0.0 0.0 
0.9254807692307692 -718261.3461797348 -0.902593827406308 -0.9940220562371285 -0.09142822883082047 -791017.6917188903 72756.34553915553 0.0 0.0 
0.9274839743589742 -700328.8465489495 -0.8800591837660773 -0.9725272015328178 -0.09246801776674052 -773912.6306601634 73583.78411121387 0.0 0.0 
0.9294871794871794 -682285.4021402206 -0.85738512280611 -0.9509302214216461 -0.09354509861553606 -756726.3008145263 74440.89867430564 0.0 0.0 
0.9314903846153846 -664133.8713620574 -0.8345752365084753 -0.9292357242742897 -0.09466048776581437 -739462.3694076517 75328.49804559432 0.0 0.0 
0.9334935897435896 -645877.1297458081 -0.811633138372437 -0.9074494785243051 -0.09581634015186813 -722125.4268148266 76248.29706901847 0.0 0.0 
0.9354967948717948 -627518.0694901203 -0.7885624628420045 -0.885577369330582 -0.09701490648857747 -704720.1562984826 77202.08680836228 0.0 0.0 
0.9374999999999999 -609059.5990027714 -0.7653668647301808 -0.8636255332181062 -0.09825866848792542 -687251.4411520194 78191.842149248 0.0 0.0 
0.9395032051282051 -590504.6424399196 -0.7420500186399677 -0.841600308901688 -0.09955029026172035 -669724.3255665316 79219.68312661198 0.0 0.0 
0.9415064102564101 -571856.1392428671 -0.7186156183822453 -0.8195093737624698 -0.10089375538022449 -652144.9190109832 80288.77976811607 0.0 0.0 
0.9435096153846153 -553117.0436723934 -0.6950673763905985 -0.7973602712905352 -0.10229289489993676 -634519.2244070976 81402.18073470413 0.0 0.0 
0.9455128205128205 -534290.3243407558 -0.6714090231332105 -0.7751589450289673 -0.10374992189575682 -616851.9714779417 82561.64713718591 0.0 0.0 
0.9475160256410255 -515378.9637414025 -0.6476443065218842 -0.7529123601439449 -0.10526805362206071 -599148.70292921 83769.73918780754 0.0 0.0 
0.9495192307692307 -496385.95777648827 -0.6237769913182996 -0.7306293714272054 -0.10685238010890585 -581416.4651843281 85030.50740783988 0.0 0.0 
0.9515224358974358 -477314.3152822772 -0.5998108585376177 -0.7083190010569543 -0.1085081425193366 -563662.4378687612 86348.12258648407 0.0 0.0 
0.953525641025641 -458167.0575524827 -0.5757497048494926 -0.6859928986395109 -0.11024319379001823 -545895.8914509123 87728.83389842964 0.0 0.0 
0.955528846153846 -438947.21785964305 -0.5515973419766133 -0.6636572788518097 -0.11205993687519644 -528121.771415463 89174.5535558199 0.0 0.0 
0.9575320512820512 -419657.84097459057 -0.527357596090851 -0.6413219802171215 -0.11396438412627052 -510347.90701525414 90690.06604066357 0.0 0.0 
0.9595352564102563 -400301.9826841138 -0.5030343072071362 -0.6189977865743367 -0.11596347936720053 -492582.87976213574 92280.89707802195 0.0 0.0 
0.9615384615384615 -380882.7093068553 -0.4786313285751173 -0.5967046604705427 -0.1180733318954254 -474842.57535915583 93959.86605230055 0.0 0.0 
0.9635416666666666 -361403.09720756026 -0.4541525260687477 -0.5744477744726204 -0.12029524840387273 -457131.110005292 95728.01279773173 0.0 0.0 
0.9655448717948717 -341866.2323097207 -0.4296017775738561 -0.5522400653213595 -0.1226382877475034 -439458.7784389738 97592.54612925311 0.0 0.0 
0.9675480769230769 -322275.20960670523 -0.40498297237381436 -0.5301042517867748 -0.12512127941296042 -421843.65969792963 99568.4500912244 0.0 0.0 
0.9695512820512819 -302633.13267146406 -0.38030001053341467 -0.5080589223674105 -0.1277589118339958 -404300.54605098785 101667.41337952379 0.0 0.0 
0.9715544871794871 -282943.1131648613 -0.3555568022810215 -0.4861135040248056 -0.1305567017437841 -386836.9392401749 103893.82607531361 0.0 0.0 
0.9735576923076922 -263208.27034273464 -0.33075726738912453 -0.4643009175510808 -0.1335436501619563 -369479.03682255174 106270.7664798171 0.0 0.0 
0.9755608974358974 -243431.7305617427 -0.3059053345533683 -0.4426306095386356 -0.13672527498526726 -352234.35616188805 108802.62560014534 0.0 0.0 
0.9775641025641024 -223616.62678410354 -0.2810049407701881 -0.421089187193807 -0.14008424642361889 -335092.2395978269 111475.61281372336 0.0 0.0 
0.9795673076923076 -203766.09808126534 -0.2560600307131042 -0.3996891452278598 -0.14362911451475563 -318062.6301124736 114296.53203120828 0.0 0.0 
0.9815705128205128 -183883.28913663048 -0.23107455610782646 -0.37839001537455547 -0.147315459266729 -301113.3240474288 117230.0349107983 0.0 0.0 
0.9835737179487178 -163971.3497473751 -0.20605247510622246 -0.3571963933606302 -0.15114391825440773 -284247.97856633563 120276.62881896054 0.0 0.0 
0.985576923076923 -144033.43432546555 -0.18099775165927623 -0.3360624013416448 -0.15506464968236855 -267430.0852009267 123396.65087546114 0.0 0.0 
0.9875801282051281 -124072.7013979438 -0.15591435488912814 -0.3149451290312501 -0.15903077414212197 -250625.49699298682 126552.79559504302 0.0 0.0 
0.9895833333333333 -104092.31310655392 -0.13080625846028734 -0.29379363333697933 -0.162987374876692 -233793.67467390216 129701.36156734824 0.0 0.0 
0.9915865384615383 -84095.43470681137 -0.10567743995014349 -0.2725827844325146 -0.1669053444823711 -216914.62054012198 132819.1858333106 0.0 0.0 
0.9935897435897435 -64085.234066557845 -0.08053188021883219 -0.2513074977682385 -0.17077561754940634 -199984.28842840745 135899.05436184962 0.0 0.0 
0.9955929487179487 -44064.88116412359 -0.055373562778607166 -0.2299493242291519 -0.17457576145054474 -182987.9969816681 138923.11581754452 0.0 0.0 
0.9975961538461537 -24037.547586141118 -0.030206473162774403 -0.20847901849537556 -0.17827254533260117 -165902.47348735438 141864.92590121325 0.0 0.0 
0.9995993589743589 -4006.40602510419 -0.005034598294306083 -0.1868808219716 -0.18184622367729392 -148715.1776380547 144708.7716129505 0.0 0.0 
1.001602564102564 16025.370223237114 0.020138074145751337 -0.16510223044524636 -0.1852403045909977 -131384.32786398896 147409.69808722608 0.0 0.0 
1.0036057692307692 36054.6077625825 0.04530755634999628 -0.1430959558161332 -0.1884035121661295 -113872.29344988645 149926.90121246895 0.0 0.0 
1.0056089743589742 56078.133598816225 0.0704698610164272 -0.12075314946142755 -0.19122301047785475 -96092.4553240921 152170.58892290833 0.0 0.0 
1.0076121794871793 76092.775642657 0.09562100198009103 -0.09808100403707881 -0.19370200601716986 -78050.53722289905 154143.31286555604 0.0 0.0 
1.0096153846153846 96095.36321218003 0.12075699484457107 -0.0750821120370841 -0.19583910688165518 -59748.60218637256 155843.9653985526 0.0 0.0 
1.0116185897435896 116082.72753509918 0.14587385761317329 -0.051749537971343657 -0.19762339558451694 -41181.131118164034 157263.85865326322 0.0 0.0 
1.0136217948717947 136051.70225077626 0.17096761131976984 -0.028049794066680483 -0.19901740538645032 -22321.475265287096 158373.17751606336 0.0 0.0 
1.015625 155999.12391181444 0.19603428065912004 -0.0038789168341656984 -0.19991319749328573 -3086.9030260261206 159086.02693784056 0.0 0.0 
1.017628205128205 175921.83248521265 0.2210698946166393 0.021749200853964944 -0.19932069376267436 17307.305506507982 158614.52697870467 0.0 0.0 
1.0196314102564101 195816.6718529692 0.2460704870974765 0.0481963721248819 -0.1978741149725946 38353.296850481944 157463.37500248724 0.0 0.0 
1.0216346153846152 215680.49031207242 0.2710320975548205 0.07520381551706311 -0.19582828203775737 59845.13905920662 155835.3512528658 0.0 0.0 
1.0236378205128205 235510.14107378587 0.2959507716173206 0.10271387675736667 -0.19323689485995393 81736.95227714442 153773.18879664145 0.0 0.0 
1.0256410256410255 255302.48276214718 0.32082256171551854 0.13081894634436508 -0.19000361537115346 104102.25860367154 151200.22415847564 0.0 0.0 
1.0276442307692306 275054.3799116355 0.345643527707236 0.15957817406218333 -0.18606535364505267 126988.12799162485 148066.25192001063 0.0 0.0 
1.029647435897436 294762.70346387767 0.37040973750175393 0.18889132617747406 -0.18151841132427987 150314.79689373606 144447.9065701416 0.0 0.0 
1.031650641025641 314424.33126333944 0.39511726768271627 0.21856598191159532 -0.17655128577112095 173929.1415696312 140495.18969370823 0.0 0.0 
1.033653846153846 334036.1485519497 0.4197622041296936 0.24847853902732664 -0.17128366510236698 197732.80238891116 136303.34616303854 0.0 0.0 
1.035657051282051 353595.04846251773 0.44434064263822903 0.2785273276989777 -0.16581331493925133 221644.87299716694 131950.1754653508 0.0 0.0 
1.0376602564102564 373097.9325109311 0.4688486895383526 0.30863290276008737 -0.16021578677826526 245602.1328795412 127495.7996313899 0.0 0.0 
1.0396634615384615 392541.71108699526 0.49328246231138856 0.3387141115639667 -0.15456835074742187 269540.0027502167 123001.70833677857 0.0 0.0 
1.0416666666666665 411923.3039439016 0.5176380902050387 0.36856323642561095 -0.14907485377942775 293293.1859652964 118630.11797860521 0.0 0.0 
1.0436698717948718 431239.6406861862 0.5419117148465699 0.3979959003306444 -0.14391581451592544 316714.9598149759 114524.6808712103 0.0 0.0 
1.0456730769230769 450487.6612561276 0.5660994908540391 0.4269410374982549 -0.1391584533557842 339748.7718942582 110738.88936186937 0.0 0.0 
1.047676282051282 469664.3164185335 0.5901975864454948 0.45536610899213514 -0.13483147745335966 362368.72851751745 107295.58790101606 0.0 0.0 
1.049679487179487 488766.56824377837 0.6142021840459794 0.48326325039794693 -0.13093893364803244 384568.5713794512 104197.99686432717 0.0 0.0 
1.0516826923076923 507791.39058908005 0.6381094808923197 0.5106731840390754 -0.1274362968532443 406380.7063107959 101410.68427828414 0.0 0.0 
1.0536858974358974 526735.7695778795 0.6619156896355329 0.5376562945074267 -0.12425939512810624 427853.1858940604 98882.58368381904 0.0 0.0 
1.0556891025641024 545596.7040773107 0.6856170389408335 0.5642639566129256 -0.12135308232790787 449026.89294787834 96569.8111294324 0.0 0.0 
1.0576923076923075 564371.2061736245 0.7092097740850677 0.5905333068415995 -0.11867646724346814 469931.37978139124 94439.82639223326 0.0 0.0 
1.0596955128205128 583056.3016455321 0.7326901575515353 0.616492715226799 -0.11619744232473628 490589.2225753672 92467.07907016494 0.0 0.0 
1.0616987179487178 601649.0304353669 0.7560544696220682 0.6421639912339677 -0.11389047838810051 511017.77677127894 90631.25366408797 0.0 0.0 
1.063701923076923 620146.4471180269 0.7792990089663218 0.6675642240310106 -0.1117347849353112 531230.6415133981 88915.80560462875 0.0 0.0 
1.0657051282051282 638545.6213675708 0.802420093228116 0.6927069010574847 -0.10971319217063136 551238.5497787641 87307.07158880669 0.0 0.0 
1.0677083333333333 656843.6384214353 0.8254140596087886 0.7176027152941663 -0.10781134431462225 571050.0107825354 85793.62763889984 0.0 0.0 
1.0697115384615383 675037.5995421954 0.84827726544746 0.7422601549744585 -0.10601711047300144 590671.7792558866 84365.82028630888 0.0 0.0 
1.0717147435897434 693124.6224767694 0.871006088798087 0.7666854462624991 -0.10432064253558793 610108.8098306495 83015.81264611986 0.0 0.0 
1.0737179487179487 711101.8419130238 0.8935969290032505 0.7908849933432321 -0.10271193566001835 629366.1988032376 81735.64310978621 0.0 0.0 
1.0757211538461537 728966.4099336814 0.9160462072645517 0.8148623459511791 -0.10118386131337254 648446.7709683023 80519.6389653791 0.0 0.0 
1.0777243589743588 746715.4964674986 0.9383503672095795 0.8386207072671158 -0.09972965994246374 667353.075341493 79362.42112600559 0.0 0.0 
1.079727564102564 764346.2897375872 0.9605058754552879 0.8621624832802925 -0.09834339217499533 686087.0265529474 78259.26318463986 0.0 0.0 
1.0817307692307692 781855.9967068563 0.9825092221677542 0.8854894109292568 -0.09701981123849734 704650.0068186191 77205.9898882372 0.0 0.0 
1.0837339743589742 799241.8435204774 1.004356921618198 0.908602661062128 -0.09575426055607006 723042.9478735426 76198.89564693486 0.0 0.0 
1.0857371794871793 816501.0759453174 1.0260455127351884 0.9315029380733355 -0.0945425746618529 741266.4102603093 75234.66568500805 0.0 0.0 
1.0877403846153846 833630.9598062579 1.0475715596529391 0.9541904865822671 -0.093381073070672 759320.5886437722 74310.37116248568 0.0 0.0 
1.0897435897435896 850628.7814193288 1.0689316522556005 0.9766652727728998 -0.09226637948270067 777205.4561166812 73423.32530264754 0.0 0.0 
1.0917467948717947 867491.8480216202 1.0901224067175022 0.9989269227764332 -0.09119548394106891 794920.715166094 72571.13285552617 0.0 0.0 
1.09375 884217.4881978576 1.1111404660392037 1.0209748099964429 -0.09016565604276083 812465.8671645916 71751.62103326607 0.0 0.0 
1.095753205128205 900803.052303595 1.1319825005792945 1.042808086815371 -0.08917441376392343 829840.2376015285 70962.81470206648 0.0 0.0 
1.0977564102564101 917245.9128849822 1.1526452085818895 1.064425712961195 -0.08821949562069453 847042.9986565312 70202.91422845097 0.0 0.0 
1.0997596153846152 933543.4650949868 1.173125316699668 1.0858264811225644 -0.0872988355771036 864073.189583398 69470.27551158878 0.0 0.0 
1.1017628205128205 949693.1271060611 1.1934195805124477 1.107008911262702 -0.08641066924974572 880929.6326076873 68763.49449837382 0.0 0.0 
1.1037660256410255 965692.3405191364 1.2135247850411408 1.127971381353145 -0.08555340368799591 897611.0369614282 68081.30355770816 0.0 0.0 
1.1057692307692306 981538.5707689343 1.2334377452570837 1.1487126226903714 -0.08472512256671227 914116.3930439617 67422.1777249726 0.0 0.0 
1.107772435897436 997229.3075254817 1.253155306586596 1.1692309524700237 -0.08392435411657218 930444.3617233003 66784.94580218138 0.0 0.0 
1.109775641025641 1012762.0650917847 1.2726743454107114 1.1895246063273324 -0.08314973908337908 946593.5389636527 66168.52612813201 0.0 0.0 
1.111778846153846 1028134.382797624 1.2919917695600367 1.2095917525059288 -0.08240001705410793 962562.4671006196 65571.91569700441 0.0 0.0 
1.113782051282051 1043343.825389355 1.3111045188045878 1.2294304991117697 -0.08167401969281807 978349.6406136863 64994.18477566866 0.0 0.0 
1.1157852564102564 1058387.9834157075 1.330009565338601 1.2490389046111716 -0.08097066072742942 993953.5144803026 64434.468935404904 0.0 0.0 
1.1177884615384615 1073264.4736094743 1.3487039142601762 1.2683977313556916 -0.08030618290448466 1009358.7798533274 63905.69375614682 0.0 0.0 
1.1197916666666665 1087970.9392650765 1.3671846040457407 1.2875211489921203 -0.07966345505362038 1024576.7125930364 63394.22667204018 0.0 0.0 
1.1217948717948718 1102505.0506119025 1.3854487070191983 1.3064064000953914 -0.07904230692380687 1039605.1184104172 62899.932201485266 0.0 0.0 
1.1237980769230769 1116864.50518338 1.4034933298157226 1.3250521665118393 -0.07844116330388329 1054442.9483533653 62421.5568300148 0.0 0.0 
1.125801282051282 1131047.0281817408 1.42131561384013 1.3434571344794373 -0.07785847936069268 1069089.156964507 61957.87121723383 0.0 0.0 
1.127804487179487 1145050.3728383817 1.4389127357197253 1.3616180605878538 -0.0772946751318715 1083541.1632195744 61509.209618807305 0.0 0.0 
1.1298076923076923 1158872.320769795 1.456281907751577 1.379533077705819 -0.07674883004575794 1097797.4813034448 61074.83946635015 0.0 0.0 
1.1318108974358974 1172510.6823289974 1.4734203783441335 1.3972008422990099 -0.07621953604512366 1111857.0420665955 60653.640262401896 0.0 0.0 
1.1338141025641024 1185963.296952418 1.4903254324531388 1.4146191477715249 -0.07570628468161389 1125718.0895562053 60245.20739621273 0.0 0.0 
1.1358173076923075 1199228.0335021648 1.5069943920117341 1.4317844738739316 -0.07520991813780253 1139377.8224461135 59850.21105605131 0.0 0.0 
1.1378205128205128 1212302.7906036377 1.5234246163547174 1.448696225473171 -0.07472839088154637 1152835.767146107 59467.02345753065 0.0 0.0 
1.1398237179487178 1225185.496978418 1.5396135026368631 1.4653521418450757 -0.07426136079178747 1166090.1246293276 59095.37234909041 0.0 0.0 
1.141826923076923 1237874.111772408 1.555558486245275 1.4817500762590712 -0.07380840998620375 1179139.186582195 58734.9251902129 0.0 0.0 
1.1438301282051282 1250366.6248791295 1.5712570412056552 1.4978879032658432 -0.07336913793981203 1191981.2616262054 58385.36325292406 0.0 0.0 
1.1458333333333333 1262661.0572581657 1.5867066805824699 1.5137634405759086 -0.07294324000656127 1204614.6131508083 58046.44410735741 0.0 0.0 
1.1478365384615383 1274755.4612486744 1.6019049568729216 1.529374237765575 -0.07253071910734654 1217037.2911707845 57718.170077889925 0.0 0.0 
1.1498397435897434 1286647.9208779368 1.616849462394683 1.544718803048093 -0.07213065934659002 1229248.1085606874 57399.812317249365 0.0 0.0 
1.1518429487179487 1298336.5521648796 1.6315378296673149 1.5597951052374213 -0.0717427244298936 1241245.4489542902 57091.10321058938 0.0 0.0 
1.1538461538461537 1309819.5034185282 1.6459677317873118 1.5746011391497887 -0.0713665926375231 1253027.7166773041 56791.78674122412 0.0 0.0 
1.1558493589743588 1321094.9555313555 1.6601368827967364 1.5891349285626595 -0.07100195423407696 1264593.3391020498 56501.616429305635 0.0 0.0 
1.157852564102564 1332161.1222674584 1.6740430380453526 1.6033945271811199 -0.07064851086423274 1275940.767416483 56220.35485097533 0.0 0.0 
1.1598557692307692 1343016.2505455255 1.6876839945462128 1.6173780195612455 -0.07030597498496727 1287068.477358989 55947.773186536506 0.0 0.0 
1.1618589743589742 1353658.6207165627 1.7010575913246584 1.6310835219930089 -0.06997406933164951 1297974.969920977 55683.65079558571 0.0 0.0 
1.1638621794871793 1364086.5468363161 1.714161709760656 1.6445091833449825 -0.06965252641567354 1308658.7720190752 55427.77481724089 0.0 0.0 
1.1658653846153846 1374298.3769323553 1.7269942739244257 1.6576531858729648 -0.06934108805146089 1319118.4371386138 55179.93979374156 0.0 0.0 
1.1678685897435896 1384292.4932657706 1.7395532509052973 1.670513745994456 -0.06903950491084143 1329352.5459499352 54939.947315835394 0.0 0.0 
1.1698717948717947 1394067.3125874617 1.7518366511337742 1.6830891150308012 -0.06874753610297302 1339359.7068989726 54707.60568848904 0.0 0.0 
1.171875 1403621.2863889479 1.7638425286967094 1.6953774949133908 -0.06846503378331859 1349138.4891283067 54482.79726064112 0.0 0.0 
1.173878205128205 1412952.9011476764 1.7755689816455702 1.7073768734135333 -0.06819210823203692 1358687.2913571356 54265.609790540766 0.0 0.0 
1.1758814102564101 1422060.6785667997 1.7870141522977498 1.719085979833845 -0.06792817246390492 1368005.1023970775 54055.57616972225 0.0 0.0 
1.1778846153846152 1430943.175809358 1.7981762275308508 1.7305032151745778 -0.06767301235627299 1377090.6498047332 53852.526004624786 0.0 0.0 
1.1798878205128205 1439598.985726855 1.809053439069922 1.7416270182601925 -0.06742642080972949 1385942.691236247 53656.29449060792 0.0 0.0 
1.1818910256410255 1448026.7370821708 1.8196440637675788 1.7524558665230083 -0.06718819724457048 1394560.0150709155 53466.72201125533 0.0 0.0 
1.1838942307692306 1456225.094766796 1.829946423876987 1.7629876290123307 -0.06695879486465617 1402940.9255516957 53284.16921510035 0.0 0.0 
1.1858974358974357 1464192.7600123358 1.839958887317647 1.773221308665472 -0.06673757865217489 1411084.6292418162 53108.13077051961 0.0 0.0 
1.187900641025641 1471928.4705962562 1.8496798679339435 1.7831556690502106 -0.06652419888373284 1418990.1422200557 52938.328376200516 0.0 0.0 
1.189903846153846 1479431.001041842 1.8591078257464178 1.792789123454427 -0.06631870229199066 1426656.2018209922 52774.79922084976 0.0 0.0 
1.191907051282051 1486699.1628123405 1.868241267195738 1.802119783464075 -0.06612148373166304 1434081.3052921605 52617.857520180056 0.0 0.0 
1.1939102564102564 1493731.804499242 1.8770787453792976 1.8111471399039072 -0.06593160547539045 1441265.0474455198 52466.75705372216 0.0 0.0 
1.1959134615384615 1500527.8120046833 1.8856188602804318 1.819869538046394 -0.06574932223403773 1448206.111490538 52321.700514145195 0.0 0.0 
1.1979166666666665 1507086.1087179456 1.8938602589902105 1.828285456076817 -0.06557480291339357 1454903.2864054062 52182.82231253944 0.0 0.0 
1.1999198717948716 1513405.6556860055 1.9018016359217595 1.8363944764923847 -0.0654071594293748 1461356.2399526665 52049.41573333903 0.0 0.0 
1.2019230769230769 1519485.4517781255 1.9094417330170907 1.844194324203269 -0.06524740881382174 1467563.1616725484 51922.29010557709 0.0 0.0 
1.203926282051282 1525324.5338444486 1.9167793399463984 1.8516849778702997 -0.06509436207609864 1473524.0345848259 51800.49925962277 0.0 0.0 
1.205929487179487 1530921.9768685836 1.9238132942998023 1.8588645226565517 -0.06494877164325064 1479237.3349100915 51684.64195849211 0.0 0.0 
1.2079326923076923 1536276.8941141395 1.93054248177149 1.865732613736716 -0.06480986803477395 1484702.788245695 51574.105868444545 0.0 0.0 
1.2099358974358974 1541388.4372652038 1.9369658363362465 1.8722875889854809 -0.06467824735076566 1489919.0719138654 51469.365351338405 0.0 0.0 
1.2119391025641024 1546255.7965607294 1.9430823404183286 1.8785292969655658 -0.0645530434527628 1494886.0654053327 51369.73115539667 0.0 0.0 
1.2139423076923075 1550878.2009228168 1.9488910250526705 1.8844558256841097 -0.06443519936856079 1499602.247203772 51275.9537190448 0.0 0.0 
1.2159455128205128 1555254.918078866 1.9543909700383846 1.8900673508988524 -0.06432361913953222 1504067.7571736204 51187.16090524569 0.0 0.0 
1.2179487179487178 1559385.2546775811 1.9595813040845351 1.8953623058410904 -0.06421899824344468 1508281.3485194051 51103.90615817602 0.0 0.0 
1.219951923076923 1563268.5563988108 1.9644612049481702 1.9003402337608137 -0.06412097118735649 1512242.6577713082 51025.89862750261 0.0 0.0 
1.2219551282051282 1566904.208057205 1.9690298995645792 1.9050007039778385 -0.0640291955867407 1515951.3422052013 50952.865852003684 0.0 0.0 
1.2239583333333333 1570291.633699669 1.973286664169758 1.9093423187734173 -0.06394434539634064 1519406.2895513095 50885.344148359494 0.0 0.0 
1.2259615384615383 1573430.2966966075 1.9772308244150683 1.9133649362670488 -0.06386588814801941 1522607.386905141 50822.90979146655 0.0 0.0 
1.2279647435897434 1576319.6998269348 1.9808617554740666 1.9170680939500409 -0.06379366152402577 1525554.2662141016 50765.433612833265 0.0 0.0 
1.2299679487179487 1578959.3853568453 1.9841788821414883 1.92045110550018 -0.06372777664130824 1528246.3813202393 50713.00403660606 0.0 0.0 
1.2319711538461537 1581348.9351123243 1.9871816789243684 1.923513056721268 -0.06366862220310043 1530683.0047290248 50665.93038329948 0.0 0.0 
1.2339743589743588 1583487.9705453962 1.9898696701252911 1.9262540008254514 -0.06361566929983975 1532864.1787857604 50623.79175963579 0.0 0.0 
1.235977564102564 1585376.1527940936 1.9922424299177497 1.9286735037983478 -0.0635689261194019 1534789.5581127675 50586.59468132607 0.0 0.0 
1.2379807692307692 1587013.1827361374 1.994299582413602 1.9307711823468505 -0.06352840006675153 1536458.8376950773 50554.34504106012 0.0 0.0 
1.2399839743589742 1588398.8010363253 1.996040801722622 1.9325467041606716 -0.06349409756195046 1537871.75308856 50527.04794776533 0.0 0.0 
1.2419871794871793 1589532.7881876137 1.9974658120041233 1.9339997759597893 -0.06346603604433398 1539028.0709083758 50504.71727923793 0.0 0.0 
1.2439903846153846 1590414.9645458919 1.998574387510658 1.9351299821023906 -0.06344440540826746 1539927.460397128 50487.50414876384 0.0 0.0 
1.2459935897435896 1591045.1903584416 1.9993663526237817 1.9359371106690622 -0.06342924195471955 1540569.752914677 50475.43744376465 0.0 0.0 
1.2479967948717947 1591423.3657860751 1.9998415818818704 1.936421729787901 -0.0634198520939695 1540955.4005635493 50467.965222525876 0.0 0.0 
1.25 1591549.4309189534 2.0 1.9365833569659368 -0.06341664303406325 1541084.0193877148 50465.411531238584 0.0 0.0 


==> data/cell_static_k0p5_f1_b1.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.00250501002004008 12524.532968080384 0.0157387923048658 1.57387923048658e-08 -0.015738776566073497 0.0 12524.532968080384 0.0 0.0 
0.00501002004008016 25045.963297169015 0.03147368571858631 3.147368571858631e-08 -0.03147365424490059 0.0 25045.963297169015 0.0 0.0 
0.00751503006012024 37561.18911687517 0.047200782315868765 4.720078231586876e-08 -0.04720073511508645 0.0 37561.18911687517 0.0 0.0 
0.01002004008016032 50067.11009381973 0.06291618610288617 6.291618610288617e-08 -0.06291612318670006 0.0 50067.11009381973 0.0 0.0 
0.0125250501002004 62560.62819966504 0.07861600398241206 7.861600398241206e-08 -0.07861592536640807 0.0 62560.62819966504 0.0 0.0 
0.01503006012024048 75038.64847857381 0.09429634671823776 9.429634671823776e-08 -0.09429625242189105 0.0 75038.64847857381 0.0 0.0 
0.01753507014028056 87498.07981390672 0.10995332989863309 1.0995332989863308e-07 -0.10995321994530319 0.0 87498.07981390672 0.0 0.0 
0.02004008016032064 99935.83569396911 0.125583074898612 1.25583074898612e-07 -0.1255829493155371 0.0 99935.83569396911 0.0 0.0 
0.02254509018036072 112348.83497661685 0.1411817098407646 1.4118170984076462e-07 -0.14118156865905476 0.0 112348.83497661685 0.0 0.0 
0.0250501002004008 124734.00265253213 0.1567453705544179 1.5674537055441788e-07 -0.15674521380904735 0.0 124734.00265253213 0.0 0.0 
0.02755511022044088 137088.27060697973 0.17227020153288683 1.7227020153288683e-07 -0.1722700292626853 0.0 137088.27060697973 0.0 0.0 
0.03006012024048096 149408.57837985564 0.18775235688857972 1.8775235688857972e-07 -0.18775216913622284 0.0 149408.57837985564 0.0 0.0 
0.03256513026052104 161691.8739238393 0.20318800130572023 2.0318800130572022e-07 -0.20318779811771892 0.0 161691.8739238393 0.0 0.0 
0.03507014028056112 173935.11436046183 0.21857331099045096 2.1857331099045095e-07 -0.21857309241713999 0.0 173935.11436046183 0.0 0.0 
0.0375751503006012 186135.26673390274 0.2339044746180822 2.339044746180822e-07 -0.23390424071360758 0.0 186135.26673390274 0.0 0.0 
0.04008016032064128 198289.30876232882 0.24917769427725217 2.4917769427725216e-07 -0.2491774450995579 0.0 198289.30876232882 0.0 0.0 
0.042585170340681364 210394.2295865886 0.2643891864107644 2.643891864107644e-07 -0.264388922021578 0.0 210394.2295865886 0.0 0.0 
0.04509018036072144 222447.03051607718 0.27953518275286904 2.79535182752869e-07 -0.27953490321768626 0.0 222447.03051607718 0.0 0.0 
0.04759519038076152 234444.72577158685 0.29461193126275637 2.946119312627564e-07 -0.2946116366508251 0.0 234444.72577158685 0.0 0.0 
0.0501002004008016 246384.34322495872 0.3096156970540306 3.096156970540306e-07 -0.3096153874383335 0.0 246384.34322495872 0.0 0.0 
0.05260521042084168 258262.92513535314 0.3245427633199345 3.2454276331993444e-07 -0.32454243877717115 0.0 258262.92513535314 0.0 0.0 
0.05511022044088176 270077.5288819558 0.33938943225409496 3.3938943225409493e-07 -0.3393890928646627 0.0 270077.5288819558 0.0 0.0 
0.05761523046092184 281825.22769293806 0.354152025966562 3.5415202596656197e-07 -0.354151671814536 0.0 281825.22769293806 0.0 0.0 
0.06012024048096192 293503.11137049174 0.3688268873949135 3.688268873949135e-07 -0.36882651856802606 0.0 293503.11137049174 0.0 0.0 
0.062625250501002 305108.287011757 0.3834103812102008 3.8341038121020083e-07 -0.3834099977998196 0.0 305108.287011757 0.0 0.0 
0.06513026052104208 316637.87972546724 0.39789889471751055 3.9789889471751054e-07 -0.39789849681861583 0.0 316637.87972546724 0.0 0.0 
0.06763527054108216 328089.0333441306 0.412288838750919 4.1228883875091897e-07 -0.41228842646208025 0.0 328089.0333441306 0.0 0.0 
0.07014028056112225 339458.9111315744 0.4265766485626179 4.265766485626179e-07 -0.42657622198596934 0.0 339458.9111315744 0.0 0.0 
0.07264529058116233 350744.696485675 0.44075878470599134 4.4075878470599134e-07 -0.44075834394720664 0.0 350744.696485675 0.0 0.0 
0.0751503006012024 361943.5936361005 0.4548317339124251 4.548317339124251e-07 -0.4548312790806912 0.0 361943.5936361005 0.0 0.0 
0.07765531062124248 373052.82833689294 0.46879200996163084 4.6879200996163083e-07 -0.46879154116962085 0.0 373052.82833689294 0.0 0.0 
0.08016032064128256 384069.6485537179 0.48263615454526954 4.826361545452695e-07 -0.482635671909115 0.0 384069.6485537179 0.0 0.0 
0.08266533066132264 394991.3251456119 0.49636073812366066 4.963607381236607e-07 -0.49636024176292254 0.0 394991.3251456119 0.0 0.0 
0.08517034068136273 405815.152541059 0.5099623607753649 0.01096285977536494 -0.498999501 8723.569526780164 397091.58301427885 0.0 0.0 
0.0876753507014028 416538.4494082283 0.5234376530394295 0.024438152039429506 -0.49899950099999996 19446.86639394943 397091.58301427885 0.0 0.0 
0.09018036072144288 427158.5593192059 0.5367832767500869 0.03778377575008685 -0.498999501 30066.976304927026 397091.58301427885 0.0 0.0 
0.09268537074148296 437672.8514080597 0.549995925863703 0.05099642486370305 -0.498999501 40581.26839378086 397091.58301427885 0.0 0.0 
0.09519038076152304 448078.721022569 0.5630723272777652 0.0640728262777653 -0.49899950099999996 50987.138008290145 397091.58301427885 0.0 0.0 
0.09769539078156313 458373.5903694626 0.5760092416417124 0.07700974064171238 -0.498999501 61282.00735518377 397091.58301427885 0.0 0.0 
0.1002004008016032 468554.90915300266 0.5888034641594024 0.08980396315940248 -0.49899950099999996 71463.32613872382 397091.58301427885 0.0 0.0 
0.10270541082164328 478620.1552067556 0.60145182538302 0.10245232438302006 -0.49899950099999996 81528.57219247677 397091.58301427885 0.0 0.0 
0.10521042084168336 488566.8351183965 0.6139511919982281 0.11495169099822812 -0.498999501 91475.25210411765 397091.58301427885 0.0 0.0 
0.10771543086172344 498392.4848473889 0.6262984676003678 0.12729896660036777 -0.498999501 101300.90183311008 397091.58301427885 0.0 0.0 
0.11022044088176353 508094.6703353896 0.6384905934615152 0.13949109246151514 -0.498999501 111003.08732111077 397091.58301427885 0.0 0.0 
0.11272545090180361 517670.9881092249 0.650524549288204 0.15152504828820404 -0.498999501 120579.40509494604 397091.58301427885 0.0 0.0 
0.11523046092184368 527119.065876291 0.6623973539696281 0.16339785296962805 -0.498999501 130027.48286201217 397091.58301427885 0.0 0.0 
0.11773547094188376 536436.563112231 0.6741060663161369 0.17510656531613694 -0.49899950099999996 139344.98009795212 397091.58301427885 0.0 0.0 
0.12024048096192384 545621.1716407395 0.6856477857878411 0.18664828478784123 -0.4989995009999999 148529.5886264607 397091.58301427885 0.0 0.0 
0.12274549098196393 554670.6162053564 0.6970196532131486 0.19802015221314861 -0.498999501 157579.0331910776 397091.58301427885 0.0 0.0 
0.125250501002004 563582.6550331047 0.708218851497053 0.209219350497053 -0.498999501 166491.07201882586 397091.58301427885 0.0 0.0 
0.12775551102204408 572355.080389833 0.719242606318998 0.2202431053189979 -0.498999501 175263.4973755541 397091.58301427885 0.0 0.0 
0.13026052104208416 580985.7191271266 0.7300881868201456 0.2310886858201456 -0.498999501 183894.13611284777 397091.58301427885 0.0 0.0 
0.13276553106212424 589472.4332206505 0.7407529062798783 0.24175340527987832 -0.498999501 192380.8502063717 397091.58301427885 0.0 0.0 
0.13527054108216433 597813.1202997915 0.7512341227813665 0.25223462178136646 -0.498999501 200721.5372855126 397091.58301427885 0.0 0.0 
0.1377755511022044 606005.7141684671 0.7615292398660369 0.262529738866037 -0.49899950099999996 208914.13115418825 397091.58301427885 0.0 0.0 
0.1402805611222445 614048.1853169749 0.7716357071767809 0.2726362061767809 -0.49899950099999996 216956.60230269603 397091.58301427885 0.0 0.0 
0.14278557114228457 621938.5414247517 0.7815510210897405 0.28255152008974055 -0.49899950099999996 224846.9584104729 397091.58301427885 0.0 0.0 
0.14529058116232466 629674.8278539215 0.791272725334519 0.29227322433451897 -0.498999501 232583.2448396426 397091.58301427885 0.0 0.0 
0.1477955911823647 637255.1281335077 0.8007984116026601 0.30179891060266006 -0.498999501 240163.54511922883 397091.58301427885 0.0 0.0 
0.1503006012024048 644677.5644341916 0.8101257201442467 0.3111262191442467 -0.49899950099999996 247585.9814199127 397091.58301427885 0.0 0.0 
0.15280561122244488 651940.2980334958 0.8192523403524683 0.3202528393524683 -0.498999501 254848.71501921694 397091.58301427885 0.0 0.0 
0.15531062124248496 659041.5297712836 0.8281760113360175 0.32917651033601747 -0.498999501 261949.94675700477 397091.58301427885 0.0 0.0 
0.15781563126252504 665979.5004954543 0.8368945224791677 0.3378950214791677 -0.498999501 268887.91748117545 397091.58301427885 0.0 0.0 
0.16032064128256512 672752.4914977298 0.8454057139893991 0.3464062129893991 -0.498999501 275660.90848345094 397091.58301427885 0.0 0.0 
0.1628256513026052 679358.824939421 0.8537074774324318 0.3547079764324318 -0.498999501 282267.2419251422 397091.58301427885 0.0 0.0 
0.1653306613226453 685796.864267071 0.8617977562545387 0.36279825525453874 -0.49899950099999996 288705.28125279216 397091.58301427885 0.0 0.0 
0.16783567134268537 692065.0146178693 0.8696745462920044 0.3706750452920044 -0.49899950099999996 294973.43160359043 397091.58301427885 0.0 0.0 
0.17034068136272545 698161.7232147394 0.8773358962676063 0.3783363952676063 -0.498999501 301070.1402004605 397091.58301427885 0.0 0.0 
0.17284569138276554 704085.4797510006 0.8847799082739956 0.3857804072739955 -0.49899950100000007 306993.8967367218 397091.58301427885 0.0 0.0 
0.1753507014028056 709834.8167645088 0.8920047382438552 0.3930052372438552 -0.49899950099999996 312743.23375023 397091.58301427885 0.0 0.0 
0.17785571142284567 715408.3100011827 0.899008596406722 0.400009095406722 -0.498999501 318316.7269869039 397091.58301427885 0.0 0.0 
0.18036072144288576 720804.5787678275 0.9057897477323569 0.4067902467323569 -0.49899950099999996 323712.99575354863 397091.58301427885 0.0 0.0 
0.18286573146292584 726022.286274167 0.9123465123605555 0.41334701136055557 -0.49899950099999996 328930.70325988816 397091.58301427885 0.0 0.0 
0.18537074148296592 731060.139964 0.9186772660172913 0.4196777650172913 -0.49899950099999996 333968.5569497211 397091.58301427885 0.0 0.0 
0.187875751503006 735916.8918353982 0.9247804404170885 0.42578093941708856 -0.49899950099999996 338825.3088211193 397091.58301427885 0.0 0.0 
0.1903807615230461 740591.338749868 0.9306545236515261 0.4316550226515261 -0.498999501 343499.75573558913 397091.58301427885 0.0 0.0 
0.19288577154308617 745082.3227303976 0.9362980605637745 0.43729855956377456 -0.49899950099999996 347990.7397161187 397091.58301427885 0.0 0.0 
0.19539078156312625 749388.7312483166 0.941709653109075 0.44271015210907494 -0.498999501 352297.14823403774 397091.58301427885 0.0 0.0 
0.19789579158316634 753509.4974988973 0.946887960701069 0.44788845970106894 -0.498999501 356417.9144846184 397091.58301427885 0.0 0.0 
0.2004008016032064 757443.6006656288 0.9518317005438962 0.4528321995438962 -0.498999501 360352.01765134995 397091.58301427885 0.0 0.0 
0.20290581162324647 761190.0661730987 0.9565396479499743 0.45754014694997425 -0.498999501 364098.4831588199 397091.58301427885 0.0 0.0 
0.20541082164328656 764747.96592842 0.9610106366433847 0.46201113564338464 -0.49899950100000007 367656.3829141411 397091.58301427885 0.0 0.0 
0.20791583166332664 768116.4185511416 0.9652435590487877 0.4662440580487877 -0.49899950099999996 371024.8355368628 397091.58301427885 0.0 0.0 
0.21042084168336672 771294.5895915903 0.969237366565798 0.47023786556579794 -0.498999501 374203.0065773115 397091.58301427885 0.0 0.0 
0.2129258517034068 774281.6917375828 0.9729910698287468 0.4739915688287468 -0.498999501 377190.10872330394 397091.58301427885 0.0 0.0 
0.2154308617234469 777076.9850094636 0.9765037389517747 0.4775042379517747 -0.49899950099999996 379985.4019951848 397091.58301427885 0.0 0.0 
0.21793587174348697 779679.7769434165 0.9797745037591863 0.48077500275918633 -0.49899950099999996 382588.1939291376 397091.58301427885 0.0 0.0 
0.22044088176352705 782089.4227630042 0.9828025540010144 0.4838030530010144 -0.49899950099999996 384997.83974872535 397091.58301427885 0.0 0.0 
0.22294589178356713 784305.3255388966 0.9855871395537396 0.48658763855373954 -0.498999501 387213.74252461776 397091.58301427885 0.0 0.0 
0.22545090180360722 786326.9363367445 0.9881275706061142 0.48912806960611416 -0.49899950100000007 389235.3533224656 397091.58301427885 0.0 0.0 
0.22795591182364727 788153.7543531643 0.9904232178300463 0.49142371683004626 -0.498999501 391062.1713388855 397091.58301427885 0.0 0.0 
0.23046092184368736 789785.3270397999 0.9924735125364991 0.49347401153649906 -0.498999501 392693.74402552104 397091.58301427885 0.0 0.0 
0.23296593186372744 791221.2502154293 0.9942779468163698 0.49527844581636976 -0.49899950100000007 394129.6672011505 397091.58301427885 0.0 0.0 
0.23547094188376752 792461.1681660915 0.9958360736663115 0.4968365726663116 -0.49899950099999996 395369.5851518127 397091.58301427885 0.0 0.0 
0.2379759519038076 793504.7737332052 0.9971475070994674 0.4981480060994674 -0.498999501 396413.1907189263 397091.58301427885 0.0 0.0 
0.24048096192384769 794351.808389659 0.998211922241088 0.499212421241088 -0.498999501 397260.2253753802 397091.58301427885 0.0 0.0 
0.24298597194388777 795002.0623038566 0.9990290554090124 0.5000295544090124 -0.498999501 397910.47928957775 397091.58301427885 0.0 0.0 
0.24549098196392785 795455.3743916953 0.9995987041789873 0.5005992031789873 -0.498999501 398363.7913774164 397091.58301427885 0.0 0.0 
0.24799599198396793 795711.6323564722 0.9999207274348142 0.5009212264348142 -0.498999501 398620.04934219335 397091.58301427885 0.0 0.0 
0.250501002004008 795770.7727167024 0.9999950454033062 0.5009955444033062 -0.498999501 398679.1897024236 397091.58301427885 0.0 0.0 
0.2530060120240481 795632.7808218444 0.9998216396740497 0.5009955442299004 -0.49882609544414924 398679.1897024236 396953.5911194208 0.0 0.0 
0.25551102204408815 795297.69085593 0.9994005532039665 0.500995543808814 -0.49840500939515253 398679.1897024236 396618.5011535064 0.0 0.0 
0.25801603206412826 794765.5858290958 0.9987318903066702 0.500995543140151 -0.49773634716651916 398679.1897024236 396086.3961266722 0.0 0.0 
0.2605210420841683 794036.5975570201 0.9978158166266279 0.5009955422240774 -0.4968202744025505 398679.1897024236 395357.40785459656 0.0 0.0 
0.26302605210420843 793110.9066282677 0.9966525590981226 0.5009955410608199 -0.49565701803730267 398679.1897024236 394431.71692584414 0.0 0.0 
0.2655310621242485 791988.7423595549 0.9952424058890388 0.5009955396506667 -0.4942468662383721 398679.1897024236 393309.5526571313 0.0 0.0 
0.26803607214428854 790670.3827389409 0.9935857063294747 0.5009955379939671 -0.4925901683355076 398679.1897024236 391991.1930365173 0.0 0.0 
0.27054108216432865 789156.1543569639 0.9916828708252043 0.5009955360911316 -0.4906873347340728 398679.1897024236 390476.96465454035 0.0 0.0 
0.2730460921843687 787446.4323257369 0.9895343707560109 0.5009955339426315 -0.4885388368133794 398679.1897024236 388767.2426233133 0.0 0.0 
0.2755511022044088 785541.6401860216 0.9871407383589128 0.5009955315489991 -0.4861452068099137 398679.1897024236 386862.450483598 0.0 0.0 
0.27805611222444887 783442.2498023085 0.9845025665963169 0.5009955289108273 -0.4835070376854895 398679.1897024236 384763.0600998849 0.0 0.0 
0.280561122244489 781148.7812459229 0.9816205090091248 0.5009955260287697 -0.48062498298035505 398679.1897024236 382469.5915434993 0.0 0.0 
0.28306613226452904 778661.8026661916 0.9784952795548371 0.5009955229035403 -0.47749975665129674 398679.1897024236 379982.612963768 0.0 0.0 
0.28557114228456915 775981.9301496968 0.9751276524306862 0.5009955195359131 -0.4741321328947731 398679.1897024236 377302.7404472732 0.0 0.0 
0.2880761523046092 773109.8275676571 0.9715184618818493 0.5009955159267226 -0.47052294595512667 398679.1897024236 374430.6378652335 0.0 0.0 
0.2905811623246493 770046.2064114695 0.9676686019947849 0.5009955120768628 -0.4666730899179221 398679.1897024236 371367.0167090459 0.0 0.0 
0.29308617234468937 766791.8256164555 0.963579026475745 0.5009955079872872 -0.4625835184884578 398679.1897024236 368112.63591403194 0.0 0.0 
0.2955911823647294 763347.4913738541 0.9592507484145193 0.5009955036590091 -0.45825524475551016 398679.1897024236 364668.3016714305 0.0 0.0 
0.29809619238476953 759714.0569311073 0.9546848400334659 0.5009954990931008 -0.45368934094036506 398679.1897024236 361034.8672286837 0.0 0.0 
0.3006012024048096 755892.4223804908 0.9498824324218972 0.5009954942906931 -0.44888693813120406 398679.1897024236 357213.23267806723 0.0 0.0 
0.3031062124248497 751883.5344361372 0.9448447152558788 0.500995489252976 -0.4438492260029028 398679.1897024236 353204.3447337136 0.0 0.0 
0.30561122244488975 747688.3861995124 0.9395729365035185 0.5009954839811972 -0.4385774525223213 398679.1897024236 349009.1964970888 0.0 0.0 
0.30811623246492986 743308.0169133992 0.9340684021158131 0.5009954784766628 -0.4330729236391503 398679.1897024236 344628.82721097564 0.0 0.0 
0.3106212424849699 738743.5117044512 0.9283324757031317 0.5009954727407364 -0.4273370029623953 398679.1897024236 340064.3220020276 0.0 0.0 
0.31312625250501 733996.0013143793 0.9223665781974153 0.500995466774839 -0.4213711114225763 398679.1897024236 335316.8116119557 0.0 0.0 
0.3156312625250501 729066.6618198395 0.9161721875001768 0.5009954605804482 -0.4151767269197286 398679.1897024236 330387.4721174159 0.0 0.0 
0.3181362725450902 723956.7143410889 0.9097508381163878 0.5009954541590989 -0.40875538395728894 398679.1897024236 325277.5246386653 0.0 0.0 
0.32064128256513025 718667.4247394843 0.9031041207743439 0.5009954475123816 -0.4021086732619623 398679.1897024236 319988.23503706075 0.0 0.0 
0.3231462925851703 713200.1033038964 0.896233682031601 0.5009954406419428 -0.39523824138965824 398679.1897024236 314520.9136014728 0.0 0.0 
0.3256513026052104 707556.1044261176 0.8891412238670815 0.5009954335494846 -0.3881457903175969 398679.1897024236 308876.91472369403 0.0 0.0 
0.32815631262525047 701736.8262653481 0.8818285032594538 0.500995426236764 -0.38083307702268987 398679.1897024236 303057.63656292454 0.0 0.0 
0.3306613226452906 695743.7104018343 0.874297331751883 0.5009954187055925 -0.37330191304629046 398679.1897024236 297064.52069941076 0.0 0.0 
0.33316633266533063 689578.2414797549 0.8665495750032666 0.5009954109578357 -0.36555416404543084 398679.1897024236 290899.05177733133 0.0 0.0 
0.33567134268537074 683241.9468394367 0.8585871523260649 0.5009954029954131 -0.35759174933065174 398679.1897024236 284562.7571370131 0.0 0.0 
0.3381763527054108 676736.3961389954 0.85041203621084 0.500995394820297 -0.34941664139054307 398679.1897024236 278057.20643657184 0.0 0.0 
0.3406813627254509 670063.2009654908 0.8420262518376188 0.5009953864345126 -0.34103086540310623 398679.1897024236 271384.0112630672 0.0 0.0 
0.34318637274549096 663224.0144356978 0.8334318765742077 0.5009953778401374 -0.33243649873407033 398679.1897024236 264544.82473327423 0.0 0.0 
0.3456913827655311 656220.5307865875 0.8246310394615752 0.5009953690393002 -0.32363567042227503 398679.1897024236 257541.34108416393 0.0 0.0 
0.34819639278557113 649054.4849556223 0.815625920686436 0.5009953600341814 -0.3146305606522546 398679.1897024236 250375.29525319877 0.0 0.0 
0.3507014028056112 641727.6521509693 0.8064187510411646 0.5009953508270117 -0.3054234002141528 398679.1897024236 243048.46244854567 0.0 0.0 
0.3532064128256513 634241.8474117363 0.7970118113711717 0.5009953414200721 -0.29601646995109965 398679.1897024236 235562.65770931268 0.0 0.0 
0.35571142284569135 626598.9251583419 0.7874074320098831 0.5009953318156928 -0.2864121001941903 398679.1897024236 227919.7354559183 0.0 0.0 
0.35821643286573146 618800.778733129 0.7776079922014565 0.500995322016253 -0.2766126701852035 398679.1897024236 220121.58903070545 0.0 0.0 
0.3607214428857715 610849.3399313369 0.767615919511385 0.5009953120241802 -0.26662060748720473 398679.1897024236 212170.15022891335 0.0 0.0 
0.3632264529058116 602746.5785225473 0.7574336892251272 0.50099530184195 -0.25643838738317726 398679.1897024236 204067.38882012368 0.0 0.0 
0.3657314629258517 594494.5017627241 0.7470638237349194 0.5009952914720844 -0.24606853226283498 398679.1897024236 195815.31206030055 0.0 0.0 
0.3682364729458918 586095.1538969638 0.7365088919149123 0.5009952809171526 -0.2355136109977597 398679.1897024236 187415.96419454023 0.0 0.0 
0.37074148296593185 577550.6156530884 0.725771508484802 0.5009952701797692 -0.2247762383050328 398679.1897024236 178871.42595066485 0.0 0.0 
0.37324649298597196 568863.0037261941 0.7148543333620939 0.5009952592625941 -0.21385907409949978 398679.1897024236 170183.81402377057 0.0 0.0 
0.375751503006012 560034.4702542953 0.7037600710031783 0.5009952481683317 -0.20276482283484654 398679.1897024236 161355.2805518717 0.0 0.0 
0.37825651302605207 551067.202285185 0.6924914697333671 0.5009952368997305 -0.1914962328336366 398679.1897024236 152388.0125827614 0.0 0.0 
0.3807615230460922 541963.4212346496 0.6810513210660663 0.5009952254595819 -0.1800560956064844 398679.1897024236 143284.23153222603 0.0 0.0 
0.38326653306613223 532725.3823361682 0.6694424590112479 0.5009952138507198 -0.16844724516052811 398679.1897024236 134046.19263374462 0.0 0.0 
0.38577154308617234 523355.37408223504 0.6576677593733951 0.5009952020760201 -0.15667255729737495 398679.1897024236 124676.18437981146 0.0 0.0 
0.3882765531062124 513855.71765744383 0.6457301390390946 0.5009951901383998 -0.14473494890069483 398679.1897024236 115176.52795502025 0.0 0.0 
0.3907815631262525 504228.76636347023 0.633632555254449 0.500995178040816 -0.132637377213633 398679.1897024236 105549.57666104665 0.0 0.0 
0.39328657314629256 494476.90503610345 0.6213780048924962 0.5009951657862657 -0.12038283910623049 398679.1897024236 95797.71533367987 0.0 0.0 
0.39579158316633267 484602.5494544603 0.6089695237108068 0.5009951533777844 -0.10797437033302237 398679.1897024236 85923.35975203675 0.0 0.0 
0.3982965931863727 474608.14574253815 0.5964101855994527 0.5009951408184463 -0.09541504478100638 398679.1897024236 75928.95604011457 0.0 0.0 
0.4008016032064128 464496.16976324795 0.5837031018195269 0.5009951281113626 -0.0827079737081643 398679.1897024236 65816.98006082437 0.0 0.0 
0.4033066132264529 454269.12650508224 0.5708514202324075 0.500995115259681 -0.06985630497272655 398679.1897024236 55589.93680265866 0.0 0.0 
0.40581162324649295 443929.54946156626 0.5578583245199533 0.5009951022665853 -0.05686322225336804 398679.1897024236 45250.35975914268 0.0 0.0 
0.40831663326653306 433480.0000036487 0.5447270333958265 0.5009950891352941 -0.043731944260532396 398679.1897024236 34800.81030122511 0.0 0.0 
0.4108216432865731 422923.06674518745 0.5314607998081387 0.5009950758690606 -0.030465723939078093 398679.1897024236 24243.877042763866 0.0 0.0 
0.4133266533066132 412261.3649016824 0.5180629101336106 0.5009950624711709 -0.01706784766243974 398679.1897024236 13582.17519925884 0.0 0.0 
0.4158316633266533 401497.5356424254 0.5045366833634599 0.5009950489449441 -0.003541634418515849 398679.1897024236 2818.345940001833 0.0 0.0 
0.4183366733466934 390634.24543621327 0.49088547028119994 0.500995035293731 0.010109565012531074 398679.1897024236 -8044.94426621031 0.0 0.0 
0.42084168336673344 379674.18539079913 0.4771126526325695 0.5009950215209134 0.02388236888834383 398679.1897024236 -19005.00431162445 0.0 0.0 
0.42334669338677355 368620.07058623695 0.4632216422877892 0.500995007629903 0.037773365342113785 398679.1897024236 -30059.11911618663 0.0 0.0 
0.4258517034068136 357474.6394022891 0.4492158803963568 0.5009949936241411 0.051779113227784335 398679.1897024236 -41204.55030013446 0.0 0.0 
0.42835671342685366 346240.6528400612 0.4350988365345881 0.5009949795070973 0.06589614297250918 398679.1897024236 -52438.53686236241 0.0 0.0 
0.4308617234468938 334920.8938380331 0.4208740078461167 0.5009949652822686 0.08012095743615189 398679.1897024236 -63758.2958643905 0.0 0.0 
0.43336673346693383 323518.1665826561 0.40654491817556454 0.5009949509531789 0.09445003277761438 398679.1897024236 -75161.02311976749 0.0 0.0 
0.43587174348697394 312035.2958136854 0.39211511719559683 0.5009949365233779 0.10887981932778107 398679.1897024236 -86643.89388873818 0.0 0.0 
0.438376753507014 300475.12612442335 0.377588179527582 0.5009949219964402 0.12340674246885824 398679.1897024236 -98204.06357800023 0.0 0.0 
0.4408817635270541 288840.5212570395 0.36296770385606475 0.5009949073759646 0.1380272035198999 398679.1897024236 -109838.66844538407 0.0 0.0 
0.44338677354709416 277134.36339315446 0.34825731203728727 0.5009948926655727 0.15273758062828546 398679.1897024236 -121544.82630926912 0.0 0.0 
0.44589178356713427 265359.55243984814 0.333460648201961 0.500994877868909 0.16753422966694798 398679.1897024236 -133319.63726257544 0.0 0.0 
0.4483967935871743 253519.00531128244 0.31858137785252666 0.5009948629896386 0.18241348513711192 398679.1897024236 -145160.18439114114 0.0 0.0 
0.45090180360721444 241615.65520610774 0.30362318695511703 0.5009948480314477 0.19737166107633064 398679.1897024236 -157063.53449631584 0.0 0.0 
0.4534068136272545 229652.4508808387 0.2885897810264535 0.5009948329980418 0.21240505197158832 398679.1897024236 -169026.73882158488 0.0 0.0 
0.45591182364729455 217632.35591937002 0.2734848842158928 0.5009948178931449 0.22750993367725214 398679.1897024236 -181046.83378305356 0.0 0.0 
0.45841683366733466 205558.347998826 0.2583122383828664 0.5009948027204991 0.24268256433763274 398679.1897024236 -193120.84170359757 0.0 0.0 
0.4609218436873747 193433.4181519158 0.2430756021699285 0.500994787483863 0.25791918531393443 398679.1897024236 -205245.77155050778 0.0 0.0 
0.4634268537074148 181260.57002597649 0.2277787500716424 0.5009947721870108 0.27321602211536844 398679.1897024236 -217418.6196764471 0.0 0.0 
0.4659318637274549 169042.81913889962 0.21242547149955004 0.5009947568337323 0.28856928533418225 398679.1897024236 -229636.37056352396 0.0 0.0 
0.468436873747495 156783.19213210864 0.19701956984343583 0.5009947414278306 0.3039751715843948 398679.1897024236 -241895.99757031494 0.0 0.0 
0.47094188376753504 144484.7260207858 0.1815648615291339 0.5009947259731222 0.31942986444398835 398679.1897024236 -254194.46368163778 0.0 0.0 
0.47344689378757515 132150.4674415277 0.16606517507310423 0.5009947104734358 0.33492953540033155 398679.1897024236 -266528.7222608959 0.0 0.0 
0.4759519038076152 119783.47189761739 0.1505243501340137 0.5009946949326108 0.3504703447985972 398679.1897024236 -278895.7178048062 0.0 0.0 
0.4784569138276553 107386.80300209962 0.13494623656155622 0.5009946793544973 0.366048442792941 398679.1897024236 -291292.38670032396 0.0 0.0 
0.48096192384769537 94963.53171884907 0.11933469344275102 0.5009946637429542 0.38165997030020316 398679.1897024236 -303715.6579835745 0.0 0.0 
0.4834669338677354 82516.73560181419 0.10369358814594831 0.5009946481018489 0.3973010599559006 398679.1897024236 -316162.4541006094 0.0 0.0 
0.48597194388777554 70049.49803263004 0.08802679536278529 0.5009946324350562 0.41296783707227086 398679.1897024236 -328629.69166979357 0.0 0.0 
0.4884769539078156 57564.90745679105 0.07233819614833242 0.5009946167464568 0.4286564205981244 398679.1897024236 -341114.28224563255 0.0 0.0 
0.4909819639278557 45066.05661856248 0.05663167695965502 0.5009946010399378 0.4443629240802827 398679.1897024236 -353613.1330838611 0.0 0.0 
0.49348697394789576 32556.041794832385 0.04091112869304307 0.5009945853193895 0.46008345662634637 398679.1897024236 -366123.1479075912 0.0 0.0 
0.49599198396793587 20037.96202808628 0.025180445720138837 0.5009945695887065 0.47581412386856764 398679.1897024236 -378641.2276743373 0.0 0.0 
0.4984969939879759 7514.9183586971085 0.009443524923203961 0.5009945538517857 0.49155102892858177 398679.1897024236 -391164.2713437265 0.0 0.0 
0.501002004008016 -5009.986943279795 -0.006295735270235435 0.49270376572976454 0.49899950099999996 392081.59607099905 -397091.58301427885 -0.0 -0.0 
0.5035070140280561 -17533.651146616296 -0.022033435853126403 0.47696606514687356 0.49899950099999996 379557.9318676625 -397091.58301427885 -0.0 -0.0 
0.5060120240480962 -30052.97182753568 -0.03776567820477084 0.4612338227952292 0.498999501 367038.6111867432 -397091.58301427885 -0.0 -0.0 
0.5085170340681362 -42564.84763825859 -0.05348856505660882 0.4455109359433911 0.4989995009999999 354526.73537602025 -397091.58301427885 -0.0 -0.0 
0.5110220440881763 -55066.17907528769 -0.06919820145767352 0.42980129954232643 0.49899950099999996 342025.40393899113 -397091.58301427885 -0.0 -0.0 
0.5135270541082164 -67553.86924722878 -0.08489069573946376 0.4141088052605362 0.4989995009999999 329537.71376705007 -397091.58301427885 -0.0 -0.0 
0.5160320641282565 -80024.82464196868 -0.1005621604800081 0.39843734051999186 0.49899950099999996 317066.7583723102 -397091.5830142789 -0.0 -0.0 
0.5185370741482965 -92475.95589301492 -0.11620871346687577 0.3827907875331242 0.49899950099999996 304615.62712126394 -397091.58301427885 -0.0 -0.0 
0.5210420841683366 -104904.17854481272 -0.13182647865890226 0.36717302234109767 0.4989995009999999 292187.4044694661 -397091.58301427885 -0.0 -0.0 
0.5235470941883767 -117306.41381683516 -0.14741158714637342 0.35158791385362653 0.49899950099999996 279785.1691974437 -397091.58301427885 -0.0 -0.0 
0.5260521042084169 -129679.58936627778 -0.16296017810945573 0.33603932289054417 0.4989995009999999 267411.99364800105 -397091.58301427885 -0.0 -0.0 
0.5285571142284569 -142020.640049154 -0.17846839977461704 0.3205311012253829 0.49899950099999996 255070.94296512485 -397091.58301427885 -0.0 -0.0 
0.531062124248497 -154326.50867960847 -0.19393241036880776 0.30506709063119225 0.498999501 242765.07433467038 -397091.58301427885 -0.0 -0.0 
0.5335671342685371 -166594.1467872551 -0.2093483790711601 0.2896511219288399 0.498999501 230497.43622702375 -397091.58301427885 -0.0 -0.0 
0.5360721442885771 -178820.5153723622 -0.2247124869619815 0.2742870140380185 0.498999501 218271.06764191666 -397091.58301427885 -0.0 -0.0 
0.5385771543086172 -191002.58565868845 -0.24002092796879632 0.25897857303120364 0.49899950099999996 206088.9973555904 -397091.58301427885 -0.0 -0.0 
0.5410821643286573 -203137.33984378332 -0.25526990980920117 0.24372959119079882 0.498999501 193954.24317049552 -397091.58301427885 -0.0 -0.0 
0.5435871743486974 -215221.7718465756 -0.2704556549303122 0.22854384606968775 0.49899950099999996 181869.81116770324 -397091.58301427885 -0.0 -0.0 
0.5460921843687374 -227252.8880520512 -0.2855744014445551 0.21342509955544492 0.498999501 169838.69496222766 -397091.58301427885 -0.0 -0.0 
0.5485971943887775 -239227.7080528499 -0.3006224040615828 0.19837709693841718 0.498999501 157863.87496142896 -397091.58301427885 -0.0 -0.0 
0.5511022044088176 -251143.26538758358 -0.31559593501607375 0.1834035659839262 0.49899950099999996 145948.31762669527 -397091.58301427885 -0.0 -0.0 
0.5536072144288577 -262996.60827570315 -0.3304912849911927 0.16850821600880733 0.498999501 134094.9747385757 -397091.58301427885 -0.0 -0.0 
0.5561122244488977 -274784.80034872895 -0.34530476403748195 0.153694736962518 0.49899950099999996 122306.7826655499 -397091.58301427885 -0.0 -0.0 
0.5586172344689379 -286504.92137766356 -0.3600327024869557 0.1389667985130443 0.498999501 110586.66163661529 -397091.58301427885 -0.0 -0.0 
0.561122244488978 -298154.06799640146 -0.3746714518621626 0.12432804913783738 0.498999501 98937.51501787739 -397091.58301427885 -0.0 -0.0 
0.563627254509018 -309729.35442096886 -0.38921738578001003 0.10978211521998994 0.49899950099999996 87362.22859330999 -397091.58301427885 -0.0 -0.0 
0.5661322645290581 -321227.9131644038 -0.4036669008501084 0.09533260014989156 0.498999501 75863.66984987503 -397091.58301427885 -0.0 -0.0 
0.5686372745490982 -332646.89574710163 -0.41801641756741775 0.08098308343258225 0.498999501 64444.687267177214 -397091.58301427885 -0.0 -0.0 
0.5711422845691383 -343983.4734024576 -0.43226238119898436 0.06673711980101564 0.498999501 53108.109611821244 -397091.58301427885 -0.0 -0.0 
0.5736472945891783 -355234.83777762007 -0.4464012626645333 0.05259823833546672 0.498999501 41856.74523665878 -397091.58301427885 -0.0 -0.0 
0.5761523046092184 -366398.2016291924 -0.46042955941071306 0.03856994158928692 0.498999501 30693.381385086454 -397091.58301427885 -0.0 -0.0 
0.5786573146292585 -377470.79951370036 -0.4743437962787627 0.02465570472123728 0.498999501 19620.783500578487 -397091.58301427885 -0.0 -0.0 
0.5811623246492986 -388449.88847266155 -0.48814052636539523 0.010858974634604767 0.498999501 8641.694541617297 -397091.58301427885 -0.0 -0.0 
0.5836673346693386 -399332.7487120856 -0.5018163318766828 -0.002816830876682848 0.498999501 -2241.1656978067476 -397091.58301427885 -0.0 -0.0 
0.5861723446893787 -410116.6842762354 -0.5153678249747303 -0.01636832397473035 0.49899950099999996 -13025.101261956559 -397091.58301427885 -0.0 -0.0 
0.5886773547094188 -420799.02371548023 -0.528791648616924 -0.02979214761692397 0.498999501 -23707.440701201383 -397091.58301427885 -0.0 -0.0 
0.5911823647294588 -431377.12074808154 -0.542084477387556 -0.04308497638755607 0.498999501 -34285.53773380269 -397091.58301427885 -0.0 -0.0 
0.593687374749499 -441848.35491574556 -0.5552430183216167 -0.056243517321616754 0.49899950099999996 -44756.77190146671 -397091.58301427885 -0.0 -0.0 
0.5961923847695391 -452210.1322327713 -0.5682640117205373 -0.06926451072053735 0.49899950099999996 -55118.549218492466 -397091.58301427885 -0.0 -0.0 
0.5986973947895792 -462459.8858286485 -0.5811442319597027 -0.0821447309597027 0.49899950099999996 -65368.30281436967 -397091.58301427885 -0.0 -0.0 
0.6012024048096192 -472595.076583935 -0.5938804882875184 -0.0948809872875184 0.498999501 -75503.49356965616 -397091.58301427885 -0.0 -0.0 
0.6037074148296593 -482613.19375926076 -0.6064696256158404 -0.10747012461584043 0.49899950099999996 -85521.61074498191 -397091.58301427885 -0.0 -0.0 
0.6062124248496994 -492511.75561729766 -0.6189085253015656 -0.11990902430156558 0.498999501 -95420.17260301881 -397091.58301427885 -0.0 -0.0 
0.6087174348697395 -502288.31003755133 -0.6311941059192014 -0.13219460491920149 0.49899950099999996 -105196.72702327248 -397091.58301427885 -0.0 -0.0 
0.6112224448897795 -511940.4351238089 -0.6433233240242081 -0.1443238230242081 0.498999501 -114848.85210953007 -397091.58301427885 -0.0 -0.0 
0.6137274549098196 -521465.7398041071 -0.6552931749069398 -0.15629367390693985 0.498999501 -124374.15678982827 -397091.58301427885 -0.0 -0.0 
0.6162324649298597 -530861.8644230572 -0.6671006933369829 -0.1681011923369829 0.49899950099999996 -133770.28140877833 -397091.58301427885 -0.0 -0.0 
0.6187374749498997 -540126.4813263908 -0.6787429542977176 -0.17974345329771754 0.498999501 -143034.8983121119 -397091.58301427885 -0.0 -0.0 
0.6212424849699398 -549257.2954375797 -0.6902170737109197 -0.19121757271091971 0.49899950099999996 -152165.7124233009 -397091.58301427885 -0.0 -0.0 
0.62374749498998 -558252.0448263822 -0.7015202091512169 -0.2025207081512169 0.498999501 -161160.46181210334 -397091.58301427885 -0.0 -0.0 
0.62625250501002 -567108.5012691786 -0.7126495605502278 -0.21365005955022778 0.498999501 -170016.91825489973 -397091.58301427885 -0.0 -0.0 
0.62875751503006 -575824.47080096 -0.7236023708902105 -0.2246028698902105 0.498999501 -178732.88778668112 -397091.58301427885 -0.0 -0.0 
0.6312625250501002 -584397.7942588272 -0.7343759268870445 -0.23537642588704444 0.498999501 -187306.21124454838 -397091.58301427885 -0.0 -0.0 
0.6337675350701403 -592826.3478168682 -0.7449675596623763 -0.2459680586623763 0.49899950099999996 -195734.76480258937 -397091.58301427885 -0.0 -0.0 
0.6362725450901804 -601108.0435122842 -0.7553746454047703 -0.25637514440477027 0.498999501 -204016.46049800533 -397091.58301427885 -0.0 -0.0 
0.6387775551102204 -609240.8297626281 -0.7655946060196889 -0.2665951050196889 0.49899950099999996 -212149.24674834922 -397091.58301427885 -0.0 -0.0 
0.6412825651302605 -617222.6918740367 -0.7756249097681561 -0.2766254087681561 0.498999501 -220131.10885975783 -397091.58301427885 -0.0 -0.0 
0.6437875751503006 -625051.6525403145 -0.7854630718939248 -0.2864635708939249 0.49899950099999996 -227960.06952603563 -397091.58301427885 -0.0 -0.0 
0.6462925851703406 -632725.772332767 -0.7951066552390196 -0.29610715423901957 0.498999501 -235634.18931848818 -397091.58301427885 -0.0 -0.0 
0.6487975951903807 -640243.1501806445 -0.8045532708474797 -0.3055537698474798 0.49899950099999996 -243151.56716636562 -397091.58301427885 -0.0 -0.0 
0.6513026052104208 -647601.9238420809 -0.8138005785571593 -0.3148010775571592 0.49899950100000007 -250510.34082780202 -397091.58301427885 -0.0 -0.0 
0.6538076152304609 -654800.2703654225 -0.8228462875794487 -0.3238467865794487 0.49899950099999996 -257708.68735114363 -397091.58301427885 -0.0 -0.0 
0.6563126252505009 -661836.4065408158 -0.8316881570667579 -0.3326886560667579 0.498999501 -264744.823526537 -397091.58301427885 -0.0 -0.0 
0.658817635270541 -668708.5893419536 -0.8403239966676301 -0.3413244956676302 0.49899950099999996 -271617.0063276748 -397091.58301427885 -0.0 -0.0 
0.6613226452905812 -675415.116357866 -0.8487516670693469 -0.34975216606934684 0.49899950100000007 -278323.5333435871 -397091.58301427885 -0.0 -0.0 
0.6638276553106213 -681954.3262146504 -0.8569690805278892 -0.3579695795278892 0.498999501 -284862.74320037157 -397091.58301427885 -0.0 -0.0 
0.6663326653306613 -688324.5989870337 -0.8649742013851222 -0.3659747003851222 0.49899950099999996 -291233.01597275486 -397091.58301427885 -0.0 -0.0 
0.6688376753507014 -694524.3565996714 -0.8727650465730822 -0.3737655455730822 0.49899950099999996 -297432.77358539257 -397091.58301427885 -0.0 -0.0 
0.6713426853707415 -700552.063218073 -0.8803396861052282 -0.3813401851052282 0.49899950099999996 -303460.48020379414 -397091.58301427885 -0.0 -0.0 
0.6738476953907815 -706406.2256290668 -0.8876962435545481 -0.3886967425545481 0.498999501 -309314.64261478797 -397091.58301427885 -0.0 -0.0 
0.6763527054108216 -712085.393610709 -0.8948328965183998 -0.39583339551839986 0.49899950099999996 -314993.81059643015 -397091.58301427885 -0.0 -0.0 
0.6788577154308617 -717588.1602915365 -0.9017478770699624 -0.4027483760699624 0.498999501 -320496.57727725763 -397091.58301427885 -0.0 -0.0 
0.6813627254509018 -722913.1624990846 -0.9084394721961955 -0.40943997119619546 0.498999501 -325821.57948480576 -397091.58301427885 -0.0 -0.0 
0.6838677354709418 -728059.0810975801 -0.9149060242221974 -0.4159065232221973 0.49899950100000007 -330967.4980833013 -397091.58301427885 -0.0 -0.0 
0.6863727454909819 -733024.6413147246 -0.9211459312218527 -0.4221464302218528 0.49899950099999996 -335933.05830044573 -397091.58301427885 -0.0 -0.0 
0.688877755511022 -737808.613057484 -0.9271576474146664 -0.4281581464146665 0.49899950099999996 -340717.0300432052 -397091.58301427885 -0.0 -0.0 
0.6913827655310621 -742409.8112168169 -0.9329396835486948 -0.4339401825486949 0.49899950099999996 -345318.22820253804 -397091.58301427885 -0.0 -0.0 
0.6938877755511021 -746827.0959612539 -0.9384906072694699 -0.43949110626946986 0.498999501 -349735.512946975 -397091.58301427885 -0.0 -0.0 
0.6963927855711423 -751059.3730192622 -0.9438090434748281 -0.4448095424748281 0.49899950099999996 -353967.79000498337 -397091.58301427885 -0.0 -0.0 
0.6988977955911824 -755105.5939503248 -0.9488936746555592 -0.4498941736555591 0.49899950100000007 -358014.01093604596 -397091.58301427885 -0.0 -0.0 
0.7014028056112224 -758964.7564046643 -0.9537432412217841 -0.4547437402217841 0.498999501 -361873.1733903854 -397091.58301427885 -0.0 -0.0 
0.7039078156312625 -762635.9043715505 -0.9583565418149885 -0.4593570408149885 0.498999501 -365544.3213572717 -397091.58301427885 -0.0 -0.0 
0.7064128256513026 -766118.1284161285 -0.9627324336056284 -0.4637329326056284 0.498999501 -369026.5454018496 -397091.58301427885 -0.0 -0.0 
0.7089178356713427 -769410.5659047074 -0.9668698325762377 -0.4678703315762377 0.498999501 -372318.98289042857 -397091.58301427885 -0.0 -0.0 
0.7114228456913827 -772512.4012184569 -0.9707677137899661 -0.47176821278996606 0.498999501 -375420.81820417807 -397091.58301427885 -0.0 -0.0 
0.7139278557114228 -775422.8659554563 -0.9744251116444818 -0.4754256106444818 0.49899950099999996 -378331.28294117743 -397091.58301427885 -0.0 -0.0 
0.7164328657314629 -778141.2391210463 -0.9778411201111751 -0.478841619111175 0.49899950100000007 -381049.6561067674 -397091.58301427885 -0.0 -0.0 
0.718937875751503 -780666.8473064383 -0.9810148929596045 -0.4820153919596045 0.498999501 -383575.2642921594 -397091.58301427885 -0.0 -0.0 
0.721442885771543 -782999.0648555332 -0.9839456439671285 -0.48494614296712846 0.498999501 -385907.48184125434 -397091.58301427885 -0.0 -0.0 
0.7239478957915831 -785137.3140199137 -0.9866326471136734 -0.48763314611367337 0.498999501 -388045.7310056348 -397091.58301427885 -0.0 -0.0 
0.7264529058116233 -787081.0651019656 -0.9890752367615859 -0.4900757357615859 0.498999501 -389989.4820876867 -397091.58301427885 -0.0 -0.0 
0.7289579158316633 -788829.8365860973 -0.9912728078205281 -0.4922733068205281 0.49899950099999996 -391738.2535718184 -397091.58301427885 -0.0 -0.0 
0.7314629258517034 -790383.1952580241 -0.9932248158973743 -0.4942253148973743 0.498999501 -393291.6122437453 -397091.58301427885 -0.0 -0.0 
0.7339679358717435 -791740.7563120855 -0.9949307774310698 -0.4959312764310699 0.49899950099999996 -394649.1732978067 -397091.58301427885 -0.0 -0.0 
0.7364729458917836 -792902.1834465708 -0.9963902698124213 -0.49739076881242134 0.49899950099999996 -395810.6004322919 -397091.58301427885 -0.0 -0.0 
0.7389779559118236 -793867.1889470299 -0.9976029314887878 -0.49860343048878775 0.498999501 -396775.60593275103 -397091.58301427885 -0.0 -0.0 
0.7414829659318637 -794635.5337575477 -0.9985684620536465 -0.49956896105364645 0.498999501 -397543.9507432689 -397091.58301427885 -0.0 -0.0 
0.7439879759519038 -795207.0275399636 -0.9992866223210104 -0.5002871213210104 0.498999501 -398115.44452568475 -397091.58301427885 -0.0 -0.0 
0.7464929859719439 -795581.528721023 -0.9997572343846812 -0.5007577333846812 0.498999501 -398489.94570674415 -397091.58301427885 -0.0 -0.0 
0.7489979959919839 -795758.9445274487 -0.9999801816623203 -0.5009806806623203 0.498999501 -398667.3615131699 -397091.58301427885 -0.0 -0.0 
0.751503006012024 -795739.2310089237 -0.9999554089243304 -0.5009806806375475 0.4989747282867829 -398667.3615131699 -397071.86949575384 0.0 0.0 
0.7540080160320641 -795522.3930489777 -0.9996829223075362 -0.5009806803650609 0.49870224194247526 -398667.3615131699 -396855.0315358078 0.0 0.0 
0.7565130260521041 -795108.484363778 -0.999162789313664 -0.5009806798449279 0.4981821094687361 -398667.3615131699 -396441.12285060814 0.0 0.0 
0.7590180360721442 -794497.6074888229 -0.9983951387926212 -0.5009806790772774 0.4974144597153438 -398667.3615131699 -395830.245975653 0.0 0.0 
0.7615230460921844 -793689.9137535403 -0.9973801609105755 -0.5009806780622995 0.49639948284827595 -398667.3615131699 -395022.55224037037 0.0 0.0 
0.7640280561122245 -792685.6032438003 -0.9961181071028467 -0.5009806768002457 0.49513743030260093 -398667.3615131699 -394018.24173063046 0.0 0.0 
0.7665330661322645 -791484.9247523489 -0.9946092900116199 -0.5009806752914286 0.49362861472019126 -398667.3615131699 -392817.563239179 0.0 0.0 
0.7690380761523046 -790088.1757171755 -0.992854083408496 -0.500980673536222 0.491873409872274 -398667.3615131699 -391420.8142040056 0.0 0.0 
0.7715430861723447 -788495.7021478299 -0.9908529221018993 -0.5009806715350608 0.4898722505668386 -398667.3615131699 -389828.34063466004 0.0 0.0 
0.7740480961923848 -786707.8985397082 -0.9886063018293647 -0.5009806692884404 0.4876256325409243 -398667.3615131699 -388040.53702653834 0.0 0.0 
0.7765531062124248 -784725.2077763254 -0.9861147791347312 -0.5009806667969178 0.48513411233781345 -398667.3615131699 -386057.8462631555 0.0 0.0 
0.7790581162324649 -782548.1210196019 -0.9833789712302712 -0.5009806640611099 0.4823983071691613 -398667.3615131699 -383880.75950643205 0.0 0.0 
0.781563126252505 -780177.1775881922 -0.9803995558437936 -0.5009806610816945 0.4794188947620991 -398667.3615131699 -381509.8160750223 0.0 0.0 
0.784068136272545 -777612.9648238799 -0.9771772710507517 -0.5009806578594097 0.476196613191342 -398667.3615131699 -378945.60331071 0.0 0.0 
0.7865731462925851 -774856.1179460799 -0.9737129150914045 -0.5009806543950537 0.47273226069635077 -398667.3615131699 -376188.75643291004 0.0 0.0 
0.7890781563126252 -771907.319894479 -0.9700073461730727 -0.5009806506894848 0.4690266954835879 -398667.3615131699 -373239.9583813091 0.0 0.0 
0.7915831663326653 -768767.3011598533 -0.966061482257539 -0.5009806467436209 0.4650808355139181 -398667.3615131699 -370099.93964668346 0.0 0.0 
0.7940881763527053 -765436.8396031092 -0.9618763008336466 -0.5009806425584394 0.4608956582752072 -398667.3615131699 -366769.4780899393 0.0 0.0 
0.7965931863727455 -761916.7602625862 -0.9574528386751505 -0.5009806381349773 0.45647220054017323 -398667.3615131699 -363249.3987494163 0.0 0.0 
0.7990981963927856 -758207.9351496755 -0.9527921915838827 -0.5009806334743302 0.45181155810955254 -398667.3615131699 -359540.5736365056 0.0 0.0 
0.8016032064128256 -754311.2830328003 -0.9478955141182946 -0.5009806285776527 0.44691488554064196 -398667.3615131699 -355643.9215196304 0.0 0.0 
0.8041082164328657 -750227.7692098146 -0.942764019307445 -0.5009806234461579 0.4417833958612871 -398667.3615131699 -351560.4076966447 0.0 0.0 
0.8066132264529058 -745958.4052688745 -0.9373989783505016 -0.5009806180811169 0.43641836026938463 -398667.3615131699 -347291.0437557046 0.0 0.0 
0.8091182364729459 -741504.2488378423 -0.9318017203018333 -0.500980612483859 0.43082110781797434 -398667.3615131699 -342836.88732467237 0.0 0.0 
0.8116232464929859 -736866.4033222871 -0.9259736317417724 -0.5009806066557704 0.424993025086002 -398667.3615131699 -338199.04180911725 0.0 0.0 
0.814128256513026 -732046.0176321414 -0.9199161564331199 -0.5009806005982951 0.4189355558348248 -398667.3615131699 -333378.65611897147 0.0 0.0 
0.8166332665330661 -727044.2858970889 -0.9136307949634928 -0.5009805943129336 0.41265020065055913 -398667.3615131699 -328376.92438391905 0.0 0.0 
0.8191382765531062 -721862.4471707502 -0.9071191043735917 -0.500980587801243 0.4061385165723487 -398667.3615131699 -323195.08565758035 0.0 0.0 
0.8216432865731462 -716501.7851237357 -0.9003826977714803 -0.5009805810648363 0.39940211670664394 -398667.3615131699 -317834.4236105658 0.0 0.0 
0.8241482965931863 -710963.6277256486 -0.8934232439329785 -0.5009805741053825 0.3924426698275959 -398667.3615131699 -312296.2662124787 0.0 0.0 
0.8266533066132264 -705249.3469161165 -0.8862424668882685 -0.5009805669246055 0.385261899963663 -398667.3615131699 -306581.98540294665 0.0 0.0 
0.8291583166332664 -699360.3582649254 -0.8788421454948062 -0.5009805595242841 0.3778615859705221 -398667.3615131699 -300692.99675175553 0.0 0.0 
0.8316633266533066 -693298.1206213468 -0.8712241129966534 -0.5009805519062516 0.3702435610904018 -398667.3615131699 -294630.75910817686 0.0 0.0 
0.8341683366733467 -687064.1357527481 -0.8633902565703415 -0.5009805440723952 0.3624097124979463 -398667.3615131699 -288396.7742395782 0.0 0.0 
0.8366733466933868 -680659.9479725637 -0.8553425168573667 -0.5009805360246554 0.3543619808327113 -398667.3615131699 -281992.5864593938 0.0 0.0 
0.8391783567134268 -674087.143757732 -0.8470828874834471 -0.5009805277650261 0.34610235971842096 -398667.3615131699 -275419.7822445621 0.0 0.0 
0.8416833667334669 -667347.3513556849 -0.8386134145646505 -0.5009805192955532 0.33763289526909734 -398667.3615131699 -268679.98984251503 0.0 0.0 
0.844188376753507 -660442.2403809907 -0.8299361962005218 -0.5009805106183348 0.328955685582187 -398667.3615131699 -261774.87886782078 0.0 0.0 
0.8466933867735471 -653373.5214017485 -0.8210533819543306 -0.5009805017355206 0.3200728802188101 -398667.3615131699 -254706.15988857864 0.0 0.0 
0.8491983967935871 -646142.9455158382 -0.8119671723205709 -0.5009804926493109 0.31098667967126004 -398667.3615131699 -247475.58400266833 0.0 0.0 
0.8517034068136272 -638752.3039171296 -0.8026798181798438 -0.5009804833619568 0.301699334817887 -398667.3615131699 -240084.94240395975 0.0 0.0 
0.8542084168336673 -631203.4274517597 -0.7931936202412585 -0.5009804738757588 0.29221314636549967 -398667.3615131699 -232536.0659385898 0.0 0.0 
0.8567134268537073 -623498.1861645854 -0.7835109284724892 -0.5009804641930671 0.2825304642794221 -398667.3615131699 -224830.82465141552 0.0 0.0 
0.8592184368737474 -615638.4888359276 -0.7736341415176288 -0.5009804543162801 0.27265368720134864 -398667.3615131699 -216971.12732275767 0.0 0.0 
0.8617234468937875 -607626.2825087187 -0.7635657061029867 -0.5009804442478447 0.26258526185514197 -398667.3615131699 -208958.92099554877 0.0 0.0 
0.8642284569138277 -599463.5520061706 -0.7533081164309714 -0.500980433990255 0.25232768244071635 -398667.3615131699 -200796.19049300073 0.0 0.0 
0.8667334669338677 -591152.3194400874 -0.7428639135622181 -0.5009804235460522 0.24188349001616594 -398667.3615131699 -192484.95792691753 0.0 0.0 
0.8692384769539078 -582694.6437099328 -0.7322356847860988 -0.5009804129178234 0.23125527186827544 -398667.3615131699 -184027.2821967629 0.0 0.0 
0.8717434869739479 -574092.6199927938 -0.7214260629797911 -0.5009804021082016 0.22044566087158945 -398667.3615131699 -175425.25847962388 0.0 0.0 
0.874248496993988 -565348.3792243524 -0.7104377259560488 -0.5009803911198646 0.20945733483618423 -398667.3615131699 -166681.01771118253 0.0 0.0 
0.876753507014028 -556464.0875709985 -0.6992733957998385 -0.5009803799555345 0.19829301584430403 -398667.3615131699 -157796.72605782858 0.0 0.0 
0.8792585170340681 -547441.9458932151 -0.6879358381940103 -0.5009803686179768 0.18695546957603348 -398667.3615131699 -148774.58438004524 0.0 0.0 
0.8817635270541082 -538284.1892003753 -0.676427861734175 -0.5009803571100003 0.1754475046241747 -398667.3615131699 -139616.82768720546 0.0 0.0 
0.8842685370741482 -528993.0860970704 -0.6647523172329397 -0.5009803454344558 0.1637719717984839 -398667.3615131699 -130325.72458390048 0.0 0.0 
0.8867735470941883 -519570.93822111905 -0.6529120970136896 -0.5009803335942357 0.1519317634194539 -398667.3615131699 -120903.57670794916 0.0 0.0 
0.8892785571142284 -510020.0796734002 -0.640910134194094 -0.5009803215922728 0.13992981260182125 -398667.3615131699 -111352.71816023032 0.0 0.0 
0.8917835671342685 -500342.8764396318 -0.6287494019594931 -0.5009803094315406 0.12776909252795254 -398667.3615131699 -101675.51492646191 0.0 0.0 
0.8942885771543085 -490541.7258042604 -0.6164329128263693 -0.5009802971150514 0.11545261571131782 -398667.3615131699 -91874.36429109052 0.0 0.0 
0.8967935871743486 -480619.05575659336 -0.6039637178960707 -0.5009802846458565 0.1029834332502142 -398667.3615131699 -81951.69424342347 0.0 0.0 
0.8992985971943888 -470577.32438932505 -0.5913449060989778 -0.5009802720270448 0.09036463407193307 -398667.3615131699 -71909.96287615516 0.0 0.0 
0.9018036072144289 -460419.01928960625 -0.5785796034292977 -0.5009802592617421 0.07759934416755565 -398667.3615131699 -61751.65777643636 0.0 0.0 
0.9043086172344689 -450146.65692280873 -0.5656709721706804 -0.5009802463531108 0.06469072581756963 -398667.3615131699 -51479.29540963884 0.0 0.0 
0.906813627254509 -439762.7820091291 -0.5526222101128359 -0.5009802333043487 0.051641976808487144 -398667.3615131699 -41095.42049595923 0.0 0.0 
0.9093186372745491 -429269.9668932028 -0.5394365497593678 -0.5009802201186884 0.038456329640679465 -398667.3615131699 -30602.60538003291 0.0 0.0 
0.9118236472945891 -418670.81090687035 -0.5261172575270021 -0.5009802067993961 0.02513705072760597 -398667.3615131699 -20003.44939370046 0.0 0.0 
0.9143286573146292 -407967.9397252534 -0.5126676329364078 -0.5009801933497715 0.011687439586636317 -398667.3615131699 -9300.578212083492 0.0 0.0 
0.9168336673346693 -397164.00471631374 -0.4990910077948293 -0.5009801797731464 -0.0018891719783170613 -398667.3615131699 1503.3567968561547 0.0 0.0 
0.9193386773547094 -386261.68228404387 -0.4853907453707148 -0.500980166072884 -0.015589420702169177 -398667.3615131699 12405.67922912602 0.0 0.0 
0.9218436873747494 -375263.6732054521 -0.4715702395605477 -0.5009801522523781 -0.02940991269183041 -398667.3615131699 23403.68830771779 0.0 0.0 
0.9243486973947895 -364172.7019615119 -0.4576329140480925 -0.5009801383150526 -0.04334722426696014 -398667.3615131699 34494.65955165797 0.0 0.0 
0.9268537074148296 -352991.51606224634 -0.44358222145627063 -0.5009801242643601 -0.057397902808089485 -398667.3615131699 45675.845450923545 0.0 0.0 
0.9293587174348698 -341722.88536609436 -0.42942164249185166 -0.5009801101037811 -0.07155846761192941 -398667.3615131699 56944.47614707553 0.0 0.0 
0.9318637274549098 -330369.60139375133 -0.415154685083199 -0.5009800958368237 -0.08582541075362465 -398667.3615131699 68297.76011941856 0.0 0.0 
0.9343687374749499 -318934.47663663945 -0.4007848835112688 -0.5009800814670221 -0.10019519795575332 -398667.3615131699 79732.88487653044 0.0 0.0 
0.93687374749499 -307420.3438601829 -0.38631579753407946 -0.5009800669979362 -0.11466426946385672 -398667.3615131699 91247.01765298698 0.0 0.0 
0.93937875751503 -295830.0554020615 -0.37175101150487116 -0.5009800524331501 -0.12922904092827897 -398667.3615131699 102837.3061111084 0.0 0.0 
0.9418837675350701 -284166.48246561585 -0.3570941334841726 -0.5009800377762721 -0.14388590429209946 -398667.3615131699 114500.87904755404 0.0 0.0 
0.9443887775551102 -272432.5144085782 -0.3423487943459939 -0.5009800230309329 -0.158631228684939 -398667.3615131699 126234.84710459167 0.0 0.0 
0.9468937875751503 -260631.0580273071 -0.32751864687836924 -0.5009800082007855 -0.17346136132241624 -398667.3615131699 138036.3034858628 0.0 0.0 
0.9493987975951903 -248765.0368367008 -0.3126073648784694 -0.5009799932895035 -0.18837262841103408 -398667.3615131699 149902.32467646908 0.0 0.0 
0.9519038076152304 -236837.39034597029 -0.2976186422425114 -0.5009799783007809 -0.2033613360582695 -398667.3615131699 161829.9711671996 0.0 0.0 
0.9544088176352705 -224851.0733304495 -0.282556192050688 -0.5009799632383306 -0.2184237711876426 -398667.3615131699 173816.2881827204 0.0 0.0 
0.9569138276553106 -212809.05509962287 -0.2674237456473443 -0.5009799481058842 -0.23355620245853992 -398667.3615131699 185858.30641354702 0.0 0.0 
0.9594188376753506 -200714.31876155702 -0.252225051716635 -0.5009799329071903 -0.24875488119055533 -398667.3615131699 197953.04275161287 0.0 0.0 
0.9619238476953907 -188569.86048390306 -0.23696387535387284 -0.5009799176460139 -0.26401604229214104 -398667.3615131699 210097.50102926683 0.0 0.0 
0.9644288577154309 -176378.6887516805 -0.2216439971328321 -0.5009799023261358 -0.27933590519330365 -398667.3615131699 222288.67276148938 0.0 0.0 
0.9669338677354709 -164143.8236219939 -0.20626921216919794 -0.5009798869513508 -0.29471067478215285 -398667.3615131699 234523.53789117598 0.0 0.0 
0.969438877755511 -151868.2959758894 -0.1908433291804218 -0.5009798715254677 -0.31013654234504595 -398667.3615131699 246799.0655372805 0.0 0.0 
0.9719438877755511 -139555.14676753603 -0.17537016954221463 -0.5009798560523081 -0.3256096865100935 -398667.3615131699 259112.21474563386 0.0 0.0 
0.9744488977955912 -127207.42627089882 -0.1598535663418884 -0.500979840535705 -0.3411262741938166 -398667.3615131699 271459.93524227105 0.0 0.0 
0.9769539078156312 -114828.1933241133 -0.14429736342880914 -0.500979824979502 -0.35668246155069283 -398667.3615131699 283839.16818905657 0.0 0.0 
0.9794589178356713 -102420.51457173425 -0.12870541446217867 -0.500979809387553 -0.3722743949253744 -398667.3615131699 296246.84694143565 0.0 0.0 
0.9819639278557114 -89987.46370505162 -0.11308158195638733 -0.5009797937637206 -0.38789821180733325 -398667.3615131699 308679.89780811826 0.0 0.0 
0.9844689378757515 -77532.12070066044 -0.09742973632417279 -0.5009797781118749 -0.4035500417877021 -398667.3615131699 321135.24081250944 0.0 0.0 
0.9869739478957915 -65057.57105747389 -0.08175375491782237 -0.5009797624358935 -0.4192260075180711 -398667.3615131699 333609.790455696 0.0 0.0 
0.9894789579158316 -52566.90503236828 -0.06605752106865621 -0.5009797467396597 -0.4349222256710035 -398667.3615131699 346100.45648080163 0.0 0.0 
0.9919839679358717 -40063.21687464947 -0.05034492312502937 -0.5009797310270617 -0.45063480790203236 -398667.3615131699 358604.14463852043 0.0 0.0 
0.9944889779559117 -27549.6040595301 -0.03461985348909092 -0.5009797153019921 -0.46635986181290123 -398667.3615131699 371117.7574536398 0.0 0.0 
0.9969939879759518 -15029.16652080785 -0.018886207652539046 -0.5009796995683462 -0.48209349191580714 -398667.3615131699 383638.19499236206 0.0 0.0 
0.999498997995992 -2505.005882934537 -0.003147883231610542 -0.5009796838300218 -0.49783180059841126 -398667.3615131699 396162.35563023534 0.0 0.0 
1.002004008016032 10019.775307333564 0.012591220998455815 -0.4864082800015441 -0.49899950099999996 -387071.8077069453 397091.58301427885 0.0 0.0 
1.004509018036072 22542.074349513885 0.028327206069243095 -0.47067229493075685 -0.49899950099999996 -374549.508664765 397091.58301427885 0.0 0.0 
1.0070140280561122 35058.7891580138 0.04405617378502786 -0.4549433272149721 -0.49899950099999996 -362032.793856265 397091.58301427885 0.0 0.0 
1.0095190380761523 47566.819030595274 0.059774227688461315 -0.43922527331153866 -0.49899950099999996 -349524.76398368354 397091.5830142788 0.0 0.0 
1.0120240480961924 60063.06541649322 0.07547747402581531 -0.4235220269741846 -0.4989995009999999 -337028.5175977856 397091.58301427885 0.0 0.0 
1.0145290581162325 72544.43268400809 0.09116202271156765 -0.40783747828843236 -0.498999501 -324547.15033027076 397091.58301427885 0.0 0.0 
1.0170340681362724 85007.82888736734 0.10682398829206859 -0.39217551270793144 -0.498999501 -312083.7541269115 397091.58301427885 0.0 0.0 
1.0195390781563125 97450.1665326811 0.12245949090806915 -0.37654001009193083 -0.498999501 -299641.41648159776 397091.58301427885 0.0 0.0 
1.0220440881763526 109868.36334278711 0.13806465725585365 -0.3609348437441463 -0.49899950099999996 -287223.21967149177 397091.5830142789 0.0 0.0 
1.0245490981963927 122259.34302081107 0.15363562154675783 -0.34536387945324215 -0.498999501 -274832.2399934678 397091.5830142789 0.0 0.0 
1.0270541082164328 134620.03601223865 0.16916852646481695 -0.32983097453518306 -0.498999501 -262471.5470020402 397091.58301427885 0.0 0.0 
1.029559118236473 146947.3802653247 0.18465952412232392 -0.31433997687767606 -0.498999501 -250144.20274895415 397091.58301427885 0.0 0.0 
1.032064128256513 159238.32198963786 0.20010477701304494 -0.298894723986955 -0.4989995009999999 -237853.261024641 397091.58301427885 0.0 0.0 
1.0345691382765532 171489.81641255834 0.21550045896286227 -0.28349904203713766 -0.4989995009999999 -225601.7666017205 397091.58301427885 0.0 0.0 
1.037074148296593 183698.8285335469 0.23084275607761684 -0.2681567449223832 -0.498999501 -213392.75448073194 397091.58301427885 0.0 0.0 
1.0395791583166332 195862.3338759935 0.24612786768790898 -0.25287163331209095 -0.4989995009999999 -201229.24913828535 397091.58301427885 0.0 0.0 
1.0420841683366733 207977.31923644507 0.261352007290606 -0.23764749370939398 -0.49899950099999996 -189114.26377783378 397091.58301427885 0.0 0.0 
1.0445891783567134 220040.78343106096 0.27651140348686554 -0.22248809751313445 -0.498999501 -177050.7995832179 397091.58301427885 0.0 0.0 
1.0470941883767535 232049.7380390776 0.2916023009164009 -0.20739720008359908 -0.49899950099999996 -165041.84497520124 397091.58301427885 0.0 0.0 
1.0495991983967936 244001.20814311248 0.3066209611877745 -0.1923785398122255 -0.498999501 -153090.37487116636 397091.58301427885 0.0 0.0 
1.0521042084168337 255892.23306612964 0.321563663804496 -0.17743583719550393 -0.49899950099999996 -141199.3499481492 397091.58301427885 0.0 0.0 
1.0546092184368736 267719.8671048696 0.33642670708667766 -0.16257279391332233 -0.498999501 -129371.71590940922 397091.58301427885 0.0 0.0 
1.0571142284569137 279481.1802595772 0.35120640908803696 -0.14779309191196302 -0.498999501 -117610.40275470167 397091.58301427885 0.0 0.0 
1.0596192384769538 291173.25895983103 0.36589910850800145 -0.13310039249199854 -0.498999501 -105918.32405444782 397091.58301427885 0.0 0.0 
1.062124248496994 302793.2067863112 0.3805011655987081 -0.11849833540129184 -0.49899950099999996 -94298.37622796767 397091.58301427885 0.0 0.0 
1.064629258517034 314338.14518831106 0.39500896306665595 -0.10399053793334405 -0.498999501 -82753.43782596779 397091.58301427885 0.0 0.0 
1.0671342685370742 325805.2141968302 0.4094189069688043 -0.08958059403119571 -0.498999501 -71286.36881744867 397091.58301427885 0.0 0.0 
1.0696392785571143 337191.5731330568 0.4237274276028787 -0.07527207339712128 -0.49899950099999996 -59900.00988122204 397091.58301427885 0.0 0.0 
1.0721442885771542 348494.4013120757 0.43793098039167605 -0.06106852060832393 -0.49899950099999996 -48597.181702203176 397091.58301427885 0.0 0.0 
1.0746492985971943 359710.8987416235 0.45202604676114655 -0.04697345423885342 -0.49899950099999996 -37380.684272655344 397091.58301427885 0.0 0.0 
1.0771543086172344 370838.2868157144 0.4660091350120292 -0.03299036598797079 -0.49899950099999996 -26253.296198564465 397091.58301427885 0.0 0.0 
1.0796593186372745 381873.80900296965 0.4798767811848325 -0.019122719815167468 -0.49899950099999996 -15217.7740113092 397091.58301427885 0.0 0.0 
1.0821643286573146 392814.7315294823 0.4936255499179474 -0.0053739510820525836 -0.49899950099999996 -4276.851484796556 397091.58301427885 0.0 0.0 
1.0846693386773547 403658.34405603865 0.5072520352986689 0.008252534298668904 -0.498999501 6566.761041759804 397091.58301427885 0.0 0.0 
1.0871743486973948 414401.96034953813 0.5207528617069271 0.02175336070692713 -0.498999501 17310.377335259283 397091.58301427885 0.0 0.0 
1.089679358717435 425042.9189484377 0.5341246846515095 0.03512518365150958 -0.49899950099999996 27951.33593415888 397091.58301427885 0.0 0.0 
1.0921843687374748 435578.58382206503 0.5473641915985782 0.0483646905985782 -0.498999501 38487.000807786186 397091.58301427885 0.0 0.0 
1.094689378757515 446006.34502362943 0.5604681027922676 0.061468601792267555 -0.498999501 48914.76200935058 397091.58301427885 0.0 0.0 
1.097194388777555 456323.6193367676 0.5734331720671577 0.07443367106715777 -0.49899950099999996 59232.03632248874 397091.58301427885 0.0 0.0 
1.0996993987975952 466527.8509154725 0.586256187652433 0.0872566866524331 -0.49899950099999996 69436.26790119364 397091.58301427885 0.0 0.0 
1.1022044088176353 476616.51191724103 0.5989339729675186 0.09993447196751865 -0.49899950099999996 79524.92890296219 397091.58301427885 0.0 0.0 
1.1047094188376754 486587.10312928085 0.6114633874089951 0.11246388640899514 -0.49899950099999996 89495.520115002 397091.58301427885 0.0 0.0 
1.1072144288577155 496437.15458763094 0.6238413271286087 0.12484182612860875 -0.498999501 99345.57157335209 397091.58301427885 0.0 0.0 
1.1097194388777554 506164.2261890309 0.6360647258021688 0.1370652248021688 -0.498999501 109072.64317475207 397091.58301427885 0.0 0.0 
1.1122244488977955 515765.9082953976 0.6481305553891552 0.14913105438915522 -0.498999501 118674.32528111874 397091.58301427885 0.0 0.0 
1.1147294589178356 525239.8223307502 0.6600358268828372 0.1610363258828372 -0.498999501 128148.23931647133 397091.58301427885 0.0 0.0 
1.1172344689378757 534583.6213704424 0.6717775910507239 0.17277809005072384 -0.498999501 137492.0383561636 397091.58301427885 0.0 0.0 
1.1197394789579158 543794.9907225574 0.6833529391651665 0.18435343816516647 -0.498999501 146703.40770827857 397091.58301427885 0.0 0.0 
1.122244488977956 552871.6485013122 0.6947590037239204 0.1957595027239204 -0.498999501 155780.0654870334 397091.58301427885 0.0 0.0 
1.124749498997996 561811.3461923386 0.7059929591604972 0.20699345816049725 -0.49899950099999996 164719.76317805977 397091.58301427885 0.0 0.0 
1.127254509018036 570611.8692096934 0.717052022544125 0.21805252154412508 -0.49899950099999996 173520.28619541455 397091.58301427885 0.0 0.0 
1.129759519038076 579271.0374444742 0.7279334542691592 0.22893395326915925 -0.498999501 182179.45443019533 397091.58301427885 0.0 0.0 
1.1322645290581161 587786.7058048762 0.7386345587337376 0.2396350577337376 -0.498999501 190695.12279059732 397091.58301427885 0.0 0.0 
1.1347695390781563 596156.764747593 0.7491526850075587 0.2501531840075587 -0.498999501 199065.18173331412 397091.58301427885 0.0 0.0 
1.1372745490981964 604379.1408003997 0.7594852274885788 0.2604857264885788 -0.498999501 207287.55778612086 397091.58301427885 0.0 0.0 
1.1397795591182365 612451.7970758048 0.7696296265484861 0.27063012554848603 -0.49899950100000007 215360.21406152594 397091.58301427885 0.0 0.0 
1.1422845691382766 620372.7337756361 0.779583369166782 0.280583868166782 -0.49899950099999996 223281.15076135722 397091.58301427885 0.0 0.0 
1.1447895791583167 628139.9886864428 0.7893439895533219 0.29034448855332184 -0.498999501 231048.405672164 397091.58301427885 0.0 0.0 
1.1472945891783566 635751.6376655836 0.7989090697591511 0.29990956875915104 -0.49899950100000007 238660.0546513048 397091.58301427885 0.0 0.0 
1.1497995991983967 643205.7951178859 0.8082762402754928 0.3092767392754929 -0.49899950099999996 246114.21210360707 397091.58301427885 0.0 0.0 
1.1523046092184368 650500.6144627524 0.8174431806207317 0.3184436796207317 -0.498999501 253409.0314484735 397091.58301427885 0.0 0.0 
1.154809619238477 657634.2885916076 0.8264076199152578 0.3274081189152578 -0.498999501 260542.70557732874 397091.58301427885 0.0 0.0 
1.157314629258517 664605.050315561 0.8351673374440165 0.33616783644401654 -0.49899950099999996 267513.46730128216 397091.58301427885 0.0 0.0 
1.1598196392785571 671411.1728031872 0.84372016320664 0.34472066220664 -0.498999501 274319.5897889083 397091.58301427885 0.0 0.0 
1.1623246492985972 678050.9700083024 0.8520639784550064 0.35306447745500635 -0.498999501 280959.3869940235 397091.58301427885 0.0 0.0 
1.1648296593186371 684522.7970876406 0.8601967162181073 0.36119721521810744 -0.4989995009999999 287431.21407336177 397091.58301427885 0.0 0.0 
1.1673346693386772 690825.0508083244 0.868116361814091 0.369116860814091 -0.498999501 293733.4677940455 397091.58301427885 0.0 0.0 
1.1698396793587174 696956.1699450221 0.8758209533493443 0.37682145234934433 -0.49899950099999996 299864.58693074324 397091.58301427885 0.0 0.0 
1.1723446893787575 702914.6356667042 0.8833085822045055 0.3843090812045055 -0.49899950099999996 305823.0526524253 397091.58301427885 0.0 0.0 
1.1748496993987976 708698.9719128963 0.8905773935072776 0.39157789250727765 -0.49899950099999996 311607.3888986174 397091.58301427885 0.0 0.0 
1.1773547094188377 714307.7457593351 0.8976255865919252 0.3986260855919252 -0.49899950099999996 317216.16274505627 397091.58301427885 0.0 0.0 
1.1798597194388778 719739.567772939 0.9044514154453432 0.4054519144453433 -0.49899950099999996 322647.98475866014 397091.58301427885 0.0 0.0 
1.1823647294589177 724993.0923560059 0.9110531891395899 0.41205368813958987 -0.498999501 327901.50934172707 397091.58301427885 0.0 0.0 
1.1848697394789578 730067.0180795535 0.9174292722507728 0.4184297712507728 -0.49899950099999996 332975.43506527465 397091.58301427885 0.0 0.0 
1.187374749498998 734960.0880057106 0.9235780852641794 0.4245785842641794 -0.498999501 337868.5049914318 397091.58301427885 0.0 0.0 
1.189879759519038 739671.0899990964 0.9294981049655664 0.4304986039655664 -0.498999501 342579.5069848175 397091.58301427885 0.0 0.0 
1.1923847695390781 744198.857027095 0.935187864818497 0.43618836381849707 -0.49899950099999996 347107.2740128162 397091.58301427885 0.0 0.0 
1.1948897795591182 748542.267448958 0.9406459553276371 0.4416464543276371 -0.49899950099999996 351450.68443467916 397091.58301427885 0.0 0.0 
1.1973947895791583 752700.2452936639 0.9458710243879239 0.44687152338792396 -0.49899950099999996 355608.6622793851 397091.58301427885 0.0 0.0 
1.1998997995991985 756671.7605264629 0.9508617776195165 0.4518622766195165 -0.498999501 359580.1775121841 397091.58301427885 0.0 0.0 
1.2024048096192383 760455.8293040406 0.9556169786884432 0.4566174776884432 -0.498999501 363364.2462897618 397091.58301427885 0.0 0.0 
1.2049098196392785 764051.5142182431 0.960135449612876 0.46113594861287593 -0.49899950100000007 366959.9312039642 397091.58301427885 0.0 0.0 
1.2074148296593186 767457.9245282941 0.9644160710549435 0.4654165700549435 -0.498999501 370366.3415140153 397091.58301427885 0.0 0.0 
1.2099198396793587 770674.2163814544 0.9684577825980191 0.4694582815980191 -0.49899950099999996 373582.6333671755 397091.58301427885 0.0 0.0 
1.2124248496993988 773699.5930220655 0.9722595830094135 0.4732600820094135 -0.498999501 376608.0100077866 397091.58301427885 0.0 0.0 
1.214929859719439 776533.3049889257 0.9758205304884046 0.47682102948840455 -0.498999501 379441.72197464685 397091.58301427885 0.0 0.0 
1.217434869739479 779174.6503009505 0.9791397428995449 0.4801402418995449 -0.49899950099999996 382083.06728667166 397091.58301427885 0.0 0.0 
1.219939879759519 781622.9746310693 0.9822163979911875 0.48321689699118753 -0.498999501 384531.3916167905 397091.58301427885 0.0 0.0 
1.222444889779559 783877.6714683219 0.9850497335991815 0.48605023259918145 -0.498999501 386786.0884540431 397091.58301427885 0.0 0.0 
1.2249498997995991 785938.1822681024 0.9876390478356746 0.48863954683567457 -0.498999501 388846.5992538236 397091.58301427885 0.0 0.0 
1.2274549098196392 787803.9965905275 0.9899836992629919 0.49098419826299183 -0.49899950100000007 390712.4135762486 397091.58301427885 0.0 0.0 
1.2299599198396793 789474.6522268837 0.9920831070525339 0.4930836060525339 -0.498999501 392383.06921260484 397091.58301427885 0.0 0.0 
1.2324649298597194 790949.7353141287 0.9939367511286632 0.49493725012866324 -0.49899950099999996 393858.15229984984 397091.58301427885 0.0 0.0 
1.2349699398797596 792228.8804374151 0.99554417229754 0.49654467129754 -0.498999501 395137.29742313625 397091.58301427885 0.0 0.0 
1.2374749498997994 793311.770720613 0.9969049723608753 0.49790547136087526 -0.498999501 396220.1877063341 397091.58301427885 0.0 0.0 
1.2399799599198396 794198.1379048079 0.9980188142145753 0.4990193132145752 -0.49899950100000007 397106.5548905291 397091.58301427885 0.0 0.0 
1.2424849699398797 794887.7624147559 0.9988854219322504 0.4998859209322504 -0.49899950099999996 397796.17940047703 397091.58301427885 0.0 0.0 
1.2449899799599198 795380.4734132765 0.9995045808335685 0.5005050798335685 -0.498999501 398288.89039899764 397091.58301427885 0.0 0.0 
1.24749498997996 795676.1488435748 0.9998761375374374 0.5008766365374374 -0.498999501 398584.56582929596 397091.58301427885 0.0 0.0 
1.25 795774.7154594767 1.0 0.501000499 -0.498999501 398683.13244519784 397091.58301427885 0.0 0.0 


==> data/cell_static_k0p5_f1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.002003205128205128 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
0.004006410256410256 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.006009615384615384 60081.87419624858 0.07550110983553628 7.550110983553627e-08 -0.07550103433442644 0.0 60081.87419624858 0.0 0.0 
0.008012820512820512 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.01001602564102564 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.012019230769230768 120078.09492225992 0.15089458434593184 1.5089458434593183e-07 -0.15089443345134748 0.0 120078.09492225992 0.0 0.0 
0.014022435897435896 140043.01200075314 0.1759832390752613 1.759832390752613e-07 -0.17598306309202225 0.0 140043.01200075314 0.0 0.0 
0.016025641025641024 159985.74372882795 0.20104401487103407 2.0104401487103406e-07 -0.2010438138270192 0.0 159985.74372882795 0.0 0.0 
0.018028846153846152 179903.13081645372 0.22607294165230982 2.260729416523098e-07 -0.22607271557936817 0.0 179903.13081645372 0.0 0.0 
0.02003205128205128 199792.01798864987 0.2510660543836089 2.510660543836089e-07 -0.2510658033175545 0.0 199792.01798864987 0.0 0.0 
0.02203525641025641 219649.25448533893 0.2760193937030463 2.7601939370304627e-07 -0.27601911768365256 0.0 219649.25448533893 0.0 0.0 
0.024038461538461536 239471.69456048383 0.30092900654956595 3.009290065495659e-07 -0.3009287056205594 0.0 239471.69456048383 0.0 0.0 
0.026041666666666664 259256.19798043117 0.3257909467891774 3.257909467891774e-07 -0.32579062099823064 0.0 259256.19798043117 0.0 0.0 
0.028044871794871792 278999.630521381 0.3506012758400949 3.5060127584009484e-07 -0.35060092523881903 0.0 278999.630521381 0.0 0.0 
0.03004807692307692 298698.8644659047 0.3753560632966798 3.753560632966798e-07 -0.3753556879406165 0.0 298698.8644659047 0.0 0.0 
0.03205128205128205 318350.7790984323 0.4000513875520888 4.0005138755208876e-07 -0.4000509875007012 0.0 318350.7790984323 0.0 0.0 
0.034054487179487176 337952.26119963 0.4246833364195266 4.2468333641952657e-07 -0.42468291173619016 0.0 337952.26119963 0.0 0.0 
0.036057692307692304 357500.20553959074 0.44924800775200774 4.492480077520077e-07 -0.449247558504 0.0 357500.20553959074 0.0 0.0 
0.03806089743589743 376991.51536975894 0.47374151006052734 4.737415100605273e-07 -0.47374103631901726 0.0 376991.51536975894 0.0 0.0 
0.04006410256410256 396423.10291351145 0.4981599631305432 4.981599631305432e-07 -0.4981594649705801 0.0 396423.10291351145 0.0 0.0 
0.04206730769230769 415791.88985531725 0.5224994986366724 0.02249999863667245 -0.4999995 17904.532125578902 397887.35772973835 0.0 0.0 
0.04407051282051282 435094.80782839865 0.546756260755504 0.046756760755504015 -0.4999995 37207.45009866031 397887.35772973835 0.0 0.0 
0.046073717948717945 454328.7989008158 0.5709264067764309 0.07092690677643095 -0.4999995 56441.44117107743 397887.35772973835 0.0 0.0 
0.04807692307692307 473490.81605989893 0.5950061077104059 0.09500660771040581 -0.49999950000000004 75603.45833016059 397887.35772973835 0.0 0.0 
0.0500801282051282 492577.82369495026 0.6189915488965216 0.11899204889652162 -0.49999950000000004 94690.46596521192 397887.35772973835 0.0 0.0 
0.05208333333333333 511586.79807813937 0.6428789306063231 0.14287943060632305 -0.49999950000000004 113699.44034840103 397887.35772973835 0.0 0.0 
0.05408653846153846 530514.727843517 0.6666644686457526 0.1666649686457526 -0.4999995 132627.37011377863 397887.35772973835 0.0 0.0 
0.056089743589743585 549358.6144640696 0.6903443949546354 0.1903448949546354 -0.4999995 151471.25673433125 397887.35772973835 0.0 0.0 
0.05809294871794871 568115.4727267404 0.7139149582036081 0.21391545820360805 -0.49999950000000004 170228.11499700206 397887.35772973835 0.0 0.0 
0.06009615384615384 586782.3312053416 0.7373724243883977 0.23737292438839766 -0.49999950000000004 188894.97347560327 397887.35772973835 0.0 0.0 
0.06209935897435897 605356.2327312813 0.7607130774213546 0.2607135774213546 -0.49999950000000004 207468.87500154297 397887.35772973835 0.0 0.0 
0.0641025641025641 623834.2348620339 0.7839332197201501 0.28393371972015014 -0.49999949999999993 225946.8771322955 397887.35772973835 0.0 0.0 
0.06610576923076922 642213.4103472745 0.8070291727935379 0.3070296727935379 -0.49999950000000004 244326.05261753616 397887.35772973835 0.0 0.0 
0.06810897435897435 660490.8475926104 0.8299972778240963 0.32999777782409623 -0.49999950000000004 262603.48986287205 397887.35772973835 0.0 0.0 
0.07011217948717949 678663.651120829 0.8528338962478492 0.3528343962478491 -0.4999995000000001 280776.2933910907 397887.35772973835 0.0 0.0 
0.07211538461538461 696728.9420305938 0.8755354103306809 0.3755359103306809 -0.49999950000000004 298841.5843008554 397887.35772973835 0.0 0.0 
0.07411858974358973 714683.8584525154 0.8980982237414521 0.398098723741452 -0.4999995000000001 316796.5007227771 397887.35772973835 0.0 0.0 
0.07612179487179487 732525.5560025238 0.9205187621217229 0.42051926212172286 -0.49999950000000004 334638.1982727854 397887.35772973835 0.0 0.0 
0.078125 750251.2082324682 0.9427934736519954 0.44279397365199535 -0.49999950000000004 352363.8505027299 397887.35772973835 0.0 0.0 
0.08012820512820512 767858.0070778797 0.9649188296143866 0.4649193296143866 -0.4999995 369970.6493481414 397887.35772973835 0.0 0.0 
0.08213141025641024 785343.1633028192 0.9868913249516424 0.48689182495164246 -0.4999995 387455.8055730809 397887.35772973835 0.0 0.0 
0.08413461538461538 802703.9069417425 1.0087074788224013 0.5087079788224014 -0.49999949999999993 404816.5492120042 397887.35772973835 0.0 0.0 
0.08613782051282051 819937.4877383127 1.0303638351526216 0.5303643351526217 -0.49999949999999993 422050.13000857434 397887.35772973835 0.0 0.0 
0.08814102564102563 837041.1755810912 1.051856963183088 0.551857463183088 -0.49999950000000004 439153.81785135285 397887.35772973835 0.0 0.0 
0.09014423076923075 854012.260936037 1.0731834580129054 0.5731839580129053 -0.49999950000000004 456124.9032062987 397887.35772973835 0.0 0.0 
0.09214743589743589 870848.0552757459 1.0943399411388965 0.5943404411388966 -0.49999949999999993 472960.6975460076 397887.35772973835 0.0 0.0 
0.09415064102564102 887545.8915053611 1.1153230609908185 0.6153235609908183 -0.49999950000000015 489658.5337756227 397887.35772973835 0.0 0.0 
0.09615384615384615 904103.1243850902 1.1361294934623114 0.6361299934623114 -0.49999950000000004 506215.76665535185 397887.35772973835 0.0 0.0 
0.09815705128205127 920517.1309492592 1.1567559424374985 0.6567564424374985 -0.49999949999999993 522629.7732195208 397887.35772973835 0.0 0.0 
0.1001602564102564 936785.3109218371 1.1771991403131494 0.6771996403131495 -0.49999949999999993 538897.9531920988 397887.35772973835 0.0 0.0 
0.10216346153846154 952905.0871283672 1.197455848516328 0.697456348516328 -0.49999950000000004 555017.7293986288 397887.35772973835 0.0 0.0 
0.10416666666666666 968873.905904238 1.217522858017441 0.717523358017441 -0.49999950000000004 570986.5481744997 397887.35772973835 0.0 0.0 
0.10616987179487178 984689.2374992307 1.2373969898386072 0.7373974898386072 -0.49999950000000004 586801.8797694923 397887.35772973835 0.0 0.0 
0.10817307692307691 1000348.5764782763 1.257075095557264 0.757075595557264 -0.49999950000000004 602461.2187485379 397887.35772973835 0.0 0.0 
0.11017628205128205 1015849.4421183624 1.2765540578049348 0.7765545578049349 -0.49999949999999993 617962.0843886241 397887.35772973835 0.0 0.0 
0.11217948717948717 1031189.378801525 1.2958307907610773 0.7958312907610773 -0.49999950000000004 633302.0210717866 397887.35772973835 0.0 0.0 
0.11418269230769229 1046365.9564038627 1.314902240641933 0.8149027406419331 -0.49999949999999993 648478.5986741243 397887.35772973835 0.0 0.0 
0.11618589743589743 1061376.7706805118 1.3337653861843017 0.8337658861843018 -0.49999949999999993 663489.4129507735 397887.35772973835 0.0 0.0 
0.11818910256410256 1076219.4436465232 1.3524172391241647 0.8524177391241646 -0.49999950000000004 678332.0859167848 397887.35772973835 0.0 0.0 
0.12019230769230768 1090891.6239535774 1.3708548446700792 0.8708553446700791 -0.49999950000000015 693004.266223839 397887.35772973835 0.0 0.0 
0.1221955128205128 1105390.9872624816 1.3890752819712724 0.8890757819712725 -0.49999949999999993 707503.6295327432 397887.35772973835 0.0 0.0 
0.12419871794871794 1119715.2366113863 1.4070756645803553 0.9070761645803552 -0.49999950000000004 721827.878881648 397887.35772973835 0.0 0.0 
0.12620192307692307 1133862.102779666 1.4248531409105896 0.9248536409105894 -0.49999950000000015 735974.7450499276 397887.35772973835 0.0 0.0 
0.1282051282051282 1147829.3446474043 1.442404894687629 0.9424053946876289 -0.49999950000000004 749941.9869176659 397887.35772973835 0.0 0.0 
0.13020833333333331 1161614.7495504299 1.4597281453956712 0.9597286453956712 -0.49999950000000004 763727.3918206915 397887.35772973835 0.0 0.0 
0.13221153846153844 1175216.1336308396 1.4768201487179387 0.9768206487179386 -0.49999950000000004 777328.7759011013 397887.35772973835 0.0 0.0 
0.13421474358974358 1188631.3421829646 1.4936781969714308 0.993678696971431 -0.4999994999999998 790743.9844532262 397887.35772973835 0.0 0.0 
0.1362179487179487 1201858.2499947106 1.510299619535867 1.0103001195358672 -0.49999949999999993 803970.8922649722 397887.35772973835 0.0 0.0 
0.13822115384615383 1214894.7616842338 1.5266817832767645 1.0266822832767644 -0.49999950000000015 817007.4039544954 397887.35772973835 0.0 0.0 
0.14022435897435898 1227738.8120318856 1.5428220929625727 1.0428225929625727 -0.49999949999999993 829851.4543021473 397887.35772973835 0.0 0.0 
0.1422275641025641 1240388.3663073804 1.5587179916758047 1.0587184916758046 -0.49999950000000015 842501.008577642 397887.35772973835 0.0 0.0 
0.14423076923076922 1252841.4205921346 1.5743669612181002 1.0743674612181002 -0.49999949999999993 854954.0628623962 397887.35772973835 0.0 0.0 
0.14623397435897434 1265096.002096724 1.5897665225091544 1.0897670225091542 -0.49999950000000015 867208.6443669857 397887.35772973835 0.0 0.0 
0.14823717948717946 1277150.1694734078 1.6049142359794468 1.1049147359794467 -0.49999950000000015 879262.8117436694 397887.35772973835 0.0 0.0 
0.1502403846153846 1289002.0131236746 1.619807701956716 1.1198082019567162 -0.49999949999999993 891114.6553939362 397887.35772973835 0.0 0.0 
0.15224358974358973 1300649.655500757 1.6344445610461096 1.1344450610461094 -0.49999950000000015 902762.2977710187 397887.35772973835 0.0 0.0 
0.15424679487179485 1312091.251407069 1.6488224945039545 1.1488229945039545 -0.49999949999999993 914203.8936773306 397887.35772973835 0.0 0.0 
0.15625 1323324.9882865187 1.6629392246050905 1.1629397246050903 -0.49999950000000015 925437.6305567804 397887.35772973835 0.0 0.0 
0.15825320512820512 1334349.08651165 1.6767925150037002 1.1767930150037003 -0.49999949999999993 936461.7287819115 397887.35772973835 0.0 0.0 
0.16025641025641024 1345161.799665568 1.6903801710875894 1.1903806710875895 -0.49999949999999993 947274.4419358296 397887.35772973835 0.0 0.0 
0.16225961538461536 1355761.414818603 1.703700040325851 1.2037005403258512 -0.49999949999999993 957874.0570888647 397887.35772973835 0.0 0.0 
0.16426282051282048 1366146.2527996697 1.7167500126098667 1.2167505126098666 -0.49999950000000015 968258.8950699314 397887.35772973835 0.0 0.0 
0.16626602564102563 1376314.6684622783 1.7295280205875863 1.229528520587586 -0.49999950000000015 978427.31073254 397887.35772973835 0.0 0.0 
0.16826923076923075 1386265.0509451544 1.742032039991031 1.2420325399910308 -0.49999950000000015 988377.693215416 397887.35772973835 0.0 0.0 
0.17027243589743588 1395995.8239274311 1.7542600899569794 1.2542605899569792 -0.49999950000000015 998108.4661976928 397887.35772973835 0.0 0.0 
0.17227564102564102 1405505.4458783641 1.766210233340766 1.2662107333407662 -0.49999949999999993 1007618.0881486258 397887.35772973835 0.0 0.0 
0.17427884615384615 1414792.4103015403 1.7778805770231663 1.2778810770231661 -0.49999950000000015 1016905.0525718019 397887.35772973835 0.0 0.0 
0.17628205128205127 1423855.245973532 1.7892692722102945 1.2892697722102946 -0.49999949999999993 1025967.8882437937 397887.35772973835 0.0 0.0 
0.1782852564102564 1432692.517176968 1.8003745147264927 1.3003750147264928 -0.49999949999999993 1034805.1594472297 397887.35772973835 0.0 0.0 
0.1802884615384615 1441302.8239279739 1.8111945453001383 1.3111950453001382 -0.49999950000000015 1043415.4661982355 397887.35772973835 0.0 0.0 
0.18229166666666666 1449684.8021979586 1.8217276498423516 1.3217281498423517 -0.49999949999999993 1051797.4444682202 397887.35772973835 0.0 0.0 
0.18429487179487178 1457837.1241296974 1.8319721597185317 1.3319726597185317 -0.49999949999999993 1059949.766399959 397887.35772973835 0.0 0.0 
0.1862980769230769 1465758.4982476924 1.8419264520127032 1.3419269520127033 -0.49999949999999993 1067871.140517954 397887.35772973835 0.0 0.0 
0.18830128205128205 1473447.6696627624 1.8515889497846139 1.3515894497846137 -0.49999950000000015 1075560.311933024 397887.35772973835 0.0 0.0 
0.19030448717948717 1480903.4202708418 1.86095812231955 1.3609586223195498 -0.49999950000000015 1083016.0625411035 397887.35772973835 0.0 0.0 
0.1923076923076923 1488124.56894595 1.8700324853708297 1.3700329853708295 -0.49999950000000015 1090237.2112162116 397887.35772973835 0.0 0.0 
0.1943108974358974 1495109.9717273032 1.8788106013949357 1.3788111013949356 -0.49999950000000015 1097222.613997565 397887.35772973835 0.0 0.0 
0.19631410256410253 1501858.5220005384 1.8872910797792466 1.3872915797792467 -0.49999949999999993 1103971.1642708 397887.35772973835 0.0 0.0 
0.19831730769230768 1508369.1506730216 1.8954725770623362 1.3954730770623363 -0.49999949999999993 1110481.7929432832 397887.35772973835 0.0 0.0 
0.2003205128205128 1514640.82634321 1.9033537971468009 1.403354297146801 -0.49999949999999993 1116753.4686134716 397887.35772973835 0.0 0.0 
0.20232371794871792 1520672.5554640468 1.9109334915045866 1.4109339915045864 -0.49999950000000015 1122785.1977343084 397887.35772973835 0.0 0.0 
0.20432692307692307 1526463.3825003558 1.9182104593747777 1.4182109593747776 -0.49999950000000015 1128576.0247706175 397887.35772973835 0.0 0.0 
0.2063301282051282 1532012.3900802152 1.9251835479538177 1.4251840479538176 -0.49999950000000015 1134125.0323504768 397887.35772973835 0.0 0.0 
0.20833333333333331 1537318.6991402863 1.9318516525781364 1.4318521525781365 -0.49999949999999993 1139431.341410548 397887.35772973835 0.0 0.0 
0.21033653846153844 1542381.4690650743 1.9382137168991482 1.438214216899148 -0.49999950000000015 1144494.111335336 397887.35772973835 0.0 0.0 
0.21233974358974356 1547199.897820095 1.9442687330505957 1.4442692330505957 -0.49999949999999993 1149312.5400903567 397887.35772973835 0.0 0.0 
0.2143429487179487 1551773.2220789327 1.9500157418082151 1.450016241808215 -0.49999950000000015 1153885.8643491943 397887.35772973835 0.0 0.0 
0.21634615384615383 1556100.7173441644 1.9554538327416937 1.4554543327416936 -0.49999950000000015 1158213.359614426 397887.35772973835 0.0 0.0 
0.21834935897435895 1560181.6980621342 1.9605821443589 1.4605826443589 -0.49999949999999993 1162294.3403323959 397887.35772973835 0.0 0.0 
0.2203525641025641 1564015.517731557 1.9653998642423585 1.4654003642423583 -0.49999950000000015 1166128.1600018186 397887.35772973835 0.0 0.0 
0.22235576923076922 1567601.5690059348 1.9699062291779512 1.4699067291779513 -0.49999949999999993 1169714.2112761964 397887.35772973835 0.0 0.0 
0.22435897435897434 1570939.2837897737 1.9741005252758257 1.4741010252758255 -0.49999950000000015 1173051.9260600354 397887.35772973835 0.0 0.0 
0.22636217948717946 1574028.1333285784 1.977982088083487 1.4779825880834871 -0.49999949999999993 1176140.77559884 397887.35772973835 0.0 0.0 
0.22836538461538458 1576867.6282926183 1.9815503026910601 1.4815508026910602 -0.49999949999999993 1178980.27056288 397887.35772973835 0.0 0.0 
0.23036858974358973 1579457.3188544444 1.9848046038287017 1.4848051038287016 -0.49999950000000015 1181569.961124706 397887.35772973835 0.0 0.0 
0.23237179487179485 1581796.7947601515 1.9877444759561496 1.4877449759561494 -0.49999950000000015 1183909.4370304132 397887.35772973835 0.0 0.0 
0.23437499999999997 1583885.685394369 1.9903694533443936 1.4903699533443935 -0.49999950000000015 1185998.3276646307 397887.35772973835 0.0 0.0 
0.23637820512820512 1585723.659838974 1.9926791201494565 1.4926796201494565 -0.49999949999999993 1187836.3021092357 397887.35772973835 0.0 0.0 
0.23838141025641024 1587310.4269255134 1.9946731104782685 1.4946736104782683 -0.49999950000000015 1189423.069195775 397887.35772973835 0.0 0.0 
0.24038461538461536 1588645.735281332 1.9963511084466352 1.4963516084466348 -0.4999995000000004 1190758.3775515936 397887.35772973835 0.0 0.0 
0.24238782051282048 1589729.3733693922 1.9977128482292752 1.4977133482292753 -0.49999949999999993 1191842.015639654 397887.35772973835 0.0 0.0 
0.2443910256410256 1590561.1695217877 1.998758114101935 1.4987586141019351 -0.49999949999999993 1192673.8117920493 397887.35772973835 0.0 0.0 
0.24639423076923075 1591140.991966938 1.9994867404755634 1.4994872404755633 -0.49999950000000015 1193253.6342371996 397887.35772973835 0.0 0.0 
0.24839743589743588 1591468.7488504613 1.9998986119225397 1.4998991119225393 -0.4999995000000004 1193581.391120723 397887.35772973835 0.0 0.0 
0.250400641025641 1591544.3882497298 1.999993663194965 1.499994163194965 -0.49999950000000015 1193657.0305199914 397887.35772973835 0.0 0.0 
0.25240384615384615 1591367.8981820918 1.9997718792349959 1.499994162973181 -0.4997777162618149 1193657.0305199914 397710.86766210035 0.0 0.0 
0.25440705128205127 1590939.306606772 1.9992332951772296 1.499994162434597 -0.49923913274263265 1193657.0305199914 397282.2760867805 0.0 0.0 
0.2564102564102564 1590258.681420441 1.9983779963431396 1.4999941615792982 -0.4983838347638414 1193657.0305199914 396601.6509004496 0.0 0.0 
0.2584134615384615 1589326.1304464596 1.9972061182275564 1.49999416040742 -0.4972119578201364 1193657.0305199914 395669.0999264682 0.0 0.0 
0.26041666666666663 1588141.801417799 1.995717846477207 1.4999941589191483 -0.4957236875580586 1193657.0305199914 394484.77089780755 0.0 0.0 
0.26241987179487175 1586705.8819536346 1.9939134168613009 1.4999941571147186 -0.49391925974658224 1193657.0305199914 393048.85143364314 0.0 0.0 
0.26442307692307687 1585018.5995296258 1.9917931152341821 1.4999941549944171 -0.491798960239765 1193657.0305199914 391361.56900963443 0.0 0.0 
0.26642628205128205 1583080.2214418792 1.9893572774900443 1.4999941525585794 -0.48936312493146494 1193657.0305199914 389423.19092188776 0.0 0.0 
0.26842948717948717 1580891.054764603 1.9866062895097185 1.4999941498075913 -0.48661213970212724 1193657.0305199914 387234.0242446116 0.0 0.0 
0.2704326923076923 1578451.4463014633 1.9835405870995444 1.499994146741889 -0.4835464403576555 1193657.0305199914 384794.4157814719 0.0 0.0 
0.2724358974358974 1575761.7825306414 1.9801606559223282 1.4999941433619577 -0.48016651256037046 1193657.0305199914 382104.75201065 0.0 0.0 
0.27443910256410253 1572822.4895436103 1.976467031420406 1.4999941396683332 -0.47647289175207286 1193657.0305199914 379165.45902361884 0.0 0.0 
0.27644230769230765 1569634.0329776336 1.9724602987308213 1.4999941356616004 -0.47246616306922085 1193657.0305199914 375977.00245764223 0.0 0.0 
0.2784455128205128 1566196.9179420006 1.9681410925926262 1.4999941313423943 -0.4681469612502318 1193657.0305199914 372539.88742200914 0.0 0.0 
0.28044871794871795 1562511.6889380063 1.9635100972463282 1.499994126711399 -0.4635159705349292 1193657.0305199914 368854.6584180149 0.0 0.0 
0.2824519230769231 1558578.929772695 1.9585680463254964 1.4999941217693482 -0.4585739245561482 1193657.0305199914 364921.89925270365 0.0 0.0 
0.2844551282051282 1554399.2634663726 1.9533157227405367 1.4999941165170245 -0.45332160622351214 1193657.0305199914 360742.2329463812 0.0 0.0 
0.2864583333333333 1549973.3521539096 1.9477539585546673 1.4999941109552604 -0.4477598475994069 1193657.0305199914 356316.3216339182 0.0 0.0 
0.28846153846153844 1545301.8969798477 1.9418836348521045 1.4999941050849366 -0.4418895297671679 1193657.0305199914 351644.8664598563 0.0 0.0 
0.29046474358974356 1540385.6379873233 1.9357056815984808 1.4999940989069833 -0.43571158269149746 1193657.0305199914 346728.6074673319 0.0 0.0 
0.2924679487179487 1535225.3540008357 1.9292210774935261 1.4999940924223794 -0.42922698507114676 1193657.0305199914 341568.32348084426 0.0 0.0 
0.2944711538461538 1529821.8625028618 1.922430849816018 1.4999940856321516 -0.42243676418386644 1193657.0305199914 336164.83198287035 0.0 0.0 
0.2964743589743589 1524176.019504357 1.9153360742610483 1.499994078537376 -0.41534199572367236 1193657.0305199914 330518.9889843655 0.0 0.0 
0.2984775641025641 1518288.719409143 1.9079378747696076 1.4999940711391766 -0.40794380363043103 1193657.0305199914 324631.6888891517 0.0 0.0 
0.3004807692307692 1512160.8948722237 1.9002374233505384 1.4999940634387252 -0.40024335991181315 1193657.0305199914 318503.8643522323 0.0 0.0 
0.30248397435897434 1505793.516652029 1.8922359398948618 1.4999940554372417 -0.3922418844576201 1193657.0305199914 312136.4861320376 0.0 0.0 
0.30448717948717946 1499187.5934566346 1.88393469198253 1.4999940471359938 -0.3839406448465361 1193657.0305199914 305530.56293664314 0.0 0.0 
0.3064903846153846 1492344.1717839614 1.875334994681615 1.4999940385362964 -0.3753409561453185 1193657.0305199914 298687.14126396994 0.0 0.0 
0.3084935897435897 1485264.3357559924 1.86643821033998 1.4999940296395122 -0.3664441807004677 1193657.0305199914 291607.30523600103 0.0 0.0 
0.3104967948717948 1477949.2069470277 1.8572457483694573 1.49999402044705 -0.3572517279224072 1193657.0305199914 284292.1764270363 0.0 0.0 
0.3125 1470399.944206007 1.8477590650225735 1.4999940109603669 -0.3477650540622066 1193657.0305199914 276742.91368601564 0.0 0.0 
0.3145032051282051 1462617.7434729277 1.8379796631618521 1.499994001180965 -0.3379856619808872 1193657.0305199914 268960.7129529363 0.0 0.0 
0.31650641025641024 1454603.8375893843 1.8279090920217322 1.4999939911103939 -0.32791510091133835 1193657.0305199914 260946.80706939287 0.0 0.0 
0.31850961538461536 1446359.4961032656 1.8175489469631416 1.4999939807502487 -0.3175549662128929 1193657.0305199914 252702.46558327414 0.0 0.0 
0.3205128205128205 1437886.0250676353 1.806900869220765 1.499993970102171 -0.30690689911859415 1193657.0305199914 244228.99454764393 0.0 0.0 
0.3225160256410256 1429184.766833829 1.7959665456430396 1.4999939591678475 -0.2959725864751921 1193657.0305199914 235527.73631383758 0.0 0.0 
0.3245192307692307 1420257.0998388005 1.7847477084249284 1.4999939479490103 -0.28475376047591805 1193657.0305199914 226600.06931880908 0.0 0.0 
0.32652243589743585 1411104.438386756 1.7732461348335136 1.4999939364474366 -0.27325219838607695 1193657.0305199914 217447.40786676458 0.0 0.0 
0.32852564102564097 1401728.2324250978 1.7614636469264375 1.4999939246649487 -0.2614697222614888 1193657.0305199914 208071.20190510643 0.0 0.0 
0.33052884615384615 1392129.9673147292 1.749402111263261 1.499993912603413 -0.24940819865984798 1193657.0305199914 198472.93679473782 0.0 0.0 
0.33253205128205127 1382311.1635947467 1.737063438609766 1.4999939002647404 -0.23706953834502564 1193657.0305199914 188654.13307475531 0.0 0.0 
0.3345352564102564 1372273.3767415583 1.7244495836352554 1.4999938876508854 -0.22445569598436999 1193657.0305199914 178616.3462215669 0.0 0.0 
0.3365384615384615 1362018.196922467 1.7115625446028955 1.4999938747638464 -0.2115686698390491 1193657.0305199914 168361.16640247568 0.0 0.0 
0.33854166666666663 1351547.2487437606 1.698404363053158 1.499993861605665 -0.19841050144749306 1193657.0305199914 157890.21822376922 0.0 0.0 
0.34054487179487175 1340862.1909933449 1.6849771234804025 1.4999938481784252 -0.18498327530197733 1193657.0305199914 147205.16047335346 0.0 0.0 
0.34254807692307687 1329964.716377961 1.671282953002654 1.4999938344842547 -0.17128911851839934 1193657.0305199914 136307.68585796957 0.0 0.0 
0.34455128205128205 1318856.5512550294 1.6573240210246283 1.499993820525323 -0.15733020049930535 1193657.0305199914 125199.52073503798 0.0 0.0 
0.34655448717948717 1307539.455359165 1.643102538894061 1.4999938063038407 -0.14310873259022028 1193657.0305199914 113882.42483917368 0.0 0.0 
0.3485576923076923 1296015.2215234023 1.6286207595513875 1.4999937918220614 -0.12862696772932614 1193657.0305199914 102358.19100341084 0.0 0.0 
0.3505608974358974 1284285.6753951788 1.61388097717284 1.4999937770822789 -0.11388720009056108 1193657.0305199914 90628.64487518743 0.0 0.0 
0.35256410256410253 1272352.675147118 1.5988855268070028 1.4999937620868287 -0.09889176472017414 1193657.0305199914 78695.64462712663 0.0 0.0 
0.35456730769230765 1260218.1111826634 1.5836367840049042 1.4999937468380857 -0.08364303716681842 1193657.0305199914 66561.08066267194 0.0 0.0 
0.3565705128205128 1247883.9058366017 1.5681371644436821 1.4999937313384661 -0.06814343310521598 1193657.0305199914 54226.87531661033 0.0 0.0 
0.3585737179487179 1235352.0130705338 1.5523891235439005 1.4999937155904253 -0.05239540795347519 1193657.0305199914 41694.982550542336 0.0 0.0 
0.360576923076923 1222624.4181633273 1.5363951560805618 1.4999936995964578 -0.03640145648410398 1193657.0305199914 28967.387643335853 0.0 0.0 
0.3625801282051282 1209703.1373966155 1.5201577957878925 1.4999936833590977 -0.02016411242879479 1193657.0305199914 16046.10687662405 0.0 0.0 
0.3645833333333333 1196590.217735382 1.503679614957955 1.4999936668809168 -0.003685948077038148 1193657.0305199914 2933.187215390615 0.0 0.0 
0.36658653846153844 1183287.7365036828 1.4869632240331458 1.499993650164526 0.013030426131380057 1193657.0305199914 -10369.294016308617 0.0 0.0 
0.36858974358974356 1169797.8010555608 1.4700112711926578 1.499993633212573 0.02998236201991511 1193657.0305199914 -23859.229464430595 0.0 0.0 
0.3705929487179487 1156122.5484412033 1.4528264419329577 1.4999936160277438 0.0471671740947861 1193657.0305199914 -37534.4820787881 0.0 0.0 
0.3725961538461538 1142264.145068394 1.435411458642357 1.4999935986127604 0.06458213997040341 1193657.0305199914 -51392.885451597394 0.0 0.0 
0.3745993589743589 1128224.7863593164 1.417769080169737 1.499993580970382 0.08222450080064503 1193657.0305199914 -65432.24416067498 0.0 0.0 
0.3766025641025641 1114006.696402756 1.3999021013874935 1.4999935631034031 0.10009146171590966 1193657.0305199914 -79650.33411723538 0.0 0.0 
0.3786057692307692 1099612.1276017681 1.3818133527487828 1.4999935450146547 0.11818019226587184 1193657.0305199914 -94044.90291822329 0.0 0.0 
0.38060897435897434 1085043.3603168526 1.3635056998391228 1.4999935267070017 0.13648782686787886 1193657.0305199914 -108613.67020313884 0.0 0.0 
0.38261217948717946 1070302.702504707 1.3449820429224357 1.4999935081833446 0.15501146526090892 1193657.0305199914 -123354.32801528438 0.0 0.0 
0.3846153846153846 1055392.4893526016 1.3262453164815908 1.4999934894466183 0.17374817296502743 1193657.0305199914 -138264.54116738983 0.0 0.0 
0.3866185897435897 1040315.0829084447 1.3072984887535306 1.4999934704997906 0.19269498174625999 1193657.0305199914 -153341.94761154673 0.0 0.0 
0.3886217948717948 1025072.8717065911 1.2881445612590476 1.499993451345863 0.2118488900868154 1193657.0305199914 -168584.1588134003 0.0 0.0 
0.39062499999999994 1009668.2703894564 1.2687865683272916 1.49999343198787 0.2312068636605784 1193657.0305199914 -183988.760130535 0.0 0.0 
0.39262820512820507 994103.7193249915 1.249227576615073 1.4999934124288785 0.2507658358138054 1193657.0305199914 -199553.31119499996 0.0 0.0 
0.39463141025641024 978381.6842200846 1.2294706846210506 1.4999933926719864 0.2705227080509358 1193657.0305199914 -215275.34629990684 0.0 0.0 
0.39663461538461536 962504.6557299512 1.209519022194875 1.499993372720324 0.290474350525449 1193657.0305199914 -231152.3747900402 0.0 0.0 
0.3986378205128205 946475.1490635665 1.189375750041362 1.499993352577052 0.31061760253568993 1193657.0305199914 -247181.88145642495 0.0 0.0 
0.4006410256410256 930295.7035852107 1.1690440592197784 1.499993332245361 0.3309492730255825 1193657.0305199914 -263361.3269347807 0.0 0.0 
0.4026442307692307 913968.8824121887 1.1485271706383222 1.4999933117284725 0.3514661410901503 1193657.0305199914 -279688.1481078027 0.0 0.0 
0.40464743589743585 897497.2720087854 1.1278283345438722 1.4999932910296363 0.3721649564857641 1193657.0305199914 -296159.758511206 0.0 0.0 
0.40665064102564097 880883.4817765246 1.1069508300070912 1.499993270152132 0.39304244014504075 1193657.0305199914 -312773.54874346685 0.0 0.0 
0.40865384615384615 864130.1436407885 1.0858979644029576 1.4999932490992662 0.41409528469630863 1193657.0305199914 -329526.8868792029 0.0 0.0 
0.41065705128205127 847239.9116338785 1.0646730728868232 1.4999932278743746 0.4353201549875514 1193657.0305199914 -346417.11888611293 0.0 0.0 
0.4126602564102564 830215.4614745623 1.0432795178660579 1.4999932064808197 0.4567136886147618 1193657.0305199914 -363441.5690454291 0.0 0.0 
0.4146634615384615 813059.4901441978 1.02172068846739 1.4999931849219903 0.47827249645460035 1193657.0305199914 -380597.5403757936 0.0 0.0 
0.41666666666666663 795774.7154594773 1.0000000000000007 1.4999931632013017 0.49999316320130105 1193657.0305199914 -397882.31506051414 0.0 0.0 
0.41866987179487175 778363.8756418785 0.9781208934144819 1.4781203934144818 0.4999994999999998 1176251.2333716168 -397887.35772973835 -0.0 -0.0 
0.42067307692307687 760829.7288838796 0.9560868347577242 1.456086334757724 0.4999994999999998 1158717.0866136178 -397887.3577297382 -0.0 -0.0 
0.422676282051282 743175.0529120145 0.9339013146238363 1.4339008146238363 0.49999950000000004 1141062.4106417529 -397887.35772973835 -0.0 -0.0 
0.4246794871794871 725402.6445468263 0.9115678476011669 1.4115673476011668 0.4999994999999998 1123290.0022765645 -397887.3577297382 -0.0 -0.0 
0.4266826923076923 707515.319259802 0.8890899717155324 1.3890894717155324 0.49999950000000004 1105402.6769895405 -397887.35772973846 -0.0 -0.0 
0.4286858974358974 689515.9107273526 0.8664712478697306 1.3664707478697307 0.49999950000000004 1087403.268457091 -397887.35772973835 -0.0 -0.0 
0.43068910256410253 671407.2703819058 0.8437152592794286 1.3437147592794285 0.49999949999999993 1069294.6281116442 -397887.35772973835 -0.0 -0.0 
0.43269230769230765 653192.2669601868 0.8208256109055143 1.320825110905514 0.4999994999999997 1051079.624689925 -397887.3577297382 -0.0 -0.0 
0.4346955128205128 634873.786048759 0.7978059288830078 1.2978054288830077 0.4999994999999998 1032761.1437784974 -397887.35772973835 -0.0 -0.0 
0.4366987179487179 616454.7296268948 0.774659859946614 1.274659359946614 0.49999950000000004 1014342.0873566332 -397887.35772973835 -0.0 -0.0 
0.438701923076923 597938.0156068518 0.7513910708530179 1.2513905708530177 0.4999994999999998 995825.3733365901 -397887.35772973835 -0.0 -0.0 
0.4407051282051282 579326.5773716173 0.7280032477999968 1.2280027477999969 0.49999950000000004 977213.9351013557 -397887.35772973835 -0.0 -0.0 
0.4427083333333333 560623.3633102138 0.7045000958424676 1.2044995958424676 0.49999949999999993 958510.7210399521 -397887.35772973835 -0.0 -0.0 
0.44471153846153844 541831.3363506146 0.6808853383055324 1.1808848383055324 0.49999949999999993 939718.6940803529 -397887.35772973835 -0.0 -0.0 
0.44671474358974356 522953.4734903676 0.6571627161946414 1.1571622161946413 0.49999949999999993 920840.831220106 -397887.3577297384 -0.0 -0.0 
0.4487179487179487 503992.7653249809 0.6333359876029458 1.1333354876029458 0.49999949999999993 901880.1230547193 -397887.3577297384 -0.0 -0.0 
0.4507211538461538 484952.2155741604 0.6094089271159504 1.1094084271159503 0.49999949999999993 882839.5733038988 -397887.3577297384 -0.0 -0.0 
0.4527243589743589 465834.8406059652 0.585385325213549 1.085384825213549 0.49999949999999993 863722.1983357035 -397887.3577297383 -0.0 -0.0 
0.45472756410256404 446643.66895896266 0.5612689876695475 1.0612684876695475 0.49999950000000004 844531.026688701 -397887.35772973835 -0.0 -0.0 
0.45673076923076916 427381.74086244917 0.5370637349487548 1.037063234948755 0.49999950000000015 825269.0985921875 -397887.35772973835 -0.0 -0.0 
0.45873397435897434 408052.10775482445 0.5127734016017549 1.0127729016017548 0.49999949999999993 805939.4654845628 -397887.35772973835 -0.0 -0.0 
0.46073717948717946 388657.83180019044 0.4884018356574463 0.9884013356574464 0.49999950000000004 786545.1895299288 -397887.3577297384 -0.0 -0.0 
0.4627403846153846 369201.98540324694 0.4639528980134427 0.9639523980134426 0.4999994999999999 767089.3431329853 -397887.35772973835 -0.0 -0.0 
0.4647435897435897 349687.6507225662 0.43943046182443496 0.939429961824435 0.4999995 747575.0084523045 -397887.35772973835 -0.0 -0.0 
0.4667467948717948 330117.9191823247 0.4148384118886162 0.9148379118886162 0.4999995 728005.2769120631 -397887.3577297384 -0.0 -0.0 
0.46874999999999994 310495.89098256483 0.3901806440322572 0.8901801440322571 0.4999994999999999 708383.2487123031 -397887.3577297383 -0.0 -0.0 
0.47075320512820507 290824.6746080692 0.3654610644925409 0.865460564492541 0.49999950000000015 688712.0323378076 -397887.3577297384 -0.0 -0.0 
0.47275641025641024 271107.3863359157 0.3406835892987371 0.840683089298737 0.49999949999999993 668994.744065654 -397887.3577297383 -0.0 -0.0 
0.47475961538461536 251347.1497418086 0.31585214365183983 0.8158516436518399 0.4999995000000001 649234.507471547 -397887.3577297384 -0.0 -0.0 
0.4767628205128205 231547.0952052414 0.29097066130273713 0.7909701613027371 0.4999995 629434.4529349797 -397887.3577297383 -0.0 -0.0 
0.4787660256410256 211710.35941359412 0.2660430839290408 0.7660425839290408 0.4999995 609597.7171433325 -397887.35772973835 -0.0 -0.0 
0.4807692307692307 191840.08486521998 0.241073360510647 0.741072860510647 0.49999950000000004 589727.4425949584 -397887.35772973835 -0.0 -0.0 
0.48277243589743585 171939.41937161965 0.21606544670414995 0.7160649467041499 0.49999949999999993 569826.7771013579 -397887.3577297383 -0.0 -0.0 
0.48477564102564097 152011.51555876943 0.19102330421619224 0.6910228042161922 0.4999995 549898.8732885078 -397887.35772973835 -0.0 -0.0 
0.4867788461538461 132059.5303676911 0.16595090017586261 0.6659504001758625 0.4999994999999999 529946.8880974294 -397887.35772973835 -0.0 -0.0 
0.4887820512820512 112086.62455433079 0.14085220650622518 0.6408517065062251 0.49999949999999993 509973.9822840691 -397887.35772973835 -0.0 -0.0 
0.4907852564102564 92095.96218884039 0.11573119929509774 0.6157306992950976 0.4999994999999999 489983.3199185787 -397887.35772973835 -0.0 -0.0 
0.4927884615384615 72090.71015433269 0.09059185816516907 0.5905913581651691 0.4999995 469978.06788407103 -397887.35772973835 -0.0 -0.0 
0.49479166666666663 52074.03764518841 0.0654381656435529 0.5654376656435529 0.49999950000000004 449961.39537492674 -397887.35772973835 -0.0 -0.0 
0.49679487179487175 32049.115664996967 0.04027410653088161 0.5402736065308815 0.49999949999999993 429936.4733947353 -397887.35772973835 -0.0 -0.0 
0.49879807692307687 12019.116524214158 0.015103667270044356 0.5151031672700443 0.4999995 409906.4742539525 -397887.35772973835 -0.0 -0.0 
0.500801282051282 -8012.786662391413 -0.010069164685340456 0.48993033531465957 0.49999950000000004 389874.57106734696 -397887.35772973835 -0.0 -0.0 
0.5028044871794871 -28043.420478410833 -0.03524040150260201 0.46475909849739794 0.49999949999999993 369843.9372513275 -397887.35772973835 -0.0 -0.0 
0.5048076923076923 -48069.611708533565 -0.060406055601777184 0.43959344439822284 0.49999950000000004 349817.7460212048 -397887.35772973835 -0.0 -0.0 
0.5068108974358974 -68088.18784122949 -0.08556214028729937 0.4144373597127007 0.49999950000000004 329799.16988850886 -397887.35772973835 -0.0 -0.0 
0.5088141025641025 -88095.97757134146 -0.110704670379575 0.389294829620425 0.4999995 309791.3801583969 -397887.35772973835 -0.0 -0.0 
0.5108173076923076 -108089.81130247036 -0.13582966284629916 0.36416983715370077 0.49999949999999993 289797.54642726795 -397887.35772973835 -0.0 -0.0 
0.5128205128205128 -128066.52164910515 -0.16093313743345078 0.33906636256654926 0.49999950000000004 269820.8360806332 -397887.35772973835 -0.0 -0.0 
0.514823717948718 -148022.94393838488 -0.1860111172958255 0.3139883827041745 0.49999950000000004 249864.41379135347 -397887.35772973835 -0.0 -0.0 
0.516826923076923 -167955.91671144517 -0.21105962962704614 0.2889398703729539 0.49999950000000004 229931.44101829318 -397887.35772973835 -0.0 -0.0 
0.5188301282051282 -187862.282224252 -0.236074706288929 0.26392479371107097 0.49999949999999993 210025.07550548634 -397887.35772973835 -0.0 -0.0 
0.5208333333333333 -207738.8869478399 -0.26105238444010176 0.23894711555989825 0.49999950000000004 190148.47078189845 -397887.35772973835 -0.0 -0.0 
0.5228365384615384 -227582.58206789658 -0.28598870716380004 0.21401079283619995 0.4999995 170304.77566184176 -397887.35772973835 -0.0 -0.0 
0.5248397435897435 -247390.22398358228 -0.3108797240947022 0.18911977590529777 0.4999995 150497.13374615606 -397887.35772973835 -0.0 -0.0 
0.5268429487179487 -267158.6748055415 -0.33572149204474955 0.16427800795525047 0.49999950000000004 130728.68292419682 -397887.35772973835 -0.0 -0.0 
0.5288461538461537 -286884.80285299465 -0.3605100756278097 0.13948942437219033 0.49999950000000004 111002.5548767437 -397887.35772973835 -0.0 -0.0 
0.5308493589743589 -306565.48314986116 -0.38524154788312376 0.11475795211687626 0.49999950000000004 91321.87457987719 -397887.35772973835 -0.0 -0.0 
0.5328525641025641 -326197.5979198043 -0.4099119908973977 0.09008750910260227 0.4999995 71689.75980993407 -397887.35772973835 -0.0 -0.0 
0.5348557692307692 -345778.0370801444 -0.43451749642547227 0.06548200357452771 0.4999995 52109.32064959395 -397887.35772973835 -0.0 -0.0 
0.5368589743589743 -365303.69873456116 -0.45905416650947056 0.04094533349052945 0.49999950000000004 32583.65899517719 -397887.35772973835 -0.0 -0.0 
0.5388621794871794 -384771.4896644779 -0.4835181140962899 0.016481385903710104 0.49999950000000004 13115.868065260467 -397887.35772973835 -0.0 -0.0 
0.5408653846153846 -404178.3258190927 -0.5079054636533934 -0.007905963653393367 0.49999950000000004 -6290.968089354341 -397887.35772973835 -0.0 -0.0 
0.5428685897435896 -423521.1328039411 -0.5322123517827554 -0.03221285178275539 0.4999995 -25633.775074202742 -397887.35772973835 -0.0 -0.0 
0.5448717948717948 -442796.84636794386 -0.5564349278329043 -0.05643542783290429 0.4999995 -44909.48863820551 -397887.35772973835 -0.0 -0.0 
0.546875 -462002.4128888312 -0.5805693545089242 -0.08056985450892423 0.4999995 -64115.05515909288 -397887.35772973835 -0.0 -0.0 
0.5488782051282051 -481134.7898568968 -0.6046118084803583 -0.10461230848035837 0.4999995 -83247.43212715845 -397887.35772973835 -0.0 -0.0 
0.5508814102564102 -500190.9463569871 -0.6285584809868948 -0.1285589809868948 0.49999950000000004 -102303.58862724877 -397887.35772973835 -0.0 -0.0 
0.5528846153846153 -519167.8635486488 -0.6524055784417373 -0.15240607844173729 0.49999950000000004 -121280.50581891043 -397887.35772973835 -0.0 -0.0 
0.5548878205128205 -538062.5351443749 -0.6761493230325873 -0.17614982303258728 0.49999950000000004 -140175.1774146366 -397887.35772973835 -0.0 -0.0 
0.5568910256410255 -556871.9678858469 -0.6997859533201071 -0.19978645332010708 0.4999995 -158984.6101561085 -397887.35772973835 -0.0 -0.0 
0.5588942307692307 -575593.1820181278 -0.7233117248338091 -0.2233122248338091 0.49999950000000004 -177705.8242883894 -397887.35772973835 -0.0 -0.0 
0.5608974358974359 -594223.211761705 -0.7467229106652418 -0.24672341066524175 0.49999950000000004 -196335.85403196665 -397887.35772973835 -0.0 -0.0 
0.562900641025641 -612759.1057823247 -0.7700158020584009 -0.2700163020584009 0.49999950000000004 -214871.74805258634 -397887.35772973835 -0.0 -0.0 
0.5649038461538461 -631197.9276585416 -0.7931867089972704 -0.29318720899727035 0.49999950000000004 -233310.56992880325 -397887.35772973835 -0.0 -0.0 
0.5669070512820512 -649536.7563468894 -0.8162319607903725 -0.31623246079037254 0.4999995 -251649.39861715108 -397887.35772973835 -0.0 -0.0 
0.5689102564102564 -667772.6866446421 -0.8391479066522907 -0.33914840665229073 0.49999949999999993 -269885.3289149038 -397887.35772973835 -0.0 -0.0 
0.5709134615384615 -685902.8296500375 -0.8619309162820036 -0.36193141628200365 0.49999949999999993 -288015.4719202991 -397887.35772973835 -0.0 -0.0 
0.5729166666666666 -703924.3132199404 -0.8845773804380022 -0.3845778804380022 0.4999995 -306036.95549020206 -397887.35772973835 -0.0 -0.0 
0.5749198717948717 -721834.2824248362 -0.9070837115100502 -0.40708421151005014 0.49999950000000004 -323946.92469509784 -397887.35772973835 -0.0 -0.0 
0.5769230769230769 -739629.9000011099 -0.9294463440875361 -0.42944684408753614 0.4999995 -341742.5422713716 -397887.35772973835 -0.0 -0.0 
0.578926282051282 -757308.346800513 -0.9516617355242892 -0.4516622355242892 0.49999950000000004 -359420.98907077464 -397887.35772973835 -0.0 -0.0 
0.5809294871794871 -774866.8222367715 -0.9737263664998038 -0.4737268664998037 0.4999995000000001 -376979.4645070331 -397887.35772973835 -0.0 -0.0 
0.5829326923076923 -792302.5447292507 -0.9956367415767651 -0.495637241576765 0.4999995000000001 -394415.18699951237 -397887.35772973835 -0.0 -0.0 
0.5849358974358974 -809612.7521436034 -1.0173893897547834 -0.5173898897547834 0.49999950000000004 -411725.39441386505 -397887.35772973835 -0.0 -0.0 
0.5869391025641025 -826794.7022293488 -1.0389808650202732 -0.5389813650202732 0.49999950000000004 -428907.3444996105 -397887.35772973835 -0.0 -0.0 
0.5889423076923076 -843845.673054287 -1.060407746892353 -0.560408246892353 0.49999949999999993 -445958.31532454863 -397887.35772973835 -0.0 -0.0 
0.5909455128205128 -860762.9634357085 -1.0816666409647206 -0.5816671409647206 0.49999950000000004 -462875.6057059702 -397887.35772973835 -0.0 -0.0 
0.5929487179487178 -877543.8933683058 -1.1027541794433817 -0.6027546794433817 0.49999950000000004 -479656.5356385674 -397887.35772973835 -0.0 -0.0 
0.594951923076923 -894185.8044487407 -1.1236670216801772 -0.6236675216801773 0.49999949999999993 -496298.4467190023 -397887.35772973835 -0.0 -0.0 
0.5969551282051282 -910686.0602967769 -1.1444018547019943 -0.6444023547019944 0.49999949999999993 -512798.7025670386 -397887.35772973835 -0.0 -0.0 
0.5989583333333333 -927042.0469729323 -1.1649553937356032 -0.6649558937356032 0.49999950000000004 -529154.689243194 -397887.35772973835 -0.0 -0.0 
0.6009615384615384 -943251.1733925804 -1.185324382728033 -0.685324882728033 0.49999950000000004 -545363.815662842 -397887.35772973835 -0.0 -0.0 
0.6029647435897435 -959310.8717364154 -1.2055055948623772 -0.7055060948623774 0.4999994999999998 -561423.5140066771 -397887.35772973835 -0.0 -0.0 
0.6049679487179487 -975218.5978572492 -1.2254958330689891 -0.7254963330689891 0.49999950000000004 -577331.2401275109 -397887.35772973835 -0.0 -0.0 
0.6069711538461537 -990971.8316830443 -1.2452919305319492 -0.7452924305319493 0.49999949999999993 -593084.473953306 -397887.35772973835 -0.0 -0.0 
0.6089743589743589 -1006568.0776161457 -1.2648907511907537 -0.7648912511907536 0.49999950000000004 -608680.7198864074 -397887.35772973835 -0.0 -0.0 
0.6109775641025641 -1022004.8649286217 -1.2842891902371147 -0.7842896902371147 0.49999950000000004 -624117.5071988833 -397887.35772973835 -0.0 -0.0 
0.6129807692307692 -1037279.7481536758 -1.3034841746068235 -0.8034846746068235 0.49999950000000004 -639392.3904239375 -397887.35772973835 -0.0 -0.0 
0.6149839743589743 -1052390.307473054 -1.32247266346658 -0.82247316346658 0.49999950000000004 -654502.9497433156 -397887.35772973835 -0.0 -0.0 
0.6169871794871794 -1067334.1491003833 -1.341251648695711 -0.8412521486957109 0.49999950000000004 -669446.7913706449 -397887.35772973835 -0.0 -0.0 
0.6189903846153846 -1082108.9056603978 -1.3598181553627187 -0.8598186553627186 0.49999950000000004 -684221.5479306595 -397887.35772973835 -0.0 -0.0 
0.6209935897435896 -1096712.2365639652 -1.378169242196554 -0.8781697421965537 0.49999950000000015 -698824.8788342269 -397887.35772973835 -0.0 -0.0 
0.6229967948717948 -1111141.8283788874 -1.3963020020525774 -0.8963025020525773 0.49999950000000004 -713254.470649149 -397887.35772973835 -0.0 -0.0 
0.625 -1125395.3951963824 -1.414213562373095 -0.9142140623730948 0.49999950000000015 -727508.0374666441 -397887.35772973835 -0.0 -0.0 
0.6270032051282051 -1139470.6789932176 -1.4319010856424264 -0.9319015856424264 0.49999949999999993 -741583.3212634793 -397887.35772973835 -0.0 -0.0 
0.6290064102564102 -1153365.4499894243 -1.4493617698364245 -0.9493622698364246 0.49999949999999993 -755478.092259686 -397887.35772973835 -0.0 -0.0 
0.6310096153846153 -1167077.5070015264 -1.4665928488663544 -0.9665933488663543 0.49999950000000015 -769190.1492717881 -397887.35772973835 -0.0 -0.0 
0.6330128205128205 -1180604.6777912588 -1.4835915930171053 -0.9835920930171054 0.49999949999999993 -782717.3200615204 -397887.35772973835 -0.0 -0.0 
0.6350160256410255 -1193944.8194096799 -1.5003553093796171 -1.000355809379617 0.49999950000000015 -796057.4616799415 -397887.35772973835 -0.0 -0.0 
0.6370192307692307 -1207095.81853666 -1.5168813422774916 -1.0168818422774917 0.49999949999999993 -809208.4608069216 -397887.35772973835 -0.0 -0.0 
0.6390224358974358 -1220055.5918156644 -1.5331670736876954 -1.0331675736876955 0.49999949999999993 -822168.2340859261 -397887.35772973835 -0.0 -0.0 
0.641025641025641 -1232822.0861838006 -1.5492099236553083 -1.0492104236553084 0.49999949999999993 -834934.7284540622 -397887.35772973835 -0.0 -0.0 
0.6430288461538461 -1245393.279197055 -1.565007350702228 -1.0650078507022278 0.49999950000000015 -847505.9214673166 -397887.35772973835 -0.0 -0.0 
0.6450320512820512 -1257767.1793506867 -1.5805568522297893 -1.0805573522297893 0.49999949999999993 -859879.8216209484 -397887.35772973835 -0.0 -0.0 
0.6470352564102564 -1269941.8263947212 -1.5958559649152242 -1.0958564649152243 0.49999949999999993 -872054.4686649828 -397887.35772973835 -0.0 -0.0 
0.6490384615384615 -1281915.291644484 -1.6109022651018914 -1.1109027651018915 0.49999949999999993 -884027.9339147457 -397887.35772973835 -0.0 -0.0 
0.6510416666666666 -1293685.678286143 -1.6256933691832303 -1.1256938691832303 0.49999949999999993 -895798.3205564048 -397887.35772973835 -0.0 -0.0 
0.6530448717948717 -1305251.1216771957 -1.6402269339803661 -1.1402274339803662 0.49999949999999993 -907363.7639474573 -397887.35772973835 -0.0 -0.0 
0.6550480769230769 -1316609.7896418667 -1.6545006571133165 -1.1545011571133166 0.49999949999999993 -918722.4319121283 -397887.35772973835 -0.0 -0.0 
0.6570512820512819 -1327759.8827613504 -1.6685122773657213 -1.1685127773657213 0.49999949999999993 -929872.525031612 -397887.35772973835 -0.0 -0.0 
0.6590544871794871 -1338699.6346588798 -1.6822595750430709 -1.1822600750430707 0.49999950000000015 -940812.2769291415 -397887.35772973835 -0.0 -0.0 
0.6610576923076923 -1349427.312279546 -1.6957403723243365 -1.1957408723243366 0.49999949999999993 -951539.9545498076 -397887.35772973835 -0.0 -0.0 
0.6630608974358974 -1359941.2161648476 -1.7089525336069817 -1.2089530336069818 0.49999949999999993 -962053.8584351093 -397887.35772973835 -0.0 -0.0 
0.6650641025641025 -1370239.6807219177 -1.72189396584528 -1.2218944658452802 0.49999949999999993 -972352.3229921793 -397887.35772973835 -0.0 -0.0 
0.6670673076923076 -1380321.0744873805 -1.7345626188818897 -1.2345631188818895 0.49999950000000015 -982433.7167576421 -397887.35772973835 -0.0 -0.0 
0.6690705128205128 -1390183.8003858088 -1.7469564857726385 -1.2469569857726384 0.49999950000000015 -992296.4426560705 -397887.35772973835 -0.0 -0.0 
0.6710737179487178 -1399826.295982725 -1.759073603104456 -1.2590741031044559 0.49999950000000015 -1001938.9382529866 -397887.35772973835 -0.0 -0.0 
0.673076923076923 -1409247.033732124 -1.7709120513064192 -1.270912551306419 0.49999950000000015 -1011359.6760023856 -397887.35772973835 -0.0 -0.0 
0.6750801282051282 -1418444.5212184591 -1.7824699549538412 -1.2824704549538413 0.49999949999999993 -1020557.1634887208 -397887.35772973835 -0.0 -0.0 
0.6770833333333333 -1427417.301393071 -1.7937454830653758 -1.2937459830653757 0.49999950000000015 -1029529.9436633326 -397887.35772973835 -0.0 -0.0 
0.6790865384615384 -1436163.952805011 -1.8047368493930804 -1.3047373493930803 0.49999950000000015 -1038276.5950752727 -397887.35772973835 -0.0 -0.0 
0.6810897435897435 -1444683.089826222 -1.815442312705385 -1.315442812705385 0.49999949999999993 -1046795.7320964837 -397887.35772973835 -0.0 -0.0 
0.6830929487179487 -1452973.3628710487 -1.8258601770629375 -1.3258606770629373 0.49999950000000015 -1055086.0051413104 -397887.35772973835 -0.0 -0.0 
0.6850961538461537 -1461033.4586100366 -1.8359887920872713 -1.3359892920872714 0.49999949999999993 -1063146.1008802983 -397887.35772973835 -0.0 -0.0 
0.6870993589743589 -1468862.1001779872 -1.8458265532222558 -1.3458270532222556 0.49999950000000015 -1070974.742448249 -397887.35772973835 -0.0 -0.0 
0.6891025641025641 -1476458.0473762362 -1.8553719019882857 -1.3553724019882856 0.49999950000000015 -1078570.6896464978 -397887.35772973835 -0.0 -0.0 
0.6911057692307692 -1483820.0968691215 -1.864623326229171 -1.3646238262291708 0.49999950000000015 -1085932.7391393832 -397887.35772973835 -0.0 -0.0 
0.6931089743589743 -1490947.0823746184 -1.873579360351695 -1.3735798603516949 0.49999950000000015 -1093059.72464488 -397887.35772973835 -0.0 -0.0 
0.6951121794871794 -1497837.8748490943 -1.8822385855577852 -1.382239085557785 0.49999950000000015 -1099950.517119356 -397887.35772973835 -0.0 -0.0 
0.6971153846153846 -1504491.3826661736 -1.8905996300692807 -1.3906001300692805 0.49999950000000015 -1106604.0249364353 -397887.35772973835 -0.0 -0.0 
0.6991185897435896 -1510906.5517896682 -1.898661169345243 -1.3986616693452432 0.49999949999999993 -1113019.1940599298 -397887.35772973835 -0.0 -0.0 
0.7011217948717948 -1517082.3659405587 -1.9064219262917927 -1.4064224262917928 0.49999949999999993 -1119195.0082108204 -397887.35772973835 -0.0 -0.0 
0.7031249999999999 -1523017.8467579887 -1.913880671464417 -1.413881171464417 0.49999949999999993 -1125130.4890282503 -397887.35772973835 -0.0 -0.0 
0.7051282051282051 -1528712.053954258 -1.9210362232627443 -1.421036723262744 0.49999950000000015 -1130824.6962245198 -397887.35772973835 -0.0 -0.0 
0.7071314102564102 -1534164.0854637777 -1.927887448117723 -1.4278879481177231 0.49999949999999993 -1136276.7277340393 -397887.35772973835 -0.0 -0.0 
0.7091346153846153 -1539373.0775859756 -1.9344332606712047 -1.4344337606712048 0.49999949999999993 -1141485.7198562373 -397887.35772973835 -0.0 -0.0 
0.7111378205128205 -1544338.2051221235 -1.9406726239478842 -1.440673123947884 0.49999950000000015 -1146450.8473923851 -397887.35772973835 -0.0 -0.0 
0.7131410256410255 -1549058.6815060598 -1.9466045495195716 -1.4466050495195717 0.49999949999999993 -1151171.3237763215 -397887.35772973835 -0.0 -0.0 
0.7151442307692307 -1553533.7589287995 -1.9522280976617814 -1.4522285976617813 0.49999950000000015 -1155646.4011990612 -397887.35772973835 -0.0 -0.0 
0.7171474358974358 -1557762.7284569987 -1.9575423775025995 -1.4575428775025996 0.49999949999999993 -1159875.3707272604 -397887.35772973835 -0.0 -0.0 
0.719150641025641 -1561744.9201452637 -1.9625465471638155 -1.4625470471638156 0.49999949999999993 -1163857.5624155253 -397887.35772973835 -0.0 -0.0 
0.721153846153846 -1565479.70314228 -1.9672398138942868 -1.4672403138942869 0.49999949999999993 -1167592.3454125416 -397887.35772973835 -0.0 -0.0 
0.7231570512820512 -1568966.4857907547 -1.9716214341955318 -1.4716219341955317 0.49999950000000015 -1171079.1280610163 -397887.35772973835 -0.0 -0.0 
0.7251602564102564 -1572204.715721142 -1.9756907139395077 -1.4756912139395075 0.49999950000000015 -1174317.3579914037 -397887.35772973835 -0.0 -0.0 
0.7271634615384615 -1575193.8799391498 -1.9794470084785742 -1.4794475084785743 0.49999949999999993 -1177306.5222094115 -397887.35772973835 -0.0 -0.0 
0.7291666666666666 -1577933.5049070085 -1.9828897227476208 -1.4828902227476206 0.49999950000000015 -1180046.1471772701 -397887.35772973835 -0.0 -0.0 
0.7311698717948717 -1580423.156618486 -1.9860183113583307 -1.4860188113583308 0.49999949999999993 -1182535.7988887476 -397887.35772973835 -0.0 -0.0 
0.7331730769230769 -1582662.4406676434 -1.9888322786855843 -1.4888327786855842 0.49999950000000015 -1184775.082937905 -397887.35772973835 -0.0 -0.0 
0.7351762820512819 -1584651.0023113156 -1.9913311789459727 -1.4913316789459725 0.49999950000000015 -1186763.6445815773 -397887.35772973835 -0.0 -0.0 
0.7371794871794871 -1586388.5265253098 -1.99351461626842 -1.4935151162684202 0.49999949999999993 -1188501.1687955714 -397887.35772973835 -0.0 -0.0 
0.7391826923076923 -1587874.7380543088 -1.9953822447568936 -1.4953827447568937 0.49999949999999993 -1189987.3803245705 -397887.35772973835 -0.0 -0.0 
0.7411858974358974 -1589109.40145548 -1.9969337685452035 -1.4969342685452036 0.49999949999999993 -1191222.0437257416 -397887.35772973835 -0.0 -0.0 
0.7431891025641025 -1590092.3211357703 -1.9981689418438713 -1.4981694418438714 0.49999949999999993 -1192204.963406032 -397887.35772973835 -0.0 -0.0 
0.7451923076923076 -1590823.341382894 -1.999087568979067 -1.499088068979067 0.49999949999999993 -1192935.9836531556 -397887.35772973835 -0.0 -0.0 
0.7471955128205128 -1591302.3463899987 -1.999689504423608 -1.4996900044236081 0.49999949999999993 -1193414.9886602603 -397887.35772973835 -0.0 -0.0 
0.7491987179487178 -1591529.2602740133 -1.9999746528200153 -1.4999751528200151 0.49999950000000015 -1193641.902544275 -397887.35772973835 -0.0 -0.0 
0.751201923076923 -1591504.0470876666 -1.999942968995615 -1.4999751527883314 0.4999678162072836 -1193641.902544275 -397862.14454339165 0.0 0.0 
0.7532051282051282 -1591226.7108251848 -1.9995944579697005 -1.4999751524398204 0.4996193055298801 -1193641.902544275 -397584.8082809099 0.0 0.0 
0.7552083333333333 -1590697.2954216562 -1.9989291749527314 -1.4999751517745372 0.49895402317819415 -1193641.902544275 -397055.3928773813 0.0 0.0 
0.7572115384615384 -1589915.884746073 -1.9979472253375918 -1.4999751507925878 0.49797207454500403 -1193641.902544275 -396273.9822017981 0.0 0.0 
0.7592147435897435 -1588882.602588044 -1.996648764682892 -1.4999751494941271 0.49667361518876496 -1193641.902544275 -395240.7000437691 0.0 0.0 
0.7612179487179487 -1587597.6126381839 -1.995033998688325 -1.499975147879361 0.49505885080896395 -1193641.902544275 -393955.71009390894 0.0 0.0 
0.7632211538461537 -1586061.1184621828 -1.9931031831620818 -1.4999751459485455 0.49312803721353626 -1193641.902544275 -392419.2159179079 0.0 0.0 
0.7652243589743589 -1584273.363468556 -1.9908566239803231 -1.4999751437019864 0.4908814802783368 -1193641.902544275 -390631.46092428104 0.0 0.0 
0.767227564102564 -1582234.6308700854 -1.9882946770387275 -1.4999751411400395 0.48831953589868804 -1193641.902544275 -388592.7283258105 0.0 0.0 
0.7692307692307692 -1579945.243638953 -1.9854177481961082 -1.4999751382631106 0.4854426099329976 -1193641.902544275 -386303.34109467804 0.0 0.0 
0.7712339743589743 -1577405.5644555753 -1.9822262932101187 -1.4999751350716555 0.4822511581384632 -1193641.902544275 -383763.6619113004 0.0 0.0 
0.7732371794871794 -1574615.9956511492 -1.9787208176650513 -1.49997513156618 0.47874568609887125 -1193641.902544275 -380974.09310687426 0.0 0.0 
0.7752403846153846 -1571576.9791439152 -1.9749018768917455 -1.4999751277472393 0.47492674914450617 -1193641.902544275 -377935.0765996403 0.0 0.0 
0.7772435897435896 -1568288.9963691493 -1.9707700758796118 -1.4999751236154382 0.47079495226417367 -1193641.902544275 -374647.0938248744 0.0 0.0 
0.7792467948717948 -1564752.5682028949 -1.9663260691807907 -1.4999751191714314 0.4663509500093592 -1193641.902544275 -371110.66565861995 0.0 0.0 
0.7812499999999999 -1560968.2548794479 -1.9615705608064613 -1.4999751144159232 0.46159544639053807 -1193641.902544275 -367326.35233517294 0.0 0.0 
0.7832532051282051 -1556936.6559026022 -1.95650430411531 -1.4999751093496665 0.4565291947656436 -1193641.902544275 -363294.7533583273 0.0 0.0 
0.7852564102564101 -1552658.4099506815 -1.9511281016941882 -1.4999751039734641 0.45115299772072404 -1193641.902544275 -359016.50740640657 0.0 0.0 
0.7872596153846153 -1548134.194775358 -1.945442805230966 -1.4999750982881677 0.44546770694279836 -1193641.902544275 -354492.29223108315 0.0 0.0 
0.7892628205128205 -1543364.727094286 -1.93944931537961 -1.4999750922946777 0.4394742230849322 -1193641.902544275 -349722.82455001096 0.0 0.0 
0.7912660256410255 -1538350.76247756 -1.9331485816175038 -1.499975085993944 0.4331734956235598 -1193641.902544275 -344708.85993328504 0.0 0.0 
0.7932692307692307 -1533093.0952280192 -1.926541602095033 -1.4999750793869644 0.4265665227080686 -1193641.902544275 -339451.19268374424 0.0 0.0 
0.7952724358974358 -1527592.5582554147 -1.9196294234774596 -1.4999750724747858 0.4196543510026738 -1193641.902544275 -333950.6557111398 0.0 0.0 
0.797275641025641 -1521850.0229444623 -1.9124131407791123 -1.499975065258503 0.4124380755206092 -1193641.902544275 -328208.1204001873 0.0 0.0 
0.799278846153846 -1515866.3990167999 -1.904893897189917 -1.4999750577392597 0.4049188394506573 -1193641.902544275 -322224.49647252494 0.0 0.0 
0.8012820512820512 -1509642.6343868687 -1.8970728838942916 -1.4999750499182463 0.39709783397604537 -1193641.902544275 -316000.73184259376 0.0 0.0 
0.8032852564102564 -1503179.7150117496 -1.8889513398824447 -1.4999750417967022 0.3889762980857425 -1193641.902544275 -309537.8124674747 0.0 0.0 
0.8052884615384615 -1496478.6647349682 -1.8805305517540958 -1.499975033375914 0.3805555183781817 -1193641.902544275 -302836.7621906933 0.0 0.0 
0.8072916666666666 -1489540.5451242977 -1.871811853514652 -1.4999750246572159 0.3718368288574361 -1193641.902544275 -295898.6425800228 0.0 0.0 
0.8092948717948717 -1482366.455303591 -1.8627966263638815 -1.4999750156419887 0.3628216107218929 -1193641.902544275 -288724.55275931605 0.0 0.0 
0.8112980769230769 -1474957.5317786564 -1.8534862984771043 -1.4999750063316608 0.3535112921454435 -1193641.902544275 -281315.6292343815 0.0 0.0 
0.8133012820512819 -1467314.9482572167 -1.8438823447789439 -1.4999749967277072 0.3439073480512367 -1193641.902544275 -273673.0457129418 0.0 0.0 
0.8153044871794871 -1459439.91546297 -1.8339862867096701 -1.499974986831649 0.33401129987802114 -1193641.902544275 -265798.0129186951 0.0 0.0 
0.8173076923076923 -1451333.6809437925 -1.8237996919841806 -1.4999749766450543 0.32382471533912627 -1193641.902544275 -257691.77839951753 0.0 0.0 
0.8193108974358974 -1442997.528874102 -1.813324174343642 -1.4999749661695367 0.31334920817410516 -1193641.902544275 -249355.62632982712 0.0 0.0 
0.8213141025641025 -1434432.779851421 -1.8025613932998437 -1.4999749554067556 0.30258643789308803 -1193641.902544275 -240790.8773071461 0.0 0.0 
0.8233173076923076 -1425640.7906871724 -1.791513053872306 -1.4999749443584163 0.2915381095138898 -1193641.902544275 -231998.88814289751 0.0 0.0 
0.8253205128205128 -1416622.9541917343 -1.780180906318169 -1.4999749330262686 0.28020597329190045 -1193641.902544275 -222981.0516474594 0.0 0.0 
0.8273237179487178 -1407380.6989537945 -1.7685667458549237 -1.4999749214121083 0.2685918244428154 -1193641.902544275 -213738.79640951962 0.0 0.0 
0.829326923076923 -1397915.4891140338 -1.7566724123760125 -1.4999749095177748 0.25669750285823767 -1193641.902544275 -204273.58656975883 0.0 0.0 
0.8313301282051281 -1388228.824133184 -1.7444997901593633 -1.4999748973451525 0.24452489281421075 -1193641.902544275 -194586.9215889091 0.0 0.0 
0.8333333333333333 -1378322.2385544807 -1.732050807568878 -1.49997488489617 0.23207592267270805 -1193641.902544275 -184680.3360102058 0.0 0.0 
0.8353365384615384 -1368197.3017605694 -1.719327436748953 -1.499974872172799 0.21935256457615404 -1193641.902544275 -174555.39921629452 0.0 0.0 
0.8373397435897435 -1357855.6177248843 -1.706331693312051 -1.4999748591770556 0.20635683413499528 -1193641.902544275 -164213.71518060938 0.0 0.0 
0.8393429487179487 -1347298.8247575462 -1.6930656360193876 -1.4999748459109983 0.19309079010838937 -1193641.902544275 -153656.92221327126 0.0 0.0 
0.8413461538461537 -1336528.5952458316 -1.6795313664547964 -1.4999748323767288 0.1795565340780676 -1193641.902544275 -142886.69270155672 0.0 0.0 
0.8433493589743589 -1325546.6353892318 -1.6657310286917917 -1.499974818576391 0.16575621011540065 -1193641.902544275 -131904.73284495692 0.0 0.0 
0.845352564102564 -1314354.6849291616 -1.6516668089539126 -1.4999748045121712 0.15169200444174136 -1193641.902544275 -120712.78238488664 0.0 0.0 
0.8473557692307692 -1302954.5168733487 -1.6373409352683803 -1.4999747901862976 0.13736614508208267 -1193641.902544275 -109312.61432907381 0.0 0.0 
0.8493589743589742 -1291347.9372149655 -1.6227556771131477 -1.4999747756010395 0.12278090151210819 -1193641.902544275 -97706.03467069054 0.0 0.0 
0.8513621794871794 -1279536.784646517 -1.607913345057361 -1.4999747607587075 0.10793858429865355 -1193641.902544275 -85894.88210224197 0.0 0.0 
0.8533653846153846 -1267522.930268567 -1.5928162903953351 -1.4999747456616528 0.09284154473368234 -1193641.902544275 -73881.02772429213 0.0 0.0 
0.8553685897435896 -1255308.2772933175 -1.5774669047740582 -1.4999747303122672 0.07749217446179091 -1193641.902544275 -61666.37474904256 0.0 0.0 
0.8573717948717948 -1242894.760743107 -1.5618676198143153 -1.4999747147129823 0.06189290510133305 -1193641.902544275 -49252.85819883202 0.0 0.0 
0.8593749999999999 -1230284.3471438668 -1.5460209067254747 -1.499974698866269 0.04604620785920566 -1193641.902544275 -36642.444599591894 0.0 0.0 
0.8613782051282051 -1217479.034213587 -1.5299292759140004 -1.4999746827746383 0.029954593139362107 -1193641.902544275 -23837.131669312017 0.0 0.0 
0.8633814102564101 -1204480.8505458457 -1.5135952765857659 -1.499974666440639 0.013620610145126832 -1193641.902544275 -10838.948001570767 0.0 0.0 
0.8653846153846153 -1191291.8552884369 -1.4970214963422033 -1.4999746498668587 -0.0029531535246554164 -1193641.902544275 2350.047255838057 0.0 0.0 
0.8673878205128205 -1177914.1378171698 -1.4802105607703904 -1.4999746330559232 -0.019764072285532786 -1193641.902544275 15727.764727105154 0.0 0.0 
0.8693910256410255 -1164349.8174048725 -1.4631651330271058 -1.4999746160104954 -0.036809482983389596 -1193641.902544275 29292.08513940242 0.0 0.0 
0.8713942307692307 -1150601.0428856565 -1.4458879134169331 -1.4999745987332758 -0.05408668531634264 -1193641.902544275 43040.85965861846 0.0 0.0 
0.8733974358974358 -1136669.9923145082 -1.4283816389644903 -1.4999745812270013 -0.071592942262511 -1193641.902544275 56971.91022976674 0.0 0.0 
0.875400641025641 -1122558.872622243 -1.4106490829808316 -1.4999745634944452 -0.08932548051361366 -1193641.902544275 71083.02992203203 0.0 0.0 
0.877403846153846 -1108269.9192658882 -1.392693054624107 -1.499974545538417 -0.10728149091431005 -1193641.902544275 85371.98327838676 0.0 0.0 
0.8794070512820512 -1093805.3958745426 -1.3745163984545354 -1.4999745273617608 -0.1254581289072254 -1193641.902544275 99836.50666973228 0.0 0.0 
0.8814102564102564 -1079167.5938907824 -1.3561219939837823 -1.4999745089673564 -0.1438525149835741 -1193641.902544275 114474.30865349248 0.0 0.0 
0.8834134615384615 -1064358.8322076527 -1.3375127552187893 -1.4999744903581176 -0.16246173513932827 -1193641.902544275 129283.07033662219 0.0 0.0 
0.8854166666666666 -1049381.456801309 -1.318691630200139 -1.4999744715369925 -0.18128284133685346 -1193641.902544275 144260.4457429659 0.0 0.0 
0.8874198717948717 -1034237.8403593785 -1.2996616005350388 -1.499974452506963 -0.20031285197192417 -1193641.902544275 159404.06218489644 0.0 0.0 
0.8894230769230769 -1018930.3819050797 -1.2804256809249763 -1.4999744332710432 -0.21954875234606686 -1193641.902544275 174711.52063919522 0.0 0.0 
0.8914262820512819 -1003461.5064171756 -1.2609869186881384 -1.499974413832281 -0.23898749514414264 -1193641.902544275 190180.3961270993 0.0 0.0 
0.8934294871794871 -987833.6644458082 -1.2413483932766542 -1.4999743941937556 -0.2586260009171013 -1193641.902544275 205808.23809846677 0.0 0.0 
0.8954326923076922 -972049.3317242952 -1.2215132157887654 -1.499974374358578 -0.2784611585698127 -1193641.902544275 221592.57081997977 0.0 0.0 
0.8974358974358974 -956111.0087769199 -1.2014845284759592 -1.499974354329891 -0.2984898258539317 -1193641.902544275 237530.893767355 0.0 0.0 
0.8994391025641025 -940021.2205228114 -1.18126550424519 -1.4999743341108667 -0.3187088298656766 -1193641.902544275 253620.68202146352 0.0 0.0 
0.9014423076923076 -923782.5158759466 -1.1608593461562282 -1.4999743137047086 -0.33911496754848036 -1193641.902544275 269859.3866683283 0.0 0.0 
0.9034455128205128 -907397.4673413547 -1.1402692869142337 -1.4999742931146494 -0.3597050062004157 -1193641.902544275 286244.4352029202 0.0 0.0 
0.9054487179487178 -890868.6706075909 -1.1194985883576452 -1.4999742723439506 -0.3804756839863055 -1193641.902544275 302773.231936684 0.0 0.0 
0.907451923076923 -874198.7441355288 -1.0985505409414402 -1.4999742513959033 -0.4014237104544631 -1193641.902544275 319443.1584087461 0.0 0.0 
0.9094551282051281 -857390.3287435505 -1.0774284632158704 -1.4999742302738255 -0.4225457670579551 -1193641.902544275 336251.57380072447 0.0 0.0 
0.9114583333333333 -840446.0871891889 -1.056135701300737 -1.4999742089810637 -0.4438385076803266 -1193641.902544275 353195.815355086 0.0 0.0 
0.9134615384615383 -823368.7037473067 -1.0346756283553158 -1.4999741875209907 -0.46529855916567486 -1193641.902544275 370273.1987969682 0.0 0.0 
0.9154647435897435 -806160.8837848485 -1.013051644043974 -1.4999741658970065 -0.4869225218530324 -1193641.902544275 387481.0187594264 0.0 0.0 
0.9174679487179487 -788825.3533322717 -0.9912671739976151 -1.4912666739976148 -0.4999994999999997 -1186712.71106201 397887.3577297382 0.0 0.0 
0.9194711538461537 -771364.8586516867 -0.9693256692709873 -1.4693251692709872 -0.49999949999999993 -1169252.216381425 397887.35772973835 0.0 0.0 
0.9214743589743589 -753782.1658018029 -0.947230605795979 -1.4472301057959789 -0.49999949999999993 -1151669.5235315412 397887.35772973835 0.0 0.0 
0.923477564102564 -736080.0601997343 -0.9249854838309672 -1.4249849838309672 -0.49999949999999993 -1133967.4179294726 397887.35772973835 0.0 0.0 
0.9254807692307692 -718261.3461797348 -0.902593827406308 -1.4025933274063078 -0.4999994999999998 -1116148.703909473 397887.3577297382 0.0 0.0 
0.9274839743589742 -700328.8465489495 -0.8800591837660773 -1.3800586837660773 -0.49999950000000004 -1098216.204278688 397887.35772973846 0.0 0.0 
0.9294871794871794 -682285.4021402206 -0.85738512280611 -1.3573846228061102 -0.49999950000000015 -1080172.759869959 397887.35772973835 0.0 0.0 
0.9314903846153846 -664133.8713620574 -0.8345752365084753 -1.334574736508475 -0.4999994999999997 -1062021.2290917956 397887.3577297382 0.0 0.0 
0.9334935897435896 -645877.1297458081 -0.811633138372437 -1.311632638372437 -0.49999950000000004 -1043764.4874755464 397887.35772973835 0.0 0.0 
0.9354967948717948 -627518.0694901203 -0.7885624628420045 -1.2885619628420044 -0.49999949999999993 -1025405.4272198586 397887.35772973835 0.0 0.0 
0.9374999999999999 -609059.5990027714 -0.7653668647301808 -1.2653663647301807 -0.49999949999999993 -1006946.9567325098 397887.35772973835 0.0 0.0 
0.9395032051282051 -590504.6424399196 -0.7420500186399677 -1.2420495186399676 -0.49999949999999993 -988392.000169658 397887.35772973835 0.0 0.0 
0.9415064102564101 -571856.1392428671 -0.7186156183822453 -1.2186151183822451 -0.4999994999999998 -969743.4969726055 397887.35772973835 0.0 0.0 
0.9435096153846153 -553117.0436723934 -0.6950673763905985 -1.1950668763905983 -0.4999994999999998 -951004.4014021318 397887.35772973835 0.0 0.0 
0.9455128205128205 -534290.3243407558 -0.6714090231332105 -1.1714085231332105 -0.49999950000000004 -932177.6820704942 397887.35772973835 0.0 0.0 
0.9475160256410255 -515378.9637414025 -0.6476443065218842 -1.1476438065218844 -0.49999950000000015 -913266.3214711408 397887.35772973835 0.0 0.0 
0.9495192307692307 -496385.95777648827 -0.6237769913182996 -1.1237764913182997 -0.49999950000000015 -894273.3155062266 397887.35772973835 0.0 0.0 
0.9515224358974358 -477314.3152822772 -0.5998108585376177 -1.0998103585376178 -0.49999950000000004 -875201.6730120155 397887.35772973835 0.0 0.0 
0.953525641025641 -458167.0575524827 -0.5757497048494926 -1.0757492048494925 -0.49999949999999993 -856054.415282221 397887.35772973835 0.0 0.0 
0.955528846153846 -438947.21785964305 -0.5515973419766133 -1.051596841976613 -0.4999994999999998 -836834.5755893814 397887.35772973835 0.0 0.0 
0.9575320512820512 -419657.84097459057 -0.527357596090851 -1.027357096090851 -0.49999949999999993 -817545.1987043289 397887.3577297383 0.0 0.0 
0.9595352564102563 -400301.9826841138 -0.5030343072071362 -1.003033807207136 -0.49999949999999993 -798189.3404138521 397887.35772973835 0.0 0.0 
0.9615384615384615 -380882.7093068553 -0.4786313285751173 -0.9786308285751172 -0.4999994999999999 -778770.0670365936 397887.3577297383 0.0 0.0 
0.9635416666666666 -361403.09720756026 -0.4541525260687477 -0.9541520260687476 -0.49999949999999993 -759290.4549372985 397887.3577297383 0.0 0.0 
0.9655448717948717 -341866.2323097207 -0.4296017775738561 -0.9296012775738561 -0.49999950000000004 -739753.590039459 397887.35772973835 0.0 0.0 
0.9675480769230769 -322275.20960670523 -0.40498297237381436 -0.9049824723738144 -0.4999995 -720162.5673364436 397887.35772973835 0.0 0.0 
0.9695512820512819 -302633.13267146406 -0.38030001053341467 -0.8802995105334146 -0.49999949999999993 -700520.4904012023 397887.3577297383 0.0 0.0 
0.9715544871794871 -282943.1131648613 -0.3555568022810215 -0.8555563022810214 -0.49999949999999993 -680830.4708945996 397887.3577297383 0.0 0.0 
0.9735576923076922 -263208.27034273464 -0.33075726738912453 -0.8307567673891245 -0.4999995 -661095.628072473 397887.35772973835 0.0 0.0 
0.9755608974358974 -243431.7305617427 -0.3059053345533683 -0.8059048345533683 -0.49999949999999993 -641319.088291481 397887.35772973835 0.0 0.0 
0.9775641025641024 -223616.62678410354 -0.2810049407701881 -0.781004440770188 -0.49999949999999993 -621503.9845138419 397887.35772973835 0.0 0.0 
0.9795673076923076 -203766.09808126534 -0.2560600307131042 -0.7560595307131043 -0.4999995000000001 -601653.4558110037 397887.35772973835 0.0 0.0 
0.9815705128205128 -183883.28913663048 -0.23107455610782646 -0.7310740561078265 -0.49999950000000004 -581770.6468663688 397887.35772973835 0.0 0.0 
0.9835737179487178 -163971.3497473751 -0.20605247510622246 -0.7060519751062224 -0.49999949999999993 -561858.7074771135 397887.35772973835 0.0 0.0 
0.985576923076923 -144033.43432546555 -0.18099775165927623 -0.6809972516592763 -0.49999950000000004 -541920.7920552039 397887.35772973835 0.0 0.0 
0.9875801282051281 -124072.7013979438 -0.15591435488912814 -0.655913854889128 -0.4999994999999999 -521960.0591276821 397887.35772973835 0.0 0.0 
0.9895833333333333 -104092.31310655392 -0.13080625846028734 -0.6308057584602874 -0.49999950000000004 -501979.67083629227 397887.35772973835 0.0 0.0 
0.9915865384615383 -84095.43470681137 -0.10567743995014349 -0.6056769399501435 -0.4999995 -481982.79243654973 397887.35772973835 0.0 0.0 
0.9935897435897435 -64085.234066557845 -0.08053188021883219 -0.5805313802188321 -0.49999949999999993 -461972.5917962962 397887.35772973835 0.0 0.0 
0.9955929487179487 -44064.88116412359 -0.055373562778607166 -0.5553730627786071 -0.49999949999999993 -441952.23889386194 397887.35772973835 0.0 0.0 
0.9975961538461537 -24037.547586141118 -0.030206473162774403 -0.5302059731627744 -0.4999995 -421924.90531587944 397887.35772973835 0.0 0.0 
0.9995993589743589 -4006.40602510419 -0.005034598294306083 -0.505034098294306 -0.49999949999999993 -401893.7637548425 397887.35772973835 0.0 0.0 
1.001602564102564 16025.370223237114 0.020138074145751337 -0.4798614258542487 -0.49999950000000004 -381861.98750650126 397887.35772973835 0.0 0.0 
1.0036057692307692 36054.6077625825 0.04530755634999628 -0.4546919436500037 -0.4999995 -361832.74996715586 397887.35772973835 0.0 0.0 
1.0056089743589742 56078.133598816225 0.0704698610164272 -0.42952963898357277 -0.4999995 -341809.2241309221 397887.35772973835 0.0 0.0 
1.0076121794871793 76092.775642657 0.09562100198009103 -0.40437849801990894 -0.4999995 -321794.58208708133 397887.35772973835 0.0 0.0 
1.0096153846153846 96095.36321218003 0.12075699484457107 -0.3792425051554289 -0.4999995 -301791.9945175583 397887.35772973835 0.0 0.0 
1.0116185897435896 116082.72753509918 0.14587385761317329 -0.3541256423868267 -0.4999995 -281804.63019463915 397887.35772973835 0.0 0.0 
1.0136217948717947 136051.70225077626 0.17096761131976984 -0.32903188868023014 -0.4999995 -261835.6554789621 397887.35772973835 0.0 0.0 
1.015625 155999.12391181444 0.19603428065912004 -0.30396521934087994 -0.4999995 -241888.2338179239 397887.35772973835 0.0 0.0 
1.017628205128205 175921.83248521265 0.2210698946166393 -0.27892960538336065 -0.49999949999999993 -221965.5252445257 397887.35772973835 0.0 0.0 
1.0196314102564101 195816.6718529692 0.2460704870974765 -0.2539290129025235 -0.49999950000000004 -202070.68587676916 397887.35772973835 0.0 0.0 
1.0216346153846152 215680.49031207242 0.2710320975548205 -0.22896740244517952 -0.49999950000000004 -182206.86741766593 397887.35772973835 0.0 0.0 
1.0236378205128205 235510.14107378587 0.2959507716173206 -0.20404872838267943 -0.49999950000000004 -162377.21665595248 397887.35772973835 0.0 0.0 
1.0256410256410255 255302.48276214718 0.32082256171551854 -0.17917693828448145 -0.4999995 -142584.87496759117 397887.35772973835 0.0 0.0 
1.0276442307692306 275054.3799116355 0.345643527707236 -0.154355972292764 -0.4999995 -122832.97781810287 397887.35772973835 0.0 0.0 
1.029647435897436 294762.70346387767 0.37040973750175393 -0.1295897624982461 -0.49999950000000004 -103124.65426586068 397887.35772973835 0.0 0.0 
1.031650641025641 314424.33126333944 0.39511726768271627 -0.10488223231728372 -0.4999995 -83463.02646639891 397887.35772973835 0.0 0.0 
1.033653846153846 334036.1485519497 0.4197622041296936 -0.08023729587030638 -0.4999995 -63851.20917778864 397887.35772973835 0.0 0.0 
1.035657051282051 353595.04846251773 0.44434064263822903 -0.055658857361770946 -0.4999995 -44292.30926722061 397887.35772973835 0.0 0.0 
1.0376602564102564 373097.9325109311 0.4688486895383526 -0.031150810461647353 -0.4999995 -24789.425218807242 397887.35772973835 0.0 0.0 
1.0396634615384615 392541.71108699526 0.49328246231138856 -0.006717037688611449 -0.4999995 -5345.646642743086 397887.35772973835 0.0 0.0 
1.0416666666666665 411923.3039439016 0.5176380902050387 0.017638590205038714 -0.4999995 14035.946214163268 397887.35772973835 0.0 0.0 
1.0436698717948718 431239.6406861862 0.5419117148465699 0.041912214846569866 -0.4999995 33352.28295644786 397887.35772973835 0.0 0.0 
1.0456730769230769 450487.6612561276 0.5660994908540391 0.06609999085403909 -0.49999950000000004 52600.30352638924 397887.35772973835 0.0 0.0 
1.047676282051282 469664.3164185335 0.5901975864454948 0.09019808644549478 -0.49999950000000004 71776.95868879516 397887.35772973835 0.0 0.0 
1.049679487179487 488766.56824377837 0.6142021840459794 0.11420268404597937 -0.4999995 90879.21051404002 397887.35772973835 0.0 0.0 
1.0516826923076923 507791.39058908005 0.6381094808923197 0.13810998089231966 -0.49999950000000004 109904.0328593417 397887.35772973835 0.0 0.0 
1.0536858974358974 526735.7695778795 0.6619156896355329 0.1619161896355329 -0.49999950000000004 128848.41184814111 397887.35772973835 0.0 0.0 
1.0556891025641024 545596.7040773107 0.6856170389408335 0.18561753894083355 -0.49999949999999993 147709.3463475724 397887.35772973835 0.0 0.0 
1.0576923076923075 564371.2061736245 0.7092097740850677 0.20921027408506768 -0.49999950000000004 166483.84844388615 397887.35772973835 0.0 0.0 
1.0596955128205128 583056.3016455321 0.7326901575515353 0.23269065755153526 -0.49999950000000004 185168.9439157938 397887.35772973835 0.0 0.0 
1.0616987179487178 601649.0304353669 0.7560544696220682 0.25605496962206825 -0.4999995 203761.67270562856 397887.35772973835 0.0 0.0 
1.063701923076923 620146.4471180269 0.7792990089663218 0.27929950896632183 -0.49999949999999993 222259.08938828856 397887.35772973835 0.0 0.0 
1.0657051282051282 638545.6213675708 0.802420093228116 0.30242059322811604 -0.4999995 240658.26363783248 397887.35772973835 0.0 0.0 
1.0677083333333333 656843.6384214353 0.8254140596087886 0.3254145596087885 -0.49999950000000004 258956.2806916969 397887.35772973835 0.0 0.0 
1.0697115384615383 675037.5995421954 0.84827726544746 0.3482777654474599 -0.49999950000000004 277150.2418124571 397887.35772973835 0.0 0.0 
1.0717147435897434 693124.6224767694 0.871006088798087 0.371006588798087 -0.49999950000000004 295237.26474703103 397887.35772973835 0.0 0.0 
1.0737179487179487 711101.8419130238 0.8935969290032505 0.3935974290032505 -0.4999995 313214.4841832855 397887.35772973835 0.0 0.0 
1.0757211538461537 728966.4099336814 0.9160462072645517 0.4160467072645516 -0.49999950000000004 331079.052203943 397887.35772973835 0.0 0.0 
1.0777243589743588 746715.4964674986 0.9383503672095795 0.43835086720957944 -0.4999995000000001 348828.13873776025 397887.35772973835 0.0 0.0 
1.079727564102564 764346.2897375872 0.9605058754552879 0.4605063754552878 -0.4999995000000001 366458.93200784887 397887.35772973835 0.0 0.0 
1.0817307692307692 781855.9967068563 0.9825092221677542 0.48250972216775406 -0.4999995000000001 383968.63897711795 397887.35772973835 0.0 0.0 
1.0837339743589742 799241.8435204774 1.004356921618198 0.504357421618198 -0.49999950000000004 401354.48579073907 397887.35772973835 0.0 0.0 
1.0857371794871793 816501.0759453174 1.0260455127351884 0.5260460127351885 -0.49999949999999993 418613.71821557905 397887.35772973835 0.0 0.0 
1.0877403846153846 833630.9598062579 1.0475715596529391 0.5475720596529391 -0.49999950000000004 435743.6020765195 397887.35772973835 0.0 0.0 
1.0897435897435896 850628.7814193288 1.0689316522556005 0.5689321522556006 -0.49999949999999993 452741.4236895904 397887.35772973835 0.0 0.0 
1.0917467948717947 867491.8480216202 1.0901224067175022 0.5901229067175021 -0.49999950000000004 469604.49029188184 397887.35772973835 0.0 0.0 
1.09375 884217.4881978576 1.1111404660392037 0.6111409660392038 -0.49999949999999993 486330.1304681193 397887.35772973835 0.0 0.0 
1.095753205128205 900803.052303595 1.1319825005792945 0.6319830005792946 -0.49999949999999993 502915.69457385666 397887.35772973835 0.0 0.0 
1.0977564102564101 917245.9128849822 1.1526452085818895 0.6526457085818893 -0.49999950000000015 519358.55515524384 397887.35772973835 0.0 0.0 
1.0997596153846152 933543.4650949868 1.173125316699668 0.6731258166996681 -0.49999949999999993 535656.1073652485 397887.35772973835 0.0 0.0 
1.1017628205128205 949693.1271060611 1.1934195805124477 0.6934200805124476 -0.49999950000000004 551805.7693763227 397887.35772973835 0.0 0.0 
1.1037660256410255 965692.3405191364 1.2135247850411408 0.7135252850411408 -0.49999950000000004 567804.982789398 397887.35772973835 0.0 0.0 
1.1057692307692306 981538.5707689343 1.2334377452570837 0.7334382452570837 -0.49999950000000004 583651.213039196 397887.35772973835 0.0 0.0 
1.107772435897436 997229.3075254817 1.253155306586596 0.7531558065865961 -0.4999994999999998 599341.9497957433 397887.35772973835 0.0 0.0 
1.109775641025641 1012762.0650917847 1.2726743454107114 0.7726748454107115 -0.49999949999999993 614874.7073620463 397887.35772973835 0.0 0.0 
1.111778846153846 1028134.382797624 1.2919917695600367 0.7919922695600367 -0.49999950000000004 630247.0250678856 397887.35772973835 0.0 0.0 
1.113782051282051 1043343.825389355 1.3111045188045878 0.8111050188045877 -0.49999950000000004 645456.4676596166 397887.35772973835 0.0 0.0 
1.1157852564102564 1058387.9834157075 1.330009565338601 0.830010065338601 -0.49999950000000004 660500.6256859691 397887.35772973835 0.0 0.0 
1.1177884615384615 1073264.4736094743 1.3487039142601762 0.8487044142601763 -0.49999949999999993 675377.1158797359 397887.35772973835 0.0 0.0 
1.1197916666666665 1087970.9392650765 1.3671846040457407 0.8671851040457406 -0.49999950000000015 690083.5815353382 397887.35772973835 0.0 0.0 
1.1217948717948718 1102505.0506119025 1.3854487070191983 0.8854492070191984 -0.49999949999999993 704617.6928821641 397887.35772973835 0.0 0.0 
1.1237980769230769 1116864.50518338 1.4034933298157226 0.9034938298157226 -0.49999950000000004 718977.1474536418 397887.35772973835 0.0 0.0 
1.125801282051282 1131047.0281817408 1.42131561384013 0.9213161138401298 -0.49999950000000015 733159.6704520024 397887.35772973835 0.0 0.0 
1.127804487179487 1145050.3728383817 1.4389127357197253 0.9389132357197254 -0.49999949999999993 747163.0151086433 397887.35772973835 0.0 0.0 
1.1298076923076923 1158872.320769795 1.456281907751577 0.9562824077515769 -0.49999950000000004 760984.9630400566 397887.35772973835 0.0 0.0 
1.1318108974358974 1172510.6823289974 1.4734203783441335 0.9734208783441336 -0.49999949999999993 774623.3245992591 397887.35772973835 0.0 0.0 
1.1338141025641024 1185963.296952418 1.4903254324531388 0.9903259324531388 -0.49999949999999993 788075.9392226797 397887.35772973835 0.0 0.0 
1.1358173076923075 1199228.0335021648 1.5069943920117341 1.006994892011734 -0.49999950000000015 801340.6757724264 397887.35772973835 0.0 0.0 
1.1378205128205128 1212302.7906036377 1.5234246163547174 1.0234251163547174 -0.49999949999999993 814415.4328738993 397887.35772973835 0.0 0.0 
1.1398237179487178 1225185.496978418 1.5396135026368631 1.0396140026368632 -0.49999949999999993 827298.1392486796 397887.35772973835 0.0 0.0 
1.141826923076923 1237874.111772408 1.555558486245275 1.055558986245275 -0.49999949999999993 839986.7540426697 397887.35772973835 0.0 0.0 
1.1438301282051282 1250366.6248791295 1.5712570412056552 1.071257541205655 -0.49999950000000015 852479.2671493911 397887.35772973835 0.0 0.0 
1.1458333333333333 1262661.0572581657 1.5867066805824699 1.0867071805824697 -0.49999950000000015 864773.6995284273 397887.35772973835 0.0 0.0 
1.1478365384615383 1274755.4612486744 1.6019049568729216 1.1019054568729216 -0.49999949999999993 876868.1035189361 397887.35772973835 0.0 0.0 
1.1498397435897434 1286647.9208779368 1.616849462394683 1.1168499623946828 -0.49999950000000015 888760.5631481984 397887.35772973835 0.0 0.0 
1.1518429487179487 1298336.5521648796 1.6315378296673149 1.131538329667315 -0.49999949999999993 900449.1944351413 397887.35772973835 0.0 0.0 
1.1538461538461537 1309819.5034185282 1.6459677317873118 1.1459682317873119 -0.49999949999999993 911932.1456887899 397887.35772973835 0.0 0.0 
1.1558493589743588 1321094.9555313555 1.6601368827967364 1.1601373827967365 -0.49999949999999993 923207.5978016171 397887.35772973835 0.0 0.0 
1.157852564102564 1332161.1222674584 1.6740430380453526 1.1740435380453524 -0.49999950000000015 934273.76453772 397887.35772973835 0.0 0.0 
1.1598557692307692 1343016.2505455255 1.6876839945462128 1.1876844945462128 -0.49999949999999993 945128.8928157871 397887.35772973835 0.0 0.0 
1.1618589743589742 1353658.6207165627 1.7010575913246584 1.2010580913246582 -0.49999950000000015 955771.2629868244 397887.35772973835 0.0 0.0 
1.1638621794871793 1364086.5468363161 1.714161709760656 1.214162209760656 -0.49999950000000015 966199.1891065778 397887.35772973835 0.0 0.0 
1.1658653846153846 1374298.3769323553 1.7269942739244257 1.2269947739244258 -0.49999949999999993 976411.019202617 397887.35772973835 0.0 0.0 
1.1678685897435896 1384292.4932657706 1.7395532509052973 1.2395537509052974 -0.49999949999999993 986405.1355360323 397887.35772973835 0.0 0.0 
1.1698717948717947 1394067.3125874617 1.7518366511337742 1.251837151133774 -0.49999950000000015 996179.9548577233 397887.35772973835 0.0 0.0 
1.171875 1403621.2863889479 1.7638425286967094 1.2638430286967095 -0.49999949999999993 1005733.9286592095 397887.35772973835 0.0 0.0 
1.173878205128205 1412952.9011476764 1.7755689816455702 1.27556948164557 -0.49999950000000015 1015065.543417938 397887.35772973835 0.0 0.0 
1.1758814102564101 1422060.6785667997 1.7870141522977498 1.2870146522977497 -0.49999950000000015 1024173.3208370614 397887.35772973835 0.0 0.0 
1.1778846153846152 1430943.175809358 1.7981762275308508 1.2981767275308507 -0.49999950000000015 1033055.8180796197 397887.35772973835 0.0 0.0 
1.1798878205128205 1439598.985726855 1.809053439069922 1.3090539390699218 -0.49999950000000015 1041711.6279971167 397887.35772973835 0.0 0.0 
1.1818910256410255 1448026.7370821708 1.8196440637675788 1.3196445637675787 -0.49999950000000015 1050139.3793524324 397887.35772973835 0.0 0.0 
1.1838942307692306 1456225.094766796 1.829946423876987 1.329946923876987 -0.49999949999999993 1058337.7370370578 397887.35772973835 0.0 0.0 
1.1858974358974357 1464192.7600123358 1.839958887317647 1.3399593873176467 -0.49999950000000015 1066305.4022825975 397887.35772973835 0.0 0.0 
1.187900641025641 1471928.4705962562 1.8496798679339435 1.3496803679339435 -0.49999949999999993 1074041.1128665179 397887.35772973835 0.0 0.0 
1.189903846153846 1479431.001041842 1.8591078257464178 1.3591083257464176 -0.49999950000000015 1081543.6433121036 397887.35772973835 0.0 0.0 
1.191907051282051 1486699.1628123405 1.868241267195738 1.368241767195738 -0.49999949999999993 1088811.8050826022 397887.35772973835 0.0 0.0 
1.1939102564102564 1493731.804499242 1.8770787453792976 1.3770792453792975 -0.49999950000000015 1095844.4467695036 397887.35772973835 0.0 0.0 
1.1959134615384615 1500527.8120046833 1.8856188602804318 1.3856193602804319 -0.49999949999999993 1102640.454274945 397887.35772973835 0.0 0.0 
1.1979166666666665 1507086.1087179456 1.8938602589902105 1.3938607589902106 -0.49999949999999993 1109198.7509882073 397887.35772973835 0.0 0.0 
1.1999198717948716 1513405.6556860055 1.9018016359217595 1.4018021359217596 -0.49999949999999993 1115518.2979562671 397887.35772973835 0.0 0.0 
1.2019230769230769 1519485.4517781255 1.9094417330170907 1.4094422330170906 -0.49999950000000015 1121598.0940483871 397887.35772973835 0.0 0.0 
1.203926282051282 1525324.5338444486 1.9167793399463984 1.4167798399463982 -0.49999950000000015 1127437.1761147103 397887.35772973835 0.0 0.0 
1.205929487179487 1530921.9768685836 1.9238132942998023 1.4238137942998021 -0.49999950000000015 1133034.6191388452 397887.35772973835 0.0 0.0 
1.2079326923076923 1536276.8941141395 1.93054248177149 1.43054298177149 -0.49999949999999993 1138389.5363844011 397887.35772973835 0.0 0.0 
1.2099358974358974 1541388.4372652038 1.9369658363362465 1.4369663363362466 -0.49999949999999993 1143501.0795354655 397887.35772973835 0.0 0.0 
1.2119391025641024 1546255.7965607294 1.9430823404183286 1.4430828404183285 -0.49999950000000015 1148368.438830991 397887.35772973835 0.0 0.0 
1.2139423076923075 1550878.2009228168 1.9488910250526705 1.4488915250526704 -0.49999950000000015 1152990.8431930784 397887.35772973835 0.0 0.0 
1.2159455128205128 1555254.918078866 1.9543909700383846 1.4543914700383844 -0.49999950000000015 1157367.5603491277 397887.35772973835 0.0 0.0 
1.2179487179487178 1559385.2546775811 1.9595813040845351 1.4595818040845352 -0.49999949999999993 1161497.8969478428 397887.35772973835 0.0 0.0 
1.219951923076923 1563268.5563988108 1.9644612049481702 1.4644617049481703 -0.49999949999999993 1165381.1986690725 397887.35772973835 0.0 0.0 
1.2219551282051282 1566904.208057205 1.9690298995645792 1.4690303995645793 -0.49999949999999993 1169016.8503274666 397887.35772973835 0.0 0.0 
1.2239583333333333 1570291.633699669 1.973286664169758 1.4732871641697578 -0.49999950000000015 1172404.2759699307 397887.35772973835 0.0 0.0 
1.2259615384615383 1573430.2966966075 1.9772308244150683 1.477231324415068 -0.49999950000000015 1175542.9389668691 397887.35772973835 0.0 0.0 
1.2279647435897434 1576319.6998269348 1.9808617554740666 1.4808622554740667 -0.49999949999999993 1178432.3420971965 397887.35772973835 0.0 0.0 
1.2299679487179487 1578959.3853568453 1.9841788821414883 1.4841793821414881 -0.49999950000000015 1181072.027627107 397887.35772973835 0.0 0.0 
1.2319711538461537 1581348.9351123243 1.9871816789243684 1.4871821789243684 -0.49999949999999993 1183461.577382586 397887.35772973835 0.0 0.0 
1.2339743589743588 1583487.9705453962 1.9898696701252911 1.4898701701252912 -0.49999949999999993 1185600.6128156579 397887.35772973835 0.0 0.0 
1.235977564102564 1585376.1527940936 1.9922424299177497 1.4922429299177493 -0.4999995000000004 1187488.7950643552 397887.35772973835 0.0 0.0 
1.2379807692307692 1587013.1827361374 1.994299582413602 1.494300082413602 -0.49999950000000015 1189125.825006399 397887.35772973835 0.0 0.0 
1.2399839743589742 1588398.8010363253 1.996040801722622 1.4960413017226222 -0.49999949999999993 1190511.443306587 397887.35772973835 0.0 0.0 
1.2419871794871793 1589532.7881876137 1.9974658120041233 1.4974663120041234 -0.49999949999999993 1191645.4304578754 397887.35772973835 0.0 0.0 
1.2439903846153846 1590414.9645458919 1.998574387510658 1.4985748875106581 -0.49999949999999993 1192527.6068161535 397887.35772973835 0.0 0.0 
1.2459935897435896 1591045.1903584416 1.9993663526237817 1.4993668526237818 -0.49999949999999993 1193157.8326287032 397887.35772973835 0.0 0.0 
1.2479967948717947 1591423.3657860751 1.9998415818818704 1.4998420818818705 -0.49999949999999993 1193536.0080563368 397887.35772973835 0.0 0.0 
1.25 1591549.4309189534 2.0 1.5000005 -0.49999949999999993 1193662.073189215 397887.35772973835 0.0 0.0 


==> data/cell_static_k0p5_jcb_f1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.002003205128205128 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
0.004006410256410256 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.006009615384615384 60081.87419624858 0.07550110983553628 7.550110983553627e-08 -0.07550103433442644 0.0 60081.87419624858 0.0 0.0 
0.008012820512820512 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.01001602564102564 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.012019230769230768 120078.09492225992 0.15089458434593184 1.5089458434593183e-07 -0.15089443345134748 0.0 120078.09492225992 0.0 0.0 
0.014022435897435896 140043.01200075314 0.1759832390752613 1.759832390752613e-07 -0.17598306309202225 0.0 140043.01200075314 0.0 0.0 
0.016025641025641024 159985.74372882795 0.20104401487103407 2.0104401487103406e-07 -0.2010438138270192 0.0 159985.74372882795 0.0 0.0 
0.018028846153846152 179903.13081645372 0.22607294165230982 2.260729416523098e-07 -0.22607271557936817 0.0 179903.13081645372 0.0 0.0 
0.02003205128205128 199792.01798864987 0.2510660543836089 2.510660543836089e-07 -0.2510658033175545 0.0 199792.01798864987 0.0 0.0 
0.02203525641025641 219649.25448533893 0.2760193937030463 2.7601939370304627e-07 -0.27601911768365256 0.0 219649.25448533893 0.0 0.0 
0.024038461538461536 239471.69456048383 0.30092900654956595 3.009290065495659e-07 -0.3009287056205594 0.0 239471.69456048383 0.0 0.0 
0.026041666666666664 259256.19798043117 0.3257909467891774 3.257909467891774e-07 -0.32579062099823064 0.0 259256.19798043117 0.0 0.0 
0.028044871794871792 278999.630521381 0.3506012758400949 3.5060127584009484e-07 -0.35060092523881903 0.0 278999.630521381 0.0 0.0 
0.03004807692307692 298698.8644659047 0.3753560632966798 3.753560632966798e-07 -0.3753556879406165 0.0 298698.8644659047 0.0 0.0 
0.03205128205128205 318350.7790984323 0.4000513875520888 4.0005138755208876e-07 -0.4000509875007012 0.0 318350.7790984323 0.0 0.0 
0.034054487179487176 337952.26119963 0.4246833364195266 4.2468333641952657e-07 -0.42468291173619016 0.0 337952.26119963 0.0 0.0 
0.036057692307692304 357500.20553959074 0.44924800775200774 4.492480077520077e-07 -0.449247558504 0.0 357500.20553959074 0.0 0.0 
0.03806089743589743 376991.51536975894 0.47374151006052734 4.737415100605273e-07 -0.47374103631901726 0.0 376991.51536975894 0.0 0.0 
0.04006410256410256 396423.10291351145 0.4981599631305432 4.981599631305432e-07 -0.4981594649705801 0.0 396423.10291351145 0.0 0.0 
0.04206730769230769 415791.88985531725 0.5224994986366724 0.024532727267830207 -0.49796677136884226 19522.127791240462 396269.7620640768 0.0 0.0 
0.04407051282051282 435094.80782839865 0.546756260755504 0.052900835527375366 -0.49385542522812864 42096.75434131222 392998.05348708644 0.0 0.0 
0.046073717948717945 454328.7989008158 0.5709264067764309 0.0831141811739731 -0.48781222560245785 66139.77568534261 388189.02321547316 0.0 0.0 
0.04807692307692307 473490.81605989893 0.5950061077104059 0.11533321741870667 -0.4796728902916992 91778.87656245776 381711.93949744117 0.0 0.0 
0.0500801282051282 492577.82369495026 0.6189915488965216 0.1506210290607165 -0.46837051983580513 119860.03382521536 372717.7898697349 0.0 0.0 
0.05208333333333333 511586.79807813937 0.6428789306063231 0.18921439405071264 -0.45366453655561045 150571.66957141465 361015.1285067247 0.0 0.0 
0.05408653846153846 530514.727843517 0.6666644686457526 0.23044073409754312 -0.43622373454820945 183378.56247057993 347136.16537293704 0.0 0.0 
0.056089743589743585 549358.6144640696 0.6903443949546354 0.2735019333654855 -0.4168424615891499 217645.591488513 331713.0229755566 0.0 0.0 
0.05809294871794871 568115.4727267404 0.7139149582036081 0.31756809541881137 -0.3963468627847967 252712.3453677852 315403.1273589552 0.0 0.0 
0.06009615384615384 586782.3312053416 0.7373724243883977 0.3614649013181241 -0.3759075230702736 287644.3298570167 299138.00134832493 0.0 0.0 
0.06209935897435897 605356.2327312813 0.7607130774213546 0.4030733064955254 -0.3576397709258292 320755.2611848156 284600.9715464657 0.0 0.0 
0.0641025641025641 623834.2348620339 0.7839332197201501 0.4418045365641871 -0.34212868315596295 351576.6071154442 272257.62774658966 0.0 0.0 
0.06610576923076922 642213.4103472745 0.8070291727935379 0.47787399443947154 -0.3291551783540664 380279.78001692373 261933.63033035077 0.0 0.0 
0.06810897435897435 660490.8475926104 0.8299972778240963 0.5117331556470205 -0.3182641221770758 407224.05305939337 253266.79453321703 0.0 0.0 
0.07011217948717949 678663.651120829 0.8528338962478492 0.5439543585574784 -0.3088795376903708 432864.87910524756 245798.7720155815 0.0 0.0 
0.07211538461538461 696728.9420305938 0.8755354103306809 0.5749166769943805 -0.3006187333363004 457503.9158230849 239225.02620750887 0.0 0.0 
0.07411858974358973 714683.8584525154 0.8980982237414521 0.604884041159592 -0.29321418258186005 481351.1924070867 233332.66604542872 0.0 0.0 
0.07612179487179487 732525.5560025238 0.9205187621217229 0.6339932602494108 -0.28652550187231207 504515.57826822315 228009.9777343006 0.0 0.0 
0.078125 750251.2082324682 0.9427934736519954 0.6623763295260734 -0.280417144125922 527102.1120066075 223149.09622586076 0.0 0.0 
0.08012820512820512 767858.0070778797 0.9649188296143866 0.6901250010953652 -0.27479382851902134 549183.807703936 218674.19937394373 0.0 0.0 
0.08213141025641024 785343.1633028192 0.9868913249516424 0.7173065343728612 -0.26958479057878126 570814.1887588124 214528.97454400687 0.0 0.0 
0.08413461538461538 802703.9069417425 1.0087074788224013 0.743969846279589 -0.26473763254281235 592032.1820618457 210671.72487989685 0.0 0.0 
0.08613782051282051 819937.4877383127 1.0303638351526216 0.7701535827962845 -0.2602102523563371 612868.5411408632 207068.94659744948 0.0 0.0 
0.08814102564102563 837041.1755810912 1.051856963183088 0.7958900900504615 -0.25596687313262656 633349.006254754 203692.16932633717 0.0 0.0 
0.09014423076923075 854012.260936037 1.0731834580129054 0.8212108490749728 -0.2519726089379326 653498.62924124 200513.63169479708 0.0 0.0 
0.09214743589743589 870848.0552757459 1.0943399411388965 0.8461376897028736 -0.24820225143602292 673334.7817495698 197513.2735261761 0.0 0.0 
0.09415064102564102 887545.8915053611 1.1153230609908185 0.8706887665556512 -0.24463429443516727 692871.9107856053 194673.98071975575 0.0 0.0 
0.09615384615384615 904103.1243850902 1.1361294934623114 0.8948782313746521 -0.24125126208765935 712121.2779611971 191981.84642389312 0.0 0.0 
0.09815705128205127 920517.1309492592 1.1567559424374985 0.9187210634254476 -0.2380348790120509 731094.8034116859 189422.3275375733 0.0 0.0 
0.1001602564102564 936785.3109218371 1.1771991403131494 0.9422266998747862 -0.23497244043836318 749799.9970058659 186985.3139159712 0.0 0.0 
0.10216346153846154 952905.0871283672 1.197455848516328 0.9654041726773804 -0.2320516758389476 768244.046154693 184661.04097367416 0.0 0.0 
0.10416666666666666 968873.905904238 1.217522858017441 0.98826112698571 -0.2292617310317311 786433.034685844 182440.87121839402 0.0 0.0 
0.10616987179487178 984689.2374992307 1.2373969898386072 1.010803968765099 -0.22659302107350832 804372.0603121794 180317.17718705127 0.0 0.0 
0.10817307692307691 1000348.5764782763 1.257075095557264 1.0330380986365495 -0.22403699692071455 822065.4207181431 178283.15576013317 0.0 0.0 
0.11017628205128205 1015849.4421183624 1.2765540578049348 1.0549680491393563 -0.22158600866557854 839516.7227899912 176332.71932837123 0.0 0.0 
0.11217948717948717 1031189.378801525 1.2958307907610773 1.076597606620464 -0.2192331841406132 856728.9796123544 174460.39918917057 0.0 0.0 
0.11418269230769229 1046365.9564038627 1.314902240641933 1.0979299125363118 -0.21697232810562128 873704.6910817663 172661.2653220964 0.0 0.0 
0.11618589743589743 1061376.7706805118 1.3337653861843017 1.1189675517537154 -0.2147978344305863 890445.9141743438 170930.85650616803 0.0 0.0 
0.11818910256410256 1076219.4436465232 1.3524172391241647 1.1397125118276041 -0.21270472729656054 906954.2305400041 169265.21310651908 0.0 0.0 
0.12019230769230768 1090891.6239535774 1.3708548446700792 1.1601654592613364 -0.21068938540874282 923230.1705681497 167661.4533854277 0.0 0.0 
0.1221955128205128 1105390.9872624816 1.3890752819712724 1.1803288772309333 -0.20874640474033912 939275.7103117728 166115.27695070882 0.0 0.0 
0.12419871794871794 1119715.2366113863 1.4070756645803553 1.2002037501993508 -0.2068719143810045 955091.6331846819 164623.60342670442 0.0 0.0 
0.12620192307692307 1133862.102779666 1.4248531409105896 1.219790778104215 -0.20506236280637458 970678.4961823687 163183.60659729724 0.0 0.0 
0.1282051282051282 1147829.3446474043 1.442404894687629 1.2390904082682725 -0.20331448641935634 986036.6552755621 161792.6893718422 0.0 0.0 
0.13020833333333331 1161614.7495504299 1.4597281453956712 1.2580823296455559 -0.2016458157501153 1001149.9474334856 160464.80211694422 0.0 0.0 
0.13221153846153844 1175216.1336308396 1.4768201487179387 1.2767616495416365 -0.20005849917630214 1016014.4791719135 159201.65445892618 0.0 0.0 
0.13421474358974358 1188631.3421829646 1.4936781969714308 1.2951488793499732 -0.19852931762145754 1030646.5729576161 157984.7692253485 0.0 0.0 
0.1362179487179487 1201858.2499947106 1.510299619535867 1.3132479747497465 -0.19705164478612058 1045049.3766253401 156808.87336937047 0.0 0.0 
0.13822115384615383 1214894.7616842338 1.5266817832767645 1.331058175215031 -0.1956236080617335 1059222.284969275 155672.4767149589 0.0 0.0 
0.14022435897435898 1227738.8120318856 1.5428220929625727 1.3485747519857556 -0.19424734097681706 1073161.534960022 154577.27707186365 0.0 0.0 
0.1422275641025641 1240388.3663073804 1.5587179916758047 1.3658009400164757 -0.19291705165932904 1086869.7008972315 153518.6654101489 0.0 0.0 
0.14423076923076922 1252841.4205921346 1.5743669612181002 1.382736154259017 -0.19163080695908308 1100346.317215897 152495.10337623768 0.0 0.0 
0.14623397435897434 1265096.002096724 1.5897665225091544 1.3993793995043369 -0.19038712300481753 1113590.591955007 151505.41014171694 0.0 0.0 
0.14823717948717946 1277150.1694734078 1.6049142359794468 1.415729328702174 -0.18918490727727288 1126601.453166892 150548.71630651574 0.0 0.0 
0.1502403846153846 1289002.0131236746 1.619807701956716 1.4317834241300578 -0.18802427782665831 1139376.8973115762 149625.11581209837 0.0 0.0 
0.15224358974358973 1300649.655500757 1.6344445610461096 1.4475427959732736 -0.18690176507283596 1151917.8078491995 148731.84765155753 0.0 0.0 
0.15424679487179485 1312091.251407069 1.6488224945039545 1.463006329824525 -0.1858161646794294 1164223.2979635713 147867.95344349765 0.0 0.0 
0.15625 1323324.9882865187 1.6629392246050905 1.478172893763367 -0.18476633084172356 1176292.4669019333 147032.52138458542 0.0 0.0 
0.15825320512820512 1334349.08651165 1.6767925150037002 1.4930413472552897 -0.1837511677484105 1188124.4070566325 146224.67945501744 0.0 0.0 
0.16025641025641024 1345161.799665568 1.6903801710875894 1.5076105443895742 -0.18276962669801522 1199718.206541727 145443.59312384087 0.0 0.0 
0.16225961538461536 1355761.414818603 1.703700040325851 1.521879336911445 -0.18182070341440615 1211072.951605899 144688.46321270405 0.0 0.0 
0.16426282051282048 1366146.2527996697 1.7167500126098667 1.5358465770645393 -0.1809034355453274 1222187.7288944211 143958.5239052486 0.0 0.0 
0.16626602564102563 1376314.6684622783 1.7295280205875863 1.549511120258123 -0.18001690032946316 1233061.627571662 143253.04089061636 0.0 0.0 
0.16826923076923075 1386265.0509451544 1.742032039991031 1.5628718275721736 -0.17916021241885738 1243693.7413145693 142571.30963058514 0.0 0.0 
0.17027243589743588 1395995.8239274311 1.7542600899569794 1.5759275681122988 -0.1783325218446805 1254083.170186656 141912.65374077507 0.0 0.0 
0.17227564102564102 1405505.4458783641 1.766210233340766 1.5886772212253737 -0.1775330121153924 1264229.0224011503 141276.42347721383 0.0 0.0 
0.17427884615384615 1414792.4103015403 1.7778805770231663 1.6011196785858632 -0.17676089843730303 1274130.4159812399 140661.9943203004 0.0 0.0 
0.17628205128205127 1423855.245973532 1.7892692722102945 1.6132538461619155 -0.17601542604837905 1283786.480324639 140068.76564889308 0.0 0.0 
0.1782852564102564 1432692.517176968 1.8003745147264927 1.625078234376185 -0.17529628035030775 1293196.0300636103 139496.48711335775 0.0 0.0 
0.1802884615384615 1441302.8239279739 1.8111945453001383 1.6365907996283482 -0.17460374567179016 1302357.4389524614 138945.3849755125 0.0 0.0 
0.18229166666666666 1449684.8021979586 1.8217276498423516 1.6477917533600515 -0.17393589648230012 1311270.87525264 138413.92694531847 0.0 0.0 
0.18429487179487178 1457837.1241296974 1.8319721597185317 1.6586800864222664 -0.17329207329626528 1319935.535909391 137901.58822030644 0.0 0.0 
0.1862980769230769 1465758.4982476924 1.8419264520127032 1.669254811371358 -0.17267164064134533 1328350.6351405417 137407.86310715065 0.0 0.0 
0.18830128205128205 1473447.6696627624 1.8515889497846139 1.6795134851723614 -0.17207546461225243 1336514.2288399492 136933.4408228132 0.0 0.0 
0.19030448717948717 1480903.4202708418 1.86095812231955 1.6894554452005284 -0.17150267711902156 1344425.7897082835 136477.6305625583 0.0 0.0 
0.1923076923076923 1488124.56894595 1.8700324853708297 1.6990808860333515 -0.17095159933747817 1352085.4725867296 136039.09635922033 0.0 0.0 
0.1943108974358974 1495109.9717273032 1.8788106013949357 1.7083880641276241 -0.1704225372673116 1359491.8900074447 135618.08171985857 0.0 0.0 
0.19631410256410253 1501858.5220005384 1.8872910797792466 1.7173746654550819 -0.1699164143241647 1366643.2005245101 135215.3214760283 0.0 0.0 
0.19831730769230768 1508369.1506730216 1.8954725770623362 1.7260421276385478 -0.16943044942378838 1373540.5481640326 134828.60250898893 0.0 0.0 
0.2003205128205128 1514640.82634321 1.9033537971468009 1.7343875669171336 -0.16896623022966728 1380181.6381007477 134459.18824246223 0.0 0.0 
0.20232371794871792 1520672.5554640468 1.9109334915045866 1.7424107959510842 -0.1685226955535024 1386566.3212552601 134106.23420878663 0.0 0.0 
0.20432692307692307 1526463.3825003558 1.9182104593747777 1.7501115687958686 -0.16809889057890914 1392694.4019118901 133768.9805884657 0.0 0.0 
0.2063301282051282 1532012.3900802152 1.9251835479538177 1.757487248212269 -0.16769629974154876 1398563.7814211685 133448.6086590467 0.0 0.0 
0.20833333333333331 1537318.6991402863 1.9318516525781364 1.7645393714004982 -0.1673122811776382 1404175.6830502592 133143.01609002706 0.0 0.0 
0.21033653846153844 1542381.4690650743 1.9382137168991482 1.7712645257714967 -0.1669491911276515 1409527.3911452 132854.07791987434 0.0 0.0 
0.21233974358974356 1547199.897820095 1.9442687330505957 1.777663457634176 -0.16660527541641956 1414619.4996011476 132580.39821894746 0.0 0.0 
0.2143429487179487 1551773.2220789327 1.9500157418082151 1.783735529877384 -0.1662802119308311 1419451.5014214136 132321.72065751906 0.0 0.0 
0.21634615384615383 1556100.7173441644 1.9554538327416937 1.7894800127176549 -0.16597382002403882 1424022.815862911 132077.90148125333 0.0 0.0 
0.21834935897435895 1560181.6980621342 1.9605821443589 1.7948966434078995 -0.16568550095100054 1428333.2338386266 131848.46422350756 0.0 0.0 
0.2203525641025641 1564015.517731557 1.9653998642423585 1.7999828728220741 -0.16541699142028432 1432380.7268171266 131634.79091443028 0.0 0.0 
0.22235576923076922 1567601.5690059348 1.9699062291779512 1.804740391058119 -0.1651658381198322 1436166.63973757 131434.9292683648 0.0 0.0 
0.22435897435897434 1570939.2837897737 1.9741005252758257 1.8091676962075958 -0.16493282906822992 1439689.7774185701 131249.50637120358 0.0 0.0 
0.22636217948717946 1574028.1333285784 1.977982088083487 1.8132632811461509 -0.1647188069373362 1442948.9405280026 131079.19280057587 0.0 0.0 
0.22836538461538458 1576867.6282926183 1.9815503026910601 1.8170282399837376 -0.1645220627073225 1445944.999732264 130922.62856035423 0.0 0.0 
0.23036858974358973 1579457.3188544444 1.9848046038287017 1.8204619810222 -0.1643426228065017 1448677.4841729018 130779.83468154259 0.0 0.0 
0.23237179487179485 1581796.7947601515 1.9877444759561496 1.8235630046448528 -0.1641814713112968 1451145.200492092 130651.59426805959 0.0 0.0 
0.23437499999999997 1583885.685394369 1.9903694533443936 1.8263311941908305 -0.16403825915356318 1453348.055854345 130537.62954002409 0.0 0.0 
0.23637820512820512 1585723.659838974 1.9926791201494565 1.8287668744040038 -0.1639122457454527 1455286.3086832114 130437.35115576256 0.0 0.0 
0.23838141025641024 1587310.4269255134 1.9946731104782685 1.8308696614483342 -0.16380344902993427 1456959.6535316634 130350.77339385008 0.0 0.0 
0.24038461538461536 1588645.735281332 1.9963511084466352 1.8326392222045362 -0.16371188624209898 1458367.8253117816 130277.90996955032 0.0 0.0 
0.24238782051282048 1589729.3733693922 1.9977128482292752 1.8340752763421244 -0.16363757188715078 1459510.6009436427 130218.77242574957 0.0 0.0 
0.2443910256410256 1590561.1695217877 1.998758114101935 1.8351775963641042 -0.1635805177378309 1460387.7993908813 130173.37013090635 0.0 0.0 
0.24639423076923075 1591140.991966938 1.9994867404755634 1.8359459498873112 -0.16354079058825222 1460999.2357287975 130141.7562381404 0.0 0.0 
0.24839743589743588 1591468.7488504613 1.9998986119225397 1.8363800938238741 -0.16351851809866558 1461344.7165141082 130124.03233635309 0.0 0.0 
0.250400641025641 1591544.3882497298 1.999993663194965 1.8364800700511656 -0.16351359314379943 1461424.275071853 130120.11317787669 0.0 0.0 
0.25240384615384615 1591367.8981820918 1.9997718792349959 1.8364800698293817 -0.16329180940561416 1461424.275071853 129943.6231102387 0.0 0.0 
0.25440705128205127 1590939.306606772 1.9992332951772296 1.8364800692907977 -0.16275322588643193 1461424.275071853 129515.03153491882 0.0 0.0 
0.2564102564102564 1590258.681420441 1.9983779963431396 1.836480068435499 -0.16189792790764068 1461424.275071853 128834.40634858795 0.0 0.0 
0.2584134615384615 1589326.1304464596 1.9972061182275564 1.8364800672636208 -0.16072605096393566 1461424.275071853 127901.85537460656 0.0 0.0 
0.26041666666666663 1588141.801417799 1.995717846477207 1.836480065775349 -0.1592377807018579 1461424.275071853 126717.5263459459 0.0 0.0 
0.26241987179487175 1586705.8819536346 1.9939134168613009 1.8364800639709193 -0.15743335289038152 1461424.275071853 125281.60688178148 0.0 0.0 
0.26442307692307687 1585018.5995296258 1.9917931152341821 1.8364800618506179 -0.15531305338356427 1461424.275071853 123594.32445777277 0.0 0.0 
0.26642628205128205 1583080.2214418792 1.9893572774900443 1.83648005941478 -0.15287721807526422 1461424.275071853 121655.9463700261 0.0 0.0 
0.26842948717948717 1580891.054764603 1.9866062895097185 1.836480056663792 -0.15012623284592652 1461424.275071853 119466.77969274996 0.0 0.0 
0.2704326923076923 1578451.4463014633 1.9835405870995444 1.8364800535980896 -0.14706053350145476 1461424.275071853 117027.17122961022 0.0 0.0 
0.2724358974358974 1575761.7825306414 1.9801606559223282 1.8364800502181584 -0.14368060570416974 1461424.275071853 114337.50745878834 0.0 0.0 
0.27443910256410253 1572822.4895436103 1.976467031420406 1.836480046524534 -0.13998698489587214 1461424.275071853 111398.21447175718 0.0 0.0 
0.27644230769230765 1569634.0329776336 1.9724602987308213 1.8364800425178012 -0.13598025621302012 1461424.275071853 108209.75790578057 0.0 0.0 
0.2784455128205128 1566196.9179420006 1.9681410925926262 1.836480038198595 -0.13166105439403109 1461424.275071853 104772.64287014748 0.0 0.0 
0.28044871794871795 1562511.6889380063 1.9635100972463282 1.8364800335675997 -0.1270300636787285 1461424.275071853 101087.41386615322 0.0 0.0 
0.2824519230769231 1558578.929772695 1.9585680463254964 1.836480028625549 -0.12208801769994748 1461424.275071853 97154.65470084199 0.0 0.0 
0.2844551282051282 1554399.2634663726 1.9533157227405367 1.8364800233732252 -0.11683569936731142 1461424.275071853 92974.98839451955 0.0 0.0 
0.2864583333333333 1549973.3521539096 1.9477539585546673 1.836480017811461 -0.11127394074320618 1461424.275071853 88549.07708205655 0.0 0.0 
0.28846153846153844 1545301.8969798477 1.9418836348521045 1.8364800119411373 -0.10540362291096717 1461424.275071853 83877.62190799462 0.0 0.0 
0.29046474358974356 1540385.6379873233 1.9357056815984808 1.836480005763184 -0.09922567583529673 1461424.275071853 78961.36291547026 0.0 0.0 
0.2924679487179487 1535225.3540008357 1.9292210774935261 1.83647999927858 -0.09274107821494604 1461424.275071853 73801.0789289826 0.0 0.0 
0.2944711538461538 1529821.8625028618 1.922430849816018 1.8364799924883524 -0.08595085732766572 1461424.275071853 68397.5874310087 0.0 0.0 
0.2964743589743589 1524176.019504357 1.9153360742610483 1.8364799853935767 -0.07885608886747164 1461424.275071853 62751.74443250382 0.0 0.0 
0.2984775641025641 1518288.719409143 1.9079378747696076 1.8364799779953773 -0.07145789677423031 1461424.275071853 56864.44433729001 0.0 0.0 
0.3004807692307692 1512160.8948722237 1.9002374233505384 1.836479970294926 -0.06375745305561242 1461424.275071853 50736.61980037065 0.0 0.0 
0.30248397435897434 1505793.516652029 1.8922359398948618 1.8364799622934425 -0.05575597760141937 1461424.275071853 44369.241580175934 0.0 0.0 
0.30448717948717946 1499187.5934566346 1.88393469198253 1.8364799539921945 -0.047454737990335394 1461424.275071853 37763.31838478148 0.0 0.0 
0.3064903846153846 1492344.1717839614 1.875334994681615 1.8364799453924971 -0.03885504928911776 1461424.275071853 30919.896712108282 0.0 0.0 
0.3084935897435897 1485264.3357559924 1.86643821033998 1.836479936495713 -0.02995827384426697 1461424.275071853 23840.060684139375 0.0 0.0 
0.3104967948717948 1477949.2069470277 1.8572457483694573 1.8364799273032508 -0.020765821066206502 1461424.275071853 16524.931875174632 0.0 0.0 
0.3125 1470399.944206007 1.8477590650225735 1.8364799178165676 -0.011279147206005868 1461424.275071853 8975.669134153984 0.0 0.0 
0.3145032051282051 1462617.7434729277 1.8379796631618521 1.8364799080371657 -0.0014997551246864749 1461424.275071853 1193.4684010746423 0.0 0.0 
0.31650641025641024 1454603.8375893843 1.8279090920217322 1.8364798979665946 0.00857080594486237 1461424.275071853 -6820.437482468784 0.0 0.0 
0.31850961538461536 1446359.4961032656 1.8175489469631416 1.8364798876064494 0.018930940643307803 1461424.275071853 -15064.778968587518 0.0 0.0 
0.3205128205128205 1437886.0250676353 1.806900869220765 1.8364798769583717 0.029579007737606577 1461424.275071853 -23538.250004217727 0.0 0.0 
0.3225160256410256 1429184.766833829 1.7959665456430396 1.8364798660240482 0.04051332038100863 1461424.275071853 -32239.50823802408 0.0 0.0 
0.3245192307692307 1420257.0998388005 1.7847477084249284 1.836479854805211 0.05173214638028267 1461424.275071853 -41167.17523305258 0.0 0.0 
0.32652243589743585 1411104.438386756 1.7732461348335136 1.8364798433036373 0.06323370847012377 1461424.275071853 -50319.83668509708 0.0 0.0 
0.32852564102564097 1401728.2324250978 1.7614636469264375 1.8364798315211495 0.07501618459471193 1461424.275071853 -59696.04264675523 0.0 0.0 
0.33052884615384615 1392129.9673147292 1.749402111263261 1.8364798194596137 0.08707770819635274 1461424.275071853 -69294.30775712384 0.0 0.0 
0.33253205128205127 1382311.1635947467 1.737063438609766 1.8364798071209412 0.09941636851117508 1461424.275071853 -79113.11147710634 0.0 0.0 
0.3345352564102564 1372273.3767415583 1.7244495836352554 1.836479794507086 0.11203021087183074 1461424.275071853 -89150.89833029476 0.0 0.0 
0.3365384615384615 1362018.196922467 1.7115625446028955 1.836479781620047 0.12491723701715163 1461424.275071853 -99406.07814938598 0.0 0.0 
0.33854166666666663 1351547.2487437606 1.698404363053158 1.8364797684618657 0.13807540540870766 1461424.275071853 -109877.02632809244 0.0 0.0 
0.34054487179487175 1340862.1909933449 1.6849771234804025 1.836479755034626 0.1515026315542234 1461424.275071853 -120562.0840785082 0.0 0.0 
0.34254807692307687 1329964.716377961 1.671282953002654 1.8348785598494672 0.16359560684681318 1460150.094052282 -130185.37767432095 -0.0 -0.0 
0.34455128205128205 1318856.5512550294 1.6573240210246283 1.821606488149853 0.16428246712522476 1449588.51551855 -130731.96426352067 -0.0 -0.0 
0.34655448717948717 1307539.455359165 1.643102538894061 1.8080911175067378 0.1649885786126768 1438833.325852602 -131293.87049343693 -0.0 -0.0 
0.3485576923076923 1296015.2215234023 1.6286207595513875 1.7943352437528266 0.16571448420143908 1427886.7499078447 -131871.52838444244 -0.0 -0.0 
0.3505608974358974 1284285.6753951788 1.61388097717284 1.7803414338006591 0.16646045662781916 1416750.8303685915 -132465.15497341263 -0.0 -0.0 
0.35256410256410253 1272352.675147118 1.5988855268070028 1.7661124151296526 0.16722688832264976 1405427.737694311 -133075.0625471929 -0.0 -0.0 
0.35456730769230765 1260218.1111826634 1.5836367840049042 1.7516510243833576 0.16801424037845347 1393919.7292145854 -133701.61803192203 -0.0 -0.0 
0.3565705128205128 1247883.9058366017 1.5681371644436821 1.7369603546895958 0.16882319024591363 1382229.2663628655 -134345.3605262637 -0.0 -0.0 
0.3585737179487179 1235352.0130705338 1.5523891235439005 1.722043109655563 0.1696539861116626 1370358.5006015957 -135006.48753106198 -0.0 -0.0 
0.360576923076923 1222624.4181633273 1.5363951560805618 1.7069022283093491 0.17050707222878736 1358309.7707353716 -135685.35257204436 -0.0 -0.0 
0.3625801282051282 1209703.1373966155 1.5201577957878925 1.6915407014095842 0.17138290562169178 1346085.456734655 -136382.3193380395 -0.0 -0.0 
0.3645833333333333 1196590.217735382 1.503679614957955 1.675961571617032 0.17228195665907697 1333687.979872323 -137097.76213694108 -0.0 -0.0 
0.36658653846153844 1183287.7365036828 1.4869632240331458 1.660167933656578 0.17320470962343215 1321119.802852577 -137832.06634889427 -0.0 -0.0 
0.36858974358974356 1169797.8010555608 1.4700112711926578 1.644162934502538 0.17415166330988008 1308383.4299584043 -138585.62890284345 -0.0 -0.0 
0.3705929487179487 1156122.5484412033 1.4528264419329577 1.6279497735891237 0.175123331656166 1295481.4072190633 -139358.85877785995 -0.0 -0.0 
0.3725961538461538 1142264.145068394 1.435411458642357 1.6115317648631238 0.1761203062207668 1282416.3717900873 -140152.2267216933 -0.0 -0.0 
0.3745993589743589 1128224.7863593164 1.417769080169737 1.5949138793504334 0.17714479918069648 1269192.2794899545 -140967.49313063803 -0.0 -0.0 
0.3766025641025641 1114006.696402756 1.3999021013874935 1.5780979631572847 0.1781958617697912 1255810.599402571 -141803.90299981507 -0.0 -0.0 
0.3786057692307692 1099612.1276017681 1.3818133527487828 1.5610874387954987 0.1792740860467159 1242274.0550767786 -142661.9274750105 -0.0 -0.0 
0.38060897435897434 1085043.3603168526 1.3635056998391228 1.543885782898514 0.18038008305939113 1228585.4131300491 -143542.05281319655 -0.0 -0.0 
0.38261217948717946 1070302.702504707 1.3449820429224357 1.5264973276680358 0.18151528474560008 1214748.1210201015 -144445.41851539444 -0.0 -0.0 
0.3846153846153846 1055392.4893526016 1.3262453164815908 1.508926860471765 0.1826815439901741 1200765.9884145793 -145373.49906197772 -0.0 -0.0 
0.3866185897435897 1040315.0829084447 1.3072984887535306 1.4911762942771825 0.18387780552365185 1186640.5376037965 -146325.45469535177 -0.0 -0.0 
0.3886217948717948 1025072.8717065911 1.2881445612590476 1.4732493422441022 0.18510478098505456 1172374.7234270135 -147301.8517204224 -0.0 -0.0 
0.39062499999999994 1009668.2703894564 1.2687865683272916 1.4551517697357477 0.18636520140845603 1157973.133816682 -148304.86342722562 -0.0 -0.0 
0.39262820512820507 994103.7193249915 1.249227576615073 1.4368871959425176 0.18765961932744446 1143438.6488334518 -149334.92950846034 -0.0 -0.0 
0.39463141025641024 978381.6842200846 1.2294706846210506 1.4184580526935806 0.18898736807253003 1128773.203664957 -150391.5194448725 -0.0 -0.0 
0.39663461538461536 962504.6557299512 1.209519022194875 1.39986977420695 0.19035075201207485 1113981.1227263245 -151476.46699637326 -0.0 -0.0 
0.3986378205128205 946475.1490635665 1.189375750041362 1.3811280600479545 0.19175231000659254 1099066.9415895524 -152591.79252598598 -0.0 -0.0 
0.4006410256410256 930295.7035852107 1.1690440592197784 1.3622342408769135 0.19319018165713508 1084031.7191589978 -153736.01557378704 -0.0 -0.0 
0.4026442307692307 913968.8824121887 1.1485271706383222 1.3431947659799122 0.19466759534158995 1068880.587616028 -154911.70520383934 -0.0 -0.0 
0.40464743589743585 897497.2720087854 1.1278283345438722 1.3240149159867314 0.19618658144285916 1053617.7491539214 -156120.47714513598 -0.0 -0.0 
0.40665064102564097 880883.4817765246 1.1069508300070912 1.3046961345182106 0.1977453045111195 1038244.352568179 -157360.87079165445 -0.0 -0.0 
0.40865384615384615 864130.1436407885 1.0858979644029576 1.285247542152749 0.19934957774979134 1022767.6557891078 -158637.51214831928 -0.0 -0.0 
0.41065705128205127 847239.9116338785 1.0646730728868232 1.2656698303857739 0.20099675749895063 1007188.2090891809 -159948.29745530244 -0.0 -0.0 
0.4126602564102564 830215.4614745623 1.0432795178660579 1.24597758594992 0.20269806808386215 991517.6202303421 -161302.15875577985 -0.0 -0.0 
0.4146634615384615 813059.4901441978 1.02172068846739 1.226198255211883 0.20447756674449313 975777.7303563831 -162718.2402121853 -0.0 -0.0 
0.41666666666666663 795774.7154594773 1.0000000000000007 1.20630397753779 0.20630397753778928 959946.368654423 -164171.65319494577 -0.0 -0.0 
0.41866987179487175 778363.8756418785 0.9781208934144819 1.1862999639722562 0.2081790705577743 944027.6819434159 -165663.80630153744 -0.0 -0.0 
0.42067307692307687 760829.7288838796 0.9560868347577242 1.1661915370872284 0.2101047023295043 928025.9057930158 -167196.17690913624 -0.0 -0.0 
0.422676282051282 743175.0529120145 0.9339013146238363 1.1459841351642246 0.2120828205403883 911945.3678517 -168770.31493968552 -0.0 -0.0 
0.4246794871794871 725402.6445468263 0.9115678476011669 1.125683312737563 0.214115465136396 895790.488279059 -170387.8437322327 -0.0 -0.0 
0.4266826923076923 707515.319259802 0.8890899717155324 1.1052947481334912 0.21620477641795877 879565.7857452495 -172050.46648544748 -0.0 -0.0 
0.4286858974358974 689515.9107273526 0.8664712478697306 1.0848242455559411 0.21835299768621053 863275.879090789 -173759.9683634364 -0.0 -0.0 
0.43068910256410253 671407.2703819058 0.8437152592794286 1.064279335363031 0.2205640760836025 846926.7607874075 -175519.49040550168 -0.0 -0.0 
0.43269230769230765 653192.2669601868 0.8208256109055143 1.0436655154777936 0.2228399045722793 830522.8059447482 -177330.53898456146 -0.0 -0.0 
0.4346955128205128 634873.786048759 0.7978059288830078 1.0229884961012308 0.22518256721822294 814068.5585980475 -179194.77254928846 -0.0 -0.0 
0.4366987179487179 616454.7296268948 0.774659859946614 1.0022547049877353 0.22759484504112126 797569.1337939409 -181114.40416704607 -0.0 -0.0 
0.438701923076923 597938.0156068518 0.7513910708530179 0.9814707196945327 0.23007964884151477 781029.7657884748 -183091.75018162304 -0.0 -0.0 
0.4407051282051282 579326.5773716173 0.7280032477999968 0.9606432722215235 0.23264002442152665 764455.8117393778 -185129.23436776048 -0.0 -0.0 
0.4427083333333333 560623.3633102138 0.7045000958424676 0.9397834149681012 0.2352833191256336 747856.0668724796 -187232.70356226584 -0.0 -0.0 
0.44471153846153844 541831.3363506146 0.6808853383055324 0.9188953655582347 0.23801002725270226 731233.8874666871 -189402.55111607257 -0.0 -0.0 
0.44671474358974356 522953.4734903676 0.6571627161946414 0.8979860962821987 0.24082338008755733 714594.8218968813 -191641.34840651375 -0.0 -0.0 
0.4487179487179487 503992.7653249809 0.6333359876029458 0.8770644499074307 0.24372846230448486 697945.9070178497 -193953.14169286884 -0.0 -0.0 
0.4507211538461538 484952.2155741604 0.6094089271159504 0.8561390418575193 0.24673011474156892 681293.9987696996 -196341.7831955392 -0.0 -0.0 
0.4527243589743589 465834.8406059652 0.585385325213549 0.83522070144245 0.24983537622890095 664647.7148491044 -198812.87424313923 -0.0 -0.0 
0.45472756410256404 446643.66895896266 0.5612689876695475 0.8143140319413619 0.2530450442718144 648010.718429846 -201367.04947088333 -0.0 -0.0 
0.45673076923076916 427381.74086244917 0.5370637349487548 0.7934274240945346 0.2563636891457798 631389.6866545196 -204007.94579207047 -0.0 -0.0 
0.45873397435897434 408052.10775482445 0.5127734016017549 0.7725785961417483 0.2598051945399934 614798.7192613932 -206746.61150656873 -0.0 -0.0 
0.46073717948717946 388657.83180019044 0.4884018356574463 0.7517720010062546 0.2633701653488083 598241.3597746817 -209583.5279744913 -0.0 -0.0 
0.4627403846153846 369201.98540324694 0.4639528980134427 0.7310143599126865 0.2670614618992438 581722.9567772809 -212520.97137403395 -0.0 -0.0 
0.4647435897435897 349687.6507225662 0.43943046182443496 0.7103254736090612 0.2708950117846262 565259.2672164852 -215571.61649391905 -0.0 -0.0 
0.4667467948717948 330117.9191823247 0.4148384118886162 0.6897121110964365 0.2748736992078203 548855.6776944803 -218737.75851215556 -0.0 -0.0 
0.46874999999999994 310495.89098256483 0.3901806440322572 0.6691804890939858 0.27899984506172854 532517.1353210444 -222021.24433847953 -0.0 -0.0 
0.47075320512820507 290824.6746080692 0.3654610644925409 0.6487607343822667 0.28329966988972577 516267.614247269 -225442.93963919982 -0.0 -0.0 
0.47275641025641024 271107.3863359157 0.3406835892987371 0.6284492838328505 0.2877656945341134 500104.27901969117 -228996.89268377546 -0.0 -0.0 
0.47475961538461536 251347.1497418086 0.31585214365183983 0.6082661589537465 0.29241401530190664 484043.06226095895 -232695.91251915036 -0.0 -0.0 
0.4767628205128205 231547.0952052414 0.29097066130273713 0.5882321827035492 0.297261521400812 468100.53436846286 -236553.43916322145 -0.0 -0.0 
0.4787660256410256 211710.35941359412 0.2660430839290408 0.5683498114975791 0.3023067275685383 452278.650094224 -240568.2906806299 -0.0 -0.0 
0.4807692307692307 191840.08486521998 0.241073360510647 0.5486575355114685 0.30758417500082147 436608.0389742907 -244767.95410907074 -0.0 -0.0 
0.48277243589743585 171939.41937161965 0.21606544670414995 0.5291449589113205 0.31307951220717056 421080.4282554814 -249141.00888386177 -0.0 -0.0 
0.48477564102564097 152011.51555876943 0.19102330421619224 0.5098631250757668 0.3188398208595746 405736.43700536934 -253724.9214465999 -0.0 -0.0 
0.4867788461538461 132059.5303676911 0.16595090017586261 0.49080597545585636 0.32485507527999374 390571.2439759086 -258511.7136082175 -0.0 -0.0 
0.4887820512820512 112086.62455433079 0.14085220650622518 0.4720120349037674 0.3311598283975422 375615.50629787584 -263528.88174354506 -0.0 -0.0 
0.4907852564102564 92095.96218884039 0.11573119929509774 0.45349443847791887 0.33776323918282114 360879.67652593536 -268783.714337095 -0.0 -0.0 
0.4927884615384615 72090.71015433269 0.09059185816516907 0.43522591275990113 0.34463405459473206 346342.05113844236 -274251.3409841097 -0.0 -0.0 
0.49479166666666663 52074.03764518841 0.0654381656435529 0.41722416235190957 0.35178599670835664 332016.7190210907 -279942.6813759023 -0.0 -0.0 
0.49679487179487175 32049.115664996967 0.04027410653088161 0.3994482429345941 0.3591741364037125 317871.09768404654 -285821.9820190496 -0.0 -0.0 
0.49879807692307687 12019.116524214158 0.015103667270044356 0.3818655297269197 0.3667618624568753 303879.2251223305 -291860.1085981163 -0.0 -0.0 
0.500801282051282 -8012.786662391413 -0.010069164685340456 0.3644638759112367 0.37453304059657716 290031.43519274425 -298044.22185513563 -0.0 -0.0 
0.5028044871794871 -28043.420478410833 -0.03524040150260201 0.3472202027446079 0.3824606042472099 276309.36239365506 -304352.7828720659 -0.0 -0.0 
0.5048076923076923 -48069.611708533565 -0.060406055601777184 0.33006859136247824 0.39047464696425543 262660.5501037482 -310730.16181228176 -0.0 -0.0 
0.5068108974358974 -68088.18784122949 -0.08556214028729937 0.31295063905119536 0.3985127793384947 249038.52287053707 -317126.71071176656 -0.0 -0.0 
0.5088141025641025 -88095.97757134146 -0.110704670379575 0.2958222969312236 0.40652696731079857 235408.2276712185 -323504.20524255995 -0.0 -0.0 
0.5108173076923076 -108089.81130247036 -0.13582966284629916 0.27864713082807474 0.4144767936743739 221740.67107879315 -329830.4823812635 -0.0 -0.0 
0.5128205128205128 -128066.52164910515 -0.16093313743345078 0.26142372785702706 0.42235686529047783 208034.72875103177 -336101.2504001369 -0.0 -0.0 
0.514823717948718 -148022.94393838488 -0.1860111172958255 0.24414253696111016 0.43015365425693564 194282.80018752633 -342305.7441259112 -0.0 -0.0 
0.516826923076923 -167955.91671144517 -0.21105962962704614 0.22677716662115546 0.4378367962482016 180463.88366045672 -348419.8003719019 -0.0 -0.0 
0.5188301282051282 -187862.282224252 -0.236074706288929 0.2092737062227328 0.4453484125116618 166535.07841990597 -354397.360644158 -0.0 -0.0 
0.5208333333333333 -207738.8869478399 -0.26105238444010176 0.19162796961860726 0.452680354058709 152493.0532292646 -360231.9401771045 -0.0 -0.0 
0.5228365384615384 -227582.58206789658 -0.28598870716380004 0.17380103168825506 0.4597897388520551 138306.83242769915 -365889.41449559573 -0.0 -0.0 
0.5248397435897435 -247390.22398358228 -0.3108797240947022 0.15570728035657674 0.466587004451279 123908.28801923583 -371298.5120028181 -0.0 -0.0 
0.5268429487179487 -267158.6748055415 -0.33572149204474955 0.13720905572657596 0.4729305477713255 109187.8736258279 -376346.5484313694 -0.0 -0.0 
0.5288461538461537 -286884.80285299465 -0.3605100756278097 0.11828355857450955 0.47879363420231924 94127.44618041371 -381012.24903340836 -0.0 -0.0 
0.5308493589743589 -306565.48314986116 -0.38524154788312376 0.09882966276712411 0.4840712106502479 78646.53197947936 -385212.0151293405 -0.0 -0.0 
0.5328525641025641 -326197.5979198043 -0.4099119908973977 0.07884856535269594 0.4887605562500936 62746.083601611084 -388943.68152141536 -0.0 -0.0 
0.5348557692307692 -345778.0370801444 -0.43451749642547227 0.05837276246330239 0.4928902588887747 46451.96066981583 -392229.9977499602 -0.0 -0.0 
0.5368589743589743 -365303.69873456116 -0.45905416650947056 0.03728517521157407 0.49633934172104466 29670.994669540494 -394974.69340410165 -0.0 -0.0 
0.5388621794871794 -384771.4896644779 -0.4835181140962899 0.015373366919703575 0.4988914810159935 12234.1336918046 -397005.6233562825 -0.0 -0.0 
0.5408653846153846 -404178.3258190927 -0.5079054636533934 -0.008401946549150068 0.49950351710424334 -6685.65913178894 -397492.66668730375 -0.0 -0.0 
0.5428685897435896 -423521.1328039411 -0.5322123517827554 -0.03562353805503749 0.4965888137277179 -28347.915686190187 -395173.2171177509 -0.0 -0.0 
0.5448717948717948 -442796.84636794386 -0.5564349278329043 -0.06475962663561574 0.49167530119728853 -51533.6821960549 -391263.16417188896 -0.0 -0.0 
0.546875 -462002.4128888312 -0.5805693545089242 -0.09574007041695572 0.4848292840919685 -76187.14147885179 -385815.27140997944 -0.0 -0.0 
0.5488782051282051 -481134.7898568968 -0.6046118084803583 -0.12901804353910315 0.47559376494125516 -102668.91842059675 -378465.87143630005 -0.0 -0.0 
0.5508814102564102 -500190.9463569871 -0.6285584809868948 -0.1656686885968895 0.46288979239000533 -131834.58517237322 -368356.3611846139 -0.0 -0.0 
0.5528846153846153 -519167.8635486488 -0.6524055784417373 -0.20545065238787566 0.44695492605386167 -163492.07876914082 -355675.78477950796 -0.0 -0.0 
0.5548878205128205 -538062.5351443749 -0.6761493230325873 -0.24750141403742348 0.42864790899516386 -196955.0262239399 -341107.50892043504 -0.0 -0.0 
0.5568910256410255 -556871.9678858469 -0.6997859533201071 -0.29103817092357526 0.4087477823965318 -231600.49238307914 -325271.4755027677 -0.0 -0.0 
0.5588942307692307 -575593.1820181278 -0.7233117248338091 -0.33528192818032354 0.3880297966534856 -266808.5722117918 -308784.60980633594 -0.0 -0.0 
0.5608974358974359 -594223.211761705 -0.7467229106652418 -0.3784665824812606 0.3682563281839812 -301173.8439355779 -293049.3678261271 -0.0 -0.0 
0.562900641025641 -612759.1057823247 -0.7700158020584009 -0.41892335319541196 0.35109244886298896 -333368.3327976358 -279390.77298468887 -0.0 -0.0 
0.5649038461538461 -631197.9276585416 -0.7931867089972704 -0.4565346600932826 0.3366520489039878 -363298.47133366455 -267899.45632487704 -0.0 -0.0 
0.5669070512820512 -649536.7563468894 -0.8162319607903725 -0.49164446392521827 0.32458749686515426 -391237.9750885363 -258298.78125835315 -0.0 -0.0 
0.5689102564102564 -667772.6866446421 -0.8391479066522907 -0.5247908647517032 0.31435704190058744 -417615.05091588374 -250157.6357287584 -0.0 -0.0 
0.5709134615384615 -685902.8296500375 -0.8619309162820036 -0.5564780250109947 0.30545289127100883 -442830.89894064516 -243071.9307093923 -0.0 -0.0 
0.5729166666666666 -703924.3132199404 -0.8845773804380022 -0.5870086859505776 0.2975686944874245 -467126.4332366823 -236797.87998325808 -0.0 -0.0 
0.5749198717948717 -721834.2824248362 -0.9070837115100502 -0.6166191960550412 0.29046451545500895 -490689.7341430035 -231144.54828183271 -0.0 -0.0 
0.5769230769230769 -739629.9000011099 -0.9294463440875361 -0.6454336150969108 0.28401272899062535 -513619.52539135097 -226010.37460975896 -0.0 -0.0 
0.578926282051282 -757308.346800513 -0.9516617355242892 -0.673550258732009 0.2781114767922802 -535994.0441758188 -221314.3026246942 -0.0 -0.0 
0.5809294871794871 -774866.8222367715 -0.9737263664998038 -0.7010616974472136 0.27266466905259024 -557886.9558257277 -216979.8664110438 -0.0 -0.0 
0.5829326923076923 -792302.5447292507 -0.9956367415767651 -0.7280284592793934 0.26760828229737166 -579346.4270733428 -212956.11765590787 -0.0 -0.0 
0.5849358974358974 -809612.7521436034 -1.0173893897547834 -0.7544950681963782 0.2628943215584052 -600407.8890046882 -209204.86313891516 -0.0 -0.0 
0.5869391025641025 -826794.7022293488 -1.0389808650202732 -0.780498701013837 0.2584821640064362 -621100.9260220011 -205693.77620734775 -0.0 -0.0 
0.5889423076923076 -843845.673054287 -1.060407746892353 -0.8060696426832544 0.2543381042090985 -641449.6381507539 -202396.03490353306 -0.0 -0.0 
0.5909455128205128 -860762.9634357085 -1.0816666409647206 -0.8312308064753539 0.2504358344893668 -661472.2592133719 -199290.70422233664 -0.0 -0.0 
0.5929487179487178 -877543.8933683058 -1.1027541794433817 -0.856004621694504 0.24674955774887775 -681186.6379036854 -196357.2554646203 -0.0 -0.0 
0.594951923076923 -894185.8044487407 -1.1236670216801772 -0.8804081374031515 0.2432588842770257 -700606.3414507378 -193579.46299800288 -0.0 -0.0 
0.5969551282051282 -910686.0602967769 -1.1444018547019943 -0.9044579424766305 0.23994391222536382 -719744.5708779149 -190941.48941886204 -0.0 -0.0 
0.5989583333333333 -927042.0469729323 -1.1649553937356032 -0.9281645263598209 0.23679086737578225 -738609.673431193 -188432.3735417393 -0.0 -0.0 
0.6009615384615384 -943251.1733925804 -1.185324382728033 -0.9515377470519204 0.2337866356761127 -757209.493867514 -186041.6795250664 -0.0 -0.0 
0.6029647435897435 -959310.8717364154 -1.2055055948623772 -0.9745861229188769 0.23091947194350027 -775550.810896463 -183760.06083995244 -0.0 -0.0 
0.6049679487179487 -975218.5978572492 -1.2254958330689891 -0.9973167266360555 0.2281791064329336 -793639.2527824388 -181579.34507481044 -0.0 -0.0 
0.6069711538461537 -990971.8316830443 -1.2452919305319492 -1.0197355308201441 0.22555639971180508 -811479.5723900595 -179492.25929298485 -0.0 -0.0 
0.6089743589743589 -1006568.0776161457 -1.2648907511907537 -1.0418475625779011 0.22304318861285255 -829075.770170271 -177492.30744587467 -0.0 -0.0 
0.6109775641025641 -1022004.8649286217 -1.2842891902371147 -1.0636570339059905 0.2206321563311242 -846431.1979293434 -175573.66699927824 -0.0 -0.0 
0.6129807692307692 -1037279.7481536758 -1.3034841746068235 -1.0851672727412949 0.21831690186552866 -863548.5039603962 -173731.24419327965 -0.0 -0.0 
0.6149839743589743 -1052390.307473054 -1.32247266346658 -1.1063804567169702 0.21609220674960983 -880429.4211729866 -171960.8863000673 -0.0 -0.0 
0.6169871794871794 -1067334.1491003833 -1.341251648695711 -1.1272998891266948 0.21395175956901613 -897076.5782497243 -170257.57085065893 -0.0 -0.0 
0.6189903846153846 -1082108.9056603978 -1.3598181553627187 -1.1479275013889665 0.21189065397375217 -913491.5121685193 -168617.39349187852 -0.0 -0.0 
0.6209935897435896 -1096712.2365639652 -1.378169242196554 -1.1682648220738112 0.20990442012274269 -929675.439330306 -167036.7972336592 -0.0 -0.0 
0.6229967948717948 -1111141.8283788874 -1.3963020020525774 -1.18831302456371 0.20798897748886747 -945629.2934864415 -165512.5348924459 -0.0 -0.0 
0.625 -1125395.3951963824 -1.414213562373095 -1.2080729769275145 0.20614058544558045 -961353.765427146 -164041.62976923643 -0.0 -0.0 
0.6270032051282051 -1139470.6789932176 -1.4319010856424264 -1.227545273092042 0.20435581255038437 -976849.327787094 -162621.3512061236 -0.0 -0.0 
0.6290064102564102 -1153365.4499894243 -1.4493617698364245 -1.2467291716461228 0.20263259819030166 -992115.3905716629 -161250.0594177614 -0.0 -0.0 
0.6310096153846153 -1167077.5070015264 -1.4665928488663544 -1.2655881591499432 0.20100468971641128 -1007122.8972818191 -159954.60971970728 -0.0 -0.0 
0.6330128205128205 -1180604.6777912588 -1.4835915930171053 -1.2841505261110426 0.19944106690606267 -1021894.3608128354 -158710.3169784234 -0.0 -0.0 
0.6350160256410255 -1193944.8194096799 -1.5003553093796171 -1.3024248827000329 0.19793042667958427 -1036436.6329297746 -157508.18647990527 -0.0 -0.0 
0.6370192307692307 -1207095.81853666 -1.5168813422774916 -1.3204065827838871 0.1964747594936045 -1050746.0163558656 -156349.8021807943 -0.0 -0.0 
0.6390224358974358 -1220055.5918156644 -1.5331670736876954 -1.3380982530676224 0.19506882062007302 -1064824.6013607197 -155230.99045494478 -0.0 -0.0 
0.641025641025641 -1232822.0861838006 -1.5492099236553083 -1.3555002231974431 0.19370970045786517 -1078672.6502707666 -154149.43591303402 -0.0 -0.0 
0.6430288461538461 -1245393.279197055 -1.565007350702228 -1.3726115758789392 0.19239577482328873 -1092289.4331276007 -153103.84606945422 -0.0 -0.0 
0.6450320512820512 -1257767.1793506867 -1.5805568522297893 -1.389429081625377 0.19112777060441233 -1105672.379986757 -152094.79936392978 -0.0 -0.0 
0.6470352564102564 -1269941.8263947212 -1.5958559649152242 -1.4059536002073636 0.1899023647078606 -1118822.1750345903 -151119.65136013087 -0.0 -0.0 
0.6490384615384615 -1281915.291644484 -1.6109022651018914 -1.4221849762716148 0.1887172888302766 -1131738.6946466898 -150176.59699779423 -0.0 -0.0 
0.6510416666666666 -1293685.678286143 -1.6256933691832303 -1.4381221295766262 0.18757123960660405 -1144421.0791952172 -149264.59909092588 -0.0 -0.0 
0.6530448717948717 -1305251.1216771957 -1.6402269339803661 -1.453763960546751 0.18646297343361518 -1156868.4536666644 -148382.66801053123 -0.0 -0.0 
0.6550480769230769 -1316609.7896418667 -1.6545006571133165 -1.469109354560641 0.18539130255267544 -1169079.931074491 -147529.8585673757 -0.0 -0.0 
0.6570512820512819 -1327759.8827613504 -1.6685122773657213 -1.4841571856160218 0.18435509174969944 -1181054.6153754601 -146705.26738589024 -0.0 -0.0 
0.6590544871794871 -1338699.6346588798 -1.6822595750430709 -1.4989063197546888 0.1833532552883821 -1192791.6041951685 -145908.03046371136 -0.0 -0.0 
0.6610576923076923 -1349427.312279546 -1.6957403723243365 -1.5133556182667767 0.18238475405755983 -1204289.9913779236 -145137.3209016223 -0.0 -0.0 
0.6630608974358974 -1359941.2161648476 -1.7089525336069817 -1.5275039406916355 0.1814485929153462 -1215548.8693747688 -144392.3467900788 -0.0 -0.0 
0.6650641025641025 -1370239.6807219177 -1.72189396584528 -1.541350147630995 0.1805438182142851 -1226567.3314821282 -143672.34923978942 -0.0 -0.0 
0.6670673076923076 -1380321.0744873805 -1.7345626188818897 -1.5548931033886841 0.17966951549320553 -1237344.4739424323 -142976.60054494813 -0.0 -0.0 
0.6690705128205128 -1390183.8003858088 -1.7469564857726385 -1.5681316784498984 0.1788248073227401 -1247879.3979170572 -142304.40246875165 -0.0 -0.0 
0.6710737179487178 -1399826.295982725 -1.759073603104456 -1.5810647518118213 0.17800885129263477 -1258171.2113409757 -141655.08464174927 -0.0 -0.0 
0.673076923076923 -1409247.033732124 -1.7709120513064192 -1.5936912131763994 0.17722083813001976 -1268219.0306677145 -141028.00306440936 -0.0 -0.0 
0.6750801282051282 -1418444.5212184591 -1.7824699549538412 -1.6060099650150916 0.17645998993874956 -1278021.9825124298 -140422.5387060293 -0.0 -0.0 
0.6770833333333333 -1427417.301393071 -1.7937454830653758 -1.618019924514599 0.17572555855077687 -1287579.2052002728 -139838.0961927981 -0.0 -0.0 
0.6790865384615384 -1436163.952805011 -1.8047368493930804 -1.6297200254118036 0.17501682398127683 -1296889.8502265867 -139274.10257842438 -0.0 -0.0 
0.6810897435897435 -1444683.089826222 -1.815442312705385 -1.6411092197254231 0.1743330929799618 -1305953.0836349162 -138730.00619130582 -0.0 -0.0 
0.6830929487179487 -1452973.3628710487 -1.8258601770629375 -1.6521854319008182 0.17367474516211923 -1314767.2537510572 -138206.10911999154 -0.0 -0.0 
0.6850961538461537 -1461033.4586100366 -1.8359887920872713 -1.6629475122012018 0.17304127988606943 -1323331.445643943 -137702.0129660936 -0.0 -0.0 
0.6870993589743589 -1468862.1001779872 -1.8458265532222558 -1.6733955488640495 0.17243100435820624 -1331645.7295320733 -137216.370645914 -0.0 -0.0 
0.6891025641025641 -1476458.0473762362 -1.8553719019882857 -1.6835285912470515 0.17184331074123427 -1339709.3489188177 -136748.69845741848 -0.0 -0.0 
0.6911057692307692 -1483820.0968691215 -1.864623326229171 -1.6933441437840713 0.17127918244509965 -1347520.3178949617 -136299.77897415985 -0.0 -0.0 
0.6931089743589743 -1490947.0823746184 -1.873579360351695 -1.7028415333487459 0.17073782700294915 -1355078.1008041957 -135868.98157042265 -0.0 -0.0 
0.6951121794871794 -1497837.8748490943 -1.8822385855577852 -1.712021149007086 0.1702174365506992 -1362383.0072568525 -135454.86759224185 -0.0 -0.0 
0.6971153846153846 -1504491.3826661736 -1.8905996300692807 -1.7208803354062585 0.16971929466302216 -1369432.9241892658 -135058.4584769078 -0.0 -0.0 
0.6991185897435896 -1510906.5517896682 -1.898661169345243 -1.7294185342971335 0.16924263504810955 -1376227.4073615023 -134679.14442816586 -0.0 -0.0 
0.7011217948717948 -1517082.3659405587 -1.9064219262917927 -1.737636414601479 0.16878551169031364 -1382766.9890861404 -134315.3768544183 -0.0 -0.0 
0.7031249999999999 -1523017.8467579887 -1.913880671464417 -1.7455296175712174 0.1683510538931996 -1389048.2007791786 -133969.64597881003 -0.0 -0.0 
0.7051282051282051 -1528712.053954258 -1.9210362232627443 -1.7531010773025286 0.16793514596021564 -1395073.3773234452 -133638.67663081293 -0.0 -0.0 
0.7071314102564102 -1534164.0854637777 -1.927887448117723 -1.7603468670470988 0.1675405810706243 -1400839.3939096946 -133324.69155408302 -0.0 -0.0 
0.7091346153846153 -1539373.0775859756 -1.9344332606712047 -1.767268753615548 0.16716450705565666 -1406347.6565234158 -133025.42106255982 -0.0 -0.0 
0.7111378205128205 -1544338.2051221235 -1.9406726239478842 -1.7738634797868642 0.16680914416102 -1411595.5731487172 -132742.6319734063 -0.0 -0.0 
0.7131410256410255 -1549058.6815060598 -1.9466045495195716 -1.7801321422574532 0.16647240726211843 -1416584.0165105285 -132474.66499553132 -0.0 -0.0 
0.7151442307692307 -1553533.7589287995 -1.9522280976617814 -1.7860725356213918 0.16615556204038961 -1421311.231601572 -132222.52732722764 -0.0 -0.0 
0.7171474358974358 -1557762.7284569987 -1.9575423775025995 -1.7916862293445208 0.1658561481580787 -1425778.4673650376 -131984.26109196106 -0.0 -0.0 
0.719150641025641 -1561744.9201452637 -1.9625465471638155 -1.7969705300512329 0.16557601711258263 -1429983.5804792452 -131761.3396660185 -0.0 -0.0 
0.721153846153846 -1565479.70314228 -1.9672398138942868 -1.801925367998962 0.16531444589532485 -1433926.515445399 -131553.1876968809 -0.0 -0.0 
0.7231570512820512 -1568966.4857907547 -1.9716214341955318 -1.806551190589099 0.16507024360643285 -1437607.6282951618 -131358.8574955929 -0.0 -0.0 
0.7251602564102564 -1572204.715721142 -1.9756907139395077 -1.810845565295336 0.16484514864417177 -1441024.9832842187 -131179.7324369233 -0.0 -0.0 
0.7271634615384615 -1575193.8799391498 -1.9794470084785742 -1.814808973819402 0.16463803465917226 -1444178.9637395232 -131014.91619962663 -0.0 -0.0 
0.7291666666666666 -1577933.5049070085 -1.9828897227476208 -1.81844151417339 0.1644482085742307 -1447069.6476571723 -130863.8572498362 -0.0 -0.0 
0.7311698717948717 -1580423.156618486 -1.9860183113583307 -1.8217426128404157 0.16427569851791501 -1449696.5786469076 -130726.57797157834 -0.0 -0.0 
0.7331730769230769 -1582662.4406676434 -1.9888322786855843 -1.824710155546919 0.16412212313866537 -1452058.0742220005 -130604.3664456429 -0.0 -0.0 
0.7351762820512819 -1584651.0023113156 -1.9913311789459727 -1.8273453899423224 0.16398578900365024 -1454155.127231663 -130495.87507965253 -0.0 -0.0 
0.7371794871794871 -1586388.5265253098 -1.99351461626842 -1.829647956238559 0.16386666002986106 -1455987.4513656772 -130401.0751596326 -0.0 -0.0 
0.7391826923076923 -1587874.7380543088 -1.9953822447568936 -1.8316174897868895 0.1637647549700041 -1457554.7564457813 -130319.98160852748 -0.0 -0.0 
0.7411858974358974 -1589109.40145548 -1.9969337685452035 -1.8332536785775333 0.16368008996767025 -1458856.7941824682 -130252.6072730117 -0.0 -0.0 
0.7431891025641025 -1590092.3211357703 -1.9981689418438713 -1.8345562634085413 0.16361267843533 -1459893.35830937 -130198.9628264003 -0.0 -0.0 
0.7451923076923076 -1590823.341382894 -1.999087568979067 -1.8355250379268757 0.16356253105219132 -1460664.2846159479 -130159.0567669461 -0.0 -0.0 
0.7471955128205128 -1591302.3463899987 -1.999689504423608 -1.8361596744570428 0.1635298299665653 -1461169.3123461844 -130133.03404381429 -0.0 -0.0 
0.7491987179487178 -1591529.2602740133 -1.9999746528200153 -1.8364595084423516 0.16351514437766368 -1461407.9126622153 -130121.34761179797 -0.0 -0.0 
0.751201923076923 -1591504.0470876666 -1.999942968995615 -1.8364595084106679 0.16348346058494712 -1461407.9126622153 -130096.13442545128 0.0 0.0 
0.7532051282051282 -1591226.7108251848 -1.9995944579697005 -1.8364595080621569 0.16313494990754362 -1461407.9126622153 -129818.79816296953 0.0 0.0 
0.7552083333333333 -1590697.2954216562 -1.9989291749527314 -1.8364595073968737 0.16246966755585768 -1461407.9126622153 -129289.38275944092 0.0 0.0 
0.7572115384615384 -1589915.884746073 -1.9979472253375918 -1.8364595064149243 0.16148771892266756 -1461407.9126622153 -128507.97208385775 0.0 0.0 
0.7592147435897435 -1588882.602588044 -1.996648764682892 -1.8364595051164636 0.1601892595664285 -1461407.9126622153 -127474.68992582872 0.0 0.0 
0.7612179487179487 -1587597.6126381839 -1.995033998688325 -1.8364595035016975 0.15857449518662747 -1461407.9126622153 -126189.69997596857 0.0 0.0 
0.7632211538461537 -1586061.1184621828 -1.9931031831620818 -1.836459501570882 0.1566436815911998 -1461407.9126622153 -124653.20579996752 0.0 0.0 
0.7652243589743589 -1584273.363468556 -1.9908566239803231 -1.8364594993243228 0.1543971246560003 -1461407.9126622153 -122865.45080634067 0.0 0.0 
0.767227564102564 -1582234.6308700854 -1.9882946770387275 -1.836459496762376 0.15183518027635157 -1461407.9126622153 -120826.71820787014 0.0 0.0 
0.7692307692307692 -1579945.243638953 -1.9854177481961082 -1.836459493885447 0.14895825431066112 -1461407.9126622153 -118537.33097673766 0.0 0.0 
0.7712339743589743 -1577405.5644555753 -1.9822262932101187 -1.836459490693992 0.14576680251612673 -1461407.9126622153 -115997.65179336001 0.0 0.0 
0.7732371794871794 -1574615.9956511492 -1.9787208176650513 -1.8364594871885165 0.14226133047653478 -1461407.9126622153 -113208.0829889339 0.0 0.0 
0.7752403846153846 -1571576.9791439152 -1.9749018768917455 -1.8364594833695758 0.1384423935221697 -1461407.9126622153 -110169.06648169993 0.0 0.0 
0.7772435897435896 -1568288.9963691493 -1.9707700758796118 -1.8364594792377746 0.1343105966418372 -1461407.9126622153 -106881.083706934 0.0 0.0 
0.7792467948717948 -1564752.5682028949 -1.9663260691807907 -1.836459474793768 0.12986659438702275 -1461407.9126622153 -103344.65554067958 0.0 0.0 
0.7812499999999999 -1560968.2548794479 -1.9615705608064613 -1.8364594700382597 0.1251110907682016 -1461407.9126622153 -99560.34221723257 0.0 0.0 
0.7832532051282051 -1556936.6559026022 -1.95650430411531 -1.836459464972003 0.1200448391433071 -1461407.9126622153 -95528.74324038695 0.0 0.0 
0.7852564102564101 -1552658.4099506815 -1.9511281016941882 -1.8364594595958006 0.11466864209838756 -1461407.9126622153 -91250.4972884662 0.0 0.0 
0.7872596153846153 -1548134.194775358 -1.945442805230966 -1.8364594539105041 0.10898335132046189 -1461407.9126622153 -86726.28211314278 0.0 0.0 
0.7892628205128205 -1543364.727094286 -1.93944931537961 -1.8364594479170142 0.10298986746259575 -1461407.9126622153 -81956.81443207059 0.0 0.0 
0.7912660256410255 -1538350.76247756 -1.9331485816175038 -1.8364594416162805 0.0966891400012233 -1461407.9126622153 -76942.84981534467 0.0 0.0 
0.7932692307692307 -1533093.0952280192 -1.926541602095033 -1.8364594350093009 0.09008216708573213 -1461407.9126622153 -71685.18256580387 0.0 0.0 
0.7952724358974358 -1527592.5582554147 -1.9196294234774596 -1.8364594280971223 0.08316999538033731 -1461407.9126622153 -66184.64559319941 0.0 0.0 
0.797275641025641 -1521850.0229444623 -1.9124131407791123 -1.8364594208808396 0.07595371989827271 -1461407.9126622153 -60442.110282246955 0.0 0.0 
0.799278846153846 -1515866.3990167999 -1.904893897189917 -1.8364594133615961 0.06843448382832085 -1461407.9126622153 -54458.48635458457 0.0 0.0 
0.8012820512820512 -1509642.6343868687 -1.8970728838942916 -1.8364594055405827 0.060613478353708894 -1461407.9126622153 -48234.721724653384 0.0 0.0 
0.8032852564102564 -1503179.7150117496 -1.8889513398824447 -1.8364593974190386 0.05249194246340605 -1461407.9126622153 -41771.80234953435 0.0 0.0 
0.8052884615384615 -1496478.6647349682 -1.8805305517540958 -1.8364593889982506 0.04407116275584522 -1461407.9126622153 -35070.75207275292 0.0 0.0 
0.8072916666666666 -1489540.5451242977 -1.871811853514652 -1.8364593802795524 0.0353524732350996 -1461407.9126622153 -28132.63246208243 0.0 0.0 
0.8092948717948717 -1482366.455303591 -1.8627966263638815 -1.8364593712643251 0.026337255099556423 -1461407.9126622153 -20958.54264137568 0.0 0.0 
0.8112980769230769 -1474957.5317786564 -1.8534862984771043 -1.8364593619539973 0.01702693652310705 -1461407.9126622153 -13549.619116441114 0.0 0.0 
0.8133012820512819 -1467314.9482572167 -1.8438823447789439 -1.8364593523500437 0.00742299242890021 -1461407.9126622153 -5907.03559500142 0.0 0.0 
0.8153044871794871 -1459439.91546297 -1.8339862867096701 -1.8364593424539855 -0.0024730557443153334 -1461407.9126622153 1967.997199245263 0.0 0.0 
0.8173076923076923 -1451333.6809437925 -1.8237996919841806 -1.8364593322673908 -0.012659640283210205 -1461407.9126622153 10074.231718422845 0.0 0.0 
0.8193108974358974 -1442997.528874102 -1.813324174343642 -1.8364593217918732 -0.023135147448231308 -1461407.9126622153 18410.38378811325 0.0 0.0 
0.8213141025641025 -1434432.779851421 -1.8025613932998437 -1.836459311029092 -0.03389791772924844 -1461407.9126622153 26975.132810794283 0.0 0.0 
0.8233173076923076 -1425640.7906871724 -1.791513053872306 -1.8364592999807527 -0.044946246108446664 -1461407.9126622153 35767.12197504286 0.0 0.0 
0.8253205128205128 -1416622.9541917343 -1.780180906318169 -1.836459288648605 -0.05627838233043603 -1461407.9126622153 44784.95847048098 0.0 0.0 
0.8273237179487178 -1407380.6989537945 -1.7685667458549237 -1.8364592770344448 -0.0678925311795211 -1461407.9126622153 54027.21370842075 0.0 0.0 
0.829326923076923 -1397915.4891140338 -1.7566724123760125 -1.8364592651401113 -0.0797868527640988 -1461407.9126622153 63492.42354818154 0.0 0.0 
0.8313301282051281 -1388228.824133184 -1.7444997901593633 -1.836459252967489 -0.09195946280812572 -1461407.9126622153 73179.08852903126 0.0 0.0 
0.8333333333333333 -1378322.2385544807 -1.732050807568878 -1.8364592405185065 -0.10440843294962843 -1461407.9126622153 83085.67410773458 0.0 0.0 
0.8353365384615384 -1368197.3017605694 -1.719327436748953 -1.8364592277951355 -0.11713179104618243 -1461407.9126622153 93210.61090164585 0.0 0.0 
0.8373397435897435 -1357855.6177248843 -1.706331693312051 -1.8364592147993921 -0.1301275214873412 -1461407.9126622153 103552.294937331 0.0 0.0 
0.8393429487179487 -1347298.8247575462 -1.6930656360193876 -1.8364592015333348 -0.1433935655139471 -1461407.9126622153 114109.08790466911 0.0 0.0 
0.8413461538461537 -1336528.5952458316 -1.6795313664547964 -1.8364591879990653 -0.15692782154426888 -1461407.9126622153 124879.31741638365 0.0 0.0 
0.8433493589743589 -1325546.6353892318 -1.6657310286917917 -1.8295999224282102 -0.16386889373641855 -1455949.4880778424 130402.85268861055 0.0 0.0 
0.845352564102564 -1314354.6849291616 -1.6516668089539126 -1.8162301623522419 -0.16456335339832928 -1445310.1716102613 130955.48668109975 0.0 0.0 
0.8473557692307692 -1302954.5168733487 -1.6373409352683803 -1.802618231317158 -0.1652772960487776 -1434478.1416321013 131523.62475875253 0.0 0.0 
0.8493589743589742 -1291347.9372149655 -1.6227556771131477 -1.78876682250001 -0.16601114538686224 -1423455.5413059017 132107.60409093625 0.0 0.0 
0.8513621794871794 -1279536.784646517 -1.607913345057361 -1.7746786359082813 -0.1667652908509203 -1412244.5192296593 132707.73458314245 0.0 0.0 
0.8533653846153846 -1267522.930268567 -1.5928162903953351 -1.7603564228022472 -0.16754013240691212 -1400847.264787055 133324.33451848803 0.0 0.0 
0.8553685897435896 -1255308.2772933175 -1.5774669047740582 -1.7458029857507242 -0.16833608097666608 -1389266.0081918181 133957.73089850065 0.0 0.0 
0.8573717948717948 -1242894.760743107 -1.5618676198143153 -1.731021178701089 -0.16915355888677364 -1377503.0205434468 134608.25980033982 0.0 0.0 
0.8593749999999999 -1230284.3471438668 -1.5460209067254747 -1.7160139070651632 -0.16999300033968856 -1365560.613895552 135276.26675168518 0.0 0.0 
0.8613782051282051 -1217479.034213587 -1.5299292759140004 -1.7007841278223068 -0.1708548519083064 -1353441.1413378976 135962.10712431069 0.0 0.0 
0.8633814102564101 -1204480.8505458457 -1.5135952765857659 -1.6853348496411724 -0.17173957305540655 -1341146.9970932906 136666.14654744486 0.0 0.0 
0.8653846153846153 -1191291.8552884369 -1.4970214963422033 -1.6696691330216287 -0.1726476366794254 -1328680.616630519 137388.76134208217 0.0 0.0 
0.8673878205128205 -1177914.1378171698 -1.4802105607703904 -1.6537900922962399 -0.17357953152584948 -1316044.4782570824 138130.34043991263 0.0 0.0 
0.8693910256410255 -1164349.8174048725 -1.4631651330271058 -1.6377021431968857 -0.17453701016977985 -1303242.0959021554 138892.27849728288 0.0 0.0 
0.8713942307692307 -1150601.0428856565 -1.4458879134169331 -1.621407523033135 -0.17551960961620194 -1290275.249959755 139674.20707409852 0.0 0.0 
0.8733974358974358 -1136669.9923145082 -1.4283816389644903 -1.6049094293512776 -0.17652779038678723 -1277146.4849567367 140476.4926422285 0.0 0.0 
0.875400641025641 -1122558.872622243 -1.4106490829808316 -1.5882111941865267 -0.1775621112056951 -1263858.452442919 141299.579820676 0.0 0.0 
0.877403846153846 -1108269.9192658882 -1.392693054624107 -1.5713162032270616 -0.17862314860295458 -1250413.8466638075 142143.92739791935 0.0 0.0 
0.8794070512820512 -1093805.3958745426 -1.3745163984545354 -1.5542288784512515 -0.17971247999671602 -1236816.1865192368 143010.79064469412 0.0 0.0 
0.8814102564102564 -1079167.5938907824 -1.3561219939837823 -1.5369532130871189 -0.18083121910333655 -1223068.6497199861 143901.0558292037 0.0 0.0 
0.8834134615384615 -1064358.8322076527 -1.3375127552187893 -1.5194915267233617 -0.18197877150457242 -1209173.082135619 144814.24992796616 0.0 0.0 
0.8854166666666666 -1049381.456801309 -1.318691630200139 -1.501847436264308 -0.18315580606416892 -1195132.3620076794 145750.9052063704 0.0 0.0 
0.8874198717948717 -1034237.8403593785 -1.2996616005350388 -1.4840258251857685 -0.18436422465072977 -1180950.3754842551 146712.53512487665 0.0 0.0 
0.8894230769230769 -1018930.3819050797 -1.2804256809249763 -1.4660313670111258 -0.18560568608614947 -1166630.841638406 147700.45973332634 0.0 0.0 
0.8914262820512819 -1003461.5064171756 -1.2609869186881384 -1.4478659999858012 -0.18687908129766284 -1152175.3028759481 148713.7964587725 0.0 0.0 
0.8934294871794871 -987833.6644458082 -1.2413483932766542 -1.4295335925152264 -0.18818519923857213 -1137586.837576741 149753.17313093273 0.0 0.0 
0.8954326923076922 -972049.3317242952 -1.2215132157887654 -1.411042098181207 -0.1895288823924417 -1122871.7750039364 150822.44327964121 0.0 0.0 
0.8974358974358974 -956111.0087769199 -1.2014845284759592 -1.3923918930612125 -0.19090736458525326 -1108030.4144282741 151919.40565135423 0.0 0.0 
0.8994391025641025 -940021.2205228114 -1.18126550424519 -1.3735869699047836 -0.19232146565959352 -1093065.9331795366 153044.7126567252 0.0 0.0 
0.9014423076923076 -923782.5158759466 -1.1608593461562282 -1.3546362641377099 -0.19377691798148167 -1077985.4418482005 154202.9259722539 0.0 0.0 
0.9034455128205128 -907397.4673413547 -1.1402692869142337 -1.3355397540513707 -0.19527046713713703 -1062788.9231565048 155391.45581515005 0.0 0.0 
0.9054487179487178 -890868.6706075909 -1.1194985883576452 -1.316302681623472 -0.19680409326582682 -1047480.5485393426 156611.87793175166 0.0 0.0 
0.907451923076923 -874198.7441355288 -1.0985505409414402 -1.2969331656767613 -0.1983826247353211 -1032066.7787544176 157868.03461888875 0.0 0.0 
0.9094551282051281 -857390.3287435505 -1.0774284632158704 -1.2774311899197566 -0.2000027267038862 -1016547.6008347273 159157.27209117683 0.0 0.0 
0.9114583333333333 -840446.0871891889 -1.056135701300737 -1.2578043912742662 -0.20166868997352916 -1000929.0920529643 160483.00486377534 0.0 0.0 
0.9134615384615383 -823368.7037473067 -1.0346756283553158 -1.2380804167464838 -0.20340478839116805 -985233.2532169331 161864.5494696264 0.0 0.0 
0.9154647435897435 -806160.8837848485 -1.013051644043974 -1.2182543764460383 -0.20520273240206421 -969456.1930689176 163295.3092840691 0.0 0.0 
0.9174679487179487 -788825.3533322717 -0.9912671739976151 -1.198315425675376 -0.20704825167776097 -953589.2816614525 164763.9283291808 0.0 0.0 
0.9194711538461537 -771364.8586516867 -0.9693256692709873 -1.1782688138114765 -0.20894314454048923 -937636.6963174405 166271.8376657538 0.0 0.0 
0.9214743589743589 -753782.1658018029 -0.947230605795979 -1.1581199039498864 -0.21088929815390745 -921602.7048542164 167820.53905241354 0.0 0.0 
0.923477564102564 -736080.0601997343 -0.9249854838309672 -1.1378741719019776 -0.21288868807101036 -905491.6647855884 169411.6045858541 0.0 0.0 
0.9254807692307692 -718261.3461797348 -0.902593827406308 -1.1175372137919166 -0.21494338638560861 -889308.029367322 171046.6831875872 0.0 0.0 
0.9274839743589742 -700328.8465489495 -0.8800591837660773 -1.0971157865116694 -0.21705660274559213 -873057.1755657527 172728.32901680318 0.0 0.0 
0.9294871794871794 -682285.4021402206 -0.85738512280611 -1.076615775208171 -0.21923065240206108 -856743.7866338508 174458.38449363015 0.0 0.0 
0.9314903846153846 -664133.8713620574 -0.8345752365084753 -1.056042514248979 -0.2214672777405038 -840372.1075278278 176238.23616577045 0.0 0.0 
0.9334935897435896 -645877.1297458081 -0.811633138372437 -1.0354021817840806 -0.2237690434116436 -823947.054665273 178069.92491946497 0.0 0.0 
0.9354967948717948 -627518.0694901203 -0.7885624628420045 -1.0147010989412506 -0.22613863609924612 -807473.6582419808 179955.58875186055 0.0 0.0 
0.9374999999999999 -609059.5990027714 -0.7653668647301808 -0.9939457342244203 -0.22857886949423956 -790957.0657320655 181897.46672929404 0.0 0.0 
0.9395032051282051 -590504.6424399196 -0.7420500186399677 -0.973143981257708 -0.2310939626177403 -774403.5586853712 183898.91624545155 0.0 0.0 
0.9415064102564101 -571856.1392428671 -0.7186156183822453 -0.952304434262634 -0.2336888158803887 -757819.9761699825 185963.83692711534 0.0 0.0 
0.9435096153846153 -553117.0436723934 -0.6950673763905985 -0.9314317949011429 -0.23636441851054446 -741210.0596503826 188093.01597798918 0.0 0.0 
0.9455128205128205 -534290.3243407558 -0.6714090231332105 -0.910533355009938 -0.23912433187672755 -724579.6117886836 190289.28744792775 0.0 0.0 
0.9475160256410255 -515378.9637414025 -0.6476443065218842 -0.889616416854449 -0.24197211033256483 -707934.4435459082 192555.4798045057 0.0 0.0 
0.9495192307692307 -496385.95777648827 -0.6237769913182996 -0.8686946284031751 -0.24491763708487557 -691285.4156381704 194899.45786168217 0.0 0.0 
0.9515224358974358 -477314.3152822772 -0.5998108585376177 -0.8477719451291811 -0.24796108659156335 -674635.6757310616 197321.36044878443 0.0 0.0 
0.953525641025641 -458167.0575524827 -0.5757497048494926 -0.826855648225307 -0.2511059433758144 -657991.0180165153 199823.9604640326 0.0 0.0 
0.955528846153846 -438947.21785964305 -0.5515973419766133 -0.8059539816852299 -0.25435663970861666 -641358.002859781 202410.78500013798 0.0 0.0 
0.9575320512820512 -419657.84097459057 -0.527357596090851 -0.7850848526009485 -0.25772725651009754 -624750.8802831044 205093.0393085138 0.0 0.0 
0.9595352564102563 -400301.9826841138 -0.5030343072071362 -0.7642510396896872 -0.26121673248255106 -608171.8615185489 207869.87883443513 0.0 0.0 
0.9615384615384615 -380882.7093068553 -0.4786313285751173 -0.7434601639898696 -0.2648288354147523 -591627.0111987963 210744.30189194105 0.0 0.0 
0.9635416666666666 -361403.09720756026 -0.4541525260687477 -0.7227310935378216 -0.26857856746907394 -575131.3440420233 213728.24683446303 0.0 0.0 
0.9655448717948717 -341866.2323097207 -0.4296017775738561 -0.7020720939200744 -0.2724703163462183 -558691.4375964915 216825.20528677083 0.0 0.0 
0.9675480769230769 -322275.20960670523 -0.40498297237381436 -0.681485660291486 -0.2765026879176717 -542309.2774422388 220034.06783553353 0.0 0.0 
0.9695512820512819 -302633.13267146406 -0.38030001053341467 -0.661002376964675 -0.28070236643126034 -526009.2018231712 223376.06915170717 0.0 0.0 
0.9715544871794871 -282943.1131648613 -0.3555568022810215 -0.6406216624842699 -0.2850648602032484 -509790.74802823167 226847.6348633704 0.0 0.0 
0.9735576923076922 -263208.27034273464 -0.33075726738912453 -0.6203573609439857 -0.2896000935548612 -493664.9328450547 230456.66250232008 0.0 0.0 
0.9755608974358974 -243431.7305617427 -0.3059053345533683 -0.6002369436348949 -0.29433160908152656 -477653.6172512112 234221.8866894685 0.0 0.0 
0.9775641025641024 -223616.62678410354 -0.2810049407701881 -0.5802530033455956 -0.2992480625754075 -461750.9067661281 238134.27998202454 0.0 0.0 
0.9795673076923076 -203766.09808126534 -0.2560600307131042 -0.5604552936289398 -0.3043952629158356 -445996.39404562296 242230.29596435762 0.0 0.0 
0.9815705128205128 -183883.28913663048 -0.23107455610782646 -0.5408193992549691 -0.3097448431471427 -430370.650044449 246487.36090781854 0.0 0.0 
0.9835737179487178 -163971.3497473751 -0.20605247510622246 -0.5214118569349617 -0.31535938182873924 -414926.6230448899 250955.2732975148 0.0 0.0 
0.985576923076923 -144033.43432546555 -0.18099775165927623 -0.5022013360290152 -0.32120358436973895 -399639.38088780513 255605.94656233958 0.0 0.0 
0.9875801282051281 -124072.7013979438 -0.15591435488912814 -0.4832608270049929 -0.32734647211586476 -384567.0075969158 260494.30619897202 0.0 0.0 
0.9895833333333333 -104092.31310655392 -0.13080625846028734 -0.46457105472149085 -0.3337647962612035 -369694.1644835548 265601.85137700086 0.0 0.0 
0.9915865384615383 -84095.43470681137 -0.10567743995014349 -0.44615080378830174 -0.34047336383815824 -355035.7998770178 270940.3651702064 0.0 0.0 
0.9935897435897435 -64085.234066557845 -0.08053188021883219 -0.4280052117471198 -0.34747333152828763 -340596.00210400537 276510.76803744753 0.0 0.0 
0.9955929487179487 -44064.88116412359 -0.055373562778607166 -0.41008489810480137 -0.3547113353261942 -326335.475374171 282270.5942100474 0.0 0.0 
0.9975961538461537 -24037.547586141118 -0.030206473162774403 -0.3923829786437092 -0.3621765054809348 -312248.7413925334 288211.1938063923 0.0 0.0 
0.9995993589743589 -4006.40602510419 -0.005034598294306083 -0.3748910779695514 -0.3698564796752453 -298329.1352222455 294322.7291971413 0.0 0.0 
1.001602564102564 16025.370223237114 0.020138074145751337 -0.35755640488270934 -0.3776944790284607 -284534.6469162686 300560.0171395057 0.0 0.0 
1.0036057692307692 36054.6077625825 0.04530755634999628 -0.34035021229235163 -0.3856577686423479 -270842.40024052665 306897.00800310913 0.0 0.0 
1.0056089743589742 56078.133598816225 0.0704698610164272 -0.32322004366274826 -0.3936899046791755 -257210.65156530828 313288.7851641245 0.0 0.0 
1.0076121794871793 76092.775642657 0.09562100198009103 -0.3061007350223478 -0.40172173700243885 -243587.54499466618 319680.3206373232 0.0 0.0 
1.0096153846153846 96095.36321218003 0.12075699484457107 -0.28895474826909506 -0.40971174311366615 -229943.20862307568 326038.5718352557 0.0 0.0 
1.0116185897435896 116082.72753509918 0.14587385761317329 -0.2717647447405739 -0.41763860235374717 -216263.84476441977 332346.572299519 0.0 0.0 
1.0136217948717947 136051.70225077626 0.17096761131976984 -0.2545251680476675 -0.42549277936743735 -202545.03177714217 338596.7340279184 0.0 0.0 
1.015625 155999.12391181444 0.19603428065912004 -0.2372071252607937 -0.4332414059199138 -188763.77737226986 344762.9012840843 0.0 0.0 
1.017628205128205 175921.83248521265 0.2210698946166393 -0.2197834522314386 -0.4408533468480779 -174898.464982472 350820.29746768466 0.0 0.0 
1.0196314102564101 195816.6718529692 0.2460704870974765 -0.20223563776434852 -0.44830612486182503 -160934.36384872594 356751.03570169513 0.0 0.0 
1.0216346153846152 215680.49031207242 0.2710320975548205 -0.18453911559516167 -0.45557121314998217 -146851.9247362983 362532.4150483707 0.0 0.0 
1.0236378205128205 235510.14107378587 0.2959507716173206 -0.1665930078525685 -0.4625437794698891 -132570.87150242864 368081.0125762145 0.0 0.0 
1.0256410256410255 255302.48276214718 0.32082256171551854 -0.14834529513508918 -0.4691678568506077 -118049.80837816882 373352.291140316 0.0 0.0 
1.0276442307692306 275054.3799116355 0.345643527707236 -0.12972228984812875 -0.4753658175553648 -103230.09657712292 378284.4764887584 0.0 0.0 
1.029647435897436 294762.70346387767 0.37040973750175393 -0.11055698083440366 -0.48096671833615756 -87978.83270709257 382741.53617097024 0.0 0.0 
1.031650641025641 314424.33126333944 0.39511726768271627 -0.09089936194264737 -0.4860166296253636 -72335.80064549012 386760.13190882956 0.0 0.0 
1.033653846153846 334036.1485519497 0.4197622041296936 -0.07072044631144853 -0.49048265044114214 -56277.93335474207 390314.0819066918 0.0 0.0 
1.035657051282051 353595.04846251773 0.44434064263822903 -0.050022489045737195 -0.49436313168396623 -39807.02538902016 393402.0738515379 0.0 0.0 
1.0376602564102564 373097.9325109311 0.4688486895383526 -0.028625548462177342 -0.49747423800053 -22779.883560176706 395877.8160711078 0.0 0.0 
1.0396634615384615 392541.71108699526 0.49328246231138856 -0.006361940722062478 -0.49964440303345103 -5063.069172649586 397604.78025964485 0.0 0.0 
1.0416666666666665 411923.3039439016 0.5176380902050387 0.019071248710418084 -0.4985668414946206 15176.020768706687 396747.2831751949 0.0 0.0 
1.0436698717948718 431239.6406861862 0.5419117148465699 0.047035805181898205 -0.49487590966467165 37429.51067490241 393810.1300112838 0.0 0.0 
1.0456730769230769 450487.6612561276 0.5660994908540391 0.07690743615181345 -0.48919205470222565 61200.603833369794 389287.0574227578 0.0 0.0 
1.047676282051282 469664.3164185335 0.5901975864454948 0.10873746929210332 -0.4814601171533915 86530.14555153623 383134.1708669973 0.0 0.0 
1.049679487179487 488766.56824377837 0.6142021840459794 0.1432460087237684 -0.470956175322211 113991.1770574713 374775.39118630707 0.0 0.0 
1.0516826923076923 507791.39058908005 0.6381094808923197 0.18124154768855535 -0.4568679332037643 144227.0774769822 363564.31311209785 0.0 0.0 
1.0536858974358974 526735.7695778795 0.6619156896355329 0.22202685123516763 -0.4398888384003653 176683.0043132638 350052.76526461565 0.0 0.0 
1.0556891025641024 545596.7040773107 0.6856170389408335 0.2647875996976995 -0.420829439243134 210710.9419208725 334885.76215643826 0.0 0.0 
1.0576923076923075 564371.2061736245 0.7092097740850677 0.3087018602728015 -0.4005079138122662 245656.8163060099 318714.3898676146 0.0 0.0 
1.0596955128205128 583056.3016455321 0.7326901575515353 0.3528309053254569 -0.3798592522260784 280773.6110079844 302282.69063754776 0.0 0.0 
1.0616987179487178 601649.0304353669 0.7560544696220682 0.3949955769123824 -0.36105889270968583 314327.205503378 287321.8249319889 0.0 0.0 
1.063701923076923 620146.4471180269 0.7792990089663218 0.43432131538464325 -0.3449776935816785 345621.6466433996 274524.8004746273 0.0 0.0 
1.0657051282051282 638545.6213675708 0.802420093228116 0.4708552839255643 -0.3315648093025517 374694.46573730145 263851.1556302694 0.0 0.0 
1.0677083333333333 656843.6384214353 0.8254140596087886 0.505104998433046 -0.32030906117574254 401949.5315111097 254894.1069103256 0.0 0.0 
1.0697115384615383 675037.5995421954 0.84827726544746 0.5376179567594405 -0.3106593086880195 427822.5293510788 247215.07019111665 0.0 0.0 
1.0717147435897434 693124.6224767694 0.871006088798087 0.5688202943070788 -0.30218579449100824 452652.5673777363 240472.05509903305 0.0 0.0 
1.0737179487179487 711101.8419130238 0.8935969290032505 0.5989539071741586 -0.29464302182909186 476632.1405851566 234469.70132786722 0.0 0.0 
1.0757211538461537 728966.4099336814 0.9160462072645517 0.628229148259719 -0.2878170590048327 499928.64266196004 229037.76727172133 0.0 0.0 
1.0777243589743588 746715.4964674986 0.9383503672095795 0.6567621507120518 -0.28158821649752774 522634.48952643 224081.00694106857 0.0 0.0 
1.079727564102564 764346.2897375872 0.9605058754552879 0.6846279971849556 -0.2758778782703323 544809.4301185898 219536.85961899743 0.0 0.0 
1.0817307692307692 781855.9967068563 0.9825092221677542 0.7119120230160952 -0.2705971991516589 566521.3722131891 215334.62449366716 0.0 0.0 
1.0837339743589742 799241.8435204774 1.004356921618198 0.7386717657661842 -0.2656851558520138 587816.1027947937 211425.74072568375 0.0 0.0 
1.0857371794871793 816501.0759453174 1.0260455127351884 0.7649478322182777 -0.26109768051691074 608725.9357497032 207775.1401956142 0.0 0.0 
1.0877403846153846 833630.9598062579 1.0475715596529391 0.7907742508227015 -0.25679730883023766 629277.9500881064 204353.0097181514 0.0 0.0 
1.0897435897435896 850628.7814193288 1.0689316522556005 0.8161788588959646 -0.25275279335963585 649494.2980674932 201134.48335183552 0.0 0.0 
1.0917467948717947 867491.8480216202 1.0901224067175022 0.8411846166099133 -0.24893779010758887 669393.2508330456 198098.5971885746 0.0 0.0 
1.09375 884217.4881978576 1.1111404660392037 0.8658105787431709 -0.24532988729603278 688989.9717136351 195227.5164842225 0.0 0.0 
1.095753205128205 900803.052303595 1.1319825005792945 0.8900715282441033 -0.2419109723351912 708296.2246202051 192506.82768338989 0.0 0.0 
1.0977564102564101 917245.9128849822 1.1526452085818895 0.9139831935894979 -0.2386620149923916 727324.5258920395 189921.38699294266 0.0 0.0 
1.0997596153846152 933543.4650949868 1.173125316699668 0.9375554369608655 -0.2355698797388025 746082.7236142766 187460.74148071022 0.0 0.0 
1.1017628205128205 949693.1271060611 1.1934195805124477 0.9607976042418178 -0.23262197627062986 764578.2550148075 185114.87209125364 0.0 0.0 
1.1037660256410255 965692.3405191364 1.2135247850411408 0.9837176951939919 -0.22980708984714893 782817.4861105967 182874.85440853972 0.0 0.0 
1.1057692307692306 981538.5707689343 1.2334377452570837 1.0063223782947883 -0.2271153669622954 800805.7235151918 180732.8472537425 0.0 0.0 
1.107772435897436 997229.3075254817 1.253155306586596 1.0286172767350825 -0.2245380298515134 818547.4420286965 178681.86549678515 0.0 0.0 
1.109775641025641 1012762.0650917847 1.2726743454107114 1.0506071114657973 -0.22206723394491412 836046.398470731 176715.6666210537 0.0 0.0 
1.111778846153846 1028134.382797624 1.2919917695600367 1.0722958285632946 -0.21969594099674206 853305.7330346899 174828.64976293407 0.0 0.0 
1.113782051282051 1043343.825389355 1.3111045188045878 1.0936867067043043 -0.21741781210028344 870328.0548136594 173015.77057569555 0.0 0.0 
1.1157852564102564 1058387.9834157075 1.330009565338601 1.114782446470402 -0.21522711886819912 887115.5128667328 171272.4705489747 0.0 0.0 
1.1177884615384615 1073264.4736094743 1.3487039142601762 1.1355852469216827 -0.2131186673384935 903669.8571544652 169594.6164550091 0.0 0.0 
1.1197916666666665 1087970.9392650765 1.3671846040457407 1.1560968700772467 -0.211087733968494 919992.4898508633 167978.4494142132 0.0 0.0 
1.1217948717948718 1102505.0506119025 1.3854487070191983 1.1763186968638544 -0.20913001015534394 936084.5098659553 166420.54074594716 0.0 0.0 
1.1237980769230769 1116864.50518338 1.4034933298157226 1.1962517716504584 -0.20724155816526424 951946.7482852816 164917.7568980985 0.0 0.0 
1.125801282051282 1131047.0281817408 1.42131561384013 1.2158968494278841 -0.20541876441224582 967579.8059143263 163467.22226741444 0.0 0.0 
1.127804487179487 1145050.3728383817 1.4389127357197253 1.2352544240175816 -0.20365831170214377 982984.0757263538 162066.29711202788 0.0 0.0 
1.1298076923076923 1158872.320769795 1.456281907751577 1.2543111095137216 -0.20197079823785535 998148.9055475271 160723.41522226785 0.0 0.0 
1.1318108974358974 1172510.6823289974 1.4734203783441335 1.2730487143065738 -0.20037166403755968 1013059.8189425031 159450.86338649434 0.0 0.0 
1.1338141025641024 1185963.296952418 1.4903254324531388 1.2914953932458122 -0.19883003920732656 1027739.2208533351 158224.07609908294 0.0 0.0 
1.1358173076923075 1199228.0335021648 1.5069943920117341 1.3096510628905231 -0.197343329121211 1042187.0448819186 157040.98862024618 0.0 0.0 
1.1378205128205128 1212302.7906036377 1.5234246163547174 1.327518129138971 -0.19590648721574633 1056405.2055852765 155897.58501836122 0.0 0.0 
1.1398237179487178 1225185.496978418 1.5396135026368631 1.3450957728478612 -0.19451772978900195 1070393.0511113058 154792.44586711214 0.0 0.0 
1.141826923076923 1237874.111772408 1.555558486245275 1.3623795672383177 -0.19317891900695727 1084147.0587398242 153727.0530325838 0.0 0.0 
1.1438301282051282 1250366.6248791295 1.5712570412056552 1.379372358275867 -0.19188468292978822 1097669.493222514 152697.13165661553 0.0 0.0 
1.1458333333333333 1262661.0572581657 1.5867066805824699 1.3960734832362023 -0.1906331973462676 1110959.8271815795 151701.23007658613 0.0 0.0 
1.1478365384615383 1274755.4612486744 1.6019049568729216 1.4124819146299654 -0.18942304224295614 1124017.2429680992 150738.21828057524 0.0 0.0 
1.1498397435897434 1286647.9208779368 1.616849462394683 1.4285965979938169 -0.18825286440086608 1136840.9014678868 149807.01941005 0.0 0.0 
1.1518429487179487 1298336.5521648796 1.6315378296673149 1.4444154881281668 -0.18712234153914808 1149429.175163076 148907.3770018036 0.0 0.0 
1.1538461538461537 1309819.5034185282 1.6459677317873118 1.4599379627113418 -0.18602976907597002 1161781.5688271713 148037.9345913569 0.0 0.0 
1.1558493589743588 1321094.9555313555 1.6601368827967364 1.4751637653890488 -0.18497311740768763 1173897.8784615234 147197.077069832 0.0 0.0 
1.157852564102564 1332161.1222674584 1.6740430380453526 1.4900917534010436 -0.183951284644309 1185777.1946873006 146383.92758015776 0.0 0.0 
1.1598557692307692 1343016.2505455255 1.6876839945462128 1.5047207772559676 -0.18296321729024512 1197418.6027691825 145597.64777634293 0.0 0.0 
1.1618589743589742 1353658.6207165627 1.7010575913246584 1.5190496848213846 -0.1820079065032738 1208821.1858701103 144837.43484645244 0.0 0.0 
1.1638621794871793 1364086.5468363161 1.714161709760656 1.5330773241809197 -0.18108438557973638 1219984.027324928 144102.51951138815 0.0 0.0 
1.1658653846153846 1374298.3769323553 1.7269942739244257 1.546802546315216 -0.18019172760920976 1230906.2127738209 143392.1641585345 0.0 0.0 
1.1678685897435896 1384292.4932657706 1.7395532509052973 1.5602242076199173 -0.17932904328538002 1241586.8321660662 142705.66109970445 0.0 0.0 
1.1698717948717947 1394067.3125874617 1.7518366511337742 1.5733411722727353 -0.1784954788610389 1252024.9816436847 142042.330943777 0.0 0.0 
1.171875 1403621.2863889479 1.7638425286967094 1.5861523144605154 -0.17769021423619402 1262219.7653136859 141401.521075262 0.0 0.0 
1.173878205128205 1412952.9011476764 1.7755689816455702 1.5986565204763294 -0.17691246116924075 1272170.296916884 140782.6042307925 0.0 0.0 
1.1758814102564101 1422060.6785667997 1.7870141522977498 1.6108521083640064 -0.17616204393374346 1281875.2379952248 140185.44057157496 0.0 0.0 
1.1778846153846152 1430943.175809358 1.7981762275308508 1.6227375922165017 -0.1754386353143491 1291333.4061017134 139609.7697076446 0.0 0.0 
1.1798878205128205 1439598.985726855 1.809053439069922 1.6343127336235275 -0.17474070544639453 1300544.6115166878 139054.3742101672 0.0 0.0 
1.1818910256410255 1448026.7370821708 1.8196440637675788 1.6455764968425 -0.17406756692507885 1309508.0300229357 138518.70705923508 0.0 0.0 
1.1838942307692306 1456225.094766796 1.829946423876987 1.6565278662221052 -0.17341855765488168 1318222.8533913484 138002.24137544772 0.0 0.0 
1.1858974358974357 1464192.7600123358 1.839958887317647 1.667165494727886 -0.1727933925897609 1326688.0096861909 137504.75032614497 0.0 0.0 
1.187900641025641 1471928.4705962562 1.8496798679339435 1.677486613151678 -0.17219325478226555 1334901.2952406825 137027.17535557365 0.0 0.0 
1.189903846153846 1479431.001041842 1.8591078257464178 1.687492322205467 -0.1716155035409508 1342863.5859756921 136567.41506614978 0.0 0.0 
1.191907051282051 1486699.1628123405 1.868241267195738 1.6971817100458122 -0.17105955714992582 1350574.1562697277 136125.0065426128 0.0 0.0 
1.1939102564102564 1493731.804499242 1.8770787453792976 1.7065518283005672 -0.17052691707873047 1358030.659881589 135701.144617653 0.0 0.0 
1.1959134615384615 1500527.8120046833 1.8856188602804318 1.7156028168937618 -0.17001604338666998 1365233.208160506 135294.6038441772 0.0 0.0 
1.1979166666666665 1507086.1087179456 1.8938602589902105 1.7243348408590604 -0.16952541813115007 1372181.9324373046 134904.176280641 0.0 0.0 
1.1999198717948716 1513405.6556860055 1.9018016359217595 1.732743980503728 -0.16905765541803164 1378873.713517533 134531.94216847257 0.0 0.0 
1.2019230769230769 1519485.4517781255 1.9094417330170907 1.7408321585205309 -0.1686095744965599 1385310.0814340117 134175.3703441138 0.0 0.0 
1.203926282051282 1525324.5338444486 1.9167793399463984 1.7485971021380389 -0.1681822378083595 1391489.2275718572 133835.30627259146 0.0 0.0 
1.205929487179487 1530921.9768685836 1.9238132942998023 1.756038081053546 -0.16777521324625622 1397410.570774985 133511.40609359858 0.0 0.0 
1.2079326923076923 1536276.8941141395 1.93054248177149 1.7631548049929324 -0.1673876767785576 1403073.8800512457 133203.0140628938 0.0 0.0 
1.2099358974358974 1541388.4372652038 1.9369658363362465 1.7699455721510198 -0.16702026418522675 1408477.8011466023 132910.63611860154 0.0 0.0 
1.2119391025641024 1546255.7965607294 1.9430823404183286 1.7764094844647336 -0.16667285595359504 1413621.619405262 132634.17715546745 0.0 0.0 
1.2139423076923075 1550878.2009228168 1.9488910250526705 1.7825474435285436 -0.16634358152412698 1418506.0522947959 132372.1486280209 0.0 0.0 
1.2159455128205128 1555254.918078866 1.9543909700383846 1.7883572668583936 -0.166033703179991 1423129.3630485707 132125.5550302954 0.0 0.0 
1.2179487179487178 1559385.2546775811 1.9595813040845351 1.7938400155086545 -0.16574128857588066 1427492.396028364 131892.85864921706 0.0 0.0 
1.219951923076923 1563268.5563988108 1.9644612049481702 1.7989918996301426 -0.16546930531802762 1431592.1353656591 131676.42103315168 0.0 0.0 
1.2219551282051282 1566904.208057205 1.9690298995645792 1.803815220677574 -0.16521467888700525 1435430.412502374 131473.79555483093 0.0 0.0 
1.2239583333333333 1570291.633699669 1.973286664169758 1.8083089603504703 -0.16497770381928767 1439006.417100501 131285.21659916802 0.0 0.0 
1.2259615384615383 1573430.2966966075 1.9772308244150683 1.812470594806817 -0.16476022960825132 1442318.1407489073 131112.15594770014 0.0 0.0 
1.2279647435897434 1576319.6998269348 1.9808617554740666 1.816301727309232 -0.16456002816483473 1445366.8592852193 130952.8405417155 0.0 0.0 
1.2299679487179487 1578959.3853568453 1.9841788821414883 1.81980175710509 -0.16437712503639834 1448152.094645668 130807.29071117728 0.0 0.0 
1.2319711538461537 1581348.9351123243 1.9871816789243684 1.822969502946493 -0.1642121759778754 1450672.9068225208 130676.02828980354 0.0 0.0 
1.2339743589743588 1583487.9705453962 1.9898696701252911 1.8258041439957071 -0.16406552612958403 1452928.6426135893 130559.32793180691 0.0 0.0 
1.235977564102564 1585376.1527940936 1.9922424299177497 1.8283063582265622 -0.1639360716911875 1454919.8415341834 130456.31125991023 0.0 0.0 
1.2379807692307692 1587013.1827361374 1.994299582413602 1.8304757522425452 -0.16382383017105684 1456646.1905292908 130366.9922068466 0.0 0.0 
1.2399839743589742 1588398.8010363253 1.996040801722622 1.8323119823727547 -0.16372881934986738 1458107.4161142837 130291.38492204156 0.0 0.0 
1.2419871794871793 1589532.7881876137 1.9974658120041233 1.8338147577250692 -0.16365105427905413 1459303.2868045548 130229.50138305896 0.0 0.0 
1.2439903846153846 1590414.9645458919 1.998574387510658 1.8349838402326444 -0.1635905472780137 1460233.613152519 130181.35139337275 0.0 0.0 
1.2459935897435896 1591045.1903584416 1.9993663526237817 1.8358190446916307 -0.163547307932151 1460898.247777628 130146.94258081354 0.0 0.0 
1.2479967948717947 1591423.3657860751 1.9998415818818704 1.8363199771557372 -0.1635216047261332 1461296.877187171 130126.4885989041 0.0 0.0 
1.25 1591549.4309189534 2.0 1.8364865737087561 -0.16351342629124388 1461429.4505182542 130119.98040069919 0.0 0.0 


==> data/cell_static_k1p0_f1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.0017307692307692308 17307.351174941927 0.021749058921718495 2.1749058921718493e-08 -0.021749037172659573 0.0 17307.351174941927 0.0 0.0 
0.0034615384615384616 34612.65560179204 0.04349554582392939 4.349554582392939e-08 -0.04349550232838356 0.0 34612.65560179204 0.0 0.0 
0.005192307692307692 51913.86677450465 0.06523688899128922 6.523688899128922e-08 -0.06523682375440024 0.0 51913.86677450465 0.0 0.0 
0.006923076923076923 69208.9386710978 0.08697051731674696 8.697051731674695e-08 -0.08697043034622964 0.0 69208.9386710978 0.0 0.0 
0.008653846153846154 86495.82599561343 0.10869386060560009 1.0869386060560008e-07 -0.10869375191173948 0.0 86495.82599561343 0.0 0.0 
0.010384615384615384 103772.48441999192 0.13040434987944316 1.3040434987944316e-07 -0.13040421947509329 0.0 103772.48441999192 0.0 0.0 
0.012115384615384616 121036.87082583203 0.15209941767997226 1.5209941767997226e-07 -0.1520992655805546 0.0 121036.87082583203 0.0 0.0 
0.013846153846153847 138286.9435460076 0.17377649837260956 1.7377649837260954e-07 -0.17377632459611117 0.0 138286.9435460076 0.0 0.0 
0.015576923076923077 155520.6626061132 0.19543302844991287 1.9543302844991285e-07 -0.1954328330168844 0.0 155520.6626061132 0.0 0.0 
0.01730769230769231 172735.98996570907 0.21706644683473275 2.1706644683473275e-07 -0.2170662297682859 0.0 172735.98996570907 0.0 0.0 
0.01903846153846154 189930.88975933727 0.23867419518308275 2.3867419518308276e-07 -0.23867395650888756 0.0 189930.88975933727 0.0 0.0 
0.02076923076923077 207103.32853728122 0.2602537181866864 2.602537181866864e-07 -0.2602534579329682 0.0 207103.32853728122 0.0 0.0 
0.0225 224251.27550603915 0.28180246387516533 2.8180246387516533e-07 -0.28180218207270147 0.0 224251.27550603915 0.0 0.0 
0.024230769230769233 241372.7027684832 0.3033178839178318 3.033178839178318e-07 -0.3033175805999479 0.0 241372.7027684832 0.0 0.0 
0.025961538461538463 258465.58556367658 0.32479743392505217 3.2479743392505215e-07 -0.3247971091276182 0.0 258465.58556367658 0.0 0.0 
0.027692307692307693 275527.9025063194 0.34623857374914313 3.462385737491431e-07 -0.3462382275105694 0.0 275527.9025063194 0.0 0.0 
0.029423076923076923 292557.6358257955 0.36763876778476695 3.676387677847669e-07 -0.3676384001459992 0.0 292557.6358257955 0.0 0.0 
0.031153846153846153 309552.7716047918 0.38899548526878924 3.889954852687892e-07 -0.388995096273304 0.0 309552.7716047918 0.0 0.0 
0.03288461538461539 326511.30001746176 0.4103062005795643 4.103062005795643e-07 -0.4103057902733637 0.0 326511.30001746176 0.0 0.0 
0.03461538461538462 343431.21556710533 0.43156839353561227 4.3156839353561227e-07 -0.43156796196721875 0.0 343431.21556710533 0.0 0.0 
0.03634615384615385 360310.5173233365 0.45277954969365275 4.527795496936527e-07 -0.45277909691410306 0.0 360310.5173233365 0.0 0.0 
0.03807692307692308 377147.2091587116 0.47393716064596064 4.739371606459606e-07 -0.4739366867088 0.0 377147.2091587116 0.0 0.0 
0.03980769230769231 393939.2999847884 0.4950387243170068 4.950387243170067e-07 -0.4950382292782825 0.0 393939.2999847884 0.0 0.0 
0.04153846153846154 410684.80398759065 0.5160817452593516 5.160817452593515e-07 -0.5160812291776063 0.0 410684.80398759065 0.0 0.0 
0.04326923076923077 427381.7408624481 0.5370637349487535 5.370637349487534e-07 -0.5370631978850186 0.0 427381.7408624481 0.0 0.0 
0.045 444028.1360481847 0.5579822120784586 5.579822120784585e-07 -0.5579816540962464 0.0 444028.1360481847 0.0 0.0 
0.046730769230769235 460622.0209606284 0.5788347028526376 5.788347028526376e-07 -0.5788341240179348 0.0 460622.0209606284 0.0 0.0 
0.048461538461538466 477161.4332254139 0.5996187412789348 5.996187412789348e-07 -0.5996181416601934 0.0 477161.4332254139 0.0 0.0 
0.050192307692307696 493644.41691005015 0.6203318694600922 6.203318694600922e-07 -0.6203312491282228 0.0 493644.41691005015 0.0 0.0 
0.051923076923076926 510069.02275522763 0.6409716378846193 6.409716378846193e-07 -0.6409709969129814 0.0 510069.02275522763 0.0 0.0 
0.053653846153846156 526433.3084053348 0.661535605716468 6.615356057164679e-07 -0.6615349441808622 0.0 526433.3084053348 0.0 0.0 
0.055384615384615386 542735.3386381598 0.6820213410836846 6.820213410836845e-07 -0.6820206590623435 0.0 542735.3386381598 0.0 0.0 
0.057115384615384616 558973.1855937464 0.7024264213659991 7.024264213659991e-07 -0.7024257189395777 0.0 558973.1855937464 0.0 0.0 
0.05884615384615385 575144.9290023817 0.7227484334813222 7.227484334813221e-07 -0.7227477107328888 0.0 575144.9290023817 0.0 0.0 
0.06057692307692308 591248.6564116852 0.7429849741711143 7.429849741711143e-07 -0.7429842311861401 0.0 591248.6564116852 0.0 0.0 
0.06230769230769231 607282.4634127718 0.7631336502845906 7.631336502845905e-07 -0.7631328871509403 0.0 607282.4634127718 0.0 0.0 
0.06403846153846154 623244.453865467 0.7831920790617336 7.831920790617336e-07 -0.7831912958696545 0.0 623244.453865467 0.0 0.0 
0.06576923076923077 639132.7401225405 0.8031578884150751 8.031578884150751e-07 -0.8031570852571867 0.0 639132.7401225405 0.0 0.0 
0.0675 654945.443252939 0.8230287172102176 8.230287172102176e-07 -0.8230278941815005 0.0 654945.443252939 0.0 0.0 
0.06923076923076923 670680.6932639852 0.8428022155450582 8.428022155450582e-07 -0.8428013727428426 0.0 670680.6932639852 0.0 0.0 
0.07096153846153846 686336.6293225217 0.8624760450276862 8.624760450276861e-07 -0.8624751825516411 0.0 686336.6293225217 0.0 0.0 
0.0726923076923077 701911.3999749708 0.8820478790529181 8.820478790529181e-07 -0.8820469970050391 0.0 701911.3999749708 0.0 0.0 
0.07442307692307693 717403.1633662854 0.9015154030774402 9.015154030774401e-07 -0.901514501562037 0.0 717403.1633662854 0.0 0.0 
0.07615384615384616 732810.0874577647 0.920876314893523 9.208763148935229e-07 -0.9208753940172081 0.0 732810.0874577647 0.0 0.0 
0.07788461538461539 748130.350243709 0.9401283249012782 9.401283249012782e-07 -0.9401273847729533 0.0 748130.350243709 0.0 0.0 
0.07961538461538462 763362.1399668886 0.9592691563794242 9.592691563794242e-07 -0.9592681971102679 0.0 763362.1399668886 0.0 0.0 
0.08134615384615385 778503.6553327991 0.9782965457545288 9.782965457545288e-07 -0.9782955674579831 0.0 778503.6553327991 0.0 0.0 
0.08307692307692308 793553.1057226819 0.9972082428686967 9.972082428686967e-07 -0.9972072456604538 0.0 793553.1057226819 0.0 0.0 
0.0848076923076923 808508.7114052795 1.0160020112456705 0.016003011245670478 -0.999999 12733.995945802773 795774.7154594767 0.0 0.0 
0.08653846153846154 823368.7037473049 1.0346756283553136 0.0346766283553135 -0.9999990000000001 27593.988287828164 795774.7154594767 0.0 0.0 
0.08826923076923077 838131.3254225989 1.053226885876445 0.05322788587644515 -0.999999 42356.60996312217 795774.7154594767 0.0 0.0 
0.09 852794.8306199488 1.0716535899579933 0.07165458995799326 -0.9999990000000001 57020.11516047211 795774.7154594767 0.0 0.0 
0.09173076923076923 867357.4852495461 1.0899535614784366 0.08995456147843661 -0.999999 71582.76979006943 795774.7154594767 0.0 0.0 
0.09346153846153847 881817.5671480584 1.1081246363035058 0.10812563630350583 -0.999999 86042.85168858175 795774.7154594767 0.0 0.0 
0.0951923076923077 896173.3662822904 1.1261646655421114 0.1261656655421114 -0.999999 100398.65082281374 795774.7154594767 0.0 0.0 
0.09692307692307693 910423.1849514105 1.144071515800469 0.14407251580046912 -0.999999 114648.46949193382 795774.7154594767 0.0 0.0 
0.09865384615384616 924565.3379877185 1.1618430694343922 0.16184406943439225 -0.999999 128790.62252824183 795774.7154594767 0.0 0.0 
0.10038461538461539 938598.1529559325 1.1794772247997227 0.1794782247997227 -0.9999990000000001 142823.43749645585 795774.7154594767 0.0 0.0 
0.10211538461538462 952519.9703509693 1.196971896500869 0.19697289650086916 -0.999999 156745.25489149266 795774.7154594767 0.0 0.0 
0.10384615384615385 966329.1437941946 1.2143250156374226 0.2143260156374226 -0.999999 170554.42833471787 795774.7154594767 0.0 0.0 
0.10557692307692308 980024.0402281223 1.2315345300488227 0.23153553004882274 -0.999999 184249.32476864557 795774.7154594767 0.0 0.0 
0.10730769230769231 993603.0401095389 1.2485984045570448 0.24859940455704488 -0.999999 197828.32465006225 795774.7154594767 0.0 0.0 
0.10903846153846154 1007064.5376010281 1.2655146212072768 0.26551562120727673 -0.9999990000000001 211289.8221415514 795774.7154594767 0.0 0.0 
0.11076923076923077 1020406.9407608751 1.2822811795065603 0.2822821795065602 -0.9999990000000001 224632.22530139843 795774.7154594767 0.0 0.0 
0.1125 1033628.6717313287 1.2988960966603673 0.2988970966603673 -0.9999990000000001 237853.95627185202 795774.7154594767 0.0 0.0 
0.11423076923076923 1046728.1669251962 1.3153574078070829 0.31535840780708285 -0.9999990000000001 250953.4514657195 795774.7154594767 0.0 0.0 
0.11596153846153846 1059703.877210752 1.3316631662503677 0.3316641662503676 -0.9999990000000001 263929.1617512754 795774.7154594767 0.0 0.0 
0.1176923076923077 1072554.268094936 1.3478114436893713 0.34781244368937125 -0.9999990000000001 276779.55263545923 795774.7154594767 0.0 0.0 
0.11942307692307692 1085277.819904821 1.363800330446773 0.3638013304467729 -0.9999990000000001 289503.1044453443 795774.7154594767 0.0 0.0 
0.12115384615384615 1097873.027967328 1.3796279356946157 0.37962893569461564 -0.9999990000000001 302098.3125078513 795774.7154594767 0.0 0.0 
0.12288461538461538 1110338.4027871655 1.3952923876779135 0.3952933876779135 -0.9999990000000001 314563.6873276888 795774.7154594767 0.0 0.0 
0.12461538461538461 1122672.4702229784 1.410791833936006 0.41079283393600585 -0.9999990000000001 326897.7547635017 795774.7154594767 0.0 0.0 
0.12634615384615386 1134873.771661676 1.4261244415216248 0.42612544152162474 -0.9999990000000001 339099.0562021993 795774.7154594767 0.0 0.0 
0.1280769230769231 1146940.8641909268 1.4412883972176578 0.44128939721765775 -0.9999990000000001 351166.1487314501 795774.7154594767 0.0 0.0 
0.12980769230769232 1158872.320769795 1.456281907751577 0.45628290775157687 -0.9999990000000001 363097.6053103183 795774.7154594767 0.0 0.0 
0.13153846153846155 1170666.7303975022 1.4711032000075104 0.4711042000075104 -0.999999 374892.0149380255 795774.7154594767 0.0 0.0 
0.13326923076923078 1182322.6982802898 1.485750521235928 0.48575152123592796 -0.9999990000000001 386547.9828208131 795774.7154594767 0.0 0.0 
0.135 1193838.8459963654 1.5002221392609192 0.5002231392609192 -0.999999 398064.1305368887 795774.7154594767 0.0 0.0 
0.13673076923076924 1205213.8116589144 1.5145163426850392 0.5145173426850392 -0.999999 409439.09619943774 795774.7154594767 0.0 0.0 
0.13846153846153847 1216446.2500771547 1.5286314410916966 0.5286324410916967 -0.9999989999999999 420671.53461767803 795774.7154594767 0.0 0.0 
0.1401923076923077 1227534.8329154174 1.5425657652450597 0.5425667652450598 -0.999999 431760.1174559407 795774.7154594767 0.0 0.0 
0.14192307692307693 1238478.2488502346 1.5563176672874595 0.5563186672874595 -0.999999 442703.53339075786 795774.7154594767 0.0 0.0 
0.14365384615384616 1249275.2037254144 1.5698855209342617 0.5698865209342615 -0.9999990000000002 453500.48826593766 795774.7154594767 0.0 0.0 
0.1453846153846154 1259924.4207050875 1.5832677216661915 0.5832687216661916 -0.9999989999999999 464149.7052456108 795774.7154594767 0.0 0.0 
0.14711538461538462 1270424.6404247032 1.596462686919081 0.5964636869190809 -0.9999990000000001 474649.92496522656 795774.7154594767 0.0 0.0 
0.14884615384615385 1280774.6211399613 1.6094688562710213 0.6094698562710212 -0.9999990000000001 484999.9056804846 795774.7154594767 0.0 0.0 
0.15057692307692308 1290973.138873659 1.6222846916268974 0.6222856916268972 -0.9999990000000002 495198.4234141824 795774.7154594767 0.0 0.0 
0.1523076923076923 1301018.9875604375 1.6349086774002803 0.6349096774002805 -0.9999989999999999 505244.27210096084 795774.7154594767 0.0 0.0 
0.15403846153846154 1310910.9791894085 1.6473393206926592 0.6473403206926592 -0.999999 515136.2637299318 795774.7154594767 0.0 0.0 
0.15576923076923077 1320647.9439446493 1.6595751514699901 0.6595761514699902 -0.999999 524873.2284851726 795774.7154594767 0.0 0.0 
0.1575 1330228.7303435423 1.67161472273654 0.6716157227365402 -0.9999989999999999 534454.0148840656 795774.7154594767 0.0 0.0 
0.15923076923076923 1339652.2053729491 1.6834566107060087 0.6834576107060086 -0.9999990000000001 543877.4899134724 795774.7154594767 0.0 0.0 
0.16096153846153846 1348917.254623198 1.6950994149699006 0.6951004149699004 -0.9999990000000002 553142.5391637213 795774.7154594767 0.0 0.0 
0.1626923076923077 1358022.7824198736 1.7065417586631382 0.7065427586631381 -0.9999990000000001 562248.066960397 795774.7154594767 0.0 0.0 
0.16442307692307692 1366967.7119533913 1.7177822886268892 0.7177832886268891 -0.9999990000000001 571192.9964939146 795774.7154594767 0.0 0.0 
0.16615384615384615 1375750.9854063368 1.7288196755685867 0.7288206755685865 -0.9999990000000002 579976.2699468601 795774.7154594767 0.0 0.0 
0.16788461538461538 1384371.5640785657 1.7396526142191335 0.7396536142191333 -0.9999990000000002 588596.848619089 795774.7154594767 0.0 0.0 
0.1696153846153846 1392828.4285100356 1.7502798234872579 0.7502808234872578 -0.9999990000000001 597053.7130505589 795774.7154594767 0.0 0.0 
0.17134615384615384 1401120.5786013696 1.7607000466110174 0.7607010466110173 -0.9999990000000001 605345.863141893 795774.7154594767 0.0 0.0 
0.17307692307692307 1409247.0337321244 1.7709120513064198 0.7709130513064198 -0.999999 613472.3182726477 795774.7154594767 0.0 0.0 
0.1748076923076923 1417206.8328767586 1.780914629913153 0.780915629913153 -0.9999990000000001 621432.117417282 795774.7154594767 0.0 0.0 
0.17653846153846153 1424999.0347182823 1.790706599537401 0.790707599537401 -0.999999 629224.3192588056 795774.7154594767 0.0 0.0 
0.17826923076923076 1432622.7177595764 1.8002868021917315 0.8002878021917316 -0.999999 636848.0023000997 795774.7154594767 0.0 0.0 
0.18 1440076.9804323674 1.8096541049320392 0.8096551049320391 -0.9999990000000001 644302.2649728907 795774.7154594767 0.0 0.0 
0.18173076923076922 1447360.9412038457 1.818807399991524 0.8188083999915241 -0.9999989999999999 651586.225744369 795774.7154594767 0.0 0.0 
0.18346153846153845 1454473.738680916 1.8277456049116985 0.8277466049116984 -0.9999990000000001 658699.0232214392 795774.7154594767 0.0 0.0 
0.1851923076923077 1461414.531712063 1.836467662670394 0.8364686626703939 -0.9999990000000001 665639.8162525862 795774.7154594767 0.0 0.0 
0.18692307692307694 1468182.4994868257 1.8449725418067648 0.8449735418067648 -0.9999990000000001 672407.784027349 795774.7154594767 0.0 0.0 
0.18865384615384617 1474776.841632866 1.853259236543268 0.8532602365432679 -0.9999990000000002 679002.1261733894 795774.7154594767 0.0 0.0 
0.1903846153846154 1481196.7783106193 1.8613267669046045 0.8613277669046044 -0.9999990000000001 685422.0628511426 795774.7154594767 0.0 0.0 
0.19211538461538463 1487441.5503055176 1.8691741788336107 0.8691751788336108 -0.9999989999999999 691666.8348460409 795774.7154594767 0.0 0.0 
0.19384615384615386 1493510.4191177737 1.8768005443040843 0.8768015443040843 -0.999999 697735.703658297 795774.7154594767 0.0 0.0 
0.1955769230769231 1499402.6670497144 1.88420496143053 0.8842059614305301 -0.999999 703627.9515902377 795774.7154594767 0.0 0.0 
0.19730769230769232 1505117.5972906558 1.891386554574818 0.8913875545748181 -0.999999 709342.8818311791 795774.7154594767 0.0 0.0 
0.19903846153846155 1510654.5339993068 1.898344474449734 0.898345474449734 -0.999999 714879.8185398302 795774.7154594767 0.0 0.0 
0.20076923076923078 1516012.8223836934 1.9050778982194156 0.9050788982194157 -0.999999 720238.1069242167 795774.7154594767 0.0 0.0 
0.2025 1521191.828778593 1.9115860295966602 0.9115870295966602 -0.9999990000000001 725417.1133191164 795774.7154594767 0.0 0.0 
0.20423076923076924 1526190.9407204725 1.9178680989370929 0.9178690989370927 -0.9999990000000002 730416.2252609958 795774.7154594767 0.0 0.0 
0.20596153846153847 1531009.5670199161 1.9239233633301835 0.9239243633301834 -0.9999990000000002 735234.8515604394 795774.7154594767 0.0 0.0 
0.2076923076923077 1535647.1378315396 1.929751106687103 0.9297521066871031 -0.9999989999999999 739872.4223720629 795774.7154594767 0.0 0.0 
0.20942307692307693 1540103.1047213788 1.9353506398254061 0.9353516398254063 -0.9999989999999999 744328.3892619021 795774.7154594767 0.0 0.0 
0.21115384615384616 1544376.9407317473 1.9407213005505348 0.9407223005505347 -0.9999990000000001 748602.2252722706 795774.7154594767 0.0 0.0 
0.2128846153846154 1548468.1404435548 1.945862453734128 0.945863453734128 -0.9999990000000001 752693.4249840782 795774.7154594767 0.0 0.0 
0.21461538461538462 1552376.2200360752 1.9507734913891306 0.9507744913891305 -0.9999990000000001 756601.5045765985 795774.7154594767 0.0 0.0 
0.21634615384615385 1556100.7173441644 1.9554538327416937 0.9554548327416936 -0.9999990000000001 760326.0018846877 795774.7154594767 0.0 0.0 
0.21807692307692308 1559641.1919129156 1.9599029242998578 0.9599039242998576 -0.9999990000000002 763866.4764534389 795774.7154594767 0.0 0.0 
0.21980769230769232 1562997.225049745 1.9641202399190048 0.9641212399190047 -0.9999990000000001 767222.5095902684 795774.7154594767 0.0 0.0 
0.22153846153846155 1566168.4198739089 1.9681052808640827 0.9681062808640826 -0.9999990000000001 770393.7044144322 795774.7154594767 0.0 0.0 
0.22326923076923078 1569154.4013634357 1.9718575758685837 0.9718585758685837 -0.999999 773379.685903959 795774.7154594767 0.0 0.0 
0.225 1571954.816399477 1.9753766811902755 0.9753776811902757 -0.9999989999999999 776180.1009400003 795774.7154594767 0.0 0.0 
0.22673076923076924 1574569.3338080666 1.9786621806636786 0.9786631806636786 -0.999999 778794.6183485899 795774.7154594767 0.0 0.0 
0.22846153846153847 1576997.644399285 1.9817136857492812 0.9817146857492811 -0.9999990000000001 781222.9289398084 795774.7154594767 0.0 0.0 
0.2301923076923077 1579239.461003824 1.984530835579487 0.9845318355794871 -0.999999 783464.7455443472 795774.7154594767 0.0 0.0 
0.23192307692307693 1581294.5185069463 1.9871132970012928 0.9871142970012927 -0.9999990000000001 785519.8030474696 795774.7154594767 0.0 0.0 
0.23365384615384616 1583162.573879838 1.989460764615683 0.9894617646156828 -0.9999990000000002 787387.8584203613 795774.7154594767 0.0 0.0 
0.2353846153846154 1584843.4062083494 1.99157296081375 0.9915739608137499 -0.9999990000000001 789068.6907488727 795774.7154594767 0.0 0.0 
0.23711538461538462 1586336.81671912 1.9934496358095222 0.9934506358095221 -0.9999990000000001 790562.1012596432 795774.7154594767 0.0 0.0 
0.23884615384615385 1587642.6288030841 1.9950905676695025 0.9950915676695024 -0.9999990000000002 791867.9133436074 795774.7154594767 0.0 0.0 
0.24057692307692308 1588760.6880363578 1.9964955623389147 0.9964965623389146 -0.9999990000000001 792985.9725768811 795774.7154594767 0.0 0.0 
0.2423076923076923 1589690.8621985004 1.9976644536646533 0.9976654536646532 -0.9999990000000001 793916.1467390237 795774.7154594767 0.0 0.0 
0.24403846153846154 1590433.0412881502 1.9985971034149301 0.9985981034149299 -0.9999990000000002 794658.3258286736 795774.7154594767 0.0 0.0 
0.24576923076923077 1590987.1375360342 1.9992934012956236 0.9992944012956235 -0.9999990000000001 795212.4220765575 795774.7154594767 0.0 0.0 
0.2475 1591353.0854153463 1.9997532649633212 0.9997542649633211 -0.9999990000000001 795578.3699558696 795774.7154594767 0.0 0.0 
0.24923076923076923 1591530.841649498 1.9999766400350574 0.9999776400350575 -0.9999989999999999 795756.1261900214 795774.7154594767 0.0 0.0 
0.25096153846153846 1591520.3852172345 1.9999635000947447 0.9999776400219176 -0.9999858600728271 795756.1261900214 795764.2590272131 0.0 0.0 
0.2526923076923077 1591321.7173551219 1.9997138466962976 0.9999776397722642 -0.9997362069240334 795756.1261900214 795565.5911651005 0.0 0.0 
0.2544230769230769 1590934.8615574003 1.9992277093634494 0.9999776392861268 -0.9992500700773226 795756.1261900214 795178.7353673789 0.0 0.0 
0.2561538461538462 1590359.8635732064 1.9985051455862604 0.999977638563563 -0.9985275070226973 795756.1261900214 794603.737383185 0.0 0.0 
0.2578846153846154 1589596.7914011613 1.997546240814318 0.9999776376046583 -0.9975686032096598 795756.1261900214 793840.66521114 0.0 0.0 
0.25961538461538464 1588645.735281332 1.9963511084466352 0.9999776364095259 -0.9963734720371094 795756.1261900214 792889.6090913105 0.0 0.0 
0.26134615384615384 1587506.8076845559 1.994919889818234 0.9999776349783073 -0.9949422548399268 795756.1261900214 791750.6814945345 0.0 0.0 
0.2630769230769231 1586180.1432991438 1.9932527541834382 0.9999776333111716 -0.9932751208722665 795756.1261900214 790424.0171091224 0.0 0.0 
0.2648076923076923 1584665.8990149498 1.9913498986958527 0.9999776314083161 -0.9913722672875366 795756.1261900214 788909.7728249284 0.0 0.0 
0.26653846153846156 1582964.2539048179 1.9892115483850497 0.9999776292699658 -0.9892339191150838 795756.1261900214 787208.1277147965 0.0 0.0 
0.26826923076923076 1581075.4092034053 1.9868379561299576 0.9999776268963736 -0.986860329233584 795756.1261900214 785319.2830133839 0.0 0.0 
0.27 1578999.5882833845 1.9842294026289555 0.9999776242878201 -0.9842517783411354 795756.1261900214 783243.462093363 0.0 0.0 
0.2717307692307692 1576737.0366290282 1.9813861963666781 0.9999776214446138 -0.9814085749220643 795756.1261900214 780980.9104390068 0.0 0.0 
0.2734615384615385 1574288.0218071775 1.9783086735775348 0.999977618367091 -0.9783310552104438 795756.1261900214 778531.895617156 0.0 0.0 
0.2751923076923077 1571652.8334355995 1.9749971982059449 0.9999776150556157 -0.9750195831503292 795756.1261900214 775896.707245578 0.0 0.0 
0.27692307692307694 1568831.7831487393 1.9714521618633019 0.9999776115105793 -0.9714745503527226 795756.1261900214 773075.6569587179 0.0 0.0 
0.27865384615384614 1565825.2045608647 1.967673983781659 0.9999776077324012 -0.9676963760492578 795756.1261900214 770069.0783708433 0.0 0.0 
0.2803846153846154 1562633.4532266138 1.9636631107641518 0.9999776037215282 -0.9636855070426236 795756.1261900214 766877.3270365924 0.0 0.0 
0.2821153846153846 1559256.9065989484 1.9594200171321612 0.9999775994784346 -0.9594424176537266 795756.1261900214 763500.780408927 0.0 0.0 
0.28384615384615386 1555695.9639845153 1.954945204669218 0.9999775950036222 -0.9549676096655958 795756.1261900214 759939.8377944939 0.0 0.0 
0.28557692307692306 1551951.0464964258 1.950239202561665 0.99997759029762 -0.950261612264045 795756.1261900214 756194.9203064044 0.0 0.0 
0.2873076923076923 1548022.5970044548 1.9453025673360753 0.9999775853609848 -0.9453249819750905 795756.1261900214 752266.4708144334 0.0 0.0 
0.2890384615384615 1543911.0800826682 1.9401358827934374 0.9999775801943003 -0.9401583025991371 795756.1261900214 748154.9538926468 0.0 0.0 
0.2907692307692308 1539616.9819544822 1.9347397599401162 0.9999775747981774 -0.9347621851419388 795756.1261900214 743860.8557644607 0.0 0.0 
0.2925 1535140.8104351636 1.9291148369155964 0.9999775691732543 -0.9291372677423421 795756.1261900214 739384.6842451422 0.0 0.0 
0.29423076923076924 1530483.0948717748 1.9232617789170152 0.9999775633201964 -0.9232842155968188 795756.1261900214 734726.9686817534 0.0 0.0 
0.2959615384615385 1525644.3860805763 1.9171812781204995 0.9999775572396955 -0.917203720880804 795756.1261900214 729888.2598905549 0.0 0.0 
0.2976923076923077 1520625.2562818856 1.9108740535993072 0.999977550932471 -0.9108965026668362 795756.1261900214 724869.1300918642 0.0 0.0 
0.29942307692307696 1515426.2990324076 1.9043408512387923 0.9999775443992687 -0.9043633068395236 795756.1261900214 719670.1728423862 0.0 0.0 
0.30115384615384616 1510048.1291550419 1.8975824436481963 0.9999775376408611 -0.8976049060073352 795756.1261900214 714292.0029650205 0.0 0.0 
0.3028846153846154 1504491.3826661736 1.8905996300692807 0.9999775306580475 -0.8906220994112332 795756.1261900214 708735.2564761522 0.0 0.0 
0.3046153846153846 1498756.7167004596 1.883393236281809 0.9999775234516537 -0.8834157128301554 795756.1261900214 703000.5905104382 0.0 0.0 
0.3063461538461539 1492844.8094331156 1.8759641145058923 0.9999775160225319 -0.8759865984833604 795756.1261900214 697088.6832430942 0.0 0.0 
0.3080769230769231 1486756.3599997174 1.8683131433012057 0.9999775083715607 -0.8683356349296449 795756.1261900214 691000.233809696 0.0 0.0 
0.30980769230769234 1480492.08841352 1.8604412274630902 0.9999775004996448 -0.8604637269634453 795756.1261900214 684735.9622234986 0.0 0.0 
0.31153846153846154 1474052.7354803106 1.8523492979155531 0.9999774924077154 -0.8523718055078378 795756.1261900214 678296.6092902892 0.0 0.0 
0.3132692307692308 1467439.062710802 1.8440383116011791 0.999977484096729 -0.8440608275044501 795756.1261900214 671682.9365207807 0.0 0.0 
0.315 1460651.8522305775 1.8355092513679625 0.9999774755676688 -0.8355317758002937 795756.1261900214 664895.7260405561 0.0 0.0 
0.31673076923076926 1453691.906687595 1.826763125853075 0.9999774668215433 -0.8267856590315317 795756.1261900214 657935.7804975735 0.0 0.0 
0.31846153846153846 1446560.049157271 1.817800969363589 0.9999774578593869 -0.8178235115042022 795756.1261900214 650803.9229672495 0.0 0.0 
0.3201923076923077 1439257.1230451409 1.8086238417541582 0.9999774486822592 -0.808646393071899 795756.1261900214 643500.9968551195 0.0 0.0 
0.3219230769230769 1431783.9919871206 1.799232828301682 0.9999774392912457 -0.7992553890104364 795756.1261900214 636027.8657970992 0.0 0.0 
0.3236538461538462 1424141.539747374 1.7896290395769625 0.9999774296874571 -0.7896516098895054 795756.1261900214 628385.4135573525 0.0 0.0 
0.3253846153846154 1416330.670113799 1.7798136113133678 0.9999774198720287 -0.7798361914413391 795756.1261900214 620574.5439237775 0.0 0.0 
0.32711538461538464 1408352.3067911463 1.7697877042725216 0.9999774098461217 -0.7698102944263999 795756.1261900214 612596.1806011249 0.0 0.0 
0.32884615384615384 1400207.393291786 1.7595525041070357 0.9999773996109216 -0.7595751044961141 795756.1261900214 604451.2671017647 0.0 0.0 
0.3305769230769231 1391896.892824125 1.7491092212202923 0.9999773891676387 -0.7491318320526537 795756.1261900214 596140.7666341036 0.0 0.0 
0.3323076923076923 1383421.788178702 1.738459090623306 0.999977378517508 -0.7384817121057979 795756.1261900214 587665.6619886805 0.0 0.0 
0.33403846153846156 1374783.0816119607 1.7276033717886692 0.9999773676617892 -0.7276260041268799 795756.1261900214 579026.9554219393 0.0 0.0 
0.33576923076923076 1365981.7947277285 1.716543348501613 0.9999773566017659 -0.7165659918998472 795756.1261900214 570225.6685377071 0.0 0.0 
0.3375 1357018.9683563984 1.7052803287081846 0.9999773453387462 -0.7053029833694384 795756.1261900214 561262.842166377 0.0 0.0 
0.3392307692307692 1347895.6624318443 1.6938156443605719 0.9999773338740618 -0.69383831048651 795756.1261900214 552139.5362418229 0.0 0.0 
0.3409615384615385 1338612.955866073 1.6821506512595892 0.9999773222090687 -0.6821733290505205 795756.1261900214 542856.8296760516 0.0 0.0 
0.3426923076923077 1329171.9464216344 1.6702867288943413 0.9999773103451464 -0.6703094185491949 795756.1261900214 533415.820231613 0.0 0.0 
0.34442307692307694 1319573.7505817993 1.6582252802790842 0.9999772982836977 -0.6582479819953865 795756.1261900214 523817.6243917779 0.0 0.0 
0.34615384615384615 1309819.5034185292 1.645967731787313 0.9999772860261492 -0.6459904457611637 795756.1261900214 514063.3772285078 0.0 0.0 
0.3478846153846154 1299910.3584582387 1.6335155329830708 0.9999772735739504 -0.6335382594091205 795756.1261900214 504154.23226821725 0.0 0.0 
0.3496153846153846 1289847.4875453848 1.6208701564495334 0.9999772609285739 -0.6208928955209595 795756.1261900214 494091.3613553634 0.0 0.0 
0.35134615384615386 1279632.080703885 1.6080330976148587 0.999977248091515 -0.6080558495233437 795756.1261900214 483875.95451386366 0.0 0.0 
0.35307692307692307 1269265.345996386 1.5950058745753413 0.999977235064292 -0.5950286395110492 795756.1261900214 473509.2198063645 0.0 0.0 
0.3548076923076923 1258748.5093813976 1.5817900279158807 0.9999772218484454 -0.5818128060674354 795756.1261900214 462992.3831913762 0.0 0.0 
0.3565384615384615 1248082.8145683175 1.5683871205277993 0.999977208445538 -0.5684099120822613 795756.1261900214 452326.6883782961 0.0 0.0 
0.3582692307692308 1237269.522870345 1.5547987374240098 0.9999771948571549 -0.5548215425668549 795756.1261900214 441513.39668032364 0.0 0.0 
0.36 1226309.9130553247 1.5410264855515785 0.999977181084903 -0.5410493044666755 795756.1261900214 430553.7868653033 0.0 0.0 
0.36173076923076924 1215205.2811945186 1.5270719936016874 0.9999771671304111 -0.5270948264712764 795756.1261900214 419449.15500449715 0.0 0.0 
0.36346153846153845 1203956.9405093342 1.5129369118170273 0.9999771529953293 -0.512959758821698 795756.1261900214 408200.8143193128 0.0 0.0 
0.3651923076923077 1192566.2212160246 1.4986229117966412 0.9999771386813292 -0.498645773115312 795756.1261900214 396810.0950260032 0.0 0.0 
0.3669230769230769 1181034.4703683788 1.4841316862982445 0.9999771241901038 -0.4841545621081408 795756.1261900214 385278.3441783574 0.0 0.0 
0.36865384615384617 1169363.0516984207 1.46946494903804 0.9999771095233665 -0.46948783951467354 795756.1261900214 373606.92550839926 0.0 0.0 
0.3703846153846154 1157553.345455135 1.4546244344880561 0.9999770946828519 -0.4546473398052042 795756.1261900214 361797.2192651136 0.0 0.0 
0.3721153846153846 1145606.748241241 1.43961189767103 0.9999770796703151 -0.4396348180007148 795756.1261900214 349850.6220512197 0.0 0.0 
0.3738461538461539 1133524.6728480328 1.4244291139528613 0.9999770644875314 -0.4244520494653299 795756.1261900214 337768.5466580114 0.0 0.0 
0.3755769230769231 1121308.5480883028 1.40907787883266 0.9999770491362963 -0.40910082969636363 795756.1261900214 325552.42189828143 0.0 0.0 
0.37730769230769234 1108959.81862737 1.3935600077304062 0.9999770336184252 -0.39358297411198107 795756.1261900214 313203.69243734865 0.0 0.0 
0.37903846153846155 1096479.9448122424 1.3778773357722731 0.9999770179357532 -0.3779003178365199 795756.1261900214 300723.818622221 0.0 0.0 
0.3807692307692308 1083870.4024989093 1.3620317175735943 0.999977002090135 -0.36205471548345936 795756.1261900214 288114.2763088879 0.0 0.0 
0.3825 1071132.6828778142 1.3460250270195466 0.9999769860834444 -0.3460480409361022 795756.1261900214 275376.55668779276 0.0 0.0 
0.38423076923076926 1058268.2922975058 1.329859157043544 0.9999769699175745 -0.3298821871259696 795756.1261900214 262512.1661074844 0.0 0.0 
0.38596153846153847 1045278.7520865008 1.313536019403383 0.9999769535944368 -0.3135590658089461 795756.1261900214 249522.62589647935 0.0 0.0 
0.3876923076923077 1032165.598373369 1.2970575444551555 0.9999769371159619 -0.2970806073391936 795756.1261900214 236409.47218334756 0.0 0.0 
0.3894230769230769 1018930.3819050796 1.280425680924976 0.9999769204840984 -0.28044876044087774 795756.1261900214 223174.25571505819 0.0 0.0 
0.3911538461538462 1005574.6678636033 1.263642395678517 0.9999769037008132 -0.26366549197770384 795756.1261900214 209818.54167358193 0.0 0.0 
0.3928846153846154 992100.0356808223 1.2467096734884173 0.9999768867680909 -0.2467327867203264 795756.1261900214 196343.90949080093 0.0 0.0 
0.39461538461538465 978508.0788517453 1.2296295167995621 0.9999768696879342 -0.22965264711162792 795756.1261900214 182751.95266172395 0.0 0.0 
0.39634615384615385 964800.4047460632 1.2124039454922764 0.9999768524623629 -0.21242709302991347 795756.1261900214 169044.27855604177 0.0 0.0 
0.3980769230769231 950978.6344180619 1.1950349966434548 0.9999768350934141 -0.19505816155004074 795756.1261900214 155222.50822804053 0.0 0.0 
0.3998076923076923 937044.4024149213 1.177524724285662 0.9999768175831417 -0.1775479067025202 795756.1261900214 141288.27622489992 0.0 0.0 
0.40153846153846157 922999.3565834137 1.1598751991642233 0.9999767999336167 -0.15989839923060667 795756.1261900214 127243.23039339227 0.0 0.0 
0.40326923076923077 908845.1578750303 1.1420885084923404 0.999976782146926 -0.14211172634541447 795756.1261900214 113089.0316850089 0.0 0.0 
0.405 894583.4801495613 1.124166755704261 0.9999767642251731 -0.12418999147908782 795756.1261900214 98827.3539595399 0.0 0.0 
0.40673076923076923 880216.0099771457 1.1061120602065284 0.9999767461704776 -0.10613531403605081 795756.1261900214 84459.8837871243 0.0 0.0 
0.4084615384615385 865744.4464388181 1.0879265571273413 0.9999767279849746 -0.08794982914236671 795756.1261900214 69988.32024879672 0.0 0.0 
0.4101923076923077 851170.5009255805 1.0696123970640592 0.9999767096708145 -0.06963568739324466 795756.1261900214 55414.374735559104 0.0 0.0 
0.41192307692307695 836495.8969360128 1.051171745828873 0.9999766912301633 -0.051195054598709655 795756.1261900214 40739.77074599138 0.0 0.0 
0.41365384615384615 821722.3698724543 1.032606784192679 0.9999766726652016 -0.0326301115274773 795756.1261900214 25966.24368243292 0.0 0.0 
0.4153846153846154 806851.6668357752 1.0139197076271804 0.9999766539781251 -0.013943053649055348 795756.1261900214 11095.540645753848 0.0 0.0 
0.4171153846153846 791885.5464187727 0.9951127260452621 0.9999766351711434 0.004863909125881305 795756.1261900214 -3870.57977124874 0.0 0.0 
0.41884615384615387 776825.7784981917 0.9761880635396365 0.9999766162464809 0.023788552706844435 795756.1261900214 -18930.347691829666 0.0 0.0 
0.42057692307692307 761674.1440254305 0.9571479581198347 0.9999765972063756 0.04282863908654089 795756.1261900214 -34081.98216459085 0.0 0.0 
0.42230769230769233 746432.4348159222 0.9379946614475373 0.9999765780530789 0.06198191660554164 795756.1261900214 -49323.69137409923 0.0 0.0 
0.42403846153846153 731102.4533372386 0.9187304385702973 0.999976558788856 0.0812461202185587 795756.1261900214 -64653.672852782765 0.0 0.0 
0.4257692307692308 715686.0124959301 0.8993575676536747 0.9999765394159851 0.10061897176231038 795756.1261900214 -80070.11369409133 0.0 0.0 
0.4275 700184.9354231388 0.8798783397118306 0.9999765199367572 0.12009818022492658 795756.1261900214 -95571.19076688262 0.0 0.0 
0.42923076923076925 684601.0552589891 0.860295058336584 0.9999765003534757 0.1396814420168917 795756.1261900214 -111155.0709310323 0.0 0.0 
0.43096153846153845 668936.2149358095 0.8406100394250008 0.9999764806684569 0.15936644124345611 795756.1261900214 -126819.91125421191 0.0 0.0 
0.4326923076923077 653192.2669601862 0.8208256109055135 0.9999764608840284 0.17915084997851483 795756.1261900214 -142563.85922983522 0.0 0.0 
0.4344230769230769 637371.0731938889 0.8009441124626254 0.9999764410025299 0.1990323285399045 795756.1261900214 -158385.05299613252 0.0 0.0 
0.43615384615384617 621474.5046336859 0.7809678952602175 0.9999764210263127 0.2190085257660952 795756.1261900214 -174281.62155633548 0.0 0.0 
0.43788461538461537 605504.4411900894 0.7608993216635112 0.9999764009577391 0.23907707929422795 795756.1261900214 -190251.68499993195 0.0 0.0 
0.43961538461538463 589462.7714650304 0.7407407649596874 0.9999763807991824 0.25923561583949495 795756.1261900214 -206293.35472499102 0.0 0.0 
0.44134615384615383 573351.3925285212 0.7204946090772321 0.9999763605530265 0.27948175147579446 795756.1261900214 -222404.73366150015 0.0 0.0 
0.4430769230769231 557172.2096943078 0.7001632483040117 0.9999763402216657 0.29981309191765404 795756.1261900214 -238583.91649571364 0.0 0.0 
0.44480769230769235 540927.1362945489 0.6797490870041278 0.9999763198075045 0.3202272328033766 795756.1261900214 -254828.98989547254 0.0 0.0 
0.44653846153846155 524618.093453549 0.6592545393335812 0.9999762993129567 0.3407217599793755 795756.1261900214 -271138.03273647244 0.0 0.0 
0.4482692307692308 508247.00986056705 0.6386820289547747 0.9999762787404464 0.3612942497856717 795756.1261900214 -287509.11632945435 0.0 0.0 
0.45 491815.8215417331 0.618033988749895 0.9999762580924062 0.3819422693425112 795756.1261900214 -303940.3046482883 0.0 0.0 
0.45173076923076927 475326.4716310933 0.5973128605332 0.9999762373712779 0.40266337683807796 795756.1261900214 -320429.6545589281 0.0 0.0 
0.45346153846153847 458780.9101408207 0.5765210947622565 0.9999762165795122 0.42345512181725564 795756.1261900214 -336975.2160492007 0.0 0.0 
0.45519230769230773 442181.09373060666 0.5556611502481494 0.9999761957195676 0.4443150454714182 795756.1261900214 -353575.03245941474 0.0 0.0 
0.45692307692307693 425528.98547626974 0.5347354938647068 0.9999761747939113 0.46524068092920456 795756.1261900214 -370227.14071375167 0.0 0.0 
0.4586538461538462 408826.554637601 0.5137466002567654 0.9999761538050177 0.48622955354825226 795756.1261900214 -386929.5715524204 0.0 0.0 
0.4603846153846154 392075.7764254891 0.49269695154753235 0.999976132755369 0.5072791812078367 795756.1261900214 -403680.3497645323 0.0 0.0 
0.46211538461538465 375278.63176832465 0.4715890370450392 0.9999761116474545 0.5283870746024153 795756.1261900214 -420477.49442169676 0.0 0.0 
0.46384615384615385 358437.1070777449 0.4504253529477686 0.9999760904837703 0.5495507375360018 795756.1261900214 -437319.0191122765 0.0 0.0 
0.4655769230769231 341553.1940137201 0.42920840204945293 0.9999760692668195 0.5707676672173665 795756.1261900214 -454202.9321763013 0.0 0.0 
0.4673076923076923 324628.8892490229 0.40794069344309797 0.9999760479991109 0.5920353545560129 795756.1261900214 -471127.2369409985 0.0 0.0 
0.46903846153846157 307666.1942331007 0.3866247422242558 0.9999760266831597 0.6133512844589039 795756.1261900214 -488089.9319569207 0.0 0.0 
0.4707692307692308 290667.11495539435 0.36526306919360274 0.9999760053214867 0.6347129361278839 795756.1261900214 -505089.01123462705 0.0 0.0 
0.47250000000000003 273633.661708102 0.34385820055881916 0.999975983916618 0.6561177833577989 795756.1261900214 -522122.4644819194 0.0 0.0 
0.47423076923076923 256567.84884845195 0.32241266763585325 0.9999759624710851 0.6775632948352319 795756.1261900214 -539188.2773415694 0.0 0.0 
0.4759615384615385 239471.6945604837 0.3009290065495658 0.999975940987424 0.6990469344378583 795756.1261900214 -556284.4316295377 0.0 0.0 
0.4776923076923077 222347.22061638092 0.2794097579338125 0.9999759194681753 0.7205661615343628 795756.1261900214 -573408.9055736405 0.0 0.0 
0.47942307692307695 205196.45213737537 0.25785746663098724 0.999975897915884 0.7421184312848967 795756.1261900214 -590559.674052646 0.0 0.0 
0.48115384615384615 188021.41735426648 0.2362746813910816 0.9999758763330988 0.7637011949420172 795756.1261900214 -607734.7088357549 0.0 0.0 
0.4828846153846154 170824.14736755454 0.21466395457025983 0.999975854722372 0.7853119001521123 795756.1261900214 -624931.9788224669 0.0 0.0 
0.4846153846153846 153606.67590725332 0.19302784182903013 0.9999758330862593 0.8069479912572292 795756.1261900214 -642149.4502827681 0.0 0.0 
0.4863461538461539 136371.03909237956 0.17136890183001047 0.9999758114273193 0.8286069095973088 795756.1261900214 -659385.0870976418 0.0 0.0 
0.4880769230769231 119119.2751901654 0.1496896959353458 0.9999757897481134 0.8502860938127677 795756.1261900214 -676636.850999856 0.0 0.0 
0.48980769230769233 101853.4243750122 0.12799278790380075 0.9999757680512054 0.8719829801474046 795756.1261900214 -693902.7018150092 0.0 0.0 
0.49153846153846154 84575.52848722613 0.10628074358757755 0.999975746339161 0.8936950027515834 795756.1261900214 -711180.5977027953 0.0 0.0 
0.4932692307692308 67287.6307915495 0.08455613062887771 0.9999757246145481 0.9154195939856704 795756.1261900214 -728468.495398472 0.0 0.0 
0.495 49991.77573552734 0.06282151815625647 0.9999757028799356 0.9371541847236792 795756.1261900214 -745764.350454494 0.0 0.0 
0.49673076923076925 32690.008707733243 0.04107947648080045 0.9999756811378939 0.9588962046570935 795756.1261900214 -763066.1174822882 0.0 0.0 
0.49846153846153846 15384.375795884696 0.019332576792166396 0.9999756593909942 0.9806430825988278 795756.1261900214 -780371.7503941368 0.0 0.0 
0.5001923076923077 -1923.0764551277703 -0.002416609145488362 0.9975823908545116 0.999999 793851.6390043489 -795774.7154594767 -0.0 -0.0 
0.5019230769230769 -19230.30128525849 -0.02416550929763457 0.9758334907023654 0.999999 776544.4141742182 -795774.7154594767 -0.0 -0.0 
0.5036538461538461 -36535.25196135633 -0.04591155166353965 0.9540874483364603 0.999999 759239.4634981203 -795774.7154594767 -0.0 -0.0 
0.5053846153846154 -53835.88201921191 -0.06765216458043319 0.9323468354195669 0.9999990000000001 741938.8334402648 -795774.7154594767 -0.0 -0.0 
0.5071153846153846 -71130.14550556312 -0.08938477702762006 0.9106142229723799 0.999999 724644.5699539136 -795774.7154594767 -0.0 -0.0 
0.5088461538461538 -88415.99722005363 -0.11110681893053442 0.8888921810694657 0.9999990000000001 707358.7182394231 -795774.7154594767 -0.0 -0.0 
0.510576923076923 -105691.3929570953 -0.13281572146467305 0.867183278535327 0.999999 690083.3225023814 -795774.7154594767 -0.0 -0.0 
0.5123076923076924 -122954.28974761085 -0.15450891735937802 0.845490082640622 0.999999 672820.4257118659 -795774.7154594767 -0.0 -0.0 
0.5140384615384616 -140202.64610063235 -0.1761838412014385 0.8238151587985615 0.999999 655572.0693588443 -795774.7154594767 -0.0 -0.0 
0.5157692307692308 -157434.42224473142 -0.19783792973848072 0.8021610702615193 0.999999 638340.2932147452 -795774.7154594767 -0.0 -0.0 
0.5175000000000001 -174647.5803692367 -0.21946862218209082 0.7805303778179092 0.9999990000000001 621127.13509024 -795774.7154594767 -0.0 -0.0 
0.5192307692307693 -191840.0848652196 -0.24107336051064654 0.7589256394893533 0.9999989999999999 603934.630594257 -795774.7154594767 -0.0 -0.0 
0.5209615384615385 -209009.90256622873 -0.26264958977183306 0.7373494102281669 0.999999 586764.8128932479 -795774.7154594767 -0.0 -0.0 
0.5226923076923077 -226155.00298872925 -0.2841947583847878 0.7158042416152122 0.999999 569619.7124707474 -795774.7154594767 -0.0 -0.0 
0.524423076923077 -243273.35857222285 -0.3057063184418443 0.6942926815581556 0.9999989999999999 552501.3568872538 -795774.7154594767 -0.0 -0.0 
0.5261538461538462 -260362.94491902392 -0.3271817260098438 0.6728172739901562 0.9999990000000001 535411.7705404528 -795774.7154594767 -0.0 -0.0 
0.5278846153846154 -277421.74103366904 -0.3486184414309859 0.6513805585690141 0.9999990000000001 518352.97442580765 -795774.7154594767 -0.0 -0.0 
0.5296153846153846 -294447.72956190974 -0.37001392962315593 0.629985070376844 0.999999 501326.98589756695 -795774.7154594767 -0.0 -0.0 
0.5313461538461539 -311438.8970292899 -0.3913656603797301 0.6086333396202699 0.999999 484335.8184301868 -795774.7154594767 -0.0 -0.0 
0.5330769230769231 -328393.2340792484 -0.41267110866878404 0.5873278913312161 0.9999990000000001 467381.4813802283 -795774.7154594767 -0.0 -0.0 
0.5348076923076923 -345308.735710753 -0.4339277549317125 0.5660712450682875 0.9999990000000001 450465.9797487237 -795774.7154594767 -0.0 -0.0 
0.5365384615384615 -362183.4015154016 -0.45513308538117925 0.5448659146188208 0.9999990000000001 433591.3139440751 -795774.7154594767 -0.0 -0.0 
0.5382692307692308 -379015.2359139949 -0.4762845922984035 0.5237144077015965 0.999999 416759.4795454818 -795774.7154594767 -0.0 -0.0 
0.54 -395802.24839252373 -0.49737977432971003 0.5026192256702899 0.999999 399972.46706695296 -795774.7154594767 -0.0 -0.0 
0.5417307692307692 -412542.45373757154 -0.5184161367823448 0.4815828632176552 0.999999 383232.26172190515 -795774.7154594767 -0.0 -0.0 
0.5434615384615384 -429233.87227108283 -0.5393911919194934 0.4606078080805066 0.999999 366540.84318839386 -795774.7154594767 -0.0 -0.0 
0.5451923076923078 -445874.5300844744 -0.5603024592544744 0.43969654074552555 0.999999 349900.1853750023 -795774.7154594767 -0.0 -0.0 
0.546923076923077 -462462.4592720676 -0.5811474658440786 0.41885153415592147 0.9999990000000001 333312.2561874091 -795774.7154594767 -0.0 -0.0 
0.5486538461538462 -478995.69816381566 -0.6019237465810229 0.39807525341897715 0.9999990000000001 316779.01729566103 -795774.7154594767 -0.0 -0.0 
0.5503846153846154 -495472.2915572846 -0.6226288444854662 0.3773701555145338 0.999999 300302.4239021921 -795774.7154594767 -0.0 -0.0 
0.5521153846153847 -511890.2909488735 -0.6432603109955691 0.35673868900443084 0.999999 283884.4245106032 -795774.7154594767 -0.0 -0.0 
0.5538461538461539 -528247.7547642409 -0.6638157062570568 0.33618329374294326 0.9999990000000001 267526.96069523576 -795774.7154594767 -0.0 -0.0 
0.5555769230769231 -544542.748587919 -0.6842925994117601 0.3157064005882399 0.9999990000000001 251231.96687155764 -795774.7154594767 -0.0 -0.0 
0.5573076923076923 -560773.3453920688 -0.7046885688850781 0.2953104311149219 0.9999990000000001 235001.37006740784 -795774.7154594767 -0.0 -0.0 
0.5590384615384616 -576937.625764374 -0.7250012026723579 0.274997797327642 0.9999989999999999 218837.08969510265 -795774.7154594767 -0.0 -0.0 
0.5607692307692308 -593033.6781350222 -0.7452280986241279 0.2547709013758721 0.999999 202741.03732445452 -795774.7154594767 -0.0 -0.0 
0.5625 -609059.5990027703 -0.7653668647301793 0.23463213526982063 0.999999 186715.11645670643 -795774.7154594767 -0.0 -0.0 
0.5642307692307692 -625013.4931600491 -0.7854151194024419 0.21458388059755812 0.9999990000000001 170761.2222994276 -795774.7154594767 -0.0 -0.0 
0.5659615384615385 -640893.4739170895 -0.8053704917566281 0.1946285082433719 0.9999990000000001 154881.24154238717 -795774.7154594767 -0.0 -0.0 
0.5676923076923077 -656697.6633250347 -0.8252306218926049 0.1747683781073951 0.999999 139077.05213444203 -795774.7154594767 -0.0 -0.0 
0.5694230769230769 -672424.1923980309 -0.8449931611734814 0.15500583882651858 0.9999990000000001 123350.5230614458 -795774.7154594767 -0.0 -0.0 
0.5711538461538461 -688071.2013342506 -0.8646557725033541 0.1353432274966459 0.9999990000000001 107703.51412522607 -795774.7154594767 -0.0 -0.0 
0.5728846153846154 -703636.8397358274 -0.8842161306036856 0.11578286939631438 0.9999990000000001 92137.87572364928 -795774.7154594767 -0.0 -0.0 
0.5746153846153846 -719119.2668276821 -0.9036719222882899 0.0963270777117102 0.9999990000000001 76655.44863179454 -795774.7154594767 -0.0 -0.0 
0.5763461538461538 -734516.6516752164 -0.9230208467368931 0.07697815326310685 0.999999 61258.0637842603 -795774.7154594767 -0.0 -0.0 
0.578076923076923 -749827.1734008299 -0.9422606157672189 0.057738384232781124 0.999999 45947.542058646795 -795774.7154594767 -0.0 -0.0 
0.5798076923076924 -765049.0213992612 -0.9613889541055918 0.03861004589440822 0.999999 30725.694060215494 -795774.7154594767 -0.0 -0.0 
0.5815384615384616 -780180.3955517012 -0.9804035996560014 0.019595400343998627 0.9999990000000001 15594.319907775498 -795774.7154594767 -0.0 -0.0 
0.5832692307692308 -795219.5064386813 -0.999302303767625 0.0006966962323750659 0.9999990000000001 555.209020795417 -795774.7154594767 -0.0 -0.0 
0.585 -810164.5755516811 -1.0180828315007417 -0.018083831500741734 0.999999 -14389.860092204413 -795774.7154594767 -0.0 -0.0 
0.5867307692307693 -825013.8355034586 -1.0367429618910415 -0.03674396189104148 0.9999990000000001 -29239.120043981937 -795774.7154594767 -0.0 -0.0 
0.5884615384615385 -839765.5302370534 -1.0552804882122657 -0.05528148821226572 0.999999 -43990.814777576714 -795774.7154594767 -0.0 -0.0 
0.5901923076923077 -854417.9152334603 -1.0736932182371781 -0.07369421823717816 0.999999 -58643.199773983564 -795774.7154594767 -0.0 -0.0 
0.591923076923077 -868969.2577179355 -1.0919789744968167 -0.09197997449681672 0.999999 -73194.5422584588 -795774.7154594767 -0.0 -0.0 
0.5936538461538462 -883417.8368649064 -1.1101355945379905 -0.11013659453799048 0.999999 -87643.12140542967 -795774.7154594767 -0.0 -0.0 
0.5953846153846154 -897761.9440014802 -1.1281609311790166 -0.12816193117901664 0.999999 -101987.22854200355 -795774.7154594767 -0.0 -0.0 
0.5971153846153846 -911999.8828095086 -1.1460528527636418 -0.1460538527636418 0.999999 -116225.1673500319 -795774.7154594767 -0.0 -0.0 
0.5988461538461539 -926129.9695261919 -1.1638092434131295 -0.16381024341312947 0.9999990000000001 -130355.25406671525 -795774.7154594767 -0.0 -0.0 
0.6005769230769231 -940150.5331431961 -1.181428003276477 -0.18142900327647696 0.9999990000000001 -144375.81768371945 -795774.7154594767 -0.0 -0.0 
0.6023076923076923 -954059.9156042689 -1.1989070487787477 -0.1989080487787477 0.999999 -158285.2001447922 -795774.7154594767 -0.0 -0.0 
0.6040384615384615 -967856.4720013182 -1.2162443128674707 -0.2162453128674707 0.999999 -172081.75654184155 -795774.7154594767 -0.0 -0.0 
0.6057692307692308 -981538.5707689368 -1.2334377452570868 -0.2334387452570868 0.9999990000000001 -185763.85530946008 -795774.7154594767 -0.0 -0.0 
0.6075 -995104.5938773464 -1.2504853126714104 -0.25048631267141047 0.9999989999999999 -199329.87841786968 -795774.7154594767 -0.0 -0.0 
0.6092307692307692 -1008552.9370237512 -1.2673849990840904 -0.26738599908409044 0.999999 -212778.2215642745 -795774.7154594767 -0.0 -0.0 
0.6109615384615384 -1021882.009822054 -1.284134805957015 -0.284135805957015 0.9999990000000001 -226107.29436257726 -795774.7154594767 -0.0 -0.0 
0.6126923076923078 -1035090.2359909384 -1.300732752476663 -0.3007337524766629 0.9999990000000001 -239315.5205314617 -795774.7154594767 -0.0 -0.0 
0.614423076923077 -1048176.0535402726 -1.3171768757883449 -0.3171778757883449 0.999999 -252401.33808079595 -795774.7154594767 -0.0 -0.0 
0.6161538461538462 -1061137.9149558356 -1.3334652312283375 -0.33346623122833746 0.9999990000000001 -265363.19949635887 -795774.7154594767 -0.0 -0.0 
0.6178846153846154 -1073974.2873823184 -1.34959589255385 -0.3495968925538499 0.9999990000000001 -278199.5719228417 -795774.7154594767 -0.0 -0.0 
0.6196153846153847 -1086683.6528046022 -1.3655669521708238 -0.3655679521708239 0.9999989999999999 -290908.9373451255 -795774.7154594767 -0.0 -0.0 
0.6213461538461539 -1099264.5082272727 -1.3813765213595186 -0.3813775213595186 0.9999990000000001 -303489.79276779597 -795774.7154594767 -0.0 -0.0 
0.6230769230769231 -1111715.3658523667 -1.3970227304978737 -0.3970237304978737 0.9999990000000001 -315940.65039289 -795774.7154594767 -0.0 -0.0 
0.6248076923076923 -1124034.7532553165 -1.4125037292826073 -0.4125047292826073 0.999999 -328260.03779583983 -795774.7154594767 -0.0 -0.0 
0.6265384615384616 -1136221.2135590755 -1.4278176869480284 -0.4278186869480285 0.9999989999999999 -340446.4980995988 -795774.7154594767 -0.0 -0.0 
0.6282692307692308 -1148273.3056064073 -1.4429627924825428 -0.4429637924825427 0.9999990000000001 -352498.59014693066 -795774.7154594767 -0.0 -0.0 
0.63 -1160189.6041303177 -1.4579372548428227 -0.45793825484282263 0.9999990000000001 -364414.888670841 -795774.7154594767 -0.0 -0.0 
0.6317307692307692 -1171968.699922603 -1.4727393031656122 -0.4727403031656123 0.9999989999999999 -376193.9844631264 -795774.7154594767 -0.0 -0.0 
0.6334615384615385 -1183609.2000005017 -1.4873671869771474 -0.48736818697714734 0.9999990000000001 -387834.484541025 -795774.7154594767 -0.0 -0.0 
0.6351923076923077 -1195109.7277714256 -1.5018191764001634 -0.5018201764001633 0.9999990000000001 -399335.0123119489 -795774.7154594767 -0.0 -0.0 
0.6369230769230769 -1206468.923195759 -1.5160935623584741 -0.5160945623584741 0.9999990000000001 -410694.2077362824 -795774.7154594767 -0.0 -0.0 
0.6386538461538461 -1217685.4429476897 -1.5301886567790781 -0.530189656779078 0.9999990000000001 -421910.727488213 -795774.7154594767 -0.0 -0.0 
0.6403846153846154 -1228757.960574073 -1.5441027927917939 -0.5441037927917938 0.9999990000000001 -432983.2451145963 -795774.7154594767 -0.0 -0.0 
0.6421153846153846 -1239685.1666512946 -1.5578343249263782 -0.5578353249263781 0.9999990000000001 -443910.4511918179 -795774.7154594767 -0.0 -0.0 
0.6438461538461538 -1250465.7689401228 -1.5713816293071206 -0.5713826293071206 0.999999 -454691.0534806461 -795774.7154594767 -0.0 -0.0 
0.645576923076923 -1261098.492538526 -1.5847431038448783 -0.5847441038448783 0.999999 -465323.77707904927 -795774.7154594767 -0.0 -0.0 
0.6473076923076924 -1271582.0800324448 -1.5979171684265427 -0.5979181684265429 0.9999989999999999 -475807.3645729681 -795774.7154594767 -0.0 -0.0 
0.6490384615384616 -1281915.291644484 -1.6109022651018914 -0.6109032651018913 0.9999990000000001 -486140.57618500735 -795774.7154594767 -0.0 -0.0 
0.6507692307692308 -1292096.9053805394 -1.6236968582678435 -0.6236978582678435 0.999999 -496322.1899210627 -795774.7154594767 -0.0 -0.0 
0.6525 -1302125.7171742984 -1.6362994348500466 -0.6363004348500465 0.9999990000000001 -506351.0017148217 -795774.7154594767 -0.0 -0.0 
0.6542307692307693 -1312000.5410296374 -1.6487085044818173 -0.6487095044818173 0.999999 -516225.82557016076 -795774.7154594767 -0.0 -0.0 
0.6559615384615385 -1321720.2091608755 -1.6609225996803887 -0.6609235996803886 0.9999990000000001 -525945.4937013988 -795774.7154594767 -0.0 -0.0 
0.6576923076923077 -1331283.5721308747 -1.6729402760204535 -0.6729412760204534 0.9999990000000001 -535508.856671398 -795774.7154594767 -0.0 -0.0 
0.6594230769230769 -1340689.4989869713 -1.6847601123049798 -0.6847611123049799 0.9999989999999999 -544914.7835274946 -795774.7154594767 -0.0 -0.0 
0.6611538461538462 -1349936.8773947214 -1.696380710733281 -0.6963817107332807 0.9999990000000002 -554162.1619352447 -795774.7154594767 -0.0 -0.0 
0.6628846153846154 -1359024.613769444 -1.7078006970663164 -0.7078016970663165 0.999999 -563249.8983099672 -795774.7154594767 -0.0 -0.0 
0.6646153846153846 -1367951.633405547 -1.7190187207892096 -0.7190197207892096 0.999999 -572176.9179460702 -795774.7154594767 -0.0 -0.0 
0.6663461538461539 -1376716.8806036236 -1.7300334552709602 -0.7300344552709601 0.9999990000000001 -580942.1651441469 -795774.7154594767 -0.0 -0.0 
0.6680769230769231 -1385319.318795291 -1.7408435979213213 -0.7408445979213212 0.9999990000000001 -589544.6033358143 -795774.7154594767 -0.0 -0.0 
0.6698076923076923 -1393757.9306657813 -1.7514478703448524 -0.7514488703448522 0.9999990000000002 -597983.2152063046 -795774.7154594767 -0.0 -0.0 
0.6715384615384615 -1402031.718274245 -1.761845018492097 -0.7618460184920972 0.9999989999999999 -606257.0028147683 -795774.7154594767 -0.0 -0.0 
0.6732692307692308 -1410139.7031717664 -1.7720338128078852 -0.772034812807885 0.9999990000000002 -614364.9877122897 -795774.7154594767 -0.0 -0.0 
0.675 -1418080.9265170714 -1.7820130483767356 -0.7820140483767355 0.9999990000000001 -622306.2110575947 -795774.7154594767 -0.0 -0.0 
0.6767307692307692 -1425854.4491899253 -1.7917815450653563 -0.7917825450653562 0.9999990000000001 -630079.7337304486 -795774.7154594767 -0.0 -0.0 
0.6784615384615384 -1433459.351902186 -1.8013381476621975 -0.8013391476621973 0.9999990000000002 -637684.6364427092 -795774.7154594767 -0.0 -0.0 
0.6801923076923078 -1440894.7353065207 -1.81068172601407 -0.81068272601407 0.999999 -645120.019847044 -795774.7154594767 -0.0 -0.0 
0.681923076923077 -1448159.7201027616 -1.819811175159795 -0.8198121751597949 0.9999990000000001 -652385.004643285 -795774.7154594767 -0.0 -0.0 
0.6836538461538462 -1455253.4471418902 -1.8287254154608739 -0.8287264154608738 0.9999990000000001 -659478.7316824135 -795774.7154594767 -0.0 -0.0 
0.6853846153846154 -1462175.0775276402 -1.8374233927291683 -0.8374243927291682 0.9999990000000001 -666400.3620681635 -795774.7154594767 -0.0 -0.0 
0.6871153846153847 -1468923.792715705 -1.8459040783515661 -0.845905078351566 0.9999990000000001 -673149.0772562283 -795774.7154594767 -0.0 -0.0 
0.6888461538461539 -1475498.7946105343 -1.85416646941162 -0.8541674694116198 0.9999990000000002 -679724.0791510576 -795774.7154594767 -0.0 -0.0 
0.6905769230769231 -1481899.3056597204 -1.8622095888081573 -0.8622105888081572 0.9999990000000002 -686124.5902002438 -795774.7154594767 -0.0 -0.0 
0.6923076923076923 -1488124.56894595 -1.8700324853708297 -0.8700334853708296 0.9999990000000001 -692349.8534864732 -795774.7154594767 -0.0 -0.0 
0.6940384615384616 -1494173.8482765127 -1.877634233972593 -0.877635233972593 0.9999990000000001 -698399.132817036 -795774.7154594767 -0.0 -0.0 
0.6957692307692308 -1500046.4282703653 -1.8850139356391153 -0.8850149356391153 0.9999990000000001 -704271.7128108887 -795774.7154594767 -0.0 -0.0 
0.6975 -1505741.6144427336 -1.8921707176550906 -0.8921717176550907 0.9999989999999999 -709966.8989832569 -795774.7154594767 -0.0 -0.0 
0.6992307692307692 -1511258.7332872371 -1.8991037336674403 -0.8991047336674404 0.999999 -715484.0178277604 -795774.7154594767 -0.0 -0.0 
0.7009615384615385 -1516597.1323555408 -1.9058121637854057 -0.9058131637854056 0.9999990000000002 -720822.4168960641 -795774.7154594767 -0.0 -0.0 
0.7026923076923077 -1521756.1803345105 -1.9122952146775052 -0.912296214677505 0.9999990000000002 -725981.4648750338 -795774.7154594767 -0.0 -0.0 
0.7044230769230769 -1526735.267120873 -1.918552119665354 -0.9185531196653541 0.999999 -730960.5516613964 -795774.7154594767 -0.0 -0.0 
0.7061538461538461 -1531533.8038933647 -1.9245821388143303 -0.9245831388143302 0.9999990000000001 -735759.088433888 -795774.7154594767 -0.0 -0.0 
0.7078846153846154 -1536151.2231823676 -1.9303845590210804 -0.9303855590210803 0.9999990000000001 -740376.5077228909 -795774.7154594767 -0.0 -0.0 
0.7096153846153846 -1540586.9789370135 -1.9359586940978462 -0.9359596940978461 0.9999990000000001 -744812.2634775368 -795774.7154594767 -0.0 -0.0 
0.7113461538461539 -1544840.546589762 -1.9413038848536148 -0.9413048848536147 0.9999990000000001 -749065.8311302853 -795774.7154594767 -0.0 -0.0 
0.713076923076923 -1548911.4231184367 -1.9464194991720771 -0.9464204991720769 0.9999990000000002 -753136.70765896 -795774.7154594767 -0.0 -0.0 
0.7148076923076924 -1552799.1271057085 -1.951304932086375 -0.9513059320863748 0.9999990000000001 -757024.4116462318 -795774.7154594767 -0.0 -0.0 
0.7165384615384616 -1556503.1987960297 -1.955959605850648 -0.955960605850648 0.9999990000000001 -760728.483336553 -795774.7154594767 -0.0 -0.0 
0.7182692307692308 -1560023.200150004 -1.9603829700083568 -0.9603839700083566 0.9999990000000002 -764248.4846905272 -795774.7154594767 -0.0 -0.0 
0.72 -1563358.714896188 -1.9645745014573777 -0.9645755014573775 0.9999990000000002 -767583.9994367112 -795774.7154594767 -0.0 -0.0 
0.7217307692307693 -1566509.3485803187 -1.9685337045118647 -0.9685347045118646 0.9999990000000001 -770734.633120842 -795774.7154594767 -0.0 -0.0 
0.7234615384615385 -1569474.7286119633 -1.9722601109608713 -0.9722611109608714 0.9999989999999999 -773700.0131524866 -795774.7154594767 -0.0 -0.0 
0.7251923076923077 -1572254.5043085783 -1.9757532801237165 -0.9757542801237166 0.999999 -776479.7888491016 -795774.7154594767 -0.0 -0.0 
0.7269230769230769 -1574848.3469369828 -1.979012798902102 -0.9790137989021019 0.9999990000000001 -779073.6314775061 -795774.7154594767 -0.0 -0.0 
0.7286538461538462 -1577255.9497522346 -1.982038281828965 -0.9820392818289649 0.9999990000000001 -781481.2342927579 -795774.7154594767 -0.0 -0.0 
0.7303846153846154 -1579477.0280339026 -1.9848293711140594 -0.9848303711140592 0.9999990000000002 -783702.312574426 -795774.7154594767 -0.0 -0.0 
0.7321153846153846 -1581511.3191197414 -1.987385736686273 -0.9873867366862731 0.999999 -785736.6036602648 -795774.7154594767 -0.0 -0.0 
0.7338461538461538 -1583358.5824367506 -1.9897070762326579 -0.9897080762326579 0.999999 -787583.866977274 -795774.7154594767 -0.0 -0.0 
0.7355769230769231 -1585018.5995296258 -1.9917931152341821 -0.9917941152341819 0.9999990000000002 -789243.8840701492 -795774.7154594767 -0.0 -0.0 
0.7373076923076923 -1586491.1740865926 -1.993643606998194 -0.9936446069981939 0.9999990000000001 -790716.4586271159 -795774.7154594767 -0.0 -0.0 
0.7390384615384615 -1587776.1319626225 -1.9952583326875972 -0.9952593326875971 0.9999990000000001 -792001.4165031458 -795774.7154594767 -0.0 -0.0 
0.7407692307692308 -1588873.3212000271 -1.9966371013467283 -0.9966381013467284 0.999999 -793098.6057405504 -795774.7154594767 -0.0 -0.0 
0.7425 -1589782.6120464278 -1.99777974992394 -0.99778074992394 0.9999990000000001 -794007.8965869511 -795774.7154594767 -0.0 -0.0 
0.7442307692307693 -1590503.896970101 -1.9986861432908827 -0.9986871432908825 0.9999990000000002 -794729.1815106242 -795774.7154594767 -0.0 -0.0 
0.7459615384615385 -1591037.090672694 -1.999356174258485 -0.9993571742584851 0.999999 -795262.3752132172 -795774.7154594767 -0.0 -0.0 
0.7476923076923078 -1591382.130099313 -1.9997897635896313 -0.9997907635896314 0.999999 -795607.4146398364 -795774.7154594767 -0.0 -0.0 
0.749423076923077 -1591538.9744459793 -1.9999868600085289 -0.9999878600085289 0.999999 -795764.2589865027 -795774.7154594767 -0.0 -0.0 
0.7511538461538462 -1591507.605164455 -1.999947440206775 -0.9999878599691091 0.9999595802376658 -795764.2589865027 -795743.3461779524 0.0 0.0 
0.7528846153846154 -1591288.0259644364 -1.999671508846111 -0.9999878596931777 0.9996836491529333 -795764.2589865027 -795523.7669779337 0.0 0.0 
0.7546153846153847 -1590880.2628131155 -1.9991590985578733 -0.9999878591807675 0.9991712393771058 -795764.2589865027 -795116.0038266128 0.0 0.0 
0.7563461538461539 -1590284.3639321087 -1.998410269939132 -0.9999878584319388 0.9984224115071931 -795764.2589865027 -794520.1049456061 0.0 0.0 
0.7580769230769231 -1589500.3997917545 -1.9974251115455262 -0.9999878574467804 0.9974372540987457 -795764.2589865027 -793736.1408052519 0.0 0.0 
0.7598076923076923 -1588528.4631027803 -1.9962037398807917 -0.9999878562254088 0.9962158836553829 -795764.2589865027 -792764.2041162776 0.0 0.0 
0.7615384615384616 -1587368.6688053368 -1.9947462993829823 -0.9999878547679683 0.9947584446150141 -795764.2589865027 -791604.4098188342 0.0 0.0 
0.7632692307692308 -1586021.1540554075 -1.9930529624073896 -0.9999878530746313 0.9930651093327583 -795764.2589865027 -790256.8950689049 0.0 0.0 
0.765 -1584486.0782085871 -1.99112392920616 -0.9999878511455981 0.9911360780605619 -795764.2589865027 -788721.8192220845 0.0 0.0 
0.7667307692307692 -1582763.6228012377 -1.988959427904614 -0.9999878489810968 0.9889715789235173 -795764.2589865027 -786999.3638147351 0.0 0.0 
0.7684615384615385 -1580853.9915290182 -1.986559714474266 -0.9999878465813834 0.9865718678928825 -795764.2589865027 -785089.7325425155 0.0 0.0 
0.7701923076923077 -1578757.4102227988 -1.9839250727025568 -0.9999878439467416 0.9839372287558152 -795764.2589865027 -782993.1512362962 0.0 0.0 
0.7719230769230769 -1576474.1268219517 -1.9810558141592909 -0.9999878410774831 0.9810679730818078 -795764.2589865027 -780709.867835449 0.0 0.0 
0.7736538461538461 -1574004.4113450309 -1.9779522781597905 -0.9999878379739471 0.9779644401858434 -795764.2589865027 -778240.1523585282 0.0 0.0 
0.7753846153846154 -1571348.5558578407 -1.9746148317247694 -0.9999878346365006 0.9746269970882687 -795764.2589865027 -775584.296871338 0.0 0.0 
0.7771153846153847 -1568506.8744388965 -1.9710438695369303 -0.9999878310655385 0.9710560384713919 -795764.2589865027 -772742.6154523939 0.0 0.0 
0.7788461538461539 -1565479.7031422802 -1.9672398138942873 -0.9999878272614828 0.9672519866328044 -795764.2589865027 -769715.4441557776 0.0 0.0 
0.7805769230769231 -1562267.399957901 -1.9632031146602278 -0.9999878232247835 0.9632152914354443 -795764.2589865027 -766503.1409713984 0.0 0.0 
0.7823076923076924 -1558870.3447691596 -1.958934249210312 -0.9999878189559182 0.9589464302543937 -795764.2589865027 -763106.0857826569 0.0 0.0 
0.7840384615384616 -1555288.939308022 -1.9544337223758175 -0.9999878144553913 0.9544459079204262 -795764.2589865027 -759524.6803215193 0.0 0.0 
0.7857692307692308 -1551523.6071075136 -1.9497020663840405 -0.9999878097237352 0.9497142566603053 -795764.2589865027 -755759.3481210109 0.0 0.0 
0.7875 -1547574.7934516305 -1.9447398407953536 -0.9999878047615097 0.9447520360338438 -795764.2589865027 -751810.5344651279 0.0 0.0 
0.7892307692307693 -1543442.965322681 -1.9395476324370322 -0.9999877995693013 0.9395598328677309 -795764.2589865027 -747678.7063361784 0.0 0.0 
0.7909615384615385 -1539128.611346063 -1.9341260553338606 -0.9999877941477242 0.9341382611861364 -795764.2589865027 -743364.3523595603 0.0 0.0 
0.7926923076923077 -1534632.2417324774 -1.9284757506355148 -0.9999877884974195 0.9284879621380953 -795764.2589865027 -738867.9827459748 0.0 0.0 
0.7944230769230769 -1529954.3882175903 -1.9225973865407393 -0.9999877826190554 0.9226096039216839 -795764.2589865027 -734190.1292310876 0.0 0.0 
0.7961538461538462 -1525095.6039991544 -1.916491658218333 -0.9999877765133272 0.9165038817050057 -795764.2589865027 -729331.3450126518 0.0 0.0 
0.7978846153846154 -1520056.4636715841 -1.9101592877249316 -0.9999877701809566 0.910171517543975 -795764.2589865027 -724292.2046850815 0.0 0.0 
0.7996153846153846 -1514837.563158008 -1.903601023919625 -0.9999877636226928 0.9036132602969322 -795764.2589865027 -719073.3041715054 0.0 0.0 
0.8013461538461538 -1509439.5196397933 -1.8968176423753924 -0.9999877568393113 0.8968298855360811 -795764.2589865027 -713675.2606532907 0.0 0.0 
0.8030769230769231 -1503862.9714835603 -1.8898099452873878 -0.9999877498316142 0.8898221954557736 -795764.2589865027 -708098.7124970576 0.0 0.0 
0.8048076923076923 -1498108.5781656888 -1.8825787613780713 -0.9999877426004302 0.8825910187776411 -795764.2589865027 -702344.3191791861 0.0 0.0 
0.8065384615384615 -1492177.0201943296 -1.8751249457992056 -0.9999877351466147 0.875137210652591 -795764.2589865027 -696412.7612078269 0.0 0.0 
0.8082692307692307 -1486068.9990289283 -1.8674493800307275 -0.9999877274710489 0.8674616525596786 -795764.2589865027 -690304.7400424257 0.0 0.0 
0.81 -1479785.2369972705 -1.8595529717765025 -0.9999877195746407 0.8595652522018618 -795764.2589865027 -684020.9780107678 0.0 0.0 
0.8117307692307693 -1473326.4772100642 -1.851436654856987 -0.9999877114583238 0.8514489433986632 -795764.2589865027 -677562.2182235615 0.0 0.0 
0.8134615384615385 -1466693.4834730527 -1.8431013890987862 -0.999987703123058 0.8431136859757282 -795764.2589865027 -670929.2244865501 0.0 0.0 
0.8151923076923078 -1459887.0401966956 -1.8345481602211544 -0.9999876945698292 0.8345604656513252 -795764.2589865027 -664122.781210193 0.0 0.0 
0.816923076923077 -1452907.9523034021 -1.8257779797194231 -0.9999876857996486 0.8257902939197745 -795764.2589865027 -657143.6933168995 0.0 0.0 
0.8186538461538462 -1445757.0451323397 -1.8167918847453781 -0.9999876768135536 0.8168042079318245 -795764.2589865027 -649992.786145837 0.0 0.0 
0.8203846153846154 -1438435.1643418334 -1.8075909379846122 -0.9999876676126068 0.8076032703720054 -795764.2589865027 -642670.9053553308 0.0 0.0 
0.8221153846153847 -1430943.175809359 -1.798176227530852 -0.9999876581978965 0.7981885693329555 -795764.2589865027 -635178.9168228563 0.0 0.0 
0.8238461538461539 -1423281.9655291433 -1.7885488667572793 -0.9999876485705357 0.7885612181867436 -795764.2589865027 -627517.7065426407 0.0 0.0 
0.8255769230769231 -1415452.4395073897 -1.7787099941848665 -0.9999876387316631 0.7787223554532035 -795764.2589865027 -619688.180520887 0.0 0.0 
0.8273076923076923 -1407455.5236551343 -1.7686607733477382 -0.9999876286824423 0.7686731446652959 -795764.2589865027 -611691.2646686316 0.0 0.0 
0.8290384615384616 -1399292.163678745 -1.7584023926555647 -0.9999876184240616 0.7584147742315032 -795764.2589865027 -603527.9046922424 0.0 0.0 
0.8307692307692308 -1390963.3249680917 -1.7479360652530356 -0.9999876079577341 0.7479484572953015 -795764.2589865027 -595199.065981589 0.0 0.0 
0.8325 -1382469.9924823723 -1.737263028876383 -0.9999875972846978 0.7372754315916853 -795764.2589865027 -586705.7334958697 0.0 0.0 
0.8342307692307692 -1373813.1706336346 -1.726384545707011 -0.9999875864062145 0.7263969593007965 -795764.2589865027 -578048.9116471319 0.0 0.0 
0.8359615384615385 -1364993.8831679982 -1.715301902222235 -0.9999875753235711 0.715314326898664 -795764.2589865027 -569229.6241814955 0.0 0.0 
0.8376923076923077 -1356013.173044587 -1.7040164090431438 -0.999987564038078 0.7040288450050658 -795764.2589865027 -560248.9140580844 0.0 0.0 
0.8394230769230769 -1346872.1023121856 -1.692529400779601 -0.9999875525510696 0.6925418482285314 -795764.2589865027 -551107.8433256829 0.0 0.0 
0.8411538461538461 -1337571.7519836477 -1.6808422358724227 -0.9999875408639047 0.6808546950085179 -795764.2589865027 -541807.492997145 0.0 0.0 
0.8428846153846155 -1328113.221908055 -1.6689562964327265 -0.9999875289779653 0.6689687674547612 -795764.2589865027 -532348.9629215524 0.0 0.0 
0.8446153846153847 -1318497.6306406492 -1.656872988078485 -0.9999875168946569 0.656885471183828 -795764.2589865027 -522733.3716541466 0.0 0.0 
0.8463461538461539 -1308726.1153105544 -1.6445937397682986 -0.9999875046154086 0.64460623515289 -795764.2589865027 -512961.85632405174 0.0 0.0 
0.8480769230769231 -1298799.8314863015 -1.6321200036324104 -0.9999874921416725 0.6321325114907379 -795764.2589865027 -503035.57249979884 0.0 0.0 
0.8498076923076924 -1288719.9530391677 -1.619453254800973 -0.9999874794749237 0.6194657753260493 -795764.2589865027 -492955.694052665 0.0 0.0 
0.8515384615384616 -1278487.672004365 -1.606594991229612 -0.9999874666166602 0.6066075246129519 -795764.2589865027 -482723.41301786224 0.0 0.0 
0.8532692307692308 -1268104.1984400626 -1.5935467335222695 -0.9999874535684025 0.593559279953867 -795764.2589865027 -472339.9394535599 0.0 0.0 
0.855 -1257570.760284289 -1.5803100247513813 -0.9999874403316936 0.5803225844196876 -795764.2589865027 -461806.50129778637 0.0 0.0 
0.8567307692307693 -1246888.6032097195 -1.5668864302753973 -0.9999874269080992 0.5668990033672981 -795764.2589865027 -451124.3442232169 0.0 0.0 
0.8584615384615385 -1236058.9904763664 -1.5532775375536676 -0.9999874132992065 0.5532901242544611 -795764.2589865027 -440294.7314898637 0.0 0.0 
0.8601923076923077 -1225083.2027821788 -1.5394849559586992 -0.9999873995066249 0.5394975564520743 -795764.2589865027 -429318.9437956761 0.0 0.0 
0.8619230769230769 -1213962.5381115966 -1.5255103165858446 -0.9999873855319855 0.525522931053859 -795764.2589865027 -418198.27912509395 0.0 0.0 
0.8636538461538462 -1202698.3115820508 -1.5113552720604075 -0.9999873713769409 0.5113679006834666 -795764.2589865027 -406934.0525955481 0.0 0.0 
0.8653846153846154 -1191291.855288436 -1.4970214963422022 -0.9999873570431652 0.49703413929903695 -795764.2589865027 -395527.5963019333 0.0 0.0 
0.8671153846153846 -1179744.5181455817 -1.482510684527596 -0.9999873425323534 0.4825233419952425 -795764.2589865027 -383980.25915907905 0.0 0.0 
0.8688461538461538 -1168057.6657287304 -1.4678245526490488 -0.9999873278462216 0.4678372248028272 -795764.2589865027 -372293.40674222773 0.0 0.0 
0.8705769230769231 -1156232.680112042 -1.4529648374721715 -0.9999873129865063 0.4529775244856652 -795764.2589865027 -360468.42112553935 0.0 0.0 
0.8723076923076923 -1144270.9597051607 -1.4379332962903502 -0.9999872979549652 0.43794599833538495 -795764.2589865027 -348506.70071865804 0.0 0.0 
0.8740384615384615 -1132173.9190878316 -1.4227317067169187 -0.9999872827533756 0.42274442396354317 -795764.2589865027 -336409.660101329 0.0 0.0 
0.8757692307692307 -1119942.9888426159 -1.407361866474943 -0.9999872673835354 0.4073745990914076 -795764.2589865027 -324178.7298561132 0.0 0.0 
0.8775000000000001 -1107579.6153857145 -1.3918255931846277 -0.9999872518472621 0.3918383413373656 -795764.2589865027 -311815.3563992118 0.0 0.0 
0.8792307692307693 -1095085.2607959188 -1.3761247241483685 -0.9999872361463931 0.37613748800197544 -795764.2589865027 -299321.0018094161 0.0 0.0 
0.8809615384615385 -1082461.4026416969 -1.3602611161334632 -0.999987220282785 0.36027389585067826 -795764.2589865027 -286697.1436551942 0.0 0.0 
0.8826923076923077 -1069709.5338064684 -1.3442366451525454 -0.999987204258314 0.3442494408942314 -795764.2589865027 -273945.2748199657 0.0 0.0 
0.884423076923077 -1056831.1623120522 -1.3280532062417223 -0.9999871880748752 0.3280660181668471 -795764.2589865027 -261066.90332554956 0.0 0.0 
0.8861538461538462 -1043827.8111403319 -1.3117127132364723 -0.9999871717343821 0.3117255415020902 -795764.2589865027 -248063.55215382925 0.0 0.0 
0.8878846153846154 -1030701.0180531476 -1.2952170985453157 -0.9999871552387675 0.2952299433065483 -795764.2589865027 -234936.75906664494 0.0 0.0 
0.8896153846153847 -1017452.3354104435 -1.278568312921291 -0.9999871385899818 0.27858117433130924 -795764.2589865027 -221688.07642394083 0.0 0.0 
0.8913461538461539 -1004083.3299866872 -1.261768325231261 -0.9999871217899942 0.2617812034412669 -795764.2589865027 -208319.07100018451 0.0 0.0 
0.8930769230769231 -990595.582785584 -1.2448191222230762 -0.9999871048407911 0.2448320173822851 -795764.2589865027 -194831.32379908138 0.0 0.0 
0.8948076923076923 -976990.6888531111 -1.2277227082906261 -0.9999870877443772 0.22773562054624896 -795764.2589865027 -181226.42986660847 0.0 0.0 
0.8965384615384616 -963270.2570888831 -1.2104811052367945 -0.9999870705027741 0.2104940347340204 -795764.2589865027 -167505.99810238043 0.0 0.0 
0.8982692307692308 -949435.9100558982 -1.1930963520343798 -0.9999870531180209 0.19310929891635886 -795764.2589865027 -153671.6510693956 0.0 0.0 
0.9 -935489.2837886395 -1.1755705045849467 -0.9999870355921735 0.17558346899277322 -795764.2589865027 -139725.02480213682 0.0 0.0 
0.9017307692307692 -921432.0275996116 -1.157905635475715 -0.9999870179273044 0.15791861754841052 -795764.2589865027 -125667.7686131089 0.0 0.0 
0.9034615384615385 -907265.8038842898 -1.1401038337344491 -0.9999870001255027 0.14011683360894645 -795764.2589865027 -111501.54489778716 0.0 0.0 
0.9051923076923077 -892992.2879245281 -1.1221672045824156 -0.9999869821888735 0.12218022239354209 -795764.2589865027 -97228.02893802547 0.0 0.0 
0.9069230769230769 -878613.167690441 -1.1040978691854186 -0.999986964119538 0.10411090506588061 -795764.2589865027 -82848.90870393836 0.0 0.0 
0.9086538461538461 -864130.1436407882 -1.0858979644029572 -0.9999869459196333 0.08591101848332383 -795764.2589865027 -68365.8846542855 0.0 0.0 
0.9103846153846155 -849544.9285218777 -1.0675696425355188 -0.9999869275913115 0.06758271494420731 -795764.2589865027 -53780.669535375084 0.0 0.0 
0.9121153846153847 -834859.2471650206 -1.0491150710700536 -0.9999869091367399 0.04912816193331371 -795764.2589865027 -39094.9881785179 0.0 0.0 
0.9138461538461539 -820074.8362825544 -1.0305364324236501 -0.9999868905581013 0.030549541865548813 -795764.2589865027 -24310.57729605178 0.0 0.0 
0.9155769230769231 -805193.4442624568 -1.0118359236854388 -0.9999868718575926 0.011849051827846235 -795764.2589865027 -9429.185275954194 0.0 0.0 
0.9173076923076924 -790216.8309615895 -0.9930157563567747 -0.9999868530374253 -0.006971096680650546 -795764.2589865027 5547.428024913184 0.0 0.0 
0.9190384615384616 -775146.7674975801 -0.9740781560897093 -0.999986834099825 -0.02590867801011576 -795764.2589865027 20617.491488922504 0.0 0.0 
0.9207692307692308 -759985.0360393618 -0.9550253624237733 -0.9999868150470314 -0.044961452623258014 -795764.2589865027 35779.222947140806 0.0 0.0 
0.9225 -744733.4295964274 -0.9358596285211471 -0.9999867958812975 -0.06412716736015034 -795764.2589865027 51030.82939007529 0.0 0.0 
0.9242307692307693 -729393.751806784 -0.9165832209001957 -0.9999867766048898 -0.08340355570469404 -795764.2589865027 66370.5071797187 0.0 0.0 
0.9259615384615385 -713967.8167236584 -0.8971984191674356 -0.999986757220088 -0.10278833805265242 -795764.2589865027 81796.4422628443 0.0 0.0 
0.9276923076923077 -698457.4486009688 -0.8777075157479497 -0.9999867377291847 -0.12227922198123498 -795764.2589865027 97306.81038553384 0.0 0.0 
0.9294230769230769 -682864.4816775924 -0.8581128156142904 -0.9999867181344845 -0.14187390252019405 -795764.2589865027 112899.77730891027 0.0 0.0 
0.9311538461538462 -667190.7599604428 -0.8384166360138873 -0.9999866984383049 -0.16157006242441763 -795764.2589865027 128573.49902605987 0.0 0.0 
0.9328846153846154 -651438.137006414 -0.8186213061950286 -0.9999866786429751 -0.18136537244794648 -795764.2589865027 144326.12198008865 0.0 0.0 
0.9346153846153846 -635608.4757031683 -0.7987291671313921 -0.999986658750836 -0.20125749161944395 -795764.2589865027 160155.78328333434 0.0 0.0 
0.9363461538461538 -619703.648048835 -0.778742571245206 -0.9999866387642401 -0.22124406751903414 -795764.2589865027 176060.61093766766 0.0 0.0 
0.9380769230769231 -603725.5349306349 -0.7586638821290602 -0.999986618685551 -0.24132273655649084 -795764.2589865027 192038.72405586776 0.0 0.0 
0.9398076923076923 -587676.0259024503 -0.7384954742663932 -0.9999865985171431 -0.26149112425074994 -795764.2589865027 208088.23308405234 0.0 0.0 
0.9415384615384615 -571557.0189613564 -0.7182397327506718 -0.9999865782614017 -0.2817468455107299 -795764.2589865027 224207.24002514628 0.0 0.0 
0.9432692307692307 -555370.4203231795 -0.6978990530033504 -0.9999865579207219 -0.30208750491737146 -795764.2589865027 240393.8386633232 0.0 0.0 
0.9450000000000001 -539118.1441970634 -0.6774758404905828 -0.9999865374975094 -0.3225106970069266 -795764.2589865027 256646.11478943925 0.0 0.0 
0.9467307692307693 -522802.1125590988 -0.6569725104387556 -0.9999865169941793 -0.3430140065554237 -795764.2589865027 272962.14642740384 0.0 0.0 
0.9484615384615385 -506424.2549250321 -0.6363914875488662 -0.9999864964131564 -0.3635950088642902 -795764.2589865027 289340.00406147056 0.0 0.0 
0.9501923076923077 -489986.50812208466 -0.6157352057097827 -0.9999864757568746 -0.3842512700470919 -795764.2589865027 305777.750864418 0.0 0.0 
0.951923076923077 -473490.8160598987 -0.5950061077104055 -0.9999864550277766 -0.4049803473173711 -795764.2589865027 322273.44292660395 0.0 0.0 
0.9536538461538462 -456939.1295006665 -0.5742066449508036 -0.9999864342283138 -0.42577978927751015 -795764.2589865027 338825.12948583614 0.0 0.0 
0.9553846153846154 -440333.4058284235 -0.5533392771522994 -0.9999864133609461 -0.4466471362086467 -795764.2589865027 355430.85315807915 0.0 0.0 
0.9571153846153846 -423675.6088175709 -0.5324064720665855 -0.9999863924281409 -0.4675799203615554 -795764.2589865027 372088.65016893175 0.0 0.0 
0.9588461538461539 -406967.70840064785 -0.5114107051838994 -0.9999863714323741 -0.4885756662484747 -795764.2589865027 388796.5505858548 0.0 0.0 
0.9605769230769231 -390211.68043537077 -0.49035445944027556 -0.9999863503761284 -0.5096318909358528 -795764.2589865027 405552.5785511319 0.0 0.0 
0.9623076923076923 -373409.50647095783 -0.4692402249239006 -0.9999863292618938 -0.5307461043379932 -795764.2589865027 422354.7525155448 0.0 0.0 
0.9640384615384616 -356563.1735138076 -0.4480704985806563 -0.9999863080921675 -0.5519158095115112 -795764.2589865027 439201.08547269506 0.0 0.0 
0.9657692307692308 -339674.67379251035 -0.426847783918824 -0.9999862868694528 -0.5731385029506288 -795764.2589865027 456089.5851939923 0.0 0.0 
0.9675 -322746.00452225114 -0.40557459071302493 -0.9999862655962596 -0.5944116748832347 -795764.2589865027 473018.2544642515 0.0 0.0 
0.9692307692307692 -305779.16766862106 -0.38425343470741663 -0.9999862442751036 -0.6157328095676871 -795764.2589865027 489985.0913178816 0.0 0.0 
0.9709615384615385 -288776.1697108671 -0.3628868373181838 -0.9999862229085063 -0.6370993855903224 -795764.2589865027 506988.08927563555 0.0 0.0 
0.9726923076923077 -271739.02140460844 -0.34147732533535896 -0.9999862014989942 -0.6585088761636353 -795764.2589865027 524025.2375818942 0.0 0.0 
0.974423076923077 -254669.7375440462 -0.3200274306240065 -0.9999861800490996 -0.679958749425093 -795764.2589865027 541094.5214424564 0.0 0.0 
0.9761538461538461 -237570.33672369795 -0.29853968982480916 -0.9999861585613588 -0.7014464687365496 -795764.2589865027 558193.9222628047 0.0 0.0 
0.9778846153846155 -220442.8410996737 -0.27701664405407883 -0.999986137038313 -0.7229694929842341 -795764.2589865027 575321.417886829 0.0 0.0 
0.9796153846153847 -203289.27615055366 -0.25546083860326646 -0.9999861154825075 -0.744525276879241 -795764.2589865027 592474.9828359489 0.0 0.0 
0.9813461538461539 -186111.67043783743 -0.2338748226379339 -0.9999860938964915 -0.7661112712585576 -795764.2589865027 609652.5885486652 0.0 0.0 
0.9830769230769231 -168912.05536606422 -0.2122611488963119 -0.9999860722828178 -0.7877249233865059 -795764.2589865027 626852.2036204385 0.0 0.0 
0.9848076923076924 -151692.4649425742 -0.19062237338740737 -0.9999860506440423 -0.8093636772566349 -795764.2589865027 644071.7940439284 0.0 0.0 
0.9865384615384616 -134454.93553697036 -0.1689610550887341 -0.9999860289827239 -0.8310249738939899 -795764.2589865027 661309.3234495323 0.0 0.0 
0.9882692307692308 -117201.50564029982 -0.14727975564369145 -0.9999860073014245 -0.8527062516577331 -795764.2589865027 678562.7533462029 0.0 0.0 
0.99 -99934.21562398395 -0.12558103905862653 -0.9999859856027079 -0.8744049465440814 -795764.2589865027 695830.0433625187 0.0 0.0 
0.9917307692307693 -82655.10749852659 -0.1038674713996183 -0.9999859638891403 -0.896118492489522 -795764.2589865027 713109.1514879761 0.0 0.0 
0.9934615384615385 -65366.224672027914 -0.08214162048901712 -0.9999859421632894 -0.9178443216742723 -795764.2589865027 730398.0343144748 0.0 0.0 
0.9951923076923077 -48069.611708534845 -0.060406055601778794 -0.9999859204277245 -0.9395798648259457 -795764.2589865027 747694.6472779678 0.0 0.0 
0.9969230769230769 -30767.31408624744 -0.038663347161617886 -0.9999858986850161 -0.9613225515233982 -795764.2589865027 764996.9449002552 0.0 0.0 
0.9986538461538462 -13461.377955629989 -0.016916066437041105 -0.9999858769377353 -0.9830698105006942 -795764.2589865027 782302.8810308727 0.0 0.0 
1.0003846153846154 3846.150102563006 0.004833214762726227 -0.9951657852372738 -0.9999990000000001 -791928.5653569137 795774.7154594767 0.0 0.0 
1.0021153846153847 21153.223319327364 0.026581924391897258 -0.9734170756081028 -0.999999 -774621.4921401493 795774.7154594767 0.0 0.0 
1.0038461538461538 38457.79497943663 0.04832749047226422 -0.9516715095277357 -0.999999 -757316.92048004 795774.7154594767 0.0 0.0 
1.0055769230769231 55757.81866350557 0.07006734139738438 -0.9299316586026155 -0.9999989999999999 -740016.8967959711 795774.7154594767 0.0 0.0 
1.0073076923076922 73051.24848998043 0.09179890623667399 -0.9082000937633259 -0.9999989999999999 -722723.4669694962 795774.7154594767 0.0 0.0 
1.0090384615384616 90336.03935709683 0.11351961503946154 -0.8864793849605384 -0.9999989999999999 -705438.6761023798 795774.7154594767 0.0 0.0 
1.0107692307692309 107610.14718471562 0.13522689913888758 -0.8647721008611124 -0.9999990000000001 -688164.5682747611 795774.7154594767 0.0 0.0 
1.0125 124871.5291560662 0.1569181914556885 -0.8430808085443114 -0.999999 -670903.1863034104 795774.7154594767 0.0 0.0 
1.0142307692307693 142118.1439593279 0.17859092680177646 -0.8214080731982236 -0.9999990000000001 -653656.5715001489 795774.7154594767 0.0 0.0 
1.0159615384615386 159347.95202902038 0.20024254218357967 -0.7997564578164202 -0.9999989999999999 -636426.7634304563 795774.7154594767 0.0 0.0 
1.0176923076923077 176558.91578721316 0.22187047710515514 -0.7781285228948449 -0.9999990000000001 -619215.7996722636 795774.7154594767 0.0 0.0 
1.019423076923077 193748.9998844873 0.24347217387099002 -0.7565268261290099 -0.9999989999999999 -602025.7155749893 795774.7154594767 0.0 0.0 
1.021153846153846 210916.17144061948 0.2650450778884542 -0.7349539221115458 -0.999999 -584858.5440188572 795774.7154594767 0.0 0.0 
1.0228846153846154 228058.40028500784 0.2865866379699284 -0.7134123620300715 -0.9999989999999999 -567716.3151744688 795774.7154594767 0.0 0.0 
1.0246153846153847 245173.65919674357 0.3080943066344869 -0.6919046933655132 -0.9999990000000001 -550601.0562627332 795774.7154594767 0.0 0.0 
1.0263461538461538 262259.9241443467 0.32956554040915836 -0.6704334595908416 -0.9999989999999999 -533514.79131513 795774.7154594767 0.0 0.0 
1.028076923076923 279315.17452514486 0.3509978001297384 -0.6490011998702616 -0.9999990000000001 -516459.54093433183 795774.7154594767 0.0 0.0 
1.0298076923076924 296337.39340420015 0.3723885512410334 -0.6276104487589665 -0.999999 -499437.32205527654 795774.7154594767 0.0 0.0 
1.0315384615384615 313324.56775284884 0.39373526409661896 -0.606263735903381 -0.999999 -482450.14770662785 795774.7154594767 0.0 0.0 
1.0332692307692308 330274.68868675834 0.4150354142579904 -0.5849635857420096 -0.999999 -465500.02677271835 795774.7154594767 0.0 0.0 
1.0350000000000001 347185.7517034836 0.43628648279308563 -0.5637125172069144 -0.9999990000000001 -448588.9637559931 795774.7154594767 0.0 0.0 
1.0367307692307692 364055.7569195294 0.45748595657418606 -0.542513043425814 -0.9999990000000001 -431718.9585399473 795774.7154594767 0.0 0.0 
1.0384615384615385 380882.7093068545 0.47863132857511637 -0.5213676714248836 -0.999999 -414892.00615262217 795774.7154594767 0.0 0.0 
1.0401923076923076 397664.6189287877 0.49972009816770563 -0.5002789018322944 -0.9999990000000001 -398110.096530689 795774.7154594767 0.0 0.0 
1.041923076923077 414399.50117537467 0.5207497714175328 -0.4792492285824672 -0.999999 -381375.214284102 795774.7154594767 0.0 0.0 
1.0436538461538463 431085.3769980621 0.5417178613788393 -0.4582811386211607 -0.999999 -364689.3384614146 795774.7154594767 0.0 0.0 
1.0453846153846154 447720.27314373746 0.5626218883886325 -0.4373771116113675 -0.999999 -348054.44231573923 795774.7154594767 0.0 0.0 
1.0471153846153847 464302.22238809685 0.5834593803599438 -0.4165396196400562 -0.9999990000000001 -331472.49307137984 795774.7154594767 0.0 0.0 
1.048846153846154 480829.2637682735 0.6042278730741588 -0.39577112692584115 -0.999999 -314945.45169120317 795774.7154594767 0.0 0.0 
1.050576923076923 497299.44281473954 0.6249249104724333 -0.3750740895275667 -0.999999 -298475.27264473715 795774.7154594767 0.0 0.0 
1.0523076923076924 513710.81178245164 0.6455480449461596 -0.35445095505384033 -0.9999989999999999 -282063.90367702505 795774.7154594767 0.0 0.0 
1.0540384615384615 530061.4298811741 0.6660948376263992 -0.3339041623736008 -0.9999990000000001 -265713.2855783026 795774.7154594767 0.0 0.0 
1.0557692307692308 546349.363505008 0.6865628586723171 -0.3134361413276829 -0.9999990000000001 -249425.35195446864 795774.7154594767 0.0 0.0 
1.0575 562572.6864610432 0.706949687558515 -0.293049312441485 -0.999999 -233202.0289984335 795774.7154594767 0.0 0.0 
1.0592307692307692 578729.4801971584 0.727252913361293 -0.27274608663870703 -0.9999990000000001 -217045.23526231828 795774.7154594767 0.0 0.0 
1.0609615384615385 594817.8340289071 0.747470135043763 -0.252528864956237 -0.9999990000000001 -200956.88143056957 795774.7154594767 0.0 0.0 
1.0626923076923078 610835.845365467 0.7675989617397848 -0.23240003826021516 -0.999999 -184938.87009400968 795774.7154594767 0.0 0.0 
1.064423076923077 626781.6199346368 0.7876370130367059 -0.2123619869632941 -0.999999 -168993.09552483994 795774.7154594767 0.0 0.0 
1.0661538461538462 642653.2720068629 0.8075819192568815 -0.19241708074311856 -0.9999990000000001 -153121.44345261378 795774.7154594767 0.0 0.0 
1.0678846153846153 658448.9246182294 0.8274313217378916 -0.17256767826210842 -0.999999 -137325.7908412473 795774.7154594767 0.0 0.0 
1.0696153846153846 674166.7097924382 0.8471828731114904 -0.15281612688850962 -0.9999990000000001 -121608.0056670385 795774.7154594767 0.0 0.0 
1.071346153846154 689804.7687617004 0.8668342375811856 -0.13316476241881442 -0.9999990000000001 -105969.94669777632 795774.7154594767 0.0 0.0 
1.073076923076923 705361.2521865629 0.8863830911984814 -0.11361590880151866 -0.999999 -90413.46327291382 795774.7154594767 0.0 0.0 
1.0748076923076924 720834.3203746094 0.9058271221377058 -0.09417187786229424 -0.999999 -74940.39508486725 795774.7154594767 0.0 0.0 
1.0765384615384617 736222.1434980095 0.9251640309693909 -0.07483496903060909 -0.999999 -59552.571961467154 795774.7154594767 0.0 0.0 
1.0782692307692308 751522.9018099229 0.944391530932215 -0.055607469067785104 -0.9999990000000001 -44251.813649553806 795774.7154594767 0.0 0.0 
1.08 766734.7858597005 0.9635073482034314 -0.03649165179656863 -0.9999990000000001 -29039.929599776166 795774.7154594767 0.0 0.0 


==> data/cell_static_k1p0_jcb_f1_b2.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.002003205128205128 20031.522372613883 0.025172353410409343 2.5172353410409342e-08 -0.025172328238055933 0.0 20031.522372613883 0.0 0.0 
0.004006410256410256 40059.87138915023 0.05034071906396252 5.034071906396252e-08 -0.050340668723243456 0.0 40059.87138915023 0.0 0.0 
0.006009615384615384 60081.87419624858 0.07550110983553628 7.550110983553627e-08 -0.07550103433442644 0.0 60081.87419624858 0.0 0.0 
0.008012820512820512 80094.35894590306 0.1006495398633732 1.0064953986337319e-07 -0.10064943921383333 0.0 80094.35894590306 0.0 0.0 
0.01001602564102564 100094.15529794054 0.12578202518051435 1.2578202518051433e-07 -0.12578189939848916 0.0 100094.15529794054 0.0 0.0 
0.012019230769230768 120078.09492225992 0.15089458434593184 1.5089458434593183e-07 -0.15089443345134748 0.0 120078.09492225992 0.0 0.0 
0.014022435897435896 140043.01200075314 0.1759832390752613 1.759832390752613e-07 -0.17598306309202225 0.0 140043.01200075314 0.0 0.0 
0.016025641025641024 159985.74372882795 0.20104401487103407 2.0104401487103406e-07 -0.2010438138270192 0.0 159985.74372882795 0.0 0.0 
0.018028846153846152 179903.13081645372 0.22607294165230982 2.260729416523098e-07 -0.22607271557936817 0.0 179903.13081645372 0.0 0.0 
0.02003205128205128 199792.01798864987 0.2510660543836089 2.510660543836089e-07 -0.2510658033175545 0.0 199792.01798864987 0.0 0.0 
0.02203525641025641 219649.25448533893 0.2760193937030463 2.7601939370304627e-07 -0.27601911768365256 0.0 219649.25448533893 0.0 0.0 
0.024038461538461536 239471.69456048383 0.30092900654956595 3.009290065495659e-07 -0.3009287056205594 0.0 239471.69456048383 0.0 0.0 
0.026041666666666664 259256.19798043117 0.3257909467891774 3.257909467891774e-07 -0.32579062099823064 0.0 259256.19798043117 0.0 0.0 
0.028044871794871792 278999.630521381 0.3506012758400949 3.5060127584009484e-07 -0.35060092523881903 0.0 278999.630521381 0.0 0.0 
0.03004807692307692 298698.8644659047 0.3753560632966798 3.753560632966798e-07 -0.3753556879406165 0.0 298698.8644659047 0.0 0.0 
0.03205128205128205 318350.7790984323 0.4000513875520888 4.0005138755208876e-07 -0.4000509875007012 0.0 318350.7790984323 0.0 0.0 
0.034054487179487176 337952.26119963 0.4246833364195266 4.2468333641952657e-07 -0.42468291173619016 0.0 337952.26119963 0.0 0.0 
0.036057692307692304 357500.20553959074 0.44924800775200774 4.492480077520077e-07 -0.449247558504 0.0 357500.20553959074 0.0 0.0 
0.03806089743589743 376991.51536975894 0.47374151006052734 4.737415100605273e-07 -0.47374103631901726 0.0 376991.51536975894 0.0 0.0 
0.04006410256410256 396423.10291351145 0.4981599631305432 4.981599631305432e-07 -0.4981594649705801 0.0 396423.10291351145 0.0 0.0 
0.04206730769230769 415791.88985531725 0.5224994986366724 5.224994986366724e-07 -0.5224989761371738 0.0 415791.88985531725 0.0 0.0 
0.04407051282051282 435094.80782839865 0.546756260755504 5.46756260755504e-07 -0.5467557139992433 0.0 435094.80782839865 0.0 0.0 
0.046073717948717945 454328.7989008158 0.5709264067764309 5.709264067764309e-07 -0.5709258358500241 0.0 454328.7989008158 0.0 0.0 
0.04807692307692307 473490.81605989893 0.5950061077104059 5.950061077104058e-07 -0.5950055127042981 0.0 473490.81605989893 0.0 0.0 
0.0500801282051282 492577.82369495026 0.6189915488965216 6.189915488965217e-07 -0.6189909299049727 0.0 492577.82369495026 0.0 0.0 
0.05208333333333333 511586.79807813937 0.6428789306063231 6.42878930606323e-07 -0.6428782877273924 0.0 511586.79807813937 0.0 0.0 
0.05408653846153846 530514.727843517 0.6666644686457526 6.666644686457526e-07 -0.6666638019812839 0.0 530514.727843517 0.0 0.0 
0.056089743589743585 549358.6144640696 0.6903443949546354 6.903443949546353e-07 -0.6903437046102404 0.0 549358.6144640696 0.0 0.0 
0.05809294871794871 568115.4727267404 0.7139149582036081 7.13914958203608e-07 -0.7139142442886499 0.0 568115.4727267404 0.0 0.0 
0.06009615384615384 586782.3312053416 0.7373724243883977 7.373724243883977e-07 -0.7373716870159733 0.0 586782.3312053416 0.0 0.0 
0.06209935897435897 605356.2327312813 0.7607130774213546 7.607130774213546e-07 -0.7607123167082772 0.0 605356.2327312813 0.0 0.0 
0.0641025641025641 623834.2348620339 0.7839332197201501 7.8393321972015e-07 -0.7839324357869304 0.0 623834.2348620339 0.0 0.0 
0.06610576923076922 642213.4103472745 0.8070291727935379 8.070291727935378e-07 -0.8070283657643651 0.0 642213.4103472745 0.0 0.0 
0.06810897435897435 660490.8475926104 0.8299972778240963 8.299972778240962e-07 -0.8299964478268185 0.0 660490.8475926104 0.0 0.0 
0.07011217948717949 678663.651120829 0.8528338962478492 8.528338962478492e-07 -0.8528330434139529 0.0 678663.651120829 0.0 0.0 
0.07211538461538461 696728.9420305938 0.8755354103306809 8.755354103306809e-07 -0.8755345347952707 0.0 696728.9420305938 0.0 0.0 
0.07411858974358973 714683.8584525154 0.8980982237414521 8.98098223741452e-07 -0.8980973256432283 0.0 714683.8584525154 0.0 0.0 
0.07612179487179487 732525.5560025238 0.9205187621217229 9.205187621217229e-07 -0.9205178416029608 0.0 732525.5560025238 0.0 0.0 
0.078125 750251.2082324682 0.9427934736519954 9.427934736519954e-07 -0.9427925308585218 0.0 750251.2082324682 0.0 0.0 
0.08012820512820512 767858.0070778797 0.9649188296143866 9.649188296143865e-07 -0.964917864695557 0.0 767858.0070778797 0.0 0.0 
0.08213141025641024 785343.1633028192 0.9868913249516424 9.868913249516425e-07 -0.9868903380603175 0.0 785343.1633028192 0.0 0.0 
0.08413461538461538 802703.9069417425 1.0087074788224013 0.009976986483263752 -0.9987304923391376 7938.638814594131 794765.2681271484 0.0 0.0 
0.08613782051282051 819937.4877383127 1.0303638351526216 0.03785648354072065 -0.992507351611901 30124.442604868207 789813.0451334445 0.0 0.0 
0.08814102564102563 837041.1755810912 1.051856963183088 0.07100592336475248 -0.9808510398183357 56503.93792428565 780537.2376568055 0.0 0.0 
0.09014423076923075 854012.260936037 1.0731834580129054 0.11206801157643789 -0.9611154464364675 89180.12519221345 764832.1357438236 0.0 0.0 
0.09214743589743589 870848.0552757459 1.0943399411388965 0.17826835445418518 -0.9160715866847113 141860.72005387314 728987.3352218728 0.0 0.0 
0.09415064102564102 887545.8915053611 1.1153230609908185 0.3813445231924822 -0.7339785377983363 303463.74535338115 584082.1461519799 0.0 0.0 
0.09615384615384615 904103.1243850902 1.1361294934623114 0.4777074081136077 -0.6584220853487037 380146.95280831866 523956.17157677154 0.0 0.0 
0.09815705128205127 920517.1309492592 1.1567559424374985 0.532531804263825 -0.6242241381736735 423774.84826888435 496742.2826803748 0.0 0.0 
0.1001602564102564 936785.3109218371 1.1771991403131494 0.5770647893631156 -0.6001343509500339 459213.09098489623 477572.2199369409 0.0 0.0 
0.10216346153846154 952905.0871283672 1.197455848516328 0.6164446380198418 -0.5810112104964862 490550.5940622667 462354.49306610046 0.0 0.0 
0.10416666666666666 968873.905904238 1.217522858017441 0.6525369181340236 -0.5649859398834175 519271.9307529314 449601.9751513066 0.0 0.0 
0.10616987179487178 984689.2374992307 1.2373969898386072 0.6862998171357894 -0.5510971727028179 546139.6031514893 438549.6343477414 0.0 0.0 
0.10817307692307691 1000348.5764782763 1.257075095557264 0.7182667562182217 -0.5388083393390424 571578.0947830749 428770.48169520136 0.0 0.0 
0.11017628205128205 1015849.4421183624 1.2765540578049348 0.7487614005683934 -0.5277926572365415 595844.9704798808 420004.4716384816 0.0 0.0 
0.11217948717948717 1031189.378801525 1.2958307907610773 0.7780474656422925 -0.5177833251187848 619150.088546172 412039.290255353 0.0 0.0 
0.11418269230769229 1046365.9564038627 1.314902240641933 0.8062975478846338 -0.5086046927572992 641630.7970084089 404735.15939545375 0.0 0.0 
0.11618589743589743 1061376.7706805118 1.3337653861843017 0.8336086120144205 -0.5001567741698812 663364.2580178322 398012.51266267966 0.0 0.0 
0.11818910256410256 1076219.4436465232 1.3524172391241647 0.8601047785541455 -0.4923124605700192 684449.2436490613 391770.19999746187 0.0 0.0 
0.12019230769230768 1090891.6239535774 1.3708548446700792 0.8858593918915361 -0.48499545277854317 704944.1195720878 385947.5043814896 0.0 0.0 
0.1221955128205128 1105390.9872624816 1.3890752819712724 0.9109292041289344 -0.478146077842338 724894.0477224907 380496.93953999085 0.0 0.0 
0.12419871794871794 1119715.2366113863 1.4070756645803553 0.9353668733213015 -0.47170879125905374 744340.9320931747 375374.30451821163 0.0 0.0 
0.12620192307692307 1133862.102779666 1.4248531409105896 0.9592099612397293 -0.4656431796708602 763314.6634240019 370547.4393556641 0.0 0.0 
0.1282051282051282 1147829.3446474043 1.442404894687629 0.9824923690043343 -0.45991252568329455 781842.2193984062 365987.12524899805 0.0 0.0 
0.13020833333333331 1161614.7495504299 1.4597281453956712 1.0052425120261077 -0.4544856333695635 799946.2123068082 361668.53724362166 0.0 0.0 
0.13221153846153844 1175216.1336308396 1.4768201487179387 1.0274845485800441 -0.44933560013789453 817645.8667150268 357570.26691581286 0.0 0.0 
0.13421474358974358 1188631.3421829646 1.4936781969714308 1.0492370165096154 -0.44444118046181535 834955.9345870819 353675.40759588266 0.0 0.0 
0.1362179487179487 1201858.2499947106 1.510299619535867 1.0705221342487943 -0.43977748528707283 851894.0968107528 349964.1531839578 0.0 0.0 
0.13822115384615383 1214894.7616842338 1.5266817832767645 1.0913526432934455 -0.435329139983319 868470.4927585205 346424.26892571326 0.0 0.0 
0.14022435897435898 1227738.8120318856 1.5428220929625727 1.1117417283965203 -0.43108036456605237 884695.6145359701 343043.19749591546 0.0 0.0 
0.1422275641025641 1240388.3663073804 1.5587179916758047 1.1317008133218274 -0.42701717835397734 900578.5528966222 339809.81341075816 0.0 0.0 
0.14423076923076922 1252841.4205921346 1.5743669612181002 1.151239834762885 -0.4231271264552152 916127.2152198442 336714.20537229034 0.0 0.0 
0.14623397435897434 1265096.002096724 1.5897665225091544 1.1703633080579905 -0.4194032144511639 931345.1947032518 333750.8073934722 0.0 0.0 
0.14823717948717946 1277150.1694734078 1.6049142359794468 1.1890811582468583 -0.4158330777325885 946240.3894523387 330909.7800210691 0.0 0.0 
0.1502403846153846 1289002.0131236746 1.619807701956716 1.2074020226905033 -0.41240567926621274 960819.6728693916 328182.3402542829 0.0 0.0 
0.15224358974358973 1300649.655500757 1.6344445610461096 1.2253316709851811 -0.40911289006092844 975087.6362596984 325562.0192410586 0.0 0.0 
0.15424679487179485 1312091.251407069 1.6488224945039545 1.2428709570881542 -0.40595153741580026 989044.9591833812 323046.29222368775 0.0 0.0 
0.15625 1323324.9882865187 1.6629392246050905 1.2599754324927535 -0.402963792112337 1002656.2706091343 320668.7176773844 0.0 0.0 
0.15825320512820512 1334349.08651165 1.6767925150037002 1.2766580478088851 -0.40013446719481505 1015931.8763169565 318417.2101946934 0.0 0.0 
0.16025641025641024 1345161.799665568 1.6903801710875894 1.2929613231935224 -0.397418847894067 1028905.612808247 316256.18685732095 0.0 0.0 
0.16225961538461536 1355761.414818603 1.703700040325851 1.3088898746625266 -0.3948101656633245 1041581.1533971007 314180.26142150233 0.0 0.0 
0.16426282051282048 1366146.2527996697 1.7167500126098667 1.3244460516157124 -0.3923039609941543 1053960.3676800358 312185.885119634 0.0 0.0 
0.16626602564102563 1376314.6684622783 1.7295280205875863 1.3396319686669296 -0.3898960519206567 1066044.9384166144 310269.7300456639 0.0 0.0 
0.16826923076923075 1386265.0509451544 1.742032039991031 1.3544495454284633 -0.38758249456256766 1077836.3931888952 308428.6577562592 0.0 0.0 
0.17027243589743588 1395995.8239274311 1.7542600899569794 1.3689005242913808 -0.3853595656655986 1089336.1185505968 306659.7053768344 0.0 0.0 
0.17227564102564102 1405505.4458783641 1.766210233340766 1.382986486668902 -0.3832237466718642 1100545.3729531737 304960.07292519044 0.0 0.0 
0.17427884615384615 1414792.4103015403 1.7778805770231663 1.3967088678598618 -0.38117170916330445 1111465.2985737976 303327.1117277427 0.0 0.0 
0.17628205128205127 1423855.245973532 1.7892692722102945 1.4100689706691285 -0.379200301541166 1122096.932154149 301758.31381938304 0.0 0.0 
0.1782852564102564 1432692.517176968 1.8003745147264927 1.4230679779063786 -0.37730653682011406 1132441.214946639 300251.302230329 0.0 0.0 
0.1802884615384615 1441302.8239279739 1.8111945453001383 1.4357069638711322 -0.3754875814290062 1142499.0018539175 298803.82207405637 0.0 0.0 
0.18229166666666666 1449684.8021979586 1.8217276498423516 1.4479869049201244 -0.3737407449222272 1152271.0698381278 297413.73235983076 0.0 0.0 
0.18429487179487178 1457837.1241296974 1.8319721597185317 1.459908689202658 -0.37206347051587363 1161758.1256680642 296078.9984616332 0.0 0.0 
0.1862980769230769 1465758.4982476924 1.8419264520127032 1.4714730997468772 -0.370453352265826 1170960.7924596397 294797.70578805264 0.0 0.0 
0.18830128205128205 1473447.6696627624 1.8515889497846139 1.482675243346986 -0.3689137064376278 1179875.176320765 293572.4933419975 0.0 0.0 
0.19030448717948717 1480903.4202708418 1.86095812231955 1.4935210337867104 -0.3674370885328395 1188505.9832969261 292397.43697391567 0.0 0.0 
0.1923076923076923 1488124.56894595 1.8700324853708297 1.5040111298419885 -0.3660213555288412 1196853.7376270632 291270.8313188867 0.0 0.0 
0.1943108974358974 1495109.9717273032 1.8788106013949357 1.5141461329255297 -0.36466446846940603 1204918.9179018266 290191.0538254767 0.0 0.0 
0.19631410256410253 1501858.5220005384 1.8872910797792466 1.5239198278035588 -0.36337125197568776 1212696.5781914878 289161.9438090506 0.0 0.0 
0.19831730769230768 1508369.1506730216 1.8954725770623362 1.533338046109578 -0.36213453095275816 1220191.3591682478 288177.7915047738 0.0 0.0 
0.2003205128205128 1514640.82634321 1.9033537971468009 1.542402499073368 -0.36095129807343285 1227404.6225878915 287236.2037553184 0.0 0.0 
0.20232371794871792 1520672.5554640468 1.9109334915045866 1.5511057119442073 -0.35982777956037926 1234330.4202278354 286342.13523621135 0.0 0.0 
0.20432692307692307 1526463.3825003558 1.9182104593747777 1.5594524243373267 -0.3587580350374511 1240972.5237587686 285490.85874158726 0.0 0.0 
0.2063301282051282 1532012.3900802152 1.9251835479538177 1.5674449130167722 -0.3577386349370455 1247332.744974681 284679.64510553423 0.0 0.0 
0.20833333333333331 1537318.6991402863 1.9318516525781364 1.575078291483352 -0.3567733610947843 1253407.1953200593 283911.503820227 0.0 0.0 
0.21033653846153844 1542381.4690650743 1.9382137168991482 1.5823577188240068 -0.35585599807514146 1259199.9802707918 283181.48879428254 0.0 0.0 
0.21233974358974356 1547199.897820095 1.9442687330505957 1.5892761954071406 -0.35499253764345506 1264705.529692269 282494.36812782614 0.0 0.0 
0.2143429487179487 1551773.2220789327 1.9500157418082151 1.5958406937485403 -0.3541750480596748 1269929.3921425687 281843.82993636397 0.0 0.0 
0.21634615384615383 1556100.7173441644 1.9554538327416937 1.6020449928581115 -0.3534088398835822 1274866.6171108428 281234.10023332154 0.0 0.0 
0.21834935897435895 1560181.6980621342 1.9605821443589 1.6078930594534802 -0.35268908490541984 1279520.3612145237 280661.33684761054 0.0 0.0 
0.2203525641025641 1564015.517731557 1.9653998642423585 1.6133841072535797 -0.35201575698877874 1283889.9987510403 280125.5189805166 0.0 0.0 
0.22235576923076922 1567601.5690059348 1.9699062291779512 1.6185146073208745 -0.35139162185707673 1287972.7214789279 279628.8475270069 0.0 0.0 
0.22435897435897434 1570939.2837897737 1.9741005252758257 1.623289812200727 -0.3508107130750986 1291772.7092457265 279166.57454404724 0.0 0.0 
0.22636217948717946 1574028.1333285784 1.977982088083487 1.627705708559066 -0.35027637952442103 1295286.7683389916 278741.3649895869 0.0 0.0 
0.22836538461538458 1576867.6282926183 1.9815503026910601 1.6317616903983012 -0.3497886122927589 1298514.416521171 278353.2117714472 0.0 0.0 
0.23036858974358973 1579457.3188544444 1.9848046038287017 1.6354608482785111 -0.3493437555501906 1301458.113184741 277999.2056697034 0.0 0.0 
0.23237179487179485 1581796.7947601515 1.9877444759561496 1.6388026026333953 -0.3489418733227543 1304117.3971254423 277679.39763470925 0.0 0.0 
0.23437499999999997 1583885.685394369 1.9903694533443936 1.64178312133359 -0.3485863320108036 1306489.2188289426 277396.46656542644 0.0 0.0 
0.23637820512820512 1585723.659838974 1.9926791201494565 1.6444044655461494 -0.3482746546033071 1308575.2185218385 277148.44131713547 0.0 0.0 
0.23838141025641024 1587310.4269255134 1.9946731104782685 1.6466675423647472 -0.34800556811352124 1310376.1180473536 276934.30887815985 0.0 0.0 
0.24038461538461536 1588645.735281332 1.9963511084466352 1.6485719954619569 -0.34777911298467834 1311891.633849099 276754.1014322329 0.0 0.0 
0.24238782051282048 1589729.3733693922 1.9977128482292752 1.650117523138339 -0.34759532509093627 1313121.5258422606 276607.8475271317 0.0 0.0 
0.2443910256410256 1590561.1695217877 1.998758114101935 1.651302124199568 -0.34745598990236704 1314064.2015255727 276496.967996215 0.0 0.0 
0.24639423076923075 1591140.991966938 1.9994867404755634 1.6521296524796427 -0.3473570879959207 1314722.7276858876 276418.2642810503 0.0 0.0 
0.24839743589743588 1591468.7488504613 1.9998986119225397 1.652597695580272 -0.3473009163422678 1315095.1845958135 276373.5642546478 0.0 0.0 
0.250400641025641 1591544.3882497298 1.999993663194965 1.6527048225197387 -0.34728884067522636 1315180.4335151953 276363.9547345345 0.0 0.0 
0.25240384615384615 1591367.8981820918 1.9997718792349959 1.6527048222979548 -0.3470670569370411 1315180.4335151953 276187.4646668965 0.0 0.0 
0.25440705128205127 1590939.306606772 1.9992332951772296 1.6527048217593707 -0.34652847341785886 1315180.4335151953 275758.8730915766 0.0 0.0 
0.2564102564102564 1590258.681420441 1.9983779963431396 1.652704820904072 -0.3456731754390676 1315180.4335151953 275078.24790524575 0.0 0.0 
0.2584134615384615 1589326.1304464596 1.9972061182275564 1.6527048197321939 -0.3445012984953626 1315180.4335151953 274145.69693126436 0.0 0.0 
0.26041666666666663 1588141.801417799 1.995717846477207 1.6527048182439221 -0.34301302823328483 1315180.4335151953 272961.3679026037 0.0 0.0 
0.26241987179487175 1586705.8819536346 1.9939134168613009 1.6527048164394924 -0.34120860042180845 1315180.4335151953 271525.4484384393 0.0 0.0 
0.26442307692307687 1585018.5995296258 1.9917931152341821 1.652704814319191 -0.3390883009149912 1315180.4335151953 269838.1660144306 0.0 0.0 
0.26642628205128205 1583080.2214418792 1.9893572774900443 1.6527048118833532 -0.33665246560669115 1315180.4335151953 267899.7879266839 0.0 0.0 
0.26842948717948717 1580891.054764603 1.9866062895097185 1.652704809132365 -0.33390148037735345 1315180.4335151953 265710.62124940776 0.0 0.0 
0.2704326923076923 1578451.4463014633 1.9835405870995444 1.6527048060666627 -0.3308357810328817 1315180.4335151953 263271.012786268 0.0 0.0 
0.2724358974358974 1575761.7825306414 1.9801606559223282 1.6527048026867315 -0.32745585323559667 1315180.4335151953 260581.34901544615 0.0 0.0 
0.27443910256410253 1572822.4895436103 1.976467031420406 1.652704798993107 -0.32376223242729907 1315180.4335151953 257642.05602841498 0.0 0.0 
0.27644230769230765 1569634.0329776336 1.9724602987308213 1.6527047949863742 -0.31975550374444706 1315180.4335151953 254453.59946243837 0.0 0.0 
0.2784455128205128 1566196.9179420006 1.9681410925926262 1.6527047906671681 -0.315436301925458 1315180.4335151953 251016.48442680528 0.0 0.0 
0.28044871794871795 1562511.6889380063 1.9635100972463282 1.6527047860361728 -0.3108053112101554 1315180.4335151953 247331.25542281102 0.0 0.0 
0.2824519230769231 1558578.929772695 1.9585680463254964 1.652704781094122 -0.3058632652313744 1315180.4335151953 243398.4962574998 0.0 0.0 
0.2844551282051282 1554399.2634663726 1.9533157227405367 1.6527047758417983 -0.30061094689873835 1315180.4335151953 239218.82995117735 0.0 0.0 
0.2864583333333333 1549973.3521539096 1.9477539585546673 1.6527047702800342 -0.2950491882746331 1315180.4335151953 234792.91863871436 0.0 0.0 
0.28846153846153844 1545301.8969798477 1.9418836348521045 1.6527047644097104 -0.2891788704423941 1315180.4335151953 230121.46346465242 0.0 0.0 
0.29046474358974356 1540385.6379873233 1.9357056815984808 1.652704758231757 -0.28300092336672367 1315180.4335151953 225205.20447212807 0.0 0.0 
0.2924679487179487 1535225.3540008357 1.9292210774935261 1.6527047517471531 -0.27651632574637297 1315180.4335151953 220044.9204856404 0.0 0.0 
0.2944711538461538 1529821.8625028618 1.922430849816018 1.6527047449569254 -0.26972610485909265 1315180.4335151953 214641.4289876665 0.0 0.0 
0.2964743589743589 1524176.019504357 1.9153360742610483 1.6527047378621498 -0.2626313363988986 1315180.4335151953 208995.58598916163 0.0 0.0 
0.2984775641025641 1518288.719409143 1.9079378747696076 1.6527047304639504 -0.25523314430565724 1315180.4335151953 203108.28589394782 0.0 0.0 
0.3004807692307692 1512160.8948722237 1.9002374233505384 1.652704722763499 -0.24753270058703936 1315180.4335151953 196980.46135702846 0.0 0.0 
0.30248397435897434 1505793.516652029 1.8922359398948618 1.6527047147620155 -0.2395312251328463 1315180.4335151953 190613.08313683374 0.0 0.0 
0.30448717948717946 1499187.5934566346 1.88393469198253 1.6527047064607676 -0.23122998552176233 1315180.4335151953 184007.15994143928 0.0 0.0 
0.3064903846153846 1492344.1717839614 1.875334994681615 1.6527046978610702 -0.2226302968205447 1315180.4335151953 177163.7382687661 0.0 0.0 
0.3084935897435897 1485264.3357559924 1.86643821033998 1.652704688964286 -0.2137335213756939 1315180.4335151953 170083.90224079718 0.0 0.0 
0.3104967948717948 1477949.2069470277 1.8572457483694573 1.652704679771824 -0.20454106859763344 1315180.4335151953 162768.77343183244 0.0 0.0 
0.3125 1470399.944206007 1.8477590650225735 1.6527046702851407 -0.1950543947374328 1315180.4335151953 155219.5106908118 0.0 0.0 
0.3145032051282051 1462617.7434729277 1.8379796631618521 1.6527046605057387 -0.1852750026561134 1315180.4335151953 147437.30995773245 0.0 0.0 
0.31650641025641024 1454603.8375893843 1.8279090920217322 1.6527046504351677 -0.17520444158656456 1315180.4335151953 139423.40407418902 0.0 0.0 
0.31850961538461536 1446359.4961032656 1.8175489469631416 1.6527046400750225 -0.16484430688811913 1315180.4335151953 131179.0625880703 0.0 0.0 
0.3205128205128205 1437886.0250676353 1.806900869220765 1.6527046294269447 -0.15419623979382036 1315180.4335151953 122705.59155244008 0.0 0.0 
0.3225160256410256 1429184.766833829 1.7959665456430396 1.6527046184926213 -0.1432619271504183 1315180.4335151953 114004.33331863373 0.0 0.0 
0.3245192307692307 1420257.0998388005 1.7847477084249284 1.652704607273784 -0.13204310115114426 1315180.4335151953 105076.66632360523 0.0 0.0 
0.32652243589743585 1411104.438386756 1.7732461348335136 1.6527045957722104 -0.12054153906130316 1315180.4335151953 95924.00487156073 0.0 0.0 
0.32852564102564097 1401728.2324250978 1.7614636469264375 1.6527045839897225 -0.108759062936715 1315180.4335151953 86547.79890990257 0.0 0.0 
0.33052884615384615 1392129.9673147292 1.749402111263261 1.6527045719281868 -0.09669753933507419 1315180.4335151953 76949.53379953397 0.0 0.0 
0.33253205128205127 1382311.1635947467 1.737063438609766 1.6527045595895142 -0.08435887902025185 1315180.4335151953 67130.73007955146 0.0 0.0 
0.3345352564102564 1372273.3767415583 1.7244495836352554 1.6527045469756592 -0.0717450366595962 1315180.4335151953 57092.943226363044 0.0 0.0 
0.3365384615384615 1362018.196922467 1.7115625446028955 1.6527045340886202 -0.058858010514275305 1315180.4335151953 46837.76340727182 0.0 0.0 
0.33854166666666663 1351547.2487437606 1.698404363053158 1.6527045209304387 -0.04569984212271927 1315180.4335151953 36366.81522856536 0.0 0.0 
0.34054487179487175 1340862.1909933449 1.6849771234804025 1.652704507503199 -0.032272615977203545 1315180.4335151953 25681.757478149608 0.0 0.0 
0.34254807692307687 1329964.716377961 1.671282953002654 1.6527044938090285 -0.01857845919362555 1315180.4335151953 14784.282862765715 0.0 0.0 
0.34455128205128205 1318856.5512550294 1.6573240210246283 1.6527044798500967 -0.004619541174531561 1315180.4335151953 3676.117739834124 0.0 0.0 
0.34655448717948717 1307539.455359165 1.643102538894061 1.6527044656286145 0.009601926734553512 1315180.4335151953 -7640.978156030178 0.0 0.0 
0.3485576923076923 1296015.2215234023 1.6286207595513875 1.6527044511468352 0.024083691595447654 1315180.4335151953 -19165.21199179301 0.0 0.0 
0.3505608974358974 1284285.6753951788 1.61388097717284 1.6527044364070527 0.03882345923421271 1315180.4335151953 -30894.758120016428 0.0 0.0 
0.35256410256410253 1272352.675147118 1.5988855268070028 1.6527044214116025 0.053818894604599654 1315180.4335151953 -42827.75836807722 0.0 0.0 
0.35456730769230765 1260218.1111826634 1.5836367840049042 1.6527044061628595 0.06906762215795537 1315180.4335151953 -54962.32233253191 0.0 0.0 
0.3565705128205128 1247883.9058366017 1.5681371644436821 1.65270439066324 0.08456722621955781 1315180.4335151953 -67296.52767859353 0.0 0.0 
0.3585737179487179 1235352.0130705338 1.5523891235439005 1.652704374915199 0.1003152513712986 1315180.4335151953 -79828.42044466152 0.0 0.0 
0.360576923076923 1222624.4181633273 1.5363951560805618 1.6527043589212316 0.11630920284066981 1315180.4335151953 -92556.015351868 0.0 0.0 
0.3625801282051282 1209703.1373966155 1.5201577957878925 1.6527043426838715 0.132546546895979 1315180.4335151953 -105477.2961185798 0.0 0.0 
0.3645833333333333 1196590.217735382 1.503679614957955 1.6527043262056906 0.14902471124773564 1315180.4335151953 -118590.21577981324 0.0 0.0 
0.36658653846153844 1183287.7365036828 1.4869632240331458 1.6527043094892997 0.16574108545615385 1315180.4335151953 -131892.69701151247 0.0 0.0 
0.36858974358974356 1169797.8010555608 1.4700112711926578 1.6527042925373467 0.1826930213446889 1315180.4335151953 -145382.63245963445 0.0 0.0 
0.3705929487179487 1156122.5484412033 1.4528264419329577 1.6527042753525176 0.1998778334195599 1315180.4335151953 -159057.88507399196 0.0 0.0 
0.3725961538461538 1142264.145068394 1.435411458642357 1.6527042579375342 0.2172927992951772 1315180.4335151953 -172916.28844680125 0.0 0.0 
0.3745993589743589 1128224.7863593164 1.417769080169737 1.6527042402951557 0.23493516012541882 1315180.4335151953 -186955.64715587883 0.0 0.0 
0.3766025641025641 1114006.696402756 1.3999021013874935 1.652704222428177 0.25280212104068345 1315180.4335151953 -201173.73711243924 0.0 0.0 
0.3786057692307692 1099612.1276017681 1.3818133527487828 1.6527042043394284 0.27089085159064563 1315180.4335151953 -215568.30591342715 0.0 0.0 
0.38060897435897434 1085043.3603168526 1.3635056998391228 1.6527041860317755 0.28919848619265265 1315180.4335151953 -230137.0731983427 0.0 0.0 
0.38261217948717946 1070302.702504707 1.3449820429224357 1.6527041675081184 0.3077221245856827 1315180.4335151953 -244877.73101048823 0.0 0.0 
0.3846153846153846 1055392.4893526016 1.3262453164815908 1.652704148771392 0.3264588322898012 1315180.4335151953 -259787.9441625937 0.0 0.0 
0.3866185897435897 1040315.0829084447 1.3072984887535306 1.6527041298245644 0.3454056410710338 1315180.4335151953 -274865.3506067506 0.0 0.0 
0.3886217948717948 1025072.8717065911 1.2881445612590476 1.637269706735779 0.34912514547673146 1302898.1128333267 -277825.2411267356 -0.0 -0.0 
0.39062499999999994 1009668.2703894564 1.2687865683272916 1.6199964455918232 0.35120987726453157 1289152.4900204164 -279484.21963096 -0.0 -0.0 
0.39262820512820507 994103.7193249915 1.249227576615073 1.6025700053845087 0.35334242876943556 1275284.9712200013 -281181.2518950099 -0.0 -0.0 
0.39463141025641024 978381.6842200846 1.2294706846210506 1.5849943466901917 0.3555236620691411 1261298.7081592903 -282917.0239392057 -0.0 -0.0 
0.39663461538461536 962504.6557299512 1.209519022194875 1.5672766098403466 0.3577575876454715 1247199.3829367221 -284694.7272067709 -0.0 -0.0 
0.3986378205128205 946475.1490635665 1.189375750041362 1.5494201332459432 0.3600443832045812 1232989.652175478 -286514.5031119115 -0.0 -0.0 
0.4006410256410256 930295.7035852107 1.1690440592197784 1.5314272196038572 0.3623831603840788 1218671.3483028018 -288375.6447175911 -0.0 -0.0 
0.4026442307692307 913968.8824121887 1.1485271706383222 1.5133023958986378 0.3647752252603156 1204248.0737795741 -290279.19136738544 -0.0 -0.0 
0.40464743589743585 897497.2720087854 1.1278283345438722 1.495055794876697 0.3672274603328247 1189727.8919946654 -292230.61998588 -0.0 -0.0 
0.40665064102564097 880883.4817765246 1.1069508300070912 1.476686171681045 0.36973534167395394 1175109.812318758 -294226.33054223354 -0.0 -0.0 
0.40865384615384615 864130.1436407885 1.0858979644029576 1.458197965853932 0.3723000014509743 1160397.3676282244 -296267.2239874359 -0.0 -0.0 
0.41065705128205127 847239.9116338785 1.0646730728868232 1.4396019870718788 0.3749289141850556 1145599.15999627 -298359.2483623915 -0.0 -0.0 
0.4126602564102564 830215.4614745623 1.0432795178660579 1.4208983015917536 0.3776187837256957 1130715.242145812 -300499.7806712496 -0.0 -0.0 
0.4146634615384615 813059.4901441978 1.02172068846739 1.4020903293463172 0.3803696408789272 1115748.335572895 -302688.84542869707 -0.0 -0.0 
0.41666666666666663 795774.7154594773 1.0000000000000007 1.3831903482344452 0.38319034823444453 1100708.2107260555 -304933.4952665783 -0.0 -0.0 
0.41866987179487175 778363.8756418785 0.9781208934144819 1.3641975129568702 0.38607661954238826 1085594.1949340985 -307230.31929222005 -0.0 -0.0 
0.42067307692307687 760829.7288838796 0.9560868347577242 1.3451158017888205 0.38902896703109635 1070409.4540082696 -309579.72512439 -0.0 -0.0 
0.422676282051282 743175.0529120145 0.9339013146238363 1.325961998270037 0.3920606836462007 1055167.3438757088 -311992.2909636942 -0.0 -0.0 
0.4246794871794871 725402.6445468263 0.9115678476011669 1.3067275918122858 0.3951597442111189 1039861.0920159164 -314458.4474690901 -0.0 -0.0 
0.4266826923076923 707515.319259802 0.8890899717155324 1.2874238711310642 0.39833389941553177 1024499.6817094231 -316984.3624496211 -0.0 -0.0 
0.4286858974358974 689515.9107273526 0.8664712478697306 1.2680599008132334 0.40158865294350277 1009090.3263296387 -319574.4156022861 -0.0 -0.0 
0.43068910256410253 671407.2703819058 0.8437152592794286 1.2486399029685593 0.4049246436891307 993636.3857252694 -322229.1153433636 -0.0 -0.0 
0.43269230769230765 653192.2669601868 0.8208256109055143 1.2292322535155848 0.40840664261007054 978192.2717749807 -325000.00481479394 -0.0 -0.0 
0.4346955128205128 634873.786048759 0.7978059288830078 1.2097731769535829 0.41196724807057505 962707.2334941919 -327833.4474454329 -0.0 -0.0 
0.4366987179487179 616454.7296268948 0.774659859946614 1.1902686571139374 0.41560879716732335 947186.0326664799 -330731.3030395851 -0.0 -0.0 
0.438701923076923 597938.0156068518 0.7513910708530179 1.1707247298510688 0.41933365899805086 931633.4724740639 -333695.4568672121 -0.0 -0.0 
0.4407051282051282 579326.5773716173 0.7280032477999968 1.151148645680416 0.42314539788041927 916055.3226966404 -336728.7453250231 -0.0 -0.0 
0.4427083333333333 560623.3633102138 0.7045000958424676 1.1315483294994562 0.4270482336569885 900457.8897706023 -339834.52646038856 -0.0 -0.0 
0.44471153846153844 541831.3363506146 0.6808853383055324 1.1119279386345176 0.4310426003289851 884844.4819914713 -343013.1456408567 -0.0 -0.0 
0.44671474358974356 522953.4734903676 0.6571627161946414 1.0922938407568827 0.43513112456224134 869220.1665931405 -346266.6931027729 -0.0 -0.0 
0.4487179487179487 503992.7653249809 0.6333359876029458 1.072649994642955 0.4393140070400092 853588.0938699353 -349595.32854495436 -0.0 -0.0 
0.4507211538461538 484952.2155741604 0.6094089271159504 1.0530099792883771 0.44360105217242674 837959.0696510519 -353006.8540768915 -0.0 -0.0 
0.4527243589743589 465834.8406059652 0.585385325213549 1.0333804757821303 0.4479951505685813 822338.4105804734 -356503.5699745082 -0.0 -0.0 
0.45472756410256404 446643.66895896266 0.5612689876695475 1.013764348068177 0.4524953603986296 806728.3957116421 -360084.72675267945 -0.0 -0.0 
0.45673076923076916 427381.74086244917 0.5370637349487548 0.9941681621730483 0.45710442722429345 791134.2501246376 -363752.50926218845 -0.0 -0.0 
0.45873397435897434 408052.10775482445 0.5127734016017549 0.9746053161588792 0.46183191455712436 775566.6356661533 -367514.5279113288 -0.0 -0.0 
0.46073717948717946 388657.83180019044 0.4884018356574463 0.9550809647339515 0.4666791290765052 760029.6543237453 -371371.82252355485 -0.0 -0.0 
0.4627403846153846 369201.98540324694 0.4639528980134427 0.9355981443551243 0.47164524634168165 744525.7224323505 -375323.73702910356 -0.0 -0.0 
0.4647435897435897 349687.6507225662 0.43943046182443496 0.9161708577708124 0.47674039594637746 729065.9830331653 -379378.33231059916 -0.0 -0.0 
0.4667467948717948 330117.9191823247 0.4148384118886162 0.8968103209143296 0.48197190902571335 713659.361488165 -383541.44230584026 -0.0 -0.0 
0.46874999999999994 310495.89098256483 0.3901806440322572 0.8775112485706232 0.487330604538366 698301.6519495388 -387805.760966974 -0.0 -0.0 
0.47075320512820507 290824.6746080692 0.3654610644925409 0.8582971804299063 0.4928361159373654 683011.5867231919 -392186.9121151227 -0.0 -0.0 
0.47275641025641024 271107.3863359157 0.3406835892987371 0.8391674692328033 0.4984838799340662 667788.6507328476 -396681.2643969319 -0.0 -0.0 
0.47475961538461536 251347.1497418086 0.31585214365183983 0.8201305050706243 0.5042783614187845 652639.5206045838 -401292.3708627752 -0.0 -0.0 
0.4767628205128205 231547.0952052414 0.29097066130273713 0.8012027169892554 0.5102320556865183 637577.2701676593 -406030.17496241786 -0.0 -0.0 
0.4787660256410256 211710.35941359412 0.2660430839290408 0.7823798401732307 0.5163367562441898 622598.5055832297 -410888.1461696356 -0.0 -0.0 
0.4807692307692307 191840.08486521998 0.241073360510647 0.7636942666319185 0.5226209061212715 607729.0036159675 -415888.91875074746 -0.0 -0.0 
0.48277243589743585 171939.41937161965 0.21606544670414995 0.745125169667231 0.529059722963081 592952.1908864065 -421012.7715147868 -0.0 -0.0 
0.48477564102564097 152011.51555876943 0.19102330421619224 0.7267189259621217 0.5356956217459294 578304.9728199813 -426293.4572612118 -0.0 -0.0 
0.4867788461538461 132059.5303676911 0.16595090017586261 0.708445745316393 0.5424948451405305 563763.6431017424 -431704.1127340513 -0.0 -0.0 
0.4887820512820512 112086.62455433079 0.14085220650622518 0.6903504319980934 0.5494982254918682 549363.8558678409 -437277.23131351016 -0.0 -0.0 
0.4907852564102564 92095.96218884039 0.11573119929509774 0.6724131426258744 0.5566819433307766 535089.8202381757 -442993.8580493353 -0.0 -0.0 
0.4927884615384615 72090.71015433269 0.09059185816516907 0.6546634800254031 0.564071621860234 520965.09341330925 -448874.38325897657 -0.0 -0.0 
0.49479166666666663 52074.03764518841 0.0654381656435529 0.6371147314138359 0.571676565770283 507000.2490320975 -454926.2113869091 -0.0 -0.0 
0.49679487179487175 32049.115664996967 0.04027410653088161 0.6197521841028495 0.5794780775719679 493183.5790942977 -461134.46342930075 -0.0 -0.0 
0.49879807692307687 12019.116524214158 0.015103667270044356 0.6026193061683154 0.5875156388982711 479549.6744270363 -467530.55790282215 -0.0 -0.0 
0.500801282051282 -8012.786662391413 -0.010069164685340456 0.5857090640259163 0.5957782287112567 466092.93787298445 -474105.72453537583 -0.0 -0.0 
0.5028044871794871 -28043.420478410833 -0.03524040150260201 0.5690265246007281 0.6042669261033301 452817.40156386135 -480860.8220422722 -0.0 -0.0 
0.5048076923076923 -48069.611708533565 -0.060406055601777184 0.5525940414128214 0.6130000970145986 439740.8538803559 -487810.46558888943 -0.0 -0.0 
0.5068108974358974 -68088.18784122949 -0.08556214028729937 0.5364307367065709 0.6219928769938703 426878.51183308853 -494966.699674318 -0.0 -0.0 
0.5088141025641025 -88095.97757134146 -0.110704670379575 0.5205340251552711 0.6312386955348461 414228.3180792077 -502324.2956505491 -0.0 -0.0 
0.5108173076923076 -108089.81130247036 -0.13582966284629916 0.5049067907644622 0.6407364536107614 401792.5676365264 -509882.3789389968 -0.0 -0.0 
0.5128205128205128 -128066.52164910515 -0.16093313743345078 0.4895704831379894 0.6505036205714402 389588.32957134326 -517654.8512204484 -0.0 -0.0 
0.514823717948718 -148022.94393838488 -0.1860111172958255 0.4745367345454496 0.6605478518412751 377624.86055577884 -525647.8044941637 -0.0 -0.0 
0.516826923076923 -167955.91671144517 -0.21105962962704614 0.45983045687968355 0.6708900865067297 365921.9848609329 -533877.9015723781 -0.0 -0.0 
0.5188301282051282 -187862.282224252 -0.236074706288929 0.4454215049928204 0.6814962112817494 354455.71371318947 -542317.9959374415 -0.0 -0.0 
0.5208333333333333 -207738.8869478399 -0.26105238444010176 0.43129610930875667 0.6923484937488584 343215.08961793175 -550953.9765657716 -0.0 -0.0 
0.5228365384615384 -227582.58206789658 -0.28598870716380004 0.4174213475820613 0.7034100547458613 332173.91385532205 -559756.4959232187 -0.0 -0.0 
0.5248397435897435 -247390.22398358228 -0.3108797240947022 0.403792350919801 0.7146720750145032 321328.31187645363 -568718.5358600359 -0.0 -0.0 
0.5268429487179487 -267158.6748055415 -0.33572149204474955 0.3903760490311213 0.7260975410758708 310651.9671505772 -577810.6419561188 -0.0 -0.0 
0.5288461538461537 -286884.80285299465 -0.3605100756278097 0.3771663451683292 0.7376764207961388 300140.02803204884 -587024.8308850435 -0.0 -0.0 
0.5308493589743589 -306565.48314986116 -0.38524154788312376 0.36413268326484577 0.7493742311479695 289768.1787482403 -596333.6618981014 -0.0 -0.0 
0.5328525641025641 -326197.5979198043 -0.4099119908973977 0.3512634072544486 0.7611753981518463 279527.1436839767 -605724.741603781 -0.0 -0.0 
0.5348557692307692 -345778.0370801444 -0.43451749642547227 0.3385229018105383 0.7730403982360106 269388.5810314156 -615166.61811156 -0.0 -0.0 
0.5368589743589743 -365303.69873456116 -0.45905416650947056 0.32587779247071114 0.7849319589801818 259325.9322075735 -624629.6309421347 -0.0 -0.0 
0.5388621794871794 -384771.4896644779 -0.4835181140962899 0.3132626751265237 0.7967807892228136 249287.15022152383 -634058.6398860017 -0.0 -0.0 
0.5408653846153846 -404178.3258190927 -0.5079054636533934 0.30065908500636923 0.8085645486597626 239257.54125711718 -643435.8670762099 -0.0 -0.0 
0.5428685897435896 -423521.1328039411 -0.5322123517827554 0.28805806402441964 0.820270415807175 229229.97668594978 -652751.1094898909 -0.0 -0.0 
0.5448717948717948 -442796.84636794386 -0.5564349278329043 0.275456964925033 0.8318918927579373 219202.34988374548 -661999.1962516893 -0.0 -0.0 
0.546875 -462002.4128888312 -0.5805693545089242 0.26284848030432656 0.8434178348132508 209168.84579439007 -671171.2586832213 -0.0 -0.0 
0.5488782051282051 -481134.7898568968 -0.6046118084803583 0.2502332920876103 0.8548451005679687 199130.00707430317 -680264.7969312 -0.0 -0.0 
0.5508814102564102 -500190.9463569871 -0.6285584809868948 0.23758798809201853 0.8661464690789134 189067.20287866483 -689258.149235652 -0.0 -0.0 
0.5528846153846153 -519167.8635486488 -0.6524055784417373 0.22489902913354215 0.8773046075752795 178969.65905337967 -698137.5226020284 -0.0 -0.0 
0.5548878205128205 -538062.5351443749 -0.6761493230325873 0.21213745382863772 0.888286776861225 168814.32883564604 -706876.863980021 -0.0 -0.0 
0.5568910256410255 -556871.9678858469 -0.6997859533201071 0.19929495736964992 0.899080910689757 158594.60345991305 -715466.5713457599 -0.0 -0.0 
0.5588942307692307 -575593.1820181278 -0.7233117248338091 0.186350683861251 0.9096624086950601 148293.88631243422 -723887.068330562 -0.0 -0.0 
0.5608974358974359 -594223.211761705 -0.7467229106652418 0.17327105080782082 0.9199939614730626 137885.45326262317 -732108.6650243282 -0.0 -0.0 
0.562900641025641 -612759.1057823247 -0.7700158020584009 0.15999820931997397 0.9300140113783749 127323.26957800344 -740082.3753603281 -0.0 -0.0 
0.5649038461538461 -631197.9276585416 -0.7931867089972704 0.1464662211821482 0.9396529301794185 116554.86323843966 -747752.7908969813 -0.0 -0.0 
0.5669070512820512 -649536.7563468894 -0.8162319607903725 0.1326167547311608 0.9488487155215333 105533.8153319204 -755070.5716788098 -0.0 -0.0 
0.5689102564102564 -667772.6866446421 -0.8391479066522907 0.11838144012525835 0.957529346777549 94205.718809766 -761978.4054544081 -0.0 -0.0 
0.5709134615384615 -685902.8296500375 -0.8619309162820036 0.10371253307294621 0.9656434493549498 82532.57993111492 -768435.4095811524 -0.0 -0.0 
0.5729166666666666 -703924.3132199404 -0.8845773804380022 0.08858952579077299 0.9731669062287751 70498.07910123467 -774422.3923211751 -0.0 -0.0 
0.5749198717948717 -721834.2824248362 -0.9070837115100502 0.07297791135196764 0.9800616228620178 58074.75654997793 -779909.0389748141 -0.0 -0.0 
0.5769230769230769 -739629.9000011099 -0.9294463440875361 0.0568658198467362 0.9863121639342723 45253.16649097286 -784883.0664920828 -0.0 -0.0 
0.578926282051282 -757308.346800513 -0.9516617355242892 0.04015538964132153 0.9918171251656107 31955.433029766893 -789263.7798302799 -0.0 -0.0 
0.5809294871794871 -774866.8222367715 -0.9737263664998038 0.022658249543711137 0.9963846160435149 18031.654981933767 -792898.4772187052 -0.0 -0.0 
0.5829326923076923 -792302.5447292507 -0.9956367415767651 0.0039241934672916 0.9995609350440566 3123.5693659560056 -795426.1140952067 -0.0 -0.0 
0.5849358974358974 -809612.7521436034 -1.0173893897547834 -0.020507972515742528 0.9968814172390409 -16318.932699546334 -793293.8194440571 -0.0 -0.0 
0.5869391025641025 -826794.7022293488 -1.0389808650202732 -0.05038096329146292 0.9885999017288103 -40091.11002424604 -786703.5922051028 -0.0 -0.0 
0.5889423076923076 -843845.673054287 -1.060407746892353 -0.08611965700201601 0.974288089890337 -68531.0702316442 -775314.6028226428 -0.0 -0.0 
0.5909455128205128 -860762.9634357085 -1.0816666409647206 -0.13319208938443391 0.9484745515802867 -105990.1422585299 -754772.8211771786 -0.0 -0.0 
0.5929487179487178 -877543.8933683058 -1.1027541794433817 -0.22930609886458433 0.8734480805787974 -182475.30050849437 -695068.5928598114 -0.0 -0.0 
0.594951923076923 -894185.8044487407 -1.1236670216801772 -0.4314030127493769 0.6922640089308003 -343299.05883225077 -550886.7456164899 -0.0 -0.0 
0.5969551282051282 -910686.0602967769 -1.1444018547019943 -0.501652936735559 0.6427489179664353 -399202.2115063016 -511483.84879047534 -0.0 -0.0 
0.5989583333333333 -927042.0469729323 -1.1649553937356032 -0.5511718611222041 0.6137835326133991 -438608.14251988765 -488433.90445304464 -0.0 -0.0 
0.6009615384615384 -943251.1733925804 -1.185324382728033 -0.5933269203548116 0.5919974623732215 -472154.0901227145 -471097.08326986583 -0.0 -0.0 
0.6029647435897435 -959310.8717364154 -1.2055055948623772 -0.6312334006167011 0.5742721942456761 -502319.12277252413 -456991.7489638913 -0.0 -0.0 
0.6049679487179487 -975218.5978572492 -1.2254958330689891 -0.6662907735608056 0.5592050595081836 -530216.9057419326 -445001.69211531663 -0.0 -0.0 
0.6069711538461537 -990971.8316830443 -1.2452919305319492 -0.6992763004809838 0.5460156300509654 -556465.9645369432 -434505.8671461011 -0.0 -0.0 
0.6089743589743589 -1006568.0776161457 -1.2648907511907537 -0.7306243444328898 0.5342664067578639 -581411.9546427267 -425156.122973419 -0.0 -0.0 
0.6109775641025641 -1022004.8649286217 -1.2842891902371147 -0.7606127776077329 0.5236764126293818 -605275.999946771 -416728.8649818507 -0.0 -0.0 
0.6129807692307692 -1037279.7481536758 -1.3034841746068235 -0.7894598914997794 0.5140242831070442 -628231.8114769696 -409047.9366767062 -0.0 -0.0 
0.6149839743589743 -1052390.307473054 -1.32247266346658 -0.8173251695448719 0.5051474939217081 -650406.3022484337 -401984.0052246202 -0.0 -0.0 
0.6169871794871794 -1067334.1491003833 -1.341251648695711 -0.8443057156506861 0.49694593304502477 -671876.7451753307 -395457.4039250526 -0.0 -0.0 
0.6189903846153846 -1082108.9056603978 -1.3598181553627187 -0.8704936545391999 0.48932450082351875 -692716.450857757 -389392.45480264083 -0.0 -0.0 
0.6209935897435896 -1096712.2365639652 -1.378169242196554 -0.8959640610863758 0.48220518111017807 -712985.1620458534 -383727.07451811177 -0.0 -0.0 
0.6229967948717948 -1111141.8283788874 -1.3963020020525774 -0.920775779109812 0.47552622294276536 -732729.7052109655 -378412.1231679219 -0.0 -0.0 
0.625 -1125395.3951963824 -1.414213562373095 -0.9449704068896809 0.469243155483414 -751983.1832480498 -373412.2119483326 -0.0 -0.0 
0.6270032051282051 -1139470.6789932176 -1.4319010856424264 -0.9685853077773213 0.463315777865105 -770775.3289993776 -368695.3499938401 -0.0 -0.0 
0.6290064102564102 -1153365.4499894243 -1.4493617698364245 -0.9916518505296165 0.45770991930680804 -789131.1049557241 -364234.3450337002 -0.0 -0.0 
0.6310096153846153 -1167077.5070015264 -1.4665928488663544 -1.0141965384273692 0.4523963104389852 -807071.6017811206 -360005.9052204058 -0.0 -0.0 
0.6330128205128205 -1180604.6777912588 -1.4835915930171053 -1.0362396521136876 0.4473519409034177 -824612.9583168776 -355991.7194743812 -0.0 -0.0 
0.6350160256410255 -1193944.8194096799 -1.5003553093796171 -1.0578055110277342 0.4425497983518829 -841774.5273792695 -352170.2920304104 -0.0 -0.0 
0.6370192307692307 -1207095.81853666 -1.5168813422774916 -1.0789079667547563 0.4379733755227353 -858567.331722742 -348528.486813918 -0.0 -0.0 
0.6390224358974358 -1220055.5918156644 -1.5331670736876954 -1.0995613637904726 0.4336057098972228 -875002.786347792 -345052.8054678724 -0.0 -0.0 
0.641025641025641 -1232822.0861838006 -1.5492099236553083 -1.1197781283772767 0.42943179527803155 -891090.7797558664 -341731.3064279342 -0.0 -0.0 
0.6430288461538461 -1245393.279197055 -1.565007350702228 -1.1395683170078574 0.4254390336943705 -906839.314659598 -338553.96453745686 -0.0 -0.0 
0.6450320512820512 -1257767.1793506867 -1.5805568522297893 -1.1589369743969857 0.4216198778328035 -922252.4055214543 -335514.77382923244 -0.0 -0.0 
0.6470352564102564 -1269941.8263947212 -1.5958559649152242 -1.1778975386680668 0.4179584262471574 -937340.7460729184 -332601.08032180276 -0.0 -0.0 
0.6490384615384615 -1281915.291644484 -1.6109022651018914 -1.1964571820152 0.4144450830866915 -952110.0437723452 -329805.24787213886 -0.0 -0.0 
0.6510416666666666 -1293685.678286143 -1.6256933691832303 -1.2146221646073614 0.4110712045758689 -966565.2803107987 -327120.39797534444 -0.0 -0.0 
0.6530448717948717 -1305251.1216771957 -1.6402269339803661 -1.2323931079105759 0.40783382606979024 -980706.9502375872 -324544.17143960844 -0.0 -0.0 
0.6550480769230769 -1316609.7896418667 -1.6545006571133165 -1.2497782471682664 0.40472240994505015 -994541.6069595881 -322068.18268227857 -0.0 -0.0 
0.6570512820512819 -1327759.8827613504 -1.6685122773657213 -1.2666896349188823 0.40182264244683896 -1007999.2640424231 -319760.61871892726 -0.0 -0.0 
0.6590544871794871 -1338699.6346588798 -1.6822595750430709 -1.2832221529095844 0.3990374221334865 -1021155.4260587131 -317544.2086001667 -0.0 -0.0 
0.6610576923076923 -1349427.312279546 -1.6957403723243365 -1.2993778222382566 0.3963625500860799 -1034011.7013503922 -315415.61092915374 -0.0 -0.0 
0.6630608974358974 -1359941.2161648476 -1.7089525336069817 -1.3151591666663864 0.3937933669405953 -1046570.0982667482 -313371.11789809936 -0.0 -0.0 
0.6650641025641025 -1370239.6807219177 -1.72189396584528 -1.330568477095802 0.39132548874947815 -1058832.43985302 -311407.24086889764 -0.0 -0.0 
0.6670673076923076 -1380321.0744873805 -1.7345626188818897 -1.345607190071688 0.38895542881020173 -1070799.8692783182 -309521.2052090622 -0.0 -0.0 
0.6690705128205128 -1390183.8003858088 -1.7469564857726385 -1.360276808684428 0.3866796770882106 -1082473.582666758 -307710.2177190508 -0.0 -0.0 
0.6710737179487178 -1399826.295982725 -1.759073603104456 -1.3745810801104321 0.3844925229940239 -1093856.5619311254 -305969.73405159963 -0.0 -0.0 
0.673076923076923 -1409247.033732124 -1.7709120513064192 -1.3885214818380291 0.38239056946839 -1104949.9828219777 -304297.0509101462 -0.0 -0.0 
0.6750801282051282 -1418444.5212184591 -1.7824699549538412 -1.4020993479209787 0.3803706070328625 -1115754.9069481203 -302689.6142703388 -0.0 -0.0 
0.6770833333333333 -1427417.301393071 -1.7937454830653758 -1.415315625347112 0.3784298577182639 -1126272.087900736 -301145.21349233505 -0.0 -0.0 
0.6790865384615384 -1436163.952805011 -1.8047368493930804 -1.4281693495425147 0.3765674998505657 -1136500.758096946 -299663.19470806513 -0.0 -0.0 
0.6810897435897435 -1444683.089826222 -1.815442312705385 -1.4406631953240852 0.37477911738129976 -1146443.0460919207 -298240.04373430135 -0.0 -0.0 
0.6830929487179487 -1452973.3628710487 -1.8258601770629375 -1.4527981258612253 0.3730620512017122 -1156099.718353633 -296873.64451741567 -0.0 -0.0 
0.6850961538461537 -1461033.4586100366 -1.8359887920872713 -1.4645750172041287 0.37141377488314253 -1165471.472022687 -295561.98658734956 -0.0 -0.0 
0.6870993589743589 -1468862.1001779872 -1.8458265532222558 -1.4759946679121925 0.3698318853100633 -1174558.9425743723 -294303.15760361496 -0.0 -0.0 
0.6891025641025641 -1476458.0473762362 -1.8553719019882857 -1.4870578072359177 0.368314094752368 -1183362.7103296188 -293095.3370466174 -0.0 -0.0 
0.6911057692307692 -1483820.0968691215 -1.864623326229171 -1.497761653819554 0.366861672409617 -1191880.561954836 -291939.53491428564 -0.0 -0.0 
0.6931089743589743 -1490947.0823746184 -1.873579360351695 -1.5081067531161574 0.36547260723553765 -1200112.9315093746 -290834.15086524375 -0.0 -0.0 
0.6951121794871794 -1497837.8748490943 -1.8822385855577852 -1.5180968636008676 0.36414172195691763 -1208062.8098968393 -289775.064952255 -0.0 -0.0 
0.6971153846153846 -1504491.3826661736 -1.8905996300692807 -1.5277325361342244 0.36286709393505623 -1215730.63547965 -288760.74718652363 -0.0 -0.0 
0.6991185897435896 -1510906.5517896682 -1.898661169345243 -1.5370059853383424 0.36165518400690067 -1223110.212845793 -287796.33894387516 -0.0 -0.0 
0.7011217948717948 -1517082.3659405587 -1.9064219262917927 -1.545925409842919 0.3604965164488738 -1230208.066265024 -286874.2996755347 -0.0 -0.0 
0.7031249999999999 -1523017.8467579887 -1.913880671464417 -1.554489742878543 0.35939092858587407 -1237023.3468293475 -285994.49992864113 -0.0 -0.0 
0.7051282051282051 -1528712.053954258 -1.9210362232627443 -1.562691293919465 0.3583449293432792 -1243549.9346076443 -285162.11934661376 -0.0 -0.0 
0.7071314102564102 -1534164.0854637777 -1.927887448117723 -1.5705424674412602 0.3573449806764628 -1249797.7007787086 -284366.3846850691 -0.0 -0.0 
0.7091346153846153 -1539373.0775859756 -1.9344332606712047 -1.5780321523968996 0.35640110827430505 -1255757.8034442742 -283615.2741417014 -0.0 -0.0 
0.7111378205128205 -1544338.2051221235 -1.9406726239478842 -1.5851685444322368 0.35550407951564744 -1261436.7644994354 -282901.44062268804 -0.0 -0.0 
0.7131410256410255 -1549058.6815060598 -1.9466045495195716 -1.5919442744825956 0.35466027503697606 -1266828.7198237688 -282229.961682291 -0.0 -0.0 
0.7151442307692307 -1553533.7589287995 -1.9522280976617814 -1.5983665212932554 0.353861576368526 -1271939.382087717 -281594.37684108247 -0.0 -0.0 
0.7171474358974358 -1557762.7284569987 -1.9575423775025995 -1.6044266660446351 0.3531157114579644 -1276761.8926464305 -281000.8358105682 -0.0 -0.0 
0.719150641025641 -1561744.9201452637 -1.9625465471638155 -1.6101331641741776 0.35241338298963787 -1281302.9801306329 -280441.9400146308 -0.0 -0.0 
0.721153846153846 -1565479.70314228 -1.9672398138942868 -1.6154788928357628 0.35176092105852397 -1285556.9763544428 -279922.7267878372 -0.0 -0.0 
0.7231570512820512 -1568966.4857907547 -1.9716214341955318 -1.620467367015921 0.35115406717961073 -1289526.6784586548 -279439.8073320999 -0.0 -0.0 
0.7251602564102564 -1572204.715721142 -1.9756907139395077 -1.6251002431984884 0.35059047074101923 -1293213.4046330925 -278991.31108804955 -0.0 -0.0 
0.7271634615384615 -1575193.8799391498 -1.9794470084785742 -1.6293708819514412 0.35007612652713305 -1296611.871380856 -278582.0085582938 -0.0 -0.0 
0.7291666666666666 -1577933.5049070085 -1.9828897227476208 -1.6332842057361248 0.349605517011496 -1299725.995876613 -278207.5090303954 -0.0 -0.0 
0.7311698717948717 -1580423.156618486 -1.9860183113583307 -1.6368404693586438 0.34917784199968693 -1302555.9808892554 -277867.1757292305 -0.0 -0.0 
0.7331730769230769 -1582662.4406676434 -1.9888322786855843 -1.640038514099119 0.3487937645864654 -1305100.904338273 -277561.53632937046 -0.0 -0.0 
0.7351762820512819 -1584651.0023113156 -1.9913311789459727 -1.6428746268475594 0.3484565520984133 -1307357.8114220197 -277293.1908892959 -0.0 -0.0 
0.7371794871794871 -1586388.5265253098 -1.99351461626842 -1.645352709447553 0.348161906820867 -1309329.8071323861 -277058.71939292364 -0.0 -0.0 
0.7391826923076923 -1587874.7380543088 -1.9953822447568936 -1.6474723766184938 0.34790986813839986 -1311016.5848727766 -276858.15318153217 -0.0 -0.0 
0.7411858974358974 -1589109.40145548 -1.9969337685452035 -1.649233292568155 0.34770047597704856 -1312417.8774281954 -276691.52402728447 -0.0 -0.0 
0.7431891025641025 -1590092.3211357703 -1.9981689418438713 -1.650635178335546 0.3475337635083253 -1313533.4628085133 -276558.858327257 -0.0 -0.0 
0.7451923076923076 -1590823.341382894 -1.999087568979067 -1.651676268259334 0.34741130071973303 -1314361.9359438363 -276461.4054390576 -0.0 -0.0 
0.7471955128205128 -1591302.3463899987 -1.999689504423608 -1.6523600138320986 0.3473294905915094 -1314906.0434475525 -276396.3029424462 -0.0 -0.0 
0.7491987179487178 -1591529.2602740133 -1.9999746528200153 -1.6526842373753758 0.34729041544463946 -1315164.052376544 -276365.20789746917 -0.0 -0.0 
0.751201923076923 -1591504.0470876666 -1.999942968995615 -1.652684237343692 0.3472587316519229 -1315164.052376544 -276339.9947111225 0.0 0.0 
0.7532051282051282 -1591226.7108251848 -1.9995944579697005 -1.652684236995181 0.3469102209745194 -1315164.052376544 -276062.6584486407 0.0 0.0 
0.7552083333333333 -1590697.2954216562 -1.9989291749527314 -1.652684236329898 0.34624493862283345 -1315164.052376544 -275533.2430451121 0.0 0.0 
0.7572115384615384 -1589915.884746073 -1.9979472253375918 -1.6526842353479485 0.34526298998964333 -1315164.052376544 -274751.83236952894 0.0 0.0 
0.7592147435897435 -1588882.602588044 -1.996648764682892 -1.6526842340494878 0.34396453063340426 -1315164.052376544 -273718.5502114999 0.0 0.0 
0.7612179487179487 -1587597.6126381839 -1.995033998688325 -1.6526842324347217 0.34234976625360325 -1315164.052376544 -272433.56026163977 0.0 0.0 
0.7632211538461537 -1586061.1184621828 -1.9931031831620818 -1.6526842305039062 0.34041895265817557 -1315164.052376544 -270897.0660856387 0.0 0.0 
0.7652243589743589 -1584273.363468556 -1.9908566239803231 -1.652684228257347 0.3381723957229761 -1315164.052376544 -269109.31109201186 0.0 0.0 
0.767227564102564 -1582234.6308700854 -1.9882946770387275 -1.6526842256954002 0.33561045134332734 -1315164.052376544 -267070.57849354134 0.0 0.0 
0.7692307692307692 -1579945.243638953 -1.9854177481961082 -1.6526842228184713 0.3327335253776369 -1315164.052376544 -264781.19126240886 0.0 0.0 
0.7712339743589743 -1577405.5644555753 -1.9822262932101187 -1.6526842196270162 0.3295420735831025 -1315164.052376544 -262241.5120790312 0.0 0.0 
0.7732371794871794 -1574615.9956511492 -1.9787208176650513 -1.6526842161215407 0.32603660154351055 -1315164.052376544 -259451.9432746051 0.0 0.0 
0.7752403846153846 -1571576.9791439152 -1.9749018768917455 -1.6526842123026 0.32221766458914547 -1315164.052376544 -256412.92676737113 0.0 0.0 
0.7772435897435896 -1568288.9963691493 -1.9707700758796118 -1.6526842081707989 0.318085867708813 -1315164.052376544 -253124.9439926052 0.0 0.0 
0.7792467948717948 -1564752.5682028949 -1.9663260691807907 -1.6526842037267921 0.3136418654539985 -1315164.052376544 -249588.51582635078 0.0 0.0 
0.7812499999999999 -1560968.2548794479 -1.9615705608064613 -1.652684198971284 0.30888636183517737 -1315164.052376544 -245804.20250290376 0.0 0.0 
0.7832532051282051 -1556936.6559026022 -1.95650430411531 -1.6526841939050272 0.3038201102102829 -1315164.052376544 -241772.60352605814 0.0 0.0 
0.7852564102564101 -1552658.4099506815 -1.9511281016941882 -1.6526841885288248 0.29844391316536334 -1315164.052376544 -237494.3575741374 0.0 0.0 
0.7872596153846153 -1548134.194775358 -1.945442805230966 -1.6526841828435284 0.29275862238743766 -1315164.052376544 -232970.14239881397 0.0 0.0 
0.7892628205128205 -1543364.727094286 -1.93944931537961 -1.6526841768500384 0.28676513852957153 -1315164.052376544 -228200.6747177418 0.0 0.0 
0.7912660256410255 -1538350.76247756 -1.9331485816175038 -1.6526841705493047 0.2804644110681991 -1315164.052376544 -223186.71010101587 0.0 0.0 
0.7932692307692307 -1533093.0952280192 -1.926541602095033 -1.652684163942325 0.2738574381527079 -1315164.052376544 -217929.04285147507 0.0 0.0 
0.7952724358974358 -1527592.5582554147 -1.9196294234774596 -1.6526841570301465 0.2669452664473131 -1315164.052376544 -212428.5058788706 0.0 0.0 
0.797275641025641 -1521850.0229444623 -1.9124131407791123 -1.6526841498138638 0.2597289909652485 -1315164.052376544 -206685.97056791815 0.0 0.0 
0.799278846153846 -1515866.3990167999 -1.904893897189917 -1.6526841422946204 0.2522097548952966 -1315164.052376544 -200702.34664025577 0.0 0.0 
0.8012820512820512 -1509642.6343868687 -1.8970728838942916 -1.652684134473607 0.24438874942068467 -1315164.052376544 -194478.58201032458 0.0 0.0 
0.8032852564102564 -1503179.7150117496 -1.8889513398824447 -1.6526841263520629 0.23626721353038183 -1315164.052376544 -188015.66263520555 0.0 0.0 
0.8052884615384615 -1496478.6647349682 -1.8805305517540958 -1.6526841179312748 0.227846433822821 -1315164.052376544 -181314.6123584241 0.0 0.0 
0.8072916666666666 -1489540.5451242977 -1.871811853514652 -1.6526841092125766 0.21912774430207538 -1315164.052376544 -174376.49274775363 0.0 0.0 
0.8092948717948717 -1482366.455303591 -1.8627966263638815 -1.6526841001973493 0.2101125261665322 -1315164.052376544 -167202.40292704687 0.0 0.0 
0.8112980769230769 -1474957.5317786564 -1.8534862984771043 -1.6526840908870215 0.20080220759008283 -1315164.052376544 -159793.4794021123 0.0 0.0 
0.8133012820512819 -1467314.9482572167 -1.8438823447789439 -1.6526840812830679 0.191198263495876 -1315164.052376544 -152150.89588067262 0.0 0.0 
0.8153044871794871 -1459439.91546297 -1.8339862867096701 -1.6526840713870097 0.18130221532266044 -1315164.052376544 -144275.86308642593 0.0 0.0 
0.8173076923076923 -1451333.6809437925 -1.8237996919841806 -1.652684061200415 0.17111563078376557 -1315164.052376544 -136169.62856724835 0.0 0.0 
0.8193108974358974 -1442997.528874102 -1.813324174343642 -1.6526840507248974 0.16064012361874447 -1315164.052376544 -127833.47649755795 0.0 0.0 
0.8213141025641025 -1434432.779851421 -1.8025613932998437 -1.6526840399621163 0.14987735333772734 -1315164.052376544 -119268.72747487691 0.0 0.0 
0.8233173076923076 -1425640.7906871724 -1.791513053872306 -1.652684028913777 0.1388290249585291 -1315164.052376544 -110476.73831062834 0.0 0.0 
0.8253205128205128 -1416622.9541917343 -1.780180906318169 -1.6526840175816293 0.12749688873653975 -1315164.052376544 -101458.90181519021 0.0 0.0 
0.8273237179487178 -1407380.6989537945 -1.7685667458549237 -1.652684005967469 0.11588273988745468 -1315164.052376544 -92216.64657725045 0.0 0.0 
0.829326923076923 -1397915.4891140338 -1.7566724123760125 -1.6526839940731355 0.10398841830287697 -1315164.052376544 -82751.43673748965 0.0 0.0 
0.8313301282051281 -1388228.824133184 -1.7444997901593633 -1.6526839819005132 0.09181580825885005 -1315164.052376544 -73064.77175663994 0.0 0.0 
0.8333333333333333 -1378322.2385544807 -1.732050807568878 -1.6526839694515307 0.07936683811734735 -1315164.052376544 -63158.186177936615 0.0 0.0 
0.8353365384615384 -1368197.3017605694 -1.719327436748953 -1.6526839567281597 0.06664348002079334 -1315164.052376544 -53033.249384025345 0.0 0.0 
0.8373397435897435 -1357855.6177248843 -1.706331693312051 -1.6526839437324163 0.053647749579634585 -1315164.052376544 -42691.5653483402 0.0 0.0 
0.8393429487179487 -1347298.8247575462 -1.6930656360193876 -1.652683930466359 0.04038170555302867 -1315164.052376544 -32134.772381002083 0.0 0.0 
0.8413461538461537 -1336528.5952458316 -1.6795313664547964 -1.6526839169320895 0.0268474495227069 -1315164.052376544 -21364.542869287543 0.0 0.0 
0.8433493589743589 -1325546.6353892318 -1.6657310286917917 -1.6526839031317517 0.013047125560039952 -1315164.052376544 -10382.58301268774 0.0 0.0 
0.845352564102564 -1314354.6849291616 -1.6516668089539126 -1.652683889067532 -0.0010170801136193397 -1315164.052376544 809.3674473825376 0.0 0.0 
0.8473557692307692 -1302954.5168733487 -1.6373409352683803 -1.6526838747416583 -0.015342939473278028 -1315164.052376544 12209.535503195366 0.0 0.0 
0.8493589743589742 -1291347.9372149655 -1.6227556771131477 -1.6526838601564002 -0.02992818304325251 -1315164.052376544 23816.115161578637 0.0 0.0 
0.8513621794871794 -1279536.784646517 -1.607913345057361 -1.6526838453140682 -0.044770500256707146 -1315164.052376544 35627.267730027204 0.0 0.0 
0.8533653846153846 -1267522.930268567 -1.5928162903953351 -1.6526838302170135 -0.05986753982167836 -1315164.052376544 47641.12210797705 0.0 0.0 
0.8553685897435896 -1255308.2772933175 -1.5774669047740582 -1.652683814867628 -0.07521691009356979 -1315164.052376544 59855.77508322662 0.0 0.0 
0.8573717948717948 -1242894.760743107 -1.5618676198143153 -1.652683799268343 -0.09081617945402765 -1315164.052376544 72269.29163343715 0.0 0.0 
0.8593749999999999 -1230284.3471438668 -1.5460209067254747 -1.6526837834216297 -0.10666287669615504 -1315164.052376544 84879.70523267728 0.0 0.0 
0.8613782051282051 -1217479.034213587 -1.5299292759140004 -1.652683767329999 -0.12275449141599859 -1315164.052376544 97685.01816295716 0.0 0.0 
0.8633814102564101 -1204480.8505458457 -1.5135952765857659 -1.6526837509959997 -0.13908847441023386 -1315164.052376544 110683.20183069841 0.0 0.0 
0.8653846153846153 -1191291.8552884369 -1.4970214963422033 -1.6526837344222194 -0.1556622380800161 -1315164.052376544 123872.19708810723 0.0 0.0 
0.8673878205128205 -1177914.1378171698 -1.4802105607703904 -1.6526837176112839 -0.17247315684089348 -1315164.052376544 137249.91455937433 0.0 0.0 
0.8693910256410255 -1164349.8174048725 -1.4631651330271058 -1.6526837005658561 -0.1895185675387503 -1315164.052376544 150814.2349716716 0.0 0.0 
0.8713942307692307 -1150601.0428856565 -1.4458879134169331 -1.6526836832886365 -0.20679576987170334 -1315164.052376544 164563.00949088763 0.0 0.0 
0.8733974358974358 -1136669.9923145082 -1.4283816389644903 -1.652683665782362 -0.2243020268178717 -1315164.052376544 178494.06006203592 0.0 0.0 
0.875400641025641 -1122558.872622243 -1.4106490829808316 -1.652683648049806 -0.24203456506897436 -1315164.052376544 192605.1797543012 0.0 0.0 
0.877403846153846 -1108269.9192658882 -1.392693054624107 -1.6526836300937777 -0.25999057546967075 -1315164.052376544 206894.13311065594 0.0 0.0 
0.8794070512820512 -1093805.3958745426 -1.3745163984545354 -1.6526836119171215 -0.2781672134625861 -1315164.052376544 221358.65650200145 0.0 0.0 
0.8814102564102564 -1079167.5938907824 -1.3561219939837823 -1.652683593522717 -0.2965615995389348 -1315164.052376544 235996.45848576166 0.0 0.0 
0.8834134615384615 -1064358.8322076527 -1.3375127552187893 -1.6526835749134783 -0.31517081969468896 -1315164.052376544 250805.22016889136 0.0 0.0 
0.8854166666666666 -1049381.456801309 -1.318691630200139 -1.6526835560923532 -0.33399192589221416 -1315164.052376544 265782.5955752351 0.0 0.0 
0.8874198717948717 -1034237.8403593785 -1.2996616005350388 -1.6475616302325446 -0.3479000296975059 -1311088.1643505788 276850.3239912003 0.0 0.0 
0.8894230769230769 -1018930.3819050797 -1.2804256809249763 -1.630379287664743 -0.3499536067397666 -1297414.8922169455 278484.51031186583 0.0 0.0 
0.8914262820512819 -1003461.5064171756 -1.2609869186881384 -1.6130426294363118 -0.35205571074817343 -1283618.8196210004 280157.3132038248 0.0 0.0 
0.8934294871794871 -987833.6644458082 -1.2413483932766542 -1.5955568247406973 -0.354208431464043 -1269704.0600778502 281870.3956320421 0.0 0.0 
0.8954326923076922 -972049.3317242952 -1.2215132157887654 -1.5779254883191864 -0.35641227253042107 -1255673.490107615 283624.15838331985 0.0 0.0 
0.8974358974358974 -956111.0087769199 -1.2014845284759592 -1.5601508760724032 -0.358666347596444 -1241528.904898266 285417.89612134616 0.0 0.0 
0.8994391025641025 -940021.2205228114 -1.18126550424519 -1.542237133312397 -0.3609716290672069 -1227273.6031850944 287252.382662283 0.0 0.0 
0.9014423076923076 -923782.5158759466 -1.1608593461562282 -1.524193255987688 -0.36333390983145986 -1212914.7437210835 289132.2278451369 0.0 0.0 
0.9034455128205128 -907397.4673413547 -1.1402692869142337 -1.506020186228347 -0.3657508993141134 -1198453.0762276999 291055.6088863452 0.0 0.0 
0.9054487179487178 -890868.6706075909 -1.1194985883576452 -1.4877212616240207 -0.3682226732663756 -1183891.256674455 293022.5860668641 0.0 0.0 
0.907451923076923 -874198.7441355288 -1.0985505409414402 -1.4693042542137607 -0.37075371327232043 -1169235.4698570797 295036.7257215509 0.0 0.0 
0.9094551282051281 -857390.3287435505 -1.0774284632158704 -1.4507742522971612 -0.3733457890812908 -1154489.7649171448 297099.4361735943 0.0 0.0 
0.9114583333333333 -840446.0871891889 -1.056135701300737 -1.4321323317264358 -0.37599663042569875 -1139654.9979888322 299208.91079964326 0.0 0.0 
0.9134615384615383 -823368.7037473067 -1.0346756283553158 -1.4133865404388837 -0.3787109120835679 -1124737.5734208766 301368.8696735699 0.0 0.0 
0.9154647435897435 -806160.8837848485 -1.013051644043974 -1.3945433074775344 -0.38149166343356034 -1109742.607285576 303581.72350072744 0.0 0.0 
0.9174679487179487 -788825.3533322717 -0.9912671739976151 -1.3756027998461888 -0.3843356258485737 -1094670.2324777397 305844.879145468 0.0 0.0 
0.9194711538461537 -771364.8586516867 -0.9693256692709873 -1.3565750592524723 -0.38724938998148506 -1079528.4399396402 308163.58128795354 0.0 0.0 
0.9214743589743589 -753782.1658018029 -0.947230605795979 -1.3374667789445367 -0.39023617314855774 -1064322.5559914818 310540.3901896789 0.0 0.0 
0.923477564102564 -736080.0601997343 -0.9249854838309672 -1.3182747124315575 -0.39328922860059023 -1049049.9971525832 312969.9369528489 0.0 0.0 
0.9254807692307692 -718261.3461797348 -0.902593827406308 -1.2990149180216755 -0.39642109061536746 -1033723.5422285103 315462.19604877545 0.0 0.0 
0.9274839743589742 -700328.8465489495 -0.8800591837660773 -1.2796862142102348 -0.3996270304441575 -1018342.251003969 318013.4044550195 0.0 0.0 
0.9294871794871794 -682285.4021402206 -0.85738512280611 -1.2602941886088732 -0.4029090658027632 -1002910.569960626 320625.16782040533 0.0 0.0 
0.9314903846153846 -664133.8713620574 -0.8345752365084753 -1.240883340565524 -0.40630810405704865 -987463.910586974 323330.0392249166 0.0 0.0 
0.9334935897435896 -645877.1297458081 -0.811633138372437 -1.2214540228632138 -0.4098208844907768 -972002.5536162308 326125.42387042276 0.0 0.0 
0.9354967948717948 -627518.0694901203 -0.7885624628420045 -1.201975560700663 -0.41341309785865854 -956502.0887898343 328984.019299714 0.0 0.0 
0.9374999999999999 -609059.5990027714 -0.7653668647301808 -1.182453933734752 -0.41708706900457115 -940967.2745693866 331907.6755666152 0.0 0.0 
0.9395032051282051 -590504.6424399196 -0.7420500186399677 -1.1628983595153155 -0.42084834087534784 -925405.4460523962 334900.80361247656 0.0 0.0 
0.9415064102564101 -571856.1392428671 -0.7186156183822453 -1.1433125149725494 -0.4246968965903041 -909819.5292469291 337963.390004062 0.0 0.0 
0.9435096153846153 -553117.0436723934 -0.6950673763905985 -1.123702653739091 -0.4286352773484926 -894214.5006377411 341097.45696534764 0.0 0.0 
0.9455128205128205 -534290.3243407558 -0.6714090231332105 -1.104075082797384 -0.4326660596641735 -878595.3791640413 344305.05482328543 0.0 0.0 
0.9475160256410255 -515378.9637414025 -0.6476443065218842 -1.0844361522676902 -0.436791845745806 -862967.2180930453 347588.2543516428 0.0 0.0 
0.9495192307692307 -496385.95777648827 -0.6237769913182996 -1.0647937824277025 -0.44101679110940295 -847336.3201847873 350950.362408299 0.0 0.0 
0.9515224358974358 -477314.3152822772 -0.5998108585376177 -1.0451581866769275 -0.4453473281393098 -831710.8130094723 354396.49772719515 0.0 0.0 
0.953525641025641 -458167.0575524827 -0.5757497048494926 -1.0255317433963684 -0.4497820385468758 -816092.5892214379 357925.5316689552 0.0 0.0 
0.955528846153846 -438947.21785964305 -0.5515973419766133 -1.0059209987838789 -0.4543236568072656 -800486.8581215941 361539.640261951 0.0 0.0 
0.9575320512820512 -419657.84097459057 -0.527357596090851 -0.9863398042898182 -0.4589822081989672 -784904.6423518874 365246.80137729686 0.0 0.0 
0.9595352564102563 -400301.9826841138 -0.5030343072071362 -0.966791656332398 -0.4637573491252619 -769348.7242732518 369046.74158913805 0.0 0.0 
0.9615384615384615 -380882.7093068553 -0.4786313285751173 -0.9472806870776683 -0.468649358502551 -753822.392159172 372939.6828523167 0.0 0.0 
0.9635416666666666 -361403.09720756026 -0.4541525260687477 -0.9278202361760134 -0.4736677101072657 -738336.2613736757 376933.1641661154 0.0 0.0 
0.9655448717948717 -341866.2323097207 -0.4296017775738561 -0.9084215592243823 -0.4788197816505262 -722899.2888420934 381033.0565323727 0.0 0.0 
0.9675480769230769 -322275.20960670523 -0.40498297237381436 -0.8890801399455642 -0.48409716757174986 -707507.8806185242 385232.6710118189 0.0 0.0 
0.9695512820512819 -302633.13267146406 -0.38030001053341467 -0.8698170101623921 -0.48951699962897743 -692178.773309431 389545.640637967 0.0 0.0 
0.9715544871794871 -282943.1131648613 -0.3555568022810215 -0.8506348696013925 -0.49507806732037096 -676914.1152879592 393971.00212309795 0.0 0.0 
0.9735576923076922 -263208.27034273464 -0.33075726738912453 -0.831537723022498 -0.5007804556333735 -661717.0934408726 398508.823098138 0.0 0.0 
0.9755608974358974 -243431.7305617427 -0.3059053345533683 -0.8125498964771362 -0.5066445619237678 -646607.0658410556 403175.3352793129 0.0 0.0 
0.9775641025641024 -223616.62678410354 -0.2810049407701881 -0.7936557548512965 -0.5126508140811084 -631571.5904445302 407954.96366042667 0.0 0.0 
0.9795673076923076 -203766.09808126534 -0.2560600307131042 -0.774894412842425 -0.5188343821293209 -616641.7937665146 412875.6956852493 0.0 0.0 
0.9815705128205128 -183883.28913663048 -0.23107455610782646 -0.7562476143233176 -0.5251730582154911 -601803.148024905 417919.8588882745 0.0 0.0 
0.9835737179487178 -163971.3497473751 -0.20605247510622246 -0.7377489875299386 -0.5316965124237161 -587082.4137432179 423111.0639958428 0.0 0.0 
0.985576923076923 -144033.43432546555 -0.18099775165927623 -0.7193861389523671 -0.5383883872930909 -572469.7284666057 428436.29414114007 0.0 0.0 
0.9875801282051281 -124072.7013979438 -0.15591435488912814 -0.7011927212673114 -0.5452783663781833 -557991.8721679216 433919.17076997785 0.0 0.0 
0.9895833333333333 -104092.31310655392 -0.13080625846028734 -0.6831481092245906 -0.5523418507643032 -543632.4317749968 439540.1186684429 0.0 0.0 
0.9915865384615383 -84095.43470681137 -0.10567743995014349 -0.6652943621774087 -0.5596169222272652 -529424.8770879639 445329.4423811525 0.0 0.0 
0.9935897435897435 -64085.234066557845 -0.08053188021883219 -0.6476187774711911 -0.567086897252359 -515359.0996422169 451273.8655756591 0.0 0.0 
0.9955929487179487 -44064.88116412359 -0.055373562778607166 -0.6301411702386921 -0.5747676074600849 -501450.86783198355 457385.98666785995 0.0 0.0 
0.9975961538461537 -24037.547586141118 -0.030206473162774403 -0.612882344575354 -0.5826758714125796 -487716.7370437787 463679.1894576376 0.0 0.0 
0.9995993589743589 -4006.40602510419 -0.005034598294306083 -0.595824474524452 -0.5907898762301459 -474142.5218146037 470136.11578949954 0.0 0.0 
1.001602564102564 16025.370223237114 0.020138074145751337 -0.5790009649673553 -0.5991390391131066 -460754.8049278348 476780.17515107186 0.0 0.0 
1.0036057692307692 36054.6077625825 0.04530755634999628 -0.5624297594218913 -0.6077373157718876 -447567.8653923707 483622.47315495316 0.0 0.0 
1.0056089743589742 56078.133598816225 0.0704698610164272 -0.5461048112567491 -0.6165746722731763 -434576.89144391584 490655.0250427321 0.0 0.0 
1.0076121794871793 76092.775642657 0.09562100198009103 -0.5300288979578969 -0.6256498999379879 -421784.09333461436 497876.86897727137 0.0 0.0 
1.0096153846153846 96095.36321218003 0.12075699484457107 -0.5142281714050214 -0.6349851662495924 -409210.28208672325 505305.6452989033 0.0 0.0 
1.0116185897435896 116082.72753509918 0.14587385761317329 -0.49873776106358175 -0.644611618676755 -396883.41286540864 512966.14040050784 0.0 0.0 
1.0136217948717947 136051.70225077626 0.17096761131976984 -0.48353896901931853 -0.6545065803390884 -384788.60632522556 520840.3085760018 0.0 0.0 
1.015625 155999.12391181444 0.19603428065912004 -0.46864431895173486 -0.6646785996108548 -372935.82850046945 528934.9524122839 0.0 0.0 
1.017628205128205 175921.83248521265 0.2210698946166393 -0.45404740704511715 -0.6751173016617564 -361319.98338825715 537241.8158734698 0.0 0.0 
1.0196314102564101 195816.6718529692 0.2460704870974765 -0.4397473207358398 -0.6858178078333163 -349940.3447896468 545757.016642616 0.0 0.0 
1.0216346153846152 215680.49031207242 0.2710320975548205 -0.42572074389055303 -0.6967528414453735 -338778.3582935502 554458.8486056227 0.0 0.0 
1.0236378205128205 235510.14107378587 0.2959507716173206 -0.41194610128087367 -0.7078968728981943 -327816.85485842393 563326.9959322098 0.0 0.0 
1.0256410256410255 255302.48276214718 0.32082256171551854 -0.3984078979930608 -0.7192304597085794 -317043.50400822295 572345.9867703702 0.0 0.0 
1.0276442307692306 275054.3799116355 0.345643527707236 -0.38507890589848515 -0.7307224336057212 -306436.6382618318 581491.0181734673 0.0 0.0 
1.029647435897436 294762.70346387767 0.37040973750175393 -0.3719390795091214 -0.7423488170108754 -295980.30590764014 590743.0093715178 0.0 0.0 
1.031650641025641 314424.33126333944 0.39511726768271627 -0.35897689142370925 -0.7540941591064255 -285665.3337188947 600089.6649822341 0.0 0.0 
1.033653846153846 334036.1485519497 0.4197622041296936 -0.3461634347587107 -0.7659256388884044 -275468.718302455 609504.8668544047 0.0 0.0 
1.035657051282051 353595.04846251773 0.44434064263822903 -0.33346566546914147 -0.7778063081073705 -265364.16401342355 618959.2124759413 0.0 0.0 
1.0376602564102564 373097.9325109311 0.4688486895383526 -0.32082758049304044 -0.7896762700313931 -255307.10498343915 628405.0374943702 0.0 0.0 
1.0396634615384615 392541.71108699526 0.49328246231138856 -0.3082163226120191 -0.8014987849234076 -245271.3942396511 637813.1053266464 0.0 0.0 
1.0416666666666665 411923.3039439016 0.5176380902050387 -0.2956204038029072 -0.8132584940079459 -235247.88989146793 647171.1938353695 0.0 0.0 
1.0436698717948718 431239.6406861862 0.5419117148465699 -0.283025300609884 -0.8249370154564539 -225225.0345253385 656464.6752115247 0.0 0.0 
1.0456730769230769 450487.6612561276 0.5660994908540391 -0.2704200674122207 -0.8365195582662598 -215194.11788127158 665681.7791373992 0.0 0.0 
1.047676282051282 469664.3164185335 0.5901975864454948 -0.2578053190122264 -0.8480029054577212 -205155.62920083973 674819.9456193732 0.0 0.0 
1.049679487179487 488766.56824377837 0.6142021840459794 -0.24517879095104808 -0.8593809749970275 -195107.76648010354 683874.3347238819 0.0 0.0 
1.0516826923076923 507791.39058908005 0.6381094808923197 -0.2325129787095417 -0.8706224596018614 -185028.6422932538 692820.0328823338 0.0 0.0 
1.0536858974358974 526735.7695778795 0.6619156896355329 -0.21978887906969302 -0.881704568705226 -174903.13434174622 701638.9039196257 0.0 0.0 
1.0556891025641024 545596.7040773107 0.6856170389408335 -0.20699325111108913 -0.8926102900519226 -164720.70582236885 710317.4098996796 0.0 0.0 
1.0576923076923075 564371.2061736245 0.7092097740850677 -0.194119277417182 -0.9033290515022496 -154475.931598995 718847.1377726195 0.0 0.0 
1.0596955128205128 583056.3016455321 0.7326901575515353 -0.18113084051946104 -0.9138209980709964 -144140.07027168188 727196.371917214 0.0 0.0 
1.0616987179487178 601649.0304353669 0.7560544696220682 -0.16799125119305555 -0.9240457208151238 -133683.92545079114 735332.955886158 0.0 0.0 
1.063701923076923 620146.4471180269 0.7792990089663218 -0.15462998343984505 -0.9339289924061668 -123051.37427116768 743197.8213891946 0.0 0.0 
1.0657051282051282 638545.6213675708 0.802420093228116 -0.1409848122569082 -0.9434049054850242 -112192.89959636983 750738.5209639407 0.0 0.0 
1.0677083333333333 656843.6384214353 0.8254140596087886 -0.12698487837900085 -0.9523989379877894 -101052.11335545743 757895.7517768927 0.0 0.0 
1.0697115384615383 675037.5995421954 0.84827726544746 -0.11256744697982797 -0.960844712427288 -89579.09270706458 764616.69224926 0.0 0.0 
1.0717147435897434 693124.6224767694 0.871006088798087 -0.09769397405642134 -0.9687000628545084 -77743.16527464194 770867.7877514113 0.0 0.0 
1.0737179487179487 711101.8419130238 0.8935969290032505 -0.08236199197005471 -0.9759589209733052 -65542.36736885528 776644.2092818791 0.0 0.0 
1.0757211538461537 728966.4099336814 0.9160462072645517 -0.06657691757492223 -0.9826231248394739 -52981.0095867723 781947.4195204537 0.0 0.0 
1.0777243589743588 746715.4964674986 0.9383503672095795 -0.050283759700900474 -0.98863412691048 -40015.33129904454 786730.8277665431 0.0 0.0 
1.079727564102564 764346.2897375872 0.9605058754552879 -0.03331412598077936 -0.9938200014360672 -26511.329980755574 790857.6197183428 0.0 0.0 
1.0817307692307692 781855.9967068563 0.9825092221677542 -0.015288642744264013 -0.9977978649120182 -12167.109352684347 794023.1060595406 0.0 0.0 
1.0837339743589742 799241.8435204774 1.004356921618198 0.004905539880949724 -0.9994513817372482 3902.909264003625 795338.9342564738 0.0 0.0 
1.0857371794871793 816501.0759453174 1.0260455127351884 0.03188030487784102 -0.9941652078573474 25368.74941059877 791132.3265347186 0.0 0.0 
1.0877403846153846 833630.9598062579 1.0475715596529391 0.06386136317691629 -0.9837101964760229 50818.47529848036 782812.4845077775 0.0 0.0 
1.0897435897435896 850628.7814193288 1.0689316522556005 0.10278622279247675 -0.9661454294631238 81793.9083609645 768834.8730583643 0.0 0.0 
1.0917467948717947 867491.8480216202 1.0901224067175022 0.16043337618062517 -0.929689030536877 127668.08445657662 739823.7635650436 0.0 0.0 
1.09375 884217.4881978576 1.1111404660392037 0.3318089989332587 -0.779331467105945 264044.5915401111 620172.8966577465 0.0 0.0 
1.095753205128205 900803.052303595 1.1319825005792945 0.46417281617411454 -0.66780968440518 369376.459288387 531426.593015208 0.0 0.0 
1.0977564102564101 917245.9128849822 1.1526452085818895 0.5226783897500318 -0.6299668188318577 415933.74556798174 501312.16731700045 0.0 0.0 
1.0997596153846152 933543.4650949868 1.173125316699668 0.5686801893854623 -0.6044451273142057 452540.8348930274 481002.63020195946 0.0 0.0 
1.1017628205128205 949693.1271060611 1.1934195805124477 0.6088684169435125 -0.5845511635689352 484521.6260739846 465171.5010320765 0.0 0.0 
1.1037660256410255 965692.3405191364 1.2135247850411408 0.6455465579911797 -0.5679782270499611 513709.17651811155 451983.16400102485 0.0 0.0 
1.1057692307692306 981538.5707689343 1.2334377452570837 0.6797091481893666 -0.5537285970677172 540894.9133519391 440643.65741699527 0.0 0.0 
1.107772435897436 997229.3075254817 1.253155306586596 0.7119916026578887 -0.5411637039287072 566584.4843697951 430644.8231556866 0.0 0.0 
1.109775641025641 1012762.0650917847 1.2726743454107114 0.7427691148558437 -0.5299052305548677 591076.4593408906 421685.60575089406 0.0 0.0 
1.111778846153846 1028134.382797624 1.2919917695600367 0.7722823965724067 -0.51970937298763 614562.3908147777 413571.9919828463 0.0 0.0 
1.113782051282051 1043343.825389355 1.3111045188045878 0.80071255090169 -0.5103919679028978 637186.396201195 406157.42918816 0.0 0.0 
1.1157852564102564 1058387.9834157075 1.330009565338601 0.82821382417107 -0.501795741167531 659071.2209525758 399316.7624631317 0.0 0.0 
1.1177884615384615 1073264.4736094743 1.3487039142601762 0.8548779484204169 -0.49382596583975935 680289.8631822281 392974.6104272462 0.0 0.0 
1.1197916666666665 1087970.9392650765 1.3671846040457407 0.8807691217713948 -0.48641548227434594 700893.4101855957 387077.5290794808 0.0 0.0 
1.1217948717948718 1102505.0506119025 1.3854487070191983 0.90596699973622 -0.47948170728297834 720945.2498709655 381559.800740937 0.0 0.0 
1.1237980769230769 1116864.50518338 1.4034933298157226 0.9305256372002642 -0.47296769261545846 740488.3977946811 376376.10738869896 0.0 0.0 
1.125801282051282 1131047.0281817408 1.42131561384013 0.954483488111333 -0.46683212572879695 759553.4546689913 371493.5735127495 0.0 0.0 
1.127804487179487 1145050.3728383817 1.4389127357197253 0.9778753464014209 -0.4610373893183044 778168.1086551638 366882.2641832179 0.0 0.0 
1.1298076923076923 1158872.320769795 1.456281907751577 1.0007303261038307 -0.45555158164774623 796355.5279901524 362516.7927796426 0.0 0.0 
1.1318108974358974 1172510.6823289974 1.4734203783441335 1.0230731759780893 -0.4503472023660442 814135.407132912 358375.27519608545 0.0 0.0 
1.1338141025641024 1185963.296952418 1.4903254324531388 1.0449229133234668 -0.445402519129672 831522.8795866518 354440.41736576625 0.0 0.0 
1.1358173076923075 1199228.0335021648 1.5069943920117341 1.0663022411494076 -0.4406921508623265 848536.0118524504 350692.0216497143 0.0 0.0 
1.1378205128205128 1212302.7906036377 1.5234246163547174 1.0872242441163846 -0.43620037223833275 865185.2163847862 347117.5742188515 0.0 0.0 
1.1398237179487178 1225185.496978418 1.5396135026368631 1.1077024184343585 -0.4319110842025047 881481.233139112 343704.26383930596 0.0 0.0 
1.141826923076923 1237874.111772408 1.555558486245275 1.127744550399786 -0.4278139358454889 897430.2582615117 340443.8535108963 0.0 0.0 
1.1438301282051282 1250366.6248791295 1.5712570412056552 1.147363330846828 -0.42389371035882717 913042.390809038 337324.2340700915 0.0 0.0 
1.1458333333333333 1262661.0572581657 1.5867066805824699 1.1665691670073897 -0.4201375135750802 928325.9126039597 334335.144654206 0.0 0.0 
1.1478365384615383 1274755.4612486744 1.6019049568729216 1.1853698342455041 -0.41653512262741743 943287.0110925129 331468.45015616156 0.0 0.0 
1.1498397435897434 1286647.9208779368 1.616849462394683 1.2037721182308518 -0.41307734416383113 957931.0861463731 328716.8347315637 0.0 0.0 
1.1518429487179487 1298336.5521648796 1.6315378296673149 1.2217762227719933 -0.4097616068953216 972258.2999532849 326078.2522115947 0.0 0.0 
1.1538461538461537 1309819.5034185282 1.6459677317873118 1.2393926631438128 -0.406575068643499 986277.0203133475 323542.4831051808 0.0 0.0 
1.1558493589743588 1321094.9555313555 1.6601368827967364 1.2565895535298295 -0.40354732926690695 999961.8732764686 321133.08225488686 0.0 0.0 
1.157852564102564 1332161.1222674584 1.6740430380453526 1.2733507916825666 -0.400692246362786 1013300.0450702168 318861.0771972416 0.0 0.0 
1.1598557692307692 1343016.2505455255 1.6876839945462128 1.2897337991121893 -0.39795019543402343 1026337.2303279521 316679.0202175734 0.0 0.0 
1.1618589743589742 1353658.6207165627 1.7010575913246584 1.305735887823939 -0.3953217035007195 1039071.2900109916 314587.3307055711 0.0 0.0 
1.1638621794871793 1364086.5468363161 1.714161709760656 1.321365407160795 -0.3927963025998611 1051508.8683236986 312577.6785126175 0.0 0.0 
1.1658653846153846 1374298.3769323553 1.7269942739244257 1.3366245137678052 -0.3903697601566205 1063651.681473041 310646.6954593144 0.0 0.0 
1.1678685897435896 1384292.4932657706 1.7395532509052973 1.3515151449869576 -0.38803810591833976 1075501.2711499473 308791.2221158233 0.0 0.0 
1.1698717948717947 1394067.3125874617 1.7518366511337742 1.3660390573895371 -0.38579759374423706 1087059.0351924135 307008.2773950482 0.0 0.0 
1.171875 1403621.2863889479 1.7638425286967094 1.3801978451488965 -0.3836446835478129 1098326.242206102 305295.04418284586 0.0 0.0 
1.173878205128205 1412952.9011476764 1.7755689816455702 1.3939929550045174 -0.38157602664105283 1109304.0434723771 303648.8576752993 0.0 0.0 
1.1758814102564101 1422060.6785667997 1.7870141522977498 1.4074256999743069 -0.37958845232344296 1119993.4838602142 302067.1947065855 0.0 0.0 
1.1778846153846152 1430943.175809358 1.7981762275308508 1.4204972719375584 -0.37767895559329245 1130395.5118394096 300547.6639699484 0.0 0.0 
1.1798878205128205 1439598.985726855 1.809053439069922 1.4332087531972624 -0.3758446858726596 1140510.9886815858 299087.99704526924 0.0 0.0 
1.1818910256410255 1448026.7370821708 1.8196440637675788 1.4455611271184718 -0.37408293664910697 1150340.696925942 297686.0401562287 0.0 0.0 
1.1838942307692306 1456225.094766796 1.829946423876987 1.45755527506426 -0.37239114881272695 1159885.337940964 296339.7568258322 0.0 0.0 
1.1858974358974357 1464192.7600123358 1.839958887317647 1.4691872806443438 -0.3707716066733031 1169141.7951604703 295050.96485186554 0.0 0.0 
1.187900641025641 1471928.4705962562 1.8496798679339435 1.480461968833288 -0.3692178991006554 1178113.9081823241 293814.56241393206 0.0 0.0 
1.189903846153846 1479431.001041842 1.8591078257464178 1.4913802506884293 -0.3677275750579885 1186802.4020048687 292628.5990369732 0.0 0.0 
1.191907051282051 1486699.1628123405 1.868241267195738 1.501942786648391 -0.36629848054734704 1195207.8021901762 291491.3606221643 0.0 0.0 
1.1939102564102564 1493731.804499242 1.8770787453792976 1.512147537652682 -0.3649312077266156 1203328.4861049931 290403.31839424884 0.0 0.0 
1.1959134615384615 1500527.8120046833 1.8856188602804318 1.521992606770145 -0.36362625351028677 1211162.9442190714 289364.8677856119 0.0 0.0 
1.1979166666666665 1507086.1087179456 1.8938602589902105 1.5314833452715741 -0.36237691371863634 1218715.4349437405 288370.67377420515 0.0 0.0 
1.1999198717948716 1513405.6556860055 1.9018016359217595 1.5406185621793451 -0.36118307374241443 1225985.0105292113 287420.6451567942 0.0 0.0 
1.2019230769230769 1519485.4517781255 1.9094417330170907 1.549392834474448 -0.36004889854264266 1232967.3554707598 286518.0963073657 0.0 0.0 
1.203926282051282 1525324.5338444486 1.9167793399463984 1.5578120861391118 -0.35896725380728656 1239667.1839293356 285657.34991511307 0.0 0.0 
1.205929487179487 1530921.9768685836 1.9238132942998023 1.56587434392296 -0.3579389503768422 1246082.9256415372 284839.0512270464 0.0 0.0 
1.2079326923076923 1536276.8941141395 1.93054248177149 1.5735803444459278 -0.35696213732556226 1252215.166792356 284061.72732178355 0.0 0.0 
1.2099358974358974 1541388.4372652038 1.9369658363362465 1.5809299041271916 -0.35603593220905494 1258063.7612935177 283324.67597168614 0.0 0.0 
1.2119391025641024 1546255.7965607294 1.9430823404183286 1.5879210397697059 -0.3551613006486227 1263627.1309661886 282628.66559454077 0.0 0.0 
1.2139423076923075 1550878.2009228168 1.9488910250526705 1.5945559908276932 -0.35433503422497736 1268907.0579139686 281971.1430088482 0.0 0.0 
1.2159455128205128 1555254.918078866 1.9543909700383846 1.60083295587789 -0.3535580141604946 1273902.1086090715 281352.8094697946 0.0 0.0 
1.2179487179487178 1559385.2546775811 1.9595813040845351 1.6067517525952617 -0.3528295514892734 1278612.137962393 280773.11671518814 0.0 0.0 
1.219951923076923 1563268.5563988108 1.9644612049481702 1.6123154424967008 -0.35214576245146945 1283039.582254758 280228.9741440527 0.0 0.0 
1.2219551282051282 1566904.208057205 1.9690298995645792 1.617516907028221 -0.35151299253635826 1287178.776715844 279725.431341361 0.0 0.0 
1.2239583333333333 1570291.633699669 1.973286664169758 1.6223632310928464 -0.35092343307691154 1291035.359338553 279256.2743611161 0.0 0.0 
1.2259615384615383 1573430.2966966075 1.9772308244150683 1.626851748374352 -0.35037907604071616 1294607.2083342639 278823.0883623436 0.0 0.0 
1.2279647435897434 1576319.6998269348 1.9808617554740666 1.6309790209728339 -0.34988273450123275 1297891.5879069208 278428.111920014 0.0 0.0 
1.2299679487179487 1578959.3853568453 1.9841788821414883 1.6347495910469751 -0.34942929109451315 1300892.1125956299 278067.27276121546 0.0 0.0 
1.2319711538461537 1581348.9351123243 1.9871816789243684 1.638162870271289 -0.34901880865307944 1303608.3142257936 277740.6208865307 0.0 0.0 
1.2339743589743588 1583487.9705453962 1.9898696701252911 1.6412158949823226 -0.3486537751429686 1306037.834386992 277450.1361584042 0.0 0.0 
1.235977564102564 1585376.1527940936 1.9922424299177497 1.6439088458854683 -0.34833358403228143 1308180.8168804892 277195.33591360436 0.0 0.0 
1.2379807692307692 1587013.1827361374 1.994299582413602 1.6462436062441614 -0.3480559761694406 1310038.760361508 276974.4223746294 0.0 0.0 
1.2399839743589742 1588398.8010363253 1.996040801722622 1.6482198100402967 -0.3478209916823254 1311611.3735620624 276787.4274742629 0.0 0.0 
1.2419871794871793 1589532.7881876137 1.9974658120041233 1.6498371442081563 -0.347628667795967 1312898.4073523404 276634.3808352733 0.0 0.0 
1.2439903846153846 1590414.9645458919 1.998574387510658 1.6510934898055671 -0.34748089770509094 1313898.1755302306 276516.7890156612 0.0 0.0 
1.2459935897435896 1591045.1903584416 1.9993663526237817 1.6519929018012411 -0.34737345082254056 1314613.9049406725 276431.2854177691 0.0 0.0 
1.2479967948717947 1591423.3657860751 1.9998415818818704 1.6525328504595347 -0.34730873142233576 1315043.582482091 276379.7833039842 0.0 0.0 
1.25 1591549.4309189534 2.0 1.6527132462325544 -0.34728675376744556 1315187.136894525 276362.29402442835 0.0 0.0 


==> data/f_kappa.txt <==
b fk jcb_j0
0.0 1.0 1.0 
0.02080536912751678 0.9968301843782115 0.9991128336259437 
0.04161073825503356 0.9913812804821047 0.9967905679067224 
0.06241610738255034 0.9842892946900662 0.9926564566876898 
0.08322147651006712 0.9755774680939727 0.9869629226900941 
0.1040268456375839 0.96547373167538 0.9792842511060893 
0.12483221476510067 0.9536837594399457 0.9697800478277214 
0.14563758389261744 0.9402355910726279 0.9579130929047279 
0.16644295302013423 0.9252015389683028 0.9437001600662156 
0.18724832214765103 0.9089326739848159 0.9263686062454295 
0.2080536912751678 0.8917215908541394 0.9062479292270491 
0.22885906040268456 0.873841074815127 0.8847562513529009 
0.24966442953020135 0.85535422152335 0.8628746987403628 
0.27046979865771814 0.8364698823419816 0.840641715380719 
0.2912751677852349 0.8172744723745402 0.8180914120131831 
0.31208053691275167 0.7978463294402638 0.7952277286884947 
0.33288590604026846 0.7783075310786679 0.7720720235573312 
0.35369127516778526 0.758929702264737 0.7486349199520371 
0.37449664429530205 0.7400635327019484 0.7249273474216982 
0.3953020134228188 0.7218572793518712 0.7010490656472196 
0.4161073825503356 0.7044906116117181 0.6781751904167826 
0.4369127516778524 0.687980672121361 0.6576255154466972 
0.4577181208053691 0.6724374776571057 0.6393621151197896 
0.4785234899328859 0.6578726406188424 0.6227955161915673 
0.4993288590604027 0.6442345729460405 0.6077575231009255 
0.5201342281879194 0.6314744252808182 0.5938706852519076 
0.5409395973154363 0.6194195758440476 0.5810881062132802 
0.561744966442953 0.6081040255233117 0.5691395516664258 
0.5825503355704698 0.5973530925316832 0.5580328477771938 
0.6033557046979866 0.5871632297887998 0.5475578410872064 
0.6241610738255033 0.5774777143624067 0.5377493470281666 
0.6449664429530202 0.5682249838951303 0.5284349499661335 
0.6657718120805369 0.559420303256329 0.5196632860100603 
0.6865771812080537 0.5509862050718745 0.5112890970411019 
0.7073825503355705 0.5428950965082995 0.5033637242065223 
0.7281879194630873 0.5351569869941423 0.49576931999279295 
0.7489932885906041 0.5277105305575142 0.4885456200630883 
0.7697986577181208 0.5205385899970552 0.4816054489567087 
0.7906040268456376 0.5136499368917915 0.4749758916758087 
0.8114093959731544 0.5070002193366676 0.46859235134217225 
0.8322147651006712 0.5005754794150248 0.4624722168917821 
0.8530201342281879 0.4943731198448113 0.45656786973495317 
0.8738255033557047 0.48837739769850713 0.4508891836982469 
0.8946308724832215 0.4825687184358165 0.44540153011072237 
0.9154362416107382 0.47693742289859564 0.4401089048760448 
0.9362416107382551 0.47148033043153437 0.43498676007198017 
0.9570469798657718 0.4661865870720002 0.43003446078795765 
0.9778523489932887 0.46104253580678684 0.42523537465219485 
0.9986577181208054 0.45604093349406677 0.420585198126101 
1.0194630872483221 0.4511749187394204 0.4160735749566867 
1.0402684563758389 0.446439490237071 0.41169328369138847 
1.0610738255033558 0.44183014225773837 0.4074389843369497 
1.0818791946308726 0.4373368302721605 0.40330112903329585 
1.1026845637583893 0.43295422543042644 0.39927841333980635 
1.123489932885906 0.4286772689176834 0.3953594331015328 
1.1442953020134228 0.4245011549144067 0.39154614737999044 
1.1651006711409395 0.4204213141581455 0.3878256722156098 
1.1859060402684565 0.4164334009538565 0.384202616334613 
1.2067114093959732 0.4125332718535809 0.38066291951453807 
1.22751677852349 0.4087169766977199 0.37721334780956245 
1.2483221476510067 0.40498074163307296 0.37383891090754023 
1.2691275167785234 0.40140734948201484 0.37054813422835153 
1.2899328859060404 0.3979161157943712 0.3673252980476465 
1.3107382550335571 0.3945092711058827 0.3641803632462429 
1.3315436241610739 0.391169174403953 0.3610970450094457 
1.3523489932885906 0.38790788377464036 0.35808647442714914 
1.3731543624161073 0.38470775909946975 0.3551323675100417 
1.3939597315436243 0.38158048934518357 0.352245514605692 
1.414765100671141 0.3785103067400869 0.3494113601301275 
1.4355704697986578 0.37550681680617515 0.3466387711563063 
1.4563758389261745 0.37255715806650996 0.34391587496618 
1.4771812080536912 0.3696686922469883 0.341249467334164 
1.4979865771812082 0.3668310938613074 0.3386300165720884 
1.518791946308725 0.3640497628564339 0.3360625074922042 
1.5395973154362417 0.3613165928733969 0.33353945693259135 
1.5604026845637584 0.3586352646771925 0.3310642626900356 
1.5812080536912752 0.35599961870632196 0.32863123873506117 
1.6020134228187919 0.3534118260541074 0.32624238925264554 
1.6228187919463088 0.3508674389440841 0.32389360840050013 
1.6436241610738256 0.34836730039750097 0.32158567439046215 
1.6644295302013423 0.3459084708433045 0.3193158736385109 
1.685234899328859 0.3434906231750322 0.31708390418532867 
1.7060402684563758 0.34111214905172743 0.31488828133527796 
1.7268456375838928 0.3387716890467094 0.3127277501710763 
1.7476510067114095 0.3364688116932676 0.3106019123961184 
1.7684563758389262 0.3342012458394424 0.30850867145905253 
1.789261744966443 0.3319696018499996 0.3064485908012943 
1.8100671140939597 0.32977080267268744 0.3044188299268428 
1.8308724832214764 0.3276063820166995 0.3024208046370802 
1.8516778523489934 0.32547255003427594 0.3004510164384731 
1.8724832214765101 0.32337165953721525 0.2985116372644034 
1.8932885906040269 0.32129928999448726 0.29659858642345477 
1.9140939597315436 0.3192585213791332 0.2947147071078741 
1.9348993288590604 0.31724437505873565 0.2928554034303274 
1.9557046979865773 0.31526057688282627 0.291024114806147 
1.976510067114094 0.3133016544115091 0.2892157895032315 
1.9973154362416108 0.3113719073475551 0.28743439667371923 
2.0181208053691275 0.309465426509067 0.2856744814191643 
2.0389261744966443 0.3075870215018228 0.2839404835946159 
2.059731543624161 0.3057306529506793 0.28222682811732064 
2.0805369127516777 0.3039008160562927 0.28053766460790286 
2.1013422818791945 0.30209220544248816 0.2788680955545318 
2.1221476510067117 0.30030854066193385 0.27722155455976405 
2.1429530201342284 0.29854541610458935 0.27559397470608354 
2.163758389261745 0.296805766698833 0.27398806529175346 
2.184563758389262 0.2950860083959106 0.2724005178009216 
2.2053691275167786 0.293388359406481 0.270833379913637 
2.2261744966442953 0.29170998661246034 0.26928403631500447 
2.246979865771812 0.29005245293751675 0.2677539297749434 
2.267785234899329 0.28841361229151596 0.26624107918948 
2.2885906040268456 0.28679442797650156 0.26474637380435284 
2.3093959731543623 0.2851933830171484 0.2632684132655895 
2.330201342281879 0.2836108916154042 0.2618075799323049 
2.351006711409396 0.28204601334137397 0.26036300567255444 
2.371812080536913 0.28049865921971623 0.2589346083512032 
2.3926174496644297 0.2789684175739899 0.2575220079404879 
2.4134228187919464 0.2774547380549135 0.2561246964006339 
2.434228187919463 0.27595769422702193 0.25474274164071453 
2.45503355704698 0.274476312473354 0.2533752448930593 
2.4758389261744966 0.2730111119276869 0.25202268538171024 
2.4966442953020134 0.2715607304876132 0.2506838057193616 
2.51744966442953 0.2701260966376551 0.24935946301091644 
2.538255033557047 0.26870549157839513 0.24804807059405254 
2.559060402684564 0.2673002200368446 0.2467508328915598 
2.5798657718120808 0.2659082356041476 0.24546586081749 
2.6006711409395975 0.2645311889475501 0.24419467813982842 
2.6214765100671142 0.26316673269582713 0.24293511794750855 
2.642281879194631 0.26181683568981845 0.241688997721702 
2.6630872483221477 0.26047887403435405 0.24045389528588165 
2.6838926174496645 0.2591551092720549 0.23923189832080322 
2.704697986577181 0.257842666125509 0.23802035259334978 
2.725503355704698 0.2565440673321418 0.23682158689906355 
2.7463087248322147 0.2552563795059501 0.2356328933634827 
2.7671140939597314 0.25398186875417744 0.23445636388106852 
2.7879194630872486 0.2527180441771908 0.2332896990464593 
2.8087248322147653 0.25146676689447417 0.2321346169008253 
2.829530201342282 0.25022595891061294 0.23098919919995672 
2.850335570469799 0.2489971033578972 0.22985481505656086 
2.8711409395973155 0.24777850775735227 0.22872990210530703 
2.8919463087248323 0.24657130227215573 0.22761550362519187 
2.912751677852349 0.24537415455830647 0.22651038969956241 
2.9335570469798657 0.2441878650133362 0.2254152991933458 
2.9543624161073825 0.24301143788344987 0.22432931290386324 
2.975167785234899 0.24184536534099468 0.22325288516645572 
2.9959731543624164 0.24068896636109996 0.2221853873117789 
3.016778523489933 0.23954244490551282 0.22112700762149964 
3.03758389261745 0.23840541436189916 0.22007738920509454 
3.0583892617449666 0.2372778090943204 0.21903647147255537 
3.0791946308724834 0.23615951800592871 0.2180041518678883 
3.1 0.23505022318699964 0.2169801369214909 


==> data/hyst_at_1T_0.01Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.0 70362.24669778657 0.0884198069263356 0.036043197518446334 -0.05237660940788926 65148.41874557796 0.0 1.9544525623673394 5211.873499646237 
1.5 103975.52349514086 0.130659496306195 0.05570129766189129 -0.07495819864430371 98618.32956877926 0.0 2.0081946493920784 5355.185731712208 
2.0 136106.45226346454 0.17103641221482804 0.0778995962928249 -0.09313681592200314 130934.00521890535 0.0 1.9389405390075665 5170.508104020176 
2.5 166807.39453144965 0.2096163540897826 0.10227817042526192 -0.10733818366452068 161857.74132957574 0.0 1.855424166640224 4947.797777707263 
3.0 196208.13496851356 0.24656241415665472 0.1268092554904428 -0.11975315866621192 191468.61804193354 0.0 1.77665260274147 4737.740273977252 
3.5 224306.76807387738 0.2818721978925451 0.15083860318769735 -0.13103359470484774 219775.90389951316 0.0 1.6984371514547785 4529.165737212742 
4.0 251176.25794956004 0.3156373946922051 0.17839158344854927 -0.1372458112436558 246843.77457003613 0.0 1.6240722402313787 4330.859307283676 
4.5 276976.149011806 0.34805849398203265 0.20664813350984115 -0.1414103604721915 272818.61590735475 0.0 1.5584904802391195 4155.974613970984 
5.0 301804.7616653874 0.37925904882655986 0.2345767987665582 -0.14468225006000165 297805.3801764724 0.0 1.4992058561470625 3997.882283058832 
5.5 325671.3451085683 0.40925068211111376 0.26364307962430966 -0.1456076024868041 321826.5212658091 0.0 1.4412684653602006 3843.382574293867 
6.0 348703.27700433 0.43819346132779596 0.2933095058343211 -0.14488395549347488 344994.9399152935 0.0 1.3901051189690676 3706.9469839175126 
6.5 370959.44829095865 0.4661613910122394 0.3226344946172882 -0.1435268963949512 367376.9790991849 0.0 1.3429223510334902 3581.12626942264 
7.0 392550.5012667883 0.4932935083770932 0.35264027199943954 -0.14065323637765365 389077.1688890262 0.0 1.302011387390482 3472.0303663746176 
7.5 413559.77194394276 0.5196945365437443 0.3825576905922067 -0.13713684595153763 410181.76956047124 0.0 1.2662760402867033 3376.7361074312075 
8.0 434072.32825128373 0.5454713750243401 0.41209041525593926 -0.1333809597684008 430776.0135571718 0.0 1.2356546398020363 3295.0790394720957 
8.5 454219.2750927269 0.5707887751000769 0.44142830935396526 -0.1293604657461116 450984.67650180834 0.0 1.2125197766781957 3233.3860711418542 
9.0 474069.33169412386 0.595733091896993 0.4702175362299522 -0.12551555566704076 470884.2120364492 0.0 1.1939721320784542 3183.9256855425433 
10.0 512921.53761383635 0.6445562137742437 0.5256336638643698 -0.11892254990987383 509806.58046824014 0.0 1.1676710529537289 3113.789474543276 
11.0 550286.018495822 0.6915098052318606 0.5781509733333212 -0.11335883189853935 547286.5004960003 0.0 1.124397600832806 2998.3936022208154 
12.0 585953.6530421925 0.7363310766965817 0.6276802219334549 -0.10865085476312686 583088.4250223488 0.0 1.0740577357904553 2864.15396210788 
13.0 619711.9405509182 0.7787529919106557 0.6741498079880652 -0.10460318392259049 616998.1456121189 0.0 1.017291617693105 2712.777647181613 
14.0 651370.9256878921 0.818536845961226 0.7174615475947117 -0.1010752983665143 648823.9097814227 0.0 0.954772925079116 2546.0611335443086 
15.0 680763.9822146995 0.8554732501416931 0.7575054048425416 -0.09796784529915148 678397.2294422439 0.0 0.8871995898246384 2365.865572865702 
16.0 707742.5516366191 0.889375520341799 0.7941633361306487 -0.0952121842111503 705568.0693211133 0.0 0.8151251963660793 2173.6671903095444 
17.0 732175.0753174237 0.9200783351035087 0.8273210214488329 -0.09275731365467577 730203.5016667985 0.0 0.7390629703705561 1970.8345876548158 
18.0 753944.6661549992 0.9474348097623019 0.8568719907782257 -0.09056281898407614 752185.4507683981 0.0 0.65945847304799 1758.5559281279727 
19.0 772947.7452111668 0.9713147831856788 0.8827129168276063 -0.08860186635807243 771409.2634798678 0.0 0.5767143813440927 1537.90501691758 
20.0 789093.0078422829 0.9916035185745556 0.9047511317358657 -0.0868523868386899 787782.6460362922 0.0 0.4912014766927322 1309.8706045139522 
21.0 802300.5178500919 1.0082005651396542 0.9229009525816572 -0.085299612557997 801224.7465462778 0.0 0.4032630152995673 1075.3680407988459 
22.0 812499.8363415701 1.0210174067574345 0.937085985771602 -0.0839314209858325 811664.3545157715 0.0 0.31318823908481314 835.1686375595015 
23.0 819626.4336016554 1.0299729529963852 0.9472317643326774 -0.08274118866370783 819036.4451853676 0.0 0.2211627200878842 589.7672535676911 
24.0 823613.718215296 1.0349835226163793 0.9532607753106154 -0.0817227473057639 823274.5432288741 0.0 0.12714294130519835 339.04784348052885 
25.0 824371.4150250134 1.0359356725088018 0.9550658637295507 -0.0808698087792511 824290.1370513968 0.0 0.030467814675683547 81.24750580182277 
26.0 821712.2699513086 1.0325940922574497 0.9541260133377262 -0.07846807891972352 821903.2893711581 0.0 -0.07160543040715978 -190.9478144190927 
27.0 815065.049794037 1.0242409490522983 0.9509739965478244 -0.0732669525044739 815571.761934771 0.0 -0.18994582309161143 -506.52219491096366 
28.0 804081.7819093182 1.0104389675726817 0.9454793695449052 -0.06495959802777651 804933.187056802 0.0 -0.3191572463390683 -851.0859902375153 
29.0 788804.3169949519 0.9912407389565022 0.9375188835907339 -0.053721855365768345 789999.4629363145 0.0 -0.44801172361462355 -1194.697929638996 
30.0 769536.6212811685 0.967028238434092 0.9270276411516573 -0.04000059728243477 771052.9136227344 0.0 -0.568396479407405 -1515.7239450864129 
31.0 746604.3935335764 0.9382107511451786 0.9137370573757959 -0.024473693769382687 748416.0238241566 0.0 -0.6791066939573339 -1810.9511838862234 
32.0 720529.1118850574 0.9054435858382698 0.89818201875191 -0.0072615670863598325 722595.5263017736 0.0 -0.774614925671487 -2065.6398017906317 
33.0 691569.8046810585 0.8690522471322166 0.8774421418779491 0.008389894745732485 693868.8042470944 0.0 -0.8618016616403743 -2298.137764374331 
34.0 659966.8034959526 0.8293387445904093 0.8522488626858299 0.02291011809542054 662478.9347516714 0.0 -0.9416960848626932 -2511.1895596338477 
34.5 643237.6833338247 0.8083163121894646 0.8387250984522979 0.030408786262833276 645892.5069653097 0.0 -0.9951856671816969 -2653.8284458178578 
35.0 626025.4679164203 0.7866868043865355 0.8246794542783088 0.03799264989177331 628766.6349855073 0.0 -1.0275523187881364 -2740.1395167683627 
35.5 608304.3352796144 0.7644177723445037 0.8101799272951437 0.045762154950639955 611127.6338080743 0.0 -1.0583400706459798 -2822.2401883892785 
36.0 590092.0669033108 0.7415315609300233 0.7951818221091979 0.053650261179174596 592994.4623300787 0.0 -1.0879902886797301 -2901.3074364792797 
36.5 571398.995859062 0.7180411550637655 0.7774851058718413 0.05944395080807574 574378.6437767135 0.0 -1.1169491132019083 -2978.530968538421 
37.0 552231.7398056983 0.6939548707410768 0.7585337906485254 0.06457891990744868 555287.472655379 0.0 -1.1454702672800672 -3054.587379413512 
37.5 532633.3589202075 0.6693268189762317 0.7388753371701954 0.06954851819396368 535759.0743525571 0.0 -1.1717038981693104 -3124.5437284514937 
38.0 512651.6855663457 0.6442171076902625 0.7187360452535734 0.07451893756331085 515839.9419057772 0.0 -1.1951479468067883 -3187.061191484768 
38.5 492296.3394604713 0.6186378253752655 0.6981997886590083 0.07956196328374288 495544.78265081975 0.0 -1.2177095552974455 -3247.225480793187 
39.0 471556.0480866301 0.592574806569917 0.6772868101987055 0.0847120036287885 474865.9086579318 0.0 -1.2407324395732788 -3308.619838862076 
39.5 450455.80562681856 0.566059459889634 0.6556643715840125 0.08960491169437845 453823.8047744143 0.0 -1.2625262330110456 -3366.736621362787 
40.0 429009.3269300055 0.5391090199219228 0.6326459281305753 0.09353690820865246 432433.11994396686 0.0 -1.2834410898268422 -3422.5095728715783 
40.5 407203.2956189428 0.5117067528136094 0.6089263131573612 0.09721956034375179 410684.3963218921 0.0 -1.3049234173244852 -3479.79577953196 
41.0 385041.0241182779 0.4838568210802689 0.5847578139002596 0.10090099281999071 388579.184346982 0.0 -1.3263127184946064 -3536.833915985616 
41.5 362528.5406395345 0.45556679999591615 0.5602410875448447 0.10467428754892855 366122.8944072827 0.0 -1.347377396381955 -3593.0063903518794 
42.5 316491.03829309257 0.3977143683314342 0.5103302348995353 0.11261586656810113 320168.74858337955 0.0 -1.3786243747170952 -3676.331665912253 
43.5 268847.54059314687 0.33784378338524557 0.4586774108728422 0.12083362748759663 272650.43150863843 0.0 -1.4255495122422348 -3801.4653659792916 
44.5 219595.11649188932 0.27595136189404573 0.4050383710782389 0.1290870091841932 223526.50437999467 0.0 -1.473717813859313 -3929.9141702915 
45.5 168754.03970674553 0.2120625805625248 0.3502459200061187 0.1381833394435939 172812.6680298478 0.0 -1.5214150905044068 -4057.1069080117504 
46.5 116333.07358757949 0.14618845174090422 0.294170319858482 0.1479818681175778 120518.19987408517 0.0 -1.5688340446728788 -4183.557452461009 
47.5 62753.11533960859 0.07885789045631492 0.23672149554671443 0.1578636050903995 67033.49617652438 0.0 -1.6045411109268242 -4278.776295804863 
48.5 8791.829979750464 0.011048139390397824 0.17829336879393037 0.16724522940353254 13107.525419439933 0.0 -1.6177791227125338 -4314.077660566755 
49.5 -44551.75745140712 -0.05598538956554197 0.11895108653767615 0.1749364761032181 -40279.216495920795 0.0 -1.6016022574608222 -4270.939353228859 
50.5 -96493.44142385872 -0.12125723467871663 0.05893476359544448 0.1801919982741611 -92327.97896357255 0.0 -1.561462874029553 -4163.90099741214 
51.5 -146745.83822089486 -0.18440625891985585 -0.001445053741244583 0.18296120517861125 -142713.48608589536 0.0 -1.5115652136696849 -4030.8405697858257 
52.5 -195276.5433677358 -0.245391741624995 -0.0643309542079059 0.1810607874170891 -191381.6316761479 0.0 -1.4600443677075765 -3893.451647220203 
53.5 -242007.06177494026 -0.30411504295560143 -0.12806983160787086 0.17604521134773057 -238255.72785754318 0.0 -1.4062228854418592 -3749.927694511624 
54.5 -287111.9586359521 -0.3607955280033935 -0.19247906277108523 0.16831646523230825 -283491.72202289867 0.0 -1.3570798249606655 -3618.8795332284403 
55.5 -330629.727931766 -0.4154815697315313 -0.2566251762974031 0.15885639343412816 -327136.81142677384 0.0 -1.3093526821162567 -3491.6071523100168 
56.5 -372860.5325513662 -0.46855036395078 -0.3198781095709441 0.1486722543798359 -369472.41425687337 0.0 -1.270068084902985 -3386.8482264079594 
57.5 -414104.39105799457 -0.5203789251068283 -0.3817754260247736 0.13860349908205466 -410797.1707924522 0.0 -1.2397426960673652 -3305.980522846306 
58.5 -454427.4468294741 -0.5710503714196169 -0.44141845375082805 0.12963191766878884 -451194.45238372457 0.0 -1.2119184477381728 -3231.7825273017934 
59.5 -493762.8419913221 -0.6204806868062221 -0.49832837064696794 0.1221523161592542 -490608.53311073914 0.0 -1.1824224218104376 -3153.126458161166 
60.5 -531839.4706053692 -0.668329189497165 -0.552308227940276 0.11602096155688901 -528784.2666502056 0.0 -1.1452720061839967 -3054.0586831573237 
61.5 -568366.4655385456 -0.7142303650730766 -0.603323659011072 0.11090670606200459 -565433.4327736836 0.0 -1.0994749837043427 -2931.933289878247 
62.5 -603097.3077610522 -0.7578744285847616 -0.6513231844299952 0.10655124415476647 -600306.4224011648 0.0 -1.0461896888244382 -2789.839170198501 
63.5 -635823.793283466 -0.7989997431827729 -0.6962215261383667 0.10277821704440615 -633191.9634345631 0.0 -0.9865662310019514 -2630.8432826718695 
64.5 -666366.4708757577 -0.837380803800735 -0.7379074787829865 0.09947332501774853 -663908.2467240964 0.0 -0.9214884986859981 -2457.3026631626612 
65.5 -694567.7333772933 -0.8728195554394476 -0.7762690093028958 0.09655054613655178 -692295.8717467318 0.0 -0.851628750679064 -2271.010001810837 
66.5 -720287.7011390215 -0.9051402201477723 -0.8111896697924127 0.0939505503553596 -718213.5123606867 0.0 -0.7775292184186481 -2073.411249116394 
67.5 -743401.867977647 -0.934186338841402 -0.8425578847375864 0.0916284541038156 -741535.4160272147 0.0 -0.6996571099958426 -1865.7522933222467 
68.5 -763799.8542915821 -0.9598192044221555 -0.8702648113647306 0.08955439305742496 -762150.0640132589 0.0 -0.6184394395813285 -1649.1718388835425 
69.5 -781384.2929644204 -0.9819164617629912 -0.8942148726402719 0.0877015891227193 -779959.040570541 0.0 -0.5342692967184661 -1424.718124582576 
70.5 -796069.7562610586 -1.0003707592059037 -0.9143192708209779 0.08605148838492582 -794875.9555548633 0.0 -0.44750744952966776 -1193.3531987457804 
71.5 -807781.2971946326 -1.0150879155895565 -0.9304948072706296 0.08459310831892686 -806825.0140437657 0.0 -0.3584717546670722 -955.9246791121923 
72.5 -816452.0401061351 -1.0259838924823332 -0.9426688428749735 0.08331504960735969 -815738.6794626608 0.0 -0.26740996256685506 -713.0932335116133 
73.5 -822017.8810458174 -1.0329781344851954 -0.9507672849140996 0.08221084957109581 -821552.5935050083 0.0 -0.17441742127042573 -465.1131233878018 
74.5 -824404.7358588154 -1.0359775447034754 -0.9547015767893431 0.08127596791413227 -824193.3926992965 0.0 -0.07922397582864674 -211.2639355430579 
75.5 -823490.0750933443 -1.034828148086943 -0.9548939537713377 0.07993419431560533 -823542.1907827273 0.0 0.019536057497073704 52.09615332552986 
76.5 -818944.4486109586 -1.0291159453817327 -0.9528540268874295 0.0762619184943032 -819285.1403565644 0.0 0.12771151278488604 340.56403409302936 
77.5 -810131.6649652001 -1.0180414748380562 -0.948545143165117 0.06949633167293923 -810809.9356017296 0.0 0.25425614264504626 678.0163803867898 
78.5 -796986.0476554435 -1.0015222049311625 -0.941841891439393 0.0596803134917695 -798010.3948979657 0.0 0.3839862211129138 1023.9632563011032 
79.5 -779671.4968227718 -0.9797640986527112 -0.9325611541991208 0.04720294445359041 -781030.4053836061 0.0 0.50939968543079 1358.399161148773 
80.5 -758504.3551037039 -0.953164683883864 -0.9207584451611159 0.03240623872274806 -760173.5307783616 0.0 0.6257062381573341 1668.549968419557 
81.5 -733958.0930586348 -0.9223189412783124 -0.9062274087152571 0.01609153256305529 -735900.6515808145 0.0 0.7281863759264139 1941.8303358037697 
82.5 -706401.011604386 -0.887689691417895 -0.8889174606206844 -0.0012277692027894416 -708586.9288356792 0.0 0.819411682354059 2185.0978196108235 
83.5 -676083.9962967015 -0.8495922063901385 -0.865286340795963 -0.015694134405824456 -678492.4568867725 0.0 0.9028341584672014 2407.5577559125363 
84.5 -643315.0218829802 -0.8084134986766112 -0.8387333823284628 -0.030319883651851676 -645921.6625534741 0.0 0.9771238299989526 2605.663546663873 
85.5 -608407.0535741977 -0.7645468519603645 -0.8102033377829185 -0.045656485822553994 -611186.8783537052 0.0 1.0420435259930667 2778.78273598151 
86.5 -571510.9955789777 -0.7181818980626821 -0.7770481227997729 -0.0588662247370908 -574450.9703004776 0.0 1.1020772415968287 2938.872644258209 
87.5 -532759.2801104838 -0.669485056210753 -0.7387737808191873 -0.06928872460843427 -535848.6257452394 0.0 1.1580703366571439 3088.1875644190495 
88.5 -492429.80661148985 -0.6188055451437197 -0.6982359758745004 -0.07943043073078071 -495647.1321443677 0.0 1.2060448080261545 3216.119488069745 
89.5 -450585.77693813824 -0.5662227866563617 -0.6556694479751276 -0.08944666131876589 -453924.8140548429 0.0 1.2516695426857434 3337.785447161981 
90.5 -407318.0767984085 -0.5118509910976814 -0.6089119473206214 -0.09706095622293998 -410771.6264059495 0.0 1.294595629466804 3452.2550119114762 
91.5 -362625.1673754362 -0.45568822473337584 -0.5602792322136594 -0.10459100748028355 -366192.8100485212 0.0 1.3373644907228481 3566.3053085942606 
92.5 -316513.0264450204 -0.3977419994580592 -0.5103505577351467 -0.11260855827708749 -320194.2881523694 0.0 1.3799556568845537 3679.8817516921426 
93.5 -268854.9209141419 -0.33785305777013325 -0.45868612725082414 -0.12083306948069089 -272659.1574261604 0.0 1.4260539217862689 3802.810458096716 
94.5 -219598.73474356587 -0.2759559087232001 -0.4050424356158335 -0.1290865268926334 -223530.50110865576 0.0 1.4738596895251397 3930.2925054003713 
95.5 -168756.33762024518 -0.21206546820579245 -0.3502481459331951 -0.13818267772740264 -172815.0918252001 0.0 1.5214622785036693 4057.2327426764505 
96.5 -116334.67317069194 -0.14619046183632617 -0.2941716470328198 -0.14798118519649361 -120519.86053115441 0.0 1.568856938821371 4183.618503523655 
97.5 -62754.36080326857 -0.07885945555210873 -0.23672237722904527 -0.15786292167693655 -67034.77240593026 0.0 1.6045526437567248 4278.807050017932 
98.5 -8792.722205261503 -0.011049260594042154 -0.17829386282932247 -0.16724460223528032 -13108.446099560293 0.0 1.6177897891910993 4314.106104509598 
99.5 44551.04469377295 0.055984493887883055 -0.11895181707128974 -0.17493631095917278 40278.48833127334 0.0 1.6016080329250093 4270.95475446669 
100.5 96492.96055098572 0.12125663039604259 -0.05893534509642298 -0.18019197549246557 92327.47976643011 0.0 1.561469743054704 4163.919314812543 


==> data/hyst_at_1T_0.1Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.1 76079.20835129259 0.09560395281893921 0.029741555255709644 -0.06586239756322956 42259.18366455179 0.0 12.677755099365541 33807.346931641434 
0.2 146581.66363774016 0.18419995105411785 0.06693080680982716 -0.11726914424429069 100206.4591037499 0.0 17.38418263175944 46357.82035135849 
0.25 180257.377728677 0.22651810145110884 0.0871352043150906 -0.13938289713601826 130988.17048763327 0.0 18.46902683033003 49250.7382142134 
0.3 212568.93998947364 0.26712200810092 0.1083133257212894 -0.1588086823796306 162358.15030069192 0.0 18.821987887835206 50191.967700893874 
0.35 243611.15804153157 0.30613080977431106 0.13057043164318263 -0.17556037813112843 193602.0969825498 0.0 18.746368009114743 49990.31469097264 
0.4 273456.5250846439 0.3436356041128441 0.15407319136068684 -0.18956241275215727 224308.25252438404 0.0 18.423693325100544 49129.848866934764 
0.45 302135.6782334305 0.37967489085020595 0.17843188309871097 -0.20124300775149498 254234.9716311465 0.0 17.95603146405748 47882.75057081994 
0.5 329665.83455939416 0.4142703055965363 0.2034902082821531 -0.2107800973143832 283240.1484858137 0.0 17.403106112800355 46408.28296746761 
0.55 356110.01862308645 0.44750104735040513 0.22944028614838902 -0.21806076120201612 311260.55536779197 0.0 16.812244129186976 44832.65101116525 
0.6 381533.8080255986 0.4794495233557436 0.2560027968439481 -0.22344672651179548 338282.49363504053 0.0 16.213162960349152 43235.10122759773 
0.65 405953.6974507483 0.5101364614435537 0.28304859576801383 -0.2270878656755399 364303.8747838938 0.0 15.612828689311948 41634.20983816518 
0.7 429423.35974169447 0.5396293088977417 0.31059967578834874 -0.229029633109393 389344.0520344516 0.0 15.0241063503347 40064.28360089252 
0.75 452000.5228470168 0.5680006087979734 0.3384417398207307 -0.2295588689772427 413437.13471251255 0.0 14.455849606836539 38548.932284897426 
0.8 473721.72948277363 0.5952962820755732 0.36649551626832755 -0.22880076580724562 436618.16784727416 0.0 13.908619880856975 37089.65301561858 
0.85 494643.4981857968 0.6215873520185822 0.3946066316960416 -0.22698072032254057 458930.45360383904 0.0 13.387371453938936 35699.65721050382 
0.9 514814.28556775633 0.6469347110010965 0.42260048495033087 -0.22433422605076558 480419.276169369 0.0 12.893293539317995 34382.11610484797 
0.95 534286.4272760033 0.6714041259372117 0.45033301732596737 -0.2210711086112443 501132.6312053739 0.0 12.428013021602938 33141.368057607826 
1.0 553109.6862572688 0.6950581307900764 0.47768723814975045 -0.21737089264032594 521119.19394162507 0.0 11.991937641750717 31978.5003780019 
1.05 571333.3309344769 0.7179586380858956 0.5045752017738563 -0.21338343631203927 540427.8677064684 0.0 11.585204258906064 30893.878023749494 
1.1 588996.7152268925 0.74015510141813 0.5309334518447233 -0.20922164957340672 559103.8838259886 0.0 11.205609671712077 29881.625791232196 
1.2 622887.1649608142 0.782743096582507 0.5816545431361931 -0.20108855344631382 594533.1351367843 0.0 10.628775393238728 28343.401048636602 
1.3 654602.5766797905 0.8225978583672716 0.629845861298834 -0.1927519970684376 627899.4860466361 0.0 10.009905272955542 26693.08072788144 
1.4 684085.5686846781 0.8596472788026323 0.6752494977983474 -0.18439778100428483 659108.7748529695 0.0 9.362786641900014 24967.4310450667 
1.5 711239.3878236676 0.8937697742922144 0.7176688367759514 -0.176100937516263 688065.4003990997 0.0 8.686987663839052 23165.30043690413 
1.6 735954.8439341197 0.9248281324309012 0.7569392081198902 -0.167888924311011 714666.2133386208 0.0 7.980243881856354 21280.65035161694 
1.7 758113.2290583686 0.9526731803996028 0.79291183945619 -0.15976134094341277 738799.4220925773 0.0 7.2399626261869345 19306.567003165153 
1.8 777599.2695374248 0.9771600610462253 0.8254516459427955 -0.1517084151034298 760351.3009154666 0.0 6.465563646866764 17241.503058311366 
1.9 794312.3675775202 0.9981623594548211 0.8544396793235126 -0.1437226801313085 779215.4161529568 0.0 5.65923457124706 15091.292189992158 
2.0 808160.9682366123 1.0155650242920622 0.8797673689132754 -0.13579765537878674 795293.598724559 0.0 4.823454771480668 12862.546057281777 
2.1 819068.5943540586 1.0292719515235316 0.9013404451300174 -0.12793150639351414 808499.7286081893 0.0 3.961838965089095 10564.90390690425 
2.2 826969.157957427 1.039200092553756 0.919073773401549 -0.12012631915220684 818758.8128437265 0.0 3.077725270661173 8207.267388429793 
2.3 831801.3933101238 1.0452724585875357 0.9328910649557347 -0.112381393631801 826003.4834355153 0.0 2.173401177536639 5795.736473431035 
2.4 833512.4999875 1.047422698654397 0.942722280928896 -0.1047004177255011 830174.4641342793 0.0 1.2512942096291793 3336.7845590111438 
2.5 832045.8502943913 1.045579652293893 0.9487524796122323 -0.09682717268166063 831213.9498644975 0.0 0.3118457190654867 831.5885841746309 
2.6 827312.3930078992 1.0396314144389631 0.9515650240359491 -0.088066390403014 829046.7794725638 0.0 -0.6501511175801291 -1733.7363135470105 
2.7 819186.53873971 1.0294201648097294 0.9515064301747198 -0.07791373463500961 823569.7807874258 0.0 -1.6430996055413705 -4381.59894811032 
2.8 807327.4109433208 1.014517545304482 0.9486603287323563 -0.06585721657212562 814547.7456576669 0.0 -2.7066105389276816 -7217.628103807147 
2.9 791402.1331882881 0.9945052510638468 0.9429290740495524 -0.0515761770142944 801691.2148187073 0.0 -3.856959251687861 -10285.224671167625 
3.0 771369.9570203375 0.9693320760699867 0.9343459377338035 -0.03498613833618325 784848.8786534182 0.0 -5.052700849586711 -13473.868932231224 
3.1 747453.012450811 0.9392771571276112 0.922871378436009 -0.016405778691602202 764076.8594329508 0.0 -6.23160576614017 -16617.615376373782 
3.2 719949.2020722486 0.9047148496752039 0.9087738582375509 0.004059008562346977 739565.5794458919 0.0 -7.353383996117693 -19609.023989647176 
3.3 689250.1122747029 0.8661372356832587 0.8905804029462355 0.024443167262976795 711617.2001917737 0.0 -8.384513776235485 -22358.703403294618 
3.4 655673.2238640945 0.82394327329879 0.8688507181181604 0.04490744481937037 680542.3924776821 0.0 -9.3224423142275 -24859.846171273322 
3.5 619467.7742317925 0.778446163464888 0.8440421573455206 0.06559599388063253 646617.7031226361 0.0 -10.177406806513837 -27139.75148403689 
3.55 600321.5606051742 0.75438632183551 0.8307140201351427 0.0763276982996327 628815.6026391085 0.0 -10.681260290116585 -28483.360773644217 
3.6 580678.3912485089 0.7297019872178622 0.8161122028590451 0.0864102156411829 610305.5621136145 0.0 -11.10602431529636 -29616.064840790285 
3.65 560550.9875710888 0.7044091458063345 0.8003788682556052 0.09596972244927071 591173.6023572022 0.0 -11.479175853847368 -30611.135610259636 
3.7 539949.8511588937 0.6785209942830731 0.7836297079554334 0.1051087136723603 571476.7050264676 0.0 -11.818138398440771 -31515.035729175383 
3.75 518906.30910088285 0.6520768994290912 0.7659697933665688 0.11389289393747759 551261.986913115 0.0 -12.128830868011567 -32343.54898136417 
3.8 497433.51788089937 0.6250933941695842 0.7474843370561723 0.12239094288658814 530563.5061655124 0.0 -12.419088448561658 -33117.56919616441 
3.85 475547.682569085 0.5975908423962754 0.7282477073759058 0.13065686497963047 509408.45594770584 0.0 -12.693030130683832 -33848.08034849021 
3.9 453268.60658675776 0.5695941298223361 0.7080148093478339 0.13842067952549775 487821.18787074357 0.0 -12.952360846177383 -34539.62892313968 
3.95 430627.73514465004 0.5411427716649775 0.6868633547422511 0.14572058307727365 465828.7812237799 0.0 -13.195443988178132 -35187.85063514168 
4.0 407649.08489965653 0.5122669481453451 0.6648956455954829 0.15262869745013774 443457.1376322536 0.0 -13.422986154915817 -35794.629746442166 
4.05 384343.05915969354 0.4829797324457282 0.642197549492119 0.15921781704639082 420726.1992055213 0.0 -13.638563056039407 -36369.50148277174 
4.1 360721.81356213277 0.45329639979055336 0.6188448645495925 0.16554846475903917 397652.91394697 0.0 -13.843971155130813 -36917.25641368215 
4.15 336801.6140367681 0.42323739055003823 0.5949073241361106 0.17166993358607235 374253.9675845143 0.0 -14.039367817473261 -37438.31417992869 
4.2 312604.1873689593 0.3928300074078919 0.5703687400606524 0.1775387326527605 350547.9842669896 0.0 -14.2235899905149 -37929.573308039726 
4.3 263576.61747688195 0.3312201460493678 0.5192638565489618 0.188043710499594 302238.60983489075 0.0 -14.4928123296297 -38647.49954567919 
4.4 213375.08622581986 0.26813504133844973 0.4664133427298665 0.19827830139141678 252878.21234054476 0.0 -14.808119248303722 -39488.31799547659 
4.5 162073.89242447575 0.2036680599117742 0.4122227968429555 0.2085547369311813 202439.77434906064 0.0 -15.131531397445297 -40350.750393187445 
4.6 109721.36890766551 0.137879938600855 0.3569937157480691 0.21911377714721408 150938.13271078095 0.0 -15.450492491483976 -41201.31331062392 
4.7 56394.12254168952 0.07086694443304574 0.30077528858399727 0.22990834415095152 98422.43523308742 0.0 -15.754709243307975 -42012.55798215459 
4.8 2263.9941729787156 0.002845018984640013 0.2435465100976597 0.2407014911130197 45009.981164260804 0.0 -16.02373622064805 -42729.96325506145 
4.9 -52177.05457870078 -0.06556762054016002 0.18547234672372473 0.2510399672638848 -8973.819170662158 0.0 -16.195140100476806 -43187.04026793814 
5.0 -106339.7886834586 -0.13363051956489783 0.12670715943850042 0.2603376790033982 -63057.01059031237 0.0 -16.224957425895127 -43266.55313572033 
5.1 -159567.29913327628 -0.20051818188410628 0.06737918560580701 0.2678973674899133 -116664.90290990562 0.0 -16.082367695878045 -42886.313855674765 
5.2 -211313.6622474542 -0.2655445795679028 0.007723733101191319 0.2732683126690941 -169238.78467269446 0.0 -15.772164528836578 -42059.10541023087 
5.3 -261325.35964994106 -0.3283911320291862 -0.05277841904148175 0.27561271298770446 -220389.4678795191 0.0 -15.345204962047463 -40920.54656545989 
5.4 -309385.2517840319 -0.38878497365349723 -0.11390737530109343 0.2748775983524038 -269823.3310714943 0.0 -14.830158957592495 -39547.09055357998 
5.5 -355410.97149568645 -0.446622598822424 -0.17542270621033665 0.2711998926120873 -317364.09673510154 0.0 -14.262229699082207 -38032.612530885875 
5.6 -399377.0272664916 -0.5018719739491763 -0.23696328767754993 0.26490868627162634 -362919.2433947638 0.0 -13.666543997898728 -36444.117327729924 
5.7 -441323.07445832866 -0.5545829314311786 -0.29804074874921127 0.2565421826819674 -406469.66891471326 0.0 -13.065127655984776 -34840.3404159594 
5.8 -481359.85460034164 -0.6048946331781937 -0.35819062295987 0.24670401021832372 -448068.394508019 0.0 -12.479617677991762 -33278.98047464468 
5.9 -519606.5079093496 -0.6529567952021837 -0.4168588657072073 0.23609792949497643 -487805.1680465019 0.0 -11.921032061544809 -31789.41883078615 
6.0 -556156.9918351567 -0.6988874879167708 -0.47352591846039194 0.22536156945637886 -525772.0756667067 0.0 -11.390072286061486 -30373.52609616395 
6.1 -591031.7879130101 -0.7427124491782213 -0.5278001392336844 0.21491230994453692 -562021.4298000751 0.0 -10.874806240010598 -28999.483306694918 
6.2 -624158.7185582077 -0.7843409779585939 -0.5794326171925596 0.20490836076603436 -596536.3932829017 0.0 -10.35448904484793 -27611.970786261143 
6.3 -655400.5370417541 -0.823600604931672 -0.6282454790451212 0.1953551258865508 -629233.2458957175 0.0 -9.80905578384478 -26157.482090252735 
6.4 -684589.8589220828 -0.8602809886046753 -0.6740869774917434 0.18619401111293188 -659981.795041063 0.0 -9.224564743603588 -24598.83931627623 
6.5 -711567.6795184981 -0.8941823178029 -0.7168246666056017 0.1773576511972983 -688635.8440759099 0.0 -8.596214710454136 -22923.239227877686 
6.6 -736172.8322548092 -0.9251020646336399 -0.7563271225364976 0.16877494209714228 -715040.8811135698 0.0 -7.921511111298016 -21124.029630128032 
6.7 -758259.4562150969 -0.9528569348641359 -0.7924685271979502 0.16038840766618567 -739047.1995613436 0.0 -7.201895534332097 -19205.05475821892 
6.8 -777696.1622749731 -0.9772818200512124 -0.8251297174139511 0.1521521026372613 -760515.2675020365 0.0 -6.4404203822078925 -17174.454352554374 
6.9 -794376.6698568311 -0.998243164082138 -0.854205498769191 0.14403766531294693 -779324.0229065772 0.0 -5.642626621362183 -15047.004323632484 
7.0 -808203.5432007342 -1.015618525569867 -0.8795967142408146 0.13602181132905244 -795365.5272637159 0.0 -4.81245130714165 -12833.203485711061 
7.1 -819098.8545651028 -1.0293099776262167 -0.9012170505828963 0.12809292704332043 -808548.511933708 0.0 -3.9548954009976724 -10546.387735993789 
7.2 -826988.9313618393 -1.0392249405465712 -0.9189837528703385 0.12024118767623271 -818791.4822320645 0.0 -3.0728910895069586 -8194.376238685221 
7.3 -831812.5239463926 -1.0452864457575883 -0.9328241136764344 0.11246233208115397 -826024.188844478 0.0 -2.169811983724069 -5786.165289930849 
7.4 -833518.1925894936 -1.0474298521890382 -0.9426718859063093 0.10475796628272882 -830186.8304847688 0.0 -1.2487924920872475 -3330.1133122326596 
7.5 -832047.4702523873 -1.0455816879931488 -0.9487144687700856 0.09686721922306318 -831220.3469918057 0.0 -0.31005495211106565 -826.813205629508 
7.6 -827309.9076438802 -1.0396282912384258 -0.9515357948839653 0.08809249635446048 -829048.2427047838 0.0 0.6516312861065637 1737.6834296175025 
7.7 -819181.0274776465 -1.029413239153565 -0.9514835812375333 0.07792965791603179 -823567.3699462783 0.0 1.6442618275516234 4384.698206804328 
7.8 -807320.5284022706 -1.0145088964483213 -0.9486423822039597 0.06586651424436163 -814542.8509527729 0.0 2.707355698051606 7219.61519480428 
7.9 -791394.8798052316 -0.9944961361938772 -0.9429148668313672 0.05158126936251006 -801685.0099554161 0.0 3.8573522992070055 10286.272797885345 
8.0 -771363.17495 -0.9693235534690474 -0.9343347583296128 0.03498879513943465 -784842.3531729821 0.0 5.052797034730235 13474.125425947288 
8.1 -747446.5048131571 -0.939268979388953 -0.9228625312081664 0.016406448180786626 -764070.3438635198 0.0 6.231602792838704 16617.60744756987 
8.2 -719943.4918099688 -0.9047076739479927 -0.9087664532951636 -0.0040587793471709155 -739559.5111947696 0.0 7.35324980062508 19608.666135000207 
8.3 -689245.1003158651 -0.8661309374700328 -0.8905742282161307 -0.024443290746097968 -711611.7186719098 0.0 8.384337756857878 22358.23401828767 
8.4 -655669.5080895469 -0.8239386039187816 -0.8688458966318279 -0.044907292713046276 -680537.8917639706 0.0 9.322148072381765 24859.06152635136 
8.5 -619464.8357953661 -0.7784424709167719 -0.8440384018871261 -0.06559593097035421 -646614.0701961184 0.0 10.177146470355718 27139.057254281903 
8.55 -600319.2095514287 -0.75438336741424 -0.8307106856746368 -0.07632731826039685 -628812.4626268306 0.0 10.680964541572603 28482.572110860267 
8.6 -580676.7726010326 -0.729699953165454 -0.8161093852694337 -0.08640943210397967 -610303.007106644 0.0 11.105673312112206 29615.128832299208 
8.65 -560550.389823867 -0.7044083946550221 -0.8003767347457206 -0.09596834009069843 -591171.7999687614 0.0 11.478724282729381 30609.931420611676 
8.7 -539950.4312810857 -0.6785217232861197 -0.7836284002991111 -0.10510667701299137 -571475.8187768537 0.0 11.81758871514484 31513.569907052897 
8.75 -518907.7591596225 -0.6520787216266447 -0.7659692627798763 -0.1138905411532316 -551261.9990363201 0.0 12.128291844319996 32342.11158485332 
8.8 -497435.5009605019 -0.6250958861809085 -0.7474844584084134 -0.12238857222750488 -530564.2761739735 0.0 12.418633717407818 33116.356579754174 
8.85 -475550.6171613922 -0.5975945301137288 -0.728248619057811 -0.13065408894408226 -509410.05829633726 0.0 12.69253072658196 33846.748604218556 
8.9 -453273.03265484836 -0.5695996917835352 -0.7080168259480879 -0.1384171341645527 -487823.87601475243 0.0 12.95170936895069 34537.891650535166 
8.95 -430634.83497206157 -0.5411516935712326 -0.6868671034642438 -0.14571540989301124 -465833.16577761865 0.0 13.194426142280554 35185.1363794148 
9.0 -407657.9536456119 -0.5122780929402011 -0.6649010062121566 -0.15262291327195554 -443463.2464774544 0.0 13.42195158009839 35791.870880262366 
9.05 -384353.59463085455 -0.4829929717092488 -0.6422045327228505 -0.15921156101360168 -420734.010206363 0.0 13.63754176265466 36366.77803374575 
9.1 -360733.4706144955 -0.4533110484745795 -0.6188532651081657 -0.16554221663358626 -397662.2038571103 0.0 13.843083809551946 36914.89015880518 
9.15 -336815.0638600288 -0.4232542920964174 -0.5949173682575034 -0.171663076161086 -374264.8570921015 0.0 14.038408059005112 37435.754824013624 
9.2 -312618.4994392637 -0.39284799248586233 -0.5703802037434449 -0.17753221125758256 -350560.1898411452 0.0 14.222800350574087 37927.46760153089 
9.3 -263593.6107310361 -0.3312415004023323 -0.5192783214688893 -0.188036821066557 -302253.4747880376 0.0 14.492014515932079 38645.372042485535 
9.4 -213392.22183298194 -0.2681565745774798 -0.46642931460028214 -0.19827274002280232 -252894.33855793398 0.0 14.807740869031138 39487.30898408302 
9.5 -162088.5651374285 -0.2036864981866624 -0.4122382480664814 -0.208551749879819 -202455.0931985465 0.0 15.131773607816314 40351.39628751016 
9.6 -109733.23822785857 -0.13789485402850366 -0.3570076233354085 -0.21911276930690482 -150951.53547445175 0.0 15.451067317228485 41202.84617927595 
9.7 -56402.93422890422 -0.07087801752577351 -0.3007870215484576 -0.2299090040226841 -98433.2878237561 0.0 15.755474295208757 42014.59812055667 
9.8 -2269.855761994203 -0.00285238487463578 -0.24355576406645207 -0.24070337919181628 -45018.061438285615 0.0 16.02456791564092 42732.18110837577 
9.9 52173.51772609275 0.06556317600009194 -0.18547926795251993 -0.2510424439526119 8968.262599029395 0.0 16.195897211194566 43189.059229852166 
10.0 106337.65959843436 0.1336278440777494 -0.12671226766403612 -0.2603401117417855 63053.35786059958 0.0 16.22552857847112 43268.07620925631 
10.1 159566.01775516514 0.20051657165688214 -0.06738293931387598 -0.26789951097075815 116662.56737821632 0.0 16.082762855285083 42887.367614093535 


==> data/hyst_at_1T_1.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.01 83432.83887576919 0.10484479747210296 0.020512301685536215 -0.08433249578656674 9267.22635518929 0.0 27.80167906556788 74137.81084151434 
0.02 163759.2428807281 0.2057859337566088 0.044227463410662464 -0.16155847034594634 26427.28594927335 0.0 51.480178782252196 137280.4767526725 
0.03 240650.1532196535 0.3024099013760486 0.07123977438323421 -0.23117012699281442 50221.89522066956 0.0 71.38382781418866 190356.87417116974 
0.035 277928.07769158314 0.3492547228408844 0.08528533764875655 -0.2639693851921278 63611.65074642011 0.0 80.33853315450321 214236.0884120085 
0.04 314244.50805046054 0.3948912951689062 0.10030738427689594 -0.29458391089201025 78349.55838513823 0.0 88.42744583230878 235806.52221949 
0.045 349641.03367831005 0.4393718811189281 0.1159634142335021 -0.323408466885426 94302.25009942564 0.0 95.71615028572454 255243.0674285987 
0.05 384115.6532925642 0.48269396580510554 0.13204894403490808 -0.35064502177019746 111344.08258167536 0.0 102.25099489349826 272669.3197159953 
0.055 417617.72797549126 0.5247939144866656 0.1493588849884427 -0.3754350294982229 129353.82299057902 0.0 108.05844245342209 288155.8465424588 
0.06 450149.56963942276 0.565674632398327 0.16764600376751937 -0.3980286286308077 148217.50325923972 0.0 113.18208161196421 301818.8842985711 
0.065 481749.730673194 0.6053845659007071 0.18625466005633098 -0.41912990584437615 167830.1239468767 0.0 117.67572412582182 313801.93100219144 
0.07 512365.13061893 0.6438570121232021 0.2050687581231296 -0.4387882540000725 188089.73859300473 0.0 121.55768787676818 324153.8343380484 
0.075 542022.7134617316 0.6811258298760725 0.22405810477970192 -0.4570677250963706 208901.97985307328 0.0 124.87344756041169 332995.86016109784 
0.0775 556525.2981503829 0.699350315282445 0.23356592834569226 -0.4657843869367527 219432.19063391996 0.0 126.36252937015983 336966.74498709285 
0.08 570779.5125958682 0.717262689436297 0.243104734355982 -0.474157955080315 230075.2089897284 0.0 127.7162202697013 340576.5873858701 
0.0825 584781.1526392414 0.734857669235685 0.2526687856225563 -0.48218888361312867 240819.96676415933 0.0 128.93709329317088 343832.248781789 
0.085 598546.0268809434 0.7521551203538124 0.2622581773926622 -0.48989694296115016 251656.20995199357 0.0 130.03491825401096 346759.78201069584 
0.0875 612077.3244720009 0.7691590503960537 0.27186914978772975 -0.49728990060832395 262574.091768303 0.0 131.01458179571338 349372.21812190226 
0.09 625374.92502309 0.7858693080767228 0.2814970645298508 -0.504372243546872 273564.0600602813 0.0 131.87961950373938 351678.9853433049 
0.0925 638441.9616234837 0.8022898305519173 0.2911385220655237 -0.5111513084863936 284616.94693666574 0.0 132.634642516613 353692.38004430133 
0.095 651282.2922683534 0.8184254659213519 0.3007902346494019 -0.51763523127195 295723.97908654116 0.0 133.28438579850516 355425.02879601374 
0.0975 663886.0528677988 0.8342638186040807 0.3104446836616382 -0.5238191349424426 306876.3501570991 0.0 133.82845284669492 356875.8742578531 
0.1 676248.4126528003 0.8497988180767186 0.3200958077676587 -0.5297030103090599 318065.37422397477 0.0 134.26828880250864 358048.770140023 
0.1025 688372.9025809707 0.8650349014714639 0.32974012296043465 -0.5352947785110292 329282.735436776 0.0 134.60833455361544 358955.55880964105 
0.105 700262.4541564027 0.8799757526250057 0.33937426832503814 -0.5406014842999676 340520.45865014166 0.0 134.85267856038777 359607.1428277007 
0.1075 711909.580050325 0.8946119626825184 0.3489913328745706 -0.5456206298079478 351770.58349565795 0.0 135.00149814619533 360003.99505652086 
0.11 723314.3798094757 0.9089436567381226 0.35858675894042713 -0.5503568977976955 363025.39375598205 0.0 135.0577231238887 360153.9283303698 
0.1125 734450.6403796666 0.9229378944964318 0.36814772375500826 -0.5547901707414236 374276.6129073115 0.0 135.01462981595222 360039.01284253923 
0.115 745321.4455830384 0.9365985512026392 0.3776701315673905 -0.5589284196352488 385516.3085536136 0.0 134.87634775562594 359670.2606816691 
0.1175 755938.2816109365 0.9499400608304842 0.3885311859357505 -0.5614088748947337 396737.1365269967 0.0 134.64993568059725 359066.4951482592 
0.12 766307.7549717604 0.962970725363268 0.3997700320602514 -0.5632006933030166 407932.17525366467 0.0 134.34046472001592 358241.23925337574 
0.1225 776438.3105057629 0.9757011569002302 0.4109663689889243 -0.5647347879113058 419094.96863946674 0.0 133.95352062962496 357209.3883456666 
0.125 786335.7018728174 0.9881385857036067 0.42205223560986826 -0.5660863500937384 430219.4304483045 0.0 133.49354170605258 355982.77788280684 
0.1275 796000.6029085597 1.000283858540231 0.4330128402861297 -0.5672710182541012 441299.6792202739 0.0 132.96298526363333 354567.96070302214 
0.13 805435.1186757189 1.0121396207099447 0.4438439718354801 -0.5682956488744646 452330.0754233348 0.0 132.3647544367303 352972.6784979474 
0.1325 814639.2610852993 1.0237058871805575 0.454543376016928 -0.5691625111636296 463305.1507190444 0.0 131.70090354851493 351202.4094627064 
0.135 823612.309708863 1.0349817526349943 0.4651078776921666 -0.5698738749428276 474219.58059272124 0.0 130.97315848412165 349261.7559576577 
0.14 840858.10433985 1.056653457322205 0.48581203803971745 -0.5708414192824875 495778.94339097646 0.0 129.3561767895315 344949.804772084 
0.145 857171.4180500194 1.0771533719252346 0.5059401574605712 -0.5712132144646634 517029.82394249015 0.0 127.50528330908261 340014.08882422023 
0.15 872540.4558272149 1.0964666743946672 0.5254633707010039 -0.5710033036936633 537934.8358138723 0.0 125.43007122829286 334480.18994211423 
0.155 886960.6939583959 1.1145876800650405 0.5443603236953275 -0.570227356369713 558458.5249908995 0.0 123.14213506216286 328379.02683243423 
0.16 900431.5569895934 1.1315156657995704 0.5626145562937931 -0.5689011095057773 578567.4884154963 0.0 120.65378054758108 321743.4147935495 
0.165 912946.8745425994 1.1472428776723171 0.580207432402701 -0.5670354452696161 598229.9243867479 0.0 117.97461582750904 314598.97554002405 
0.17 924502.7208113546 1.1617643823698909 0.5971183754044241 -0.5646460069654667 617415.6703837258 0.0 115.1144759818676 306971.9359516469 
0.175 935093.7337893322 1.1750734417961664 0.6133306592882174 -0.561742782507949 636096.0222245823 0.0 112.08211104513934 298885.6294537048 
0.185 953442.131850678 1.1981307188180323 0.6435182320617283 -0.554612486756304 671344.9514288581 0.0 105.74678761282765 281991.433634207 
0.195 967852.0318041618 1.216238733151164 0.6707940019169006 -0.5454447312342633 704279.2044973135 0.0 98.80275920536613 263474.02454764297 
0.205 978283.9673702102 1.2293478900059718 0.6956799280913212 -0.5336679619146506 734714.0332069544 0.0 91.30448612892263 243478.62967712703 
0.215 984656.8804347889 1.2373563287522304 0.718445221081572 -0.5189111076706584 762476.2066189098 0.0 83.28652023586622 222097.38729564322 
0.225 986861.5733804757 1.2401268276168669 0.7391070664576592 -0.5010197611592077 787399.6062369889 0.0 74.77019885423722 199387.19694463257 
0.235 984759.3785124636 1.2374851316353626 0.7575220515925767 -0.4799630800427859 809321.1626376858 0.0 65.7646692020909 175372.45120557572 
0.245 978190.2765238353 1.2292301546160997 0.7736276589260884 -0.4556024956900113 828078.1451864083 0.0 56.27094764616778 150055.86038978072 
0.255 967129.1719842697 1.2153303607112647 0.7873802254052564 -0.42795013530600823 843523.1109531374 0.0 46.33489730018709 123559.72613383221 
0.265 951667.4461198321 1.19590058295625 0.798740292579222 -0.39716029037702794 855535.1441828047 0.0 36.03609968900191 96096.2658373384 
0.275 931950.6939877882 1.1711237814959778 0.8076485331403553 -0.3634752483556225 864022.9315653421 0.0 25.46336214761194 67902.2990602985 
0.285 908144.849713795 1.141208475302506 0.8140946661111167 -0.3271138091913893 868923.733314587 0.0 14.702405247735062 39206.41399396015 
0.295 880432.2519173595 1.106383797842838 0.8180448686733558 -0.2883389291694821 870202.0315043874 0.0 3.834894569401033 10226.385518402752 
0.305 848972.201228754 1.0668499321928837 0.8194556386194332 -0.24739429357345055 867843.9475017623 0.0 -7.074252007875166 -18864.67202100044 
0.315 813974.5595246694 1.0228705985646758 0.8181701821142959 -0.20470041645037984 861860.4544464371 0.0 -17.950479165975633 -47867.944442601685 
0.325 775611.8769192365 0.9746626298265857 0.814179541914428 -0.1604830879121577 852280.4724929548 0.0 -28.73994586044671 -76639.85562785788 
0.335 734086.4036734061 0.9224801811522096 0.8072341735623373 -0.11524600758987236 839152.1742790762 0.0 -39.38489464163569 -105026.38571102849 
0.345 689614.2388983148 0.8665948106935449 0.79750548285593 -0.0690893278376149 822542.3847221773 0.0 -49.829368670696944 -132878.3164551918 
0.355 642374.0227605734 0.807231004304616 0.78505152774937 -0.02217947655524599 802530.34851629 0.0 -60.036108617662066 -160096.28964709883 
0.365 592511.314936885 0.7445716776698186 0.7691925160306405 0.02462083836082196 779202.676231562 0.0 -69.98301685418359 -186621.37827782286 
0.375 540192.7427438645 0.6788262208506584 0.7504852445525355 0.07165902370187716 752654.8662251533 0.0 -79.6434300192261 -212382.48005126955 
0.385 485564.4622022545 0.6101782989195527 0.7290651734563999 0.11888687453684721 722988.0436079259 0.0 -89.00046785168239 -237334.58093781964 
0.395 428797.86400561273 0.5388432877740112 0.7049101140953076 0.16606682632129632 690311.1381761462 0.0 -98.03071629533927 -261415.24345423802 
0.405 370080.93937778275 0.4650574241531408 0.6758768111920641 0.21081938703892333 654741.8614019194 0.0 -106.70783032268025 -284554.21419381397 
0.415 309610.7242748301 0.3890683107417685 0.6440816499773995 0.25501333923563096 616406.7356519374 0.0 -115.00537724994655 -306681.0059998574 
0.425 247577.94424979654 0.31111562033840967 0.6098107617286078 0.29869514139019815 575439.4146031602 0.0 -122.90196314633151 -327738.5683902173 
0.435 184214.83693639253 0.231491191360645 0.5732169323765975 0.34172574101595254 531984.5020554797 0.0 -130.36473764304156 -347639.3003814441 
0.445 119833.64055571989 0.1505873939291078 0.5344853514423393 0.3838979575132315 486205.2216489751 0.0 -137.33784121951342 -366234.24325203575 
0.455 54847.66834318635 0.06892361277339348 0.49385360387219274 0.42492999109879925 438292.5754970492 0.0 -143.73793845577768 -383301.16921540705 
0.465 -10307.929238613138 -0.012953325907900187 0.4515879409518723 0.4645412668597725 388464.6842679408 0.0 -149.483673687325 -398623.1298328666 
0.47 -42950.31364614407 -0.053972955928041466 0.4300598337008966 0.4840327896289381 363096.2850021475 0.0 -152.21039559476134 -405894.38825269684 
0.475 -75482.54357188627 -0.09485416174388375 0.40820717460253864 0.5030613363464224 337306.6326104014 0.0 -154.73791435047644 -412634.43826793716 
0.48 -107884.54512458424 -0.13557171775970817 0.38605587323695034 0.5216275909966586 311128.1557354757 0.0 -157.0708612495539 -418855.62999881036 
0.485 -140112.25035058762 -0.176070246551736 0.3636376047214312 0.5397078512731672 284593.9674439278 0.0 -159.20512974928732 -424547.01266476617 
0.49 -172132.74133308415 -0.21630838224571572 0.33905573719598964 0.5553641194417054 257737.16932696835 0.0 -161.14078870175655 -429708.7698713507 
0.495 -203905.66533135215 -0.25623541609212597 0.31298033050577245 0.5692157465978984 230591.28936352482 0.0 -162.87527978066115 -434334.0794150963 
0.5 -235390.38385890852 -0.29580028026273136 0.28676208601063075 0.5825623662733621 203190.27365010406 0.0 -164.4060942805245 -438416.251414732 
0.505 -266558.91818560363 -0.33496781564829403 0.2605237463039194 0.5954915619522134 175567.71738550873 0.0 -165.73533758757182 -441960.9002335248 
0.51 -297378.46519778384 -0.3736968006404663 0.23429769741315642 0.6079944980536227 147757.16919173635 0.0 -166.86328916263412 -444968.7711003576 
0.515 -327814.20512646344 -0.41194347942707005 0.2081052268037202 0.6200487062307902 119792.2524377554 0.0 -167.78950052388564 -447438.66806369496 
0.52 -357843.62938082876 -0.44967956687868815 0.18196186235663614 0.6316414292353243 91705.93691272984 0.0 -168.51789315015318 -449381.0484004085 
0.525 -387449.7505200809 -0.48688371594763374 0.15587284013252276 0.6427565560801565 63530.25259938097 0.0 -169.0541058800932 -450810.9490135818 
0.53 -416582.9619097597 -0.523493589098551 0.12985167831979896 0.65334526741835 35298.2630363361 0.0 -169.3919373782691 -451711.8330087175 
0.535 -445226.189762904 -0.5594877307779658 0.10390309408440054 0.6633908248623663 7042.091520445211 0.0 -169.53702909534522 -452098.74425425386 
0.54 -473326.42266024096 -0.5947995248717401 0.07806586271083107 0.6728653875825712 -21204.910371868475 0.0 -169.482011353882 -451952.03027701855 
0.545 -500835.8121614275 -0.6293688432564073 0.052382799600791355 0.6817516428571987 -49408.538608347335 0.0 -169.221769418873 -451258.0517836613 
0.55 -527748.5025703651 -0.6631883274472292 0.026860629875084092 0.6900489573223133 -77536.25611758044 0.0 -168.76630505539848 -450043.4801477292 
0.555 -554058.5391159299 -0.6962504944581194 0.0014960412727966655 0.697746535730916 -105557.08894119269 0.0 -168.12499694167332 -448333.3251777955 
0.56 -579766.8230490278 -0.7285564768343677 -0.025895483161260724 0.702660993673107 -133441.93747158407 0.0 -167.30909118234806 -446157.5764862614 
0.565 -604878.3862864663 -0.7601125978691247 -0.053449758747713544 0.7066628391214111 -161163.70912952084 0.0 -166.3306299476242 -443548.3465269978 
0.57 -629385.6615714191 -0.7909093482670089 -0.0808458763372541 0.7100634719297547 -188696.45947892094 0.0 -165.19650209640068 -440524.00559040176 
0.575 -653277.9325896493 -0.8209332615103883 -0.10803347240780213 0.7128997891025861 -216015.13953953065 0.0 -163.91208036365816 -437098.88096975506 
0.58 -676553.7485519142 -0.8501825144837319 -0.13500867770648226 0.7151738367772497 -243096.08797022476 0.0 -162.48569058416453 -433295.17489110533 
0.585 -699205.1644808222 -0.8786471232339975 -0.1617576986738607 0.7168894245601368 -269916.56759568624 0.0 -160.9228777527687 -429127.6740073831 
0.59 -721210.4662902507 -0.9062998010358083 -0.18824149715554886 0.7180583038802595 -296453.9014010822 0.0 -159.22400283237602 -424597.340886336 
0.5925 -731964.2909783964 -0.9198134556911168 -0.20136769892019302 0.7184457567709238 -309646.38866563217 0.0 -158.30984717459614 -422159.59246558964 
0.595 -742531.2107439713 -0.9330922386937579 -0.21439807191461163 0.7186941667791462 -322759.3422000539 0.0 -157.35544241306414 -419614.51310150436 
0.5975 -752898.1379791109 -0.9461197036706438 -0.22732340365751946 0.7187963000131243 -335789.11306455976 0.0 -156.35725037406644 -416952.66766417713 
0.6 -763071.5419253764 -0.9589039801104794 -0.24014438341265099 0.7187595966978284 -348732.35881946125 0.0 -155.31894905882115 -414183.8641568563 
0.605 -782866.54799065 -0.983779118363451 -0.2654743632351372 0.7183047551283138 -374260.6540782634 0.0 -153.1697715528127 -408452.72414083383 
0.61 -801947.3366784012 -1.0077567445899063 -0.290387801436204 0.7173689431537023 -399409.81805569126 0.0 -150.89498386456705 -402386.6236388454 
0.615 -820319.0026290959 -1.0308432609038696 -0.31486607987027965 0.71597718103359 -424160.4463382624 0.0 -148.5037696954268 -396010.05252113804 
0.62 -837976.9361627144 -1.0530328746105866 -0.3388855339042882 0.7141473407062984 -448494.0044838847 0.0 -146.00134887373352 -389336.93032995594 
0.625 -854902.9517225291 -1.0743027330654908 -0.3624060894858924 0.7118966435795984 -472391.9785658937 0.0 -143.38784449205377 -382367.5853121434 
0.63 -871078.4097827075 -1.0946294131496133 -0.38538816746892174 0.7092412456806916 -495835.84727204527 0.0 -140.6632122369095 -375101.89929842524 
0.635 -886493.7634634172 -1.1140009178999357 -0.40780615678565846 0.7061947611142773 -518807.6170116296 0.0 -137.83061843750627 -367548.31583335 
0.64 -901139.2602303185 -1.1324049919203638 -0.42963319535160654 0.7027717965687572 -541289.7787909246 0.0 -134.89297067576936 -359714.5884687182 
0.645 -914997.7060634097 -1.1498200285681284 -0.4508467153176522 0.6989733132504762 -563264.8421375367 0.0 -131.8503800796725 -351601.0135457933 
0.65 -928051.5099107166 -1.166223922275369 -0.47142088995290843 0.6948030323224605 -584715.3106647141 0.0 -128.70281116306475 -343207.49643483927 
0.655 -940281.31670339 -1.181592350745243 -0.4913327240432164 0.6902596267020267 -605623.578690039 0.0 -125.44960815194963 -334532.288405199 
0.66 -951681.5364508055 -1.195918289388359 -0.510568865838784 0.6853494235495751 -625972.7470871204 0.0 -122.09501038248848 -325586.6943533026 
0.665 -962248.3452426195 -1.2091969329372594 -0.5291194050687488 0.6800775278685106 -645746.685588561 0.0 -118.6436310086437 -316383.01602304983 
0.675 -980977.0778142287 -1.2327321524004655 -0.564020271283077 0.6687118811173886 -682982.0951437835 0.0 -111.70622866566735 -297883.27644177957 
0.685 -996209.6295961587 -1.2518739415098805 -0.5960816064591833 0.6557923350506972 -717773.5573733043 0.0 -104.37438668856224 -278331.6978361659 
0.695 -1007853.7320913106 -1.2665063522524467 -0.6253570561690636 0.6411492960833831 -749993.9477673955 0.0 -96.6611711822748 -257763.12315273273 
0.705 -1015771.7312055867 -1.2764564033918628 -0.6524787347543671 0.6239776686374957 -779514.9722523662 0.0 -88.56307345491209 -236168.19587976552 
0.715 -1019802.970987791 -1.2815222087057156 -0.677442115233884 0.6040800934718317 -806204.7421885459 0.0 -80.06930980853873 -213518.15948943657 
0.725 -1019779.760731112 -1.2814930418369674 -0.7001418626731387 0.5813511791638287 -829927.3922543647 0.0 -71.16795019745622 -189781.2005265499 
0.735 -1015519.0566817595 -1.276138883220741 -0.7204812716762601 0.5556576115444809 -850541.8168269955 0.0 -61.84327371789232 -164915.39658104617 
0.745 -1006855.1116231917 -1.2652514487619002 -0.7384029049761774 0.5268485437857228 -867904.1732411016 0.0 -52.08706924231799 -138898.85131284795 
0.755 -993810.7244360448 -1.2488593883788115 -0.7538689609970654 0.49499042738174615 -881889.1283888238 0.0 -41.954865443166696 -111879.64118177784 
0.765 -976500.850399151 -1.2271071591352634 -0.7668408644764518 0.4602662946588115 -892398.0389753314 0.0 -31.526731759522544 -84071.28469206012 
0.775 -955055.5598723356 -1.2001582122660066 -0.7772764927210981 0.4228817195449085 -899357.6658660349 0.0 -20.878880672110725 -55677.0151256286 
0.785 -929681.0662583514 -1.1682716831755051 -0.7851836678616458 0.3830880153138593 -902725.809861627 0.0 -10.10443198677658 -26945.151964737543 
0.795 -900496.6330351357 -1.1315974427702105 -0.7905183362801417 0.3410791064900688 -902478.2060821656 0.0 0.7428113383843286 1980.8302356915424 
0.805 -867691.5387725557 -1.0903733455159537 -0.7932032310150543 0.29717011450089936 -898614.3087913059 0.0 11.591691872579121 30911.178326877653 
0.815 -831458.9926287043 -1.044842185201403 -0.7930623922752563 0.2517797929261466 -891155.0934005915 0.0 22.377646172143177 59673.72312571512 
0.825 -791974.4468788413 -0.995224441658163 -0.7901043116048391 0.20512013005332397 -880138.6936980756 0.0 33.04919910754757 88131.19762012684 
0.835 -749426.8607603096 -0.9417575680669799 -0.7842143231486675 0.1575432449183124 -865619.9962707995 0.0 43.55609228182805 116149.57941820813 
0.845 -704031.6131037308 -0.8847122174486609 -0.7755052198962283 0.10920699755243257 -847671.7142351371 0.0 53.84484610698724 143586.25628529929 
0.855 -655956.805042056 -0.8242996319169422 -0.7638367004871244 0.060462931429817846 -826377.1558442584 0.0 63.88367517263615 170356.46712702973 
0.865 -605402.2343256375 -0.7607708847297077 -0.7488489866032098 0.01192189812649791 -801832.56831581 0.0 73.6337625853452 196356.70022758716 
0.875 -552498.6626516038 -0.6942902958817856 -0.7310661196186703 -0.036775823736884705 -774138.0325317151 0.0 83.08360735228462 221556.28627275897 
0.885 -497390.0705984125 -0.6250387967041925 -0.7105538594599803 -0.0855150627557878 -743398.5054925834 0.0 92.21858111739509 245916.21631305353 
0.895 -440215.1245283278 -0.5531906404869242 -0.6866526202747966 -0.13346197978787233 -709722.688435574 0.0 101.02745117102819 269406.53645607515 
0.905 -381135.84729402093 -0.47894943115144695 -0.6583522918041457 -0.17940286065269873 -673225.2052475751 0.0 109.49244956399635 291979.8655039902 
0.915 -320302.9276641376 -0.40250452978918305 -0.6273796799461211 -0.22487515015693804 -634024.685689268 0.0 117.60155867492085 313604.15646645555 
0.925 -257926.96095681333 -0.32412057828186647 -0.5939121163106795 -0.26979153802881306 -592249.9745116101 0.0 125.32413353297393 334197.68942126376 
0.935 -194198.93893530936 -0.2440375839576403 -0.5580841116070521 -0.31404652764941177 -548036.8193881734 0.0 132.63946537031015 353705.2409874937 
0.945 -129434.84863105442 -0.162652627831131 -0.5200814652067876 -0.35742883737565656 -501540.98791454063 0.0 139.48749442089957 371966.6517890654 
0.955 -64026.737014966115 -0.08045837065581729 -0.48013422723872384 -0.39967585658290655 -452944.49220204755 0.0 145.789487137479 388771.96569994395 
0.965 1567.3323599307985 0.00196956793107686 -0.4385163801712709 -0.44048594810234776 -402460.00652372045 0.0 151.4534570349811 403875.8854266163 
0.975 66985.48282479748 0.08417644029581961 -0.3954812829772888 -0.4796577232731084 -350316.7776723911 0.0 156.429686553988 417145.8308106346 
0.98 99630.19764265572 0.12519899879594654 -0.373636550121061 -0.49883554891700754 -323858.6467000844 0.0 158.7487858338399 423330.0955569063 
0.985 132085.95468118065 0.16598410594751659 -0.3505754960289598 -0.5165596019764764 -297047.8386687269 0.0 160.8648481881448 428972.9285017194 
0.99 164330.90937024727 0.2065043110541196 -0.32493286243249087 -0.5314371734866105 -269917.48773147096 0.0 162.78210562353553 434085.61499609466 
0.995 196324.16222252356 0.24670821830418033 -0.29903044187672945 -0.5457386601809098 -242501.1846646713 0.0 164.4978184007978 438660.8490687941 
1.0 228032.83173266874 0.28655450757945183 -0.2730656842709497 -0.5596201918504016 -214832.47853757848 0.0 166.01223676255677 442699.29803348467 


==> data/hyst_at_1T_10.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.001 85422.08656956983 0.10734455984850877 0.017798842074635883 -0.08954571777387288 1054.203215717263 0.0 31.6260964715179 84336.25725738105 
0.002 169078.14538854343 0.21246986377409402 0.03729804949137192 -0.1751718142827221 3127.8048715586324 0.0 62.2080496752411 165888.13246730957 
0.003 250428.65915541007 0.31469793434039145 0.058090608358673704 -0.25660732598171776 6179.7714800228 0.0 91.55899825392503 244157.32867713337 
0.0035 290176.6392541895 0.36464671924973496 0.06932872161644046 -0.29531799763329447 7943.070050581391 0.0 105.7979142335155 282127.77128937456 
0.004 329154.775064935 0.41362808929520023 0.08051511636680192 -0.3331129729283983 9937.430568489957 0.0 119.66163107451396 319097.6828653705 
0.0045 367390.03142378794 0.4616759294892382 0.09160768626130956 -0.37006824322792864 12156.805961854527 0.0 133.16252360187437 355100.0629383315 
0.005 404856.0869838154 0.5087571634517859 0.10344058509882141 -0.4053165783529645 14595.023278518882 0.0 146.2930389998613 390114.77066629665 
0.0055 441479.28670781234 0.5547792335333301 0.1157809138400881 -0.43899831969324205 17245.49057908571 0.0 159.02803803400977 424074.76809069264 
0.006 477258.363665729 0.5997405476626161 0.12827120461379618 -0.47146934304881993 20101.648986428583 0.0 171.36950444057248 456985.3451748598 
0.0065 512191.2983458307 0.6436385680463519 0.14074058838782866 -0.5028979796585232 23156.967807733698 0.0 183.31912927830706 488851.0114088187 
0.007 546190.6131038971 0.6863633670347632 0.1530804817081071 -0.5332828853266561 26404.413761391734 0.0 194.84675721948224 519591.35258528584 
0.0075 579282.127073569 0.7279473899080774 0.16525549014809301 -0.5626918997599843 29837.157542046003 0.0 205.96462683925643 549239.0049046837 
0.008 611409.5234952741 0.7683198669390358 0.177228624342356 -0.5910912425966798 33448.062583355015 0.0 216.65430247854025 577744.8066094405 
0.0085 642523.536858691 0.8074188892615177 0.18897186668422905 -0.6184470225772887 37229.73074599836 0.0 226.90008975860033 605066.906022934 
0.009 672536.6024614781 0.8451344198252875 0.20045045591816416 -0.6446839639071233 41174.26614718721 0.0 236.67212407133238 631125.6641902195 
0.00925 687165.8869614536 0.8635181209102467 0.20657152404877172 -0.6569465968614749 43185.94907199497 0.0 241.40195097693072 643738.5359384817 
0.0095 701513.1557031521 0.8815474305414461 0.21372108103408916 -0.667826349507357 45236.04625258527 0.0 246.01166167083605 656031.097788896 
0.00975 715596.9556145004 0.8992456554758944 0.22150577992796144 -0.6777398755479329 47323.61759464405 0.0 250.5085610470536 668022.8294588093 
0.01 729426.1244090885 0.9166239015120268 0.229665112367646 -0.6869587891443808 49447.75345293517 0.0 254.89630299493447 679723.4746531583 
0.01025 743001.3954795895 0.9336830902582571 0.23802657720035983 -0.6956565130578973 51607.54929880791 0.0 259.1755015047289 691134.6706792768 
0.0105 756332.8686846817 0.950435913571316 0.2464798251482487 -0.7039560884230672 53802.13487238126 0.0 263.350268828802 702267.3835434717 
0.01075 769425.5646669149 0.9668886805767033 0.25495177871345553 -0.7119369018632478 56030.658258637275 0.0 267.4228063507227 713127.483601927 
0.011 782269.4380612671 0.983028767896437 0.26339050755464277 -0.7196382603417942 58292.23891322942 0.0 271.38967855105756 723705.8094694866 
0.01125 794862.8648375635 0.9988541347140105 0.27176164359603744 -0.727092491117973 60585.993976521444 0.0 275.2506075950427 734001.620253447 
0.0115 807202.3724663743 1.0143604173202454 0.2800417437956299 -0.7343186735246154 62911.03252438471 0.0 279.0046257435923 744012.335316246 
0.01175 819270.9804255014 1.029526277361625 0.2882098877434809 -0.7413163896181441 65266.41352806283 0.0 282.64572044137407 753721.9211769971 
0.012 831064.6834486871 1.044346681672129 0.2962526241418812 -0.7480940575302477 67651.18641645541 0.0 286.1727466071093 763127.3242856244 
0.01225 842596.5115123063 1.0588380042029797 0.3041668417660663 -0.7546711624369133 70064.44415529401 0.0 289.59092866063196 772242.4764283516 
0.0125 853853.0290767747 1.072983361357195 0.311943345953576 -0.7610400154036191 72505.24069528368 0.0 292.8955847987597 781054.8927966922 
0.01275 864839.881564613 1.086789847381942 0.31957975792525745 -0.7672100894566845 74972.65051363608 0.0 296.08917820229055 789571.1418727747 
0.013 875571.5209035978 1.100275623105274 0.3270785548534988 -0.7731970682517751 77465.79597449172 0.0 299.1774553026764 797806.5474738034 
0.01325 886056.2780968925 1.113451157574525 0.3344422187357005 -0.7790089388388244 79983.82811861977 0.0 302.1638572953666 805770.2861209773 
0.0135 896300.3929673134 1.1263242919823027 0.34167278795742423 -0.7846515040248785 82525.92006197022 0.0 305.051033202053 813469.4218721411 
0.01375 906310.3223109585 1.138903140177882 0.35012170600739956 -0.7887814341704824 89711.73866527755 0.0 862.29823239688 815736.2854132841 
0.014 916088.4670546845 1.1511907192549329 0.35965715778243335 -0.7915335614724995 101015.81346122213 0.0 1356.4889755133495 813716.164617949 
0.01425 925633.8406028915 1.16318578942086 0.36915208338350536 -0.7940337060373546 112539.275217153 0.0 1382.815410711703 811711.7499750268 
0.0145 934941.1332820092 1.1748816783430702 0.3784627641611416 -0.7964189141819287 123832.80737283628 0.0 1355.2238586819906 809753.1020504909 
0.01475 944008.3800212094 1.1862759166407333 0.38756241269992164 -0.7987135039408116 134841.90037775415 0.0 1321.0911605901526 807845.3884828651 
0.015 952832.0363398949 1.1973640501881666 0.3964405219055088 -0.8009235282826578 145555.3523687983 0.0 1285.6142389252993 805991.0697321713 
0.01525 961412.9084547588 1.2081470921071467 0.40509290702094336 -0.8030541850862033 155973.70429433096 0.0 1250.2022310639175 804189.0019293639 
0.0155 969752.0601256451 1.2186263791577177 0.4135166079120366 -0.8051097712456811 166097.15565612086 0.0 1214.8141634147837 802440.0903061095 
0.01575 977852.8317697345 1.2288061090319096 0.4217130007679856 -0.8070931082639239 175929.3755452952 0.0 1179.8663867009157 800743.5898377384 
0.016 985719.2079507171 1.238691288880129 0.4296830132154159 -0.809008275664713 185474.8846820699 0.0 1145.4610964129631 799098.8621722342 
0.01625 993352.5221374651 1.2482835943887811 0.4374284520506013 -0.8108551423381798 194736.08436838258 0.0 1111.343962357517 797505.093806725 
0.0165 1000751.9494276087 1.257581988954976 0.4449489424200974 -0.8126330465348786 203712.7882875127 0.0 1077.2044702956123 795961.9566698004 
0.01675 1007917.2163334907 1.2665861289039875 0.452244264136125 -0.8143418647678624 212405.05981833572 0.0 1043.0725836987615 794469.0839314562 
0.01725 1021565.0484814836 1.283736500589412 0.46612665943964465 -0.8176098411497672 228934.39003253882 0.0 991.7598128521875 791638.8986360925 
0.01775 1034269.958429194 1.2997019612919107 0.47914075744873763 -0.8205612038431731 244346.10617991383 0.0 924.7029688425055 788999.1492804377 
0.01825 1046036.1826949173 1.3144878347773852 0.4912717797440673 -0.8232160550333179 258629.39668312465 0.0 856.9974301926525 786549.7885816 
0.01875 1056854.3814834296 1.328082384313011 0.5025098989441481 -0.8255724853688629 271775.2788011844 0.0 788.7529270835863 784290.3497551616 
0.01925 1066730.7998286262 1.3404934576398306 0.5128579756428091 -0.8276354819970215 283791.8053078687 0.0 720.9915904010605 782218.0029303564 
0.01975 1075665.8577132472 1.3517215825237205 0.5223174280321802 -0.8294041544915404 294681.1574365152 0.0 653.3611277187917 780331.3391490132 
0.02025 1083656.5052280792 1.3617629263357292 0.5308892802499142 -0.8308736460858149 304444.37946321216 0.0 585.7933216018198 778626.3324432651 
0.02075 1090701.736896421 1.3706162255565695 0.5385732827738504 -0.8320429427827191 313081.12073099584 0.0 518.2044760670217 777102.4116893582 
0.02125 1096796.6370609915 1.3782753029891206 0.5453666076297249 -0.8329086953593957 320587.6115763178 0.0 450.3894507193194 775758.6360339543 
0.02175 1101933.3140548484 1.3847302416722265 0.5512642136870344 -0.8334660279851921 326956.47857924615 0.0 382.1320201756987 774594.7034554266 
0.02225 1106106.6960264845 1.3899746681293128 0.5562618562510646 -0.8337128118782482 332182.988679417 0.0 313.59060601024964 773610.1167410573 
0.02325 1111708.9740414673 1.397014698311408 0.5642795156568028 -0.8327351826546052 341803.2032340517 0.0 288.6064366390413 769617.1643707766 
0.02425 1113289.106187145 1.3990003509276328 0.5700292344802962 -0.8289711164473366 351324.19426148717 0.0 285.6297308230631 761679.2821948348 
0.02525 1110748.7035504607 1.395807986823406 0.5740944057338162 -0.8217135810895897 360696.33432429074 0.0 281.1642018841073 749771.2050242859 
0.02625 1103872.6926943706 1.3871673367468074 0.5771792133417484 -0.809988123405059 369867.95419804216 0.0 275.1485962125435 733729.5899001159 
0.02725 1092235.1037481998 1.372543111171292 0.5791997160412153 -0.7933433951300767 378782.76537353464 0.0 267.4443352647752 713184.8940394003 
0.02825 1075417.9596509463 1.351410064631175 0.5800328851666645 -0.7713771794645106 387380.0157039976 0.0 257.9175099138881 687780.0264370348 
0.02925 1053444.0209429585 1.3237967988649963 0.5796370930428993 -0.744159705822097 395599.98368177074 0.0 246.59903933319552 657597.4382218546 
0.03025 1026462.5197859656 1.289890844537943 0.5780059852685686 -0.7118848592693743 403385.5265190433 0.0 233.56628511817658 622843.4269818041 
0.03125 994674.7284488579 1.2499451278425417 0.5750903325792261 -0.6748547952633156 410682.6905561877 0.0 218.91492111433348 583773.1229715559 
0.03225 958295.8027920229 1.204230021606941 0.5709513006929189 -0.6332787209140222 417440.84324328916 0.0 202.74458061304531 540652.2149681208 
0.03325 917529.0906233814 1.1530010602229355 0.5654860468367005 -0.587515013386235 423612.4864295176 0.0 185.1492955868539 493731.45489827695 
0.03425 872610.090152573 1.0965541794686602 0.5586278040661239 -0.5379263754025363 429153.61445275665 0.0 166.2338406971697 443290.24185911915 
0.03525 823794.213748353 1.0352103399926422 0.549954135149082 -0.48525620484356025 434023.91680121515 0.0 146.10907045375654 389624.187876684 
0.03625 771343.511283971 0.9692988433775517 0.5400800848735149 -0.4292187585040368 438186.81442533905 0.0 124.88692872371564 333031.8099299083 
0.03725 715507.9231525625 0.8991337739845522 0.5287946734959356 -0.3703391004886166 441609.2642430266 0.0 102.67349453062698 273795.98541500524 
0.03825 656550.774438066 0.8250460358733269 0.5151247721086949 -0.309921263764632 444261.8806837898 0.0 79.57849322289499 212209.31526105327 
0.03925 594741.2888726057 0.7473739455634811 0.5002969721344989 -0.24707697342898227 446118.963346863 0.0 55.71247989219396 148566.61304585054 
0.04025 530319.9029142378 0.6664196444191287 0.48439924601571804 -0.18202039840341067 447158.09625525965 0.0 31.173987251897387 83130.63267172634 
0.04125 463553.2565703637 0.5825182021556317 0.46690592324752206 -0.1156122789081096 447360.4307031814 0.0 6.070033437654226 16186.7558337446 
0.04225 394661.6571549317 0.4959464651086028 0.4464081567829609 -0.04953830832564188 446710.0694351542 0.0 -19.510838040818122 -52028.90144218165 
0.04325 323852.9330735503 0.40696559815494904 0.4243060160782134 0.01734041792326435 445193.8762183012 0.0 -45.485796505591985 -121295.45734824525 
0.04425 251363.59065354674 0.31587280391085376 0.4010788690615436 0.08520606515068985 442801.79568560026 0.0 -71.7624159810272 -191366.4426160725 
0.04525 177411.00903086527 0.22294124905492751 0.37692075122112634 0.15397950216619882 439526.57926384616 0.0 -98.25649265262311 -262017.31374032827 
0.04575 139981.6841179867 0.1759061721848776 0.3645930826953657 0.1886869105104881 437666.7450707141 0.0 -111.5900515879273 -297573.4709011394 
0.04625 102380.95660427971 0.12865570445420021 0.35209663606466535 0.22344093161046513 435585.0004509052 0.0 -124.90467718853886 -333079.1391694369 
0.04675 64705.48904841146 0.08131131561656971 0.33946740331768965 0.25815608770112 433282.2591656543 0.0 -138.164477115048 -368438.60564012785 
0.04725 27057.163095292282 0.03400103392286044 0.3267392313101277 0.29273819738726725 430760.0618722831 0.0 -151.33183760227075 -403551.5669393886 
0.04775 -10543.26510212313 -0.013249057675871867 0.313922720903363 0.32717177857923485 428020.0685345555 0.0 -164.39960026365566 -438398.934036415 
0.04825 -48056.070797820445 -0.060389039591529484 0.30103146146168863 0.3614205010532181 425064.1754553778 0.0 -177.35358475066786 -472942.89266844746 
0.04875 -85399.26069787343 -0.10731587601217549 0.28809092906629274 0.39540680507846826 421894.77624916116 0.0 -190.16395237299812 -507103.87299466156 
0.04925 -122545.24227753648 -0.153994893148596 0.2744000178865768 0.4283949110351728 418514.4209869813 0.0 -202.82131573079513 -540856.8419487869 
0.04975 -159432.53972902754 -0.2003488382223503 0.2573395672040108 0.45768840542636113 414926.0256019322 0.0 -215.30372310294638 -574143.2616078568 
0.05025 -196027.6875103923 -0.24633565719313766 0.23877916254834838 0.48511481974148607 411132.69570554374 0.0 -227.59979378330732 -606932.7834221527 
0.05075 -232252.2920333032 -0.29185683777248667 0.21959875636634504 0.5114555941388317 407138.0043623248 0.0 -239.6814805931381 -639150.6149150347 
0.05125 -268094.3276771245 -0.3368972681198196 0.20019787941584355 0.5370951475356631 402945.57711757475 0.0 -251.5456346850054 -670788.3591600142 
0.05175 -303483.0569924859 -0.3813680569346265 0.18078277272317922 0.5621508296578057 398559.4562054298 0.0 -263.1672547286952 -701779.345943187 
0.05225 -338357.8721895585 -0.4251930422219965 0.16146208212467933 0.5866551243466758 393984.0350679966 0.0 -274.525268245991 -732067.3819893091 
0.05275 -372599.0939705728 -0.4682218305408658 0.14232307389219975 0.6105449044330655 389224.4229418413 0.0 -285.57672756931686 -761537.9401848448 
0.05325 -406203.6098841825 -0.5104505106695209 0.12338893614608662 0.6338394468156074 384285.7166657577 0.0 -296.3223765650158 -790193.0041733752 
0.05375 -439178.20566488313 -0.5518876098134177 0.10467067728040039 0.656558287093818 379172.9393012312 0.0 -306.7666418715911 -818044.3783242427 
0.05425 -471468.4480857034 -0.5924647251621706 0.08619577480437304 0.6786604999665437 373891.4206908565 0.0 -316.89111662247666 -845042.9776599375 
0.05475 -503108.6517911577 -0.6322249777698266 0.06796102573985636 0.700186003509683 368446.2445299102 0.0 -326.7105696567793 -871228.1857514111 
0.05525 -534088.6918410716 -0.6711556442613174 0.04669685253966012 0.7178524968009775 350964.66631686967 0.0 -1048.8946927824315 -884004.4634651588 
0.05575 -564365.8011710385 -0.7092029819585011 0.023863303113809138 0.7330662850723102 326573.15425919445 0.0 -1463.4907234605118 -889475.4647067725 
0.05625 -593947.6039175586 -0.746376571633865 0.001420406551703451 0.7477969781855685 302404.0420325682 0.0 -1450.1467335975733 -894901.4992165292 
0.05675 -622818.3479691109 -0.7826566186002761 -0.024671541329785898 0.7579850772704902 268497.0253132822 0.0 -2034.421003157154 -889280.952279236 
0.05725 -650962.7916402993 -0.818023969590987 -0.05122899607144242 0.7667949735195446 234029.68041038056 0.0 -2068.040694174097 -882924.4313565057 
0.05775 -678360.3037344823 -0.8524526986796761 -0.07752415511579706 0.7749285435638791 200356.2966629328 0.0 -2020.403024846865 -876696.1973725682 
0.05825 -705029.5618507712 -0.8859662768296054 -0.10337016314987697 0.7825961136797284 167574.25593496786 0.0 -1966.9224436778927 -870636.8953420612 
0.05875 -730944.4910284379 -0.9185319372787484 -0.12866548232290964 0.7898664549558387 135731.88039923552 0.0 -1910.5425321439675 -864765.8288955294 
0.05925 -756083.3777528827 -0.950122394019925 -0.15335261010990142 0.7967697839100236 104860.41048232735 0.0 -1852.2881950144883 -859091.5000401955 
0.05975 -780432.9433861838 -0.9807209606245977 -0.17738826031365207 0.8033327003109456 74978.85256380693 0.0 -1792.8934751112242 -853618.9024748795 
0.06025 -804004.7909137789 -1.0103422178342902 -0.20075215927027035 0.8095900585640199 46077.41549409767 0.0 -1734.0862241825537 -848348.1201836941 
0.06075 -826792.7716115412 -1.0389784389343846 -0.22342041631417553 0.815558022620209 18161.152942923272 0.0 -1674.9757530704628 -843278.948801394 
0.06125 -848799.0735214673 -1.0666323734995458 -0.24537983215538273 0.821252541344163 -8772.953108562479 0.0 -1616.0463630891438 -838410.0740498157 
0.06175 -870052.8274207137 -1.093340628343977 -0.2666410989799802 0.8266995293639969 -34758.99023017067 0.0 -1559.1622272964905 -833734.6749632466 
0.06225 -890561.1328723346 -1.119112125041732 -0.2872056846266866 0.8319064404150454 -59809.82957755749 0.0 -1503.0503608432082 -829248.2529339339 
0.06275 -910304.3858694853 -1.1439222284712574 -0.30705628400760304 0.8368659444636544 -83907.926665887 0.0 -1445.8858252997702 -824950.5733782985 
0.06325 -929280.5776973049 -1.1677684144070128 -0.3261860342297163 0.8415823801772966 -107052.62689031925 0.0 -1388.682013465934 -820839.2687935197 
0.06375 -947486.291407404 -1.1906463889850154 -0.3445867908065529 0.8460595981784624 -129242.49429030046 0.0 -1331.392043998872 -816912.4050731047 
0.06425 -964912.1783974338 -1.2125444044050808 -0.3622451201263448 0.850299284278736 -150469.25202771625 0.0 -1273.6054642449478 -813169.3209054726 
0.06475 -981545.6673964236 -1.233446663142198 -0.37914562592589895 0.8543010372162991 -170720.69140078622 0.0 -1215.0863623841974 -809609.8896332532 
0.06525 -997377.1345208903 -1.2533410714677071 -0.3952755177715759 0.8580655536961312 -189987.56963809798 0.0 -1156.012694238705 -806233.5521885536 
0.06575 -1012403.4396922993 -1.272223683442546 -0.41063008127598216 0.8615936021665638 -208268.37769783946 0.0 -1096.8484835844904 -803038.2135108754 
0.06625 -1026601.006752467 -1.2900648723925745 -0.4251915481789721 0.8648733242136024 -225540.0740661293 0.0 -1036.301782097391 -800024.6309042403 
0.06675 -1039955.5321716171 -1.3068466639721665 -0.4389473597674717 0.8678993042046949 -241788.04837296647 0.0 -974.8784584102311 -797192.6053402404 
0.06725 -1052456.185359132 -1.3225554480597548 -0.4518883243052815 0.8706671237544733 -257001.96475036218 0.0 -912.8349826437424 -794541.3856261261 
0.06775 -1064092.4955894067 -1.3371780667534838 -0.46400629581722896 0.8731717709362549 -271172.1272930138 0.0 -850.2097525590984 -792070.1585438338 
0.06825 -1074850.722959675 -1.350697253982317 -0.4752913083238965 0.8754059456584204 -284285.2982254737 0.0 -786.790255947597 -789778.6344782535 
0.06875 -1084728.901056961 -1.3631105386788311 -0.4857407068849613 0.8773698317938698 -296340.39782992704 0.0 -723.3059762671985 -787665.1972507667 
0.06925 -1093726.2236211053 -1.3744169076666288 -0.4953554906965494 0.8790614169700794 -307338.66449726804 0.0 -659.8960000404596 -785727.6631237968 
0.06975 -1101847.6779814216 -1.3846226282085625 -0.5041412293565631 0.8804813988519994 -317286.77851732145 0.0 -596.8868412032043 -783964.0126228969 
0.07025 -1109091.1630042 -1.3937250599421418 -0.5120988477072749 0.8816262122348669 -326186.627539905 0.0 -533.9909413550133 -782370.54452294 
0.07075 -1115452.3431692997 -1.401718754692077 -0.5192261378949996 0.8824926167970775 -334034.25471116713 0.0 -470.8576302757379 -780947.2308278568 
0.07125 -1120926.5729934438 -1.4085978747719146 -0.5255209104067952 0.8830769643651194 -340825.85412243515 0.0 -407.49596467608103 -779693.2229063326 
0.07175 -1125505.9513774174 -1.4143524913675543 -0.5309771365640059 0.8833753548035483 -346553.77774757094 0.0 -343.6754175081489 -778608.4982123383 
0.07225 -1129178.9428989443 -1.4189681086398447 -0.535646415645925 0.8833216929939197 -351412.99273050507 0.0 -291.5528989760487 -777474.397269463 
0.07325 -1133961.3957497992 -1.424977916136799 -0.5433465037256064 0.8816314124111926 -361070.50726856873 0.0 -289.7254361419083 -772601.1630450886 
0.07425 -1134892.9855974512 -1.426148586465416 -0.548899099923998 0.877249486541418 -370620.33422560786 0.0 -286.4948087111746 -763986.1565631322 
0.07525 -1131855.820278525 -1.4223319719639453 -0.553017343534875 0.8693146284290704 -380014.82374866004 0.0 -281.8346856915651 -751559.1618441733 
0.07625 -1124611.4098710776 -1.413228377357695 -0.5561923640262828 0.8570360133314122 -389203.97080681653 0.0 -275.6744117446937 -735131.7646525165 
0.07725 -1112717.273367705 -1.398281764613779 -0.5583238745855948 0.8399578900281842 -398132.9267806644 0.0 -267.8686792154345 -714316.4779078253 
0.07825 -1095675.6383006643 -1.3768666144010697 -0.559272586648618 0.8175940277524517 -406741.3768796401 0.0 -258.25350296927064 -688676.0079180549 
0.07925 -1073482.9423208004 -1.348978450139593 -0.5589902782276728 0.7899881719119202 -414969.70670120197 0.0 -246.84989464685685 -658266.3857249515 
0.08025 -1046288.7687013899 -1.3148052437143187 -0.5574746670725358 0.7573305766417829 -422760.88357396744 0.0 -233.73530618296485 -623294.1498212395 
0.08125 -1014293.6939665271 -1.2745990470190782 -0.5546684537113592 0.719930593307719 -430061.05400951684 0.0 -219.00511306647903 -584013.634843944 
0.08225 -977712.5006560553 -1.2286297637535877 -0.5506436487026253 0.6779861150509624 -436819.6797857298 0.0 -202.7587732863897 -540690.0620970391 
0.08325 -936747.4263770756 -1.1771515331901465 -0.5452822058858112 0.6318693273043353 -442989.34221435303 0.0 -185.08987285869895 -493572.9942898638 
0.08425 -891642.4342880514 -1.120470928475305 -0.5385210312623507 0.5819498972129542 -448526.21858204034 0.0 -166.10629103061774 -442950.1094149805 
0.08525 -842640.9454412224 -1.0588938415248408 -0.5299565930597525 0.5289372484650883 -453390.03108184517 0.0 -145.9143749941437 -389104.9999843831 
0.08625 -790015.2339562589 -0.9927624220884018 -0.5201952253550133 0.47256719673338854 -457544.3591439754 0.0 -124.62984186390739 -332346.24497041956 
0.08725 -734015.6219785189 -0.9223912342511431 -0.5089954286579927 0.41339580559315037 -460956.32092152134 0.0 -102.35885332637672 -272956.9422036712 
0.08825 -674899.6326682573 -0.848103891160419 -0.4954375231219926 0.3526663680384264 -463596.61848719744 0.0 -79.20892697028361 -211223.8052540896 
0.08925 -612945.961110706 -0.7702506113891716 -0.48072524206377465 0.28952536932539696 -465439.7548888204 0.0 -55.294092048688846 -147450.91212983688 
0.09025 -548395.1423137231 -0.6891336601428487 -0.4649460793413493 0.22418758080149942 -466463.5163034188 0.0 -30.712842437949913 -81900.91316786643 
0.09125 -481512.93582151196 -0.6050870007141262 -0.4476032136918334 0.15748378702229282 -466649.2428185131 0.0 -5.571795452829757 -14858.121207546017 
0.09225 -412516.7138782839 -0.5183837911212078 -0.4272382161008614 0.09114557502034643 -465981.18742001586 0.0 20.04166195491641 53444.43187977708 
0.09325 -341624.6580068358 -0.42929820635176036 -0.40526913686648697 0.02402906948527339 -464446.4900312317 0.0 46.04092166352466 122775.7911027324 
0.09425 -269066.42679679365 -0.3381188439009851 -0.38217727515660893 -0.04405843125562381 -462035.2835245744 0.0 72.33619519971792 192896.52053258108 
0.09475 -232176.98409305746 -0.29176220302375344 -0.3703217603846641 -0.07855955736091064 -460608.12408441846 0.0 85.6295664093569 228345.51042495164 
0.09525 -194966.76831967258 -0.24500246681889065 -0.35824348318576243 -0.11324101636687178 -458958.79243307887 0.0 98.95989908037225 263893.0642143259 
0.09575 -157488.80521918772 -0.1979062693996936 -0.3459690552579611 -0.14806278585826751 -457087.00560075615 0.0 112.30720993936093 299485.89317162905 
0.09625 -119816.34796949504 -0.15056566342436958 -0.333524250287555 -0.18295858686318542 -454992.9371937572 0.0 125.64410441994083 335050.94511984213 
0.09675 -82055.69151587604 -0.1031142230606026 -0.32094292417483267 -0.21782870111423008 -452677.4197115899 0.0 138.93104893004394 370482.79714678373 
0.09725 -44288.9561608185 -0.05565514372399513 -0.30825256827460595 -0.25259742455061085 -450141.79035885935 0.0 152.1377611638289 405700.696436877 
0.09775 -6565.12153935084 -0.008249975039179486 -0.29547085532795175 -0.28722088028877224 -447387.68214565 0.0 165.246492792565 440657.3141135065 
0.09825 31084.56364416392 0.0390620147138199 -0.28260947446053875 -0.3216714891743586 -444416.9119619307 0.0 178.2462110231519 475323.22939507157 
0.09875 68585.117719386 0.0861866007891257 -0.2696918186528775 -0.3558784194420032 -441231.75096800725 0.0 191.10965963540923 509625.7590277578 
0.09925 105880.89362212579 0.1330538550235171 -0.2564026446854864 -0.38945649970900353 -437834.8017280337 0.0 203.8169543984105 543511.8783957611 
0.09975 142914.05024538326 0.17959109213826346 -0.2395201627058737 -0.41911125484413714 -434229.00977488933 0.0 216.34751718865658 576926.712503084 
0.10025 179668.5005188116 0.225778096524557 -0.22102666484086517 -0.44680476136542213 -430417.4022355021 0.0 228.69645236323151 609857.2063019505 


==> data/hyst_at_1T_100.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.0001 87231.08296011563 0.10961781175687242 0.014164245268790442 -0.09545356648808198 108.86195302647651 0.0 32.658585907942964 87089.56242118121 
0.0002 172005.87921359594 0.21614896260467453 0.03223913320952451 -0.18390982939515002 323.3846252598092 0.0 64.35680166999981 171618.13778666614 
0.00025 213694.73583484036 0.2685367248838184 0.04188032215174621 -0.22665640273207222 456.6084958951617 0.0 79.93432238121152 213158.19301656398 
0.0003 254783.26895384645 0.3201700984011986 0.05200623405770767 -0.26816386434349093 615.4038633139623 0.0 95.27722045128047 254072.58787008122 
0.00035 295281.19991628564 0.3710612993600728 0.06263936771113446 -0.3084219316489384 799.386003706677 0.0 110.38928423562876 294371.4246283433 
0.0004 335129.64925000205 0.4211363376335722 0.07336113471019028 -0.34777520292338193 1008.1336705687496 0.0 125.24860011724354 333996.2669793161 
0.00045 374277.81423692906 0.4703313726433527 0.0840061589878934 -0.38632521365545924 1241.1941604328606 0.0 139.83629391846668 372896.7837825777 
0.0005 412711.0752947468 0.5186280328804482 0.09472217511305525 -0.423905857767393 1498.1059243778618 0.0 154.14705836700074 411058.8223120019 
0.00055 450410.0802089462 0.566001999634886 0.10545961351340796 -0.460542386121478 1778.3956186114835 0.0 168.17381654017296 448463.5107737945 
0.0006 487305.43675900047 0.6123660720705766 0.1161733183571044 -0.49619275371347216 2081.5468680747626 0.0 181.89074967796793 485041.9991412477 
0.00065 523376.4114084072 0.6576941956571365 0.12683045534120035 -0.5308637403159362 2407.0306746059396 0.0 195.290283918706 520774.09044988255 
0.0007 558610.2071876592 0.701970289248409 0.13740508082020902 -0.5645652084282 2754.310380220983 0.0 208.36782336902598 555647.5289840691 
0.00075 592955.646682773 0.7451300414092739 0.14786843630558746 -0.5972616051036864 3122.817708082217 0.0 221.1043967167403 589611.724577974 
0.0008 626392.180197041 0.7871476286292473 0.15819669566317007 -0.6289509329660772 3511.971905440458 0.0 233.4925184149446 622646.7157731855 
0.00085 658884.1913141692 0.8279782939996183 0.16836624568029385 -0.6596120483193244 3921.170344132221 0.0 245.51906321505825 654717.5019068219 
0.0009 690401.1564234355 0.8675836804199051 0.1785911511125699 -0.6889925293073351 4349.7917140618565 0.0 257.172821957781 685794.1918874158 
0.000925 705808.1709193479 0.886944705841549 0.18383558122346158 -0.7031091246180875 4568.846857152634 0.0 262.8661717089324 700976.4578904863 
0.00095 720947.0899389316 0.905968832551635 0.18920050662437174 -0.7167683259272633 4792.561254467535 0.0 268.4572767778824 715886.0714076861 
0.000975 735806.4082483014 0.9246416026468623 0.19467199187333353 -0.7299696107735288 5020.846135797194 0.0 273.94185759559076 730511.6202549085 
0.001 750382.9005393703 0.9429589630855544 0.2002363738114 -0.7427225892741544 5253.611751437558 0.0 279.3187387684366 744849.9700491643 
0.001025 764681.0777137766 0.9609265824338905 0.20588151379130865 -0.7550450686425818 5490.769788400378 0.0 284.58964435538286 758905.718281021 
0.00105 778707.751806286 0.978553020947221 0.211596436646658 -0.766956584300563 5732.234088574596 0.0 289.75716020906344 772685.7605575024 
0.001075 792466.2368289133 0.9958424431358653 0.21737099954420822 -0.7784714435916571 5977.9195556723225 0.0 294.8225605172714 786193.4947127238 
0.0011 805956.7823716403 1.0127951626438452 0.22319498278375494 -0.7896001798600902 6227.741197923266 0.0 299.785970701131 799429.255203016 
0.001125 819181.8059350235 1.0294142173919558 0.2290588856032559 -0.8003553317886999 6481.61480504871 0.0 304.64832855053413 812395.5428014243 
0.00115 832143.0097396817 1.0457017464537135 0.2349536746588831 -0.8107480717948304 6739.45672464606 0.0 309.4103035168196 825094.1427115189 
0.001175 844842.6419348522 1.0616605749367696 0.24087073599301584 -0.8207898389437538 7001.1840325001 0.0 314.07276942484776 837527.3851329273 
0.0012 857279.9885027286 1.0772898055798859 0.24835233654091501 -0.8289374690389708 12694.362931775895 0.0 6831.814679130996 837753.8108918217 
0.001225 869451.2253042253 1.0925846328281594 0.2569310330225952 -0.8356535998055643 22190.691541112526 0.0 11395.594331203927 835864.9394319089 
0.00125 881349.9627476132 1.1075370272838159 0.26608796342963925 -0.8414490638541766 33692.388973805646 0.0 13802.036919231705 833855.5368545759 
0.001275 892971.1765786904 1.1221406752828191 0.27552617201250845 -0.8466145032703107 46186.515946785075 0.0 14992.952367575283 831791.70826433 
0.0013 904309.5795894999 1.136388932723699 0.2850735652283611 -0.8513153674953378 59100.86177636434 0.0 15497.214995495211 829711.5028176403 
0.001325 915365.8473829433 1.1502826485941002 0.29463013963170415 -0.8556525089623961 72113.66928879502 0.0 15615.36901491678 827636.8090792315 
0.00135 926145.6664523192 1.1638289687522516 0.30413798849349954 -0.859690980258752 85046.34433135831 0.0 15519.210051075917 825580.112069885 
0.001375 936653.6305089033 1.1770336658259917 0.3135626920654629 -0.8634709737605288 97800.26329635488 0.0 15304.702757995969 823548.6644545525 
0.0014 946894.0434792159 1.1899021482888956 0.32288320210179844 -0.8670189461870972 110321.64066535173 0.0 15025.652842796195 821546.749971068 
0.001425 956871.1540277601 1.2024397551702395 0.3320860906621938 -0.8703536645080456 122581.88964038617 0.0 14712.298770041269 819576.9656173327 
0.00145 966588.3878824582 1.2146507913666929 0.34116214429317404 -0.8734886470735188 134566.21743244198 0.0 14381.19335046705 817640.9770995491 
0.001475 976047.8885121779 1.226537950440675 0.35010431297522837 -0.8764336374654467 146266.99013228982 0.0 14040.927239817356 815739.9711400707 
0.0015 985251.0293831123 1.2381029583407068 0.35890658093556416 -0.8791963774051427 157680.23411965478 0.0 13695.892784837935 813874.9024786196 
0.001525 994199.2116071272 1.249347575755886 0.3675638560221648 -0.8817837197337213 168804.07736933528 0.0 13348.61189961659 812046.5223381753 
0.00155 1002893.8562836819 1.2602735884924612 0.37607145214759385 -0.8842021363448673 179637.84476196772 0.0 13000.520871158993 810255.4906505552 
0.001575 1011333.9076830577 1.270879669881341 0.3844245213573293 -0.8864551485240116 190180.37493643162 0.0 12651.036209356651 808502.4965372694 
0.0016 1019517.2213355001 1.2811631251023545 0.3926179654042022 -0.8885451596981524 200429.7242412585 0.0 12299.219165792205 806788.2779284494 
0.001625 1027442.7563728044 1.29112264616194 0.4006466199249427 -0.8904760262369973 210384.01996362756 0.0 11945.154866842933 805113.5815423339 
0.001675 1042560.9601269658 1.3101207413017588 0.4161293978860364 -0.8939913434157224 229308.18269876356 0.0 11354.49764108157 801898.2797871206 
0.001725 1056656.1997598696 1.3278333418142862 0.43094505218321494 -0.8968882896310713 247126.6625713957 0.0 10691.087923579309 798838.4492648946 
0.001775 1069739.351003551 1.3442741145474675 0.4450467849383849 -0.8992273296090826 263796.13724928896 0.0 10001.684806735946 795941.528947526 
0.001825 1081816.2350644653 1.3594503746450772 0.4584055105586076 -0.9010448640864697 279301.79201510054 0.0 9303.392859486947 793211.0501898779 
0.001875 1092892.0916979809 1.3733687065779037 0.47100038247444664 -0.902368324103457 293640.159040173 0.0 8603.020215043496 790648.9124427644 
0.001925 1102970.2202150212 1.3860332563823308 0.482814441651336 -0.9032188147309947 306811.2522948701 0.0 7902.655952818236 788256.3119673328 
0.001975 1112054.1101065122 1.3974484090819814 0.4938335562040206 -0.9036148528779608 318816.80137928505 0.0 7203.329450648966 786033.9792765782 
0.002025 1120143.8709244633 1.407614302343971 0.5040444678193063 -0.9035698345246646 329657.1026972463 0.0 6504.180790776748 783982.5874364403 
0.002075 1127237.818959913 1.4165288203572175 0.5134343417571465 -0.903094478600071 339330.76909856685 0.0 5804.199840792323 782102.8500205538 
0.002125 1133335.7875807942 1.42419175372569 0.5219917570457843 -0.9021999966799058 347836.8263485974 0.0 5103.634350018336 780395.3268821784 
0.002175 1138439.2141982776 1.4306049087535384 0.5297075606254174 -0.9008973481281211 355175.6521288532 0.0 4403.295468153449 778860.266601271 
0.002225 1142550.170813708 1.4357708891944434 0.5365738483921297 -0.8991970408023137 361348.59216091875 0.0 3703.764019239332 777497.81463355 
0.002275 1145669.426762493 1.4396906618237912 0.5425837040216903 -0.8971069578021009 366356.5700071838 0.0 3004.78670775903 776308.0700475503 
0.002325 1147797.073849014 1.4423643420063694 0.5477303804654194 -0.89463396154095 370199.8519270431 0.0 2305.969151915584 775291.2527700553 
0.002375 1148931.608796456 1.4437900406688193 0.5520074140297591 -0.8917826266390603 372877.3991840516 0.0 1606.5283542050652 774447.6812581993 
0.002425 1149070.5368411948 1.443964622798711 0.5554080525490995 -0.8885565702496115 374386.9302620585 0.0 905.7186468041241 773777.8879323322 
0.002525 1146614.8275644912 1.4408786875094932 0.5599717232079566 -0.8809069643015366 375350.6490905902 0.0 289.11564855950314 770975.0628253415 
0.002625 1140011.220957531 1.432580350708044 0.5629233644197356 -0.8696569862883083 376304.92410851974 0.0 286.2825053788622 763420.0143436324 
0.002725 1129179.942061004 1.4189693642239194 0.564358100112112 -0.8546112641118074 377244.49108462414 0.0 281.87009283133074 751653.5808835485 
0.002825 1113812.085853208 1.3996575465583851 0.5643135432204065 -0.8353440033379786 378163.70685246214 0.0 275.76473035139804 735372.6142703946 
0.002925 1093408.607226478 1.3740177791338204 0.5627711677428399 -0.8112466113909805 379056.3124937626 0.0 267.78169239012203 714084.5130403253 
0.003025 1067897.0400234107 1.341958998291133 0.5597096761069036 -0.7822493221842295 379915.96646547056 0.0 257.89619151241044 687723.1773664276 
0.003125 1037398.816850447 1.3036338007440431 0.5549906042984415 -0.7486431964456016 380736.4866830981 0.0 246.1560652882728 656416.1741020606 
0.003225 1002112.9933241785 1.2592923271576466 0.5489120488754284 -0.7103802782822182 381511.94719307066 0.0 232.63815299179353 620368.4079781158 
0.003325 962258.1915166661 1.2092093061301434 0.5410130570714117 -0.6681962490587318 382236.7022714727 0.0 217.4265235206273 579804.0627216727 
0.003425 918052.7354228897 1.1536590916850258 0.5318904335448161 -0.6217686581402097 382905.38570233685 0.0 200.60502925923518 534946.7446912937 
0.003525 869717.3234936019 1.092919021674911 0.5213359705748472 -0.5715830511000638 383512.91339208005 0.0 182.25830692297458 486022.1517945988 
0.003625 817527.2191081233 1.0273350022639094 0.5095731208338401 -0.5177618814300693 384054.5511129287 0.0 162.49131625460254 433310.17667894 
0.003725 761742.2105559622 0.957233493044744 0.496847651288419 -0.460385841756325 384525.8947538161 0.0 141.403092266205 377074.91270987986 
0.003825 702616.9450379689 0.8829344931275946 0.4822182335750235 -0.4007162595525711 384922.86349247093 0.0 119.0906215964631 317574.9909239015 
0.003925 640402.5941861678 0.8047536340940442 0.4662399066481167 -0.3385137274459275 385241.69505454967 0.0 95.64946862362297 255065.2496629945 
0.004025 575410.7700234894 0.7230824991608961 0.4493527625992964 -0.27372973656159966 385479.02074401546 0.0 71.19770683973783 189860.55157263417 
0.004125 507883.28512096877 0.6382249589668343 0.43170659140562123 -0.20651836756121306 385631.77784419886 0.0 45.827130055018095 122205.68014671489 
0.004225 438071.6217341157 0.5504970354344259 0.4130031262160079 -0.13749390921841798 385697.22130344 0.0 19.633037772338767 52354.76739290338 
0.004325 366245.2364551141 0.4602373377038573 0.3930875681933722 -0.06714976951048507 385672.94577012124 0.0 -7.282659995629316 -19420.426655011506 
0.004425 292628.21034164884 0.3677274543369811 0.3721181281413886 0.004390673804407497 385556.8285413324 0.0 -34.835168636642614 -92893.78303104696 
0.004525 217457.56736308278 0.2732652384381474 0.3502375017169345 0.07697226327878715 385347.04536252515 0.0 -62.93495364217508 -167826.54304580018 
0.004625 141006.4212300339 0.17719389481810496 0.3275838437674036 0.15038994894929866 385042.11509404576 0.0 -91.47908054380056 -243944.2147834681 
0.004725 63753.49194100145 0.0801150007690185 0.3043308953538029 0.22421589458478441 384641.15587383724 0.0 -120.28776606254002 -320767.3761667733 
0.004825 -13692.069520063218 -0.017205962006668532 0.2806843099071629 0.29789027191383144 384144.0471437812 0.0 -149.1326190168104 -397686.98404482764 
0.004925 -90828.59481778686 -0.11413857848617726 0.25683122236263894 0.3709698008488162 383551.294564271 0.0 -177.8257738530768 -474202.0636082047 
0.004975 -129215.9893765833 -0.16237760118072433 0.24466300411572653 0.40704060529645086 383231.1351712011 0.0 -192.09563584197844 -512255.0289119424 
0.005025 -167327.01952118214 -0.2102693341099287 0.23174100951942062 0.4420103436293493 382887.3800796099 0.0 -206.25305495468905 -550008.1465458374 
0.005075 -205121.09044120504 -0.25776276433056694 0.21817479102650852 0.4759375553570755 382520.2419236903 0.0 -220.28289355175392 -587421.0494713436 
0.005125 -242579.95973253855 -0.3048349677615404 0.20405699442316036 0.5088919621847008 382129.9445949839 0.0 -234.17839722386202 -624475.7259302986 
0.005175 -279646.62643018214 -0.3514143148776918 0.18947647434471537 0.5408907892224072 381716.7474352529 0.0 -247.91829583859868 -661115.4555695964 
0.005225 -316279.0903414205 -0.3974480266802677 0.17451370964708127 0.5719617363273489 381280.93584822945 0.0 -261.4869522140385 -697298.5392374359 
0.005275 -352449.6864609327 -0.4429013382982769 0.1592393293366378 0.6021406676349147 380822.81233280164 0.0 -274.8741092566792 -732997.6246844777 
0.005325 -388093.70790251123 -0.48769293666038094 0.14372380918289432 0.6314167458432752 380342.719600387 0.0 -288.05563944879356 -768148.3718634495 
0.005375 -423157.1648852155 -0.5317549762069111 0.12803266043580724 0.6597876366427184 379841.0338583256 0.0 -301.0114452368641 -802697.1872983042 
0.005425 -457571.3489490366 -0.5750011153405861 0.11223008680006794 0.687231202140654 379318.17397895036 0.0 -313.7159276251358 -836575.807000362 
0.005475 -491300.8909451265 -0.6173869078781318 0.09637192534078295 0.7137588332189148 378774.5806566951 0.0 -326.1559933531757 -869749.3156084685 
0.005525 -524319.0668650394 -0.6588787714401053 0.07607094622880942 0.7349497176689147 362490.2050920344 0.0 -9770.625338796306 -877038.6466182775 
0.005575 -556596.8636435407 -0.6994402471334669 0.05393941999663955 0.7533796671301064 339485.3962793672 0.0 -13802.885287600406 -882279.3746353075 
0.005625 -588128.6102927083 -0.7390642085846187 0.03136168809941983 0.7704258966840386 314522.4388085903 0.0 -14977.77448246626 -887673.2746188323 
0.005675 -618909.5376063382 -0.7777446626322911 0.008847790298135963 0.7865924529304271 289315.1917874005 0.0 -15124.348212713709 -893100.381181025 
0.005725 -648915.671653255 -0.8154514827460609 -0.014790077232229542 0.8006614055138314 260210.4273552646 0.0 -17462.85865928167 -891663.2403492379 
0.005775 -678132.623680609 -0.8521665874858293 -0.03957333406193304 0.8125932534238962 227312.24371609744 0.0 -19738.910183500455 -885705.957213206 
0.005825 -706546.2559477849 -0.8878722108427739 -0.06461576000705546 0.8232564508357184 193491.66358755887 0.0 -20292.348077122915 -879745.5714582208 
0.005875 -734151.2497495859 -0.9225616691348258 -0.08954380735997707 0.8330178617748488 159884.00642642763 0.0 -20164.594296678883 -873870.6618793346 
0.005925 -760936.9388897305 -0.956221558824433 -0.11418628312961199 0.8420352756948211 126945.50654131794 0.0 -19763.099931065946 -868119.3454999825 
0.005975 -786888.7411030245 -0.9888335552967129 -0.13845273476944897 0.8503808205272639 94867.66231325184 0.0 -19246.70653683945 -862509.6968794368 
0.006025 -812000.6875459059 -1.0203901578816317 -0.16228756957068224 0.8581025883109494 63731.921472448164 0.0 -18681.44450448233 -857051.1645138718 
0.006075 -836270.5480928714 -1.0508885641208299 -0.18565067415603714 0.8652378899647928 33573.73017407321 0.0 -18094.91477902509 -851749.3634879196 
0.006125 -859687.0395456725 -1.080314595129217 -0.2085052233312324 0.8718093717979847 4416.3680484219885 0.0 -17494.41727539054 -846608.9903187039 
0.006175 -882233.8906762154 -1.1086478038785357 -0.23081423971321313 0.8778335641653225 -23718.393646744586 0.0 -16880.85701710005 -841634.6400123708 
0.006225 -903903.5153057424 -1.1358786572954038 -0.2525455435664339 0.8833331137289699 -50815.21423662298 0.0 -16258.092353927137 -836830.2087151923 
0.006275 -924687.111972384 -1.1619960951366417 -0.27366951799624556 0.8883265771403961 -76861.70322542723 0.0 -15627.893393282382 -832197.5153536744 
0.006325 -944577.1927889267 -1.1869907078456647 -0.2941586998486983 0.8928320079969665 -101846.78638392416 0.0 -14991.049895098244 -827739.3565099043 
0.006375 -963579.675501031 -1.2108699318809903 -0.31399312736197227 0.8968768045190181 -125769.5848627745 0.0 -14353.679087310298 -823456.4115509462 
0.006425 -981703.8755674097 -1.2336454733932811 -0.3331578288248272 0.900487644568454 -148635.80113505552 0.0 -13719.729763368463 -819348.3446689857 
0.006475 -998951.4270599312 -1.255319385817808 -0.35163756847679384 0.9036818173410142 -170448.7131107082 0.0 -13087.747185391692 -815414.9667638313 
0.006525 -1015318.7198404473 -1.2758871325211771 -0.3694153004428715 0.9064718320783056 -191207.117747785 0.0 -12455.042782245951 -811656.5593104163 
0.006575 -1030803.6947680224 -1.2953461259105739 -0.386475169869095 0.9088709560414788 -210909.20159026413 0.0 -11821.250305487538 -808073.2428722708 
0.006625 -1045407.7057265 -1.3136980673266132 -0.40280398923854666 0.9108940780880665 -229555.34532181622 0.0 -11187.686238931323 -804664.6741657525 
0.006675 -1059123.478558717 -1.3309338157938129 -0.41838711026663733 0.9125467055271755 -247141.1006740926 0.0 -10551.453211365699 -801430.9246732588 
0.006725 -1071944.627049177 -1.347045346157098 -0.43321031778014024 0.9138350283769576 -263660.75212899037 0.0 -9911.790872938716 -798372.0840472479 
0.006775 -1083867.0322531636 -1.3620274823978842 -0.44726109133386194 0.9147663910640222 -279109.6724713762 0.0 -9269.352205431533 -795488.007576356 
0.006825 -1094886.4521821751 -1.3758748938762055 -0.4605281130207084 0.9153467808554971 -293483.6422433542 0.0 -8624.381863186682 -792778.4280756343 
0.006875 -1105000.8640928832 -1.3885850387378302 -0.4730020004376523 0.915583038300178 -306780.14628586173 0.0 -7977.9024255045615 -790242.8153815169 
0.006925 -1114205.3310449203 -1.400151713040522 -0.484673598045855 0.9154781149946671 -318995.42960169044 0.0 -7329.169989497255 -787880.7314537326 
0.006975 -1122492.3851435094 -1.4105655323509334 -0.4955333195884674 0.9150322127624659 -330123.5490944807 0.0 -6676.871695674059 -785691.9643533546 
0.007025 -1129855.4794998274 -1.4198182696059323 -0.5055721145532361 0.9142461550526961 -340158.29685474804 0.0 -6020.848656160431 -783676.3339889189 
0.007075 -1136289.0869022694 -1.4279029791065694 -0.5147818398797778 0.9131211392267916 -349094.0272582139 0.0 -5361.438242079537 -781833.621401976 
0.007125 -1141787.319194264 -1.4348122615770738 -0.5231544095403383 0.9116578520367354 -356924.9961372255 0.0 -4698.581327406883 -780163.7417296317 
0.007175 -1146344.3468460983 -1.440538791414357 -0.5306826597858889 0.9098561316284681 -363645.48144296755 0.0 -4032.291183445262 -778666.5742196855 
0.007225 -1149956.8782117357 -1.4450784322140167 -0.5373604484126601 0.9077179838013566 -369251.3875694808 0.0 -3363.5436759079885 -777341.9469663469 
0.007325 -1154638.3138566297 -1.4509612977461175 -0.5479085233569612 0.9030527743891563 -377044.14641331596 0.0 -2337.827653150553 -775256.3397901631 
0.007425 -1155423.2777662629 -1.4519477124868523 -0.5551432326828629 0.8968044798039894 -380543.33524126804 0.0 -1049.756648385631 -773830.1858766092 
0.007525 -1152326.7024970562 -1.4480564412400412 -0.5597842947059066 0.8882721465341346 -381506.4993087282 0.0 -288.94922023803383 -770531.25396809 
0.007625 -1145297.7798442382 -1.4392236365325437 -0.5627770407072771 0.8764465958252666 -382459.6894753768 0.0 -285.95704999457513 -762552.133318867 
0.007725 -1134204.1017464579 -1.425282909487233 -0.5642534163226922 0.8610294931645408 -383397.84548719646 0.0 -281.4468035458934 -750524.8094557155 
0.007825 -1118733.521057559 -1.4058420044316278 -0.5642624617088107 0.8415795427228171 -384315.52385431284 0.0 -275.30351013491673 -734142.6936931112 
0.007925 -1098299.3480336086 -1.3801636652899378 -0.5627758420829362 0.8173878232070017 -385206.5557077751 0.0 -267.3095560386731 -712825.4827697949 
0.008025 -1072770.7112161997 -1.3480834341372443 -0.5597519811715228 0.7883314529657215 -386064.61655328673 0.0 -257.4182536534724 -686448.6764092596 
0.008125 -1042253.2870942904 -1.3097341079660945 -0.5550775669834375 0.754656540982657 -386883.5216706473 0.0 -245.67153520816316 -655124.0938884349 
0.008225 -1006947.1666283001 -1.26536712849301 -0.5489758390145655 0.7163912894784444 -387657.3437659395 0.0 -232.14662858766488 -619057.6762337729 
0.008325 -967069.5998664442 -1.2152555001801768 -0.5410640517472033 0.6741914484329735 -388380.43406433024 0.0 -216.92708951722383 -578472.2387125967 
0.008425 -922839.625350789 -1.1596744749774384 -0.531935771867426 0.6277387031100123 -389047.4241944768 0.0 -200.09703904397566 -533592.1041172683 
0.008525 -874480.7130647112 -1.0989048735480242 -0.5213587936988026 0.5775460798492217 -389653.2313689062 0.0 -181.74215232880363 -484645.73954347626 
0.008625 -822265.9948650862 -1.033289923505943 -0.5095876226014647 0.5237023009044782 -390193.120004244 0.0 -161.96659060134036 -431910.9082702408 
0.008725 -766454.1945584171 -0.963154746775122 -0.49685672106175327 0.46629802571336876 -390662.68330706964 0.0 -140.86899084768746 -375650.6422604998 
0.008825 -707304.226470972 -0.8888247046936867 -0.48218657457943115 0.40663813011425554 -391057.8431013588 0.0 -118.54793828674742 -316127.8354313264 
0.008925 -645065.480772819 -0.8106131901921025 -0.46619521656302143 0.3444179736290811 -391374.83753249753 0.0 -95.09832934161749 -253595.5449109799 
0.009025 -580049.7904975 -0.7289120642172978 -0.4493015328378827 0.2796105313794151 -391610.29859946994 0.0 -70.63832009172688 -188368.8535779383 
0.009125 -512499.6310512163 -0.6440260303511922 -0.4316505156806447 0.2123755146705475 -391761.16510696 0.0 -45.259952247003504 -120693.20599200933 
0.009225 -442666.6341974968 -0.5562712983936705 -0.4129226140750604 0.1433486843186101 -391824.69370934425 0.0 -19.05858071528897 -50822.88190743724 
0.009325 -370822.86408641975 -0.46598975423880906 -0.39298713993472134 0.07300261430408772 -391798.48401307204 0.0 7.862908881663986 20967.757017770626 
0.009425 -297191.39539974305 -0.3734617217991729 -0.3720015123385505 0.0014602094606224192 -391680.41701118345 0.0 35.42010056657769 94453.60151087382 
0.009525 -222009.3340748076 -0.27898515718311107 -0.35010792564870385 -0.07112276846559279 -391468.67224276165 0.0 63.52343052653535 169395.81473742754 
0.009625 -145541.7003931145 -0.1828930946983901 -0.32744236787535447 -0.14454927317696437 -391161.76225667703 0.0 92.07299582540142 245527.9888677371 
0.009725 -68260.3986628506 -0.0857785467881288 -0.3041763243861414 -0.2183977775980126 -390758.79038148193 0.0 120.89156255852733 322377.50015607284 
0.009825 9233.143610080071 0.011602710453986838 -0.28051298608872416 -0.292115696542711 -390259.6116294645 0.0 149.7536256052273 399343.00161393936 
0.009925 86423.78228327841 0.10860332780663648 -0.25664155449675263 -0.36524488230338914 -389664.7240793425 0.0 178.46626503659417 475910.04009758437 
0.009975 124843.18375673672 0.15688257157636987 -0.24444527872023775 -0.4013278502966076 -389343.4778831412 0.0 192.74771772080894 513993.9139221571 
0.010025 162986.2869966663 0.20481460874584181 -0.23149619679486824 -0.43631080554071006 -388998.6166413331 0.0 206.916745084843 551777.9868929146 


==> data/hyst_at_1T_1000.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1e-05 92887.94131206641 0.11672642961322707 0.004898935797194917 -0.11182749381603216 11.605190068973814 0.0 34.81557020692145 92841.52055179051 
2e-05 182654.1708885114 0.22953000056435285 0.013696948683815912 -0.21583305188053695 34.42410132565078 0.0 68.45673377003091 182551.2900534157 
3e-05 269893.9850286901 0.3391587842456826 0.025742685357222433 -0.3134160988884601 68.1396886479102 0.0 101.14676196677829 269724.6985780754 
4e-05 354710.1126785257 0.4457418736579456 0.04046824533934911 -0.4052736283185965 112.44778122535622 0.0 132.92427773233803 354464.740619568 
4.5e-05 396291.96482774883 0.49799517015180816 0.04838478821906964 -0.4496103819327385 137.1981727444743 0.0 148.50234911470864 396006.2643058896 
5e-05 437193.3771034333 0.5493934006825033 0.05676614673991329 -0.49262725394259 164.50223839891856 0.0 163.8243939266654 436865.0504711077 
5.5e-05 477392.8504774751 0.5999095487745305 0.06552232028933429 -0.5343872284851963 194.3159666577476 0.0 178.88236955297415 477019.65214126435 
6e-05 516862.9669071384 0.6495091598992362 0.07457500304083958 -0.5749341568583966 226.5936358612511 0.0 193.66601522102107 516442.70725605614 
6.5e-05 555575.19964895 0.6981563862935296 0.08385585700231443 -0.6143005292912151 261.2877450642927 0.0 208.16465521825032 555105.7472486674 
7e-05 593497.152606223 0.7458105178216683 0.09330489299624761 -0.6525056248254206 298.34877241864757 0.0 222.36616412612938 592976.4376696782 
7.5e-05 630598.9223280043 0.7924339766989196 0.10286941893966796 -0.6895645577592516 337.72533102148293 0.0 236.2593516170122 630024.9376453657 
8e-05 666851.5850447045 0.8379904162444611 0.11250305611753599 -0.7254873601269252 379.3642302351822 0.0 249.83339528219523 666222.3874191871 
8.5e-05 702225.2842747384 0.8824423176970089 0.1221888815002214 -0.7602534361967874 423.21041753102173 0.0 263.07712377503714 701538.9967334323 
9e-05 736687.868320629 0.9257492780419252 0.13195738156448472 -0.7937918964774404 469.20683521722765 0.0 275.9785061172355 735942.6829792946 
9.5e-05 770210.4625581341 0.9678750123562523 0.14177280374318896 -0.8261022086130634 517.2946252917524 0.0 288.52674044714826 769404.6411923952 
0.0001 802764.5990139632 1.0087837467296892 0.15160279944119207 -0.8571809472884971 567.4131549593149 0.0 300.7111780053745 801896.4746809986 
0.000105 834323.4404863679 1.0484417565398938 0.16141787160465668 -0.8870238849352371 619.5001186209258 0.0 312.5217819696665 833391.4185857773 
0.00011 864860.6592299076 1.0868159573662013 0.1715537166924546 -0.9152622406737467 1947.825867798827 0.0 7969.95449506741 854942.8788670413 
0.000115 894350.4459551324 1.1238739162989597 0.18287203501928886 -0.9410018812796709 7665.677147564549 0.0 34307.107678594344 852377.6611289735 
0.00012 922768.5403517743 1.1595851469331644 0.19513758474563764 -0.9644475621875268 17021.747394743517 0.0 56136.42148307383 849610.371473957 
0.000125 950091.7668506079 1.1939205259896066 0.2081441068906835 -0.9857764190989231 29361.730186148896 0.0 74039.89674843231 846690.1399160267 
0.00013 976297.8956495164 1.226852118675078 0.22171053183948825 -1.0051415868355897 44115.51184288068 0.0 88522.68994039095 843659.6938662448 
0.000135 1001365.6255955463 1.2583531571713262 0.23567769755928317 -1.022675459612043 60786.0803678926 0.0 100023.41115007132 840556.1340775824 
0.00014 1025274.0715359726 1.288397396421403 0.2499054424880057 -1.0384919539333974 78939.84371334674 0.0 108922.5800727252 837411.6477499007 
0.000145 1048002.1880454499 1.3169583899638457 0.2642700369020976 -1.0526883530617481 98198.15627828745 0.0 115549.8753896441 834254.1563775183 
0.00015 1069530.5689282482 1.3440117512538787 0.2786621306133393 -1.0653496206405395 118230.23638169805 0.0 120192.48062046395 831107.8519260862 
0.000155 1089842.886571024 1.3695369624074494 0.2929850971254088 -1.0765518652820405 138747.23717944077 0.0 123102.00478645593 827993.6446051274 
0.00016 1108925.4972761218 1.3935168782484288 0.30715355866783106 -1.0863633195805977 159497.0504214609 0.0 124498.8794521207 824929.5674025401 
0.000165 1126767.3377506915 1.4159375962330005 0.3210920814081671 -1.0948455148248335 180259.78609751683 0.0 124576.41405633588 821931.1375968388 
0.00017 1143359.5047449311 1.436787928207496 0.3347340178778015 -1.1020539103296945 200843.79170280255 0.0 123504.03363171424 819011.6794104143 
0.000175 1158694.1888774713 1.4560580606138591 0.348020406716267 -1.108037653897592 221082.04470879925 0.0 121429.51803598051 816182.6261326915 
0.00018 1172764.571678289 1.4737394251099571 0.36089903160405246 -1.1128403935059046 240829.00852133465 0.0 118481.78287521222 813453.7802817421 
0.000185 1185564.5545378092 1.489824357956975 0.373323597719451 -1.1165007602375239 259957.86640559873 0.0 114773.14730558493 810833.5408266255 
0.00019 1197088.1768008308 1.5043053687746757 0.3852529697313784 -1.1190523990432972 278358.0378732004 0.0 110401.02880560947 808329.1101220209 
0.000195 1207330.6967310423 1.5171764989214758 0.3966505942405797 -1.1205259046808962 295933.1812153705 0.0 105450.86005302094 805946.6554626509 
0.0002 1216289.5224712878 1.528434491373614 0.4074840728020451 -1.120950418571569 312599.5965825541 0.0 99998.49220310166 803691.433685632 
0.000205 1223964.4731315824 1.5380791188180325 0.417724768445188 -1.1203543503728444 328284.8783382019 0.0 94111.69053388682 801567.9042594937 
0.00021 1230357.4805722663 1.5461128089020313 0.4273475505491295 -1.1187652583529017 342926.7060403357 0.0 87850.96621280267 799579.8083191279 
0.000215 1235472.0999375032 1.552540029151526 0.4363304517632359 -1.11620957738829 356471.7245169757 0.0 81270.11085984008 797730.2645606875 
0.00022 1239313.1154632817 1.55736679161477 0.4446542951188036 -1.1127124964959663 368874.5139158277 0.0 74416.7363931116 796021.8651543425 
0.000225 1241886.3085845725 1.560600361457216 0.45230246069205204 -1.1082979007651639 380096.66457483923 0.0 67332.90395406964 794456.7400556636 
0.00023 1243198.3484591981 1.5622491193897523 0.459260619821959 -1.1029884995677932 390105.9584002824 0.0 60055.762952659046 793036.6271062567 
0.000235 1243256.7531657973 1.5623225129086271 0.46551645252361196 -1.0968060603850152 398875.65200675174 0.0 52618.161638815815 791762.9395202298 
0.00024 1242069.9255074775 1.5608311012876452 0.4710716805510258 -1.0897594207366195 406384.2156191333 0.0 45051.38167428965 790634.3282140545 
0.000245 1239647.0700302385 1.5577864513004436 0.4759308376647869 -1.0818556136356567 412614.76397935004 0.0 37383.2901613005 789649.0158895879 
0.00025 1235997.9849154886 1.553200875704915 0.4800971400605275 -1.0731037356443873 417554.42602379835 0.0 29637.972266690213 788805.586625 
0.000255 1231133.1082646917 1.5470874914062092 0.483572390964177 -1.0635151004420322 421193.8044806444 0.0 21836.270741076118 788103.0330429712 
0.00026 1225063.7286724634 1.5394604840706922 0.48635472725264806 -1.0531057568180442 423526.47968295263 0.0 13996.051213849452 787541.1977756614 
0.00027 1209637.3685350171 1.5200751481989196 0.4894240084625216 -1.030651139736398 423624.6944366823 0.0 294.6442611889298 785718.0298371459 
0.00028 1189525.0645192123 1.4948012815817928 0.49132280041584453 -1.0034784811659483 423720.38413809193 0.0 287.0691042288344 765517.6112768917 
0.00029 1164856.2200529843 1.4638014973627325 0.49213844408568136 -0.9716630532770512 423812.9798197405 0.0 277.7870449456119 740765.4531882983 
0.0003 1135764.0292695176 1.4272431722258638 0.4918988755144913 -0.9353442967113725 423901.92922621855 0.0 266.8482194339495 711595.2518238652 
0.00031 1102385.5267381668 1.3852985088897358 0.49058762718701515 -0.8947108817027207 423986.69729187473 0.0 254.30419696849643 678144.5252493237 
0.00032 1064854.4065304482 1.3381355122795102 0.4880994416732196 -0.8500360706062906 424066.7657213148 0.0 240.20528832030496 640547.435520813 
0.00033 1023260.7190172371 1.2858673430286247 0.4843282430855125 -0.8015390999431122 424141.6275345702 0.0 224.58543976608786 598894.5060429008 
0.00034 977563.0021728446 1.2284418984189567 0.4792101418260216 -0.7492317565929351 424210.77063484985 0.0 207.4293008389335 553144.8022371558 
0.00035 927753.3786628913 1.1658492795001796 0.47256777999013955 -0.69328149951004 424273.6820051682 0.0 188.7341109550381 503290.96254676813 
0.00036 873926.208762186 1.0982080628907454 0.46442779141479557 -0.6337802714759497 424329.8604817745 0.0 168.53542981897223 449427.81285059254 
0.00037 816255.5725400094 1.0257370040573697 0.45479533537434574 -0.570941668683024 424378.8267126663 0.0 146.89869267550037 391729.84713466757 
0.00038 754964.1791293216 0.9487159675504502 0.4433097706987366 -0.5054061968517136 424420.12923045945 0.0 123.90755337955598 330420.14234548254 
0.00039 690306.8025065386 0.8674651117910407 0.43010518202194686 -0.4373599297690938 424453.34845500666 0.0 99.65767364170884 265753.79637789016 
0.0004 622551.8716047538 0.7823217545248282 0.415623439034306 -0.36669831549052223 424478.0983954302 0.0 74.24982127051993 197999.5233880531 
0.00041 551988.9253633793 0.6936497411138068 0.40005360014561736 -0.2935961409681895 424494.02928335726 0.0 47.79266378109038 127447.10341624099 
0.00042 478920.79416077316 0.6018296194347498 0.38350292612629094 -0.21832669330845883 424500.8292289941 0.0 20.39983691057568 54399.56509486847 
0.00043 403650.1653639312 0.5072417576510526 0.3660690618249809 -0.14117269582607173 424498.2241985262 0.0 -7.815091403696731 -20840.243743191277 
0.00044 326484.08343979204 0.4102719992193791 0.34784565271525936 -0.06242634650411977 424485.9785537537 0.0 -36.736934317366625 -97965.15817964432 
0.00045 247742.43346481564 0.3113223235822092 0.32892422964842105 0.01760190606621187 424463.89665156865 0.0 -66.24570655507425 -176655.21748019796 
0.00046 167741.83769536184 0.2107906100013601 0.3093944753813554 0.0986038653799953 424431.82243130927 0.0 -96.22266077818848 -256593.76207516922 
0.00047 86803.34218607818 0.10908029684752968 0.2893449840731962 0.18026468722566652 424389.639962513 0.0 -126.5474063887673 -337459.75037004607 
0.00048 5249.607275516296 0.00659685106039741 0.26883799199300323 0.2622411409326058 424337.2736415876 0.0 -157.09896277623568 -418930.567403295 
0.00049 -76573.68621866989 -0.09622533203314532 0.24789554423729238 0.3441208762704377 424274.6910628944 0.0 -187.7477360795568 -500660.6295454847 
0.0005 -158305.23628890526 -0.19893222694000845 0.2266106786119992 0.4255429055520077 424201.9049650243 0.0 -218.3582936101199 -582288.7829603195 
0.00051 -239562.8651285769 -0.30104357486434385 0.20507948527799355 0.5061230601423374 424118.9758333285 0.0 -248.78739508755675 -663433.0535668178 
0.00052 -319947.8603567304 -0.40205833905139093 0.1834016794540473 0.5854600185054383 424026.01395974157 0.0 -278.88562076089164 -743694.9886957109 
0.000525 -359751.2366195283 -0.4520767368335014 0.17254344449708034 0.6246201813305817 423977.0493036174 0.0 -293.7879367449004 -783434.4979864007 
0.00053 -399186.77180070773 -0.5016328918797315 0.16167995607836003 0.6633128479580915 423925.62406334095 0.0 -308.55144165839647 -822803.8444223903 
0.000535 -438205.103274681 -0.5506647732853178 0.150741445760001 0.7014062190453189 423576.77953792183 0.0 -2093.067152514554 -859688.8156600883 
0.00054 -476758.2638997925 -0.5991121037623248 0.13831949421582435 0.7374315979781492 418177.4886738358 0.0 -32395.74518451596 -862540.0073891124 
0.000545 -514800.25122112693 -0.6469170749209889 0.12465247858664256 0.7715695535076315 408565.43216087477 0.0 -57672.33907776587 -865693.3443042359 
0.00055 -552286.6090923749 -0.6940238215202492 0.10996099278902578 0.803984814309275 395458.21485033917 0.0 -78643.30386321346 -869101.5200795006 
0.000555 -589174.4698869411 -0.7403784745117901 0.09443617104777079 0.8348146455595609 379471.31373632606 0.0 -95921.4066840786 -872724.3769391886 
0.00056 -625421.1236705349 -0.7859273630092904 0.07824414720858838 0.8641715102178789 361133.3270824822 0.0 -110027.91992306538 -876526.5308299517 
0.000565 -660984.743572207 -0.8306179258165516 0.06152975916861034 0.892147684985162 340898.86851827963 0.0 -121406.75138521542 -880476.8607052712 
0.00057 -695826.9580985007 -0.8744019438927931 0.04441934429840412 0.9188212881911972 319159.1654063728 0.0 -130438.21867144098 -884547.9048334325 
0.000575 -729913.2001922628 -0.9172359789928916 0.027023296023102605 0.9442592750159942 296251.01603815303 0.0 -137448.89620931837 -888715.3200210974 
0.00058 -763209.2723327354 -0.9590770572448533 0.009438386290794496 0.9685154435356478 272464.8885656031 0.0 -142716.76483529905 -892957.3960630394 
0.000585 -795680.8688567621 -0.999882068880939 -0.008429205688923733 0.9914528631920153 247472.88648024073 0.0 -149952.01251217397 -893201.7428248288 
0.00059 -827295.0260807124 -1.039609590514617 -0.026686769036777892 1.0129228214778392 220905.50230374964 0.0 -159404.3050589463 -888796.2233255157 
0.000595 -858021.0323931247 -1.0782210287967082 -0.045220609441170075 1.0330004193555382 193109.80386046102 0.0 -166774.1906597313 -884356.6455938544 
0.0006 -887829.7809859699 -1.1156798070335032 -0.0639293437438612 1.051750463289642 164391.02500278165 0.0 -172312.67314607973 -879908.1328426718 
0.000605 -916693.2344785985 -1.1519506924133722 -0.0827222542265846 1.0692284381867876 135017.9271922023 0.0 -176238.58686347562 -875472.5748073251 
0.00061 -944582.9608652053 -1.1869979562240895 -0.10151785745379505 1.0854800987702946 105227.667117748 0.0 -178741.5604467254 -871069.0675362279 
0.000615 -971471.6549113144 -1.2207872856960416 -0.12024304705286046 1.1005442386431812 75229.79322469617 0.0 -179987.24335831054 -866714.2047777 
0.00062 -997333.9505556083 -1.253286804896474 -0.13883185349020127 1.1144549514062727 45209.608592135424 0.0 -180121.10779536408 -862422.4513523796 
0.000625 -1022146.2375566049 -1.284466844320911 -0.15722469588814147 1.1272421484327695 15331.115263342881 0.0 -179270.95997275485 -858206.3928471929 
0.00063 -1045885.2584644682 -1.3142981777959342 -0.17536756327129643 1.1389306145246376 -14260.224813406594 0.0 -177548.04046049644 -854076.9931905651 
0.000635 -1068528.325318374 -1.3427522947891233 -0.19321109163139635 1.149541203157727 -43435.05510155893 0.0 -175048.9817289136 -850044.2884879014 
0.00064 -1090054.4312113733 -1.3698027972426603 -0.2107102442367811 1.159092553005879 -72078.42121995431 0.0 -171860.19671037185 -846115.8132810472 
0.000645 -1110444.7414800895 -1.3954260168205066 -0.22782389729066044 1.167602119529846 -100087.99307551736 0.0 -168057.43113338144 -842299.3172711907 
0.00065 -1129682.4891650055 -1.419600883539925 -0.24451451999771792 1.175086363542207 -127372.75663483689 0.0 -163708.58135591683 -838601.1511742518 
0.000655 -1147753.407790857 -1.4423094696193626 -0.2607478633636326 1.18156160625573 -153851.87611315248 0.0 -158874.71686989313 -835026.8148078113 
0.00066 -1164645.5512411154 -1.4635367631260494 -0.2764927368378975 1.1870440262881519 -179453.6808719015 0.0 -153610.82855249377 -831581.0418167202 
0.000665 -1180348.9828376085 -1.4832702772619264 -0.291720786860133 1.1915494904017934 -204114.74092130119 0.0 -147966.3602963975 -828267.8816199099 
0.00067 -1194855.565697503 -1.5014997869184608 -0.30640627213808497 1.1950935147803758 -227779.0333144877 0.0 -141985.75435911864 -825090.7780238967 
0.000675 -1208158.8993236565 -1.5182172489937318 -0.3205258433349568 1.1976914056587749 -250397.20800461073 0.0 -135709.04814073793 -822052.6431783078 
0.00068 -1220253.9795603266 -1.5334163750801726 -0.3340583308719449 1.1993580442082277 -271925.90015600156 0.0 -129172.15290834455 -819155.9264959805 
0.000685 -1231136.9177729788 -1.5470922785755086 -0.34698453321177 1.2001077453637385 -292327.0912411482 0.0 -122407.14651088219 -816402.6800209484 
0.00069 -1240804.5809871007 -1.559241022467855 -0.3592870238350353 1.1999539986328198 -311567.5016164537 0.0 -115442.46225183307 -813794.6171188139 
0.000695 -1249254.518269178 -1.5698595268233222 -0.3709499902202672 1.1989095366030549 -329618.05234057765 0.0 -108303.30434474353 -811333.1615838568 
0.0007 -1256485.1880728714 -1.578945854477649 -0.3819591107905708 1.196986743687078 -346453.43079402513 0.0 -101012.27072068502 -809019.4865581612 
0.000705 -1262495.961695712 -1.586499215380012 -0.39230143003420925 1.1941977853458026 -362051.7134542413 0.0 -93589.69596129657 -806854.5522801742 
0.00071 -1267287.2072260145 -1.5925200720838293 -0.40196524531241073 1.1905548267714186 -376394.04993693705 0.0 -86054.01889617469 -804839.1383929027 
0.000715 -1270860.2871564792 -1.5970101367479241 -0.4109400910524922 1.1860700456954318 -389464.3898959435 0.0 -78422.03975403872 -802973.857506497 
0.00072 -1273217.5925239709 -1.599972414037836 -0.4192166143213533 1.1807557997164826 -401249.2492530137 0.0 -70709.1561424211 -801259.187128536 
0.000725 -1274362.5230944406 -1.601411176225459 -0.42678648324869334 1.1746246929767656 -411737.50346629473 0.0 -62929.525279687674 -799695.4943484581 
0.00073 -1274299.5110716776 -1.601331992982339 -0.43364250612600214 1.167689486856337 -420920.21640921914 0.0 -55096.277657546285 -798283.0170049121 
0.00074 -1270834.727158622 -1.5969780171073262 -0.4447327347206225 1.1522452823867038 -434397.2931770619 0.0 -40431.230303528275 -796006.2036780317 
0.00075 -1262601.0915149215 -1.5866313254070927 -0.4531962632434614 1.1334350621636313 -442879.6406485792 0.0 -25447.042414551775 -794274.4084517906 
0.00076 -1249681.719020401 -1.5703963631199822 -0.45901454342597203 1.1113818196940102 -446308.42174641404 0.0 -10286.343293504522 -793086.9539804823 
0.00077 -1232167.0600815597 -1.5483867935790245 -0.462670657016743 1.0857161365622816 -446406.6049845868 0.0 -294.54971451842044 -785465.9053824544 
0.00078 -1210158.0877291893 -1.5207295032369175 -0.46513378472431816 1.0555957185125993 -446502.0262093175 0.0 -286.26367419212994 -763369.7978456797 
0.00079 -1183767.2143776016 -1.487565753699651 -0.46655632355127474 1.0210094301483763 -446594.13830179226 0.0 -276.33627742439444 -736896.739798385 
0.0008 -1153117.4420997158 -1.4490501139306884 -0.46691211550923917 0.9821379984214492 -446682.4095791283 0.0 -264.8138320082173 -706170.2186885792 
0.00081 -1118340.3264451665 -1.4053479015093384 -0.4661800354961896 0.9391678660131488 -446766.3248610956 0.0 -251.74584590181345 -671322.2557381691 
0.00082 -1079571.6207793169 -1.356629709145731 -0.4642196982951444 0.8924100108505867 -446845.3859925197 0.0 -237.18339427219698 -632489.0513925251 
0.00083 -1036940.5824965796 -1.3030579664721502 -0.46094904612305077 0.8421089203490995 -446919.11102956417 0.0 -221.1751111334558 -589800.296355882 
0.00084 -990503.8597198814 -1.2447038596193258 -0.4563019905865788 0.788401869032747 -446987.02516608214 0.0 -203.74240955409198 -543313.0921442452 
0.00085 -940193.8936110941 -1.1814824916474387 -0.45015991916358544 0.7313225724838532 -447048.64521461347 0.0 -184.86014559408247 -492960.38825088646 
0.00086 -886006.5522013697 -1.1133886701712978 -0.4425560939898096 0.6708325761814882 -447103.48753182817 0.0 -164.52695164421152 -438738.53771789727 
0.00087 -828052.5790416483 -1.0405615596413296 -0.4333748566059429 0.6071867030353867 -447151.0823708474 0.0 -142.78451705765377 -380758.71215374325 
0.00088 -766522.1329487833 -0.9632401206743506 -0.4223861895407993 0.5408539311335513 -447190.98380145436 0.0 -119.7042918208156 -319211.44485550816 
0.00089 -701647.7902295808 -0.8817166172771054 -0.4097032113066456 0.47201340597045977 -447222.7750066553 0.0 -95.37361560274606 -254329.6416073228 
0.0009 -633689.7742711945 -0.7963180558021435 -0.3954272542636438 0.40089080153849976 -447246.07173320005 0.0 -69.890179634385 -186373.81235835998 
0.00091 -562932.93540353 -0.707402389730987 -0.37981155724248794 0.3275908324884991 -447260.52536434325 0.0 -43.36089342965892 -115629.04914575709 
0.00092 -489671.32322232967 -0.6153391326835456 -0.36314819817754124 0.2521909345060043 -447265.82406472525 0.0 -15.896101146171823 -42389.60305645818 
0.00093 -414213.5480038277 -0.5205160957704753 -0.3456157522946806 0.1749003434757947 -447261.6945949525 0.0 12.388409318177501 33035.75818180666 
0.00094 -336864.4616280876 -0.42331636716251236 -0.327306673064361 0.09600969409815135 -447247.9018372105 0.0 41.37827322596136 110342.06193589693 
0.00095 -257936.73669352452 -0.3241328628349206 -0.30830896613178066 0.01582389670313994 -447224.2497676023 0.0 70.95620882447004 189216.55686525337 
0.00096 -177752.5982023441 -0.22337050266759298 -0.2887100576828201 -0.06533955501522712 -447190.58264471806 0.0 101.00136865264554 269336.98307372135 
0.00097 -96630.03951256479 -0.121428888899506 -0.26859668955078375 -0.14716780065127777 -447146.78447591094 0.0 131.39450642134685 350385.3504569248 
0.00098 -14894.526627712889 -0.018717014172928148 -0.24805558521853183 -0.22933857104560368 -447092.7799459449 0.0 162.01358989812522 432036.23972833384 
0.00099 67115.66695549512 0.08434003449926508 -0.22717433125760483 -0.3115143657568699 -447028.5360120492 0.0 192.73180168719645 513951.4711658571 
0.001 149040.7289726972 0.18729010369051718 -0.20600166147239568 -0.39329176516291287 -446954.0645896373 0.0 223.4142672356621 595771.3792950988 


==> data/hyst_at_1T_10000.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1e-06 97454.85960020279 0.12246538839064873 0.0006636338928952586 -0.12180175449775348 1.217713880873696 0.0 36.531416426210896 97417.11046989569 
2e-06 193554.36581779056 0.24322758948936088 0.002018721353232946 -0.24120886813612794 3.6361910722609037 0.0 72.55431574161626 193478.17531097666 
3e-06 288105.6842667768 0.36204428045998654 0.004104492515702329 -0.3579397879442842 7.236071719456422 0.0 107.99641941586559 287990.4517756415 
4e-06 380834.1605417656 0.4785703203976187 0.006924128139067752 -0.471646192258551 11.994564359434007 0.0 142.7547791993276 380679.4111982069 
5e-06 471439.4124639042 0.5924282379237159 0.010446462089245425 -0.5819817758344705 17.88512449112729 0.0 176.71680395079838 471244.8105354623 
6e-06 559613.3208689819 0.7032308390771925 0.01462818523679947 -0.6886026538403931 24.87735794746909 0.0 209.76700369025406 559378.6765073441 
7e-06 645047.9649423648 0.8105911791503919 0.01942444009824746 -0.7911667390521444 32.93702342190296 0.0 241.7899642330162 644773.2379547098 
8e-06 727440.0832282915 0.9141281685586993 0.024796583216191725 -0.8893315853425076 42.026090735879656 0.0 272.67201941930114 727125.3851181363 
9e-06 806494.1808791712 1.0134704775251688 0.03073028589507088 -0.982740191630098 52.102837931196916 0.0 302.30241585951774 806139.7756253805 
1e-05 881924.7066522483 1.1082592717752147 0.03717550626469187 -1.0710837655105228 63.12197556304354 0.0 330.57412895539875 881531.0105477298 
1.1e-05 953457.7888829195 1.198150394025019 0.0447098661033288 -1.1534405279216904 2286.222313380929 0.0 66693.01013453664 884478.5564350019 
1.2e-05 1020832.7734980236 1.2828162967060337 0.05326893964850008 -1.2295473570575337 6676.791566537654 0.0 131717.07759470172 882438.9043367843 
1.3e-05 1083803.6968296207 1.3619478927573585 0.0627419373091968 -1.2992059554481616 13029.61104203679 0.0 190584.58426497434 880189.5015226096 
1.4e-05 1142140.5320131287 1.4352561218958333 0.07301705366156948 -1.3622390682342638 21137.733336372603 0.0 243243.6688300742 877759.129846682 
1.5e-05 1195630.2729264628 1.502473312734134 0.08398179616192228 -1.4184915165722118 30793.09023044033 0.0 289660.7068220318 875176.4758739907 
1.6e-05 1244078.0298452564 1.5633545596217284 0.09552333534989178 -1.4678312242718365 41787.12152914698 0.0 329820.9389611999 872469.9693549095 
1.7e-05 1287307.9276718851 1.617678851392758 0.10752887532813785 -1.5101499760646202 53911.41743043263 0.0 363728.8770385693 869667.6332028832 
1.8e-05 1325163.866795004 1.6652500274903312 0.11988601760304107 -1.5453640098872903 66958.3689881644 0.0 391408.5467319526 866796.9510748872 
1.9e-05 1357510.1776339384 1.7058976004912625 0.13248312404370494 -1.5734144764475575 80721.82245465151 0.0 412903.60399461346 863884.7511846734 
2e-05 1384232.1631644622 1.739477437864073 0.14520967797410975 -1.5942677598899633 94997.7332516996 0.0 428277.32391144265 860957.10600132 
2.1e-05 1405236.6627489338 1.7658724704988353 0.1579566444148101 -1.6079158260840252 109584.81978899601 0.0 437612.5961188943 858039.2468410435 
2.2e-05 1420452.4865318476 1.784993238584723 0.17061683073177258 -1.6143764078529503 124285.21251982814 0.0 441011.7819249636 855155.4920870559 
2.3e-05 1429830.706242139 1.7967782570429638 0.18308524652770602 -1.6136930105152578 138905.09334455593 0.0 438596.424741834 852329.1881557491 
2.4e-05 1433344.8101851733 1.8011942102955187 0.19525944190961456 -1.6059347683859042 153255.32076632878 0.0 430506.8226531845 849582.66676566 
2.5e-05 1430990.7070038046 1.7982359569913668 0.20704489847337507 -1.5911910585179918 167152.07262518202 0.0 416902.55576559814 846936.0786130244 
2.6e-05 1422786.7060468679 1.7879265053368243 0.2183594219537793 -1.569567083383045 180417.49649492954 0.0 397962.7160924273 844406.4934595111 
2.7e-05 1408773.4632332798 1.770316945066369 0.2291202269098272 -1.5411967181565418 192880.2418986819 0.0 373882.3621125713 842010.8592220265 
2.8e-05 1389013.8173601902 1.7454862417413954 0.23924175109536389 -1.5062444906460315 204375.953157139 0.0 344871.337753713 839766.5264493382 
2.9e-05 1363592.5141027996 1.7135408899181568 0.24863438960796425 -1.4649065003101924 214747.72741713122 0.0 311153.22779976577 837691.5588859026 
3e-05 1332615.841336048 1.674614454879484 0.25720596904206755 -1.4174084858374163 223846.55542839222 0.0 272964.84033782984 835804.4455698259 
3.1e-05 1296211.204473332 1.6288670389896789 0.26488125482735525 -1.3639857841623235 231531.8707530119 0.0 230559.45973858962 834119.8739817305 
3.2e-05 1254526.6177761608 1.576484642455375 0.2715910129583695 -1.3048936294970055 237671.98404939906 0.0 184203.39889161632 832651.2348351454 
3.3e-05 1207730.1158264722 1.517678423759838 0.27726291796754166 -1.2404155057922963 242144.41815836178 0.0 134173.02326887992 831412.6743992305 
3.4e-05 1156009.1072213056 1.4526838874917396 0.28182252521795154 -1.170861362273788 244836.21675582277 0.0 80753.95792383036 830418.9325416525 
3.5e-05 1099569.6676165038 1.3817599959576716 0.2852153751351872 -1.0965446208224845 245644.3735098197 0.0 24244.70261990874 829680.5914867753 
3.6e-05 1038635.7707238083 1.3051882028245956 0.2877276291032067 -1.0174605737213889 245654.28206272062 0.0 297.2565870277726 792684.2320740599 
3.7e-05 973448.4549199697 1.2232714058499647 0.28956643891860195 -0.9337049669313628 245663.37596599382 0.0 272.81709819591754 727512.2618557798 
3.8e-05 904264.9384708661 1.1363328350395596 0.2907152233721746 -0.845617611667385 245671.60529665952 0.0 246.87991997033865 658346.4532542361 
3.9e-05 831357.6854407785 1.0447148788344656 0.2911603977102894 -0.7535544811241761 245678.92353684327 0.0 219.5472055119088 585459.2146984233 
4e-05 755013.4303690061 0.9487778584835594 0.29101913881953667 -0.6577587196640228 245685.2877520453 0.0 190.92645606033776 509137.2161609005 
4.1e-05 675532.1662524815 0.8488987563049579 0.2902934162881248 -0.5586053400168332 245690.65875676222 0.0 161.1301415078293 429680.3773542114 
4.2e-05 593226.0948910201 0.7454698966509561 0.2889613869844903 -0.4565085096664658 245695.00126699117 0.0 130.27530686893502 347400.81831715995 
4.3e-05 508418.5423120873 0.638897582990594 0.2869743540958208 -0.3519232288947732 245698.28403918003 0.0 98.48316566521581 262621.77510724205 
4.4e-05 421442.8433377741 0.5296006962151781 0.2843448726796971 -0.24525582353548103 245700.4799952383 0.0 65.87868174779553 175676.484660788 
4.5e-05 332641.15772725735 0.41800920695902216 0.28102335216384217 -0.13698585479518 245701.56633275418 0.0 32.590125475885245 86907.0012690273 
4.6e-05 242363.07519525845 0.30456242261394184 0.2770268051220987 -0.027535617491843134 245701.5246177795 0.0 -1.2514492399804067 -3337.1979732810833 
4.7e-05 150964.54314210988 0.1897076398751167 0.2723702975551186 0.08266265768000189 245700.34086421554 0.0 -35.51260691819532 -94700.28511518748 
4.8e-05 58807.8778788908 0.07390015884701162 0.2670686256572219 0.19316846681021027 245698.00561333794 0.0 -70.05752632804467 -186820.07020811908 
4.9e-05 -33734.549593254116 -0.042392085269731074 0.26113932114301713 0.30353140641274823 245694.514059375 0.0 -104.74661888765309 -279324.31703374145 
5e-05 -126274.22266628209 -0.15868086810646143 0.2546027057350507 0.41328357384151215 245689.8662511916 0.0 -139.43424550198944 -371824.65467197174 
5.1e-05 -218431.0151967249 -0.2744885090632766 0.24748172306956331 0.5219702321328399 245684.0669873882 0.0 -173.9779141012545 -463941.1042700118 
5.2e-05 -309828.17648898385 -0.38934156925316543 0.23979954224537953 0.629141111498545 245677.12577406492 0.0 -208.23639969875632 -555297.0658633499 
5.3e-05 -400099.4511496918 -0.5027797985748721 0.23157550779350194 0.7343553063683741 245669.05669362206 0.0 -242.07241328626043 -645526.4354300275 
5.4e-05 -488883.318930102 -0.6143488972853617 0.22283984988351555 0.8371887471688773 245659.87834553665 0.0 -275.35044256240366 -734267.8468330762 
5.5e-05 -575822.8748168312 -0.7236003653174048 0.21362494954409791 0.9372253148615027 245649.61378863794 0.0 -307.9367069619403 -821164.5518985072 
5.6e-05 -660568.2677879407 -0.8300945669108519 0.20341805743681407 1.033512624347666 243763.5283662507 0.0 -56582.56267161762 -847749.2334825738 
5.7e-05 -742776.5583182491 -0.9334005515485287 0.1920501328856416 1.1254506844341703 239368.86151156755 0.0 -131840.0056404947 -850305.4141893219 
5.8e-05 -822117.0967217807 -1.0331028125806863 0.1796125477987778 1.212715360379464 232647.216782255 0.0 -201649.34187937717 -853114.9716246586 
5.9e-05 -898272.9422603735 -1.1288030705294712 0.16619942549526043 1.2950024960247315 223783.98768416574 0.0 -265896.872942678 -856160.0570018613 
6e-05 -970941.5665181725 -1.2201211569753825 0.15190727952229882 1.3720284364976814 212967.74882801846 0.0 -324487.1656844169 -859422.149661774 
6.1e-05 -1039835.8863046375 -1.3066963125414723 0.1368346500124131 1.4435309625538855 200389.6331493919 0.0 -377343.47035879764 -862882.0490952318 
6.2e-05 -1104685.1044693878 -1.3881882434924409 0.12108173825247523 1.509269981744916 186242.7020241758 0.0 -424407.9337564817 -866519.872737082 
6.3e-05 -1165235.480637592 -1.4642780902692925 0.10475004270159716 1.5690281329708897 170721.31096707177 0.0 -465641.731713122 -870315.0598915418 
6.4e-05 -1221250.8321348906 -1.5346690569701575 0.08794200112544198 1.6226110580955995 154020.47995862958 0.0 -501024.930253267 -874246.3818402532 
6.5e-05 -1272513.0242833744 -1.5990870274743918 0.07076061976246563 1.6698476472368575 136335.2689621811 0.0 -530556.3298934564 -878291.9633520992 
6.6e-05 -1318822.6776707899 -1.6572814542232692 0.05330913277810425 1.7105905870013736 117860.15156052876 0.0 -554253.5220495642 -882429.3071817545 
6.7e-05 -1359999.8859047443 -1.7090262601765207 0.03569060616800833 1.744716866344529 98788.38718565354 0.0 -572152.9312462581 -886635.3418441397 
6.8e-05 -1395884.7205764835 -1.7541204733685287 0.018007546799317632 1.7721280201678464 79311.39920203194 0.0 -584309.6395086496 -890886.480269866 
6.9e-05 -1426337.7425427504 -1.792388869404062 0.0003615746406431439 1.792750444044705 59618.15915533184 0.0 -590797.2014010048 -895158.7002970774 
7e-05 -1451240.687807752 -1.8236828333629729 -0.01722982880709108 1.8064530045558818 39625.105561679426 0.0 -599791.6078095742 -891074.1855598572 
7.1e-05 -1470497.0108308422 -1.8478810425407697 -0.03466610570512358 1.813214936835646 19520.54931503404 0.0 -603136.6873993553 -886880.8727465209 
7.2e-05 -1484032.1832702872 -1.8648898418611024 -0.051846492776846005 1.8130433490842564 -504.46106950723 0.0 -600750.31153624 -882777.41066454 
7.3e-05 -1491793.9259007114 -1.8746435353118205 -0.06867213791113001 1.8059713974006906 -20262.64900104831 0.0 -592745.6379462343 -878785.638953429 
7.4e-05 -1493752.4450968064 -1.8771046831191671 -0.08504649350749895 1.792058189611668 -39571.14901781611 0.0 -579255.000503036 -874926.2955759544 
7.5e-05 -1489900.5924313897 -1.872264302304614 -0.10088482795071083 1.771379474353903 -58252.20000912092 0.0 -560431.5297391462 -871216.8626831226 
7.6e-05 -1480253.8771772888 -1.8601418823951914 -0.11610956220675422 1.7440323201884371 -76133.77704366797 0.0 -536447.3110364063 -867672.7890972146 
7.7e-05 -1464850.3403091843 -1.8407852270895368 -0.13064233147221238 1.7101428956173246 -93050.13666663336 0.0 -507490.78868896305 -864309.4149535879 
7.8e-05 -1443750.377945099 -1.8142702323879243 -0.1444013253190258 1.6698689070688986 -108842.31765821372 0.0 -473765.42974741204 -861142.6305394733 
7.9e-05 -1417036.4312533957 -1.7807004969179066 -0.1573006650288734 1.6233998318890333 -123358.60999396777 0.0 -435488.77007262263 -858189.0511868054 
8e-05 -1384812.6258619227 -1.740206868802483 -0.169253332820474 1.570953535982009 -136455.0172659157 0.0 -392892.2181584342 -855465.3904375728 
8.1e-05 -1347204.390470374 -1.6929469663942567 -0.18018849588011782 1.5127584705141388 -147995.81645182942 0.0 -346223.97557741264 -852984.5984411319 
8.2e-05 -1304357.95070483 -1.6391045422342927 -0.19004105052762363 1.4490634917066691 -157854.00260299 0.0 -295745.58453481714 -850758.363567023 
8.3e-05 -1256439.708780744 -1.5788887035136339 -0.19874542783492483 1.380143275678709 -165911.6516700292 0.0 -241729.4720111783 -848798.5850995366 
8.4e-05 -1203635.533283787 -1.5125330195855915 -0.2062278534021475 1.306305166183444 -172060.19090382385 0.0 -184456.1770138398 -847119.1653661234 
8.5e-05 -1146150.0170947094 -1.4402945894466221 -0.21243773574564767 1.2278568537009744 -176200.86183880214 0.0 -124220.12804934752 -845729.0272065598 
8.6e-05 -1084205.6979201841 -1.362453062226498 -0.2173300436311878 1.1451230185953103 -178245.01235209848 0.0 -61324.51539889036 -844636.1701691953 
8.7e-05 -1018042.2325060951 -1.2793095994741202 -0.22090557998443894 1.0584040194896813 -178255.50575115826 0.0 -314.8019717936787 -839471.924783143 
8.8e-05 -947915.5136100532 -1.1911857655124556 -0.22372797072710074 0.9674577947853549 -178265.1227746599 0.0 -288.51070504887923 -769361.8801303444 
8.9e-05 -874096.7350429856 -1.098422352535147 -0.22578592890704585 0.8726364236281012 -178273.8173006844 0.0 -260.83578073558715 -695562.0819615655 
9e-05 -796871.4070555873 -1.0013781433046378 -0.2270710916532864 0.7743070516513514 -178281.5467753849 0.0 -231.88424101469542 -618357.9760391876 
9.1e-05 -716538.3272235616 -0.9004286179284242 -0.22757806790958385 0.6728505500188404 -178288.27237896912 0.0 -201.7681075263998 -538048.286737066 
9.2e-05 -633408.520418879 -0.7959646217876523 -0.22743329267572776 0.5685313291119245 -178293.95917843483 0.0 -170.6039839711774 -454943.9572564729 
9.3e-05 -547804.1542507347 -0.6883910026400313 -0.2266576252804897 0.46173337735954156 -178298.5762667515 0.0 -138.51264950043108 -369367.06533448276 
9.4e-05 -460057.43547692045 -0.5781252238094614 -0.22523566236229794 0.35288956144716344 -178302.0968882508 0.0 -105.61864497888405 -281649.71994369075 
9.5e-05 -370509.49957226793 -0.46559596877658704 -0.22316219497984907 0.24243377379673797 -178304.49855014036 0.0 -72.04985668704022 -192132.95116544052 
9.6e-05 -279509.3216693721 -0.3512417726265463 -0.22040657713639147 0.13083519549015485 -178305.76312040834 0.0 -37.937108040346274 -101165.62144092337 
9.7e-05 -187412.69575621563 -0.23550973927087443 -0.21694214426554118 0.018567595005333254 -178305.8769129717 0.0 -3.41377689987903 -9103.405066344078 
9.8e-05 -94581.39097702982 -0.11885448122389633 -0.21278814885774922 -0.09393366763385289 -178304.8307622809 0.0 31.384520724197582 83692.05526452686 
9.9e-05 -1384.0943586817923 -0.001739304267643918 -0.2079637273270316 -0.2062244230593877 -178302.62010970374 0.0 66.31957731514007 176852.2061737068 
0.0001 91794.48556951391 0.11535235260209567 -0.20249072235927107 -0.31784307496136677 -178299.24520365885 0.0 101.24718134693471 269992.4835918258 
0.000101 184569.18335095776 0.23193647619777458 -0.19639359471668172 -0.4283300709144563 -178294.71110526504 0.0 136.0229518141533 362727.87150440866 


==> data/jcb_data.txt <==
b jc jc_corr
0.0 24300743717.27746 30660955210.05047 
0.035175879396984924 24300743717.27746 28256313027.583992 
0.07035175879396985 24300743717.27746 25851670845.117516 
0.10552763819095477 23736184567.841557 23736184567.841557 
0.1407035175879397 20924736397.573334 20924736397.573334 
0.1758793969849246 18965256689.85203 18965256689.85203 
0.21105527638190955 17493556146.77314 17493556146.77314 
0.24623115577889448 16332608876.30524 16332608876.30524 
0.2814070351758794 15384410260.784847 15384410260.784847 
0.3165829145728643 14589631792.08871 14589631792.08871 
0.3517587939698492 13909928390.134457 13909928390.134457 
0.3869346733668342 13319242583.202892 13319242583.202892 
0.4221105527638191 12799149956.382557 12799149956.382557 
0.457286432160804 12336196450.571629 12336196450.571629 
0.49246231155778897 11920291565.959915 11920291565.959915 
0.5276381909547738 11543695229.629715 11543695229.629715 
0.5628140703517588 11200355061.720242 11200355061.720242 
0.5979899497487438 10885459085.542818 10885459085.542818 
0.6331658291457286 10595125606.742283 10595125606.742283 
0.6683417085427136 10326183097.735128 10326183097.735128 
0.7035175879396984 10076010715.119043 10076010715.119043 
0.7386934673366834 9842420621.165562 9842420621.165562 
0.7738693467336684 9623569727.105595 9623569727.105595 
0.8090452261306532 9417892528.191109 9417892528.191109 
0.8442211055276382 9224049311.379122 9224049311.379122 
0.8793969849246231 9040885736.324535 9040885736.324535 
0.914572864321608 8867400946.14954 8867400946.14954 
0.949748743718593 8702722155.396286 8702722155.396286 
0.9849246231155779 8546084212.862555 8546084212.862555 
1.020100502512563 8396813025.727154 8396813025.727154 
1.0552763819095476 8254312009.789102 8254312009.789102 
1.0904522613065326 8118050932.641628 8118050932.641628 
1.1256281407035176 7987556664.906193 7987556664.906193 
1.1608040201005025 7862405464.742313 7862405464.742313 
1.1959798994974875 7742216503.414903 7742216503.414903 
1.2311557788944723 7626646402.219913 7626646402.219913 
1.2663316582914572 7515384598.833794 7515384598.833794 
1.3015075376884422 7408149397.952665 7408149397.952665 
1.3366834170854272 7304684589.663836 7304684589.663836 
1.3718592964824121 7204756541.348715 7204756541.348715 
1.4070351758793969 7108151686.528674 7108151686.528674 
1.4422110552763818 7014674348.032723 7014674348.032723 
1.4773869346733668 6924144844.011689 6924144844.011689 
1.5125628140703518 6836397834.270863 6836397834.270863 
1.5477386934673367 6751280871.615649 6751280871.615649 
1.5829145728643217 6668653128.766486 6668653128.766486 
1.6180904522613064 6588384276.180704 6588384276.180704 
1.6532663316582914 6510353490.037994 6510353490.037994 
1.6884422110552764 6434448572.873251 6434448572.873251 
1.7236180904522613 6360565172.00963 6360565172.00963 
1.7587939698492463 6288606083.16128 6288606083.16128 
1.793969849246231 6218480628.423831 6218480628.423831 
1.829145728643216 6150104099.418112 6150104099.418112 
1.864321608040201 6083397257.652687 6083397257.652687 
1.899497487437186 6018285885.267103 6018285885.267103 
1.934673366834171 5954700380.24525 5954700380.24525 
1.9698492462311559 5892575390.975454 5892575390.975454 
2.0050251256281406 5831849485.704378 5831849485.704378 
2.040201005025126 5772464853.004255 5772464853.004255 
2.0753768844221105 5714367029.863466 5714367029.863466 
2.1105527638190953 5657504654.43164 5657504654.43164 
2.1457286432160805 5601829240.813331 5601829240.813331 
2.180904522613065 5547294973.617629 5547294973.617629 
2.2160804020100504 5493858520.242215 5493858520.242215 
2.251256281407035 5441478859.105871 5441478859.105871 
2.28643216080402 5390117122.248132 5390117122.248132 
2.321608040201005 5339736450.8932905 5339736450.8932905 
2.35678391959799 5290301862.732 5290301862.732 
2.391959798994975 5241780129.810256 5241780129.810256 
2.4271356783919598 5194139666.0354 5194139666.0354 
2.4623115577889445 5147350423.414215 5147350423.414215 
2.4974874371859297 5101383796.230925 5101383796.230925 
2.5326633165829144 5056212532.4549265 5056212532.4549265 
2.5678391959798996 5011810651.740461 5011810651.740461 
2.6030150753768844 4968153369.444651 4968153369.444651 
2.638190954773869 4925217026.1472435 4925217026.1472435 
2.6733668341708543 4882979022.206007 4882979022.206007 
2.708542713567839 4841417756.926795 4841417756.926795 
2.7437185929648242 4800512571.967466 4800512571.967466 
2.778894472361809 4760243698.630719 4760243698.630719 
2.8140703517587937 4720592208.732982 4720592208.732982 
2.849246231155779 4681539968.765252 4681539968.765252 
2.8844221105527637 4643069597.087606 4643069597.087606 
2.919597989949749 4605164423.922119 4605164423.922119 
2.9547738693467336 4567808453.9299555 4567808453.9299555 
2.9899497487437188 4530986331.176982 4530986331.176982 
3.0251256281407035 4494683306.309286 4494683306.309286 
3.0603015075376883 4458885205.775195 4458885205.775195 
3.0954773869346734 4423578402.944215 4423578402.944215 
3.130653266331658 4388749790.9858465 4388749790.9858465 
3.1658291457286434 4354386757.382498 4354386757.382498 
3.201005025125628 4320477159.961044 4320477159.961044 
3.236180904522613 4287009304.3368807 4287009304.3368807 
3.271356783919598 4253971922.6728377 4253971922.6728377 
3.306532663316583 4221354153.6630116 4221354153.6630116 
3.341708542713568 4189145523.6586423 4189145523.6586423 
3.3768844221105527 4157335928.8595395 4157335928.8595395 
3.4120603015075375 4125915618.500485 4125915618.500485 
3.4472361809045227 4094875178.967325 4094875178.967325 
3.4824120603015074 4064205518.7824206 4064205518.7824206 
3.5175879396984926 4033897854.403574 4033897854.403574 
3.5527638190954773 4003943696.7846856 4003943696.7846856 
3.587939698492462 3974334838.6501484 3974334838.6501484 
3.6231155778894473 3945063342.438454 3945063342.438454 
3.658291457286432 3916121528.873687 3916121528.873687 
3.693467336683417 3887501966.1264606 3887501966.1264606 
3.728643216080402 3859197459.528601 3859197459.528601 
3.7638190954773867 3831201041.8083153 3831201041.8083153 
3.798994974874372 3803505963.8148994 3803505963.8148994 
3.8341708542713566 3776105685.704137 3776105685.704137 
3.869346733668342 3748993868.5574856 3748993868.5574856 
3.9045226130653266 3722164366.4099607 3722164366.4099607 
3.9396984924623117 3695611218.6632843 3695611218.6632843 
3.9748743718592965 3669328642.8623905 3669328642.8623905 
4.010050251256281 3643311027.814842 3643311027.814842 
4.045226130653266 3617552927.0340014 3617552927.0340014 
4.080402010050252 3592049052.4880366 3592049052.4880366 
4.115577889447236 3566794268.6379776 3566794268.6379776 
4.150753768844221 3541783586.749115 3541783586.749115 
4.185929648241206 3517012159.46097 3517012159.46097 
4.221105527638191 3492475275.602027 3492475275.602027 
4.256281407035176 3468168355.2362227 3468168355.2362227 
4.291457286432161 3444086944.929031 3444086944.929031 
4.326633165829145 3420226713.2216473 3420226713.2216473 
4.36180904522613 3396583446.302526 3396583446.302526 
4.396984924623116 3373153043.866143 3373153043.866143 
4.432160804020101 3349931515.149423 3349931515.149423 
4.467336683417085 3326914975.1368756 3326914975.1368756 
4.50251256281407 3304099640.925986 3304099640.925986 
4.5376884422110555 3281481828.244867 3281481828.244867 
4.57286432160804 3259057948.1146784 3259057948.1146784 
4.608040201005025 3236824503.649718 3236824503.649718 
4.64321608040201 3214778086.988485 3214778086.988485 
4.678391959798995 3192915376.349414 3192915376.349414 
4.71356783919598 3171233133.20529 3171233133.20529 
4.748743718592965 3149728199.5707273 3149728199.5707273 
4.78391959798995 3128397495.397363 3128397495.397363 
4.819095477386934 3107238016.0717325 3107238016.0717325 
4.8542713567839195 3086246830.0110445 3086246830.0110445 
4.889447236180905 3065421076.352347 3065421076.352347 
4.924623115577889 3044757962.7308025 3044757962.7308025 
4.959798994974874 3024254763.1430116 3024254763.1430116 
4.994974874371859 3003908815.891567 3003908815.891567 
5.030150753768845 2983717521.607153 2983717521.607153 
5.065326633165829 2963678341.34479 2963678341.34479 
5.100502512562814 2943788794.7508984 2943788794.7508984 
5.135678391959799 2924046458.298095 2924046458.298095 
5.1708542713567835 2904448963.584769 2904448963.584769 
5.206030150753769 2884993995.6966057 2884993995.6966057 
5.241206030150754 2865679291.6274343 2865679291.6274343 
5.276381909547738 2846502638.7568183 2846502638.7568183 
5.311557788944723 2827461873.382008 2827461873.382008 
5.346733668341709 2808554879.3019495 2808554879.3019495 
5.381909547738694 2789779586.4511805 2789779586.4511805 
5.417085427135678 2771133969.5815134 2771133969.5815134 
5.452261306532663 2752616046.9895515 2752616046.9895515 
5.4874371859296485 2734223879.2881403 2734223879.2881403 
5.522613065326633 2715955568.2199674 2715955568.2199674 
5.557788944723618 2697809255.511585 2697809255.511585 
5.592964824120603 2679783121.7662573 2679783121.7662573 
5.628140703517587 2661875385.394024 2661875385.394024 
5.663316582914573 2644084301.5775585 2644084301.5775585 
5.698492462311558 2626408161.272352 2626408161.272352 
5.733668341708543 2608845290.239906 2608845290.239906 
5.768844221105527 2591394048.112617 2591394048.112617 
5.8040201005025125 2574052827.489147 2574052827.489147 
5.839195979899498 2556820053.0590773 2556820053.0590773 
5.874371859296482 2539694180.755738 2539694180.755738 
5.909547738693467 2522673696.9361267 2522673696.9361267 
5.944723618090452 2505757117.586893 2505757117.586893 
5.9798994974874375 2488942987.555398 2488942987.555398 
6.015075376884422 2472229879.80492 2472229879.80492 
6.050251256281407 2455616394.6930904 2455616394.6930904 
6.085427135678392 2439101159.2727065 2439101159.2727065 
6.1206030150753765 2422682826.614091 2422682826.614091 
6.155778894472362 2406360075.1482143 2406360075.1482143 
6.190954773869347 2390131608.029811 2390131608.029811 
6.226130653266331 2373996152.519773 2373996152.519773 
6.261306532663316 2357952459.3861194 2357952459.3861194 
6.296482412060302 2341999302.3228793 2341999302.3228793 
6.331658291457287 2326135477.386241 2326135477.386241 
6.366834170854271 2310359802.4473596 2310359802.4473596 
6.402010050251256 2294671116.661234 2294671116.661234 
6.437185929648241 2279068279.951083 2279068279.951083 
6.472361809045226 2263550172.507689 2263550172.507689 
6.507537688442211 2248115694.303169 2248115694.303169 
6.542713567839196 2232763764.618692 2232763764.618692 
6.57788944723618 2217493321.58566 2217493321.58566 
6.613065326633166 2202303321.7398705 2202303321.7398705 
6.648241206030151 2187192739.5882463 2187192739.5882463 
6.683417085427136 2172160567.1876817 2172160567.1876817 
6.71859296482412 2157205813.73561 2157205813.73561 
6.7537688442211055 2142327505.1718905 2142327505.1718905 
6.788944723618091 2127524683.7916377 2127524683.7916377 
6.824120603015075 2112796407.8686266 2112796407.8686266 
6.85929648241206 2098141751.288923 2098141751.288923 
6.894472361809045 2083559803.1944027 2083559803.1944027 
6.9296482412060305 2069049667.6358325 2069049667.6358325 
6.964824120603015 2054610463.2351937 2054610463.2351937 
7.0 2040241322.8569548 2040241322.8569548 


==> data/lowField_0.01Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1.0 726414.9569263287 0.9128399568550001 0.3407072178388686 -0.5721327390161315 672.5964772061976 0.0 0.010761543635299162 53.807718176495804 
2.0 1442399.8363324725 1.8125730917444862 0.6910959116314648 -1.1214771801130214 1385.366805725659 0.0 0.011404325256311385 57.02162628155692 
3.0 2152263.146560838 2.704613635931032 1.0403097662118788 -1.6643038697191532 2095.445490518457 0.0 0.011361258956684772 56.80629478342385 
4.0 2853606.6644311575 3.5859478932847195 1.3857248591129299 -2.2002230341717897 2797.43617761263 0.0 0.011231850993506773 56.159254967533855 
5.0 3543651.057461609 4.453083251602837 1.7270345352252023 -2.726048716377634 3488.3656451843867 0.0 0.011054871481148115 55.27435740574056 
6.0 4219438.11803032 5.302302317552318 2.0614681755583097 -3.240834141994008 4165.2745732427975 0.0 0.010830542848934581 54.15271424467289 
7.0 4877983.001854031 6.1298542251842045 2.3874536924645784 -3.742400532719626 4825.180008543046 0.0 0.010558486964803989 52.792434824019935 
8.0 5516751.673439978 6.932554611583293 2.704990884615162 -4.227563726968131 5465.5146562676455 0.0 0.010245354363593605 51.226771817968014 
9.0 6133391.935439583 7.707447618385551 3.013005091388233 -4.694442526997317 6083.910382971636 0.0 0.009894331627263856 49.47165813631927 
10.0 6725577.033274833 8.45160935955538 3.3089824522062186 -5.142626907349162 6678.037368408145 0.0 0.009506031766984157 47.53015883492077 
11.0 7291023.793828652 9.16217071513619 3.5916827878025304 -5.57048792733366 7245.608983477279 0.0 0.009081145841106157 45.40572920553078 
12.0 7827550.7960988665 9.836390430650054 3.8600081696405217 -5.976382261009532 7784.43601254128 0.0 0.00862123246502403 43.10616232512013 
13.0 8333095.129605323 10.471676176333187 4.11292620374975 -6.358749972583436 8292.44618744984 0.0 0.008128162798536944 40.64081399268471 
14.0 8805696.83109272 11.065564989719924 4.349456665483247 -6.716108324236677 8767.671224526031 0.0 0.007603600593219082 38.0180029660954 
15.0 9243505.084060341 11.61573106620155 4.5686737046783055 -7.047057361523244 9208.251604385507 0.0 0.007049286077751593 35.24643038875796 
16.0 9644789.706920763 12.120000195472288 4.769711396048306 -7.350288799423982 9612.447563089132 0.0 0.00646713533925803 32.33567669629014 
17.0 10007956.769699115 12.576369386052392 4.953827897704779 -7.622541488347612 9978.654366145738 0.0 0.0058593088489057085 29.296544244528533 
18.0 10331577.522483105 12.983043217850543 5.1188387421892 -7.864204475661343 10305.430225334274 0.0 0.005228413747016591 26.14206873508295 
19.0 10614404.081467686 13.338453553828959 5.2632580231365855 -8.075195530692373 10591.512890899794 0.0 0.004577322649048347 22.886613245241733 
20.0 10855364.181247735 13.641252945539867 5.386474791720868 -8.254778153818998 10835.816021916316 0.0 0.0039088500962643855 19.544250481321924 
21.0 11053550.391097762 13.890301081902926 5.488020165778733 -8.402280916124194 11037.418932596755 0.0 0.003225646570887036 16.128232854435176 
22.0 11208215.277748471 14.084658710570992 5.567510850003533 -8.517147860567459 11195.561353775436 0.0 0.002530278738858937 12.651393694294683 
23.0 11318771.604767926 14.223587888479868 5.624645121856058 -8.59894276662381 11309.64322940736 0.0 0.0018253100101108105 9.126550050554052 
24.0 11384791.895956073 14.306551433193686 5.659202319439734 -8.647349113753952 11379.22429723294 0.0 0.0011132970852093106 5.566485426046551 


==> data/lowField_0.1Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.1 771480.8246200023 0.9694713964046379 0.28059342131214937 -0.6888779750924885 428.5623636898955 0.0 0.06856997819038328 342.8498909519164 
0.2 1506763.9652634298 1.8934554415861669 0.6024758108476869 -1.29097963073848 1027.5100136618616 0.0 0.09583162399551456 479.15811997757277 
0.3 2223656.035636059 2.7943285862659386 0.939815927766111 -1.8545126584998277 1691.9765177360537 0.0 0.10631464065187077 531.5732032593537 
0.4 2927098.342936278 3.678300260201387 1.280991042460882 -2.3973092177405046 2378.0943212647535 0.0 0.10977884856459195 548.8942428229597 
0.5 3617230.4013344864 4.545545782069633 1.6209683008063243 -2.9245774812633085 3066.4420681704355 0.0 0.1101356395049092 550.6781975245458 
0.6 4292382.0573959565 5.393966375166311 1.956146006489687 -3.437820368676624 3747.459305096887 0.0 0.10896275790823229 544.8137895411612 
0.7 4950131.710702001 6.220518966657313 2.2841893810603793 -3.9363295855969334 4415.551255593017 0.0 0.10689471207938092 534.4735603969044 
0.8 5587829.3961104695 7.021873512133496 2.6042488618920094 -4.417624650241486 5066.759004080625 0.0 0.1041932397580172 520.9661987900859 
0.9 6202976.135859363 7.79488970352343 2.914919557849583 -4.879970145673847 5697.934639456779 0.0 0.10098810166018464 504.94050830092306 
1.0 6793265.256373332 8.536668889323696 3.214317467065388 -5.322351422258308 6306.3975632616375 0.0 0.09735406780877726 486.77033904388617 
1.1 7356478.639154816 9.244423699623603 3.5009985803095165 -5.743425119314086 6889.7240875112475 0.0 0.0933322438799376 466.6612193996879 
1.2 7890463.553337985 9.91544893303385 3.773730462472118 -6.141718470561733 7445.641042574541 0.0 0.08894671281012696 444.73356405063475 
1.3 8393159.778484032 10.547155640196308 4.031402838732865 -6.515752801463443 7971.993553412184 0.0 0.08421640173402287 421.08200867011425 
1.4 8862628.671367085 11.137107650184442 4.272996084075499 -6.864111566108943 8466.746863092934 0.0 0.07916052954892025 395.8026477446012 
1.5 9297058.63610868 11.683028444477026 4.49756657478594 -7.185461869691086 8927.990182028887 0.0 0.07379893102975241 368.9946551487619 
1.6 9694767.386013972 12.182803999265365 4.704240510290049 -7.4785634889753165 9353.939655400745 0.0 0.06815191573949729 340.75957869748635 
1.7 10054206.399082381 12.634488384413078 4.8936596968613895 -7.740828687551689 9742.942157223713 0.0 0.06224040029167505 311.20200145837526 
1.8 10373967.885702742 13.03631251932007 5.06431567287079 -7.97199684644928 10093.48084738405 0.0 0.05608619042565366 280.43095212826825 
1.9 10652798.344043355 13.386701207128048 5.214984930906805 -8.171716276221243 10404.18517181038 0.0 0.04971269190821326 248.56345954106627 
2.0 10889607.263969963 13.684284072386433 5.344831296238643 -8.339452776147791 10673.840142568302 0.0 0.043144795321267644 215.72397660633817 
2.1 11083474.830905981 13.927905242008642 5.4532395586297975 -8.474665683378845 10901.39474234703 0.0 0.03640873596459683 182.04367982298413 
2.2 11233654.743273143 14.116626885772416 5.539741869038406 -8.57688501673401 11085.967225307497 0.0 0.02953159727367445 147.65798636837224 
2.3 11339574.115687141 14.249729094671878 5.603984729290524 -8.645744365381354 11226.847419501148 0.0 0.022540831070984316 112.70415535492157 
2.4 11400831.472445343 14.326707359459837 5.645713579071742 -8.680993780388095 11323.496635650932 0.0 0.01546387458396545 77.31937291982725 


==> data/lowField_1.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.01 839730.9669190318 1.0552370546658736 0.19909194159068266 -0.8561451130751909 93.28685643874776 0.0 0.14925897030199647 746.2948515099822 
0.02 1658689.2879983592 2.0843704327054917 0.4171911486044811 -1.6671792841010107 267.18954391204267 0.0 0.2782442999572719 1391.2214997863593 
0.03 2456293.334813846 3.0866692382851006 0.6507534810534441 -2.4359157572316565 510.38006458634527 0.0 0.3891048330788844 1945.5241653944217 
0.04 3231506.554455839 4.060830900602292 0.8967652621010009 -3.164065638501291 812.673711256881 0.0 0.4836698346728571 2418.3491733642854 
0.05 3983075.810974776 5.0052806825798255 1.1524023224385724 -3.8528783601412533 1164.8779971302697 0.0 0.5635268573974218 2817.6342869871087 
0.06 4709548.908528495 5.918193701101979 1.4149513732103423 -4.503242327891637 1558.6603148735846 0.0 0.6300517083893041 3150.25854194652 
0.07 5409354.997776424 6.797595968669457 1.6819915292000827 -5.115604439469374 1986.4392300556458 0.0 0.6844462642912973 3422.231321456486 
0.08 6080891.159417203 7.641473197481681 1.9514105667969348 -5.690062630684746 2441.2974696310052 0.0 0.7277731833205754 3638.865916602876 
0.09 6722488.399703077 8.447728068139917 2.220979739565939 -6.2267483285739775 2916.900799047117 0.0 0.7609653270657791 3804.8266353288946 
0.1 7332468.290027524 9.214251405052234 2.4886231358356405 -6.725628269216594 3407.4322035730247 0.0 0.7848502472414517 3924.2512362072584 
0.11 7909159.202242398 9.93894257833473 2.7524040587583274 -7.186538519576403 3907.535185117347 0.0 0.8001647704709159 4000.823852354579 
0.12 8450895.993649248 10.619709107959958 3.010509867440178 -7.60919924051978 4412.263323285217 0.0 0.8075650210685925 4037.8251053429617 
0.13 8956037.18162775 11.254488246031512 3.2612426433713337 -7.993245602660178 4917.037347718932 0.0 0.807638439093945 4038.1921954697245 
0.14 9423007.697131557 11.84130070241143 3.503017939939713 -8.338282762471717 5417.611728874796 0.0 0.8009190098493824 4004.5950492469115 
0.15 9850335.33524846 12.378296449845005 3.7344644733689925 -8.643831976476012 5910.049029618403 0.0 0.7878996811897732 3939.4984059488656 
0.16 10236662.701094592 12.863769735614168 3.9544662639466432 -8.909303471667524 6390.698433221784 0.0 0.7690390457654086 3845.1952288270427 
0.17 10580752.130646816 13.296165265237834 4.161688474797822 -9.134476790440011 6856.177203376538 0.0 0.7447660322476058 3723.830161238029 
0.18 10881495.0337614 13.674089943255455 4.354905704826666 -9.31918423842879 7303.355241768031 0.0 0.7154848614263889 3577.4243071319443 
0.19 11137921.290379692 13.996324680847277 4.5329993520953265 -9.46332532875195 7729.342405006973 0.0 0.6815794611823074 3407.8973059115365 
0.2 11349210.312473578 14.261838296685006 4.694956197613981 -9.566882099071027 8131.478459426921 0.0 0.643417687071917 3217.0884353595848 
0.21 11514696.53644321 14.469794418882328 4.839866439166361 -9.629927979715967 8507.324761974944 0.0 0.6013540840768377 3006.770420384188 
0.22 11633876.008807043 14.6195597608171 4.966922512668433 -9.652637248148668 8854.657596896746 0.0 0.5557325358748844 2778.6626793744217 
0.23 11706408.373949945 14.710706619009274 5.075417316996798 -9.635289302012476 9171.462473480155 0.0 0.5068878025334517 2534.4390126672583 
0.24 11732119.875202697 14.743016644388637 5.164742988844985 -9.578273655543653 9455.929390664049 0.0 0.455147067494231 2275.7353374711547 


==> data/lowField_10.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.001 859234.6201230946 1.0797460681154922 0.1770923984681891 -0.9026536696473031 10.605739855375415 0.0 0.16969183768600665 848.4591884300331 
0.002 1710975.159076551 2.150074796091808 0.35836970825519987 -1.791705087836608 31.593809116029792 0.0 0.33580910817047016 1679.0455408523505 
0.003 2553696.237278814 3.2090693354140076 0.5407422283209407 -2.668327107093067 62.72472681330915 0.0 0.4980946831564697 2490.473415782348 
0.004 3384139.4288682584 4.252635027382431 0.7234404505311365 -3.5291945768512947 103.72174841465888 0.0 0.6559523456215957 3279.7617281079774 
0.005 4199060.553047944 5.276695114173646 0.905712382110607 -4.370982732063039 154.2715016070318 0.0 0.8087960510779669 4043.980255389834 
0.006 4995237.134565414 6.277200113955853 1.0867938272238364 -5.190406286732017 214.02470631916748 0.0 0.9560512753941706 4780.256376970852 
0.007 5769511.191753747 7.250181589927065 1.265954473470721 -5.984227116456344 282.59741399955874 0.0 1.0971633228862605 5485.816614431302 
0.008 6518881.860745512 8.191868545335145 1.4424659753164344 -6.749402570018711 359.5733748806927 0.0 1.2316153740981444 6158.076870490721 
0.009 7240428.240938692 9.098590468230826 1.6155957492222013 -7.482994719008625 444.50542368658284 0.0 1.3589127808942432 6794.563904471215 
0.01 7931349.3653246425 9.966827559663185 1.7846272601476023 -8.182200299515584 536.9173415995638 0.0 1.4785906866076945 7392.95343303847 
0.011 8588978.455983194 10.793228647663122 1.9488636237846815 -8.84436502387844 636.3058712033903 0.0 1.5902164736612285 7951.082368306141 
0.012 9210773.474926896 11.574599313084027 2.1076262885784836 -9.466973024505544 742.1425899222054 0.0 1.6933874995010383 8466.937497505189 
0.013 9794322.173696933 12.30790823511116 2.260468231140994 -10.047440003970166 853.875822663574 0.0 1.7877317238618997 8938.658619309497 
0.014 10337355.795087727 12.990304409356591 2.4066852706669706 -10.58361913868962 970.9326999769955 0.0 1.8729100370147438 9364.550185073716 
0.015 10837762.412243256 13.619133910262004 2.545546125277791 -11.073587784984213 1092.7213554557436 0.0 1.948618487659971 9743.092438299855 
0.016 11293593.718210772 14.191948423103518 2.6764628887594264 -11.515485534344092 1218.6331798207461 0.0 2.0145891898400374 10072.945949200184 
0.017 11703073.891019221 14.7065163841778 2.7988807227086774 -11.907635661469122 1348.0451566055601 0.0 2.0705916285570214 10352.958142785103 
0.018 12064614.211683853 15.160841350328402 2.9122798274509747 -12.248561522877427 1480.3223494449778 0.0 2.1164350854306897 10582.175427153446 
0.019 12376821.88460196 15.55317308298196 3.0161780254702695 -12.53699505751169 1614.8204675347008 0.0 2.1519698894355654 10759.849447177825 
0.02 12638501.847981237 15.882009823199551 3.1101319264385583 -12.771877896760992 1750.8884217714756 0.0 2.1770872677883952 10885.436338941972 
0.021 12848656.909786312 16.146098462512164 3.1937377206093553 -12.952360741902808 1887.8708510202023 0.0 2.1917188679796267 10958.59433989813 
0.022 13006490.115875993 16.34443751880971 3.26663241963788 -13.07780509917183 2025.110646429205 0.0 2.1958367265440497 10979.183632720247 
0.023 13111407.783199267 16.476280947967542 3.328495241528105 -13.147785706439437 2161.9514820267423 0.0 2.1894533695605936 10947.266847802965 
0.024 13163022.076520598 16.54114138185495 3.3790802766603565 -13.162061105194592 2297.740345886892 0.0 2.1726218217623896 10863.109108811945 


==> data/lowField_100.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.0001 875583.509689853 1.1002906886584036 0.1556793578263683 -0.9446113308320353 1.0928946898120886 0.0 0.17486315036993422 874.315751849671 
0.0002 1733731.741552815 2.1786715610231044 0.330000253367468 -1.8486713076556365 3.2555573874792247 0.0 0.3460260316267419 1730.1301581337093 
0.0003 2582775.1274144654 3.2456109464638905 0.5055372191270439 -2.7400737273368465 6.4752882402764 0.0 0.5151569364475483 2575.7846822377414 
0.0004 3421086.517608452 4.299064108405521 0.6795960542122657 -3.6194680541932547 10.737372255165033 0.0 0.681933442382181 3409.6672119109053 
0.0005 4245616.677864355 5.335199266054784 0.8512596517131208 -4.483939614341663 16.023306782112446 0.0 0.8457495243115862 4228.747621557931 
0.0006 5053140.463772934 6.349963583418548 1.0198233850232596 -5.330140198395288 22.310586672509892 0.0 1.005964782463592 5029.82391231796 
0.0007 5840424.46440659 7.339293836490338 1.18461305568968 -6.154680780800658 29.572698956865178 0.0 1.1619379654968458 5809.689827484229 
0.0008 6604342.700148989 8.299261803430976 1.3449735156285787 -6.954288287802398 37.77926194202685 0.0 1.3130500776258676 6565.250388129337 
0.0009 7341894.229055885 9.226096389374106 1.5002730143237746 -7.725823375050332 46.89618611087434 0.0 1.458707867015599 7293.539335077996 
0.001 8050170.166743852 10.116142182396082 1.6498985817476015 -8.46624360064848 56.88579365572553 0.0 1.59833720717619 7991.68603588095 
0.0011 8726388.306517264 10.965902958450604 1.793261457937648 -9.172641500512956 67.70698107504444 0.0 1.7313899870910257 8656.949935455128 
0.0012 9367906.913731743 11.772059015877069 1.930121936595232 -9.841937079281838 79.3153987851856 0.0 1.8573468336225871 9286.734168112935 
0.0013 9972215.197709406 12.531455202056142 2.059695584023703 -10.47175961803244 91.66361861508751 0.0 1.975715172784307 9878.575863921535 
0.0014 10536937.44191744 13.241106103545222 2.1813939009098715 -11.059712202635351 104.70130624714898 0.0 2.086030021129832 10430.150105649162 
0.0015 11059850.349060986 13.898217842565 2.294725497505488 -11.60349234505951 118.37541509284004 0.0 2.1878574153105674 10939.287076552835 
0.0016 11538890.290414697 14.500197186778161 2.3992407016202915 -12.10095648515787 132.63038897486345 0.0 2.2807958211237422 11403.97910561871 
0.0017 11972167.692795802 15.044669628492942 2.4945259983513255 -12.550143630141616 147.40838251400783 0.0 2.3644789662631065 11822.39483131553 
0.0018 12357969.418952504 15.529482375947403 2.580203744863871 -12.949278631083532 162.6494842120937 0.0 2.4385762716937434 12192.881358468716 
0.0019 12694770.188379424 15.952718705129405 2.6559342263358086 -13.296784478793596 178.2919535118183 0.0 2.50279508795593 12513.97543977965 
0.002 12981242.332191782 16.312710218113015 2.721417741224081 -13.591292476888935 194.27246973664228 0.0 2.5568825959718335 12784.412979859168 
0.0021 13216260.604495715 16.608042889204775 2.7763958116968444 -13.831647077507931 210.52638672545731 0.0 2.6006267182104095 13003.133591052047 
0.0022 13398904.214471236 16.837559618534463 2.820651779029508 -14.016907839504956 226.98798968584703 0.0 2.633856473662346 13169.282368311728 
0.0023 13528457.921302186 17.000361607984637 2.854011147548046 -14.14635046043659 243.59075309342643 0.0 2.6564421452127096 13282.210726063546 
0.0024 13604413.992674667 17.095810822312366 2.876342048226159 -14.219468774086208 260.26760071385337 0.0 2.6682956192683096 13341.478096341545 


==> data/lowField_1000.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1e-05 929522.9190840921 1.1680729495751694 0.07362162370171649 -1.094451325873453 0.11615261528554371 0.0 0.18584418445686995 929.2209222843496 
2e-05 1828933.5429715083 2.298305673001297 0.1901766760103924 -2.1081289969909047 0.34468051751184803 0.0 0.3656446435620869 1828.2232178104343 
3e-05 2705154.433268622 3.3993973177530252 0.3313280030082472 -3.068069314744778 0.6826718894098699 0.0 0.5407861950368351 2703.930975184175 
4e-05 3560696.3072501677 4.474502944208573 0.48598991619724086 -3.988513028011332 1.127529015264062 0.0 0.7117714013667075 3558.8570068335366 
5e-05 4395839.441164497 5.523974757889059 0.6473622423535909 -4.876612515535468 1.6766895271163644 0.0 0.8786568189636834 4393.284094818417 
6e-05 5209582.841369193 6.546554873085159 0.8111806778546937 -5.735374195230466 2.3274662936475012 0.0 1.0412428264498192 5206.214132249095 
7e-05 6000169.521813938 7.54003539600962 0.9746820159612203 -6.5653533800484 3.0769529674185616 0.0 1.1991786780336973 5995.893390168486 
8e-05 6765403.29262131 8.501656513068522 1.1359912675458987 -7.365665245522623 3.9219691296225827 0.0 1.3520258595264323 6760.129297632159 
9e-05 7502838.776892511 9.428345273021657 1.2937605493607325 -8.134584723660925 4.859029186074596 0.0 1.4992960903232226 7496.480451616112 
0.0001 8209908.641647795 10.316875470097628 1.446956657123347 -8.86991881297428 5.884327165788904 0.0 1.6404767675428926 8202.383837714462 
0.00011 8884056.185550012 11.16403425864115 1.5947738964982052 -9.569260362142945 6.993738089536714 0.0 1.7750574779964954 8875.287389982475 
0.00012 9522787.289440216 11.966687436081457 1.736618869157351 -10.230068566924107 8.182825829939917 0.0 1.9025403846451263 9512.701923225632 
0.00013 10123678.478657672 12.721789574342413 1.8717909695826764 -10.849998604759737 9.446851978045247 0.0 2.022441836968532 10112.209184842657 
0.00014 10684438.155252866 13.426460966510755 1.9996763651450788 -11.426784601365675 10.780792360330356 0.0 2.134304611656176 10671.523058280878 
0.00015 11202909.906344509 14.077991784240089 2.119725226686255 -11.958266557553834 12.17935396705619 0.0 2.237698570761338 11188.49285380669 
0.00016 11677079.120511215 14.673850392153918 2.23143849091311 -12.442411901240808 13.63699270528429 0.0 2.3322219811649534 11661.109905824764 
0.00017 12105101.890804363 15.211719668442761 2.3343618714042162 -12.877357797038545 15.147934761378444 0.0 2.417507289750647 12087.536448753235 
0.00018 12485306.382065974 15.689498723086489 2.4280822841990997 -13.26141643888739 16.706198131696166 0.0 2.493221392508354 12466.106962541768 
0.00019 12816202.540064063 16.105315098713643 2.5122264222028923 -13.59308867651075 18.305615363837262 0.0 2.55906757142576 12795.3378571288 
0.0002 13096491.783537893 16.457536949984693 2.586460650721535 -13.871076299263159 19.939857506162763 0.0 2.614787427720802 13073.937138604007 
0.00021 13325072.84232536 16.744780379999288 2.6504914098818357 -14.094288970117452 21.602458783849915 0.0 2.6601620442994425 13300.810221497211 
0.00022 13501046.814877711 16.965915795756676 2.7040658670320274 -14.261849928724647 23.286841903847648 0.0 2.6950129919963737 13475.064959981866 
0.00023 13623721.138367279 17.120072897140247 2.7469726366364635 -14.373100260503783 24.986343852772176 0.0 2.7192031182792453 13596.015591396226 
0.00024 13692613.120058853 17.206645114569643 2.7790425068971705 -14.427602607672473 26.694242132856907 0.0 2.732637248135572 13663.18624067786 


==> data/lowField_10000.0Hz.txt <==
t h mu0h b m hrev hirr heddy hcoupling
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
1e-06 975642.5604420392 1.2260286001656984 0.011816613544586628 -1.2142119866211118 0.012192941005561807 0.0 0.19508705608898894 975.4352804449445 
2e-06 1937708.6472089272 2.4349965003475926 0.03459053031139634 -2.4004059700361964 0.03640900077121062 0.0 0.3874569562503811 1937.284781251905 
3e-06 2884418.1340412064 3.6246667279140135 0.06749142236208919 -3.557175305551924 0.07245611232301132 0.0 0.5767537848288111 2883.768924144055 
4e-06 3813162.6722449544 4.791761535227029 0.1097062241293732 -4.682055311097656 0.120109613655636 0.0 0.7624560213219955 3812.2801066099773 
5e-06 4721043.033464521 5.932637644485364 0.16043455543612267 -5.772203089049242 0.17910861291642893 0.0 0.9439839881726864 4719.919940863431 
6e-06 5605050.799049394 7.043514565316471 0.21888669783612083 -6.82462786748035 0.24915462426947235 0.0 1.1207361816486954 5603.680908243477 
7e-06 6462154.3659529975 8.120582672976457 0.2842826690384911 -7.836300003937966 0.32991127862203146 0.0 1.292106469640947 6460.532348204734 
8e-06 7289350.000975376 9.160067365003597 0.3558519563151194 -8.804215408688478 0.4210046723970637 0.0 1.4574943004005159 7287.471502002579 
9e-06 8083696.675911152 10.158272836356282 0.4328337438340408 -9.725439092522242 0.5220241516482074 0.0 1.6163116680182972 8081.558340091486 
1e-05 8842320.538055794 11.11158769721689 0.51448066182295 -10.59710703539394 0.6325231520344272 0.0 1.767984006179516 8839.92003089758 
1.1e-05 9562494.524962926 12.016585019846458 0.6000780088331503 -11.416507011013307 0.7520210337571971 0.0 1.911966107564321 9559.830537821603 
1.2e-05 10241598.399441756 12.869972117081282 0.6888945434725523 -12.18107757360873 0.8800044170183542 0.0 2.0477341321785123 10238.67066089256 
1.3e-05 10877166.710323116 13.668650811609023 0.7802120363279366 -12.888438775281086 1.0159291168434674 0.0 2.1747951972018145 10873.97598600907 
1.4e-05 11466877.034898799 14.40970266098223 0.8733262576700017 -13.536376403312229 1.1592219309427458 0.0 2.2926850255884537 11463.425127942266 
1.5e-05 12008577.827413624 15.090423953065569 0.9675482477885375 -14.122875705277032 1.3092827755817937 0.0 2.4009735142247637 12004.86757112382 
1.6e-05 12500289.299876645 15.708326812895827 1.0622055054408428 -14.646121307454983 1.465486832433476 0.0 2.4992649096269175 12496.324548134584 
1.7e-05 12940224.4102679 16.26116557724038 1.1566433614730947 -15.104522215767286 1.6271869576998004 0.0 2.5872020042611883 12936.01002130594 
1.8e-05 13326787.187967824 16.74693469026972 1.2502262513341942 -15.496708438935524 1.7937160702760044 0.0 2.664465801219266 13322.32900609633 
1.9e-05 13658582.597705252 17.163881098960086 1.342339032642506 -15.82154206631758 1.9643896631579543 0.0 2.7307774861111964 13653.887430555982 
2e-05 13934424.991713855 17.510514874386505 1.4323883280017533 -16.078126546384752 2.138508420447664 0.0 2.7859001166353545 13929.500583176772 
2.1e-05 14153340.696858011 17.78561246280103 1.5198038203122544 -16.265808642488775 2.315360866658313 0.0 2.8296391393703964 14148.195696851979 
2.2e-05 14314574.882269854 17.98822531575998 1.6040395553882059 -16.384185760371775 2.494226101813383 0.0 2.861843762481112 14309.21881240556 
2.3e-05 14417592.139732454 18.11768061945497 1.684575175051561 -16.43310544440341 2.6743765437648515 0.0 2.8824070712234935 14412.035356117467 
2.4e-05 14462080.86991482 18.173586806618353 1.760917131040039 -16.412669675578314 2.8550807252934147 0.0 2.8912669044570145 14456.334522285071 


==> data/lowField_ref_0.01Hz.txt <==
mu0h m
0.0 0.0 
0.9128399568550003 -0.5698695231237328 
1.8125730917444858 -1.1184815122028866 
2.7046136359310324 -1.6616009801475724 
3.585947893284719 -2.1980980432723425 
4.453083251602838 -2.7258266157067266 
5.302302317552317 -3.2421135814110746 
6.1298542251842045 -3.744122619066955 
6.932554611583294 -4.23003574113228 
7.707447618385551 -4.698359337191168 
8.45160935955538 -5.1475136732612965 
9.16217071513619 -5.575861635298586 
9.836390430650056 -5.981838742726335 
10.471676176333187 -6.3639798042381415 
11.065564989719922 -6.720865123924061 
11.615731066201548 -7.051122244904148 
12.12000019547229 -7.353441880904279 
12.57636938605239 -7.626605171227507 
12.983043217850543 -7.869545386380694 
13.33845355382896 -8.08137738989289 
13.641252945539868 -8.261375565176666 
13.890301081902926 -8.408938941233233 
14.084658710570993 -8.52357240656821 
14.223587888479868 -8.604881750670177 
14.306551433193686 -8.652568297821938 


==> data/lowField_ref_0.1Hz.txt <==
mu0h m
0.0 0.0 
0.969471396404638 -0.6831324022230083 
1.8934554415861666 -1.2802462118862483 
2.7943285862659386 -1.8410308808173852 
3.6783002602013872 -2.3828027771056783 
4.545545782069633 -2.9107516766403174 
5.393966375166311 -3.4254416966390635 
6.2205189666573135 -3.925452102013175 
7.021873512133498 -4.408673542232687 
7.794889703523431 -4.873243507466927 
8.536668889323696 -5.31763273279793 
9.244423699623603 -5.740367604273411 
9.91544893303385 -6.1399557474939295 
10.547155640196308 -6.514938731964383 
11.13710765018444 -6.863950444853099 
11.683028444477028 -7.185717001455107 
12.182803999265365 -7.479049488490428 
12.634488384413078 -7.742843167948886 
13.03631251932007 -7.976083989319749 
13.386701207128048 -8.177872696491066 
13.684284072386433 -8.347437818869793 
13.927905242008642 -8.484147261444663 
14.116626885772416 -8.587508756971056 
14.249729094671878 -8.6571641630542 
14.326707359459835 -8.69288015035424 


==> data/lowField_ref_1.0Hz.txt <==
mu0h m
0.0 0.0 
1.0552370546658738 -0.85466371874548 
2.0843704327054917 -1.6620761941248983 
3.0866692382851006 -2.4257121848557097 
4.0608309006022925 -3.147864057907489 
5.005280682579825 -3.8302214776607015 
5.918193701101978 -4.473896348510397 
6.797595968669457 -5.07960610603746 
7.641473197481681 -5.647872912929055 
8.447728068139917 -6.1789202366998985 
9.214251405052234 -6.672797764255006 
9.93894257833473 -7.1294053616956665 
10.619709107959958 -7.548476097346142 
11.254488246031512 -7.929603943634793 
11.841300702411429 -8.272336549307074 
12.378296449845006 -8.576253012191064 
12.86376973561417 -8.840980961188038 
13.296165265237834 -9.066196929598394 
13.674089943255455 -9.251638837190516 
13.996324680847277 -9.397119643929527 
14.261838296685006 -9.502546267466938 
14.46979441888233 -9.567925615192037 
14.6195597608171 -9.593374507060428 
14.710706619009276 -9.579119211728994 
14.74301664438864 -9.525498720211845 


==> data/lowField_ref_10.0Hz.txt <==
mu0h m
0.0 0.0 
1.0797460681154925 -0.903681745644717 
2.150074796091808 -1.7934849208975308 
3.209069335414007 -2.670512379113522 
4.252635027382432 -3.531472311467767 
5.276695114173645 -4.3730503408483425 
6.277200113955853 -5.191909174218147 
7.250181589927065 -5.984777348552675 
8.191868545335145 -6.748663608635982 
9.098590468230826 -7.480645036881721 
9.966827559663187 -8.177950073476909 
10.793228647663122 -8.837977500352451 
11.574599313084025 -9.458256507594278 
12.30790823511116 -10.036443921794094 
12.990304409356593 -10.5703439631974 
13.619133910262004 -11.057927933025061 
14.191948423103522 -11.49733833616674 
14.7065163841778 -11.886899167478324 
15.160841350328404 -12.225141651336417 
15.55317308298196 -12.510816448198891 
15.882009823199553 -12.742889320496031 
16.146098462512168 -12.920533702451712 
16.34443751880971 -13.043130023045645 
16.47628094796754 -13.110267869645522 
16.54114138185495 -13.121748195144464 


==> data/lowField_ref_100.0Hz.txt <==
mu0h m
0.0 0.0 
1.1002906886584038 -0.9447709867305402 
2.178671561023105 -1.8506784507601242 
3.2456109464638905 -2.743595601213289 
4.299064108405521 -3.624330473513946 
5.335199266054785 -4.49005864461062 
6.349963583418548 -5.3374361131435375 
7.339293836490338 -6.163001841679222 
8.299261803430976 -6.963450124827646 
9.226096389374106 -7.73565687916828 
10.116142182396084 -8.476579318942704 
10.965902958450604 -9.183326121927413 
11.772059015877069 -9.853175913180365 
12.531455202056142 -10.483537855684052 
13.24110610354522 -11.071947351574659 
13.898217842565003 -11.616095797631056 
14.500197186778161 -12.11383586351602 
15.04466962849294 -12.563205656108611 
15.529482375947405 -12.962423702574416 
15.952718705129403 -13.309907692493772 
16.312710218113015 -13.604290110322955 
16.608042889204775 -13.84442255583693 
16.837559618534463 -14.029374222495147 
17.000361607984637 -14.158429189679714 
17.095810822312366 -14.231087076059298 


==> data/lowField_ref_1000.0Hz.txt <==
mu0h m
0.0 0.0 
1.1680729495751696 -1.0803355085640713 
2.298305673001297 -2.0899466747165087 
3.3993973177530252 -3.0511683437915584 
4.474502944208572 -3.9752081451200487 
5.523974757889059 -4.867609628279169 
6.546554873085158 -5.730618692476759 
7.54003539600962 -6.564484960717788 
8.501656513068522 -7.368239544102736 
9.428345273021657 -8.14015464646338 
10.316875470097628 -8.878045894345794 
11.164034258641149 -9.579588722308504 
11.966687436081457 -10.242432753589142 
12.721789574342415 -10.864206600256601 
13.426460966510755 -11.442657077505727 
14.07799178424009 -11.97564368098123 
14.67385039215392 -12.461142274267537 
15.21171966844276 -12.89730573600825 
15.68949872308649 -13.282456396852588 
16.105315098713643 -13.615100479662257 
16.457536949984693 -13.893943574066315 
16.744780379999284 -14.11789753742595 
16.96591579575668 -14.286086576939583 
17.120072897140247 -14.397851767990938 
17.206645114569643 -14.452755660573855 


==> data/lowField_ref_10000.0Hz.txt <==
mu0h m
0.0 0.0 
1.2260286001656986 -1.1962468097451295 
2.4349965003475926 -2.3633283294091 
3.624666727914014 -3.5017071641135344 
4.791761535227029 -4.609725327156962 
5.932637644485363 -5.684935401471777 
7.043514565316471 -6.724538076939382 
8.120582672976456 -7.725579514651458 
9.160067365003597 -8.685061247972886 
10.158272836356282 -9.60000977313263 
11.11158769721689 -10.467470348584317 
12.016585019846456 -11.284690244719119 
12.869972117081282 -12.049002115588788 
13.668650811609023 -12.75792907478982 
14.40970266098223 -13.409140466448676 
15.09042395306557 -14.00050801863219 
15.708326812895827 -14.530095115751351 
16.26116557724038 -14.996197553603489 
16.74693469026972 -15.397328331219043 
17.163881098960086 -15.73223248015514 
17.5105148743865 -15.999899422869934 
17.785612462801026 -16.199561703029435 
17.988225315759983 -16.33070561694619 
18.117680619454973 -16.393067212620384 
18.173586806618353 -16.38663904467127 


==> data/ref_at_1T_0.01Hz.txt <==
mu0h m
0.0 0.0 
0.08841980692633558 -0.051258574794044415 
0.130659496306195 -0.07310236597536134 
0.17103641221482804 -0.09140635730104757 
0.2096163540897826 -0.10636377809910347 
0.24656241415665472 -0.11836219914186018 
0.2818721978925451 -0.127457912992005 
0.3156373946922051 -0.13389501505470056 
0.34805849398203265 -0.13813477588560671 
0.3792590488265598 -0.1404841089032248 
0.4092506821111138 -0.14102552373164476 
0.4381934613277959 -0.1401378172862358 
0.46616139101223936 -0.1380270007549175 
0.4932935083770931 -0.1350284336240408 
0.5196945365437443 -0.1314080736083951 
0.5454713750243401 -0.1274354018452494 
0.5707887751000769 -0.12349471869941109 
0.595733091896993 -0.1198125938359927 
0.6445562137742437 -0.11354192296354111 
0.6915098052318606 -0.10817163096634155 
0.7363310766965818 -0.10356794153578622 
0.7787529919106557 -0.09956872897848827 
0.818536845961226 -0.09604720637087344 
0.8554732501416931 -0.09291251153349131 
0.889375520341799 -0.09009518967956782 
0.9200783351035087 -0.08754331011929001 
0.9474348097623019 -0.08521551459256466 
0.9713147831856788 -0.08307659459485461 
0.9916035185745556 -0.08109400455880426 
1.0082005651396542 -0.07923480802204634 
1.0210174067574345 -0.07746031205749133 
1.0299729529963852 -0.07571650336381466 
1.0349835226163793 -0.07391358837621537 
1.0359356725088018 -0.07187134501760345 
1.0325940922574497 -0.06913472765835622 
1.0242409490522983 -0.0642524954756412 
1.0104389675726817 -0.056303433687986196 
0.9912407389565021 -0.04531515565574197 
0.967028238434092 -0.03194344427787701 
0.9382107511451786 -0.01686853051385424 
0.9054435858382698 -0.0012330667445006756 
0.8690522471322166 0.014508865823293644 
0.8293387445904093 0.029978361823211133 
0.8083163121894646 0.03752852417019405 
0.7866868043865356 0.04466037997682381 
0.7644177723445037 0.05147448006237331 
0.7415315609300233 0.05796336369153208 
0.7180411550637655 0.06413982913338757 
0.6939548707410768 0.07002751336066938 
0.6693268189762318 0.07555992442063142 
0.6442171076902625 0.08065999647685185 
0.6186378253752655 0.08534807989677273 
0.592574806569917 0.08969836635754513 
0.566059459889634 0.09369518752668468 
0.5391090199219228 0.09735246474110085 
0.5117067528136094 0.10075325007704208 
0.4838568210802689 0.10393994779745552 
0.4555667999959161 0.10694923150890995 
0.39771436833143425 0.11255226281622449 
0.33784378338524557 0.11860821449907007 
0.27595136189404573 0.1255731167024912 
0.2120625805625248 0.13385705095340858 
0.14618845174090422 0.14390957931127615 
0.07885789045631492 0.15515314916783124 
0.011048139390397824 0.16612034785623306 
-0.05598538956554197 0.17479229728734041 
-0.12125723467871663 0.1796929512011764 
-0.18440625891985585 0.1805958912026826 
-0.245391741624995 0.17791455316952764 
-0.30411504295560143 0.17194360311811788 
-0.3607955280033935 0.16360884392832845 
-0.4154815697315313 0.1534872989724796 
-0.46855036395078 0.14280494663199844 
-0.5203789251068283 0.13277685073456233 
-0.5710503714196169 0.1240179113384905 
-0.6204806868062221 0.11679461790818316 
-0.668329189497165 0.11084427168837684 
-0.7142303650730765 0.1058369994988489 
-0.7578744285847616 0.1015352947964279 
-0.7989997431827729 0.09777734710462604 
-0.837380803800735 0.09445158285008914 
-0.8728195554394476 0.09147796232977078 
-0.9051402201477723 0.08879638628765715 
-0.934186338841402 0.08635962930606836 
-0.9598192044221555 0.08412915747634857 
-0.9819164617629912 0.08207138561753158 
-1.0003707592059037 0.08015414705792084 
-1.0150879155895565 0.07834230730161829 
-1.0259838924823332 0.07659110377439105 
-1.0329781344851954 0.07483233976423073 
-1.0359775447034754 0.07294196867548768 
-1.034828148086943 0.0706431754424232 
-1.0291159453817327 0.06710796155730524 
-1.0180414748380562 0.06070626848583663 
-1.0015222049311625 0.05121088598483031 
-0.9797640986527111 0.038940825951536084 
-0.953164683883864 0.024567829859277284 
-0.9223189412783124 0.009128631188662795 
-0.887689691417895 -0.006633665540945172 
-0.8495922063901385 -0.022299641227609787 
-0.808413498676611 -0.037334151195901485 
-0.7645468519603644 -0.05121632083065128 
-0.7181818980626821 -0.06385834313555476 
-0.669485056210753 -0.07524344995158783 
-0.6188055451437197 -0.08501264035986399 
-0.5662227866563617 -0.09336853399322947 
-0.5118509910976814 -0.10046477350889749 
-0.45568822473337584 -0.10670638203399074 
-0.3977419994580592 -0.11249700056297392 
-0.33785305777013325 -0.11858966572929419 
-0.2759559087232001 -0.1255640230441827 
-0.21206546820579245 -0.13385127566687266 
-0.14619046183632617 -0.14390555912043254 
-0.07885945555210873 -0.155150018976243 
-0.011049260594042154 -0.16611810544894376 
0.055984493887883055 -0.17479050593202283 
0.12125663039604259 -0.17969174263582768 


==> data/ref_at_1T_0.1Hz.txt <==
mu0h m
0.0 0.0 
0.09560395281893921 -0.0656268665792517 
0.18419995105411785 -0.11773343497962717 
0.22651810145110884 -0.14016727282175595 
0.26712200810092 -0.15948138703039078 
0.30613080977431106 -0.17597513675553714 
0.3436356041128441 -0.1898914338959786 
0.3796748908502059 -0.20136756962195324 
0.4142703055965363 -0.21050662244317786 
0.44750104735040513 -0.2175262542102274 
0.4794495233557436 -0.22264994134213134 
0.5101364614435537 -0.22597714161754634 
0.5396293088977417 -0.22770003466533836 
0.5680006087979734 -0.22802021811685333 
0.5952962820755732 -0.22708521594771558 
0.6215873520185822 -0.22509187253642185 
0.6469347110010965 -0.22221583204419956 
0.6714041259372117 -0.21864149617016204 
0.6950581307900764 -0.2145457569952065 
0.7179586380858956 -0.21010316886583813 
0.74015510141813 -0.20546222333888045 
0.782743096582507 -0.19639198130763674 
0.8225978583672716 -0.1872584618917202 
0.8596472788026321 -0.178268072053686 
0.8937697742922144 -0.16950555983453375 
0.9248281324309013 -0.16100041385777258 
0.9526731803996028 -0.15273300071147847 
0.9771600610462252 -0.14466601716041116 
0.9981623594548211 -0.13677174713313947 
1.0155650242920622 -0.1290170159938173 
1.0292719515235316 -0.12137758078980093 
1.039200092553756 -0.1138256836501342 
1.0452724585875357 -0.10631551454611608 
1.047422698654397 -0.09879194045225126 
1.045579652293893 -0.0911593045877857 
1.0396314144389631 -0.08320937202138297 
1.0294201648097294 -0.07461092699050322 
1.014517545304482 -0.06446058915158658 
0.9945052510638468 -0.051844179870431266 
0.9693320760699867 -0.03655111954966625 
0.9392771571276113 -0.019001342478719617 
0.9047148496752039 0.00022440558163114614 
0.8661372356832587 0.020338888721209838 
0.82394327329879 0.040769304406450296 
0.778446163464888 0.06114166182011885 
0.75438632183551 0.07153738108036106 
0.7297019872178622 0.08162251111585422 
0.7044091458063345 0.09140384764825021 
0.678520994283073 0.10089526627667689 
0.6520768994290912 0.11005976351491271 
0.6250933941695842 0.11890742351820921 
0.5975908423962754 0.1274420458547529 
0.5695941298223361 0.13565971985270733 
0.5411427716649775 0.14352856397599775 
0.5122669481453451 0.1510366082942562 
0.4829797324457282 0.15820729081280516 
0.45329639979055336 0.16506079037688726 
0.42323739055003823 0.1716080504006657 
0.3928300074078919 0.1778473333876466 
0.3312201460493678 0.18911829103141023 
0.26813504133844973 0.19997902269245604 
0.20366805991177417 0.21069786892634668 
0.137879938600855 0.22161989712800048 
0.07086694443304574 0.23302874030535767 
0.002845018984640013 0.24497642915932905 
-0.06556762054016002 0.2567162801389463 
-0.13363051956489783 0.2672610391297959 
-0.2005181818841063 0.27545532470958684 
-0.2655445795679028 0.280422692007197 
-0.3283911320291862 0.2820196348869237 
-0.3887849736534973 0.2801901729772846 
-0.44662259882242394 0.2752112088949534 
-0.5018719739491763 0.2674948425289975 
-0.5545829314311786 0.25760727973221204 
-0.6048946331781937 0.24628191815295747 
-0.6529567952021837 0.23426000044637388 
-0.6988874879167708 0.22220447124859566 
-0.7427124491782213 0.21057691885906404 
-0.7843409779585939 0.1995877440598104 
-0.823600604931672 0.18926395502052132 
-0.8602809886046754 0.17953549165777194 
-0.8941823178029 0.1703306468559055 
-0.92510206463364 0.16154827826325038 
-0.9528569348641359 0.15310050964054464 
-0.9772818200512124 0.14490953517038616 
-0.998243164082138 0.13693335638777313 
-1.015618525569867 0.12912401854942732 
-1.0293099776262167 0.12145363299517148 
-1.0392249405465712 0.11387537963576516 
-1.0452864457575883 0.10634348888622112 
-1.0474298521890382 0.09880624752153333 
-1.0455816879931488 0.09116337598629767 
-1.0396282912384258 0.08320312562030854 
-1.029413239153565 0.07459707567817433 
-1.0145088964483213 0.06444329143926535 
-0.9944961361938771 0.05182595013049204 
-0.9693235534690474 0.03653407434778761 
-0.939268979388953 0.018984987001403025 
-0.9047076739479926 -0.0002387570360546855 
-0.8661309374700328 -0.020351485147661226 
-0.8239386039187817 -0.04077864316646659 
-0.7784424709167719 -0.0611490469163514 
-0.75438336741424 -0.0715432899229002 
-0.729699953165454 -0.08162657922067112 
-0.7044083946550221 -0.09140534995087479 
-0.6785217232861197 -0.10089380827058488 
-0.6520787216266447 -0.11005611911980598 
-0.6250958861809085 -0.11890243949555966 
-0.5975945301137288 -0.127434670419847 
-0.5695996917835352 -0.1356485959303089 
-0.5411516935712326 -0.14351072016348929 
-0.5122780929402011 -0.15101431870454446 
-0.4829929717092488 -0.1581808122857626 
-0.4533110484745795 -0.16503149300883524 
-0.4232542920964174 -0.17157424730790766 
-0.39284799248586233 -0.17781136323170754 
-0.3312415004023323 -0.18907558232547983 
-0.2681565745774798 -0.19993595621439605 
-0.2036864981866624 -0.21066099237657052 
-0.13789485402850366 -0.22159006627270342 
-0.07087801752577351 -0.23300659411990413 
-0.00285238487463578 -0.244961697379336 
0.06556317600009194 -0.2567073910588104 
0.1336278440777494 -0.2672556881554993 
0.20051657165688214 -0.2754521042551387 


==> data/ref_at_1T_1.0Hz.txt <==
mu0h m
0.0 0.0 
0.10484479747210296 -0.08410855588557917 
0.2057859337566088 -0.16090540038460913 
0.3024099013760486 -0.230057173580648 
0.3492547228408843 -0.2622229628886836 
0.3948912951689062 -0.29240281600810286 
0.4393718811189281 -0.32076155015939767 
0.48269396580510554 -0.3473539428603163 
0.5247939144866656 -0.37211198848274835 
0.565674632398327 -0.39510015942729837 
0.6053845659007071 -0.41647335053185297 
0.6438570121232021 -0.43615544111625876 
0.6811258298760726 -0.45427066027305174 
0.699350315282445 -0.46284100204374323 
0.7172626894362969 -0.4710180306691631 
0.734857669235685 -0.47879800160655467 
0.7521551203538124 -0.48622740920688207 
0.7691590503960537 -0.49332097136020975 
0.785869308076723 -0.5000850261954526 
0.8022898305519173 -0.5065340251075708 
0.8184254659213519 -0.5126841761384425 
0.8342638186040807 -0.5185171331216042 
0.8497988180767186 -0.5240271315684909 
0.865034901471464 -0.5292293522911601 
0.8799757526250056 -0.5341373979440586 
0.8946119626825184 -0.5387386126936268 
0.9089436567381226 -0.5430393339788661 
0.9229378944964318 -0.5469796923324963 
0.9365985512026394 -0.5505733717579752 
0.9499400608304841 -0.5538550946414218 
0.962970725363268 -0.5568472388691588 
0.9757011569002303 -0.5595767206158321 
0.9881385857036067 -0.5620636090341183 
1.000283858540231 -0.5643151215540845 
1.0121396207099447 -0.5663419865770661 
1.0237058871805575 -0.5681495844038956 
1.0349817526349943 -0.5697413660090693 
1.056653457322205 -0.5722804290928315 
1.0771533719252346 -0.5739967190990884 
1.0964666743946672 -0.5748993600394393 
1.1145876800650405 -0.5750142115809576 
1.1315156657995704 -0.5743754805951108 
1.1472428776723171 -0.5730017013367471 
1.1617643823698909 -0.5709154046520543 
1.1750734417961664 -0.568133835215597 
1.1981307188180323 -0.5607521862681023 
1.216238733151164 -0.550715928393877 
1.2293478900059718 -0.5381084086580579 
1.2373563287522304 -0.522879133626966 
1.2401268276168669 -0.5048769740434581 
1.2374851316353626 -0.4838463340645651 
1.2292301546160997 -0.4594471885007361 
1.2153303607112647 -0.43164760069106595 
1.19590058295625 -0.40067723670634003 
1.1711237814959778 -0.3668708818016805 
1.141208475302506 -0.3305834267275171 
1.106383797842838 -0.29218022433178953 
1.0668499321928837 -0.25193832647731657 
1.0228705985646758 -0.21023194576138896 
0.9746626298265857 -0.16731221127643547 
0.9224801811522096 -0.12347630829653199 
0.8665948106935449 -0.0790284728379657 
0.807231004304616 -0.034151983857850954 
0.7445716776698185 0.01107878392128229 
0.6788262208506584 0.05656112067177854 
0.6101782989195527 0.10226713280819827 
0.5388432877740112 0.14812753175793028 
0.4650574241531408 0.19405190739797934 
0.3890683107417685 0.2399462100172058 
0.31111562033840967 0.28574975880227443 
0.231491191360645 0.33131339854827124 
0.1505873939291078 0.376301052632367 
0.06892361277339348 0.42013498653167125 
-0.012953325907900187 0.462193134608885 
-0.053972955928041466 0.48270854102753297 
-0.09485416174388375 0.5025772535682295 
-0.13557171775970817 0.5218099026480254 
-0.176070246551736 0.5403571197405007 
-0.21630838224571575 0.5581978035500587 
-0.25623541609212597 0.5752923503405084 
-0.29580028026273136 0.591600560525463 
-0.33496781564829403 0.607114113140332 
-0.3736968006404663 0.6218125622223059 
-0.41194347942707 0.6356703322171118 
-0.44967956687868815 0.6486926666287678 
-0.48688371594763374 0.660898501814806 
-0.523493589098551 0.6722245490256524 
-0.5594877307779658 0.6826889787628466 
-0.5947995248717401 0.6922192754137704 
-0.6293688432564073 0.7007554744343562 
-0.6631883274472292 0.7083426661445629 
-0.6962504944581194 0.7150251484256558 
-0.7285564768343677 0.7208638482993788 
-0.7601125978691246 0.725929414468689 
-0.7909093482670088 0.730260113403873 
-0.8209332615103883 0.733885523541684 
-0.850182514483732 0.7368576807640342 
-0.8786471232339976 0.7392114149672535 
-0.9062998010358083 0.7409460121136238 
-0.9198134556911168 0.74158127538597 
-0.9330922386937579 0.7420177216832552 
-0.9461197036706438 0.7422289032547307 
-0.9589039801104794 0.7422374556360127 
-0.983779118363451 0.7417441294209494 
-1.0077567445899063 0.7406655096824334 
-1.0308432609038696 0.7390627911604358 
-1.0530328746105866 0.736971537363796 
-1.0743027330654908 0.7343919037578865 
-1.0946294131496133 0.7313215714564039 
-1.1140009178999357 0.7277796965389524 
-1.1324049919203638 0.7237834982891488 
-1.1498200285681284 0.7193300323848761 
-1.166223922275369 0.7144138558008434 
-1.181592350745243 0.7090235529413628 
-1.195918289388359 0.7031807277726875 
-1.2091969329372594 0.696909811866631 
-1.2327321524004655 0.6834512564241955 
-1.2518739415098805 0.6682386316517983 
-1.2665063522524467 0.6512511665964431 
-1.2764564033918628 0.6323254354298398 
-1.2815222087057156 0.6112108935339368 
-1.2814930418369674 0.5876094024836597 
-1.276138883220741 0.5611538372353218 
-1.2652514487619002 0.5314897767923371 
-1.2488593883788115 0.4987056560261599 
-1.2271071591352634 0.46309038906436656 
-1.2001582122660066 0.4249397433417377 
-1.1682716831755051 0.3847098424735155 
-1.1315974427702105 0.34260751418653473 
-1.0903733455159537 0.2989851531234568 
-1.044842185201403 0.25417511903484286 
-0.995224441658163 0.20843583493959011 
-0.9417575680669799 0.16203108212607195 
-0.884712217448661 0.11526328634819834 
-0.8242996319169422 0.06828923908250313 
-0.7607708847297077 0.021319630198496406 
-0.6942902958817856 -0.025632970609524082 
-0.6250387967041925 -0.07254613723891958 
-0.5531906404869242 -0.11943282633210442 
-0.47894943115144695 -0.16626789340136797 
-0.4025045297891831 -0.2130737719223762 
-0.32412057828186647 -0.259739842915361 
-0.2440375839576403 -0.3062206133542801 
-0.162652627831131 -0.35217058482832253 
-0.08045837065581729 -0.39706547076682475 
0.00196956793107686 -0.44022561865524035 
0.08417644029581961 -0.4812218106721014 
0.12519899879594654 -0.5010644647205024 
0.16598410594751659 -0.520184838532063 
0.2065043110541196 -0.5385896611668657 
0.24670821830418033 -0.5562379547646173 
0.28655450757945183 -0.5731090151589041 


==> data/ref_at_1T_10.0Hz.txt <==
mu0h m
0.0 0.0 
0.10734455984850877 -0.08910808063839078 
0.21246986377409402 -0.17427326041957952 
0.31469793434039145 -0.25463323950933364 
0.36464671924973496 -0.29300695570638485 
0.41362808929520023 -0.32987640426069087 
0.4616759294892382 -0.36536964690001794 
0.5087571634517859 -0.39948033815367695 
0.5547792335333301 -0.43208262657607766 
0.5997405476626161 -0.46323198995587633 
0.6436385680463519 -0.49298135482314254 
0.6863633670347633 -0.5211681509393812 
0.7279473899080774 -0.5479137803370613 
0.7683198669390356 -0.5731323856746406 
0.8074188892615178 -0.596754947022293 
0.8451344198252875 -0.6186152496925819 
0.8635181209102467 -0.62899060582423 
0.8815474305414461 -0.6389281053786311 
0.8992456554758944 -0.6484808068652317 
0.9166239015120269 -0.6576772984391075 
0.9336830902582571 -0.6665257298647463 
0.950435913571316 -0.675057719836679 
0.9668886805767032 -0.6832920484819961 
0.983028767896437 -0.6912095562954947 
0.9988541347140104 -0.6988121727676535 
1.0143604173202454 -0.706097103993187 
1.029526277361625 -0.7130275277037035 
1.044346681672129 -0.7195991514868803 
1.0588380042029797 -0.7258504152213306 
1.072983361357195 -0.731753160341295 
1.086789847381942 -0.7373270992375067 
1.100275623105274 -0.7426139913677248 
1.113451157574525 -0.7476401251918308 
1.1263242919823027 -0.7524264447036861 
1.138903140177882 -0.756994349155702 
1.1511907192549329 -0.7613549529582874 
1.16318578942086 -0.7655107641650606 
1.1748816783430702 -0.7694533319347597 
1.1862759166407333 -0.7731825163072856 
1.1973640501881666 -0.7766941116264383 
1.2081470921071467 -0.7799947493642464 
1.2186263791577177 -0.7830916097663119 
1.2288061090319096 -0.7859974953272788 
1.238691288880129 -0.7887267267562278 
1.2482835943887811 -0.7912868600693781 
1.257581988954976 -0.7936799239020647 
1.2665861289039875 -0.7959092289315922 
1.283736500589412 -0.7999417410014367 
1.2997019612919107 -0.8033487710625906 
1.3144878347773852 -0.8061691162838799 
1.3280823843130107 -0.808405703603448 
1.3404934576398304 -0.8100988536199264 
1.3517215825237203 -0.8112724473923502 
1.3617629263357292 -0.8119398230747983 
1.3706162255565697 -0.8121176141975431 
1.3782753029891206 -0.811810765182888 
1.3847302416722265 -0.8110148621009213 
1.3899746681293128 -0.8097306839490779 
1.3970146983114078 -0.8061074857124564 
1.3990003509276328 -0.8002209519313253 
1.3958079868234057 -0.7918627086834901 
1.3871673367468074 -0.7805000060273587 
1.372543111171292 -0.7650389069094692 
1.351410064631175 -0.7443745080188183 
1.3237967988649963 -0.7184787608143964 
1.289890844537943 -0.6876109714207952 
1.2499451278425417 -0.6521311906625101 
1.204230021606941 -0.6124048916926507 
1.1530010602229355 -0.5687390915694885 
1.0965541794686602 -0.5214936362007802 
1.0352103399926422 -0.4710513630111032 
0.9692988433775517 -0.4177857555550415 
0.8991337739845522 -0.36201495244272675 
0.8250460358733269 -0.3040670447271066 
0.7473739455634811 -0.24426257845555135 
0.6664196444191287 -0.18282878475170006 
0.5825182021556317 -0.12003927487936557 
0.4959464651086028 -0.05603330169605878 
0.40696559815494904 0.009097520900320106 
0.31587280391085376 0.07520407973680729 
0.22294124905492751 0.14219815235475333 
0.17590617218487764 0.17593375556099122 
0.12865570445420021 0.20957931880341066 
0.08131131561656971 0.24295195947988613 
0.03400103392286044 0.2758561327130983 
-0.013249057675871867 0.30830057922690945 
-0.060389039591529484 0.3402467013651494 
-0.10731587601217549 0.3715499434800411 
-0.153994893148596 0.402202687716477 
-0.2003488382223503 0.432112311068342 
-0.24633565719313766 0.4612566797626335 
-0.29185683777248667 0.4895007741256879 
-0.3368972681198196 0.5168763447839496 
-0.3813680569346265 0.543267491687163 
-0.4251930422219965 0.5685836205688286 
-0.46822183054086586 0.592585460522913 
-0.5104505106695209 0.6153264306260176 
-0.5518876098134177 0.6368844919150248 
-0.5924647251621706 0.657183350393596 
-0.6322249777698266 0.6763693050750454 
-0.6711556442613174 0.6944764521263364 
-0.7092029819585011 0.7114562763584877 
-0.7463765716338648 0.7273862785375504 
-0.7826566186002761 0.7422845199903344 
-0.818023969590987 0.7561695994701438 
-0.8524526986796761 0.7690457688382051 
-0.8859662768296054 0.7810152167943957 
-0.9185319372787484 0.7920667451255995 
-0.950122394019925 0.802199152043587 
-0.9807209606245977 0.8114314171626392 
-1.0103422178342902 0.8198439850168129 
-1.0389784389343846 0.8274715651973596 
-1.0666323734995458 0.8343686503387245 
-1.093340628343977 0.8406562296684079 
-1.119112125041732 0.8463986568988352 
-1.1439222284712574 0.8515918614161374 
-1.1677684144070128 0.8562746388568064 
-1.1906463889850154 0.8604808467699683 
-1.2125444044050808 0.8642279941335018 
-1.233446663142198 0.8675240093102151 
-1.2533410714677071 0.8703827080853674 
-1.272223683442546 0.8728326441485508 
-1.2900648723925745 0.8748494160769641 
-1.3068466639721665 0.8764302990679506 
-1.3225554480597548 0.8775796359421228 
-1.3371780667534838 0.8783009819857368 
-1.3506972539823172 0.8785879546937437 
-1.3631105386788314 0.8784620123350889 
-1.3744169076666288 0.877945753673523 
-1.3846226282085625 0.8770745387620345 
-1.3937250599421418 0.8758640902876229 
-1.401718754692077 0.8743226724685584 
-1.4085978747719143 0.8724559087484759 
-1.4143524913675543 0.8702593614915775 
-1.4189681086398447 0.8677175649701416 
-1.424977916136799 0.862033921363239 
-1.4261485864654158 0.8545174230068918 
-1.4223319719639451 0.8449106789645691 
-1.413228377357695 0.8326220872491338 
-1.3982817646137793 0.8165162137944435 
-1.3768666144010697 0.7952876075586075 
-1.348978450139593 0.7688420633635897 
-1.3148052437143187 0.7374397697735464 
-1.2745990470190782 0.701439029015583 
-1.2286297637535877 0.6612043759859438 
-1.1771515331901465 0.6170400375039111 
-1.120470928475305 0.5693271342140694 
-1.0588938415248408 0.5184183660755013 
-0.9927624220884018 0.46471291297674083 
-0.9223912342511431 0.4085298729759072 
-0.8481038911604188 0.35018275530129045 
-0.7702506113891716 0.29001591010693145 
-0.6891336601428487 0.2282568161991399 
-0.6050870007141262 0.16517687199635345 
-0.5183837911212078 0.10090795372126855 
-0.4292982063517603 0.03556769549330213 
-0.3381188439009851 -0.030711999756543963 
-0.29176220302375344 -0.06431043034879223 
-0.24500246681889065 -0.09807571682682723 
-0.1979062693996936 -0.1319335611313595 
-0.15056566342436958 -0.16575940086307123 
-0.1031142230606026 -0.19934614459181974 
-0.05565514372399513 -0.23254791311082912 
-0.008249975039179486 -0.265302513796807 
0.0390620147138199 -0.2975926516097296 
0.0861866007891257 -0.3292913930339409 
0.1330538550235171 -0.3603206114663195 
0.17959109213826346 -0.3905968189001686 
0.225778096524557 -0.4201415584254715 


==> data/ref_at_1T_100.0Hz.txt <==
mu0h m
0.0 0.0 
0.10961781175687242 -0.0936545844551181 
0.21614896260467453 -0.18163145808074055 
0.2685367248838184 -0.22420451968717503 
0.3201700984011986 -0.2655775676309479 
0.3710612993600728 -0.3058361159270606 
0.4211363376335723 -0.34489290093743497 
0.4703313726433527 -0.3826805332082468 
0.5186280328804482 -0.41922207701100156 
0.566001999634886 -0.454528158779189 
0.6123660720705766 -0.48848303877179733 
0.6576941956571365 -0.5210926100447119 
0.701970289248409 -0.5523819953666728 
0.7451300414092739 -0.582279083339454 
0.7871476286292471 -0.6107879090550635 
0.8279782939996183 -0.6378737564984942 
0.8675836804199051 -0.6635137708818167 
0.8869447058415489 -0.6758437756868343 
0.9059688325516351 -0.6877709093990089 
0.9246416026468623 -0.6992727012071676 
0.9429589630855544 -0.7103474215861625 
0.9609265824338905 -0.7210127142160128 
0.9785530209472209 -0.7312919345884888 
0.9958424431358653 -0.7411995736003203 
1.0127951626438452 -0.7507423457903107 
1.0294142173919558 -0.7599323381235443 
1.0457017464537135 -0.7687797622601233 
1.0616605749367696 -0.7772961228539925 
1.0772898055798859 -0.7854853993023942 
1.0925846328281594 -0.7933436724716902 
1.1075370272838159 -0.8008604921945365 
1.1221406752828191 -0.8080287550392603 
1.136388932723699 -0.8148406106045748 
1.1502826485941002 -0.8213031072309811 
1.1638289687522516 -0.827435798243584 
1.1770336658259917 -0.8332554004519214 
1.1899021482888956 -0.8387778110262126 
1.2024397551702395 -0.8440186956638197 
1.2146507913666929 -0.8489915579820053 
1.226537950440675 -0.8537065839071692 
1.2381029583407068 -0.8581719279315186 
1.249347575755886 -0.8623957166617251 
1.2602735884924612 -0.8663860284357986 
1.270879669881341 -0.8701446170261411 
1.2811631251023545 -0.8736703992006789 
1.29112264616194 -0.8769649636156958 
1.3101207413017588 -0.882978453727135 
1.327833341814286 -0.8881354234511852 
1.3442741145474675 -0.8924930775737039 
1.3594503746450772 -0.8960941960192642 
1.3733687065779037 -0.8989783481332337 
1.3860332563823308 -0.9011784511049268 
1.3974484090819814 -0.9027261005088724 
1.407614302343971 -0.9036425750912813 
1.4165288203572175 -0.9039428037988388 
1.4241917537256903 -0.9036436666560272 
1.4306049087535382 -0.902764196263545 
1.4357708891944434 -0.9013231260793388 
1.4396906618237912 -0.8993340082144674 
1.4423643420063694 -0.8968067731023797 
1.443790040668819 -0.8937454138713822 
1.443964622798711 -0.8901494956734821 
1.4408786875094932 -0.8820041100556653 
1.432580350708044 -0.8713260339498318 
1.4189693642239194 -0.8578914130147238 
1.3996575465583851 -0.8408694718732383 
1.3740177791338204 -0.8189207213520446 
1.3419589982911329 -0.7917472789271749 
1.3036338007440431 -0.7595085364655126 
1.2592923271576466 -0.722529502794062 
1.2092093061301434 -0.6811555833839047 
1.1536590916850258 -0.6357034606335112 
1.092919021674911 -0.586468726375641 
1.0273350022639094 -0.5338580733277568 
0.9572334930447441 -0.4782143905631106 
0.8829344931275946 -0.4198439592356426 
0.8047536340940441 -0.35902195551667737 
0.7230824991608961 -0.2961544942352347 
0.6382249589668343 -0.23145278850177148 
0.5504970354344259 -0.1651344423477042 
0.4602373377038573 -0.09744595819749713 
0.36772745433698106 -0.028505221115448228 
0.2732652384381474 0.04155017358831273 
0.17719389481810496 0.11250293807560115 
0.0801150007690185 0.18362819902078217 
-0.017205962006668532 0.2538805461954275 
-0.11413857848617726 0.3224900583916404 
-0.16237760118072433 0.3561698369850901 
-0.2102693341099287 0.3891240335962165 
-0.25776276433056694 0.4213126272418493 
-0.3048349677615404 0.4527517440673903 
-0.3514143148776918 0.48336000757329284 
-0.3974480266802677 0.5130935894853701 
-0.4429013382982769 0.5419444760377342 
-0.48769293666038094 0.5698112826077368 
-0.5317549762069111 0.5966192247020117 
-0.5750011153405861 0.6222561307504262 
-0.6173869078781318 0.6466931652916559 
-0.6588787714401053 0.6699227064839114 
-0.6994402471334669 0.6919308067084194 
-0.7390642085846186 0.7127615524390578 
-0.7777446626322911 0.7324606080543645 
-0.8154514827460609 0.7510246257802917 
-0.8521665874858293 0.7684735464505121 
-0.8878722108427739 0.7848270848207327 
-0.9225616691348257 0.8001262088377541 
-0.9562215588244332 0.8143974816526033 
-0.9888335552967129 0.8276566065068679 
-1.0203901578816317 0.8399398651114947 
-1.0508885641208299 0.8512918155702494 
-1.080314595129217 0.8617330935980665 
-1.1086478038785357 0.8712705807375243 
-1.1358786572954038 0.8799317214061791 
-1.1619960951366417 0.8877395947469057 
-1.1869907078456647 0.8947192257341101 
-1.2108699318809903 0.9009279325619197 
-1.2336454733932811 0.9064301321099028 
-1.255319385817808 0.9112694546614352 
-1.2758871325211771 0.9154748301923066 
-1.2953461259105739 0.9190775290846068 
-1.3136980673266132 0.9221158059450416 
-1.330933815793813 0.9246046027112437 
-1.3470453461570981 0.9265594321368094 
-1.3620274823978842 0.9279998132745372 
-1.3758748938762055 0.9289432344815204 
-1.3885850387378302 0.929411012453087 
-1.400151713040522 0.9294153644213093 
-1.4105655323509334 0.9289603470467762 
-1.4198182696059325 0.9280505096152052 
-1.4279029791065696 0.9266911212975432 
-1.4348122615770738 0.9248846823587942 
-1.440538791414357 0.9226319615851826 
-1.4450784322140167 0.9199382121184858 
-1.4509612977461175 0.9140006845818759 
-1.4519477124868523 0.9061156750497645 
-1.4480564412400412 0.8963596175167612 
-1.4392236365325435 0.8846126055988309 
-1.425282909487233 0.8705185035413511 
-1.4058420044316278 0.8532383876197243 
-1.3801636652899376 0.8312124936642791 
-1.348083434137244 0.8039961506193972 
-1.3097341079660945 0.7717091509096156 
-1.26536712849301 0.7346791054647888 
-1.2152555001801768 0.6932479714839717 
-1.1596744749774384 0.6477342272183364 
-1.0989048735480242 0.5984404301218671 
-1.033289923505943 0.5457679158118243 
-0.963154746775122 0.49005689802386626 
-0.8888247046936868 0.4316243823678262 
-0.8106131901921024 0.37074106771279447 
-0.7289120642172978 0.30781362434803805 
-0.6440260303511922 0.2430549312704856 
-0.5562712983936705 0.17668296826619553 
-0.46598975423880906 0.10895079126740126 
-0.37346172179917286 0.03997375603983152 
-0.27898515718311107 -0.03011033609838463 
-0.1828930946983901 -0.10110453831503022 
-0.08577854678812878 -0.17230110698256182 
0.011602710453986836 -0.24267404309006346 
0.10860332780663648 -0.31141955703255825 
0.15688257157636987 -0.34517977777638137 
0.20481460874584181 -0.37821458286804294 


==> data/ref_at_1T_1000.0Hz.txt <==
mu0h m
0.0 0.0 
0.11672642961322707 -0.1078718201678274 
0.22953000056435285 -0.2083935340000972 
0.3391587842456826 -0.30355493931991595 
0.4457418736579456 -0.39410397298618166 
0.49799517015180816 -0.43800812822515783 
0.5493934006825033 -0.4807528126151119 
0.5999095487745305 -0.5223432570584782 
0.6495091598992362 -0.5627692144291164 
0.6981563862935296 -0.6020169913174983 
0.7458105178216683 -0.6400624525131914 
0.7924339766989195 -0.6768869539187455 
0.8379904162444611 -0.7124734842854917 
0.8824423176970089 -0.7468018038932753 
0.9257492780419252 -0.779844966125857 
0.9678750123562522 -0.8115832690082432 
1.0087837467296892 -0.841996988874432 
1.0484417565398938 -0.8710694057738346 
1.0868159573662013 -0.8987839352350232 
1.1238739162989597 -0.9251241019506158 
1.1595851469331644 -0.9500760820089514 
1.1939205259896066 -0.9736274896061181 
1.226852118675078 -0.9957669825073332 
1.2583531571713262 -1.0164841750817335 
1.288397396421403 -1.0357683072912276 
1.3169583899638457 -1.053606755176311 
1.3440117512538787 -1.0699895137578628 
1.3695369624074494 -1.084912776265775 
1.393516878248429 -1.0983779054928278 
1.4159375962330008 -1.1103911384581142 
1.436787928207496 -1.1209624963272646 
1.4560580606138593 -1.1301030728509833 
1.4737394251099574 -1.1378247452878756 
1.4898243579569748 -1.1441394645459875 
1.5043053687746757 -1.1490577657728485 
1.5171764989214758 -1.1525914599345004 
1.528434491373614 -1.1547559501569213 
1.5380791188180325 -1.1555708662821793 
1.5461128089020313 -1.1550592955468004 
1.5525400291515261 -1.1532465344255576 
1.55736679161477 -1.1501590817721628 
1.560600361457216 -1.1458240417241565 
1.5622491193897523 -1.140268836150549 
1.5623225129086271 -1.133521096611094 
1.5608311012876452 -1.1256087457187476 
1.5577864513004438 -1.1165597818694246 
1.5532008757049147 -1.1064017514098294 
1.5470874914062092 -1.0951618620809551 
1.5394604840706925 -1.0828675112848418 
1.5200751481989196 -1.0559208937688838 
1.494801281581793 -1.0250280617062086 
1.4638014973627325 -0.9904366724682028 
1.4272431722258638 -0.9523733118614205 
1.3852985088897358 -0.9110440460029686 
1.3381355122795102 -0.8666169196269813 
1.2858673430286247 -0.8191213259695218 
1.2284418984189567 -0.768227945833883 
1.1658492795001796 -0.7136645702504643 
1.0982080628907454 -0.6553896402299122 
1.0257370040573697 -0.5935367532719159 
0.9487159675504502 -0.5283377232435227 
0.8674651117910408 -0.46008224408470194 
0.7823217545248282 -0.38907300446471 
0.6936497411138068 -0.3156458922696197 
0.6018296194347498 -0.2401518906660683 
0.5072417576510526 -0.16292493217195958 
0.41027199921937907 -0.08429489306940181 
0.3113223235822092 -0.004610658414522417 
0.21079061000136007 0.07579855432698951 
0.10908029684752968 0.15660203547639068 
0.00659685106039741 0.23747276500781425 
-0.09622533203314532 0.3180317031249178 
-0.19893222694000845 0.3978644538800171 
-0.30104357486434385 0.476506110670061 
-0.40205833905139093 0.553450210974175 
-0.45207673683350147 0.5912845435865423 
-0.5016328918797315 0.6285031545880142 
-0.5506647732853178 0.6650430637775516 
-0.5991121037623248 0.7008444331949404 
-0.6469170749209889 0.73585193776352 
-0.6940238215202492 0.7700136542906039 
-0.7403784745117901 0.8032811085329972 
-0.7859273630092904 0.8356056206492259 
-0.8306179258165516 0.866940070363543 
-0.8744019438927931 0.8972453046554417 
-0.9172359789928914 0.9264909585066903 
-0.9590770572448533 0.9546467662862764 
-0.999882068880939 0.9816813062611356 
-1.039609590514617 1.007565591071241 
-1.0782210287967082 1.0322753018891553 
-1.1156798070335032 1.0557891094820613 
-1.1519506924133722 1.0780872775207928 
-1.1869979562240895 1.0991479329508003 
-1.2207872856960416 1.1189508407447801 
-1.253286804896474 1.1374793979355713 
-1.284466844320911 1.1547201262687274 
-1.3142981777959342 1.1706591007490457 
-1.3427522947891233 1.1852824503173274 
-1.3698027972426603 1.1985791089337419 
-1.3954260168205064 1.2105420088896333 
-1.419600883539925 1.2211677783299564 
-1.4423094696193626 1.230457790689602 
-1.4635367631260492 1.238417675248069 
-1.4832702772619264 1.2450565005159664 
-1.501499786918461 1.250386213749195 
-1.5182172489937318 1.254421449610728 
-1.5334163750801726 1.2571786452283067 
-1.5470922785755086 1.2586753057830553 
-1.5592410224678548 1.2589290731592073 
-1.5698595268233224 1.2579575157381946 
-1.5789458544776491 1.255778676364991 
-1.586499215380012 1.2524110594061377 
-1.5925200720838293 1.2478738219103966 
-1.5970101367479241 1.2421867496183532 
-1.599972414037836 1.2353703266182945 
-1.601411176225459 1.227445671260643 
-1.601331992982339 1.2184345833357226 
-1.5969780171073262 1.1979025773581091 
-1.5866313254070927 1.1732626508141855 
-1.5703963631199822 1.1447392693834215 
-1.5483867935790245 1.112544184529093 
-1.5207295032369175 1.0768845050164575 
-1.4875657536996507 1.0379651851420386 
-1.4490501139306884 0.9959871952710696 
-1.4053479015093384 0.9511428312421737 
-1.356629709145731 0.9036053133594223 
-1.3030579664721502 0.853502572856573 
-1.2447038596193258 0.8007518682346206 
-1.1814824916474387 0.7449309945449811 
-1.1133886701712978 0.6857508547910166 
-1.0405615596413296 0.6231858644398351 
-0.9632401206743506 0.5573860294913232 
-0.8817166172771054 0.48858525505683004 
-0.7963180558021435 0.4170656070193391 
-0.707402389730987 0.3431511895039798 
-0.6153391326835456 0.2671709171636606 
-0.5205160957704753 0.18947360841080468 
-0.42331636716251236 0.11038362895566732 
-0.3241328628349206 0.030231736919945896 
-0.223370502667593 -0.050638768994524685 
-0.121428888899506 -0.13190485137243738 
-0.018717014172928148 -0.213232438782753 
0.0843400344992651 -0.2942611080571585 
0.18729010369051718 -0.37458020738103487 


==> data/ref_at_1T_10000.0Hz.txt <==
mu0h m
0.0 0.0 
0.12246538839064873 -0.11934973772267071 
0.24322758948936088 -0.23578871185011324 
0.36204428045998654 -0.34932593174852383 
0.4785703203976187 -0.4597608664655278 
0.5924282379237159 -0.5668224870975369 
0.7032308390771925 -0.6702125727850291 
0.8105911791503919 -0.7696237751706386 
0.9141281685586993 -0.864748988913968 
1.0134704775251688 -0.9552873650923444 
1.1082592717752147 -1.0409480389654828 
1.198150394025019 -1.121452808552659 
1.2828162967060337 -1.19653838155469 
1.3619478927573583 -1.2659585306718937 
1.4352561218958333 -1.3294857582400879 
1.502473312734134 -1.3869126367183733 
1.5633545596217284 -1.4380532682394267 
1.617678851392758 -1.4827443426977889 
1.6652500274903312 -1.5208459500486233 
1.7058976004912625 -1.552242229206022 
1.739477437864073 -1.5768418431378386 
1.7658724704988353 -1.5945786187404087 
1.784993238584723 -1.6054119757120686 
1.7967782570429638 -1.6093271114569718 
1.801194210295519 -1.6063349637344946 
1.7982359569913666 -1.5964719139827335 
1.7879265053368243 -1.5797995538171055 
1.770316945066369 -1.556404487503782 
1.7454862417413954 -1.5263979820254137 
1.7135408899181566 -1.4899154575790508 
1.674614454879484 -1.4471158771686607 
1.6288670389896789 -1.3981811062028549 
1.576484642455375 -1.3433151799787109 
1.517678423759838 -1.282743487431949 
1.4526838874917396 -1.2167119239794488 
1.3817599959576716 -1.1454860031654484 
1.3051882028245956 -1.0693499200976129 
1.2232714058499647 -0.9886055568571059 
1.1363328350395596 -0.903571458221742 
1.0447148788344656 -0.8145817781715515 
0.9487778584835593 -0.7219852123821732 
0.8488987563049579 -0.6261439226519226 
0.7454698966509561 -0.5274324450984811 
0.638897582990594 -0.42623658285104293 
0.5296006962151781 -0.322952287061 
0.41800920695902216 -0.2179844251681501 
0.30456242261394184 -0.11174507089817408 
0.1897076398751167 -0.0046526505787833905 
0.07390015884701162 0.10286614943458493 
-0.04239208526973107 0.2103652095980893 
-0.15868086810646143 0.3173617362129222 
-0.2744885090632766 0.4233959790679265 
-0.38934156925316543 0.5280166713777231 
-0.5027797985748721 0.6307969679782945 
-0.6143488972853617 0.7313180202410141 
-0.7236003653174048 0.8291667418849151 
-0.8300945669108519 0.9239400284523479 
-0.9334005515485287 1.0152425199669122 
-1.0331028125806863 1.1026982769579419 
-1.1288030705294712 1.1859525511009494 
-1.2201211569753825 1.264671809365819 
-1.3066963125414723 1.3385446455855654 
-1.3881882434924409 1.407282275127504 
-1.4642780902692922 1.4706189256957616 
-1.5346690569701578 1.5283116283887368 
-1.5990870274743916 1.5801400661988882 
-1.6572814542232694 1.6259070574425085 
-1.7090262601765205 1.665439160265314 
-1.7541204733685287 1.6985868418050185 
-1.7923888694040617 1.7252247670316212 
-1.8236828333629729 1.7452526341356387 
-1.8478810425407697 1.7585957628242772 
-1.8648898418611024 1.7652051822648271 
-1.8746435353118205 1.7650576679946857 
-1.8771046831191671 1.758155909381791 
-1.872264302304614 1.7445286046092279 
-1.8601418823951914 1.7242303079338397 
-1.8407852270895368 1.697341051550118 
-1.814270232387924 1.6639659633184705 
-1.7807004969179063 1.6242346715785498 
-1.740206868802483 1.5783007050146594 
-1.6929469663942567 1.5263409610120107 
-1.6391045422342927 1.4685549795365462 
-1.578888703513634 1.4051640469395408 
-1.5125330195855913 1.3364101881671517 
-1.440294589446622 1.2625551901433498 
-1.362453062226498 1.183879638901418 
-1.2793095994741202 1.100681944105417 
-1.1911857655124556 1.013277319167533 
-1.098422352535147 0.9219967255729133 
-1.0013781433046378 0.8271857820243306 
-0.9004286179284241 0.7292036458988556 
-0.7959646217876524 0.6284218953718741 
-0.6883910026400313 0.5252234221499165 
-0.5781252238094614 0.4200013422495655 
-0.46559596877658704 0.3131579488032805 
-0.3512417726265463 0.2051037709233836 
-0.23550973927087443 0.0962568493702995 
-0.11885448122389633 -0.012957504680816623 
-0.001739304267643918 -0.12210243052334047 
0.11535235260209567 -0.23070470520419006 
0.23193647619777458 -0.3382919133369218 


==> data/static_identification_fourCells.txt <==
t h mu0h b m
0.0 0.0 0.0 0.0 0.0 
0.0033444816053511705 798.4361693573344 0.001003344481605351 0.00016317947154824826 -0.0008401650100571029 
0.006688963210702341 1596.8723387146688 0.002006688963210702 0.0003263589430964965 -0.0016803300201142057 
0.010033444816053512 2395.3085080720034 0.0030100334448160534 0.0004895384146447448 -0.0025204950301713084 
0.013377926421404682 3193.7446774293376 0.004013377926421404 0.000652717886192993 -0.0033606600402284114 
0.016722408026755852 3992.1808467866717 0.005016722408026755 0.0008158973577412413 -0.004200825050285514 
0.020066889632107024 4790.617016144007 0.006020066889632107 0.0009790768292894897 -0.005040990060342617 
0.023411371237458192 5589.0531855013405 0.007023411371237458 0.0011422563008377379 -0.00588115507039972 
0.026755852842809364 6387.489354858675 0.008026755852842809 0.001305435772385986 -0.006721320080456823 
0.030100334448160536 7185.925524216009 0.00903010033444816 0.0014686152439342343 -0.007561485090513925 
0.033444816053511704 7984.3616935733435 0.01003344481605351 0.0016317947154824825 -0.008401650100571027 
0.03678929765886287 8782.797862930678 0.011036789297658861 0.0017949741870307307 -0.00924181511062813 
0.04013377926421405 9581.234032288014 0.012040133779264214 0.0019581536585789793 -0.010081980120685233 
0.043478260869565216 10379.670201645347 0.013043478260869565 0.0021213331301272276 -0.010922145130742337 
0.046822742474916385 11178.106371002681 0.014046822742474915 0.0022845126016754758 -0.01176231014079944 
0.05016722408026756 11976.542540360017 0.015050167224080266 0.002447692073223724 -0.012602475150856543 
0.05351170568561873 12774.97870971735 0.016053511705685617 0.002610871544771972 -0.013442640160913646 
0.056856187290969896 13573.414879074686 0.01705685618729097 0.0027740510163202204 -0.014282805170970749 
0.06020066889632107 14371.851048432018 0.01806020066889632 0.0029372304878684686 -0.01512297018102785 
0.06354515050167224 15170.287217789353 0.01906354515050167 0.003100409959416717 -0.015963135191084953 
0.06688963210702341 15968.723387146687 0.02006688963210702 0.003263589430964965 -0.016803300201142055 
0.07023411371237458 16767.159556504022 0.021070234113712373 0.003426768902513213 -0.01764346521119916 
0.07357859531772575 17565.595725861356 0.022073578595317722 0.0035899483740614614 -0.01848363022125626 
0.07692307692307693 18364.03189521869 0.023076923076923075 0.0037531278456097096 -0.019323795231313366 
0.0802675585284281 19162.468064576027 0.024080267558528427 0.003916307317157959 -0.020163960241370467 
0.08361204013377926 19960.90423393336 0.02508361204013378 0.0040794867887062065 -0.02100412525142757 
0.08695652173913043 20759.340403290695 0.02608695652173913 0.004242666260254455 -0.021844290261484673 
0.0903010033444816 21557.77657264803 0.027090301003344478 0.004405845731802703 -0.022684455271541774 
0.09364548494983277 22356.212742005362 0.02809364548494983 0.0045690252033509515 -0.02352462028159888 
0.09698996655518395 23154.648911362696 0.02909698996655518 0.004732204674899199 -0.02436478529165598 
0.10033444816053512 23953.085080720033 0.030100334448160532 0.004895384146447448 -0.025204950301713085 
0.10367892976588629 24751.521250077363 0.031103678929765878 0.005058563617995695 -0.026045115311770183 
0.10702341137123746 25549.9574194347 0.032107023411371234 0.005221743089543944 -0.02688528032182729 
0.11036789297658862 26348.393588792034 0.03311036789297658 0.005384922561092192 -0.02772544533188439 
0.11371237458193979 27146.82975814937 0.03411371237458194 0.005548102032640441 -0.028565610341941498 
0.11705685618729096 27945.265927506705 0.03511705685618729 0.0057112815041886885 -0.0294057753519986 
0.12040133779264214 28743.702096864035 0.03612040133779264 0.005874460975736937 -0.0302459403620557 
0.12374581939799331 29542.13826622137 0.03712374581939799 0.006037640447285185 -0.0310861053721128 
0.12709030100334448 30340.574435578706 0.03812709030100334 0.006200819918833434 -0.031926270382169906 
0.13043478260869565 31139.01060493604 0.03913043478260869 0.006363999390381682 -0.03276643539222701 
0.13377926421404682 31937.446774293374 0.04013377926421404 0.00652717886192993 -0.03360660040228411 
0.13712374581939799 32735.88294365071 0.0411371237458194 0.006690358333478179 -0.03444676541234122 
0.14046822742474915 33534.319113008045 0.042140468227424746 0.006853537805026426 -0.03528693042239832 
0.14381270903010032 34332.755282365375 0.04314381270903009 0.007016717276574673 -0.03612709543245542 
0.1471571906354515 35131.19145172271 0.044147157190635444 0.007179896748122923 -0.03696726044251252 
0.1505016722408027 35929.62762108005 0.0451505016722408 0.0073430762196711715 -0.037807425452569626 
0.15384615384615385 36728.06379043738 0.04615384615384615 0.007506255691219419 -0.03864759046262673 
0.15719063545150502 37526.49995979472 0.0471571906354515 0.007669435162767668 -0.03948775547268383 
0.1605351170568562 38324.936129152054 0.048160535117056855 0.007832614634315917 -0.040327920482740934 
0.16387959866220736 39123.372298509385 0.049163879598662204 0.008042153422923491 -0.04112172617573871 
0.16722408026755853 39921.80846786672 0.05016722408026756 0.008606950414519227 -0.04156027366574833 
0.1705685618729097 40720.24463722405 0.0511705685618729 0.009171748832197221 -0.04199881972967568 
0.17391304347826086 41518.68080658139 0.05217391304347826 0.00973654724988095 -0.04243736579359731 
0.17725752508361203 42317.11697593872 0.0531772575250836 0.010301345667564674 -0.04287591185751893 
0.1806020066889632 43115.55314529606 0.054180602006688956 0.010866144085248396 -0.04331445792144056 
0.18394648829431437 43913.98931465339 0.055183946488294305 0.011430942502932119 -0.043753003985362186 
0.18729096989966554 44712.425484010724 0.05618729096989966 0.011995740920615849 -0.04419155004928381 
0.1906354515050167 45510.86165336806 0.05719063545150501 0.012560539338299575 -0.04463009611320544 
0.1939799331103679 46309.29782272539 0.05819397993311036 0.013125337755983296 -0.04506864217712706 
0.19732441471571907 47107.73399208273 0.059197324414715716 0.013690136173667017 -0.0455071882410487 
0.20066889632107024 47906.170161440066 0.060200668896321065 0.014254934591350745 -0.04594573430497032 
0.2040133779264214 48704.6063307974 0.061204013377926414 0.01481973300903447 -0.046384280368891945 
0.20735785953177258 49503.04250015473 0.062207357859531756 0.01538453142671819 -0.04682282643281357 
0.21070234113712374 50301.478669512064 0.06321070234113711 0.015949329844401918 -0.04726137249673519 
0.2140468227424749 51099.9148388694 0.06421404682274247 0.016514128262085644 -0.04769991856065682 
0.21739130434782608 51898.35100822674 0.06521739130434782 0.01707892667976937 -0.04813846462457845 
0.22073578595317725 52696.78717758407 0.06622073578595317 0.017643725097453093 -0.04857701068850007 
0.22408026755852842 53495.223346941406 0.06722408026755852 0.01820852351513682 -0.0490155567524217 
0.22742474916387959 54293.65951629874 0.06822742474916388 0.018773321932820546 -0.04945410281634333 
0.23076923076923075 55092.09568565607 0.06923076923076922 0.019338120350504265 -0.049892648880264956 
0.23411371237458192 55890.53185501341 0.07023411371237458 0.01990291876818799 -0.050331194944186586 
0.23745819397993312 56688.96802437073 0.07123745819397992 0.02046771718587171 -0.05076974100810821 
0.2408026755852843 57487.40419372807 0.07224080267558528 0.021032515603555436 -0.05120828707202984 
0.24414715719063546 58285.840363085415 0.07324414715719063 0.02159731402123917 -0.05164683313595146 
0.24749163879598662 59084.27653244274 0.07424749163879597 0.022162112438922882 -0.05208537919987309 
0.2508361204013378 59882.712701800076 0.07525083612040133 0.02272691085660661 -0.05252392526379472 
0.25418060200668896 60681.14887115741 0.07625418060200669 0.023291709274290334 -0.05296247132771635 
0.25752508361204013 61479.58504051474 0.07725752508361203 0.02385650769197406 -0.05340101739163797 
0.2608695652173913 62278.02120987208 0.07826086956521738 0.02442130610965779 -0.0538395634555596 
0.26421404682274247 63076.45737922942 0.07926421404682274 0.024986104527341513 -0.05427810951948123 
0.26755852842809363 63874.89354858675 0.08026755852842808 0.025550902945025232 -0.05471665558340285 
0.2709030100334448 64673.329717944085 0.08127090301003344 0.026115701362708965 -0.05515520164732447 
0.27424749163879597 65471.76588730142 0.0822742474916388 0.02668049978039269 -0.0555937477112461 
0.27759197324414714 66270.20205665875 0.08327759197324412 0.027245298198076404 -0.05603229377516772 
0.2809364548494983 67068.63822601609 0.08428093645484949 0.027810096615760137 -0.056470839839089355 
0.2842809364548495 67867.07439537342 0.08528428093645483 0.028374895033443856 -0.05690938590301098 
0.28762541806020064 68665.51056473075 0.08628762541806018 0.02893969345112758 -0.057347931966932594 
0.2909698996655518 69463.9467340881 0.08729096989966555 0.02950449186881131 -0.05778647803085424 
0.294314381270903 70262.38290344542 0.08829431438127089 0.03006929028649503 -0.058225024094775854 
0.29765886287625415 71060.81907280275 0.08929765886287624 0.030634088704178754 -0.05866357015869749 
0.3010033444816054 71859.2552421601 0.0903010033444816 0.03119888712186248 -0.05910211622261912 
0.30434782608695654 72657.69141151743 0.09130434782608694 0.031763685539546206 -0.05954066228654074 
0.3076923076923077 73456.12758087476 0.0923076923076923 0.032338413505647735 -0.059969278802044564 
0.3110367892976589 74254.5637502321 0.09331103678929765 0.03338228508186383 -0.05992875170743382 
0.31438127090301005 75052.99991958943 0.094314381270903 0.03442618776290804 -0.05988819350799496 
0.3177257525083612 75851.43608894676 0.09531772575250835 0.035470090445197416 -0.05984763530731094 
0.3210702341137124 76649.87225830411 0.09632107023411371 0.03651399312748684 -0.05980707710662687 
0.32441471571906355 77448.30842766144 0.09732441471571907 0.03755789580977626 -0.059766518905942805 
0.3277591973244147 78246.74459701877 0.09832775919732441 0.03860179849206568 -0.05972596070525873 
0.3311036789297659 79045.1807663761 0.09933110367892975 0.03964570117435511 -0.05968540250457464 
0.33444816053511706 79843.61693573344 0.10033444816053512 0.04068960385664454 -0.05964484430389058 
0.3377926421404682 80642.05310509077 0.10133779264214046 0.041733506538933964 -0.0596042861032065 
0.3411371237458194 81440.4892744481 0.1023411371237458 0.04277740922122338 -0.05956372790252242 
0.34448160535117056 82238.92544380545 0.10334448160535117 0.043821311903512836 -0.05952316970183834 
0.34782608695652173 83037.36161316278 0.10434782608695652 0.044865214585802254 -0.05948261150115426 
0.3511705685618729 83835.79778252011 0.10535117056856186 0.045909117268091666 -0.05944205330047019 
0.35451505016722407 84634.23395187744 0.1063545150501672 0.046953019950381085 -0.059401495099786115 
0.35785953177257523 85432.67012123478 0.10735785953177257 0.04799692263267053 -0.05936093689910204 
0.3612040133779264 86231.10629059211 0.10836120401337791 0.04904082531495994 -0.05932037869841797 
0.36454849498327757 87029.54245994944 0.10936454849498325 0.05008472799724936 -0.05927982049773389 
0.36789297658862874 87827.97862930677 0.11036789297658861 0.05112863067953878 -0.05923926229704983 
0.3712374581939799 88626.41479866412 0.11137123745819397 0.05217253336182823 -0.05919870409636574 
0.3745819397993311 89424.85096802145 0.11237458193979932 0.053216436044117646 -0.05915814589568168 
0.37792642140468224 90223.28713737878 0.11337792642140467 0.05426033872640705 -0.059117587694997614 
0.3812709030100334 91021.72330673612 0.11438127090301002 0.055304241408696504 -0.05907702949431352 
0.3846153846153846 91820.15947609345 0.11538461538461538 0.05634814409098593 -0.05903647129362945 
0.3879598662207358 92618.59564545078 0.11638795986622072 0.05739204677327535 -0.05899591309294537 
0.391304347826087 93417.03181480813 0.11739130434782608 0.05843594945556478 -0.058955354892261294 
0.39464882943143814 94215.46798416546 0.11839464882943143 0.059479852137854214 -0.05891479669157722 
0.3979933110367893 95013.90415352279 0.11939799331103677 0.06052375482014362 -0.058874238490893155 
0.4013377926421405 95812.34032288013 0.12040133779264213 0.06156765750243306 -0.05883368029020907 
0.40468227424749165 96610.77649223746 0.12140468227424749 0.06261156018472248 -0.058793122089525 
0.4080267558528428 97409.2126615948 0.12240802675585283 0.0636554628670119 -0.058752563888840925 
0.411371237458194 98207.64883095214 0.1234113712374582 0.06469936554930135 -0.05871200568815685 
0.41471571906354515 99006.08500030945 0.12441471571906351 0.06574326823159074 -0.05867144748747277 
0.4180602006688963 99804.52116966681 0.1254180602006689 0.06678717091388021 -0.05863088928678868 
0.4214046822742475 100602.95733902413 0.12642140468227422 0.06791311414181224 -0.058508290540461985 
0.42474916387959866 101401.39350838146 0.12742474916387958 0.06911711097318983 -0.05830763819068975 
0.4280936454849498 102199.8296777388 0.12842809364548494 0.07032110947690705 -0.05810698416857789 
0.431438127090301 102998.26584709613 0.1294314381270903 0.07152510798066013 -0.057906330146430166 
0.43478260869565216 103796.70201645348 0.13043478260869565 0.0727291064844132 -0.05770567612428244 
0.43812709030100333 104595.13818581079 0.13143812709030098 0.07393310498816626 -0.05750502210213472 
0.4414715719063545 105393.57435516814 0.13244147157190633 0.07513710349191934 -0.057304368079987 
0.44481605351170567 106192.01052452547 0.1334448160535117 0.07634110199567241 -0.057103714057839275 
0.44816053511705684 106990.44669388281 0.13444816053511705 0.07754497150558182 -0.05690318902953523 
0.451505016722408 107788.88286324014 0.1354515050167224 0.07874896999275129 -0.056702535023971115 
0.45484949832775917 108587.31903259749 0.13645484949832776 0.07995296849650224 -0.056501881001825516 
0.45819397993311034 109385.7552019548 0.13745819397993309 0.08115696700025526 -0.05630122697967782 
0.4615384615384615 110184.19137131215 0.13846153846153844 0.08236096550400836 -0.056100572957530084 
0.4648829431438127 110982.62754066948 0.1394648829431438 0.08356496400776142 -0.055899918935382376 
0.46822742474916385 111781.06371002682 0.14046822742474915 0.0847689625115145 -0.05569926491323465 
0.47157190635451507 112579.49987938415 0.1414715719063545 0.08597296101526758 -0.05549861089108693 
0.47491638795986624 113377.93604874147 0.14247491638795984 0.08717695951902062 -0.05529795686893922 
0.4782608695652174 114176.37221809881 0.1434782608695652 0.0883809580227737 -0.0550973028467915 
0.4816053511705686 114974.80838745614 0.14448160535117055 0.08958495652652677 -0.054896648824643776 
0.48494983277591974 115773.24455681349 0.1454849498327759 0.09078895503027985 -0.054695994802496053 
0.4882943143812709 116571.68072617083 0.14648829431438126 0.09199295353403293 -0.05449534078034833 
0.4916387959866221 117370.11689552816 0.14749163879598662 0.09319695203778601 -0.05429468675820061 
0.49498327759197325 118168.55306488548 0.14849498327759195 0.09440095054153905 -0.0540940327360529 
0.4983277591973244 118966.98923424282 0.1494983277591973 0.09560494904529214 -0.05389337871390516 
0.5016722408026756 119765.42540360015 0.15050167224080266 0.0968089475490452 -0.053692724691757454 
0.5050167224080268 120563.8615729575 0.15150501672240801 0.09801294605279828 -0.05349207066960973 
0.5083612040133779 121362.29774231483 0.15250836120401337 0.09921694455655135 -0.05329141664746202 
0.5117056856187291 122160.73391167217 0.15351170568561873 0.10043113575949227 -0.05308056992612646 
0.5150501672240803 122959.17008102949 0.15451505016722406 0.10166396499682664 -0.05285108517039741 
0.5183946488294314 123757.60625038683 0.1555183946488294 0.10289679842087757 -0.052621596227951845 
0.5217391304347826 124556.04241974416 0.15652173913043477 0.10412963184510267 -0.0523921072853321 
0.5250836120401338 125354.4785891015 0.15752508361204012 0.1053624652693278 -0.052162618342712325 
0.5284280936454849 126152.91475845884 0.15852842809364548 0.10659529869355289 -0.05193312940009259 
0.5317725752508361 126951.35092781615 0.1595317725752508 0.107828132117778 -0.051703640457472805 
0.5351170568561873 127749.7870971735 0.16053511705685616 0.1090609655420031 -0.05147415151485306 
0.5384615384615384 128548.22326653084 0.16153846153846152 0.11029379896622823 -0.051244662572233285 
0.5418060200668896 129346.65943588817 0.16254180602006688 0.11152663239045334 -0.05101517362961354 
0.5451505016722408 130145.09560524551 0.16354515050167223 0.11275669703378166 -0.05078845346789057 
0.5484949832775919 130943.53177460284 0.1645484949832776 0.11398404459737796 -0.05056445038589963 
0.5518394648829431 131741.96794396016 0.16555183946488292 0.11521159555300742 -0.0503402439118755 
0.5551839464882943 132540.4041133175 0.16655518394648824 0.11643914654997753 -0.050116037396510715 
0.5585284280936454 133338.84028267485 0.16755852842809363 0.1176666975469561 -0.04989183088113752 
0.5618729096989966 134137.27645203218 0.16856187290969898 0.11889424854393464 -0.04966762436576434 
0.5652173913043478 134935.7126213895 0.16956521739130434 0.12012179954091318 -0.049443417850391164 
0.568561872909699 135734.14879074684 0.17056856187290967 0.12134935053789171 -0.04921921133501796 
0.5719063545150501 136532.58496010417 0.17157190635451502 0.12257690153487023 -0.04899500481964479 
0.5752508361204013 137331.0211294615 0.17257525083612035 0.12380445253184877 -0.048770798304271584 
0.5785953177257525 138129.45729881886 0.17357859531772574 0.12503200352882735 -0.04854659178889839 
0.5819397993311036 138927.8934681762 0.1745819397993311 0.1262554318491761 -0.048326507950155 
0.5852842809364548 139726.32963753352 0.17558528428093645 0.12744414100673043 -0.048141143274206016 
0.588628762541806 140524.76580689085 0.17658862876254178 0.12863282050623143 -0.04795580825631035 
0.5919732441471571 141323.20197624818 0.17759197324414713 0.1298215000029996 -0.047770473241147526 
0.5953177257525083 142121.6381456055 0.1785953177257525 0.13101017949976757 -0.047585138225984924 
0.5986622073578595 142920.07431496287 0.17959866220735785 0.13219885899653552 -0.04739980321082232 
0.6020066889632107 143718.5104843202 0.1806020066889632 0.13338753849330343 -0.047214468195659776 
0.6053511705685619 144516.9466536775 0.1816053511705685 0.1345762179900713 -0.0470291331804972 
0.6086956521739131 145315.38282303486 0.18260869565217389 0.13576489748683931 -0.04684379816533457 
0.6120401337792643 146113.8189923922 0.18361204013377924 0.13695357698360724 -0.046658463150172 
0.6153846153846154 146912.25516174952 0.1846153846153846 0.13814225648037518 -0.04647312813500942 
0.6187290969899666 147710.69133110688 0.18561872909698998 0.13933093597714313 -0.04628779311984685 
0.6220735785953178 148509.1275004642 0.1866220735785953 0.1405105950891857 -0.04611147848940961 
0.6254180602006689 149307.5636698215 0.1876254180602006 0.14167087520447214 -0.045954542855728475 
0.6287625418060201 150105.99983917887 0.188628762541806 0.14283114884684203 -0.04579761369496396 
0.6321070234113713 150904.4360085362 0.18963210702341135 0.1439914224889189 -0.04564068453449244 
0.6354515050167224 151702.87217789353 0.1906354515050167 0.1451516961309958 -0.04548375537402091 
0.6387959866220736 152501.3083472509 0.1916387959866221 0.14631196977307273 -0.04532682621354936 
0.6421404682274248 153299.74451660822 0.19264214046822742 0.14747224341514958 -0.045169897053077834 
0.6454849498327759 154098.18068596552 0.19364548494983275 0.14863251705722644 -0.04501296789260631 
0.6488294314381271 154896.61685532288 0.19464882943143813 0.14979279069930337 -0.044856038732134756 
0.6521739130434783 155695.0530246802 0.19565217391304346 0.15095306434138026 -0.044699109571663204 
0.6555183946488294 156493.48919403754 0.19665551839464882 0.15211333798345716 -0.04454218041119165 
0.6588628762541806 157291.92536339487 0.19765886287625414 0.15327361162553405 -0.0443852512507201 
0.6622073578595318 158090.3615327522 0.1986622073578595 0.15442870674281078 -0.044233500615048715 
0.6655518394648829 158888.79770210953 0.19966555183946486 0.15556741597000806 -0.044098135869456795 
0.6688963210702341 159687.2338714669 0.20066889632107024 0.15670612192843766 -0.043962774392632575 
0.6722408026755853 160485.67004082422 0.20167224080267557 0.15784482788678958 -0.04382741291588599 
0.6755852842809364 161284.10621018155 0.20267558528428092 0.15898353384514152 -0.0436920514391394 
0.6789297658862876 162082.54237953888 0.20367892976588625 0.16012223980349352 -0.04355668996239273 
0.6822742474916388 162880.9785488962 0.2046822742474916 0.16126094576184544 -0.04342132848564617 
0.68561872909699 163679.41471825354 0.20568561872909696 0.16239965172019738 -0.043285967008899584 
0.6889632107023411 164477.8508876109 0.20668896321070235 0.1635383576785494 -0.04315060553215294 
0.6923076923076923 165276.28705696823 0.20769230769230768 0.16467706363690132 -0.043015244055406354 
0.6956521739130435 166074.72322632556 0.20869565217391303 0.16581576959525332 -0.04287988257865971 
0.6989966555183946 166873.1593956829 0.2096989966555184 0.16695447555360524 -0.04274452110191315 
0.7023411371237458 167671.59556504022 0.21070234113712372 0.1680931815119572 -0.04260915962516651 
0.705685618729097 168470.03173439755 0.21170568561872907 0.1692160144178104 -0.04248967120091868 
0.7090301003344481 169268.46790375488 0.2127090301003344 0.17033785201816276 -0.04237117808217164 
0.7123745819397993 170066.90407311224 0.21371237458193978 0.17145968832385639 -0.0422526862580834 
0.7157190635451505 170865.34024246957 0.21471571906354514 0.1725815246293888 -0.042134194434156336 
0.7190635451505016 171663.7764118269 0.2157190635451505 0.17370336093492128 -0.042015702610229216 
0.7224080267558528 172462.21258118423 0.21672240802675583 0.17482519724045373 -0.0418972107863021 
0.725752508361204 173260.64875054156 0.21772575250836118 0.17594703354598615 -0.04177871896237503 
0.7290969899665551 174059.0849198989 0.2187290969899665 0.17706886985151857 -0.04166022713844794 
0.7324414715719063 174857.52108925625 0.2197324414715719 0.17819070615705104 -0.04154173531452085 
0.7357859531772575 175655.95725861355 0.22073578595317722 0.17931254246258346 -0.04142324349059376 
0.7391304347826086 176454.39342797088 0.22173913043478255 0.18043437876811588 -0.04130475166666667 
0.7424749163879598 177252.82959732824 0.22274247491638793 0.18155621507364836 -0.041186259842739575 
0.745819397993311 178051.26576668557 0.2237458193979933 0.1826721209425028 -0.0410736984554905 
0.7491638795986622 178849.7019360429 0.22474916387959865 0.18378045108437746 -0.040968712795221185 
0.7525083612040133 179648.13810540026 0.225752508361204 0.1848887748161264 -0.04086373354507761 
0.7558528428093645 180446.57427475756 0.22675585284280933 0.1859970985473593 -0.040758754295450034 
0.7591973244147157 181245.0104441149 0.22775919732441466 0.18710542227859217 -0.04065377504582249 
0.7625418060200668 182043.44661347225 0.22876254180602004 0.1882137460098251 -0.04054879579619494 
0.765886287625418 182841.88278282958 0.2297658862876254 0.18932206974105797 -0.040443816546567424 
0.7692307692307692 183640.3189521869 0.23076923076923075 0.1904303934722909 -0.04033883729693985 
0.7725752508361204 184438.75512154424 0.23177257525083608 0.19153871720352375 -0.04023385804731233 
0.7759197324414716 185237.19129090157 0.23277591973244144 0.19264704093475665 -0.040128878797684786 
0.7792642140468228 186035.6274602589 0.23377926421404677 0.19375536466598953 -0.04002389954805724 
0.782608695652174 186834.06362961626 0.23478260869565215 0.19486368839722246 -0.039918920298429694 
0.7859531772575251 187632.4997989736 0.2357859531772575 0.19597201212845533 -0.039813941048802176 
0.7892976588628763 188430.93596833092 0.23678929765886286 0.19707155967854326 -0.039717737980319606 
0.7926421404682275 189229.37213768825 0.2377926421404682 0.19816884826157638 -0.03962379387889181 
0.7959866220735786 190027.80830704558 0.23879598662207355 0.19926613544230615 -0.0395298511797674 
0.7993311036789298 190826.2444764029 0.2397993311036789 0.20036342262296067 -0.039435908480718235 
0.802675585284281 191624.68064576027 0.24080267558528426 0.20146070980361516 -0.0393419657816691 
0.8060200668896321 192423.1168151176 0.24180602006688962 0.2025579969842696 -0.039248023082620015 
0.8093645484949833 193221.55298447493 0.24280936454849497 0.20365528416492407 -0.039154080383570905 
0.8127090301003345 194019.98915383226 0.2438127090301003 0.2047525713455785 -0.039060137684521795 
0.8160535117056856 194818.4253231896 0.24481605351170566 0.205849858526233 -0.03896619498547266 
0.8193979933110368 195616.86149254692 0.245819397993311 0.20694714570688746 -0.03887225228642355 
0.822742474916388 196415.29766190427 0.2468227424749164 0.20804443288754196 -0.03877830958737444 
0.8260869565217391 197213.7338312616 0.24782608695652172 0.2091417200681964 -0.03868436688832533 
0.8294314381270903 198012.1700006189 0.24882943143812702 0.21023877789674478 -0.03859065354138225 
0.8327759197324415 198810.60616997626 0.2498327759197324 0.21132691022261213 -0.03850586569712028 
0.8361204013377926 199609.04233933362 0.2508361204013378 0.2124150352861296 -0.0384210851152082 
0.8394648829431438 200407.47850869093 0.2518394648829431 0.21350316034937925 -0.038336304533563875 
0.842809364548495 201205.91467804826 0.25284280936454845 0.21459128541262895 -0.0382515239519195 
0.8461538461538461 202004.3508474056 0.25384615384615383 0.21567941047587874 -0.03816674337027509 
0.8494983277591973 202802.78701676292 0.25484949832775916 0.21676753553912842 -0.03808196278863074 
0.8528428093645485 203601.22318612027 0.25585284280936454 0.2178556606023782 -0.037997182206986335 
0.8561872909698997 204399.6593554776 0.2568561872909699 0.21894378566562794 -0.03791240162534193 
0.8595317725752508 205198.0955248349 0.2578595317725752 0.2200319107288776 -0.03782762104369761 
0.862876254180602 205996.53169419226 0.2588628762541806 0.2211200357921274 -0.03774284046205317 
0.8662207357859532 206794.9678635496 0.2598662207357859 0.2222081608553771 -0.03765805988040882 
0.8695652173913043 207593.40403290695 0.2608695652173913 0.22329628591862685 -0.037573279298764445 
0.8729096989966555 208391.84020226428 0.2618729096989966 0.2243832851645513 -0.03748962453444532 
0.8762541806020067 209190.27637162158 0.26287625418060195 0.22546370086897144 -0.037412553311630514 
0.8795986622073578 209988.71254097894 0.26387959866220734 0.22654411418616904 -0.037335484476038294 
0.882943143812709 210787.14871033627 0.26488294314381267 0.22762452750330484 -0.03725841564050783 
0.8862876254180602 211585.58487969363 0.26588628762541805 0.2287049408204406 -0.03718134680497745 
0.8896321070234113 212384.02104905093 0.2668896321070234 0.2297853541375763 -0.03710427796944707 
0.8929765886287625 213182.4572184083 0.26789297658862876 0.2308657674547121 -0.03702720913391666 
0.8963210702341137 213980.89338776562 0.2688963210702341 0.23194618077184787 -0.036950140298386225 
0.8996655518394648 214779.32955712292 0.2698996655518394 0.2330265940889836 -0.036873071462855816 
0.903010033444816 215577.76572648028 0.2709030100334448 0.23410700740611937 -0.036796002627325436 
0.9063545150501672 216376.2018958376 0.27190635451505013 0.23518742072325513 -0.036718933791795 
0.9096989966555183 217174.63806519497 0.2729096989966555 0.23626783404039092 -0.03664186495626459 
0.9130434782608695 217973.07423455227 0.27391304347826084 0.23734824735752663 -0.03656479612073421 
0.9163879598662207 218771.5104039096 0.27491638795986617 0.238427509315387 -0.03648887864447917 
0.9197324414715718 219569.94657326696 0.27591973244147155 0.2395013557424831 -0.03641837669898845 
0.923076923076923 220368.3827426243 0.2769230769230769 0.24057520063837812 -0.036347876284698766 
0.9264214046822742 221166.81891198165 0.27792642140468227 0.24164904553424477 -0.0362773758704375 
0.9297658862876254 221965.25508133895 0.2789297658862876 0.2427228904301113 -0.03620687545617629 
0.9331103678929765 222763.69125069628 0.2799331103678929 0.24379673532597784 -0.03613637504191508 
0.9364548494983277 223562.12742005364 0.2809364548494983 0.2448705802218445 -0.036065874627653816 
0.9397993311036789 224360.56358941094 0.28193979933110364 0.24594442511771103 -0.035995374213392606 
0.9431438127090301 225158.9997587683 0.282943143812709 0.24701827001357762 -0.035924873799131396 
0.9464882943143813 225957.43592812563 0.28394648829431435 0.2480921149094442 -0.03585437338487016 
0.9498327759197325 226755.87209748293 0.2849498327759197 0.24916595980531073 -0.03578387297060895 
0.9531772575250836 227554.3082668403 0.28595317725752506 0.25023980470117735 -0.03571337255634771 
0.9565217391304348 228352.74443619762 0.2869565217391304 0.25131364959704394 -0.035642872142086446 
0.959866220735786 229151.18060555498 0.28795986622073577 0.25238678682753973 -0.03557307939319604 
0.9632107023411371 229949.61677491228 0.2889632107023411 0.25345498026045404 -0.035508230441887056 
0.9665551839464883 230748.05294426964 0.2899665551839465 0.25452317258791357 -0.03544338259603291 
0.9698996655518395 231546.48911362697 0.2909698996655518 0.25559136491535805 -0.03537853475019376 
0.9732441471571907 232344.9252829843 0.29197324414715714 0.25665955724280254 -0.0353136869043546 
0.9765886287625418 233143.36145234166 0.2929765886287625 0.257727749570247 -0.0352488390585155 
0.979933110367893 233941.79762169896 0.29397993311036785 0.25879594189769145 -0.0351839912126764 
0.9832775919732442 234740.23379105632 0.29498327759197324 0.259864134225136 -0.03511914336683725 
0.9866220735785953 235538.66996041365 0.29598662207357856 0.2609323265525805 -0.03505429552099809 
0.9899665551839465 236337.10612977095 0.2969899665551839 0.2620005188800249 -0.03498944767515899 
0.9933110367892977 237135.5422991283 0.2979933110367893 0.26306871120746944 -0.034924599829319836 
0.9966555183946488 237933.97846848564 0.2989966555183946 0.26413690353491387 -0.034859751983480736 
1.0 238732.414637843 0.3 0.2652050958623584 -0.03479490413764158 


==> data/static_identification_fourCells_strand.txt <==
t h mu0h b m
0.0 0.0 0.0 0.0 0.0 
0.001669449081803005 1328.505368045871 0.001669449081803005 0.0008570506768277334 -0.0008123984049752716 
0.00333889816360601 2657.010736091742 0.00333889816360601 0.0017141013536554669 -0.0016247968099505432 
0.005008347245409015 3985.5161041376127 0.005008347245409015 0.0025711520304832003 -0.0024371952149258146 
0.00667779632721202 5314.021472183484 0.00667779632721202 0.0034282027073109338 -0.0032495936199010865 
0.008347245409015025 6642.526840229354 0.008347245409015025 0.004285253384138667 -0.004061992024876357 
0.01001669449081803 7971.0322082752255 0.01001669449081803 0.005142304060966401 -0.004874390429851629 
0.011686143572621035 9299.537576321096 0.011686143572621035 0.005999354737794134 -0.005686788834826901 
0.01335559265442404 10628.042944366967 0.01335559265442404 0.0068564054146218675 -0.006499187239802173 
0.015025041736227046 11956.548312412839 0.015025041736227046 0.007713456091449601 -0.007311585644777445 
0.01669449081803005 13285.053680458708 0.01669449081803005 0.008570506768277334 -0.008123984049752715 
0.018363939899833055 14613.55904850458 0.018363939899833055 0.009427557445105067 -0.008936382454727988 
0.02003338898163606 15942.064416550451 0.02003338898163606 0.010284608121932801 -0.009748780859703259 
0.021702838063439065 17270.569784596322 0.021702838063439065 0.011141658798760534 -0.010561179264678531 
0.02337228714524207 18599.075152642192 0.02337228714524207 0.011998709475588268 -0.011373577669653802 
0.025041736227045076 19927.580520688065 0.025041736227045076 0.012855760152416002 -0.012185976074629073 
0.02671118530884808 21256.085888733935 0.02671118530884808 0.013712810829243735 -0.012998374479604346 
0.028380634390651086 22584.591256779808 0.028380634390651086 0.01456986150607147 -0.013810772884579617 
0.03005008347245409 23913.096624825677 0.03005008347245409 0.015426912182899202 -0.01462317128955489 
0.03171953255425709 25241.601992871547 0.03171953255425709 0.016283962859726935 -0.015435569694530159 
0.0333889816360601 26570.107360917416 0.0333889816360601 0.01714101353655467 -0.01624796809950543 
0.035058430717863104 27898.61272896329 0.035058430717863104 0.017998064213382403 -0.0170603665044807 
0.03672787979966611 29227.11809700916 0.03672787979966611 0.018855114890210134 -0.017872764909455975 
0.038397328881469114 30555.623465055032 0.038397328881469114 0.01971216556703787 -0.018685163314431246 
0.04006677796327212 31884.128833100902 0.04006677796327212 0.020569216243865603 -0.019497561719406517 
0.041736227045075125 33212.63420114677 0.041736227045075125 0.021426266920693337 -0.020309960124381788 
0.04340567612687813 34541.139569192645 0.04340567612687813 0.022283317597521068 -0.021122358529357062 
0.045075125208681135 35869.64493723852 0.045075125208681135 0.023140368274348802 -0.021934756934332333 
0.04674457429048414 37198.150305284384 0.04674457429048414 0.023997418951176536 -0.022747155339307604 
0.048414023372287146 38526.65567333026 0.048414023372287146 0.02485446962800427 -0.023559553744282875 
0.05008347245409015 39855.16104137613 0.05008347245409015 0.025711520304832005 -0.024371952149258146 
0.05175292153589316 41183.666409422 0.051752921535893164 0.02656857098165974 -0.025184350554233424 
0.05342237061769616 42512.17177746787 0.05342237061769616 0.02742562165848747 -0.02599674895920869 
0.05509181969949917 43840.67714551374 0.05509181969949917 0.028282672335315204 -0.026809147364183963 
0.05676126878130217 45169.182513559615 0.05676126878130217 0.02913972301214294 -0.027621545769159234 
0.05843071786310518 46497.68788160548 0.05843071786310517 0.02999677368897067 -0.0284339441741345 
0.06010016694490818 47826.193249651355 0.06010016694490818 0.030853824365798404 -0.02924634257910978 
0.06176961602671119 49154.69861769723 0.06176961602671119 0.03171087504262614 -0.03005874098408505 
0.06343906510851419 50483.203985743094 0.06343906510851419 0.03256792571945387 -0.030871139389060318 
0.0651085141903172 51811.70935378897 0.0651085141903172 0.03342497639628161 -0.03168353779403559 
0.0667779632721202 53140.21472183483 0.0667779632721202 0.03428202707310934 -0.03249593619901086 
0.06844741235392321 54468.72008988071 0.06844741235392321 0.035139077749937075 -0.033308334603986134 
0.07011686143572621 55797.22545792658 0.07011686143572621 0.035996128426764806 -0.0341207330089614 
0.07178631051752922 57125.73082597245 0.07178631051752922 0.03685317910359254 -0.03493313141393668 
0.07345575959933222 58454.23619401832 0.07345575959933222 0.03771022978042027 -0.03574552981891195 
0.07512520868113523 59782.7415620642 0.07512520868113523 0.038567280457248006 -0.036557928223887225 
0.07679465776293823 61111.246930110065 0.07679465776293823 0.03942433113407574 -0.03737032662886249 
0.07846410684474124 62439.75229815594 0.07846410684474124 0.040281381810903474 -0.03818272503383777 
0.08013355592654424 63768.257666201804 0.08013355592654424 0.041138432487731205 -0.038995123438813034 
0.08180300500834725 65096.76303424768 0.08180300500834725 0.04199548316455894 -0.03980752184378831 
0.08347245409015025 66425.26840229354 0.08347245409015025 0.042852533841386674 -0.040619920248763576 
0.08514190317195326 67753.77377033942 0.08514190317195326 0.04370958451821441 -0.04143231865373885 
0.08681135225375626 69082.27913838529 0.08681135225375626 0.044566635195042135 -0.042244717058714125 
0.08848080133555927 70410.78450643117 0.08848080133555927 0.04542368587186987 -0.0430571154636894 
0.09015025041736227 71739.28987447704 0.09015025041736227 0.046280736548697604 -0.04386951386866467 
0.09181969949916528 73067.7952425229 0.09181969949916527 0.047137787225525335 -0.044681912273639934 
0.09348914858096828 74396.30061056877 0.09348914858096828 0.04799483790235307 -0.04549431067861521 
0.0951585976627713 75724.80597861465 0.0951585976627713 0.04885188857918081 -0.04630670908359048 
0.09682804674457429 77053.31134666051 0.09682804674457429 0.04970893925600854 -0.04711910748856575 
0.0984974958263773 78381.8167147064 0.0984974958263773 0.05056598993283628 -0.047931505893541025 
0.1001669449081803 79710.32208275226 0.1001669449081803 0.05142304060966401 -0.04874390429851629 
0.10183639398998331 81038.82745079814 0.10183639398998333 0.052280091286491755 -0.049556302703491574 
0.10350584307178631 82367.332818844 0.10350584307178633 0.05313714196331948 -0.05036870110846685 
0.10517529215358933 83695.83818688987 0.10517529215358933 0.05399419264014721 -0.051181099513442116 
0.10684474123539232 85024.34355493574 0.10684474123539232 0.05485124331697494 -0.05199349791841738 
0.10851419031719532 86352.8489229816 0.10851419031719532 0.05570829399380267 -0.05280589632339265 
0.11018363939899833 87681.35429102748 0.11018363939899833 0.05656534467063041 -0.053618294728367925 
0.11185308848080133 89009.85965907335 0.11185308848080133 0.05742239534745814 -0.05443069313334319 
0.11352253756260434 90338.36502711923 0.11352253756260434 0.05827944602428588 -0.05524309153831847 
0.11519198664440734 91666.8703951651 0.11519198664440734 0.05913649670111361 -0.056055489943293735 
0.11686143572621036 92995.37576321096 0.11686143572621034 0.05999354737794134 -0.056867888348269 
0.11853088480801335 94323.88113125683 0.11853088480801335 0.06085059805476907 -0.057680286753244284 
0.12020033388981637 95652.38649930271 0.12020033388981637 0.06170764873159681 -0.05849268515821956 
0.12186978297161936 96980.89186734858 0.12186978297161936 0.06256469940842455 -0.05930508356319482 
0.12353923205342238 98309.39723539446 0.12353923205342238 0.06342175008525228 -0.0601174819681701 
0.12520868113522537 99637.90260344032 0.12520868113522537 0.06427880076208001 -0.06092988037314537 
0.12687813021702837 100966.40797148619 0.12687813021702837 0.06513585143890774 -0.061742278778120635 
0.1285475792988314 102294.91333953207 0.1285475792988314 0.06599290211573548 -0.06255467718309592 
0.1302170283806344 103623.41870757793 0.1302170283806344 0.06684995279256321 -0.06336707558807118 
0.1318864774624374 104951.9240756238 0.1318864774624374 0.06770700346939094 -0.06417947399304645 
0.1335559265442404 106280.42944366967 0.1335559265442404 0.06856405414621868 -0.06499187239802172 
0.13522537562604342 107608.93481171556 0.13522537562604342 0.06942110482304642 -0.065804270802997 
0.13689482470784642 108937.44017976143 0.13689482470784642 0.07027815549987415 -0.06661666920797227 
0.13856427378964942 110265.94554780729 0.13856427378964942 0.07113520617670188 -0.06742906761294754 
0.14023372287145242 111594.45091585316 0.14023372287145242 0.07199225685352961 -0.0682414660179228 
0.14190317195325544 112922.95628389904 0.14190317195325544 0.07284930753035734 -0.0690538644228981 
0.14357262103505844 114251.4616519449 0.14357262103505844 0.07370635820718507 -0.06986626282787337 
0.14524207011686144 115579.96701999077 0.14524207011686144 0.0745634088840128 -0.07067866123284863 
0.14691151919866444 116908.47238803664 0.14691151919866444 0.07542045956084054 -0.0714910596378239 
0.14858096828046746 118236.97775608253 0.14858096828046746 0.07627751023766828 -0.07230345804279918 
0.15025041736227046 119565.4831241284 0.15025041736227046 0.07713456091449601 -0.07311585644777445 
0.15191986644407346 120893.98849217426 0.15191986644407346 0.07799161159132374 -0.07392825485274972 
0.15358931552587646 122222.49386022013 0.15358931552587646 0.07884866226815147 -0.07474065325772498 
0.15525876460767948 123550.99922826601 0.15525876460767948 0.07970571294497922 -0.07555305166270027 
0.15692821368948248 124879.50459631188 0.15692821368948248 0.08056276362180695 -0.07636545006767553 
0.15859766277128548 126208.00996435774 0.15859766277128548 0.08141981429863468 -0.0771778484726508 
0.16026711185308848 127536.51533240361 0.16026711185308848 0.08227686497546241 -0.07799024687762607 
0.16193656093489148 128865.02070044947 0.16193656093489148 0.08313391565229014 -0.07880264528260134 
0.1636060100166945 130193.52606849535 0.1636060100166945 0.08399096632911789 -0.07961504368757662 
0.1652754590984975 131522.03143654123 0.1652754590984975 0.08484801700594562 -0.08042744209255188 
0.1669449081803005 132850.5368045871 0.1669449081803005 0.08570506768277335 -0.08123984049752715 
0.1686143572621035 134179.04217263297 0.1686143572621035 0.08656211835960108 -0.08205223890250242 
0.17028380634390652 135507.54754067885 0.17028380634390652 0.08741916903642882 -0.0828646373074777 
0.17195325542570952 136836.0529087247 0.1719532554257095 0.08827621971325653 -0.08367703571245297 
0.17362270450751252 138164.55827677058 0.17362270450751252 0.08913327039008427 -0.08448943411742825 
0.17529215358931552 139493.06364481643 0.1752921535893155 0.08999032106691199 -0.0853018325224035 
0.17696160267111855 140821.56901286234 0.17696160267111855 0.09084737174373975 -0.0861142309273788 
0.17863105175292154 142150.0743809082 0.17863105175292154 0.09170442242056748 -0.08692662933235407 
0.18030050083472454 143478.57974895407 0.18030050083472454 0.09256147309739521 -0.08773902773732933 
0.18196994991652754 144807.08511699992 0.18196994991652754 0.09341852377422294 -0.0885514261423046 
0.18363939899833057 146135.5904850458 0.18363939899833054 0.09427557445105067 -0.08936382454727987 
0.18530884808013356 147464.09585309168 0.18530884808013356 0.09513262512787841 -0.09017622295225515 
0.18697829716193656 148792.60122113753 0.18697829716193656 0.09598967580470615 -0.09098862135723042 
0.18864774624373956 150121.10658918342 0.18864774624373956 0.09684672648153388 -0.09180101976220569 
0.1903171953255426 151449.6119572293 0.1903171953255426 0.09770377715836162 -0.09261341816718097 
0.19198664440734559 152778.11732527518 0.1919866444073456 0.09856082783518937 -0.09342581657215625 
0.19365609348914858 154106.62269332103 0.19365609348914858 0.09941787851201708 -0.0942382149771315 
0.19532554257095158 155435.1280613669 0.1953255425709516 0.10045048650106608 -0.09487505606988553 
0.1969949916527546 156763.6334294128 0.1969949916527546 0.10173721725087077 -0.09525777440188384 
0.1986644407345576 158092.13879745864 0.1986644407345576 0.1030239489125787 -0.09564049182197891 
0.2003338898163606 159420.64416550452 0.2003338898163606 0.10431068057428988 -0.09602320924207072 
0.2020033388981636 160749.14953355037 0.2020033388981636 0.10559741223600108 -0.09640592666216252 
0.20367278797996663 162077.65490159628 0.20367278797996666 0.10688414389771231 -0.09678864408225435 
0.20534223706176963 163406.16026964213 0.20534223706176963 0.10817087555942347 -0.09717136150234616 
0.20701168614357263 164734.665637688 0.20701168614357265 0.10945760722113469 -0.09755407892243796 
0.20868113522537562 166063.17100573386 0.20868113522537562 0.11074433888284588 -0.09793679634252975 
0.21035058430717865 167391.67637377974 0.21035058430717865 0.11203520669416214 -0.09831537761301651 
0.21202003338898165 168720.18174182563 0.21202003338898165 0.11332612184582344 -0.09869391154315821 
0.21368948247078465 170048.68710987148 0.21368948247078465 0.11461703701078603 -0.09907244545999862 
0.21535893155258765 171377.19247791736 0.21535893155258765 0.11590795217574872 -0.09945097937683893 
0.21702838063439064 172705.6978459632 0.21702838063439064 0.11719886734071137 -0.09982951329367927 
0.21869782971619367 174034.2032140091 0.21869782971619364 0.11848978250567405 -0.1002080472105196 
0.22036727879799667 175362.70858205497 0.22036727879799667 0.11978069767063675 -0.10058658112735992 
0.22203672787979967 176691.21395010082 0.22203672787979964 0.12107161283559939 -0.10096511504420025 
0.22370617696160267 178019.7193181467 0.22370617696160267 0.12236252800056208 -0.10134364896104059 
0.2253756260434057 179348.22468619258 0.2253756260434057 0.12365349256941222 -0.10172213347399348 
0.2270450751252087 180676.73005423846 0.2270450751252087 0.12494896329946757 -0.10209611182574112 
0.2287145242070117 182005.2354222843 0.2287145242070117 0.12624443628454785 -0.10247008792246384 
0.2303839732888147 183333.7407903302 0.2303839732888147 0.12753990926964506 -0.10284406401916962 
0.2320534223706177 184662.24615837607 0.2320534223706177 0.12883538225474234 -0.10321804011587538 
0.2337228714524207 185990.75152642193 0.23372287145242068 0.13013085523983953 -0.10359201621258116 
0.2353923205342237 187319.2568944678 0.2353923205342237 0.13142632822493677 -0.10396599230928694 
0.2370617696160267 188647.76226251366 0.2370617696160267 0.132721801210034 -0.10433996840599272 
0.23873121869782973 189976.26763055957 0.23873121869782976 0.13401727419513126 -0.1047139445026985 
0.24040066777963273 191304.77299860542 0.24040066777963273 0.13531274718022845 -0.10508792059940428 
0.24207011686143573 192633.2783666513 0.24207011686143576 0.1366084968795306 -0.10546161998190515 
0.24373956594323873 193961.78373469715 0.24373956594323873 0.13790899553158675 -0.10583057041165198 
0.24540901502504175 195290.28910274303 0.24540901502504175 0.1392094964886559 -0.10619951853638585 
0.24707846410684475 196618.7944707889 0.24707846410684475 0.1405099974457497 -0.10656846666109504 
0.24874791318864775 197947.29983883476 0.24874791318864775 0.14181049840284352 -0.10693741478580424 
0.25041736227045075 199275.80520688064 0.25041736227045075 0.14311099935993732 -0.10730636291051343 
0.25208681135225375 200604.3105749265 0.25208681135225375 0.14441150031703112 -0.10767531103522263 
0.25375626043405675 201932.81594297237 0.25375626043405675 0.14571200127412495 -0.1080442591599318 
0.2554257095158598 203261.32131101828 0.2554257095158598 0.14701250223121878 -0.10841320728464102 
0.2570951585976628 204589.82667906414 0.2570951585976628 0.1483130031883126 -0.10878215540935021 
0.2587646076794658 205918.33204711002 0.2587646076794658 0.149614202528655 -0.10915040515081079 
0.2604340567612688 207246.83741515587 0.2604340567612688 0.15092032764557212 -0.10951372911569668 
0.2621035058430718 208575.34278320175 0.2621035058430718 0.1522264557798522 -0.1098770500632196 
0.2637729549248748 209903.8481512476 0.2637729549248748 0.15353258391417807 -0.11024037101069672 
0.2654424040066778 211232.35351929348 0.2654424040066778 0.1548387120485039 -0.11060369195817388 
0.2671118530884808 212560.85888733933 0.2671118530884808 0.15614484018282979 -0.110967012905651 
0.2687813021702838 213889.3642553852 0.2687813021702838 0.15745096831715566 -0.11133033385312813 
0.27045075125208684 215217.86962343112 0.27045075125208684 0.15875709645148156 -0.11169365480060528 
0.27212020033388984 216546.37499147697 0.27212020033388984 0.1600632245858074 -0.11205697574808243 
0.27378964941569284 217874.88035952285 0.27378964941569284 0.16136935272013328 -0.11242029669555956 
0.27545909849749584 219203.3857275687 0.27545909849749584 0.16267689481779127 -0.11278220367970457 
0.27712854757929883 220531.89109561458 0.27712854757929883 0.16398942502339797 -0.11313912255590086 
0.27879799666110183 221860.39646366044 0.27879799666110183 0.1653019590905961 -0.11349603757050572 
0.28046744574290483 223188.90183170632 0.28046744574290483 0.16661449315787755 -0.11385295258502728 
0.28213689482470783 224517.40719975217 0.28213689482470783 0.16792702722515895 -0.11420986759954888 
0.2838063439065109 225845.91256779808 0.2838063439065109 0.16923956129244042 -0.11456678261407047 
0.2854757929883139 227174.41793584396 0.2854757929883139 0.17055209535972185 -0.11492369762859203 
0.2871452420701169 228502.9233038898 0.2871452420701169 0.17186462942700328 -0.1152806126431136 
0.2888146911519199 229831.4286719357 0.2888146911519199 0.17317716349428472 -0.11563752765763516 
0.2904841402337229 231159.93403998154 0.2904841402337229 0.17448969756156615 -0.11599444267215672 
0.2921535893155259 232488.43940802742 0.2921535893155259 0.17580472507453015 -0.11634886424099572 
0.2938230383973289 233816.94477607327 0.2938230383973289 0.17712425483568503 -0.11669878356164384 
0.29549248747913187 235145.45014411915 0.29549248747913187 0.17844378473455752 -0.11704870274457435 
0.2971619365609349 236473.95551216506 0.2971619365609349 0.17976331463343018 -0.11739862192750475 
0.2988313856427379 237802.4608802109 0.2988313856427379 0.18108284453230278 -0.11774854111043515 
0.3005008347245409 239130.9662482568 0.3005008347245409 0.1824023744311754 -0.11809846029336551 
0.3021702838063439 240459.47161630265 0.3021702838063439 0.18372190433004804 -0.11844837947629588 
0.3038397328881469 241787.97698434853 0.3038397328881469 0.18504143422892066 -0.11879829865922625 
0.3055091819699499 243116.48235239438 0.3055091819699499 0.18636096412779327 -0.11914821784215665 
0.3071786310517529 244444.98772044026 0.3071786310517529 0.1876804940266659 -0.11949813702508702 
0.3088480801335559 245773.4930884861 0.3088480801335559 0.18900235856700337 -0.11984572156655254 
0.31051752921535897 247101.99845653202 0.31051752921535897 0.19032644379666852 -0.12019108541869045 
0.31218697829716197 248430.5038245779 0.31218697829716197 0.19165052910864422 -0.12053644918851775 
0.31385642737896496 249759.00919262375 0.31385642737896496 0.19297461442062003 -0.12088181295834494 
0.31552587646076796 251087.51456066963 0.31552587646076796 0.19429869973259584 -0.12122717672817213 
0.31719532554257096 252416.01992871548 0.31719532554257096 0.19562278504457167 -0.12157254049799929 
0.31886477462437396 253744.52529676133 0.31886477462437396 0.19694687035654748 -0.12191790426782648 
0.32053422370617696 255073.03066480721 0.32053422370617696 0.1982709556685233 -0.12226326803765367 
0.32220367278797996 256401.53603285307 0.32220367278797996 0.1995950409804991 -0.12260863180748086 
0.32387312186978295 257730.04140089895 0.32387312186978295 0.2009191262924749 -0.12295399557730805 
0.325542570951586 259058.54676894486 0.325542570951586 0.20224413723395374 -0.12329843371763227 
0.327212020033389 260387.0521369907 0.327212020033389 0.20356955123769133 -0.12364246879569768 
0.328881469115192 261715.5575050366 0.328881469115192 0.20489496525722728 -0.12398650385796472 
0.330550918196995 263044.06287308247 0.330550918196995 0.20622037927676326 -0.12433053892023174 
0.332220367278798 264372.5682411283 0.33222036727879795 0.20754579329629919 -0.12467457398249876 
0.333889816360601 265701.0736091742 0.333889816360601 0.20887120731583517 -0.12501860904476583 
0.335559265442404 267029.57897722005 0.335559265442404 0.21019662133537115 -0.12536264410703285 
0.337228714524207 268358.08434526593 0.337228714524207 0.21152203535490713 -0.12570667916929987 
0.33889816360601005 269686.5897133118 0.33889816360601005 0.21284744937444314 -0.1260507142315669 
0.34056761268781305 271015.0950813577 0.34056761268781305 0.21417286339397912 -0.12639474929383393 
0.34223706176961605 272343.6004494036 0.34223706176961605 0.21549888882166496 -0.1267381729479511 
0.34390651085141904 273672.1058174494 0.343906510851419 0.21682499199700944 -0.12708151885440955 
0.34557595993322204 275000.6111854953 0.34557595993322204 0.2181510951754873 -0.12742486475773473 
0.34724540901502504 276329.11655354116 0.34724540901502504 0.21947719835396517 -0.12776821066105987 
0.34891485809682804 277657.62192158704 0.34891485809682804 0.22080330153244304 -0.128111556564385 
0.35058430717863104 278986.12728963286 0.350584307178631 0.22245547248970265 -0.12812883468892833 
0.3522537562604341 280314.6326576788 0.3522537562604341 0.22413199522718877 -0.12812176103324532 
0.3539232053422371 281643.1380257247 0.3539232053422371 0.2258085187569107 -0.1281146865853264 
0.3555926544240401 282971.6433937705 0.35559265442404003 0.22748504228665828 -0.12810761213738175 
0.3572621035058431 284300.1487618164 0.3572621035058431 0.2291629868709833 -0.1280991166348598 
0.3589315525876461 285628.65412986226 0.3589315525876461 0.2308413088556256 -0.1280902437320205 
0.3606010016694491 286957.15949790814 0.3606010016694491 0.2325196310063144 -0.12808137066313469 
0.3622704507512521 288285.66486595396 0.362270450751252 0.2341979531570087 -0.12807249759424333 
0.3639398998330551 289614.17023399984 0.3639398998330551 0.23587627530770314 -0.12806362452535194 
0.36560934891485813 290942.6756020458 0.36560934891485813 0.23755459745839758 -0.12805475145646056 
0.36727879799666113 292271.1809700916 0.3672787979966611 0.23923291960909188 -0.1280458783875692 
0.36894824707846413 293599.6863381375 0.36894824707846413 0.2409112417597863 -0.12803700531867784 
0.37061769616026713 294928.19170618337 0.37061769616026713 0.2425903084595592 -0.12802738770070793 
0.3722871452420701 296256.69707422925 0.3722871452420702 0.24427037413927974 -0.12801677110279044 
0.3739565943238731 297585.20244227507 0.3739565943238731 0.24595044027229065 -0.12800615405158247 
0.3756260434056761 298913.70781032095 0.3756260434056761 0.24763050640531753 -0.1279955370003586 
0.3772954924874791 300242.21317836683 0.3772954924874791 0.24931057253834432 -0.1279849199491348 
0.3789649415692821 301570.7185464127 0.3789649415692822 0.25099063867137117 -0.127974302897911 
0.3806343906510852 302899.2239144586 0.3806343906510852 0.252670704804398 -0.12796368584668716 
0.3823038397328882 304227.7292825045 0.3823038397328882 0.2543507709374248 -0.12795306879546336 
0.38397328881469117 305556.23465055035 0.3839732888146912 0.25603095534988457 -0.12794233346480666 
0.38564273789649417 306884.7400185962 0.38564273789649417 0.2577127129205089 -0.12793002497598527 
0.38731218697829717 308213.24538664205 0.38731218697829717 0.259394471277801 -0.12791771570049615 
0.38898163606010017 309541.75075468794 0.38898163606010017 0.2610762296351216 -0.12790540642497855 
0.39065108514190316 310870.2561227338 0.3906510851419032 0.26275798799244227 -0.12789309714946095 
0.39232053422370616 312198.76149077964 0.39232053422370616 0.26443974634976275 -0.1278807878739434 
0.3939899833055092 313527.2668588256 0.3939899833055092 0.2661215047070834 -0.12786847859842582 
0.3956594323873122 314855.77222687146 0.39565943238731227 0.267803263064404 -0.12785616932290828 
0.3973288814691152 316184.2775949173 0.3973288814691152 0.2694850214217246 -0.12784386004739062 
0.3989983305509182 317512.78296296316 0.3989983305509182 0.2711679599297279 -0.1278303706211903 
0.4006677796327212 318841.28833100904 0.4006677796327212 0.27285136120211834 -0.12781641843060287 
0.4023372287145242 320169.7936990549 0.40233722871452426 0.2745347626945203 -0.12780246602000395 
0.4040066777963272 321498.29906710074 0.4040066777963272 0.2762181641869304 -0.1277885136093968 
0.4056761268781302 322826.8044351466 0.4056761268781302 0.2779015656793405 -0.12777456119878972 
0.40734557595993326 324155.30980319256 0.4073455759599333 0.2795849671717508 -0.12776060878818252 
0.40901502504173626 325483.8151712384 0.40901502504173626 0.28126836866416083 -0.12774665637757543 
0.41068447412353926 326812.32053928426 0.41068447412353926 0.28295177015657097 -0.1277327039669683 
0.41235392320534225 328140.82590733015 0.41235392320534225 0.28463576681737474 -0.12771815638796752 
0.41402337228714525 329469.331275376 0.4140233722871453 0.2863207643438744 -0.12770260794327093 
0.41569282136894825 330797.83664342185 0.41569282136894825 0.2880057623590174 -0.12768705900993083 
0.41736227045075125 332126.3420114677 0.41736227045075125 0.28969076037417935 -0.1276715100765719 
0.41903171953255425 333454.8473795136 0.41903171953255425 0.29137575838934127 -0.12765596114321298 
0.4207011686143573 334783.3527475595 0.4207011686143573 0.29306075640450324 -0.12764041220985406 
0.4223706176961603 336111.85811560537 0.4223706176961603 0.29474575441966516 -0.12762486327649514 
0.4240400667779633 337440.36348365125 0.4240400667779633 0.2964307524348271 -0.12760931434313622 
0.4257095158597663 338768.8688516971 0.42570951585976624 0.2981158019275851 -0.12759371393218116 
0.4273789649415693 340097.37421974295 0.4273789649415693 0.299802351004895 -0.1275766139366743 
0.4290484140233723 341425.87958778883 0.4290484140233723 0.3014889012328735 -0.12755951279049882 
0.4307178631051753 342754.3849558347 0.4307178631051753 0.30317545146089764 -0.12754241164427765 
0.4323873121869783 344082.89032388054 0.43238731218697823 0.30486200168892175 -0.1275253104980565 
0.4340567612687813 345411.3956919264 0.4340567612687813 0.30654855191694597 -0.12750820935183532 
0.43572621035058434 346739.90105997236 0.43572621035058434 0.3082351021449702 -0.12749110820561416 
0.43739565943238734 348068.4064280182 0.4373956594323873 0.3099216523729943 -0.127474007059393 
0.43906510851419034 349396.91179606406 0.43906510851419034 0.3116082026010185 -0.12745690591317183 
0.44073455759599334 350725.41716410994 0.44073455759599334 0.31329580669751683 -0.1274387508984765 
0.44240400667779634 352053.9225321558 0.44240400667779634 0.31498386674015566 -0.12742013993764068 
0.44407345575959933 353382.42790020164 0.4440734557595993 0.3166719270147903 -0.12740152874480898 
0.44574290484140233 354710.9332682475 0.44574290484140233 0.31835998728943454 -0.1273829175519678 
0.44741235392320533 356039.4386362934 0.44741235392320533 0.3200480475640788 -0.12736430635912654 
0.4490818030050084 357367.9440043393 0.44908180300500833 0.321736107838723 -0.12734569516628536 
0.4507512520868114 358696.44937238516 0.4507512520868114 0.3234241681133672 -0.12732708397344417 
0.4524207011686144 360024.95474043104 0.4524207011686144 0.32511222838801146 -0.12730847278060292 
0.4540901502504174 361353.4601084769 0.4540901502504174 0.3268008305263395 -0.12728931972407787 
0.4557595993322204 362681.96547652275 0.4557595993322203 0.3285389391696743 -0.12722066016254602 
0.4574290484140234 364010.4708445686 0.4574290484140234 0.3305592145943248 -0.12686983381969857 
0.4590984974958264 365338.9762126145 0.4590984974958264 0.33257951941029495 -0.12651897808553142 
0.4607679465776294 366667.4815806604 0.4607679465776294 0.33459982422728474 -0.12616812235034464 
0.4624373956594324 367995.98694870627 0.4624373956594324 0.33662012904427446 -0.12581726661515796 
0.4641068447412354 369324.49231675215 0.4641068447412354 0.33864043386126425 -0.12546641087997118 
0.4657762938230384 370652.997684798 0.4657762938230384 0.340660738678254 -0.1251155551447844 
0.4674457429048414 371981.50305284385 0.46744574290484137 0.3426835155364438 -0.1247622273683976 
0.4691151919866444 373310.00842088973 0.4691151919866444 0.34470655699997726 -0.12440863498666715 
0.4707846410684474 374638.5137889356 0.4707846410684474 0.3467295985362982 -0.12405504253214922 
0.4724540901502504 375967.0191569815 0.4724540901502504 0.34875264007262174 -0.12370145007762867 
0.4741235392320534 377295.5245250273 0.4741235392320534 0.35077568160894523 -0.12334785762310818 
0.47579298831385647 378624.02989307325 0.47579298831385647 0.35279872314526883 -0.12299426516858764 
0.47746243739565947 379952.53526111913 0.4774624373956595 0.35482176468159243 -0.12264067271406709 
0.47913188647746247 381281.04062916496 0.47913188647746247 0.3568463884285795 -0.12228549804888295 
0.48080133555926546 382609.54599721084 0.48080133555926546 0.3588720986242083 -0.12192923693505714 
0.48247078464106846 383938.0513652567 0.48247078464106846 0.36089780912915465 -0.12157297551191382 
0.48414023372287146 385266.5567333026 0.4841402337228715 0.3629235196341125 -0.121216714088759 
0.48580968280467446 386595.0621013484 0.48580968280467446 0.3649492301390702 -0.12086045266560425 
0.48747913188647746 387923.5674693943 0.48747913188647746 0.3669749406440281 -0.12050419124244938 
0.48914858096828046 389252.0728374402 0.48914858096828046 0.3690006511489859 -0.12014792981929456 
0.4908180300500835 390580.57820548606 0.4908180300500835 0.3710271154841303 -0.1197909145659532 
0.4924874791318865 391909.08357353194 0.4924874791318865 0.3730554296328109 -0.1194320494990756 
0.4941569282136895 393237.5889415778 0.4941569282136895 0.37508374432224884 -0.11907318389144067 
0.4958263772954925 394566.0943096237 0.49582637729549256 0.3771120590117076 -0.11871431828378498 
0.4974958263772955 395894.5996776695 0.4974958263772955 0.37914037370116616 -0.11835545267612935 
0.4991652754590985 397223.1050457154 0.4991652754590985 0.38116868839062473 -0.11799658706847377 
0.5008347245409015 398551.6104137613 0.5008347245409015 0.3831970030800834 -0.11763772146081808 
0.5025041736227045 399880.11578180717 0.5025041736227045 0.38522531776954205 -0.11727885585316244 
0.5041736227045075 401208.621149853 0.5041736227045075 0.3872426131556979 -0.11693100954880958 
0.5058430717863105 402537.12651789887 0.5058430717863105 0.38925982906095064 -0.11658324272535986 
0.5075125208681135 403865.63188594475 0.5075125208681135 0.39127704494840954 -0.11623547591970396 
0.5091819699499165 405194.13725399063 0.5091819699499165 0.3932942608358677 -0.11588770911404878 
0.5108514190317196 406522.64262203657 0.5108514190317196 0.39531147672332606 -0.11553994230839354 
0.5125208681135226 407851.14799008245 0.5125208681135226 0.3973286926107844 -0.11519217550273819 
0.5141903171953256 409179.6533581283 0.5141903171953256 0.39934590849824264 -0.11484440869708296 
0.5158597662771286 410508.15872617415 0.5158597662771286 0.4013448722584645 -0.1145148940186641 
0.5175292153589316 411836.66409422003 0.5175292153589316 0.40333425633344017 -0.11419495902549143 
0.5191986644407346 413165.1694622659 0.5191986644407346 0.4053241077604817 -0.11387455668025287 
0.5208681135225376 414493.67483031173 0.5208681135225376 0.40731395927947217 -0.11355415424306542 
0.5225375626043406 415822.1801983576 0.5225375626043406 0.4093038107984807 -0.11323375180585987 
0.5242070116861436 417150.6855664035 0.5242070116861436 0.4112936623174893 -0.11291334936865427 
0.5258764607679466 418479.1909344493 0.5258764607679466 0.413283513836498 -0.11259294693144861 
0.5275459098497496 419807.6963024952 0.5275459098497496 0.4152660498636453 -0.11227985998610429 
0.5292153589315526 421136.2016705411 0.5292153589315526 0.4172281439018442 -0.11198721502970838 
0.5308848080133556 422464.70703858696 0.5308848080133556 0.41919021136476586 -0.11169459664858972 
0.5325542570951586 423793.2124066328 0.5325542570951586 0.42115227882389655 -0.11140197827126203 
0.5342237061769616 425121.71777467866 0.5342237061769616 0.4231143462830268 -0.11110935989393478 
0.5358931552587646 426450.22314272454 0.5358931552587646 0.42507641374215693 -0.11081674151660764 
0.5375626043405676 427778.7285107704 0.5375626043405676 0.42703848120128723 -0.11052412313928034 
0.5392320534223707 429107.23387881636 0.5392320534223707 0.4290005486604176 -0.11023150476195309 
0.5409015025041737 430435.73924686224 0.5409015025041737 0.430944107526967 -0.10995739497720669 
0.5425709515859767 431764.24461490806 0.5425709515859767 0.4328826518785244 -0.10968829970745225 
0.5442404006677797 433092.74998295394 0.5442404006677797 0.4348211910858651 -0.10941920958191459 
0.5459098497495827 434421.2553509998 0.5459098497495827 0.43675973029266224 -0.10915011945692044 
0.5475792988313857 435749.7607190457 0.5475792988313857 0.4386982694994593 -0.1088810293319264 
0.5492487479131887 437078.2660870915 0.5492487479131887 0.44063680870625627 -0.1086119392069324 
0.5509181969949917 438406.7714551374 0.5509181969949917 0.44257534791305336 -0.10834284908193831 
0.5525876460767947 439735.2768231833 0.5525876460767947 0.44450901807726784 -0.10807862799952683 
0.5542570951585977 441063.78219122917 0.5542570951585977 0.4464276642222826 -0.10782943093631508 
0.5559265442404007 442392.287559275 0.5559265442404007 0.4483462976807294 -0.10758024655967124 
0.5575959933222037 443720.7929273209 0.5575959933222037 0.4502649311381604 -0.10733106218404326 
0.5592654424040067 445049.29829536675 0.5592654424040067 0.4521835645955913 -0.10708187780841538 
0.5609348914858097 446377.80366341263 0.5609348914858097 0.4541021980530221 -0.10683269343278756 
0.5626043405676127 447706.30903145846 0.5626043405676127 0.4560208315104529 -0.10658350905715974 
0.5642737896494157 449034.81439950434 0.5642737896494157 0.45793946496788385 -0.10633432468153181 
0.5659432387312188 450363.3197675503 0.5659432387312188 0.45984708052878964 -0.10609615820242912 
0.5676126878130218 451691.82513559615 0.5676126878130218 0.4617486240742737 -0.10586406373874807 
0.5692821368948248 453020.33050364204 0.5692821368948248 0.4636501634094318 -0.10563197348539294 
0.5709515859766278 454348.8358716879 0.5709515859766278 0.4655517027443296 -0.10539988323229815 
0.5726210350584308 455677.34123973374 0.5726210350584308 0.46745324207922734 -0.10516779297920342 
0.5742904841402338 457005.8466077796 0.5742904841402338 0.46935478141412507 -0.10493570272610869 
0.5759599332220368 458334.3519758255 0.5759599332220368 0.4712563207490228 -0.10470361247301396 
0.5776293823038398 459662.8573438714 0.5776293823038398 0.4731578600839205 -0.10447152221991923 
0.5792988313856428 460991.3627119172 0.5792988313856428 0.47504461418721494 -0.10425421719842781 
0.5809682804674458 462319.8680799631 0.5809682804674458 0.4769312916623806 -0.10403698880506518 
0.5826377295492488 463648.37344800896 0.5826377295492488 0.47881796911138375 -0.103819760437865 
0.5843071786310517 464976.87881605484 0.5843071786310517 0.4807046465603857 -0.10360253207066605 
0.5859766277128547 466305.38418410067 0.5859766277128547 0.48259132400938753 -0.10338530370346721 
0.5876460767946577 467633.88955214655 0.5876460767946577 0.48447800145838943 -0.10316807533626832 
0.5893155258764607 468962.3949201924 0.5893155258764607 0.4863646789073913 -0.10295084696906942 
0.5909849749582637 470290.9002882383 0.5909849749582637 0.4882474143459037 -0.10273756061236006 
0.5926544240400667 471619.4056562841 0.5926544240400667 0.4901210402874497 -0.10253338375261706 
0.5943238731218699 472947.9110243301 0.5943238731218699 0.49199466176930046 -0.1023292113525694 
0.5959933222036728 474276.41639237595 0.5959933222036728 0.4938682832509786 -0.10212503895269426 
0.5976627712854758 475604.9217604218 0.5976627712854758 0.49574190473265684 -0.10192086655281901 
0.5993322203672788 476933.4271284677 0.5993322203672788 0.497615526214335 -0.10171669415294382 
0.6010016694490818 478261.9324965136 0.6010016694490818 0.49948914769601316 -0.10151252175306869 
0.6026711185308848 479590.4378645594 0.6026711185308848 0.5013627691776913 -0.10130834935319355 
0.6043405676126878 480918.9432326053 0.6043405676126878 0.5032297989823332 -0.10111076863035462 
0.6060100166944908 482247.4486006512 0.6060100166944908 0.5050918510045742 -0.10091816568991663 
0.6076794657762938 483575.95396869705 0.6076794657762938 0.5069539009558478 -0.10072556482044603 
0.6093489148580968 484904.4593367429 0.6093489148580968 0.5088159509070569 -0.10053296395103994 
0.6110183639398998 486232.96470478876 0.6110183639398998 0.5106780008582661 -0.10034036308163374 
0.6126878130217028 487561.47007283464 0.6126878130217028 0.5125400508094752 -0.10014776221222765 
0.6143572621035058 488889.9754408805 0.6143572621035058 0.5144021007606844 -0.09995516134282145 
0.6160267111853088 490218.48080892634 0.6160267111853088 0.5162641507118935 -0.09976256047341536 
0.6176961602671118 491546.9861769722 0.6176961602671118 0.5181179056521571 -0.09957825461495473 
0.6193656093489148 492875.4915450181 0.6193656093489148 0.5199696217038149 -0.09939598764509994 
0.6210350584307179 494203.99691306404 0.6210350584307179 0.5218213370302262 -0.09921372140049178 
0.6227045075125209 495532.5022811099 0.6227045075125209 0.5236730523566189 -0.09903145515590206 
0.6243739565943239 496861.0076491558 0.6243739565943239 0.5255247676830116 -0.09884918891131234 
0.6260434056761269 498189.5130172016 0.6260434056761269 0.5273764830094043 -0.09866692266672261 
0.6277128547579299 499518.0183852475 0.6277128547579299 0.529228198335797 -0.09848465642213289 
0.6293823038397329 500846.5237532934 0.6293823038397329 0.5310798676502875 -0.09830243618944545 
0.6310517529215359 502175.02912133926 0.6310517529215359 0.5329222966668088 -0.09812945625472713 
0.6327212020033389 503503.5344893851 0.6327212020033389 0.5347647202362213 -0.09795648176711758 
0.6343906510851419 504832.03985743097 0.6343906510851419 0.5366071438055202 -0.0977835072796217 
0.6360601001669449 506160.54522547685 0.6360601001669449 0.5384495673748189 -0.09761053279212606 
0.6377295492487479 507489.05059352267 0.6377295492487479 0.5402919909441177 -0.09743755830463019 
0.6393989983305509 508817.55596156855 0.6393989983305509 0.5421344145134165 -0.09726458381713443 
0.6410684474123539 510146.06132961443 0.6410684474123539 0.5439768380827152 -0.09709160932963867 
0.6427378964941569 511474.5666976603 0.6427378964941569 0.5458177657096664 -0.09692013078449047 
0.6444073455759599 512803.07206570613 0.6444073455759599 0.5476517877528029 -0.09675555782315703 
0.6460767946577629 514131.577433752 0.6460767946577629 0.5494858079399189 -0.09659098671784405 
0.6477462437395659 515460.0828017979 0.6477462437395659 0.5513198281270028 -0.09642641561256315 
0.649415692821369 516788.58816984383 0.649415692821369 0.5531538483140866 -0.09626184450728237 
0.651085141903172 518117.0935378897 0.651085141903172 0.5549878685011705 -0.09609727340200147 
0.652754590984975 519445.5989059356 0.652754590984975 0.5568218886882544 -0.09593270229672057 
0.654424040066778 520774.1042739814 0.654424040066778 0.5586559088753381 -0.0957681311914399 
0.656093489148581 522102.6096420273 0.656093489148581 0.5604874418837411 -0.0956060472648399 
0.657762938230384 523431.1150100732 0.657762938230384 0.5623138235750599 -0.09544911465532413 
0.659432387312187 524759.620378119 0.659432387312187 0.56414020405518 -0.09529218325700706 
0.66110183639399 526088.1257461649 0.66110183639399 0.5659665845352821 -0.09513525185870786 
0.662771285475793 527416.6311142108 0.6627712854757931 0.5677929650153847 -0.09497832046040844 
0.664440734557596 528745.1364822566 0.6644407345575959 0.5696193454954869 -0.09482138906210902 
0.666110183639399 530073.6418503025 0.666110183639399 0.5714457259755892 -0.09466445766380982 
0.667779632721202 531402.1472183483 0.667779632721202 0.5732721064556916 -0.0945075262655104 
0.669449081803005 532730.6525863942 0.669449081803005 0.5750953503903653 -0.0943537314126397 
0.671118530884808 534059.1579544401 0.671118530884808 0.5769147537570605 -0.09420377712774752 
0.672787979966611 535387.663322486 0.672787979966611 0.578734156329527 -0.09405382363708403 
0.674457429048414 536716.1686905319 0.674457429048414 0.5805535589019836 -0.09390387014643042 
0.6761268781302171 538044.6740585777 0.6761268781302171 0.5823729614744402 -0.09375391665577693 
0.6777963272120201 539373.1794266236 0.6777963272120201 0.5841923640468969 -0.0936039631651232 
0.6794657762938231 540701.6847946695 0.6794657762938231 0.5860117666193536 -0.09345400967446948 
0.6811352253756261 542030.1901627154 0.6811352253756261 0.5878311691918103 -0.09330405618381576 
0.6828046744574291 543358.6955307613 0.6828046744574291 0.5896470404474696 -0.09315763400995947 
0.6844741235392321 544687.2008988071 0.6844741235392321 0.5914600433053565 -0.09301408023387558 
0.6861435726210351 546015.706266853 0.6861435726210352 0.5932730456389448 -0.09287052698209042 
0.6878130217028381 547344.2116348988 0.687813021702838 0.5950860479725272 -0.0927269737303108 
0.6894824707846411 548672.7170029447 0.6894824707846411 0.59689905030611 -0.09258342047853108 
0.6911519198664441 550001.2223709906 0.6911519198664441 0.5987120526396927 -0.09243986722675135 
0.6928213689482471 551329.7277390364 0.6928213689482471 0.6005250549732755 -0.09229631397497162 
0.6944908180300501 552658.2331070823 0.6944908180300501 0.6023380573068582 -0.0921527607231919 
0.6961602671118531 553986.7384751282 0.6961602671118531 0.6041473236427062 -0.0920129434691469 
0.6978297161936561 555315.2438431741 0.6978297161936561 0.6059544336060761 -0.09187528258757993 
0.6994991652754591 556643.74921122 0.6994991652754592 0.6077615432194888 -0.09173762205597036 
0.7011686143572621 557972.2545792657 0.701168614357262 0.6095686528328979 -0.09159996152436412 
0.7028380634390651 559300.7599473116 0.7028380634390651 0.6113757624463073 -0.09146230099275776 
0.7045075125208682 560629.2653153576 0.7045075125208682 0.613182872059717 -0.09132464046115119 
0.7061769616026712 561957.7706834035 0.7061769616026712 0.6149899816731262 -0.09118697992954494 
0.7078464106844742 563286.2760514494 0.7078464106844742 0.6167970912865357 -0.09104931939793848 
0.7095158597662772 564614.7814194952 0.7095158597662773 0.6186004021734023 -0.090915457592875 
0.7111853088480802 565943.286787541 0.7111853088480801 0.6204020678193635 -0.0907832410287166 
0.7128547579298832 567271.7921555869 0.7128547579298832 0.622203733227264 -0.09065102470261921 
0.7145242070116862 568600.2975236328 0.7145242070116862 0.6240053986351624 -0.09051880837652382 
0.7161936560934892 569928.8028916786 0.7161936560934892 0.6258070640430611 -0.0903865920504281 
0.7178631051752922 571257.3082597245 0.7178631051752922 0.6276087294509596 -0.09025437572433259 
0.7195325542570952 572585.8136277704 0.7195325542570952 0.6294103948588582 -0.09012215939823698 
0.7212020033388982 573914.3189958163 0.7212020033388982 0.6312120602667568 -0.08998994307214137 
0.7228714524207012 575242.8243638622 0.7228714524207013 0.633009657411528 -0.08986179500917324 
0.7245409015025042 576571.3297319079 0.724540901502504 0.6348062803660396 -0.08973462113646447 
0.7262103505843072 577899.8350999538 0.7262103505843072 0.6366029000616258 -0.08960745052268138 
0.7278797996661102 579228.3404679997 0.7278797996661102 0.6383995197567892 -0.08948027990932095 
0.7295492487479132 580556.8458360456 0.7295492487479132 0.6401961394519525 -0.08935310929596063 
0.7312186978297163 581885.3512040916 0.7312186978297163 0.6419927591471161 -0.0892259386826002 
0.7328881469115193 583213.8565721374 0.7328881469115194 0.6437893788422793 -0.08909876806924011 
0.7345575959933223 584542.3619401832 0.7345575959933222 0.6455859985374426 -0.08897159745587957 
0.7362270450751253 585870.8673082291 0.7362270450751253 0.6473790128408297 -0.0888480322342956 
0.7378964941569283 587199.372676275 0.7378964941569283 0.6491709451219205 -0.08872554903500773 
0.7395659432387313 588527.8780443209 0.7395659432387313 0.6509628748848008 -0.0886030683539305 
0.7412353923205343 589856.3834123667 0.7412353923205343 0.6527548046473874 -0.08848058767314682 
0.7429048414023373 591184.8887804126 0.7429048414023373 0.6545467344099742 -0.08835810699236302 
0.7445742904841403 592513.3941484585 0.7445742904841404 0.656338664172561 -0.08823562631157933 
0.7462437395659433 593841.8995165043 0.7462437395659431 0.6581305939351475 -0.08811314563079564 
0.7479131886477463 595170.4048845501 0.7479131886477463 0.6599225236977343 -0.08799066495001195 
0.7495826377295493 596498.910252596 0.7495826377295493 0.6617110231575669 -0.08787161457198234 
0.7512520868113522 597827.4156206419 0.7512520868113522 0.663498584093722 -0.08775350271763027 
0.7529215358931552 599155.9209886878 0.7529215358931552 0.6652861429925637 -0.08763539290059152 
0.7545909849749582 600484.4263567337 0.7545909849749582 0.6670737018911914 -0.08751728308376683 
0.7562604340567612 601812.9317247795 0.7562604340567612 0.668861260789819 -0.08739917326694224 
0.7579298831385642 603141.4370928254 0.7579298831385644 0.6706488196884465 -0.08728106345011788 
0.7595993322203674 604469.9424608713 0.7595993322203674 0.6724363785870741 -0.0871629536332933 
0.7612687813021703 605798.4478289172 0.7612687813021703 0.6742239374857018 -0.0870448438164686 
0.7629382303839733 607126.9531969631 0.7629382303839733 0.6760082829637846 -0.08692994742018878 
0.7646076794657763 608455.458565009 0.7646076794657763 0.6777917600880133 -0.086815919377763 
0.7662771285475793 609783.9639330548 0.7662771285475793 0.6795752354472284 -0.08670189310035092 
0.7679465776293823 611112.4693011007 0.7679465776293825 0.6813587108062761 -0.08658786682310637 
0.7696160267111853 612440.9746691465 0.7696160267111852 0.6831421861653234 -0.08647384054586182 
0.7712854757929883 613769.4800371923 0.7712854757929883 0.684925661524371 -0.08635981426861739 
0.7729549248747913 615097.9854052382 0.7729549248747913 0.6867091368834186 -0.08624578799137272 
0.7746243739565943 616426.4907732841 0.7746243739565943 0.6884926122424662 -0.08613176171412817 
0.7762938230383973 617754.99614133 0.7762938230383973 0.6902731205156959 -0.08602070252270144 
0.7779632721202003 619083.5015093759 0.7779632721202003 0.6920527736909388 -0.08591049842926157 
0.7796327212020033 620412.0068774218 0.7796327212020033 0.6938324252331909 -0.08580029596881245 
0.7813021702838063 621740.5122454676 0.7813021702838064 0.6956120767753022 -0.0856900935085042 
0.7829716193656093 623069.0176135134 0.7829716193656092 0.6973917283174133 -0.08557989104819597 
0.7846410684474123 624397.5229815593 0.7846410684474123 0.6991713798595246 -0.08546968858788773 
0.7863105175292154 625726.0283496053 0.7863105175292154 0.700951031401636 -0.08535948612757949 
0.7879799666110184 627054.5337176512 0.7879799666110184 0.7027306829437473 -0.08524928366727114 
0.7896494156928214 628383.039085697 0.7896494156928214 0.7045076336822002 -0.08514178201062128 
0.7913188647746244 629711.5444537429 0.7913188647746245 0.7062836986004438 -0.08503516617418072 
0.7929883138564274 631040.0498217887 0.7929883138564273 0.7080597619252416 -0.08492855193118576 
0.7946577629382304 632368.5551898346 0.7946577629382304 0.7098358252499147 -0.0848219376883157 
0.7963272120200334 633697.0605578804 0.7963272120200334 0.7116118885745879 -0.08471532344544552 
0.7979966611018364 635025.5659259263 0.7979966611018364 0.713387951899261 -0.08460870920257546 
0.7996661101836394 636354.0712939722 0.7996661101836394 0.7151640152239341 -0.08450209495970529 
0.8013355592654424 637682.5766620181 0.8013355592654424 0.7169400785486072 -0.08439548071683523 
0.8030050083472454 639011.082030064 0.8030050083472454 0.7187137199717095 -0.0842912883755359 
0.8046744574290484 640339.5873981098 0.8046744574290485 0.72048641110818 -0.08418804632086851 
0.8063439065108514 641668.0927661556 0.8063439065108513 0.7222591006316812 -0.08408480587917011 
0.8080133555926544 642996.5981342015 0.8080133555926544 0.7240317901550675 -0.08398156543758695 
0.8096828046744574 644325.1035022474 0.8096828046744574 0.7258044796784536 -0.08387832499600378 
0.8113522537562604 645653.6088702932 0.8113522537562604 0.7275771692018397 -0.08377508455442073 
0.8130217028380634 646982.1142383391 0.8130217028380634 0.7293498587252258 -0.08367184411283757 
0.8146911519198665 648310.6196063851 0.8146911519198666 0.7311225482486123 -0.0835686036712543 
0.8163606010016695 649639.1249744309 0.8163606010016694 0.7328931017465874 -0.08346749925508201 
0.8180300500834725 650967.6303424768 0.8180300500834725 0.7346626148691249 -0.08336743521434764 
0.8196994991652755 652296.1357105226 0.8196994991652755 0.7364321263233663 -0.08326737284190922 
0.8213689482470785 653624.6410785685 0.8213689482470785 0.7382016377774988 -0.0831673104695797 
0.8230383973288815 654953.1464466144 0.8230383973288815 0.7399711492316311 -0.08306724809725041 
0.8247078464106845 656281.6518146603 0.8247078464106845 0.7417406606857636 -0.0829671857249209 
0.8263772954924875 657610.1571827062 0.8263772954924875 0.743510172139896 -0.0828671233525915 
0.8280467445742905 658938.662550752 0.8280467445742906 0.7452796835940284 -0.08276706098026221 
0.8297161936560935 660267.1679187978 0.8297161936560934 0.747047347532119 -0.0826688461239744 
0.8313856427378965 661595.6732868437 0.8313856427378965 0.7488138618447836 -0.0825717808931129 
0.8330550918196995 662924.1786548896 0.8330550918196995 0.7505803744141148 -0.08247471740558465 
0.8347245409015025 664252.6840229355 0.8347245409015025 0.7523468869833421 -0.08237765391816043 
0.8363939899833055 665581.1893909813 0.8363939899833055 0.7541133995525691 -0.08228059043073643 
0.8380634390651085 666909.6947590272 0.8380634390651085 0.7558799121217961 -0.08218352694331243 
0.8397328881469115 668238.2001270731 0.8397328881469115 0.7576464246910233 -0.08208646345588821 
0.8414023372287146 669566.705495119 0.8414023372287146 0.7594129372602505 -0.0819893999684641 
0.8430717863105176 670895.2108631649 0.8430717863105176 0.7611778901320597 -0.08189389617845788 
0.8447412353923206 672223.7162312107 0.8447412353923206 0.7629415701159341 -0.08179966527638649 
0.8464106844741236 673552.2215992566 0.8464106844741236 0.7647052482727397 -0.08170543620138393 
0.8480801335559266 674880.7269673025 0.8480801335559266 0.7664689264294449 -0.08161120712648173 
0.8497495826377296 676209.2323353484 0.8497495826377297 0.7682326045861502 -0.08151697805157954 
0.8514190317195326 677537.7377033941 0.8514190317195325 0.7699962827428551 -0.08142274897667734 
0.8530884808013356 678866.24307144 0.8530884808013356 0.7717599608995603 -0.08132851990177525 
0.8547579298831386 680194.7484394859 0.8547579298831386 0.7735236390562655 -0.08123429082687306 
0.8564273789649416 681523.2538075318 0.8564273789649416 0.7752860421146403 -0.08114133685030134 
0.8580968280467446 682851.7591755777 0.8580968280467446 0.7770470391163703 -0.08104978893037429 
0.8597662771285476 684180.2645436235 0.8597662771285476 0.7788080342060053 -0.08095824292254228 
0.8614357262103506 685508.7699116694 0.8614357262103506 0.7805690292955436 -0.08086669691480697 
0.8631051752921536 686837.2752797153 0.8631051752921537 0.782330024385082 -0.08077515090707166 
0.8647746243739566 688165.7806477611 0.8647746243739565 0.7840910194746203 -0.08068360489933613 
0.8664440734557596 689494.286015807 0.8664440734557596 0.7858520145641587 -0.08059205889160093 
0.8681135225375626 690822.7913838528 0.8681135225375626 0.787613009653697 -0.08050051288386562 
0.8697829716193657 692151.2967518988 0.8697829716193657 0.7893730091191464 -0.08040996250021926 
0.8714524207011687 693479.8021199447 0.8714524207011687 0.791131462728087 -0.0803209579730817 
0.8731218697829717 694808.3074879906 0.8731218697829718 0.792889914343471 -0.08023195543950079 
0.8747913188647747 696136.8128560364 0.8747913188647746 0.7946483659587619 -0.0801429529060127 
0.8764607679465777 697465.3182240822 0.8764607679465777 0.796406817574053 -0.08005395037252472 
0.8781302170283807 698793.8235921281 0.8781302170283807 0.7981652691893442 -0.07996494783903652 
0.8797996661101837 700122.328960174 0.8797996661101837 0.7999237208046353 -0.07987594530554842 
0.8814691151919867 701450.8343282199 0.8814691151919867 0.8016821724199262 -0.07978694277206044 
0.8831385642737897 702779.3396962658 0.8831385642737897 0.8034399013450808 -0.07969866292870886 
0.8848080133555927 704107.8450643116 0.8848080133555927 0.8051959405923166 -0.07961207276327609 
0.8864774624373957 705436.3504323575 0.8864774624373958 0.806951977771152 -0.07952548466624376 
0.8881469115191987 706764.8558004033 0.8881469115191986 0.8087080149498981 -0.07943889656930048 
0.8898163606010017 708093.3611684492 0.8898163606010017 0.8104640521286444 -0.0793523084723573 
0.8914858096828047 709421.866536495 0.8914858096828047 0.8122200893073906 -0.07926572037541402 
0.8931552587646077 710750.3719045409 0.8931552587646077 0.8139761264861369 -0.07917913227847073 
0.8948247078464107 712078.8772725868 0.8948247078464107 0.8157321636648833 -0.07909254418152734 
0.8964941569282138 713407.3826406328 0.8964941569282139 0.8174877435170893 -0.07900641341112458 
0.8981636060100168 714735.8880086786 0.8981636060100167 0.8192414879235907 -0.07892211808642591 
0.8998330550918198 716064.3933767244 0.8998330550918198 0.8209952301952523 -0.07883782489656743 
0.9015025041736228 717392.8987447703 0.9015025041736228 0.8227489724668288 -0.078753531706794 
0.9031719532554258 718721.4041128162 0.9031719532554258 0.8245027147384054 -0.07866923851702035 
0.9048414023372288 720049.9094808621 0.9048414023372288 0.8262564570099818 -0.07858494532724691 
0.9065108514190318 721378.414848908 0.9065108514190318 0.8280101992815583 -0.07850065213747348 
0.9081803005008348 722706.9202169538 0.9081803005008348 0.8297639415531348 -0.07841635894769994 
0.9098497495826378 724035.4255849997 0.9098497495826379 0.8315174835646592 -0.07833226601797871 
0.9115191986644408 725363.9309530455 0.9115191986644406 0.8332690440610407 -0.0782501546033999 
0.9131886477462438 726692.4363210914 0.9131886477462438 0.8350206023654518 -0.07816804538079192 
0.9148580968280468 728020.9416891373 0.9148580968280468 0.8367721606697819 -0.07808593615826487 
0.9165275459098498 729349.4470571831 0.9165275459098498 0.838523718974112 -0.07800382693573771 
0.9181969949916527 730677.952425229 0.9181969949916527 0.8402752772784422 -0.07792171771321055 
0.9198664440734557 732006.4577932749 0.9198664440734557 0.8420268355827721 -0.07783960849068361 
0.9215358931552587 733334.9631613208 0.9215358931552587 0.8437783938871024 -0.07775749926815634 
0.9232053422370617 734663.4685293667 0.9232053422370619 0.8455299521914326 -0.07767539004562929 
0.9248747913188649 735991.9738974125 0.9248747913188649 0.8472794799028872 -0.07759531141597764 
0.9265442404006679 737320.4792654584 0.9265442404006679 0.8490289574461435 -0.07751528295452437 
0.9282136894824708 738648.9846335043 0.9282136894824708 0.8507784349430767 -0.07743525453939415 
0.9298831385642738 739977.4900015502 0.9298831385642738 0.8525279124400083 -0.0773552261242656 
0.9315525876460768 741305.995369596 0.9315525876460768 0.8542773899369398 -0.07727519770913704 
0.9332220367278798 742634.5007376419 0.93322203672788 0.8560268674338714 -0.0771951692940086 
0.9348914858096828 743963.0061056877 0.9348914858096827 0.8577763449308028 -0.07711514087887994 
0.9365609348914858 745291.5114737336 0.9365609348914858 0.8595258224277343 -0.0770351124637515 
0.9382303839732888 746620.0168417795 0.9382303839732888 0.8612736044216707 -0.07695677955161817 
0.9398998330550918 747948.5222098253 0.9398998330550918 0.8630210974911858 -0.07687873556390601 
0.9415692821368948 749277.0275778712 0.9415692821368948 0.8647685902758149 -0.07680069186107996 
0.9432387312186978 750605.5329459171 0.9432387312186978 0.8665160830604349 -0.07672264815826291 
0.9449081803005008 751934.038313963 0.9449081803005008 0.8682635758450549 -0.07664460445544596 
0.9465776293823038 753262.5436820087 0.9465776293823037 0.8700110686296747 -0.07656656075262902 
0.9482470784641068 754591.0490500546 0.9482470784641068 0.8717585614142949 -0.07648851704981197 
0.9499165275459098 755919.5544181005 0.9499165275459098 0.8735060541989149 -0.07641047334699491 
0.9515859766277129 757248.0597861465 0.9515859766277129 0.875252170922199 -0.07633380570551396 
0.9532554257095159 758576.5651541924 0.9532554257095159 0.87699776915133 -0.07625765655818595 
0.9549248747913189 759905.0705222383 0.954924874791319 0.8787433668881712 -0.07618150790314782 
0.9565943238731219 761233.575890284 0.9565943238731218 0.8804889646249978 -0.076105359248124 
0.9582637729549249 762562.0812583299 0.9582637729549249 0.8822345623618245 -0.07602921059310042 
0.9599332220367279 763890.5866263758 0.9599332220367279 0.8839801600986512 -0.07595306193807672 
0.9616026711185309 765219.0919944217 0.9616026711185309 0.8857257578354779 -0.07587691328305302 
0.9632721202003339 766547.5973624676 0.9632721202003339 0.8874713555723046 -0.07580076462802932 
0.9649415692821369 767876.1027305134 0.9649415692821369 0.8892158815631791 -0.07572568771895782 
0.9666110183639399 769204.6080985593 0.9666110183639399 0.8909596687220401 -0.07565134964189979 
0.9682804674457429 770533.1134666052 0.968280467445743 0.8927034552090033 -0.07557701223673974 
0.9699499165275459 771861.618834651 0.9699499165275458 0.8944472416959479 -0.0755026748315979 
0.9716193656093489 773190.1242026968 0.9716193656093489 0.8961910281828925 -0.07542833742645638 
0.9732888146911519 774518.6295707427 0.9732888146911519 0.8979348146698373 -0.07535400002131465 
0.9749582637729549 775847.1349387886 0.9749582637729549 0.8996786011567819 -0.07527966261617303 
0.9766277128547579 777175.6403068345 0.9766277128547579 0.9014223876437266 -0.0752053252110313 
0.9782971619365609 778504.1456748804 0.9782971619365609 0.9031653921240511 -0.0751317698125098 
0.979966611018364 779832.6510429262 0.9799666110183639 0.9049074466221413 -0.07505916439622262 
0.981636060100167 781161.1564109721 0.981636060100167 0.9066495002934718 -0.07498655980669522 
0.98330550918197 782489.661779018 0.98330550918197 0.908391553964781 -0.07491395521718902 
0.984974958263773 783818.1671470639 0.984974958263773 0.9101336076360902 -0.07484135062768282 
0.986644407345576 785146.6725151098 0.986644407345576 0.9118756613073993 -0.07476874603817674 
0.988313856427379 786475.1778831556 0.988313856427379 0.9136177149787086 -0.07469614144867043 
0.989983305509182 787803.6832512015 0.989983305509182 0.9153597686500177 -0.07462353685916434 
0.991652754590985 789132.1886192474 0.9916527545909851 0.9171013160437302 -0.07455143854725488 
0.993322203672788 790460.6939872932 0.9933222036727879 0.9188417113793792 -0.0744804922934087 
0.994991652754591 791789.199355339 0.994991652754591 0.9205821057554021 -0.07440954699918889 
0.996661101836394 793117.7047233849 0.996661101836394 0.9223225001314019 -0.07433860170499207 
0.998330550918197 794446.2100914308 0.998330550918197 0.9240628945074018 -0.07426765641079525 
1.0 795774.7154594767 1.0 0.9258032888834015 -0.07419671111659853 


==> data/static_identification_fourCells_strand_new.txt <==
t h mu0h b m
0.0 0.0 0.0 0.0 0.0 
0.104167 14309.867844452645 0.017982310277589297 0.0097099798944453 -0.008272330383143997 
0.208333 28614.69901346226 0.03595829128215046 0.01941654214605712 -0.01654174913609334 
0.3125 42918.14433823318 0.05393253078347989 0.02912216403121406 -0.02481036675226583 
0.416667 57191.367054126546 0.07186879143440052 0.038807278324844055 -0.03306151310955646 
0.520833 71304.11115271557 0.08960338870724852 0.04838349963885666 -0.04121988906839186 
0.625 85206.23891257767 0.10707331768310831 0.05781680695556963 -0.04925651072753868 
0.729167 98953.82041361781 0.12434903810242617 0.06714524670241859 -0.057203791400007586 
0.833333 112571.58762080842 0.14146162906898857 0.07638560078719211 -0.06507602828179646 
0.9375 126019.53938423032 0.15836082365530704 0.08551072637630909 -0.07285009727899795 
1.04167 139197.61262475644 0.17492087888766908 0.09445272553408891 -0.08046815335358017 
1.14583 152063.00092833862 0.1910880026397146 0.10318255191123761 -0.08790545072847698 
1.25 164641.92508295237 0.2068951449253937 0.11171799765837644 -0.09517714726701727 
1.35417 176998.40189051625 0.22242275163055186 0.1201025014617527 -0.10232025016879916 
1.45833 189151.3360643226 0.237694579118548 0.12834889113976236 -0.10934568797878563 
1.5625 201092.0179145097 0.2526996824703083 0.14132533788777263 -0.11137434458253564 
1.66667 212826.41153844568 0.2674455563916236 0.15418414646423095 -0.11326140992739264 
1.77083 224392.2541311093 0.28197962284029876 0.16689935730663272 -0.11508026553366604 
1.875 235820.0058543302 0.29634015918458634 0.17949766795222316 -0.11684249123236318 
1.97917 247099.53332636284 0.3105144314414271 0.1919605466495683 -0.1185538847918588 
2.08333 258201.3311132057 0.3244653619889411 0.2042495141011458 -0.1202158478877953 
2.1875 269115.92786649044 0.3381810487797468 0.21634964431603604 -0.12183140446371077 
2.29167 279853.45284370077 0.35167422061420317 0.2282690962784053 -0.12340512433579787 
2.39583 290436.1812335168 0.36497286931995604 0.24003181246980915 -0.12494105685014689 
2.5 300898.33203366 0.3781199957577474 0.2516748292562626 -0.1264451665014848 
2.60417 311248.32387693465 0.3911261790935658 0.2632013967556148 -0.12792478233795096 
2.70833 321487.3479461963 0.40399291621193445 0.2746114376144302 -0.12938147859750426 
2.8125 331622.52800892695 0.41672915910308816 0.2867676634310798 -0.12996149567200838 
2.91667 341661.97873901244 0.4293451049669734 0.30069121835354 -0.1286538866134334 
3.02083 351608.3649124826 0.44184410245990985 0.31449996389966095 -0.1273441385602489 
3.125 361463.40825401637 0.4542283151649384 0.32818768846568985 -0.12604062669924854 
3.22917 371226.4354888219 0.46649689702000324 0.3417417330308987 -0.12475516398910452 
3.33333 380905.474644142 0.4786599363416679 0.3551589630719459 -0.12350097326972204 
3.4375 390506.9998775409 0.4907255687962691 0.3684354628065331 -0.122290105989736 
3.54167 400043.83271922776 0.502709906393852 0.3815812951201264 -0.12112861127372565 
3.64583 409532.0644497395 0.5146331700339054 0.39461462538333114 -0.12001854465057427 
3.75 418980.7982554065 0.5265067991177489 0.4075448880758004 -0.11896191104194848 
3.85417 428405.0107072466 0.538349613759577 0.4209522177824823 -0.1173973959770947 
3.95833 437822.04753694515 0.5501834112486832 0.434592728665898 -0.11559068258278521 
4.0625 447242.7665854455 0.5620218359504041 0.4481613957620512 -0.1138604401883529 
4.16667 456671.4178006443 0.5738702285067757 0.461661857970826 -0.11220837053594973 
4.27083 466108.8847021493 0.5857296991812817 0.475095802485222 -0.11063389669605972 
4.375 475554.50203237595 0.5975994119865858 0.48846616265785225 -0.10913324932873358 
4.47917 485006.7367532566 0.6094774404502359 0.5017762529107124 -0.10770118753952351 
4.58333 494463.7221385153 0.6213614387748099 0.5150291517749952 -0.10633228699981467 
4.6875 503923.4988687968 0.6332489448069906 0.5282274419930294 -0.10502150281396117 
4.79167 513384.1233218454 0.6451375161190184 0.541373195236946 -0.10376432088207233 
4.89583 522843.71787727607 0.65702479322353 0.5544680439496252 -0.10255674927390479 
5.0 532300.4978437006 0.6689085334111837 0.5675133100658324 -0.10139522334535134 
5.10417 541752.8179906432 0.6807866692243892 0.5805100839096531 -0.10027658531473616 
5.20833 551199.2019103937 0.6926573453545 0.5934593266500717 -0.09919801870442824 
5.3125 560638.2792970494 0.7045188398243332 0.606361364891988 -0.09815747493234517 
5.41667 570068.756925084 0.7163695275187638 0.6192178591039912 -0.09715166841477263 
5.52083 579489.4237745603 0.7282078866252565 0.6320288424530008 -0.09617904417225565 
5.625 588899.1443719009 0.7400324902656316 0.6447947949140418 -0.09523769535158977 
5.72917 598296.829047097 0.7518419691201713 0.6575160915040309 -0.09432587761614042 
5.83333 607681.4382953619 0.7636350169086353 0.6701930269627587 -0.0934419899458766 
5.9375 617052.0070610825 0.7754104209063736 0.6828258644089484 -0.09258455649742514 
6.04167 626407.6297858331 0.7871670431551072 0.6954148287202618 -0.09175221443484538 
6.14583 635747.4317693287 0.7989037844740405 0.7079600796264541 -0.0909437048475864 
6.25 645070.5609398194 0.8106195741182335 0.7204617114186985 -0.09015786269953496 
6.35417 654376.188410301 0.8223133704775568 0.7329197630517191 -0.08939360742583768 
6.45833 663663.5094072134 0.833984162243729 0.7453342280146869 -0.0886499342290421 
6.5625 672931.742913624 0.8456309679619267 0.7577050608045515 -0.08792590715737525 
6.66667 682180.1311358463 0.8572528353605186 0.7700321830546868 -0.08722065230583176 
6.77083 691407.9392868149 0.8688488410788462 0.7823154880744057 -0.08653335300444054 
6.875 700614.4551162769 0.8804180900768446 0.7945548466506782 -0.08586324342616636 
6.97917 709798.9879383632 0.8919597144130529 0.8067501087545998 -0.08520960565845304 
7.08333 718960.8669838925 0.9034728711740581 0.8189011049434272 -0.0845717662306309 
7.1875 728099.4379269709 0.9149567381096918 0.8310076487576878 -0.08394908935200396 
7.29167 737214.0630516332 0.9264105138424373 0.8430695353384537 -0.08334097850398359 
7.39583 746304.1187872601 0.9378334147703443 0.8550865438289947 -0.08274687094134958 
7.5 755368.994750589 0.949224673863183 0.8670584383794014 -0.08216623548378155 
7.60417 764408.0928800958 0.9605835395746773 0.8789849691044047 -0.08159857047027264 
7.70833 773420.82693368 0.9719092752112768 0.8908658735042234 -0.08104340170705338 
7.8125 782406.6223472892 0.983201158754499 0.902700878216922 -0.08050028053757696 
7.91667 791364.9157856381 0.9944584822963465 0.9144897004201193 -0.07996878187622714 
8.02083 800295.1489290149 1.005680544231577 0.926232055334409 -0.07944848889716805 
8.125 809196.7923550674 1.016866679268442 0.9379276262339905 -0.07893905303445148 
8.22917 818069.302640553 1.0280162045211545 0.9495761163832533 -0.07844008813790115 
8.33333 826912.1533958679 1.03912845850903 0.9611772105241717 -0.0779512479848582 
8.4375 835724.8270183393 1.0502027907933662 0.9727305851705335 -0.07747220562283275 
8.54167 844506.8124741485 1.0612385591901272 0.9842359107581449 -0.07700264843198235 
8.64583 853257.6049025052 1.072235129272533 0.9956928506943662 -0.07654227857816676 
8.75 861976.7055019807 1.083191874228222 1.0071010627163348 -0.07609081151188724 
8.85417 870663.6224521517 1.094108176017423 1.0184602002847505 -0.07564797573267246 
8.95833 879317.8720580102 1.1049834268110619 1.0297699151319337 -0.07521351167912815 
9.0625 887938.9782128487 1.115817028315805 1.041029856919408 -0.07478717139639701 
9.16667 896526.4714233312 1.1266083905489268 1.0522396729940358 -0.07436871755489105 
9.27083 905079.8877833387 1.1373569305488045 1.0633990074282076 -0.0739579231205969 
9.375 913598.7686132588 1.1480620719216381 1.0745075012480192 -0.07355457067361892 
9.47917 922082.6601337962 1.1587232444315472 1.0855647925409104 -0.07315845189063674 
9.58333 930531.1132367859 1.1693398837125675 1.0965705165546793 -0.07276936715788818 
9.6875 938943.6834672202 1.1799114312460637 1.1075243062641074 -0.07238712498195632 
9.79167 947319.9309318807 1.1904373342459147 1.1184257926379928 -0.07201154160792189 
9.89583 955659.4202804958 1.2009170456348344 1.1292746050439164 -0.07164244059091796 
10.0 963961.7202159063 1.2113500234288284 1.1400703709857425 -0.07127965244308587 
10.1042 972226.404033387 1.2217357314149242 1.1508123447318863 -0.07092338668303788 
10.2083 980453.0492103639 1.2320736386355964 1.1615009114898882 -0.07057272714570817 
10.3125 988641.2369834097 1.2423632188572022 1.1721353081805126 -0.07022791067668965 
10.4167 996790.5528388709 1.2526039511865221 1.1827151582094106 -0.06988879297711148 
10.5208 1004900.586068857 1.2627953195127994 1.1932400859803847 -0.06955523353241477 
10.625 1012970.9298446542 1.272936812599995 1.2037097147558629 -0.06922709784413206 
10.7292 1021001.1810110256 1.2830279238282962 1.2141236676464418 -0.06890425618185447 
10.8333 1028990.9400526785 1.29306815115198 1.224481567659213 -0.06858658349276703 
10.9375 1036939.8110929378 1.3030569970977446 1.2347830382319676 -0.06827395886577703 
11.0417 1044847.4017672362 1.312993968605733 1.2450277026591836 -0.06796626594654942 
11.1458 1052713.3230761385 1.3228785768448381 1.255210687897065 -0.06766788894777309 
11.25 1060537.1894906438 1.3327103373450293 1.2653330060875132 -0.0673773312575161 
11.3542 1068318.618812956 1.3424887698223908 1.2753976122252375 -0.06709115759715334 
11.4583 1076057.2321054102 1.3522133980898094 1.2854024499904753 -0.06681094809933419 
11.5625 1083752.6536914813 1.3618837500582404 1.2953488356321352 -0.06653491442610515 
11.6667 1091404.5111469717 1.3714993577256345 1.3052364356190165 -0.066262922106618 
11.7708 1099012.4351310998 1.381059756964677 1.3150639430045734 -0.06599581396010357 
11.875 1106576.0595338673 1.3905644877079757 1.3248311653089242 -0.0657333223990515 
11.9792 1114095.0213046598 1.4000130937326734 1.3345385244273746 -0.06547456930529871 
12.0833 1121568.9604909653 1.4094051227091031 1.3441851872640476 -0.06521993544505555 
12.1875 1128997.5200865692 1.4187401260100243 1.3537700273725983 -0.06497009863742598 
12.2917 1136380.346254819 1.428017658991186 1.3632939316276524 -0.06472372736353349 
12.3958 1143717.0879780897 1.437237280550831 1.3727562925044468 -0.06448098804638436 
12.5 1151007.397209913 1.4463985533208688 1.3821555544068953 -0.06424299891397345 
12.6042 1158250.9289304763 1.4555010437366152 1.391492814996601 -0.0640082287400141 
12.7083 1165447.340866542 1.464544321684835 1.4007674764967866 -0.06377684518804849 
12.8125 1172596.2936800686 1.4735279607407692 1.4099779929402152 -0.063549967800554 
12.9167 1179697.45092163 1.4824515381095995 1.419125452051461 -0.06332608605813861 
13.0208 1186750.4789822737 1.4913146345659518 1.4282090779726513 -0.06310555659330053 
13.125 1193755.0470327013 1.5001168343774691 1.437227716119929 -0.06288911825754018 
13.2292 1200710.8270306624 1.5088577253141016 1.4461822524750017 -0.06267547283909991 
13.3333 1207617.493830444 1.517536898785696 1.4550715693317924 -0.062465329453903706 
13.4375 1214474.7250214422 1.5261539496391388 1.463895235792542 -0.06225871384659665 
13.5417 1221282.2010006665 1.5347084762494667 1.4726537695555781 -0.06205470669388857 
13.6458 1228039.6047367838 1.5432000802233574 1.4813455682203907 -0.061854512002966766 
13.75 1234746.6222915982 1.5516283670544384 1.4899712138732992 -0.06165715318113918 
13.8542 1241402.9421976074 1.5599929453411032 1.4985304247023845 -0.06146252063871871 
13.9583 1248008.2560071475 1.5682934274765858 1.507021848202233 -0.06127157927435278 
14.0625 1254562.2577719837 1.5765294289949954 1.515446472697574 -0.06108295629742133 
14.1667 1261064.6443638317 1.5847005689740956 1.5238029069718746 -0.06089766200222102 
14.2708 1267515.1153633134 1.5928064698957618 1.532091349655528 -0.060715120240233844 
14.375 1273913.3731391735 1.600846757745528 1.5403116675244541 -0.06053509022107395 
14.4792 1280259.1226992647 1.6088210618253294 1.5484626372490404 -0.06035842457628893 
14.5833 1286552.0717484807 1.6167290148263023 1.5565451883198211 -0.06018382650648113 
14.6875 1292791.9307146776 1.6245702528613584 1.5645576741011062 -0.06001257876025212 
14.7917 1298978.4127184604 1.6323444154272182 1.5725008562799139 -0.059843559147304326 
14.8958 1305111.2336285128 1.6400511454739393 1.5803738427342726 -0.05967730273966665 
15.0 1311190.1118729939 1.6476900891679107 1.588176410789217 -0.05951367837869381 
15.1042 1317214.7686566717 1.6552608961647115 1.5959085697183253 -0.05935232644638622 
15.2083 1323184.927846626 1.6627632194654802 1.6035692977521168 -0.05919392171336346 
15.3125 1329100.3160204482 1.670196715477485 1.6111593258909014 -0.059037389586583666 
15.4167 1334960.6623167398 1.6775610438262538 1.6186770079253534 -0.05888403590090041 
15.5208 1340765.6986595595 1.6848558676376235 1.6261235092198414 -0.05873235841778213 


==> data/static_identification_hkbk.txt <==
hk bk mk
0.0 0.0 0.0 
0.049048063055867466 0.007976958219888652 -0.04107110483597881 
0.09228680383478359 0.03231672196725488 -0.05997008186752871 
0.12590753579037153 0.06729642744975978 -0.058611108340611756 


==> data/static_identification_hkbk_strand.txt <==
hk bk mk
0.0 0.0 0.0 
0.19464400167105453 0.09992504425020891 -0.09471895742084561 
0.349030878610476 0.22089545633953364 -0.12813542227094235 
0.45551497168697963 0.32824281669188343 -0.1272721549950962 


==> data/static_identification_hkbk_strand_new.txt <==
hk bk mk
0.0 0.0 0.0 
0.2378824622636705 0.12845034315196166 -0.10943211911170883 
0.4127592727707615 0.28238800771140865 -0.13037126505935287 
0.5307813576305336 0.4121811410759876 -0.118600216554546 


==> data/static_identification_kappab.txt <==
b k1 k2 k3 k4
0.0 0.0 0.049999999999999996 0.09999999999999999 0.15 
0.003355704697986577 0.0 0.04959954302372844 0.09919908604745688 0.14879862907118532 
0.006711409395973154 0.0 0.04919908604745688 0.09839817209491376 0.14759725814237065 
0.010067114093959731 0.0 0.048798629071185325 0.09759725814237065 0.14639588721355598 
0.013422818791946308 0.0 0.04839817209491377 0.09679634418982754 0.1451945162847413 
0.016778523489932886 0.0 0.04799771511864221 0.09599543023728442 0.14399314535592664 
0.020134228187919462 0.0 0.04759725814237065 0.0951945162847413 0.14279177442711197 
0.02348993288590604 0.0 0.047196801166099096 0.09439360233219819 0.1415904034982973 
0.026845637583892617 0.0 0.04679634418982754 0.09359268837965508 0.14038903256948262 
0.030201342281879193 0.0 0.04639588721355598 0.09279177442711196 0.13918766164066795 
0.03355704697986577 0.0 0.04599543023728442 0.09199086047456884 0.13798629071185325 
0.03691275167785235 0.0 0.04559497326101287 0.09118994652202574 0.1367849197830386 
0.040268456375838924 0.0 0.045194516284741304 0.09038903256948261 0.1355835488542239 
0.0436241610738255 0.0 0.04479405930846975 0.0895881186169395 0.13438217792540924 
0.04697986577181208 0.0 0.0443936023321982 0.0887872046643964 0.1331808069965946 
0.050335570469798654 0.0 0.04399314535592663 0.08798629071185327 0.1319794360677799 
0.053691275167785234 0.0 0.043592688379655076 0.08718537675931015 0.13077806513896523 
0.05704697986577181 0.0 0.043192231403383526 0.08638446280676705 0.12957669421015058 
0.060402684563758385 0.0 0.04279177442711196 0.08558354885422392 0.12837532328133588 
0.06375838926174497 0.0 0.042391317450840404 0.08478263490168081 0.1271739523525212 
0.06711409395973154 0.0 0.04199086047456885 0.0839817209491377 0.12597258142370654 
0.07046979865771812 0.0 0.04159040349829729 0.08318080699659458 0.12477121049489188 
0.0738255033557047 0.0 0.04118994652202573 0.08237989304405147 0.12356983956607721 
0.07718120805369127 0.0 0.040789489545754176 0.08157897909150835 0.12236846863726254 
0.08053691275167785 0.0 0.04038903256948262 0.08077806513896524 0.12116709770844787 
0.08389261744966443 0.0 0.03998857559321106 0.07997715118642212 0.11996572677963319 
0.087248322147651 0.0 0.039588118616939505 0.07917623723387901 0.11876435585081853 
0.09060402684563758 0.0 0.03918766164066795 0.0783753232813359 0.11756298492200386 
0.09395973154362416 0.0 0.03878720466439639 0.07757440932879278 0.11636161399318917 
0.09731543624161074 0.0 0.038386747688124834 0.07677349537624967 0.11516024306437452 
0.10067114093959731 0.0 0.0379769236710119 0.0759538473420238 0.1139307710130357 
0.1040268456375839 0.0 0.037529631490533476 0.07505926298106695 0.11258889447160042 
0.10738255033557047 0.0 0.03708233931005505 0.0741646786201101 0.11124701793016516 
0.11073825503355704 0.0 0.03663504712957662 0.07327009425915323 0.10990514138872985 
0.11409395973154363 0.0 0.03619272499170473 0.07238544998340946 0.1085781749751142 
0.1174496644295302 0.0 0.03575384818845331 0.07150769637690663 0.10726154456535995 
0.12080536912751677 0.0 0.0353149713852019 0.0706299427704038 0.10594491415560571 
0.12416107382550336 0.0 0.034876094581950484 0.06975218916390097 0.10462828374585147 
0.12751677852348994 0.0 0.034463833966224294 0.06892766793244859 0.1033915018986729 
0.13087248322147652 0.0 0.034089183180696786 0.06817836636139357 0.10226754954209037 
0.1342281879194631 0.0 0.033714532395169285 0.06742906479033857 0.10114359718550786 
0.13758389261744966 0.0 0.03333988160964179 0.06667976321928358 0.10001964482892538 
0.14093959731543623 0.0 0.03297706064419338 0.06595412128838676 0.09893118193258015 
0.1442953020134228 0.0 0.03265206527992227 0.06530413055984453 0.09795619583976681 
0.1476510067114094 0.0 0.03232706991565116 0.06465413983130232 0.09698120974695348 
0.15100671140939598 0.0 0.032002074551380044 0.06400414910276009 0.09600622365414015 
0.15436241610738255 0.0 0.031679521727171055 0.06335904345434211 0.09503856518151317 
0.15771812080536912 0.0 0.03139388277454594 0.06278776554909188 0.09418164832363783 
0.1610738255033557 0.0 0.031108243821920838 0.062216487643841675 0.09332473146576252 
0.16442953020134227 0.0 0.030822604869295726 0.06164520973859145 0.09246781460788718 
0.16778523489932887 0.0 0.03053696591667062 0.06107393183334124 0.09161089775001187 
0.17114093959731544 0.0 0.030279532012562456 0.06055906402512491 0.09083859603768737 
0.174496644295302 0.0 0.030025731301144623 0.060051462602289246 0.09007719390343387 
0.17785234899328858 0.0 0.029771930589726783 0.05954386117945357 0.08931579176918035 
0.18120805369127516 0.0 0.02951812987830895 0.0590362597566179 0.08855438963492686 
0.18456375838926173 0.0 0.029282924618345828 0.058565849236691656 0.08784877385503749 
0.18791946308724833 0.0 0.029055325396354307 0.058110650792708614 0.08716597618906292 
0.1912751677852349 0.0 0.028827726174362796 0.05765545234872559 0.0864831785230884 
0.19463087248322147 0.0 0.028600126952371283 0.057200253904742565 0.08580038085711385 
0.19798657718120805 0.0 0.028384200990108202 0.056768401980216404 0.0851526029703246 
0.20134228187919462 0.0 0.028178480917213703 0.056356961834427406 0.08453544275164111 
0.2046979865771812 0.0 0.027972760844319204 0.05594552168863841 0.08391828253295762 
0.2080536912751678 0.0 0.027767040771424698 0.055534081542849396 0.0833011223142741 
0.21140939597315436 0.0 0.027567931946840745 0.05513586389368149 0.08270379584052223 
0.21476510067114093 0.0 0.027380712257874067 0.054761424515748135 0.0821421367736222 
0.2181208053691275 0.0 0.027193492568907393 0.054386985137814786 0.08158047770672218 
0.22147651006711408 0.0 0.027006272879940715 0.05401254575988143 0.08101881863982215 
0.22483221476510068 0.0 0.026821918563387167 0.053643837126774334 0.08046575569016151 
0.22818791946308725 0.0 0.02665051383044657 0.05330102766089314 0.0799515414913397 
0.23154362416107382 0.0 0.02647910909750597 0.05295821819501194 0.07943732729251791 
0.2348993288590604 0.0 0.02630770436456537 0.05261540872913074 0.07892311309369611 
0.23825503355704697 0.0 0.026136367946933716 0.05227273589386743 0.07840910384080116 
0.24161073825503354 0.0 0.02597861261272038 0.05195722522544076 0.07793583783816115 
0.24496644295302014 0.0 0.025820857278507036 0.05164171455701407 0.0774625718355211 
0.2483221476510067 0.0 0.025663101944293696 0.05132620388858739 0.07698930583288109 
0.25167785234899326 0.0 0.025505346610080356 0.05101069322016071 0.07651603983024108 
0.2550335570469799 0.0 0.025357438269857716 0.05071487653971543 0.07607231480957315 
0.25838926174496646 0.0 0.025211563547959247 0.050423127095918494 0.07563469064387775 
0.26174496644295303 0.0 0.02506568882606078 0.05013137765212156 0.07519706647818235 
0.2651006711409396 0.0 0.024919814104162313 0.049839628208324625 0.07475944231248695 
0.2684563758389262 0.0 0.024780739645825136 0.04956147929165027 0.0743422189374754 
0.27181208053691275 0.0 0.024645284346162446 0.04929056869232489 0.07393585303848735 
0.2751677852348993 0.0 0.02450982904649976 0.04901965809299952 0.07352948713949928 
0.2785234899328859 0.0 0.024374373746837073 0.048748747493674145 0.07312312124051122 
0.28187919463087246 0.0 0.024243302050079584 0.04848660410015917 0.07272990615023875 
0.28523489932885904 0.0 0.024117046790967933 0.048234093581935866 0.0723511403729038 
0.2885906040268456 0.0 0.023990791531856286 0.04798158306371257 0.07197237459556886 
0.2919463087248322 0.0 0.023864536272744635 0.04772907254548927 0.0715936088182339 
0.2953020134228188 0.0 0.023740735408956264 0.04748147081791253 0.0712222062268688 
0.2986577181208054 0.0 0.02362265328627115 0.0472453065725423 0.07086795985881345 
0.30201342281879195 0.0 0.023504571163586032 0.047009142327172064 0.07051371349075809 
0.3053691275167785 0.0 0.023386489040900914 0.04677297808180183 0.07015946712270274 
0.3087248322147651 0.0 0.023269313170165996 0.04653862634033199 0.06980793951049799 
0.31208053691275167 0.0 0.023158532222466745 0.04631706444493349 0.06947559666740025 
0.31543624161073824 0.0 0.0230477512747675 0.046095502549535 0.0691432538243025 
0.3187919463087248 0.0 0.02293697032706825 0.0458739406541365 0.06881091098120475 
0.3221476510067114 0.0 0.022826189379369 0.045652378758738 0.06847856813810702 
0.32550335570469796 0.0 0.022721622436647052 0.045443244873294104 0.06816486730994116 
0.32885906040268453 0.0 0.022617396706447614 0.04523479341289523 0.06785219011934285 
0.33221476510067116 0.0 0.02251317097624817 0.04502634195249634 0.06753951292874452 
0.33557046979865773 0.0 0.022408945246048733 0.044817890492097466 0.0672268357381462 
0.3389261744966443 0.0 0.02230928275852517 0.04461856551705034 0.06692784827557552 
0.3422818791946309 0.0 0.022210969712415488 0.044421939424830977 0.06663290913724647 
0.34563758389261745 0.0 0.022112656666305804 0.04422531333261161 0.06633796999891742 
0.348993288590604 0.0 0.02201434362019612 0.04402868724039224 0.06604303086058837 
0.3523489932885906 0.0 0.021919220443057923 0.04383844088611585 0.06575766132917377 
0.35570469798657717 0.0 0.021826263160145746 0.04365252632029149 0.06547878948043724 
0.35906040268456374 0.0 0.02173330587723357 0.04346661175446714 0.0651999176317007 
0.3624161073825503 0.0 0.02164034859432139 0.04328069718864278 0.06492104578296418 
0.3657718120805369 0.0 0.021549433994545023 0.043098867989090045 0.06464830198363507 
0.36912751677852346 0.0 0.021461346975243045 0.04292269395048609 0.06438404092572914 
0.3724832214765101 0.0 0.021373259955941068 0.042746519911882136 0.0641197798678232 
0.37583892617449666 0.0 0.02128517293663909 0.04257034587327818 0.06385551880991727 
0.37919463087248323 0.0 0.021198167078667476 0.04239633415733495 0.06359450123600242 
0.3825503355704698 0.0 0.021114524833723662 0.042229049667447324 0.063343574501171 
0.3859060402684564 0.0 0.02103088258877985 0.0420617651775597 0.06309264776633955 
0.38926174496644295 0.0 0.02094724034383603 0.04189448068767206 0.0628417210315081 
0.3926174496644295 0.0 0.02086387106467599 0.04172774212935198 0.06259161319402798 
0.3959731543624161 0.0 0.020784298861791686 0.04156859772358337 0.06235289658537506 
0.39932885906040266 0.0 0.020704726658907376 0.04140945331781475 0.062114179976722125 
0.40268456375838924 0.0 0.02062515445602307 0.04125030891204614 0.061875463368069206 
0.4060402684563758 0.0 0.02054558225313876 0.04109116450627752 0.06163674675941628 
0.4093959731543624 0.0 0.020469340649411152 0.040938681298822305 0.061408021948233464 
0.412751677852349 0.0 0.020393506950524085 0.04078701390104817 0.06118052085157226 
0.4161073825503356 0.0 0.02031767325163702 0.04063534650327404 0.06095301975491106 
0.41946308724832215 0.0 0.020241839552749955 0.04048367910549991 0.06072551865824987 
0.4228187919463087 0.0 0.020168467284291607 0.04033693456858321 0.06050540185287482 
0.4261744966442953 0.0 0.020096077519575806 0.04019215503915161 0.06028823255872742 
0.42953020134228187 0.0 0.020023687754860006 0.04004737550972001 0.060071063264580025 
0.43288590604026844 0.0 0.01995129799014421 0.03990259598028842 0.05985389397043263 
0.436241610738255 0.0 0.019880621409302274 0.03976124281860455 0.05964186422790682 
0.4395973154362416 0.0 0.01981141281687269 0.03962282563374538 0.05943423845061807 
0.44295302013422816 0.0 0.019742204224443113 0.039484408448886225 0.059226612673329335 
0.44630872483221473 0.0 0.019672995632013534 0.03934599126402707 0.0590189868960406 
0.44966442953020136 0.0 0.019604854528048485 0.03920970905609697 0.05881456358414546 
0.45302013422818793 0.0 0.01953859184991745 0.0390771836998349 0.05861577554975235 
0.4563758389261745 0.0 0.01947232917178641 0.03894465834357282 0.05841698751535923 
0.4597315436241611 0.0 0.019406066493655373 0.038812132987310746 0.05821819948096612 
0.46308724832214765 0.0 0.019340312950797217 0.038680625901594434 0.05802093885239166 
0.4664429530201342 0.0 0.0192767848217931 0.0385535696435862 0.057830354465379305 
0.4697986577181208 0.0 0.01921325669278898 0.03842651338557796 0.057639770078366945 
0.47315436241610737 0.0 0.019149728563784864 0.03829945712756973 0.05744918569135459 
0.47651006711409394 0.0 0.01908622590054965 0.0381724518010993 0.057258677701648955 
0.4798657718120805 0.0 0.01902524180185925 0.0380504836037185 0.05707572540557775 
0.4832214765100671 0.0 0.01896425770316885 0.0379285154063377 0.05689277310950655 
0.48657718120805366 0.0 0.01890327360447845 0.0378065472089569 0.056709820813435355 
0.4899328859060403 0.0 0.01884228950578805 0.0376845790115761 0.05652686851736415 
0.49328859060402686 0.0 0.018783283072827343 0.037566566145654685 0.05634984921848203 
0.4966442953020134 0.0 0.018724670748523454 0.03744934149704691 0.056174012245570365 
0.5 0.0 0.01866605842421956 0.03733211684843912 0.05599817527265869 


==> data/static_identification_kappab_strand.txt <==
b k1 k2 k3 k4
0.0 0.0 0.19892539858372218 0.39296249655818527 0.5816479299408367 
0.004697986577181208 0.0 0.19879410621411256 0.39250661095446604 0.580745171343803 
0.009395973154362415 0.0 0.19866281384450293 0.39205072535074686 0.579728599997472 
0.014093959731543624 0.0 0.19853152147489334 0.39154185385707 0.5787047740886769 
0.01879194630872483 0.0 0.1983863187777838 0.39101521943991624 0.5776809481798819 
0.023489932885906038 0.0 0.19822406492338793 0.3904885850227624 0.5766571222710869 
0.028187919463087248 0.0 0.1980618110689921 0.38996195060560856 0.5755441685477714 
0.032885906040268455 0.0 0.19789955721459626 0.3893986520071968 0.5743890162391687 
0.03758389261744966 0.0 0.1977312692095597 0.3887968129425076 0.5732338639305662 
0.04228187919463087 0.0 0.19753689731332383 0.3881949738778184 0.5720787116219636 
0.046979865771812075 0.0 0.19734252541708794 0.3875931348131291 0.5708633955973195 
0.05167785234899328 0.0 0.19714815352085208 0.38697304515707104 0.5695640590623612 
0.056375838926174496 0.0 0.1969537816246162 0.38629049455120773 0.5682647225274029 
0.0610738255033557 0.0 0.19672830729431917 0.38560794394534437 0.5669653859924446 
0.06577181208053691 0.0 0.19650036449245958 0.38492539333948106 0.565641030431499 
0.07046979865771812 0.0 0.19627242169059997 0.38424284273361775 0.5641811771185071 
0.07516778523489932 0.0 0.19604447888874038 0.38347583025860693 0.562721323805515 
0.07986577181208053 0.0 0.19579300978397626 0.38270572871953856 0.5612614704925231 
0.08456375838926174 0.0 0.19552969257539934 0.38193562718047025 0.5598016171795311 
0.08926174496644294 0.0 0.19526637536682243 0.3811655256414018 0.5581792878703181 
0.09395973154362415 0.0 0.19500305815824553 0.3803278197051865 0.5565377877834505 
0.09865771812080536 0.0 0.19472456234332766 0.3794615953485476 0.554896287696583 
0.10335570469798656 0.0 0.19442364281098307 0.3785953709919087 0.5532547876097154 
0.10805369127516777 0.0 0.1941227232786385 0.37772914663526985 0.5514885325443674 
0.11275167785234899 0.0 0.19382180374629387 0.37681563313414534 0.5496499649181115 
0.1174496644295302 0.0 0.19351514331783712 0.3758423975921507 0.5478113972918556 
0.1221476510067114 0.0 0.19317386801490544 0.374869162050156 0.5459728296655995 
0.1268456375838926 0.0 0.1928325927119738 0.37389592650816134 0.5440868406629384 
0.13154362416107382 0.0 0.19249131740904213 0.3729008323000526 0.5421206770959434 
0.13624161073825503 0.0 0.19215004210611047 0.37180649890880757 0.5401545135289483 
0.14093959731543623 0.0 0.19177020705783757 0.3707121655175625 0.5381883499619532 
0.14563758389261744 0.0 0.1913851562883034 0.3696178321263174 0.5362180951353986 
0.15033557046979865 0.0 0.1910001055187692 0.3685234987350723 0.5342148221139734 
0.15503355704697985 0.0 0.19061505474923504 0.36730841550624377 0.5322115490925482 
0.15973154362416106 0.0 0.19020023240695785 0.3660827037554065 0.5302082760711229 
0.16442953020134227 0.0 0.1897671202286384 0.36485699200456917 0.5282050030496976 
0.16912751677852347 0.0 0.18933400805031897 0.36363128025373187 0.526185408039569 
0.17382550335570468 0.0 0.18890089587199954 0.36234962230680484 0.524162906531852 
0.1785234899328859 0.0 0.18844862631874124 0.36103884659547475 0.522140405024135 
0.1832214765100671 0.0 0.18796200854774386 0.3597280708841447 0.520117903516418 
0.1879194630872483 0.0 0.18747539077674655 0.3584172951728147 0.5180844745528909 
0.1926174496644295 0.0 0.1869887730057492 0.3570967153568702 0.5160433712180924 
0.19731543624161071 0.0 0.18649630378155255 0.3557612000092533 0.5140022678832938 
0.20201342281879192 0.0 0.18594913708593003 0.35442568466163654 0.5119611645484954 
0.20671140939597313 0.0 0.1854019703903075 0.35309016931401965 0.5099141892898409 
0.21140939597315433 0.0 0.18485480369468493 0.3517529248496573 0.5078550758886476 
0.21610738255033554 0.0 0.1843076369990624 0.3504045905111792 0.5057959624874544 
0.22080536912751675 0.0 0.18370560434727662 0.34905625617270125 0.503736849086261 
0.22550335570469798 0.0 0.18309274847185797 0.3477079218342232 0.5016766078340484 
0.2302013422818792 0.0 0.18247989259643935 0.3463595874957452 0.4996000439200914 
0.2348993288590604 0.0 0.18186703672102073 0.3450004209058836 0.49752348000613433 
0.2395973154362416 0.0 0.1812297746529504 0.3436396853493513 0.4954469160921774 
0.2442953020134228 0.0 0.1805743867972854 0.34227894979281903 0.49337035217822034 
0.24899328859060402 0.0 0.17991899894162036 0.3409182142362867 0.4912801970689396 
0.2536912751677852 0.0 0.17926361108595532 0.33955012962898373 0.4891867124177211 
0.2583892617449664 0.0 0.17860435856140125 0.3381773873615215 0.48709322776650266 
0.26308724832214764 0.0 0.17793660088759286 0.3368046450940593 0.4849997431152841 
0.2677852348993288 0.0 0.17726884321378442 0.3354319028265971 0.4828973625220333 
0.27248322147651005 0.0 0.17660108553997603 0.3340550809278317 0.48078745932804895 
0.27718120805369123 0.0 0.17593300083423222 0.3326707049851936 0.47867755613406454 
0.28187919463087246 0.0 0.17525883366499323 0.3312863290425556 0.4765676529400801 
0.28657718120805364 0.0 0.17458466649575427 0.3299019530999176 0.47445327933012454 
0.2912751677852349 0.0 0.17391049932651523 0.32851657014697505 0.4723274341987424 
0.29597315436241606 0.0 0.17323633215727624 0.3271209137128294 0.47020158906736026 
0.3006711409395973 0.0 0.17255726887071685 0.32572525727868373 0.46807574393597806 
0.3053691275167785 0.0 0.17187690109245066 0.32432960084453805 0.4659496042891865 
0.3100671140939597 0.0 0.17119653331418452 0.3229339444103924 0.46380827004631553 
0.31476510067114094 0.0 0.17051616553591836 0.3215292264094213 0.46166693580344453 
0.3194630872483221 0.0 0.16983262669814977 0.3201226242800984 0.4595256015605736 
0.32416107382550335 0.0 0.16914625556441865 0.3187160221507755 0.45738426731770265 
0.32885906040268453 0.0 0.16845988443068757 0.31730942002145257 0.455231524665756 
0.33355704697986577 0.0 0.16777351329695644 0.3158967975624114 0.4530751320053352 
0.33825503355704695 0.0 0.16708559017130645 0.3144795674748233 0.45091873934491444 
0.3429530201342282 0.0 0.16639340219998744 0.3130623373872352 0.44876234668449366 
0.34765100671140936 0.0 0.16570121422866846 0.3116451072996471 0.4465986854260351 
0.3523489932885906 0.0 0.16500902625734942 0.3102247271678175 0.444427644412817 
0.3570469798657718 0.0 0.1643168077948992 0.3087971710059035 0.44225660339959905 
0.361744966442953 0.0 0.16361897957782634 0.3073696148439895 0.440085562386381 
0.3664429530201342 0.0 0.16292115136075355 0.3059420586820756 0.43791117367951865 
0.3711409395973154 0.0 0.1622233231436807 0.3045140642898154 0.4357258751224354 
0.3758389261744966 0.0 0.16152549492660787 0.3030764691828683 0.4335405765653522 
0.38053691275167784 0.0 0.16082359490145026 0.3016388740759211 0.43135527800826895 
0.385234899328859 0.0 0.16012029383678877 0.3002012789689739 0.4291699794511856 
0.38993288590604025 0.0 0.15941699277212731 0.2987636838620267 0.4269711655320233 
0.39463087248322143 0.0 0.15871369170746585 0.2973184496511431 0.4247719822415446 
0.39932885906040266 0.0 0.15800782612991632 0.29587108897566444 0.4225727989510659 
0.40402684563758384 0.0 0.15729921108612224 0.2944237283001858 0.4203736156605874 
0.4087248322147651 0.0 0.1565905960423282 0.2929763676247071 0.4182166958805035 
0.41342281879194626 0.0 0.15588198099853412 0.29152405630697764 0.41607687203282556 
0.4181208053691275 0.0 0.1551722239259809 0.29006719060225544 0.4139370481851477 
0.42281879194630867 0.0 0.15445844584502394 0.28861032489753335 0.41179722433746985 
0.4275167785234899 0.0 0.15374466776406692 0.2871534591928111 0.4097242827036717 
0.4322147651006711 0.0 0.15303088968310996 0.2856941919823466 0.40773289178730704 
0.4369127516778523 0.0 0.15231711160215297 0.2842280697886942 0.40574150087094235 
0.4416107382550335 0.0 0.15159851588695095 0.2827619475950418 0.40375010995457766 
0.44630872483221473 0.0 0.15087971833347735 0.2812958254013893 0.40178781818625225 
0.45100671140939597 0.0 0.15016092078000376 0.2798297032077369 0.39995024084719044 
0.45570469798657715 0.0 0.14944212322653017 0.27840307625394756 0.3981126635081287 
0.4604026845637584 0.0 0.14871991561129855 0.2769765270221623 0.39627508616906687 
0.46510067114093956 0.0 0.1479962352735592 0.2755499777903771 0.39443750883000517 
0.4697986577181208 0.0 0.1472725549358199 0.27412342855859184 0.3927231143274844 
0.474496644295302 0.0 0.14654887459808055 0.27276977293054405 0.39101830855279457 
0.4791946308724832 0.0 0.14582311750448218 0.2714421789863009 0.3893135027781048 
0.4838926174496644 0.0 0.14509468465212108 0.27011458504205776 0.38760869700341505 
0.4885906040268456 0.0 0.14436625179976 0.2687869910978147 0.38597997919677635 
0.4932885906040268 0.0 0.14363781894739894 0.26750812811060576 0.3843893551576052 
0.49798657718120803 0.0 0.14290857348563069 0.26628307655123123 0.382798731118434 
0.5026845637583892 0.0 0.14217551238880446 0.26505802499185677 0.3812081070792627 
0.5073825503355704 0.0 0.14144245129197824 0.26383297343248224 0.3796577535167997 
0.5120805369127517 0.0 0.14070939019515202 0.2626268483000991 0.37816656969280743 
0.5167785234899328 0.0 0.1399763290983258 0.2614903111169726 0.37667538586881516 
0.521476510067114 0.0 0.13926135624641153 0.26035377393384607 0.3751842020448229 
0.5261744966442953 0.0 0.1385480816305189 0.2592172367507195 0.37370558274773036 
0.5308724832214765 0.0 0.13783480701462628 0.25808069956759294 0.37230191545081287 
0.5355704697986576 0.0 0.13712153239873368 0.25701666161587466 0.37089824815389544 
0.5402684563758389 0.0 0.13644055518763515 0.2559562455897605 0.36949458085697795 
0.5449664429530201 0.0 0.13577675821551358 0.2548958295636463 0.3680909135600604 
0.5496644295302013 0.0 0.135112961243392 0.2538354135375322 0.36675580013880327 
0.5543624161073825 0.0 0.13444916427127046 0.2528208072767414 0.3654298439440113 
0.5590604026845637 0.0 0.13380543296628283 0.25182668472741315 0.3641038877492194 
0.5637583892617449 0.0 0.13319290718659557 0.250832562178085 0.3627779315544275 
0.5684563758389262 0.0 0.1325803814069083 0.24983843962875676 0.3614951389599543 
0.5731543624161073 0.0 0.13196785562722105 0.24886938242036385 0.3602387163580285 
0.5778523489932885 0.0 0.1313610814726648 0.24793360422241884 0.3589822937561027 
0.5825503355704698 0.0 0.1307928128811015 0.24699782602447382 0.35772587115417687 
0.587248322147651 0.0 0.13022454428953825 0.24606204782652885 0.3564919552647764 
0.5919463087248321 0.0 0.129656275697975 0.24513498395223715 0.3552981635760962 
0.5966442953020133 0.0 0.12908800710641172 0.24425101315570916 0.3541043718874161 
0.6013422818791946 0.0 0.12855279621515248 0.24336704235918122 0.35291058019873595 
0.6060402684563758 0.0 0.1280225882020954 0.24248307156265325 0.35172234650031053 
0.610738255033557 0.0 0.1274923801890383 0.24159910076612529 0.3505852976991645 
0.6154362416107382 0.0 0.12696217217598127 0.2407571654319254 0.3494482488980184 
0.6201342281879194 0.0 0.12645208922486603 0.2399195503639748 0.34831120009687233 
0.6248322147651006 0.0 0.12595502795020194 0.23908193529602426 0.3471741512957262 
0.6295302013422819 0.0 0.12545796667553782 0.2382443202280737 0.3460803301303795 
0.634228187919463 0.0 0.12496090540087373 0.23743365305541778 0.3449949552683449 
0.6389261744966442 0.0 0.12447393029900176 0.23663779192963103 0.34390958040631014 
0.6436241610738255 0.0 0.12400604120002928 0.23584193080384425 0.3428242055442755 
0.6483221476510067 0.0 0.12353815210105677 0.23504606967805747 0.3417660202077112 
0.6530201342281878 0.0 0.12307026300208429 0.23426473448060367 0.3407279198097914 
0.6577181208053691 0.0 0.1226045586749103 0.2335067019465063 0.3396898194118717 
0.6624161073825503 0.0 0.12216257327664634 0.23274866941240896 0.3386517190139519 
0.6671140939597315 0.0 0.12172058787838237 0.23199063687831153 0.3376272436931264 
0.6718120805369127 0.0 0.1212786024801184 0.23123682745223728 0.33663257154572396 
0.6765100671140939 0.0 0.12083661708185442 0.23051324421088085 0.3356378993983214 
0.6812080536912751 0.0 0.12041370562448989 0.2297896609695244 0.33464322725091883 
0.6859060402684564 0.0 0.11999489809051461 0.22906607772816792 0.3336506507301629 
0.6906040268456375 0.0 0.11957609055653931 0.2283424944868115 0.3326960223646834 
0.6953020134228187 0.0 0.11915728302256404 0.22764605261349818 0.33174139399920405 
0.7 0.0 0.11875019860826343 0.22695398568155162 0.3307867656337246 


==> data/static_identification_kappab_strand_new.txt <==
b k1 k2 k3 k4
0.0 0.0 0.25 0.5 0.75 
0.004697986577181208 0.0 0.2498688884135255 0.499737776827051 0.7496066652405765 
0.009395973154362415 0.0 0.2497083757254879 0.4994167514509758 0.7491251271764637 
0.014093959731543624 0.0 0.24950215175980878 0.49900430351961755 0.7485064552794263 
0.01879194630872483 0.0 0.24929592779412965 0.4985918555882593 0.7478877833823889 
0.023489932885906038 0.0 0.24904637532981472 0.49809275065962944 0.7471391259894442 
0.028187919463087248 0.0 0.24876370451141486 0.4975274090228297 0.7462911135342446 
0.032885906040268455 0.0 0.24848103369301502 0.49696206738603005 0.7454431010790451 
0.03758389261744966 0.0 0.24814752338835303 0.49629504677670605 0.7444425701650591 
0.04228187919463087 0.0 0.2477949529092217 0.4955899058184434 0.7433848587276651 
0.046979865771812075 0.0 0.2474423824300904 0.4948847648601808 0.7423271472902712 
0.05167785234899328 0.0 0.24703580953066398 0.49407161906132796 0.741107428591992 
0.056375838926174496 0.0 0.24662147836068124 0.4932429567213625 0.7398644350820437 
0.0610738255033557 0.0 0.24620660903441308 0.49241321806882615 0.7386198271032393 
0.06577181208053691 0.0 0.2457366102677753 0.4914732205355506 0.7372098308033259 
0.07046979865771812 0.0 0.2452666115011375 0.490533223002275 0.7357998345034125 
0.07516778523489932 0.0 0.24478959026357916 0.4895791805271583 0.7343687707907375 
0.07986577181208053 0.0 0.24426737670686233 0.48853475341372465 0.7328021301205869 
0.08456375838926174 0.0 0.2437451631501455 0.487490326300291 0.7312354894504365 
0.08926174496644294 0.0 0.24320946252490844 0.4864189250498169 0.7296283875747254 
0.09395973154362415 0.0 0.2426332215998365 0.485266443199673 0.7278996647995095 
0.09865771812080536 0.0 0.24205698067476458 0.48411396134952916 0.7261709420242938 
0.10335570469798656 0.0 0.24145936187831166 0.4829187237566233 0.724378085634935 
0.10805369127516777 0.0 0.240822859162045 0.48164571832409 0.722468577486135 
0.11275167785234899 0.0 0.24018635644577835 0.4803727128915567 0.720559069337335 
0.1174496644295302 0.0 0.2395212773287935 0.479042554657587 0.7185638319863805 
0.1221476510067114 0.0 0.23882106257591626 0.4776421251518325 0.7164631877277488 
0.1268456375838926 0.0 0.23812084782303905 0.4762416956460781 0.7143625434691172 
0.13154362416107382 0.0 0.23738676850851625 0.4747735370170325 0.7121603055255488 
0.13624161073825503 0.0 0.2366226848828926 0.4732453697657852 0.7098680546486777 
0.14093959731543623 0.0 0.23585860125726896 0.4717172025145379 0.7075758037718068 
0.14563758389261744 0.0 0.23505889776815697 0.47011779553631394 0.705176693304471 
0.15033557046979865 0.0 0.2342354290454656 0.4684708580909312 0.7027062871363968 
0.15503355704697985 0.0 0.2334119603227742 0.4668239206455484 0.7002358809683226 
0.15973154362416106 0.0 0.23255324838049446 0.4651064967609889 0.6976597451414834 
0.16442953020134227 0.0 0.23167624383360133 0.46335248766720266 0.695028731500804 
0.16912751677852347 0.0 0.23079923928670817 0.46159847857341635 0.6923977178601245 
0.17382550335570468 0.0 0.229890129497421 0.459780258994842 0.689670388492263 
0.1785234899328859 0.0 0.22896771854011178 0.45793543708022355 0.6869031556203353 
0.1832214765100671 0.0 0.22804530758280256 0.4560906151656051 0.6841359227484076 
0.1879194630872483 0.0 0.22709631938824762 0.45419263877649524 0.6812889581647429 
0.1926174496644295 0.0 0.22613837563255304 0.4522767512651061 0.6784151268976591 
0.19731543624161071 0.0 0.22518043187685846 0.4503608637537169 0.6755412956305754 
0.20201342281879192 0.0 0.2241996025679922 0.4483992051359844 0.6725988077039766 
0.20671140939597313 0.0 0.2232124432367476 0.4464248864734952 0.6696373297102428 
0.21140939597315433 0.0 0.22222528390550295 0.4444505678110059 0.6666758517165088 
0.21610738255033554 0.0 0.22121844526682802 0.44243689053365604 0.6636553358004841 
0.22080536912751675 0.0 0.22020713120028945 0.4404142624005789 0.6606213936008684 
0.22550335570469798 0.0 0.21919581713375091 0.43839163426750183 0.6575874514012527 
0.2302013422818792 0.0 0.21816456864856645 0.4363291372971329 0.6544937059456993 
0.2348993288590604 0.0 0.21712961845531287 0.43425923691062573 0.6513888553659386 
0.2395973154362416 0.0 0.2160946682620593 0.4321893365241186 0.648284004786178 
0.2442953020134228 0.0 0.21504314154983156 0.4300862830996631 0.6451294246494947 
0.24899328859060402 0.0 0.21398912865196174 0.42797825730392347 0.6419673859558852 
0.2536912751677852 0.0 0.2129351157540919 0.4258702315081838 0.6388053472622757 
0.2583892617449664 0.0 0.21186878183118896 0.4237375636623779 0.6356063454935669 
0.26308724832214764 0.0 0.21080099417288614 0.4216019883457723 0.6324029825186585 
0.2677852348993288 0.0 0.20973320651458333 0.41946641302916665 0.6291996195437499 
0.27248322147651005 0.0 0.20865498233015134 0.4173099646603027 0.625964946990454 
0.27718120805369123 0.0 0.2075758430676818 0.4151516861353636 0.6227275292030454 
0.28187919463087246 0.0 0.2064967038052123 0.4129934076104246 0.6194901114156368 
0.28657718120805364 0.0 0.20540794080314256 0.4108158816062851 0.6162238224094276 
0.2912751677852349 0.0 0.20431861809363505 0.4086372361872701 0.6129558542809052 
0.29597315436241606 0.0 0.20322929538412757 0.40645859076825513 0.6096878861523827 
0.3006711409395973 0.0 0.20213115746889024 0.4042623149377805 0.6063934724066707 
0.3053691275167785 0.0 0.20103276386031657 0.40206552772063314 0.6030982915809497 
0.3100671140939597 0.0 0.19993436979068738 0.39986873958137475 0.5998031093720622 
0.31476510067114094 0.0 0.19883119911923738 0.39766239823847477 0.5964935973577121 
0.3194630872483221 0.0 0.19772802844778742 0.39545605689557484 0.5931840853433623 
0.32416107382550335 0.0 0.19662487043231552 0.39324974086463105 0.5898746112969466 
0.32885906040268453 0.0 0.19552210784473556 0.3910442156894711 0.5865663235342067 
0.33355704697986577 0.0 0.19441934525715554 0.3888386905143111 0.5832580357714666 
0.33825503355704695 0.0 0.19331721385313996 0.3866344277062799 0.5799516415594199 
0.3429530201342282 0.0 0.19222403108123634 0.3844480621624727 0.576672093243709 
0.34765100671140936 0.0 0.1911308483093327 0.3822616966186654 0.5733925449279981 
0.3523489932885906 0.0 0.19003959886685726 0.3800791977337145 0.5701187966005717 
0.3570469798657718 0.0 0.18896449231450185 0.3779289846290037 0.5668934769435056 
0.361744966442953 0.0 0.18788938576214642 0.37577877152429284 0.5636681572864393 
0.3664429530201342 0.0 0.18681800904866494 0.3736360180973299 0.5604540271459948 
0.3711409395973154 0.0 0.18576676895597785 0.3715335379119557 0.5573003068679335 
0.3758389261744966 0.0 0.1847155288632908 0.3694310577265816 0.5541465865898724 
0.38053691275167784 0.0 0.18367013345232863 0.36734026690465726 0.5510104003569859 
0.385234899328859 0.0 0.1826460419405309 0.3652920838810618 0.5479381258215927 
0.38993288590604025 0.0 0.18162195042873316 0.36324390085746633 0.5448658512861995 
0.39463087248322143 0.0 0.18060635633836933 0.36121271267673866 0.541819069015108 
0.39932885906040266 0.0 0.17961210083555842 0.35922420167111685 0.5388363025066752 
0.40402684563758384 0.0 0.17861784533274755 0.3572356906654951 0.5358535359982426 
0.4087248322147651 0.0 0.1776351888518262 0.3552703777036524 0.5329055665554786 
0.41342281879194626 0.0 0.17667266597525563 0.35334533195051127 0.5300179979257669 
0.4181208053691275 0.0 0.17571014309868502 0.35142028619737004 0.527130429296055 
0.42281879194630867 0.0 0.17476294541490206 0.3495258908298041 0.5242888362447062 
0.4275167785234899 0.0 0.17383388800526925 0.3476677760105385 0.5215016640158078 
0.4322147651006711 0.0 0.1729048305956364 0.3458096611912728 0.5187144917869092 
0.4369127516778523 0.0 0.17199516803034026 0.3439903360606805 0.5159855040910208 
0.4416107382550335 0.0 0.17110058989173488 0.34220117978346976 0.5133017696752047 
0.44630872483221473 0.0 0.17020601175312944 0.3404120235062589 0.5106180352593883 
0.45100671140939597 0.0 0.16933590035358226 0.3386718007071645 0.5080077010607468 
0.45570469798657715 0.0 0.16847732869606818 0.33695465739213637 0.5054319860882046 
0.4604026845637584 0.0 0.16761875703855408 0.33523751407710817 0.5028562711156622 
0.46510067114093956 0.0 0.16678951129239825 0.3335790225847965 0.5003685338771947 
0.4697986577181208 0.0 0.16596717405310496 0.3319343481062099 0.4979015221593149 
0.474496644295302 0.0 0.16514483681381173 0.33028967362762346 0.49543451044143516 
0.4791946308724832 0.0 0.1643556587689738 0.3287113175379476 0.49306697630692137 
0.4838926174496644 0.0 0.1635681490688161 0.3271362981376322 0.49070444720644824 
0.4885906040268456 0.0 0.16278414518576673 0.32556829037153345 0.4883524355573002 
0.4932885906040268 0.0 0.16202923808296696 0.3240584761659339 0.48608771424890085 
0.49798657718120803 0.0 0.1612743309801672 0.3225486619603344 0.4838229929405016 
0.5026845637583892 0.0 0.16052773585389013 0.32105547170778026 0.4815832075616704 
0.5073825503355704 0.0 0.15980302986882114 0.3196060597376423 0.47940908960646345 
0.5120805369127517 0.0 0.1590783238837521 0.3181566477675042 0.4772349716512563 
0.5167785234899328 0.0 0.1583663123627988 0.3167326247255976 0.4750989370883964 
0.521476510067114 0.0 0.15766952390316685 0.3153390478063337 0.47300857170950056 
0.5261744966442953 0.0 0.15697273544353488 0.31394547088706976 0.47091820633060466 
0.5308724832214765 0.0 0.15629263176169786 0.3125852635233957 0.4688778952850936 
0.5355704697986576 0.0 0.15562168745471108 0.31124337490942217 0.4668650623641333 
0.5402684563758389 0.0 0.1549507431477243 0.3099014862954486 0.46485222944317295 
0.5449664429530201 0.0 0.15430013157491063 0.30860026314982125 0.4629003947247319 
0.5496644295302013 0.0 0.1536531788813894 0.3073063577627788 0.4609595366441682 
0.5543624161073825 0.0 0.15300756792212292 0.30601513584424583 0.4590227037663688 
0.5590604026845637 0.0 0.15238293785038975 0.3047658757007795 0.45714881355116926 
0.5637583892617449 0.0 0.15175830777865656 0.30351661555731313 0.4552749233359697 
0.5684563758389262 0.0 0.15113957795446034 0.3022791559089207 0.45341873386338105 
0.5731543624161073 0.0 0.15053578470481369 0.30107156940962737 0.4516073541144411 
0.5778523489932885 0.0 0.14993199145516697 0.29986398291033395 0.4497959743655009 
0.5825503355704698 0.0 0.1493382731329208 0.2986765462658416 0.4480148193987624 
0.587248322147651 0.0 0.1487539881676156 0.2975079763352312 0.4462619645028468 
0.5919463087248321 0.0 0.14816970320231043 0.29633940640462086 0.4445091096069313 
0.5966442953020133 0.0 0.14759933414657195 0.2951986682931439 0.44279800243971584 
0.6013422818791946 0.0 0.14703336545701154 0.2940667309140231 0.44110009637103464 
0.6060402684563758 0.0 0.14646761980236828 0.29293523960473655 0.43940285940710483 
0.610738255033557 0.0 0.1459188769737812 0.2918377539475624 0.4377566309213436 
0.6154362416107382 0.0 0.14537013414519412 0.29074026829038824 0.43611040243558236 
0.6201342281879194 0.0 0.14482586874386907 0.28965173748773815 0.43447760623160725 
0.6248322147651006 0.0 0.1442933552317238 0.2885867104634476 0.43288006569517135 
0.6295302013422819 0.0 0.1437608417195785 0.287521683439157 0.43128252515873555 
0.634228187919463 0.0 0.1432367283636502 0.2864734567273004 0.4297101850909506 
0.6389261744966442 0.0 0.14271953078546099 0.28543906157092197 0.428158592356383 
0.6436241610738255 0.0 0.14220233320727177 0.28440466641454354 0.4266069996218153 
0.6483221476510067 0.0 0.1416971595666645 0.283394319133329 0.42509147869999353 
0.6530201342281878 0.0 0.14119443859669922 0.28238887719339845 0.42358331579009767 
0.6577181208053691 0.0 0.1406933917104168 0.2813867834208336 0.4220801751312504 
0.6624161073825503 0.0 0.14020437410422162 0.28040874820844325 0.4206131223126649 
0.6671140939597315 0.0 0.1397153564980265 0.279430712996053 0.4191460694940795 
0.6718120805369127 0.0 0.13923183553675866 0.2784636710735173 0.417695506610276 
0.6765100671140939 0.0 0.13875580726438902 0.27751161452877804 0.41626742179316706 
0.6812080536912751 0.0 0.13827977899201943 0.27655955798403886 0.4148393369760583 
0.6859060402684564 0.0 0.13781279408754468 0.27562558817508936 0.4134383822626341 
0.6906040268456375 0.0 0.13734909435051235 0.2746981887010247 0.41204728305153704 
0.6953020134228187 0.0 0.1368860182273058 0.2737720364546116 0.4106580546819174 
0.7 0.0 0.13643403441054935 0.2728680688210987 0.40930210323164806 


==> data/static_identification_reference.txt <==
t h mu0h b m
0.0 0.0 0.0 0.0 0.0 
0.000416667 7983.588155446245 0.010032472759374564 0.00043949079029741156 -0.009592981969077152 
0.000833333 15605.785479656062 0.0196108084065543 0.0013330469191240209 -0.01827776148743028 
0.00125 22853.391643313473 0.02871841891849759 0.002697184636347761 -0.02602123428214983 
0.00166667 29732.40540352364 0.037362842555705336 0.004524293909277846 -0.03283854864642749 
0.00208333 36265.28555090449 0.045572301866823046 0.006786080418554691 -0.038786221448268356 
0.0025 42471.39358488199 0.05337112722959437 0.009458142017688326 -0.04391298521190604 
0.00291667 48367.200613354595 0.060780016848647415 0.012519708735763788 -0.04826030811288363 
0.00333333 53974.25941936311 0.06782605474992834 0.015943624783499512 -0.05188242996642883 
0.00375 59311.81952628601 0.07453343059792951 0.019705628736511077 -0.05482780186141843 
0.00416667 64397.39088935747 0.08092414805134228 0.02378364518015031 -0.05714050287119197 
0.00458333 69254.22038784987 0.08702742000022305 0.02814838947283084 -0.05887903052739221 
0.005 73900.97921537072 0.09286670935844027 0.032776326954072905 -0.060090382404367364 
0.00541667 78360.2710442337 0.09847042073834783 0.03763898127032195 -0.06083143946802588 
0.00583333 82648.73497755248 0.10385946345358746 0.042715371372637645 -0.06114409208094981 
0.00625 86786.28346477025 0.10905886022611343 0.047980402810161006 -0.06107845741595242 
0.00708333 94663.97154539611 0.11895825502665985 0.05900656372649524 -0.05995169130016462 
0.00791667 102255.77814759448 0.1284984005662362 0.07038709490839518 -0.05811130565784103 
0.00875 109766.37551559348 0.1379364955723868 0.08186422407739616 -0.05607227149499063 
0.00958333 117273.31481316611 0.1473699937116663 0.09333992416550753 -0.05403006954615876 
0.0104167 124804.92741245967 0.1568344972363163 0.1047780196842561 -0.0520564775520602 
0.01125 132377.60224894746 0.16635060109005 0.11615734263461656 -0.050193258455433445 
0.0120833 140001.6466065438 0.17593125778783697 0.1274643676429391 -0.04846689014489784 
0.0129167 147681.7175236485 0.18558231953672685 0.1386926698558283 -0.04688964968089857 
0.01375 155417.14199434084 0.19530294061253717 0.1498425225791563 -0.04546041803338086 
0.0145833 163202.58591612967 0.205086417984388 0.16092005666922166 -0.044166361315166346 
0.0154167 171030.24235368712 0.21492294116801014 0.17193451069512605 -0.042988430472884094 
0.01625 178893.07815605192 0.22480367204524698 0.18289415113495322 -0.041909520910293756 
0.0170833 186785.34658191327 0.23472138904798484 0.1938056282075099 -0.040915760840474935 
0.0179167 194702.3577550703 0.24467019870397622 0.20467426434216582 -0.039995934361810405 
0.01875 202640.23233675392 0.25464522609234996 0.21550436373900042 -0.03914086235334955 
0.0195833 210595.71679804457 0.2646423827080854 0.22629944451997394 -0.038342938188111436 
0.0204167 218566.0483272251 0.2746581966995848 0.23706240850699214 -0.03759578819259266 
0.02125 226548.85468050116 0.2846896870173776 0.2477956670888314 -0.036894019928546205 
0.0220833 234542.07801603893 0.2947342677011488 0.25850123694972665 -0.03623303075142214 
0.0229167 242543.91739155818 0.3047896756200835 0.26918081234463337 -0.03560886327545016 
0.02375 250552.7830699391 0.3148539130515991 0.2798358225360924 -0.03501809051550672 
0.0245833 258567.26089432868 0.32492520291378335 0.29046747657737637 -0.03445772633640698 
0.0254167 266586.08382532065 0.33500195299796004 0.30107679909549623 -0.03392515390246384 
0.02625 274608.10900651047 0.34508272714841537 0.3116646591270358 -0.03341806802137957 
0.0270833 282632.2991204693 0.35516622183362373 0.3222317935624744 -0.03293442827114935 
0.0279167 290657.70710675686 0.36525124694233646 0.33277882636563094 -0.032472420576705505 
0.02875 298683.463540012 0.37533670992242263 0.3433062844503471 -0.032030425472075505 
0.0295833 306708.76613185817 0.3854216025885742 0.3538146108882871 -0.03160699170028714 
0.0304167 314732.87094270356 0.3955049900787288 0.364304175968009 -0.031200814110719805 
0.03125 322755.0849806521 0.4055860015535864 0.3747752865109261 -0.030810715042660253 
0.0320833 330774.7599338473 0.41566382232044086 0.3852281937629369 -0.030435628557503987 
0.0329167 338791.28683492803 0.42573768712833693 0.39566310011471767 -0.030074587013619262 
0.03375 346804.09149691794 0.43580687443263993 0.4060801648525818 -0.029726709580058134 
0.0345833 354812.6305911456 0.44587070146640484 0.41647950910252546 -0.02939119236387938 
0.0354167 362816.38826247706 0.455928519986952 0.4268612200990515 -0.02906729988790053 
0.03625 370814.8731963925 0.46597971259024695 0.4372253548861668 -0.02875435770408011 
0.0370833 378807.61606801226 0.4760236895052521 0.4475719435383964 -0.028451745966855665 
0.0379167 386794.16731526825 0.4860598857956112 0.45790099197444106 -0.028158893821170157 
0.03875 394774.0951884708 0.496087758908663 0.46821248442349056 -0.027875274485172477 
0.0395833 402746.98403649405 0.5061067865217982 0.4785063855941728 -0.027600400927625376 
0.0404167 410712.4327961895 0.5161164646442002 0.48878264258810067 -0.027333822056099567 
0.04125 418670.0536571454 0.526116305938933 0.4990411865930522 -0.02707511934588082 
0.0420833 426619.4708781477 0.5361058382356614 0.5092819343854957 -0.02682390385016561 
0.0429167 434560.3197353606 0.5460846032088962 0.5195047896675724 -0.026579813541323737 
0.04375 442492.2455852433 0.5560521552004204 0.5297096442598754 -0.026342510940545013 
0.0445833 450414.903027654 0.5660080601676147 0.5398963791683075 -0.02611168099930726 
0.0454167 458327.95515679615 0.5759518947421692 0.5500648655405311 -0.025887029201638122 
0.04625 466231.07288929255 0.5858832453857156 0.5602149655254763 -0.02566827986023922 
0.0470833 474123.9343601645 0.5958017076307929 0.570346533047491 -0.02545517458330196 
0.0479167 482006.22437887127 0.6057068853972862 0.580459414504996 -0.025247470892290135 
0.04875 489877.6335103754 0.6155983898376594 0.5905534499403217 -0.025044939897337706 
0.0495833 497737.8593132811 0.6254758408928456 0.6006284714988639 -0.024847369393981692 
0.0504167 505586.6034983173 0.6353388637214917 0.6106843070148595 -0.024654556706632164 
0.05125 513423.5730741287 0.645187090139802 0.6207207785865407 -0.02446631155326125 
0.0520833 521248.47972445015 0.6550201578388724 0.6307377033737722 -0.024282454465100092 
0.0529167 529061.0394762403 0.6648377099676545 0.6407348940300311 -0.02410281593762331 
0.05375 536860.97242287 0.6746393947851044 0.650712159065178 -0.02392723571992637 
0.0545833 544648.0024734351 0.6844248653451598 0.6606693031753736 -0.023755562169786092 
0.0554167 552421.857482036 0.6941937796591968 0.6706061270954888 -0.023587652563708025 
0.05625 560182.2676287624 0.7039457986615165 0.6805224296484536 -0.02342336901306291 
0.0570833 567928.9672771894 0.7136805885435424 0.6904180054258738 -0.023262583117668604 
0.0579167 575661.6935233661 0.7233978189304264 0.7002926466262067 -0.02310517230421966 
0.05875 583380.1862851444 0.7330971629933019 0.7101461429572635 -0.022951020036038376 
0.0595833 591084.1881779882 0.7427782972932218 0.7199782818069932 -0.022800015486228616 
0.0604167 598773.4443801091 0.752440901611683 0.7297888484276601 -0.02265205318402287 
0.06125 606447.7025067229 0.7620846587926117 0.7395776261085186 -0.022507032684093077 
0.0620833 614106.7124941314 0.771709254596697 0.7493443963361206 -0.02236485826057647 
0.0629167 621750.2264927201 0.7813143775669278 0.7590889389433823 -0.022225438623545587 
0.06375 629377.998768184 0.7908997189044691 0.7688110322482823 -0.02208868665618676 
0.0645833 636989.7856102614 0.8004649723539738 0.7785104531830933 -0.021954519170880586 
0.0654167 644585.3452483284 0.8100098340975156 0.7881869774149628 -0.02182285668255274 
0.06625 652164.4377732612 0.8195340026563981 0.7978403794585802 -0.021693623197817813 
0.0670833 659726.8250651499 0.8290371788003175 0.8074704327814644 -0.021566746018853073 
0.0679167 667272.2707262029 0.8385190654630474 0.8170769099026907 -0.021442155560356762 
0.06875 674800.5400186835 0.8479793676644486 0.8266595824852623 -0.021319785179186358 
0.0695833 682311.3998072157 0.8574177924379668 0.8362182214229613 -0.021199571015005438 
0.0704167 689804.6185053409 0.8668340487634756 0.8457525969218153 -0.02108145184166029 
0.07125 697279.9660258065 0.8762278475048058 0.8552624785768494 -0.020965368927956265 
0.0720833 704737.2137344388 0.8855989013517811 0.8647476354442922 -0.020851265907488835 
0.0729167 712176.1344072956 0.8949469247663748 0.8742078361096299 -0.020739088656744942 
0.07375 719596.5021908215 0.9042716339326385 0.8836428487518455 -0.020628785180793 
0.0745833 726998.0925647593 0.9135727467100961 0.8930524412041658 -0.0205203055059303 
0.0754167 734380.682307776 0.9228499825905475 0.902436381011356 -0.020413601579191525 
0.07625 741744.0494653577 0.9321030626577247 0.9117944354841245 -0.020308627173600186 
0.0770833 749087.9733200213 0.9413317095498583 0.9211263717505872 -0.02020533779927113 
0.0779167 756412.2343636078 0.9505356474248605 0.930431956805069 -0.0201036906197916 
0.07875 763716.6142714537 0.9597146019278675 0.9397109575545108 -0.02000364437335664 
0.0795833 771000.895878414 0.9688683001611098 0.9489631408625169 -0.019905159298592958 
0.0804167 778264.8631565489 0.9779964706558719 0.9581882735912617 -0.019808197064610258 
0.08125 785508.3011943359 0.9870988433463698 0.9673861226414507 -0.019712720704919036 
0.0820833 792730.9961773697 0.9961751495454972 0.9765564549903661 -0.019618694555131058 
0.0829167 799932.7353704505 1.0052251219223183 0.9856990377281316 -0.019526084194186714 
0.08375 807113.3071008376 1.0142484944810217 0.9948136380924696 -0.019434856388552177 
0.0845833 814272.5007428458 1.0232450025415656 1.0039000235017317 -0.019344979039833815 
0.0854167 821410.106703383 1.0322143827215025 1.012957961586707 -0.019256421134795518 
0.08625 828525.9164086677 1.0411563729192885 1.0219872202209022 -0.01916915269838627 
0.0870833 835619.7222917995 1.050070712298664 1.0309875675497129 -0.019083144748951255 
0.0879167 842691.3177813817 1.0589571412743561 1.039958772018226 -0.01899836925613022 
0.08875 849740.497290801 1.0678154014986072 1.0489006023981569 -0.018914799100450255 
0.0895833 856767.0562085112 1.0766452358489649 1.0578128278134828 -0.018832408035482136 
0.0904167 863770.7908889514 1.0854463884168701 1.0666952177652322 -0.018751170651637908 
0.09125 870751.4986441811 1.0942186044971447 1.0755475421553318 -0.01867106234181287 
0.0920833 877708.9777361737 1.1029616305783083 1.0843695713095836 -0.018592059268724655 
0.0929167 884643.0273697969 1.1116752143337554 1.0931610759997286 -0.01851413833402682 
0.09375 891553.4476862921 1.120359104613563 1.101921827464848 -0.018437277148715035 
0.0945833 898440.0397573663 1.1290130514370655 1.1106515974319433 -0.018361454005122225 
0.0954167 905302.6055797342 1.1376368059859965 1.1193501581359024 -0.018286647850094147 
0.09625 912140.9480702376 1.1462301205983552 1.1280172823387034 -0.01821283825965171 
0.0970833 918954.8710613447 1.1547927487627505 1.1366527433480882 -0.018140005414662236 
0.0979167 925744.1792971077 1.1633244451133224 1.145256315035615 -0.018068130077707543 
0.09875 932508.6784295688 1.171824965425224 1.1538277718541012 -0.01799719357112266 
0.0995833 939248.17501547 1.1802940666104884 1.1623668888546368 -0.0179271777558516 
0.100417 945962.4765133861 1.1887315067144244 1.17087344170302 -0.01785806501140435 
0.10125 952651.3912811647 1.197137044912401 1.1793472066957558 -0.01778983821664527 
0.102083 959314.7285737263 1.2055104415070819 1.1877879607755573 -0.017722480731524624 
0.102917 965952.2985411059 1.2138514579259652 1.1961954815464915 -0.01765597637947365 
0.10375 972563.9122268715 1.2221598567193952 1.2045695472886069 -0.017590309430788216 
0.104583 979149.3815667048 1.2304354015587797 1.212909936972303 -0.017525464586476646 
0.105417 985708.5193873267 1.238677857235239 1.2212164302722215 -0.017461426963017616 
0.10625 992241.1394056265 1.2468869896585129 1.229488807580827 -0.017398182077685887 
0.107083 998747.0562280077 1.2550625658561363 1.2377268500216683 -0.017335715834467955 
0.107917 1005226.0853499746 1.2632043539729225 1.2459303394622874 -0.017274014510635045 
0.10875 1011678.0431558978 1.2713121232706666 1.2540990585268486 -0.01721306474381799 
0.109583 1018102.746919 1.2793856441281277 1.2622327906084394 -0.017152853519688337 
0.110417 1024500.0148015175 1.2874246880412328 1.270331319881111 -0.017093368160121667 
0.11125 1030869.6658549545 1.295429027623396 1.278394431311725 -0.017034596311670844 
0.112083 1037211.5200206726 1.303398436606259 1.2864219106713544 -0.0169765259349047 
0.112917 1043525.3981304385 1.3113326898403799 1.2944135445466656 -0.016919145293714348 
0.11375 1049811.1219072468 1.3192315632962661 1.3023691203509133 -0.01686244294535272 
0.114583 1056068.5139662144 1.3270948340654996 1.3102884263347805 -0.016806407730719036 
0.115417 1062297.397815683 1.3349222803621215 1.3181712515969095 -0.0167510287652119 
0.11625 1068497.597858288 1.3427136815239755 1.3260173860944269 -0.016696295429548615 
0.117083 1074668.9393923373 1.3504688180144406 1.3338266206530154 -0.016642197361425262 
0.117917 1080811.2486131317 1.3581874714240905 1.3415987469770074 -0.016588724447083043 


==> data/static_identification_reference_strand.txt <==
t h mu0h b m
0.0 0.0 0.0 0.0 0.0 
0.416667 57176.89486750854 0.07185060514833631 0.032857188083156276 -0.03899341706518004 
0.833333 112507.7749594344 0.14138143971371714 0.06796238525805821 -0.07341905445565892 
1.25 164474.98640153604 0.2066853635913387 0.10715101932004109 -0.09953434427129762 
1.66667 212669.17354552465 0.2672479653022532 0.1508658877683606 -0.1163820775338926 
2.08333 258039.68762566542 0.3242622347917582 0.19784253408844804 -0.12641970070331016 
2.5 300753.3708465521 0.3779378321575579 0.2478000280033657 -0.13013780415419218 
2.91667 341537.86292428477 0.4291891364342763 0.2997529655343135 -0.1294361708999628 
3.33333 380789.4835871144 0.4785141776806119 0.3531325855904254 -0.1253815920901865 
3.75 418915.5318237922 0.5264247829009148 0.4073566725227071 -0.11906811037820769 
4.16667 456677.63423280837 0.573878040305823 0.4613981401042601 -0.1124799002015629 
4.58333 494484.2801063209 0.6213872726790621 0.5146741061366285 -0.10671316654243368 
5.0 532318.4084260258 0.6689310405127254 0.5671369369870639 -0.10179410352566154 
5.41667 570083.1983284096 0.7163876751214019 0.6188397618136819 -0.09754791330771995 
5.83333 607693.5667424107 0.7636502579646944 0.6698215402165069 -0.09382871774818757 
6.25 645081.3509399084 0.8106331332322382 0.720100596228121 -0.09053253700411723 
6.66667 682189.9205868999 0.8572651371475236 0.7696814351556774 -0.08758370199184617 
7.08333 718969.9339368893 0.9034842650432281 0.8185601221899528 -0.08492414285327532 
7.5 755377.5761102216 0.9492354575177347 0.8667265414404528 -0.08250891607728195 
7.91667 791373.1682517573 0.9944688526511201 0.9141661883873141 -0.08030266426380595 
8.33333 826920.1982874664 1.039138568017968 0.9608614319820329 -0.078277136035935 
8.75 861984.6233519482 1.083201824091938 1.0067924347718575 -0.07640938932008057 
9.16667 896534.3587700897 1.12661830208118 1.051937837978929 -0.07468046410225093 
9.58333 930539.0260504289 1.1693498272474514 1.09627512045188 -0.07307470679557149 
10.0 963969.6926623334 1.2113600419004789 1.1397809672694135 -0.07157907463106539 
10.4167 996798.6156911657 1.2526140832655366 1.1824316327693458 -0.07018245049619076 
10.8333 1028999.1235188245 1.29307843479883 1.2242031294005198 -0.06887530539831022 
11.25 1060545.5216874673 1.332720807892361 1.2650713854283748 -0.06764942246398609 
11.6667 1091413.0183793958 1.3715100482291886 1.3050123772062439 -0.0664976710229448 
12.0833 1121577.6686537254 1.4094160657091643 1.344002237065852 -0.06541382864331236 
12.5 1151016.3316222222 1.4464097806344987 1.38201734411169 -0.06439243652280857 
12.9167 1179706.6361164697 1.4824630805658514 1.4190344034832985 -0.06342867708255295 
13.3333 1207626.9545062368 1.5175487874215237 1.455030514488051 -0.06251827293347256 
13.75 1234756.3841616032 1.5516406341820757 1.4899832282180467 -0.06165740596402891 
14.1667 1261074.7353013589 1.5847132496201768 1.5238705962077066 -0.06084265341247019 
14.5833 1286562.5214338736 1.6167421462882472 1.5566712148766926 -0.06007093141155462 
15.0 1311200.9521159187 1.647703711418925 1.5883642660808632 -0.05933944533806179 
15.4167 1334971.9276183632 1.677575200221782 1.618929554266281 -0.05864564595550115 
15.8333 1357858.035947057 1.7063347321396558 1.6483475396420406 -0.05798719249761519 
16.25 1379842.552878384 1.7339612908933268 1.6765993665230412 -0.057361924370285644 
16.6667 1400909.43907629 1.7604347208586684 1.703666894279086 -0.05676782657958235 
17.0833 1421043.3434849014 1.7857357313299373 1.7295327193179246 -0.05620301201201272 
17.5 1440229.5995820758 1.8098458918118476 1.7541802049416224 -0.05566568687022522 
17.9167 1458454.2253641735 1.8327476320004321 1.7775935053990095 -0.055154126601422604 
18.3333 1475703.9211831077 1.854424239065001 1.799757591505402 -0.054666647559598935 
18.75 1491966.0675630472 1.8748598549045288 1.8206582751406182 -0.0542015797639106 
19.1667 1507228.7196485652 1.894039469170993 1.840282236817814 -0.053757232353178974 
19.5833 1521480.5997516175 1.9119489099036298 1.8586170544650835 -0.05333185543854624 
20.0 1534711.084673679 1.9285748275974612 1.8756512375831538 -0.052923590014307464 
20.4167 1546910.1871997083 1.9439046719479263 1.8913742675248453 -0.05253040442308099 
20.8333 1558068.530388791 1.9579266595435487 1.9057766456127263 -0.052150013930822414 
21.25 1568177.3037154602 1.9706297187514958 1.9188499628392126 -0.05177975591228323 
21.6667 1577228.2019242407 1.9820034128799333 1.930586990055289 -0.051416422824644314 
22.0833 1585213.3309635762 1.9920378219711106 1.9409818082847077 -0.05105601368640289 
22.5 1592125.0556527912 2.00072335137402 1.9500300110065318 -0.05069334036748807 
22.9167 1597955.7555424396 2.008050424949462 1.95772902054578 -0.05032140440368216 
23.3333 1602697.4112101435 2.0140089651940665 1.964078616279026 -0.049930348915040446 
23.75 1606340.871283474 2.0185874721540755 1.9690818627784359 -0.049505609375639636 
24.1667 1608874.4831872762 2.021771302771689 1.9727468362466063 -0.04902446652508252 
24.5833 1610281.3663065983 2.0235392442405375 1.9750900556616904 -0.04844918857884717 


==> data/static_identification_reference_strand_bottom.txt <==
mu0h m b
-1.5574948271242128 -0.05842370691649712 -1.6159185340407098 
-1.524712895414436 -0.05915805499899421 -1.58387095041343 
-1.4908496626180576 -0.059924537163990044 -1.5507741997820474 
-1.4559258222671718 -0.0607276573752138 -1.5166534796423856 
-1.419963378373247 -0.0615707273026361 -1.481534105675883 
-1.3829848367067938 -0.06245745133257876 -1.4454422880393725 
-1.3450137170283438 -0.06339086871830381 -1.4084045857466478 
-1.30607401840806 -0.06437438861928804 -1.370448407027348 
-1.2661899781877786 -0.0654122369451507 -1.3316022151329292 
-1.2253861649262192 -0.06650923434688356 -1.2918953992731028 
-1.1836875158812787 -0.06767068427229563 -1.2513582001535744 
-1.1411192612107472 -0.06890248674836462 -1.2100217479591118 
-1.0977069049060018 -0.07021113788729258 -1.1679180427932945 
-1.0534760983856282 -0.07160394328881592 -1.1250800416744442 
-1.008452517009393 -0.0730892248449721 -1.0815417418543651 
-0.9626617380641773 -0.07467652387160699 -1.0373382619357843 
-0.9161290823908776 -0.07637687625663901 -0.9925059586475167 
-0.8688794193549022 -0.07820316024833927 -0.9470825796032414 
-0.8209369481585777 -0.08017049091598051 -0.9011074390745583 
-0.772324924323376 -0.08229672365640295 -0.854621647979779 
-0.7230653026444043 -0.08460312417150379 -0.807668426815908 
-0.6731782725649325 -0.08711525305128837 -0.7602935256162209 
-0.6226816575842478 -0.08986412176653617 -0.7125457793507839 
-0.5715901259156486 -0.09288772566843914 -0.6644778515840878 
-0.5199141352525559 -0.09623310831052458 -0.6161472435630805 
-0.4676585072312327 -0.0999591659475624 -0.5676176731787952 
-0.4148205173127442 -0.1041404207980773 -0.5189609381108216 
-0.3613873467689606 -0.10887206973305895 -0.4702594165020195 
-0.30733274749885986 -0.11427660697080881 -0.42160935446966863 
-0.2526128068468871 -0.12051224646708712 -0.3731250533139742 
-0.1971612281501278 -0.12778231257988762 -0.3249435407300154 
-0.140908377515943 -0.13629709803866397 -0.27720547555460695 
-0.08420605192390163 -0.1454242790635119 -0.22963033098741353 
-0.02772639971681632 -0.15389102553807746 -0.18161742525489377 
0.02813584557065743 -0.160979484372738 -0.13284363880208058 
0.08311553352625291 -0.1662310670524358 -0.08311553352618285 
0.13649059571309943 -0.1682733981946356 -0.03178280248153618 
0.18845876444353726 -0.16757370391522808 0.0208850605283092 
0.23924783194805746 -0.16465928098466356 0.07458855096339391 
0.2890015817729111 -0.15988931047513621 0.1291122712977749 
0.3376422891442075 -0.15317980940813278 0.18446247973607466 
0.3854905956751806 -0.1452433311893615 0.24024726448581912 
0.4328131887252762 -0.13668427548188622 0.29612891324338997 
0.4797945427743094 -0.12794232227750493 0.3518522204968045 
0.526795700546024 -0.11980994566834954 0.4069857548776744 
0.5740115919768721 -0.1127470035435845 0.46126458843328766 
0.6214515645646969 -0.10684175031362285 0.514609814251074 
0.668966782919375 -0.10186558833888026 0.5671011945804947 
0.7164088887162589 -0.09759034049735414 0.6188185482189048 
0.7636639800091021 -0.09385616183692333 0.6698078181721787 
0.8106429056991855 -0.09055208193793235 0.7200908237612531 
0.8572724116713487 -0.08759825103941749 0.7696741606319313 
0.9034898000304818 -0.08493521282770117 0.8185545872027806 
0.9492397137539095 -0.08251742854955059 0.8667222852043589 
0.9944721369921944 -0.08030923294587425 0.9141629040463201 
1.0391410926872937 -0.07828218537450726 0.9608589073127863 
1.0832037557315866 -0.07641325259929845 1.0067905031322881 
1.12661982920255 -0.07468351834491296 1.051936310857637 
1.169351104084559 -0.07307726046970596 1.0962738436148531 
1.2113611428618782 -0.07158127655378452 1.1397798663080938 
1.2526150469091548 -0.07018437778334852 1.1824306691258064 
1.2930792838140093 -0.06887700342859063 1.2242022803854185 
1.3327215577969038 -0.06765092227299711 1.2650706355239068 
1.371510712115487 -0.06649899879546331 1.3050117133200236 
1.4094166550850993 -0.06541500739510686 1.3440016476899925 
1.4464103044095358 -0.06439348407280772 1.3820168203367282 
1.482463545022649 -0.06342960599607533 1.4190339390265738 
1.517549197858111 -0.06251909380657382 1.4550301040515372 
1.5516409965284423 -0.061658130656691935 1.4899828658717502 
1.5847135698011154 -0.06084329377427648 1.5238702760268388 
1.616742429749292 -0.060071498333575786 1.556670931415716 
1.6477039622723877 -0.05933994704491943 1.5883640152274683 
1.677575422311245 -0.05864609013436465 1.6189293321768803 
1.7063349299083344 -0.057987588034909505 1.6483473418734247 
1.7339614692982834 -0.05736228118013886 1.6765991881181446 
1.7604348841950503 -0.056768153252285895 1.7036667309427644 
1.7857358825805423 -0.05620331451316653 1.7295325680673757 
1.8098460333925261 -0.05566597003152696 1.7541800633609994 
1.8327477652458362 -0.05515439309217844 1.777593372153658 
1.8544243651595715 -0.05466689974869021 1.7997574654108814 
1.8748599746260877 -0.05420181920698138 1.8206581554191066 
1.894039583273309 -0.05375746055776656 1.8402821227155426 
1.911949018869242 -0.05333207336972813 1.8586169454995136 
1.9285749320352694 -0.05292379888988445 1.8756511331453851 
1.9439047722675267 -0.05253060506224446 1.8913741672052822 
1.9579267560414089 -0.05215020692651041 1.9057765491148986 
1.9706298115666279 -0.05177994154251947 1.9188498700241083 
1.9820035027603653 -0.05141660258548043 1.930586900174885 
1.9920379090681062 -0.0510561878803688 1.9409817211877376 
2.0007234358020924 -0.05069350922361316 1.950029926578479 
2.008050507013767 -0.05032156853227389 1.957728938481493 
2.014009045007747 -0.049930508542386176 1.9640785364653608 
2.0185875499560684 -0.04950576497961559 1.969081784976453 
2.0217713786039755 -0.04902461818964781 1.9727467604143276 
2.0235393183308124 -0.048449336759391434 1.975089981571421 


==> data/static_identification_reference_strand_left.txt <==
mu0h m b
-2.023539319776749 0.04844933965126992 -1.975089980125479 
-2.0238562530787547 0.047712506157510375 -1.9761437469212442 
-2.022656046812226 0.046682793722224544 -1.9759732530900018 
-2.019799599354262 0.045081059690228735 -1.9747185396640332 
-2.0151043485984084 0.04253936226430522 -1.972564986334103 
-2.008533679992628 0.03897977851216311 -1.9695539014804648 
-2.0000916332582297 0.03440382102121869 -1.9656878122370107 
-1.9897850011192828 0.0288166398580142 -1.9609683612612685 
-1.9776815831767827 0.022343536097747127 -1.9553380470790356 
-1.9639421256962706 0.015293848457320831 -1.9486482772389497 
-1.9485995155076856 0.007719349424667719 -1.940880166083018 
-1.9317980627073639 -0.00010717974154453746 -1.9319052424489085 
-1.9138025391821627 -0.0076738611084432844 -1.9214764002906062 
-1.8946419003998765 -0.014942264380856461 -1.9095841647807328 
-1.8743455008540157 -0.021874962660676657 -1.8962204635146924 
-1.8529759882797054 -0.02836972942939046 -1.8813457177090958 
-1.8305628276982098 -0.03439247464872202 -1.8649553023469319 
-1.8072644240496432 -0.03965298247111178 -1.8469174065207548 
-1.7830884365027986 -0.04416426439383687 -1.8272527008966355 
-1.7580091484894718 -0.048007799774518724 -1.8060169482639905 
-1.7320798173173995 -0.05110881601305341 -1.7831886333304527 
-1.7053022878186412 -0.053497039500461994 -1.7587993273191032 
-1.6777006165206727 -0.05515942437501236 -1.7328600408956851 
-1.649221169634666 -0.05623993251235146 -1.7054611021470174 
-1.619748062844963 -0.057008628798123656 -1.6767566916430867 
-1.5891775010002904 -0.05771297549919204 -1.6468904764994825 
-1.5574948271242128 -0.05842370691649712 -1.6159185340407098 


==> data/static_identification_reference_strand_minusOneLine.txt <==
mu0h minus_mu0h
-3 3 
-2 2 
-1 1 
0 0 
1 -1 
2 -2 
3 -3 


==> data/static_identification_reference_strand_new.txt <==
t h mu0h b m
0.0 0.0 0.0 0.0 0.0 
3.3388981636060104e-07 14309.867844452645 0.017982310277589297 0.008197441591818138 -0.009784868685771159 
6.677796327212021e-07 28614.69901346226 0.03595829128215046 0.01640009100322732 -0.01955820027892314 
1.0016694490818032e-06 42918.14433823318 0.05393253078347989 0.024602239059033307 -0.029330291724446584 
1.3355592654424042e-06 57191.367054126546 0.07186879143440052 0.03283900179709206 -0.03902978963730846 
1.6694490818030051e-06 71304.11115271557 0.08960338870724852 0.04127294257985606 -0.04833044612739246 
2.0033388981636063e-06 85206.23891257767 0.10707331768310831 0.04996594535316613 -0.057107372329942174 
2.337228714524207e-06 98953.82041361781 0.12434903810242617 0.05884642964365691 -0.06550260845876926 
2.6711185308848083e-06 112571.58762080842 0.14146162906898857 0.06788219590278674 -0.07357943316620183 
3.0050083472454095e-06 126019.53938423032 0.15836082365530704 0.07712239094944912 -0.08123843270585793 
3.3388981636060103e-06 139197.61262475644 0.17492087888766908 0.08669163803290328 -0.0882292408547658 
3.6727879799666115e-06 152063.00092833862 0.1910880026397146 0.09664260998716297 -0.09444539265255163 
4.006677796327213e-06 164641.92508295237 0.2068951449253937 0.10694123798598605 -0.09995390693940766 
4.340567612687814e-06 176998.40189051625 0.22242275163055186 0.11750595785921493 -0.10491679377133693 
4.674457429048414e-06 189151.3360643226 0.237694579118548 0.12831189553506167 -0.10938268358348632 
5.008347245409015e-06 201092.0179145097 0.2526996824703083 0.13936887884793414 -0.11333080362237413 
5.342237061769617e-06 212826.41153844568 0.2674455563916236 0.15066829667899034 -0.11677725971263325 
5.676126878130218e-06 224392.2541311093 0.28197962284029876 0.1621616113768121 -0.11981801146348667 
6.010016694490819e-06 235820.0058543302 0.29634015918458634 0.1738094306467644 -0.12253072853782193 
6.343906510851419e-06 247099.53332636284 0.3105144314414271 0.18562337436051424 -0.12489105708091286 
6.6777963272120206e-06 258201.3311132057 0.3244653619889411 0.19763940689126544 -0.12682595509767566 
7.011686143572622e-06 269115.92786649044 0.3381810487797468 0.20986831794812547 -0.12831273083162134 
7.345575959933223e-06 279853.45284370077 0.35167422061420317 0.22229626735051425 -0.12937795326368892 
7.679465776293823e-06 290436.1812335168 0.36497286931995604 0.2348941528962239 -0.13007871642373214 
8.013355592654425e-06 300898.33203366 0.3781199957577474 0.24761786440317618 -0.13050213135457123 
8.347245409015026e-06 311248.32387693465 0.3911261790935658 0.2604557144847891 -0.13067046460877668 
8.681135225375628e-06 321487.3479461963 0.40399291621193445 0.27340509918416384 -0.13058781702777061 
9.015025041736228e-06 331622.52800892695 0.41672915910308816 0.28645596063432976 -0.1302731984687584 
9.348914858096828e-06 341661.97873901244 0.4293451049669734 0.29959699700161635 -0.12974810796535707 
9.68280467445743e-06 351608.3649124826 0.44184410245990985 0.31282375628631104 -0.1290203461735988 
1.001669449081803e-05 361463.40825401637 0.4542283151649384 0.3261329728995743 -0.12809534226536406 
1.0350584307178633e-05 371226.4354888219 0.46649689702000324 0.339524392282465 -0.12697250473753824 
1.0684474123539233e-05 380905.474644142 0.4786599363416679 0.3529868269293689 -0.12567310941229903 
1.1018363939899834e-05 390506.9998775409 0.4907255687962691 0.3665110434639336 -0.12421452533233551 
1.1352253756260436e-05 400043.83271922776 0.502709906393852 0.3800798336921519 -0.12263007270170012 
1.1686143572621036e-05 409532.0644497395 0.5146331700339054 0.3936718821035871 -0.1209612879303183 
1.2020033388981638e-05 418980.7982554065 0.5265067991177489 0.40727465630587223 -0.11923214281187666 
1.2353923205342238e-05 428405.0107072466 0.538349613759577 0.4208682448604888 -0.11748136889908822 
1.2687813021702839e-05 437822.04753694515 0.5501834112486832 0.43442976086728824 -0.11575365038139496 
1.302170283806344e-05 447242.7665854455 0.5620218359504041 0.4479444721102275 -0.11407736384017664 
1.3355592654424041e-05 456671.4178006443 0.5738702285067757 0.461405951903307 -0.1124642766034687 
1.3689482470784643e-05 466108.8847021493 0.5857296991812817 0.4748120057923503 -0.11091769338893143 
1.4023372287145244e-05 475554.50203237595 0.5975994119865858 0.488162387473711 -0.10943702451287485 
1.4357262103505844e-05 485006.7367532566 0.6094774404502359 0.501457943074933 -0.10801949737530292 
1.4691151919866446e-05 494463.7221385153 0.6213614387748099 0.5146999400408809 -0.10666149873392894 
1.5025041736227046e-05 503923.4988687968 0.6332489448069906 0.5278897642108588 -0.10535918059613181 
1.5358931552587647e-05 513384.1233218454 0.6451375161190184 0.5410287837832654 -0.10410873233575302 
1.569282136894825e-05 522843.71787727607 0.65702479322353 0.5541182861467688 -0.10290650707676119 
1.602671118530885e-05 532300.4978437006 0.6689085334111837 0.5671594440886063 -0.10174908932257742 
1.636060100166945e-05 541752.8179906432 0.6807866692243892 0.58015325736669 -0.10063341185769925 
1.669449081803005e-05 551199.2019103937 0.6926573453545 0.5931005158581472 -0.0995568294963528 
1.7028380634390652e-05 560638.2792970494 0.7045188398243332 0.6060018784224417 -0.09851696140189148 
1.7362270450751255e-05 570068.756925084 0.7163695275187638 0.6188579094163205 -0.09751161810244335 
1.7696160267111856e-05 579489.4237745603 0.7282078866252565 0.6316690722987213 -0.09653881432653522 
1.8030050083472456e-05 588899.1443719009 0.7400324902656316 0.6444357380443412 -0.09559675222129038 
1.8363939899833057e-05 598296.829047097 0.7518419691201713 0.6571582225647635 -0.09468374655540779 
1.8697829716193657e-05 607681.4382953619 0.7636350169086353 0.6698367812725665 -0.09379823563606882 
1.903171953255426e-05 617052.0070610825 0.7754104209063736 0.6824715786102261 -0.09293884229614746 
1.936560934891486e-05 626407.6297858331 0.7871670431551072 0.6950627068842388 -0.09210433627086845 
1.969949916527546e-05 635747.4317693287 0.7989037844740405 0.7076102222988038 -0.09129356217523676 


==> data/static_identification_reference_strand_right.txt <==
mu0h m b
2.0238561798244272 -0.047712359648856166 1.9761438201755712 
2.0226559762102396 -0.04668265251825046 1.9759733236919887 
2.0197995283895755 -0.045080917760855946 1.9747186106287198 
2.0151042746829027 -0.0425392144332936 1.972565060249609 
2.0085335895411274 -0.03897959760916189 1.9695539919319653 
2.0000914833662575 -0.03440352123727479 1.9656879621289827 
1.989784754387067 -0.028816146393585117 1.9609686079934818 
1.9776812499230554 -0.022342869590292316 1.955338380332763 
1.9639417037464548 -0.015293004557689473 1.9486486991887653 
1.94859891747315 -0.007718153355596135 1.9408807641175536 
1.9317974440379035 0.00010841708046471774 1.9319058611183686 
1.9138019823222716 0.007674974828228363 1.9214769571505 
1.8946412281991494 0.014943608782312998 1.9095848369814623 
1.8743441066027633 0.021877751163183606 1.896221857765947 
1.852974098741962 0.0283735085048801 1.881347607246842 
1.83056080512877 0.03439651978760378 1.8649573249163738 
1.807263064410591 0.03965570174921913 1.8469187661598099 
1.7830877980495063 0.044165541300426825 1.827253339349933 
1.7580076436132759 0.0480108095269161 1.806018453140192 
1.7320778266230739 0.05111279740170941 1.7831906240247835 
1.7052997902378806 0.05350203466198771 1.7588018248998685 
1.6776982777407765 0.05516410193481239 1.732862379675589 
1.6492202865506296 0.05624169868043169 1.7054619852310613 
1.6197478423951504 0.057009069697759304 1.6767569120929096 
1.589177321047057 0.05771333540567152 1.6468906564527284 


==> data/static_identification_reference_strand_start.txt <==
mu0h m b
0.0 0.0 0.0 
0.07185060514833631 -0.03899341706518004 0.03285718808315627 
0.14138143971371714 -0.07341905445565892 0.0679623852580582 
0.2066853635913387 -0.09953434427129762 0.10715101932004108 
0.2672479653022532 -0.1163820775338926 0.15086588776836063 
0.3242622347917582 -0.12641970070331016 0.19784253408844807 
0.3779378321575579 -0.13013780415419218 0.2478000280033657 
0.4291891364342763 -0.1294361708999628 0.2997529655343135 
0.4785141776806119 -0.1253815920901865 0.3531325855904253 
0.5264247829009148 -0.11906811037820768 0.4073566725227071 


==> data/static_identification_reference_strand_top.txt <==
mu0h m b
1.589177321047057 0.05771333540567152 1.6468906564527284 
1.557494599780794 0.05842416160334964 1.615918761384144 
1.5247125707630835 0.05915870430171463 1.583871275064798 
1.4908492422013462 0.05992537799743015 1.5507746201987762 
1.4559252923692556 0.060728717171063304 1.516654009540319 
1.4199628727718296 0.06157173850548813 1.4815346112773178 
1.3829843456098294 0.062458433526529356 1.4454427791363589 
1.345013238948021 0.06339182487897255 1.4084050638269934 
1.3060736322718105 0.06437516089181188 1.3704487931636224 
1.2661897155123452 0.06541276229604492 1.3316024778083901 
1.225386001734382 0.06650956073058552 1.2918955624649677 
1.1836874159239699 0.06767088418694388 1.2513583001109136 
1.1411192145664952 0.06890258003690392 1.210021794603399 
1.0977068939882286 0.07021115972287532 1.167918053711104 
1.0534761031483262 0.07160393376345853 1.1250800369117846 
1.0084525278054879 0.07308920325282149 1.0815417310583095 
0.9626617507686198 0.0746764984627637 1.0373382492313834 
0.9161290951454543 0.07637685074752892 0.9925059458929832 
0.8688794315479886 0.0782031358622133 0.947082567410202 
0.8209369598691512 0.08017046749488295 0.9011074273640342 
0.7723249356810741 0.08229670094105855 0.8546216366221325 
0.7230653137308677 0.08460310199862936 0.807668415729497 
0.6731782829786676 0.08711523222387244 0.76029351520254 
0.6226816666369468 0.0898641036611978 0.7125457702981446 
0.5715901326593198 0.09288771218115713 0.6644778448404769 
0.5199141385658538 0.09623310168399109 0.6161472402498448 
0.46765850694047206 0.09995916652914859 0.5676176734696207 
0.414820514219148 0.10414042698533493 0.5189609412044829 
0.361387341973784 0.10887207932347959 0.4702594212972636 
0.30733274213996237 0.11427661768867664 0.421609359828639 
0.2526128019722537 0.120512256216427 0.37312505818868075 
0.19716122497473465 0.12778231893074926 0.32494354390548397 
0.14090837672503706 0.13629709962055336 0.27720547634559045 
0.08420605180164296 0.1454242793081066 0.22963033110974962 
0.02772639252530074 0.15389103992118794 0.1816174324464887 
-0.028135846895949453 0.1609794870234068 0.13284364012745736 
-0.08311553260085801 0.16623106520173073 0.08311553260087272 
-0.1364906074283965 0.1682734216253163 0.03178281419691979 
-0.18845876600824488 0.16757370704473146 -0.020885058963513406 
-0.23924784343462296 0.16465930395788245 -0.0745885394767405 
-0.28900160012571957 0.15988934718084277 -0.12911225294487677 
-0.33764229261325457 0.15317981634632144 -0.18446247626693316 
-0.3854905987659389 0.1452433373709725 -0.24024726139496638 
-0.432813172062898 0.1366842421572253 -0.2961289299056727 
-0.47979455566496537 0.12794234805891358 -0.3518522076060518 
-0.5267957049506813 0.11980995447776042 -0.40698575047292085 
-0.574011595581883 0.11274701075370337 -0.46126458482817956 
-0.6214515671705009 0.10684175552533277 -0.5146098116451682 
-0.6689667859315924 0.10186559436341604 -0.5671011915681764 
-0.7164088913480631 0.0975903457610642 -0.6188185455869989 
-0.7636639827660069 0.0938561673508352 -0.6698078154151716 
-0.8106429082860052 0.09055208711167326 -0.720090821174332 
-0.857272414104913 0.08759825590664781 -0.7696741581982652 
-0.9034898024818275 0.08493521773049827 -0.8185545847513294 
-0.9492397164361865 0.0825174339142083 -0.8667222825219781 
-0.9944721393820884 0.08030923772576656 -0.9141629016563219 
-1.0391410948701916 0.07828218974040727 -0.9608589051297843 
-1.083203757748039 0.07641325663230557 -1.0067905011157332 
-1.1266198315239726 0.07468352298786071 -1.0519363085361118 
-1.1693511054774959 0.07307726325568484 -1.096273842221811 
-1.2113611440794532 0.07158127898903723 -1.1397798650904158 
-1.2526150480450873 0.07018438005531596 -1.1824306679897714 
-1.293079284819752 0.06887700544017952 -1.2242022793795726 
-1.3327215589193584 0.06765092451800682 -1.2650706344013516 
-1.3715107132248494 0.06649900101429111 -1.3050117122105582 
-1.4094166562068995 0.06541500963880766 -1.344001646568092 
-1.4464103053945079 0.06439348604284725 -1.3820168193516607 
-1.4824635461709177 0.06342960829270784 -1.4190339378782098 
-1.5175491990216898 0.06251909613382667 -1.455030102887863 
-1.5516409976505412 0.061658132900979684 -1.4899828647495614 
-1.584713571009421 0.06084329619097815 -1.5238702748184427 
-1.6167424309485243 0.06007150073212826 -1.556670930216396 
-1.6477039635448056 0.059339949589840416 -1.588364013954965 
-1.6775754236173066 0.05864609274656593 -1.6189293308707409 
-1.7063349317170131 0.05798759165234493 -1.648347340064668 
-1.733961470767858 0.057362284119359966 -1.6765991866484977 
-1.7604348856044598 0.056768156071178334 -1.7036667295332817 
-1.7857358841195616 0.05620331759127307 -1.7295325665282884 
-1.8098460348758474 0.0556659729982347 -1.7541800618776127 
-1.8327477667286263 0.0551543960578188 -1.7775933706708076 
-1.8544243666189097 0.054666902667424105 -1.7997574639514857 
-1.8748599760926472 0.054201822140155335 -1.820658153952492 
-1.8940395847036562 0.05375746341851306 -1.840282121285143 
-1.9119490203339466 0.053332076299184746 -1.8586169440347617 
-1.9285749345437866 0.05292380390696374 -1.8756511306368226 
-1.9439047737129582 0.05253060795314737 -1.8913741657598109 
-1.9579267574236185 0.052150209690968105 -1.9057765477326505 
-1.9706298129369217 0.05177994428314019 -1.9188498686537816 
-1.982003504392849 0.05141660585047805 -1.930586898542371 
-1.992037910398186 0.05105619054055612 -1.94098171985763 
-2.0007234371281846 0.050693511875820066 -1.9500299252523643 
-2.0080505082717734 0.05032157104830656 -1.9577289372234667 
-2.0140090462729168 0.049930511072740866 -1.964078535200176 
-2.0185875513205764 0.049505767708641284 -1.969081783611935 
-2.021771380202647 0.049024621386998826 -1.9727467588156482 
-2.023539319776749 0.04844933965126992 -1.975089980125479 


==> data/static_identification_reference_strand_up.txt <==
mu0h m
1.589177321047057 0.05771333540567152 
1.557494599780794 0.05842416160334964 
1.5247125707630835 0.05915870430171463 
1.4908492422013462 0.05992537799743015 
1.4559252923692556 0.060728717171063304 
1.4199628727718296 0.06157173850548813 
1.3829843456098294 0.062458433526529356 
1.345013238948021 0.06339182487897255 
1.3060736322718105 0.06437516089181188 
1.2661897155123452 0.06541276229604492 
1.225386001734382 0.06650956073058552 
1.1836874159239699 0.06767088418694388 
1.1411192145664952 0.06890258003690392 
1.0977068939882286 0.07021115972287532 
1.0534761031483262 0.07160393376345853 
1.0084525278054879 0.07308920325282149 
0.9626617507686198 0.0746764984627637 
0.9161290951454543 0.07637685074752892 
0.8688794315479886 0.0782031358622133 
0.8209369598691512 0.08017046749488295 
0.7723249356810741 0.08229670094105855 
0.7230653137308677 0.08460310199862936 
0.6731782829786676 0.08711523222387244 
0.6226816666369468 0.0898641036611978 
0.5715901326593198 0.09288771218115713 
0.5199141385658538 0.09623310168399109 
0.46765850694047206 0.09995916652914859 
0.414820514219148 0.10414042698533493 
0.361387341973784 0.10887207932347959 
0.30733274213996237 0.11427661768867664 
0.2526128019722537 0.120512256216427 
0.19716122497473465 0.12778231893074926 
0.14090837672503706 0.13629709962055336 
0.08420605180164296 0.1454242793081066 
0.02772639252530074 0.15389103992118794 
-0.028135846895949453 0.1609794870234068 
-0.08311553260085801 0.16623106520173073 
-0.1364906074283965 0.1682734216253163 
-0.18845876600824488 0.16757370704473146 
-0.23924784343462296 0.16465930395788245 
-0.28900160012571957 0.15988934718084277 
-0.33764229261325457 0.15317981634632144 
-0.3854905987659389 0.1452433373709725 
-0.432813172062898 0.1366842421572253 
-0.47979455566496537 0.12794234805891358 
-0.5267957049506813 0.11980995447776042 
-0.574011595581883 0.11274701075370337 
-0.6214515671705009 0.10684175552533277 
-0.6689667859315924 0.10186559436341604 
-0.7164088913480631 0.0975903457610642 
-0.7636639827660069 0.0938561673508352 
-0.8106429082860052 0.09055208711167326 
-0.857272414104913 0.08759825590664781 
-0.9034898024818275 0.08493521773049827 
-0.9492397164361865 0.0825174339142083 
-0.9944721393820884 0.08030923772576656 
-1.0391410948701916 0.07828218974040727 
-1.083203757748039 0.07641325663230557 
-1.1266198315239726 0.07468352298786071 
-1.1693511054774959 0.07307726325568484 
-1.2113611440794532 0.07158127898903723 
-1.2526150480450873 0.07018438005531596 
-1.293079284819752 0.06887700544017952 
-1.3327215589193584 0.06765092451800682 
-1.3715107132248494 0.06649900101429111 
-1.4094166562068995 0.06541500963880766 
-1.4464103053945079 0.06439348604284725 
-1.4824635461709177 0.06342960829270784 
-1.5175491990216898 0.06251909613382667 
-1.5516409976505412 0.061658132900979684 
-1.584713571009421 0.06084329619097815 
-1.6167424309485243 0.06007150073212826 
-1.6477039635448056 0.059339949589840416 
-1.6775754236173066 0.05864609274656593 
-1.7063349317170131 0.05798759165234493 
-1.733961470767858 0.057362284119359966 
-1.7604348856044598 0.056768156071178334 
-1.7857358841195616 0.05620331759127307 
-1.8098460348758474 0.0556659729982347 
-1.8327477667286263 0.0551543960578188 
-1.8544243666189097 0.054666902667424105 
-1.8748599760926472 0.054201822140155335 
-1.8940395847036562 0.05375746341851306 
-1.9119490203339466 0.053332076299184746 
-1.9285749345437866 0.05292380390696374 
-1.9439047737129582 0.05253060795314737 
-1.9579267574236185 0.052150209690968105 
-1.9706298129369217 0.05177994428314019 
-1.982003504392849 0.05141660585047805 
-1.992037910398186 0.05105619054055612 
-2.0007234371281846 0.050693511875820066 
-2.0080505082717734 0.05032157104830656 
-2.0140090462729168 0.049930511072740866 
-2.0185875513205764 0.049505767708641284 
-2.021771380202647 0.049024621386998826 
-2.023539319776749 0.04844933965126992 


==> data/static_result_majorLoop.txt <==
t h mu0h mref mmodel pref pmodel
0.000416667 7983.588155446245 0.010032472759374564 -0.009592981969077152 -0.00840083613485495 0.07266442130659 0.0 
0.000833333 15605.785479656062 0.0196108084065543 -0.01827776148743028 -0.01642139399198021 0.724743222315 0.0 
0.00125 22853.391643313473 0.02871841891849759 -0.02602123428214983 -0.024047783350418676 1.893188893718 0.0 
0.00166667 29732.40540352364 0.037362842555705336 -0.03283854864642749 -0.03128631648160421 3.6254112537800003 0.0 
0.00208333 36265.28555090449 0.045572301866823046 -0.038786221448268356 -0.03816062594474383 5.768584705437 0.0 
0.0025 42471.39358488199 0.05337112722959437 -0.04391298521190604 -0.042960647522288696 8.268992005601 4.79070820389536 
0.00291667 48367.200613354595 0.060780016848647415 -0.04826030811288363 -0.046198956648697956 11.09875525646 13.909775300737579 
0.00333333 53974.25941936311 0.06782605474992834 -0.05188242996642883 -0.04927866875922057 14.12149887577 16.963474978995837 
0.00375 59311.81952628601 0.07453343059792951 -0.05482780186141843 -0.052210357024759235 17.31334142848 15.981928022760009 
0.00416667 64397.39088935747 0.08092414805134228 -0.05714050287119197 -0.055003638897610826 20.64434885548 15.076726168541358 
0.00458333 69254.22038784987 0.08702742000022305 -0.05887903052739221 -0.05767128287246137 23.94154132589 14.251103055610534 
0.005 73900.97921537072 0.09286670935844027 -0.060090382404367364 -0.059946687942370916 27.23807569057 14.936267490892591 
0.00541667 78360.2710442337 0.09847042073834783 -0.06083143946802588 -0.05972018290751085 30.373792389280002 28.9777462705459 
0.00583333 82648.73497755248 0.10385946345358746 -0.06114409208094981 -0.059502340417963595 33.43038111227 40.421035616828036 
0.00625 86786.28346477025 0.10905886022611343 -0.06107845741595242 -0.05929216412508479 36.247247841779995 38.360306619175645 
0.00708333 94663.97154539611 0.11895825502665985 -0.05995169130016462 -0.058892026656611834 39.62047204342 36.23739759003466 
0.00791667 102255.77814759448 0.1284984005662362 -0.05811130565784103 -0.05809293494829684 41.76319711442 35.15105217545919 
0.00875 109766.37551559348 0.1379364955723868 -0.05607227149499063 -0.056205459384895476 41.099409377499995 38.834228700464124 
0.00958333 117273.31481316611 0.1473699937116663 -0.05403006954615876 -0.05431889958512391 39.68612887443 41.16700720875846 
0.0104167 124804.92741245967 0.1568344972363163 -0.0520564775520602 -0.05232060385362565 38.12223435087 40.081765868479835 
0.01125 132377.60224894746 0.16635060109005 -0.050193258455433445 -0.05016158390339756 36.53088344201 39.34059696618433 
0.0120833 140001.6466065438 0.17593125778783697 -0.04846689014489784 -0.04807732415626584 34.96683936216 38.07766671235567 
0.0129167 147681.7175236485 0.18558231953672685 -0.04688964968089857 -0.04629457332236034 33.47255277323 35.92730293244799 
0.01375 155417.14199434084 0.19530294061253717 -0.04546041803338086 -0.044753748995648324 32.08421907031 33.73055653594067 
0.0145833 163202.58591612967 0.205086417984388 -0.044166361315166346 -0.04336681123511851 30.83243140443 32.04257915128136 
0.0154167 171030.24235368712 0.21492294116801014 -0.042988430472884094 -0.04210973898629783 29.726878096289997 30.681281729584743 
0.01625 178893.07815605192 0.22480367204524698 -0.041909520910293756 -0.04096301272250635 28.74569160276 29.489589157176347 
0.0170833 186785.34658191327 0.23472138904798484 -0.040915760840474935 -0.039925319976119755 27.8662421104 28.410177239643044 
0.0179167 194702.3577550703 0.24467019870397622 -0.039995934361810405 -0.0389798431460574 27.070889038969998 27.432430658148874 
0.01875 202640.23233675392 0.25464522609234996 -0.03914086235334955 -0.038099215730973024 26.34606011754 26.592371280512786 
0.0195833 210595.71679804457 0.2646423827080854 -0.038342938188111436 -0.03727688687100705 25.68114041201 25.851179801571362 
0.0204167 218566.0483272251 0.2746581966995848 -0.03759578819259266 -0.03650755140168488 25.06768074284 25.16286967942065 
0.02125 226548.85468050116 0.2846896870173776 -0.036894019928546205 -0.03580214537439036 24.498856372619997 24.5015433032124 
0.0220833 234542.07801603893 0.2947342677011488 -0.03623303075142214 -0.0351353719996112 23.96905930619 23.90594121791488 
0.0229167 242543.91739155818 0.3047896756200835 -0.03560886327545016 -0.03450399390777198 23.47365545277 23.37511823160564 
0.02375 250552.7830699391 0.3148539130515991 -0.03501809051550672 -0.033905447200295424 23.00875863959 22.87635963104474 
0.0245833 258567.26089432868 0.32492520291378335 -0.03445772633640698 -0.03334691827189651 22.57108257132 22.393025489878088 
0.0254167 266586.08382532065 0.33500195299796004 -0.03392515390246384 -0.03281640416214476 22.15782543021 21.93979305036695 
0.02625 274608.10900651047 0.34508272714841537 -0.03341806802137957 -0.03230966957461562 21.766580519050002 21.528502444565923 
0.0270833 282632.2991204693 0.35516622183362373 -0.03293442827114935 -0.031825223053765894 21.3952664295 21.141170019585886 
0.0279167 290657.70710675686 0.36525124694233646 -0.032472420576705505 -0.03136794702375939 21.04207187656 20.760644193821932 
0.02875 298683.463540012 0.37533670992242263 -0.032030425472075505 -0.030931401234091604 20.70541166206 20.400834855075733 
0.0295833 306708.76613185817 0.3854216025885742 -0.03160699170028714 -0.03051177120974391 20.383891186750002 20.068877008576845 
0.0304167 314732.87094270356 0.3955049900787288 -0.031200814110719805 -0.030108163817409883 20.07627760532 19.751107083142692 
0.03125 322755.0849806521 0.4055860015535864 -0.030810715042660253 -0.02972454221780929 19.78147618907 19.44055396262807 
0.0320833 330774.7599338473 0.41566382232044086 -0.030435628557503987 -0.029356264914558228 19.49851081743 19.144676084152106 
0.0329167 338791.28683492803 0.42573768712833693 -0.030074587013619262 -0.029000579151880368 19.226507761740002 18.865378649876895 
0.03375 346804.09149691794 0.43580687443263993 -0.029726709580058134 -0.028656910112924816 18.96468212324 18.599089696006157 
0.0345833 354812.6305911456 0.44587070146640484 -0.02939119236387938 -0.02832895144493175 18.71232642117 18.337527773675454 
0.0354167 362816.38826247706 0.455928519986952 -0.02906729988790053 -0.02801228089620411 18.468800939559998 18.084533734007827 
0.03625 370814.8731963925 0.46597971259024695 -0.02875435770408011 -0.027705312101269586 18.233525515 17.846822913297803 
0.0370833 378807.61606801226 0.4760236895052521 -0.028451745966855665 -0.02740765451602062 18.00597252155 17.618439502540944 
0.0379167 386794.16731526825 0.4860598857956112 -0.028158893821170157 -0.027123045121922262 17.785660845800003 17.389771926946338 
0.03875 394774.0951884708 0.496087758908663 -0.027875274485172477 -0.026846604385095063 17.57215069208 17.171646029293527 
0.0395833 402746.98403649405 0.5061067865217982 -0.027600400927625376 -0.02657784472569852 17.36503908752 16.965699423637037 
0.0404167 410712.4327961895 0.5161164646442002 -0.027333822056099567 -0.026317188892193755 17.163955972270003 16.762463891056843 
0.04125 418670.0536571454 0.526116305938933 -0.02707511934588082 -0.026066469990586594 16.968560790999998 16.562702377292823 
0.0420833 426619.4708781477 0.5361058382356614 -0.02682390385016561 -0.025822170194508054 16.778539508919998 16.37196020670193 
0.0429167 434560.3197353606 0.5460846032088962 -0.026579813541323737 -0.025584086856501154 16.593601991209997 16.187252211866866 
0.04375 442492.2455852433 0.5560521552004204 -0.026342510940545013 -0.0253536489584425 16.413479695350002 16.00596046427397 
0.0445833 450414.903027654 0.5660080601676147 -0.02611168099930726 -0.025130261826368794 16.237923630060003 15.829421499893186 
0.0454167 458327.95515679615 0.5759518947421692 -0.025887029201638122 -0.024912152810098953 16.06670254886 15.657836505917476 
0.04625 466231.07288929255 0.5858832453857156 -0.02566827986023922 -0.024699168200845945 15.899601344750002 15.492425987481482 
0.0470833 474123.9343601645 0.5958017076307929 -0.02545517458330196 -0.024493402530942676 15.73641961805 15.328999387629851 
0.0479167 482006.22437887127 0.6057068853972862 -0.025247470892290135 -0.024292609015500677 15.57697040086 15.168315966584208 
0.04875 489877.6335103754 0.6155983898376594 -0.025044939897337706 -0.024096221871468204 15.42105818765 15.014464077408089 
0.0495833 497737.8593132811 0.6254758408928456 -0.024847369393981692 -0.02390475772947709 15.26855981885 14.864199610021986 
0.0504167 505586.6034983173 0.6353388637214917 -0.024654556706632164 -0.023719085466143763 15.1193045969 14.713722331225773 
0.05125 513423.5730741287 0.645187090139802 -0.02446631155326125 -0.023537233917676037 14.973147248390001 14.568763342060016 
0.0520833 521248.47972445015 0.6550201578388724 -0.024282454465100092 -0.02335911098008836 14.82995283872 14.429021180928034 
0.0529167 529061.0394762403 0.6648377099676545 -0.02410281593762331 -0.023186178868874863 14.68959462538 14.288415189310816 
0.05375 536860.97242287 0.6746393947851044 -0.02392723571992637 -0.023017144747245366 14.551953336350001 14.151641650184741 
0.0545833 544648.0024734351 0.6844248653451598 -0.023755562169786092 -0.022851376045831873 14.41691660593 14.019929270746827 
0.0554167 552421.857482036 0.6941937796591968 -0.023587652563708025 -0.022689347811335137 14.284395555849999 13.888624601800355 
0.05625 560182.2676287624 0.7039457986615165 -0.02342336901306291 -0.022531686667677464 14.1542570316 13.759331019144737 
0.0570833 567928.9672771894 0.7136805885435424 -0.023262583117668604 -0.02237690408999249 14.026421137089999 13.634299429258133 
0.0579167 575661.6935233661 0.7233978189304264 -0.02310517230421966 -0.02222494140233444 13.900799801489999 13.51080196587607 
0.05875 583380.1862851444 0.7330971629933019 -0.022951020036038376 -0.022077231056932045 13.777308493349999 13.388488602967445 
0.0595833 591084.1881779882 0.7427782972932218 -0.022800015486228616 -0.021932271332191444 13.655867044939999 13.269576300781146 
0.0604167 598773.4443801091 0.752440901611683 -0.02265205318402287 -0.02178981717236872 13.536399437090001 13.152319547895983 
0.06125 606447.7025067229 0.7620846587926117 -0.022507032684093077 -0.021650669931030597 13.41883352872 13.036810020325655 
0.0620833 614106.7124941314 0.771709254596697 -0.02236485826057647 -0.021514536886890645 13.30310080725 12.923566090979135 
0.0629167 621750.2264927201 0.7813143775669278 -0.022225438623545587 -0.02138064198871026 13.18913615581 12.81152284761742 
0.06375 629377.998768184 0.7908997189044691 -0.02208868665618676 -0.021249323294730726 13.076877639640001 12.701953990320112 
0.0645833 636989.7856102614 0.8004649723539738 -0.021954519170880586 -0.02112115836150963 12.96626630918 12.593826247411192 
0.0654167 644585.3452483284 0.8100098340975156 -0.02182285668255274 -0.020995002458141454 12.85724601762 12.486547294278479 
0.06625 652164.4377732612 0.8195340026563981 -0.021693623197817813 -0.020870866164950486 12.74976325058 12.382195505865822 
0.0670833 659726.8250651499 0.8290371788003175 -0.021566746018853073 -0.02074992478468063 12.643766971729999 12.27870415194372 
0.0679167 667272.2707262029 0.8385190654630474 -0.021442155560356762 -0.02063079493475195 12.53920847368 12.175789519455567 
0.06875 674800.5400186835 0.8479793676644486 -0.021319785179186358 -0.020513450184497795 12.436041246670001 12.075886815993734 
0.0695833 682311.3998072157 0.8574177924379668 -0.021199571015005438 -0.020398902870774616 12.3342208501 11.97687458707657 
0.0704167 689804.6185053409 0.8668340487634756 -0.02108145184166029 -0.020286176037277892 12.23370479835 11.878017128783462 
0.07125 697279.9660258065 0.8762278475048058 -0.020965368927956265 -0.020175067724176765 12.1344524496 11.781935254182326 
0.0720833 704737.2137344388 0.8855989013517811 -0.020851265907488835 -0.020066393462903287 12.036424904579999 11.686957729766629 
0.0729167 712176.1344072956 0.8949469247663748 -0.020739088656744942 -0.019959522498877558 11.93958491275 11.591821576935372 
0.07375 719596.5021908215 0.9042716339326385 -0.020628785180793 -0.01985412460393121 11.84389678384 11.499227696636858 
0.0745833 726998.0925647593 0.9135727467100961 -0.0205203055059303 -0.019750896207425317 11.7493263028 11.407849820902763 
0.0754167 734380.682307776 0.9228499825905475 -0.020413601579191525 -0.019649398339179003 11.65584065599 11.316126887663202 
0.07625 741744.0494653577 0.9321030626577247 -0.020308627173600186 -0.01954924592693086 11.5634083557 11.22675509984732 
0.0770833 749087.9733200213 0.9413317095498583 -0.02020533779927113 -0.01945108043930044 11.47199917284 11.138601721009138 
0.0779167 756412.2343636078 0.9505356474248605 -0.0201036906197916 -0.019354527831588975 11.38158407421 11.050018160323237 
0.07875 763716.6142714537 0.9597146019278675 -0.02000364437335664 -0.019259208218150747 11.29213516119 10.963628602504256 
0.0795833 771000.895878414 0.9688683001611098 -0.019905159298592958 -0.01916576113525137 11.20362561428 10.878374533755652 
0.0804167 778264.8631565489 0.9779964706558719 -0.019808197064610258 -0.019073773094622548 11.11602964087 10.792685926668387 
0.08125 785508.3011943359 0.9870988433463698 -0.019712720704919036 -0.018982918524475423 11.02932242422 10.709061740728488 
0.0820833 792730.9961773697 0.9961751495454972 -0.019618694555131058 -0.018893878913840867 10.94348007683 10.626423734433656 
0.0829167 799932.7353704505 1.0052251219223183 -0.019526084194186714 -0.01880611540073296 10.85847959803 10.543411084991956 
0.08375 807113.3071008376 1.0142484944810217 -0.019434856388552177 -0.018719396937568078 10.77429882913 10.462355782437351 
0.0845833 814272.5007428458 1.0232450025415656 -0.019344979039833815 -0.0186344832969485 10.69091641833 10.382085999253643 
0.0854167 821410.106703383 1.0322143827215025 -0.019256421134795518 -0.01855063949509228 10.608311779920001 10.301552379605733 
0.08625 828525.9164086677 1.0411563729192885 -0.01916915269838627 -0.0184678187053382 10.52646506217 10.222843091615431 
0.0870833 835619.7222917995 1.050070712298664 -0.019083144748951255 -0.018386718626552723 10.44535711162 10.144799412551645 
0.0879167 842691.3177813817 1.0589571412743561 -0.01899836925613022 -0.018306520367668444 10.364969445749999 10.066580002264331 
0.08875 849740.497290801 1.0678154014986072 -0.018914799100450255 -0.018227449743918767 10.285284218340001 9.989920092850525 
0.0895833 856767.0562085112 1.0766452358489649 -0.018832408035482136 -0.018149812139732546 10.20628419552 9.914064383822767 
0.0904167 863770.7908889514 1.0854463884168701 -0.018751170651637908 -0.01807301203741285 10.12795272829 9.838024086676361 
0.09125 870751.4986441811 1.0942186044971447 -0.01867106234181287 -0.01799746928607049 10.05027372687 9.763165872643375 
0.0920833 877708.9777361737 1.1029616305783083 -0.018592059268724655 -0.01792306382179154 9.973231636066 9.689345866002931 
0.0929167 884643.0273697969 1.1116752143337554 -0.01851413833402682 -0.01784943799643779 9.896811414947 9.615341164381286 
0.09375 891553.4476862921 1.120359104613563 -0.018437277148715035 -0.01777721993189041 9.82099851366 9.542131987661175 
0.0945833 898440.0397573663 1.1290130514370655 -0.018361454005122225 -0.017705837769047106 9.745778854318 9.470209243999232 
0.0954167 905302.6055797342 1.1376368059859965 -0.018286647850094147 -0.017635334955157456 9.671138809829001 9.397995560166576 
0.09625 912140.9480702376 1.1462301205983552 -0.01821283825965171 -0.017566103491719165 9.597065187558 9.326493262634427 
0.0970833 918954.8710613447 1.1547927487627505 -0.018140005414662236 -0.017497554750847355 9.523545210605 9.256373799325806 
0.0979167 925744.1792971077 1.1633244451133224 -0.018068130077707543 -0.017430102010169923 9.450566501011 9.185638576335231 
0.09875 932508.6784295688 1.171824965425224 -0.01799719357112266 -0.01736357420699819 9.378117065526 9.115858401195926 
0.0995833 939248.17501547 1.1802940666104884 -0.0179271777558516 -0.017297706620877484 9.306185278876 9.04743422829461 
0.100417 945962.4765133861 1.1887315067144244 -0.01785806501140435 -0.017233119163828636 9.234759870114999 8.976402936663288 
0.10125 952651.3912811647 1.197137044912401 -0.01778983821664527 -0.017169132926355912 9.163829908421 8.909846068431627 
0.102083 959314.7285737263 1.2055104415070819 -0.017722480731524624 -0.017106073201244687 9.093384791052001 8.84597950556107 
0.102917 965952.2985411059 1.2138514579259652 -0.01765597637947365 -0.017043915096981666 9.023414229317 8.773378520518976 
0.10375 972563.9122268715 1.2221598567193952 -0.017590309430788216 -0.016982325308882995 8.953908238886 8.706778086594028 
0.104583 979149.3815667048 1.2304354015587797 -0.017525464586476646 -0.01692192506838941 8.884857126217 8.645483707209495 
0.105417 985708.5193873267 1.238677857235239 -0.017461426963017616 -0.01686205708346389 8.816251479062 8.574463327734883 
0.10625 992241.1394056265 1.2468869896585129 -0.017398182077685887 -0.016803060499213318 8.748082156073 8.509099854547747 
0.107083 998747.0562280077 1.2550625658561363 -0.017335715834467955 -0.01674485279802096 8.680340276298 8.449099729736611 
0.107917 1005226.0853499746 1.2632043539729225 -0.017274014510635045 -0.016687223628315095 8.613017210187 8.37958189087925 
0.10875 1011678.0431558978 1.2713121232706666 -0.01721306474381799 -0.016630614613009964 8.546104570074 8.315233478771944 
0.109583 1018102.746919 1.2793856441281277 -0.017152853519688337 -0.01657447916263921 8.479594202183 8.256459488275633 
0.110417 1024500.0148015175 1.2874246880412328 -0.017093368160121667 -0.01651925210757277 8.413478178691001 8.188109025999962 
0.11125 1030869.6658549545 1.295429027623396 -0.017034596311670844 -0.016464630045536888 8.347748787238 8.125043603294811 
0.112083 1037211.5200206726 1.303398436606259 -0.0169765259349047 -0.016410678774176235 8.282398527397 8.067320424226638 
0.112917 1043525.3981304385 1.3113326898403799 -0.016919145293714348 -0.016357515834214853 8.217420099942 8.000136388179273 
0.11375 1049811.1219072468 1.3192315632962661 -0.01686244294535272 -0.01630481181614596 8.152806401448 7.938298390811038 
0.114583 1056068.5139662144 1.3270948340654996 -0.016806407730719036 -0.01625305626253226 8.088550516812 7.881341354520328 
0.115417 1062297.397815683 1.3349222803621215 -0.0167510287652119 -0.01620170086613304 8.024645715082 7.815444665072765 
0.11625 1068497.597858288 1.3427136815239755 -0.016696295429548615 -0.016151174430851345 7.961085439344001 7.754526391745367 
0.117083 1074668.9393923373 1.3504688180144406 -0.016642197361425262 -0.01610115520308808 7.89786330464 7.698591882627653 
0.117917 1080811.2486131317 1.3581874714240905 -0.016588724447083043 -0.016051796610062175 7.834973089621999 7.633794687564303 
0.11875 1086924.3526145068 1.3658694244726306 -0.01653586681349101 -0.01600306769157167 7.772408733143 7.573822388990553 
0.119583 1093008.0793903864 1.373514461010851 -0.016483614820584955 -0.0159548520870203 7.710164327315001 7.518799943797275 
0.120417 1099062.2578365009 1.381122366022785 -0.01643195905402897 -0.015907369663120008 7.648234114503 7.454946123142335 
0.12125 1105086.7177520795 1.3886929256278362 -0.016380890317919027 -0.015860273004278724 7.5866124794520005 7.3960080150696745 
0.122083 1111081.2898417672 1.396225927083187 -0.01633039962812202 -0.01581399519133031 7.525293947274 7.341639361159944 
0.122917 1117045.8057175416 1.403721158786208 -0.016280478205690372 -0.015768040070174738 7.4642731792040005 7.278902049765707 
0.12375 1122980.0979006395 1.4111784102768783 -0.01623111747032726 -0.01572288095253871 7.403544965542 7.220709999919547 
0.124583 1128883.9998236902 1.4185974722404666 -0.016182309034457096 -0.01567807331160065 7.3431042245630005 7.167207196420209 
0.125417 1134757.345832784 1.4259781365101305 -0.01613404469716144 -0.01563396608938228 7.28294599636 7.1053476566302916 
0.12625 1140599.9711897091 1.433320196069728 -0.016086316438627783 -0.01559026853596479 7.223065441359 7.048044041999442 
0.127083 1146411.7120740884 1.4406234450565014 -0.016039116414380473 -0.015547192088020356 7.163457832891 6.995218560634099 
0.127917 1152192.4055858045 1.447887678764126 -0.015992436950300407 -0.015504568810499775 7.104118558692 6.934269519439827 
0.12875 1157941.889747177 1.4551126936454455 -0.01594627053708893 -0.015462502663734945 7.045043111842 6.8777386607286495 
0.129583 1163660.0035055038 1.4622982873156654 -0.01590060982569908 -0.01542091934740486 6.986227093286 6.825575695939031 
0.130417 1169346.5867353505 1.469444258555231 -0.01585544762219285 -0.01537984364929934 6.92766620397 6.7654882584150755 
0.13125 1175001.480241071 1.4765504073129925 -0.015810776883237825 -0.015339267398937428 6.8693562438399995 6.709685257569055 
0.132083 1180624.5257593018 1.4836165347093424 -0.01576659071160741 -0.015299162891473816 6.811293108982 6.658163726663249 
0.132917 1186215.5659615004 1.4906424430394034 -0.01572288235183556 -0.015259562158611129 6.7534727889649995 6.598875365194877 
0.13375 1191774.4444564588 1.4976279357761872 -0.015679645185882794 -0.01522041015353004 6.6958913625430005 6.543791405215888 
0.134583 1197301.0057929452 1.5045728175739148 -0.015636872729186808 -0.015181754668088576 6.638544996914 6.492846225520936 
0.135417 1202795.0954622969 1.5114768942712744 -0.015594558626636338 -0.015143537023386777 6.581429944374 6.434349535931443 
0.13625 1208256.5599010303 1.5183399728947011 -0.015552696648664354 -0.015105797729391357 6.524542538961001 6.379923267926024 
0.137083 1213685.2464935458 1.5251618616617764 -0.015511280687636107 -0.01506849682699496 6.467879195647 6.329542435745954 
0.137917 1219081.003574801 1.5319423699845869 -0.015470304754218596 -0.015031645822077389 6.4114364079340005 6.271789147554245 
0.13875 1224443.680432949 1.5386813084730404 -0.015429762973726177 -0.014995244546613495 6.3552107437270005 6.217991260962419 
0.139583 1229773.1273121429 1.5453784889383895 -0.015389649582938243 -0.014959255025053464 6.299198846286 6.168151471512209 
0.140417 1235069.1954151401 1.5520337243965043 -0.015349958926500387 -0.014923736743667426 6.243397428429 6.11108695038025 
0.14125 1240331.7369061685 1.5586468290714748 -0.015310685454008205 -0.014888582942734985 6.187803274588999 6.057923307910161 
0.142083 1245560.6049135476 1.5652176183989042 -0.015271823716590768 -0.014853931485886651 6.132413235285999 6.00854060952821 
0.142917 1250755.6535325334 1.5717459090294832 -0.01523336836405166 -0.014819588635264003 6.077224227787 5.952206668648689 
0.14375 1255916.7378280347 1.5782315188324048 -0.015195314141829239 -0.014785788278446343 6.022233233503 5.899554162083292 
0.144583 1261043.7138373563 1.5846742668988112 -0.015157655888013925 -0.01475223255253022 5.9674372951559995 5.8507159117796075 
0.145417 1266136.4385730214 1.5910739735453394 -0.015120388530688113 -0.014719267998865693 5.912833517254 5.794944597732435 
0.14625 1271194.770025474 1.5974304603175185 -0.015083507084993916 -0.014686526078083073 5.858419062267 5.742907329571714 
0.147083 1276218.5671659156 1.603743549993333 -0.015047006650618772 -0.014654332836687711 5.8041911513310005 5.6944480642965 
0.147917 1281207.689949001 1.6100130665866124 -0.015010882408980035 -0.0146224110659674 5.750147060425 5.639359143974452 
0.14875 1286161.9993156502 1.616238835350563 -0.014975129620786686 -0.01459094623202728 5.6962841206 5.587825730101437 
0.149583 1291081.3571958002 1.6224206827812262 -0.014939743623492513 -0.01455983010804296 5.642599716214 5.539791719380152 
0.150417 1295965.62651112 1.6285584366208914 -0.014904719828739364 -0.014529072822297318 5.589091282444 5.485323694701714 
0.15125 1300814.6711778187 1.634651925861623 -0.014870053720097127 -0.014498748222850466 5.535756305879 5.434240855489554 
0.152083 1305628.356109325 1.6407009807486297 -0.014835740850544336 -0.014468678390431755 5.482592321458999 5.386664388358776 
0.152917 1310406.5472190655 1.6467054327837531 -0.014801776840255403 -0.014439131559506269 5.429596912597 5.332684452345617 
0.15375 1315149.111423158 1.6526651147288551 -0.014768157374269486 -0.01440980504132372 5.376767709485 5.282127857963053 
0.154583 1319855.916643104 1.6585798606091993 -0.014734878200192068 -0.014380947350550954 5.324102387369 5.2348746804618305 
0.155417 1324526.8318085042 1.6644495057168642 -0.014701935126032715 -0.014352384362453341 5.271598666026001 5.181485616622945 
0.15625 1329161.7268597418 1.6702738866141154 -0.014669324018049244 -0.014324163861090922 5.219254309053 5.1313976506424614 
0.157083 1333760.4727506205 1.6760528411367195 -0.014637040798511866 -0.014296351327745205 5.1670671218569995 5.084463502187303 
0.157917 1338322.9414510387 1.6817862083973065 -0.014605081443658144 -0.014268758197720555 5.115034951623 5.031667649681528 
0.15875 1342849.0059496083 1.6874738287886584 -0.014573441981549258 -0.01424167552184663 5.06315568591 4.981915325500478 
0.159583 1347338.5402562583 1.6931155439869827 -0.014542118489988074 -0.014214819225385256 5.0114272517369995 4.935347813456413 
0.160417 1351791.4194047889 1.6987111969551214 -0.01451110709435183 -0.0141883274693555 4.959847613566001 4.883044157142357 
0.16125 1356207.5194555512 1.7042606319459184 -0.014480403965821887 -0.014162195562166247 4.908414775543 4.8337240566962905 
0.162083 1360586.7174978552 1.7097636945052452 -0.014450005319016192 -0.014136282022604307 4.857126777077 4.78753596765865 
0.162917 1364928.8916525703 1.7152202314752696 -0.01441990741014297 -0.014110858932579351 4.805981694036 4.735618971843606 
0.16375 1369233.9210746316 1.7206300909976038 -0.014390106535010348 -0.01408565673319817 4.754977638354 4.686714263511109 
0.164583 1373501.6859554139 1.7259931225162894 -0.014360599026770084 -0.014060781914400522 4.704112754781 4.640813825160148 
0.165417 1377732.0675252664 1.7313091767809816 -0.014331381254130266 -0.014036279199280077 4.6533852226370005 4.5893824102556 
0.16625 1381924.9480559346 1.7365781058499923 -0.014302449619364182 -0.014011993696428693 4.602793255503999 4.540898911101452 
0.167083 1386080.210862849 1.741799763093167 -0.014273800556041919 -0.013988123095053595 4.552335098116 4.49520706916977 
0.167917 1390197.740307494 1.7469740031948617 -0.014245430527046965 -0.013964524558411018 4.502009026322 4.444241321227477 
0.16875 1394277.4217998013 1.7521006821569494 -0.01421733602271082 -0.013941162866901502 4.451813348439 4.396140493760992 
0.169583 1398319.1418003668 1.7571796573016067 -0.014189513558605303 -0.013918239989693548 4.401746403327 4.350676130924403 
0.170417 1402322.7878226594 1.76221078727409 -0.014161959673345093 -0.013895533055939158 4.351806558806 4.300159453963228 
0.17125 1406288.2484352908 1.767193932045587 -0.014134670926649103 -0.013873115443480355 4.3019922129429995 4.2523836868408775 
0.172083 1410215.4132641256 1.7721289529158686 -0.014107643897055697 -0.013851072144774657 4.252301792229 4.207177640820785 
0.172917 1414104.1729944316 1.7770157125159904 -0.014080875179814338 -0.013829244418150699 4.202733751852 4.157098440570791 
0.17375 1417954.4193729593 1.781854074810908 -0.014054361384685632 -0.013807736614289468 4.153286575471999 4.10961582418806 
0.174583 1421766.0452099293 1.7866439051019711 -0.014028099133545637 -0.013786560721694707 4.1039587735789995 4.064648890674078 
0.175417 1425538.944381014 1.791385070029417 -0.014002085058098973 -0.013765599981406362 4.054748883371 4.014981427202084 
0.17625 1429273.0118293096 1.7960774375748467 -0.01397631579759492 -0.013744968924545908 4.005655469213 3.9677922165717643 
0.177083 1432968.143567222 1.8007208770635954 -0.013950787996439456 -0.013724648432377196 3.956677122679 3.923046076744054 
0.177917 1436624.2366781952 1.805315259166905 -0.01392549830145066 -0.013704542625546878 3.907812459987 3.8737654614549686 
0.17875 1440241.189318535 1.8098604559042144 -0.013900443359448388 -0.013684756410927479 3.85906012318 3.826869199534906 
0.179583 1443818.9007191344 1.8143563406453294 -0.013875619814667077 -0.01366527947462215 3.8104187804519998 3.782326390884265 
0.180417 1447357.2711870377 1.8188027881123872 -0.013851024305831277 -0.013646016710691544 3.7618871242729996 3.7334085456631896 
0.18125 1450856.2021070514 1.8231996743818804 -0.013826653463438695 -0.013627044541025812 3.713463872266 3.6868041236288156 
0.182083 1454315.5959432013 1.8275468768864893 -0.013802503906697629 -0.01360839947185144 3.66514776599 3.6424480121164553 
0.182917 1457735.3562402222 1.831844274416953 -0.01377857224066705 -0.013589968017268639 3.6169375724990003 3.5938696312137397 
0.18375 1461115.3876248149 1.8360917471236486 -0.013754855052844553 -0.013571856740293597 3.568832082284 3.547511421027801 
0.184583 1464455.5958069314 1.8402891765182077 -0.013731348909938254 -0.013554030472710865 3.520830109978 3.50334687660564 
0.185417 1467755.887580934 1.8444364454749715 -0.013708050354353617 -0.013536417848951654 3.472930493947 3.4551291310310113 
0.18625 1471016.1708266824 1.8485334382323575 -0.013684955900611702 -0.013519018725192344 3.425132096672 3.4090824634591708 
0.187083 1474236.354510474 1.8525800403940413 -0.013662062031469002 -0.013501966709573043 3.377433804182 3.3650812296482306 
0.187917 1477416.348685955 1.856576138930101 -0.013639365194005567 -0.013485162248116911 3.329834526796 3.3171250002746455 
0.18875 1480556.0644947807 1.8605216221778478 -0.013616861795214052 -0.013468570762479981 3.282333197601 3.271298361025778 
0.189583 1483655.4141673301 1.8644163798427225 -0.013594548197751974 -0.013452237079786267 3.234928774052 3.2275024570625956 
0.190417 1486714.3110231773 1.86826030299889 -0.013572420715179789 -0.013436229302199454 3.187620237489 3.1798468014681007 
0.19125 1489732.669471397 1.8720532840896211 -0.013550475606867843 -0.013420434121965252 3.14040659227 3.134203287014588 
0.192083 1492710.405010907 1.875795216927724 -0.013528709073056998 -0.013404851509233984 3.093286868281 3.0905759392511336 
0.192917 1495647.4342303793 1.8794859966954331 -0.013507117248909557 -0.013389570170971865 3.046260118364 3.0432535556058284 
0.19375 1498543.674808218 1.8831255199443797 -0.013485696198826554 -0.013374559861398572 2.9993254203100004 2.9977934103698547 
0.194583 1501399.0455122408 1.8867136845951933 -0.013464441910071545 -0.013359761592129482 2.9524818766150003 2.9542646694887242 
0.195417 1504213.4661992183 1.8902503899369212 -0.01344335028612478 -0.013345175536601195 2.9057286153220003 2.907284819777747 
0.19625 1506986.857814085 1.8937355366260382 -0.013422417139306071 -0.013330900354657782 2.859064788983 2.8620400306087355 
0.197083 1509719.1423890947 1.8971690266853851 -0.01340163818330155 -0.013316875178429388 2.812489576444 2.818579381213482 
0.197917 1512410.2430425934 1.900550763502626 -0.013381009024832689 -0.013303061543172179 2.766002182552 2.771858429081656 
0.19875 1515060.0839776583 1.9038806518285385 -0.013360525155061784 -0.01328945968259121 2.719601840124 2.7268653207989306 
0.199583 1517668.5904802277 1.907158597774664 -0.013340181939786627 -0.013276145940860129 2.673287808327 2.6835298434214256 
0.200417 1520235.6889171584 1.9103845088108653 -0.013319974609543138 -0.013263093526015624 2.627059375228 2.6370173836727777 
0.20125 1522761.3067337498 1.9135582937622169 -0.013299898248431745 -0.013250252203141244 2.580915857292 2.592180611676247 
0.202083 1525245.3724510537 1.9166798628056234 -0.013279947782504744 -0.013237622133497107 2.534856601683 2.5489888473375863 
0.202917 1527687.8156626087 1.919749127465716 -0.01326011796675486 -0.013225226535867218 2.488880985932 2.50277781740779 
0.20375 1530088.5670308291 1.9227660006103147 -0.013240403371357226 -0.01321313447797734 2.4429884196500002 2.458059077805815 
0.204583 1532447.5582828827 1.9257303964452483 -0.013220798366648636 -0.013201253106890132 2.397178345794 2.414904960305174 
0.205417 1534764.7222059814 1.9286422305084363 -0.01320129710677372 -0.013189582388440257 2.351450241855 2.368954074576872 
0.20625 1537039.9926420664 1.9315014196632103 -0.013181893511834129 -0.013178122655832736 2.305803620901 2.324458881418381 
0.207083 1539273.304481915 1.9343078820909076 -0.013162581248694238 -0.013166919114103726 2.260238034204 2.281389749171825 
0.207917 1541464.5936584126 1.9370615372824178 -0.013143353709759605 -0.013155985067424991 2.2147530726889997 2.2356050667899394 
0.20875 1543613.797138952 1.9397623060286306 -0.013124203989634512 -0.013145261232482941 2.1693483678820003 2.191228763557471 
0.209583 1545720.8529171722 1.942410110410055 -0.013105124860220509 -0.013134747683531067 2.1240235966250003 2.148253698419581 
0.210417 1547785.700003261 1.9450048737846322 -0.013086108742250505 -0.013124444724881057 2.078778480362 2.1027439346019587 
0.21125 1549808.2784136015 1.947546520774726 -0.013067147675284602 -0.01311437045214281 2.033612791231 2.0585141129856406 
0.212083 1551788.5291587112 1.9500349772519672 -0.013048233283487672 -0.013104580721041037 1.988526352918 2.015532449744917 
0.212917 1553726.394229977 1.9524701703205818 -0.013029356738439461 -0.013095000800750212 1.94351904481 1.97019427561528 
0.21375 1555621.8165847375 1.9548520282986481 -0.01301050871790145 -0.013085630678795201 1.898590806269 1.9261044434023018 
0.214583 1557474.7401294522 1.9571804806969437 -0.012991679359838795 -0.013076470632465309 1.853741640343 1.8832179068616575 
0.215417 1559285.1097008642 1.959455458195276 -0.012972858211479461 -0.013067520934458399 1.808971618854 1.8381081168778965 
0.21625 1561052.8710448467 1.961676892615898 -0.01295403417263828 -0.013058805554297948 1.764280888564 1.794109656763488 
0.217083 1562777.9707924258 1.9638447168933797 -0.012935195432011631 -0.013050355437127292 1.7196696764700001 1.751205569570324 
0.217917 1564460.3564327983 1.9659588650406994 -0.012916329396029958 -0.01304211473936756 1.675138296823 1.7062544660958052 
0.21875 1566099.976282908 1.9680192721110135 -0.012897422609109055 -0.013034083496301196 1.6306871597750001 1.662375682346616 
0.219583 1567696.779452828 1.970025874154153 -0.012878460663445987 -0.013026261957186147 1.58631677964 1.6195352380272947 
0.220417 1569250.7158065615 1.9719786081673671 -0.01285942809741159 -0.013018650367589757 1.5420277855429998 1.5747805232943455 
0.22125 1570761.735917368 1.9738774120391815 -0.012840308280221983 -0.013011248969603928 1.497820932813 1.5309845741095307 
0.222083 1572229.7910168227 1.9757222244853865 -0.012821083280971398 -0.013004084386835313 1.453697116564 1.4881299927074492 
0.222917 1573654.8329365195 1.9775129849757773 -0.012801733719245792 -0.012997167520758524 1.4096573872259999 1.4434975039949016 
0.22375 1575036.8140411144 1.9792496336500154 -0.012782238594052208 -0.01299045978260538 1.365702968121 1.399760171744473 
0.224583 1576375.6871512549 1.9809321112207778 -0.012762575087412392 -0.012983961252281295 1.321835276211 1.3569166221088462 
0.225417 1577671.405454514 1.9825603588618341 -0.012742718337896424 -0.012977672156977205 1.278055946246 1.312464848323881 
0.22625 1578923.9224020524 1.9841343180781874 -0.012722641178358073 -0.012971592722606173 1.234366858775 1.2688048840682662 
0.227083 1580133.1915882847 1.9856539305548593 -0.012702313831040908 -0.012965723174382715 1.190770173196 1.2259338126063932 
0.227917 1581299.1666102125 1.9871191379801225 -0.012681703551658931 -0.012960063737507577 1.147268367309 1.1816061006554706 
0.22875 1582421.800902023 1.9885298818376502 -0.012660774211403065 -0.012954614637966433 1.103864283264 1.1379857940110585 
0.229583 1583501.0475399557 1.9898861031613067 -0.01263948580430524 -0.012949409195458728 1.060561183472 1.095051613683654 
0.230417 1584536.859010621 1.9911877422440052 -0.012617793862805069 -0.01294442684362096 1.017362816868 1.0508068607479066 
0.23125 1585529.1869347196 1.9924347382905252 -0.012595648761348282 -0.012939653668347706 0.9742735003308 1.0072032744156019 
0.232083 1586477.9817351792 1.9936270290004805 -0.012572994880327867 -0.01293508985493319 0.9312982160963 0.9642245527308189 
0.232917 1587383.1922366275 1.9947645500650013 -0.012549769597583542 -0.012930735649464342 0.888442733399 0.920086499220568 
0.23375 1588244.7651780157 1.9958472345542801 -0.012525902061655856 -0.01292659130804985 0.8457137566801001 0.8764804875052685 
0.234583 1589062.6446158343 1.9968750121676295 -0.01250131169019964 -0.012922657099688317 0.8031191114952 0.8334015705889886 
0.235417 1589836.7711874477 1.997847808307761 -0.012475906316876378 -0.012918933309807867 0.7606679778736 0.7893068371610141 
0.23625 1590567.0811941838 1.9987655429285631 -0.012449579885363781 -0.012915420244673514 0.7183711862265 0.7456502416815823 
0.237083 1591253.5054497886 1.999628129088025 -0.012422209553704966 -0.012912118236921177 0.676241595779 0.702424462870209 
0.237917 1591895.9678204216 2.00043547111354 -0.012393652023530852 -0.012909027652570959 0.6342945845693 0.6583188989427835 
0.23875 1592494.3833540766 2.00118746225127 -0.012363738837460586 -0.012906148900019287 0.5925486895473 0.6145477830005455 
0.239583 1593048.6558572452 2.0018839816208867 -0.012332270287358728 -0.012903482441681602 0.5510264533019 0.5710988348661067 
0.240417 1593558.6747172608 2.0025248902224133 -0.012299007426862936 -0.01290102880925903 0.509755557022 0.5268909430861484 
0.24125 1594024.3106809782 2.003110025631558 -0.012263661460967027 -0.012898796082263075 0.46877035608379997 0.4828892459111921 
0.242083 1594445.4101672608 2.0036391948525725 -0.012225879450766463 -0.012896788207212184 0.42811398830590003 0.4390687200076986 
0.242917 1594821.787486647 2.0041121645411972 -0.012185224758446226 -0.012894993528916432 0.38784130875170003 0.3945811572728768 
0.24375 1595153.21402089 2.00452864740727 -0.012141149851647706 -0.01289341308894354 0.3480230303513 0.3501383722258766 
0.244583 1595439.4029039883 2.0048882829643424 -0.012092957801993194 -0.01289204825349155 0.3087516458879 0.30568127846535453 
0.245417 1595679.9869123227 2.005190609745604 -0.012039746716248982 -0.012890900771359126 0.2701500056599 0.26054964740204617 
0.24625 1595874.4858799102 2.0054350243566854 -0.01198032784136891 -0.012889972929057913 0.23238387834399998 0.2151546243751064 
0.247083 1596022.2575707117 2.005620719739978 -0.011913102092633635 -0.012889267784666147 0.195680486575 0.1693579417075674 
0.247917 1596122.421717486 2.005746589719042 -0.0118358691420549 -0.012888789529387878 0.16035591420509998 0.12261453592588195 
0.24875 1596173.7391087061 2.005811077054745 -0.011745523530331871 -0.01288854406303308 0.1268553314541 0.0748883755498302 
0.249583 1596174.412018668 2.0058119226583417 -0.011637553092745185 -0.012888543142339337 0.09581068453156 0.025721413638375278 
0.250417 1596121.737314588 2.005745729672995 -0.01150516712205064 -0.012833115488907199 0.06811942730182 0.00033167819123283183 
0.25125 1596011.4475543415 2.0056071354727725 -0.011337640366386811 -0.012717061631275506 0.04504191299798 0.0 
0.252083 1595836.211711117 2.0053869276176846 -0.011116544939340608 -0.0125326673996069 0.02829656766172 0.0 
0.252917 1595583.0698291934 2.0050688201470575 -0.010809302906791116 -0.012266295509235636 0.01939344889597 0.0 
0.25375 1595245.7942871307 2.0046449872009857 -0.010400253529968886 -0.011911392863208192 0.01491549009067 0.0 
0.254583 1594824.097217304 2.0041150670343426 -0.00988866129372586 -0.011467656549011274 0.01218475701334 0.0 
0.255417 1594318.146308093 2.003479270370561 -0.009274932614430555 -0.010935263018959196 0.01035354730543 0.0 
0.25625 1593731.422074032 2.0027419709531973 -0.008567796943501982 -0.010317874690462636 0.009084905624715 0.0 
0.257083 1593068.8490614686 2.0019093571497026 -0.007779609975454665 -0.009620673482491071 0.008728810968418 0.0 
0.257917 1592328.8012226578 2.0009793856082174 -0.006906260962057182 -0.008841948364818109 0.008651514306392 0.0 
0.25875 1591523.3622082474 1.999967241091983 -0.005978092381814268 -0.007994414518515569 0.01077434568143 0.0 
0.259583 1590654.8507701084 1.9988758374305367 -0.0050009018431062665 -0.007080511880880769 0.01410388946575 0.0 
0.260417 1589722.4984074025 1.997704208897243 -0.003972724840071956 -0.006099431786751097 0.01815565710346 0.0 
0.26125 1588729.5289211273 1.9964564066399146 -0.0029016276147471234 -0.005054566523327253 0.024098766750649998 0.0 
0.262083 1587683.5260056125 1.9951419606099086 -0.0018066310162628912 -0.00395389613318109 0.0338271499347 0.0 
0.262917 1586587.9084924646 1.9937651670377288 -0.0006962854531075613 -0.0028010181270488044 0.046356288183870005 0.0 
0.26375 1585445.547614335 1.9923296340207368 0.00042223793029379713 -0.0015989537974292478 0.061972854766550005 0.0 
0.264583 1584261.9461191178 1.9908422765158758 0.0015351572668971818 -0.00035349348350921517 0.0827339218551 0.0 
0.265417 1583039.441902707 1.9893060324097724 0.00263664782551954 0.0009329027328623951 0.1071962403971 0.0 
0.26625 1581782.6246039278 1.9877266692126725 0.0037152286215622033 0.002255405343583039 0.1374488595392 0.0 
0.267083 1580494.9644075332 1.9861085476873472 0.004762235157730263 0.003146962306061818 0.1733865735 0.12470883023517426 
0.2675 1579838.409102701 1.985283495958413 0.0052768299038945185 0.0035288215113373766 0.2009001675385 0.303394968656153 
0.267917 1579176.9591122975 1.9844522933861852 0.005776476348265091 0.003913527818045104 0.2260066704074 0.34793273551010484 
0.268333 1578511.1379801426 1.9836155978752321 0.006259866651122255 0.004300776426610087 0.2538419712001 0.35084739110095803 
0.26875 1577838.1262654439 1.9827698664117612 0.0067340949961853065 0.0046922071559529765 0.2760408906 0.3539468933458752 
0.269167 1577159.8984676946 1.9819175802250135 0.007194207267755641 0.005086671612913429 0.3047139917097 0.35684817531431307 
0.269583 1576478.0176786948 1.981060703554075 0.007636283517057427 0.0054832606870760525 0.3378270054884 0.3596719096657368 
0.27 1575790.684669273 1.9801969754208872 0.008064854416137574 0.0058830208315172605 0.3669140467622 0.3621260389472753 
0.270417 1575099.2884307287 1.9793281412833952 0.008476437951522005 0.006285144191964687 0.40149670515 0.36425654645451616 
0.270833 1574403.5716721863 1.9784538778203486 0.008871689854545008 0.006689780412675539 0.4359079810942 0.36696390624897796 
0.27125 1573704.278025936 1.977575119507644 0.00924875044861158 0.007096496988543866 0.4740646085716 0.3691018258338385 
0.271667 1573001.7077388356 1.97669224364661 0.009606874592556791 0.007505119293139018 0.5141085282032001 0.3705226576733864 
0.272083 1572295.877906304 1.9758052717199837 0.009946028968623124 0.007915637383784535 0.5553008434973 0.3727508283208602 
0.2725 1571585.5726021035 1.9749126757497908 0.010269279366649136 0.008328758456901175 0.5933743402807999 0.3748482218443418 
0.272917 1570873.5772956624 1.9740179560601485 0.01056963515838639 0.00874286245120559 0.6437309909984 0.3760828699024773 
0.273333 1570158.0128814816 1.9731187512974442 0.010851829257066693 0.00915904227761244 0.6865984464475 0.3779818824524898 
0.27375 1569439.8365534898 1.9722162643070438 0.01111346636393202 0.00957674122001162 0.7358474860185 0.37967056981726405 
0.274167 1568718.769143852 1.9713101442762992 0.011355258682136792 0.00999612164624053 0.7844455659949 0.38072553963070205 
0.274583 1567994.4731043316 1.9703999670295869 0.011578065326600636 0.01041737987796143 0.8332983182194 0.3828599081870267 
0.275 1567267.4530037146 1.9694863666267424 0.011780629127066455 0.010840222452041415 0.8858749995453999 0.3844902187257632 
0.275417 1566538.3905015085 1.9685701996663671 0.011961248021413977 0.011171559436575551 0.9426544719613 0.4859309599462957 
0.275833 1565805.311570959 1.9676489855132808 0.01212489460066979 0.011263315900195359 0.9905341540214999 0.8692605683882402 
0.27625 1565069.2517168333 1.9667240254211513 0.012268977863681309 0.011355443265706588 1.046740240559 1.1451693572201445 
0.276667 1564330.1572336676 1.9657952519017023 0.012393644478616352 0.011447950454511968 1.102745798965 1.1487646355800698 
0.277083 1563587.6202144788 1.9648621523639018 0.012499931504507775 0.011540888525076287 1.158019877931 1.1554832041318017 
0.2775 1562841.168698876 1.96392413372483 0.012589037169438176 0.01163432807042808 1.2121318867200002 1.161490330200906 
0.277917 1562090.2256051959 1.9629804708022824 0.012662424085238955 0.011728341547170507 1.2644697401459999 1.166918628179963 
0.278333 1561334.6981370796 1.9620310469849147 0.012720337907140144 0.011822928924416276 1.317864861416 1.1756925320091127 
0.27875 1560574.2123872729 1.9610753924070137 0.012763730984116078 0.011918137051546429 1.370092663463 1.1834312342965825 
0.279167 1559808.1419492806 1.9601127199029622 0.012794190449896308 0.012014044353400033 1.41939321286 1.1905393812583935 
0.279583 1559035.506612673 1.959141797704006 0.012814192829316437 0.012110773549928844 1.4637852030349998 1.2017721660484777 
0.28 1558254.577560631 1.9581604533148582 0.012828096285039055 0.012208541086081492 1.497692761578 1.2136778290084964 
0.280833 1556664.1078112063 1.9561618100826381 0.012847035803705564 0.012407666484709035 1.537996068122 1.230926261848449 
0.281667 1555030.5112417776 1.9541089720900595 0.01286675430676996 0.012612183044427239 1.582070941038 1.2595946029931628 
0.2825 1553354.2282845909 1.9520024928006052 0.012886256885854245 0.012822043669089567 1.626779709604 1.2938532002032883 
0.283333 1551635.3005262688 1.9498424244735668 0.012905553988088844 0.013003594362424709 1.671459240038 1.3554865900395936 
0.284167 1549873.730085243 1.9476287697710437 0.01292475819896758 0.013012128155936775 1.716057264463 1.5706951426884133 
0.285 1548069.54862698 1.9453615684850352 0.012943910784919016 0.013020897143063426 1.76070264473 1.7611917968438837 
0.285833 1546222.800648055 1.943040876531586 0.012963023701716403 0.013029872876049398 1.8054212957559999 1.8055316276282938 
0.286667 1544333.5276124848 1.9406667460159168 0.012982119460806416 0.0130390552739168 1.850177908856 1.8477654868294793 
0.2875 1542401.7733783477 1.9382392320517146 0.013001217487277186 0.01304844412347772 1.894993196239 1.8911653064866853 
0.288333 1540427.5857523824 1.9357583947146983 0.013020330209148232 0.013058039192323845 1.9398743995310002 1.935732260414946 
0.289167 1538411.0144025572 1.9332242964194781 0.01303946830003064 0.013067899922439397 1.984822871316 1.9779888009176076 
0.29 1536352.1104109054 1.9306370013576302 0.013058641799264891 0.013077998823737058 2.029839201465 2.0214785772469863 
0.290833 1534250.9262753718 1.9279965755000175 0.013077860103473662 0.013088304967000752 2.074924202512 2.0662508352515223 
0.291667 1532107.5159168004 1.925303086605571 0.013097131945132998 0.013098818209207552 2.1200788544940004 2.108607803473638 
0.2925 1529921.9347672197 1.9225566043322322 0.013116465166727759 0.013109538278461619 2.165304899779 2.152286984798069 
0.293333 1527694.239698412 1.91975720014719 0.013135866896251567 0.013120503801110628 2.210603594 2.1972703457926963 
0.294167 1525424.4887088526 1.9169049469334791 0.013155344329886466 0.013131740108741408 2.255974311691 2.2396366685108102 
0.295 1523112.7408975414 1.9139999189570922 0.013174904793588285 0.013143184050152579 2.301416928365 2.28343725969999 
0.295833 1520759.0566125638 1.91104219205367 0.01319455536543157 0.013154835575335255 2.346932276979 2.3286798077597557 
0.296667 1518363.4975129312 1.9080318437062116 0.013214302715846083 0.013166694379057375 2.3925214098909997 2.371179465241115 
0.2975 1515926.1265477578 1.904968953018907 0.013234153155507003 0.013178826333752003 2.438185260208 2.415125933138223 
0.298333 1513447.0079278434 1.9018536006814266 0.013254112702253339 0.013191213599361484 2.4839246766330003 2.4605455660590994 
0.299167 1510926.2071069684 1.898685868945417 0.013274187123510476 0.013203808928918148 2.529740481937 2.5031111172449196 
0.3 1508363.7907691568 1.895465841608494 0.01329438196362389 0.013216612177795461 2.575633499288 2.5472677063647673 
0.300833 1505759.8268185954 1.8921936040015754 0.013314702564463292 0.013229641718903062 2.621604560816 2.5929836636886234 
0.301667 1503114.384370766 1.8888692429777374 0.013335154082866825 0.013242984699347371 2.6676545102939997 2.635588405904971 
0.3025 1500427.5337443987 1.885492846902102 0.013355741505975799 0.013256536090945348 2.713784203335 2.679870017107392 
0.303333 1497699.3464538432 1.8820645056422514 0.013376469665419968 0.013270295953609512 2.7599945093920004 2.7258620028367653 
0.304167 1494929.8952020584 1.8785843105594184 0.01339734324987392 0.013284265355167246 2.806286311628 2.768640523444793 
0.305 1492119.2538740435 1.8750523545002313 0.01341836681643748 0.01329857619857222 2.852660506361 2.8130724176359054 
0.305833 1489267.497530493 1.8714687317887408 0.013439544801350718 0.0133130958281229 2.899118004491 2.859266676752568 
0.306667 1486374.702401847 1.8678335382189433 0.013460881529676453 0.013327824391541343 2.945659731879 2.9021648223952443 
0.3075 1483440.9458826263 1.8641468710476612 0.013482381224143756 0.013342777263128047 2.992286629198 2.9468643209166636 
0.308333 1480466.3065260209 1.8604088289877447 0.013504048013314209 0.013358068031983805 3.038999651754 2.9933110417211815 
0.309167 1477450.8640385522 1.8566195122013631 0.01352588593946606 0.0133735679984337 3.085799771423 3.0362660154210332 
0.31 1474394.6992751514 1.8527790222938192 0.013547898965362817 0.013389277272028988 3.132687974674 3.0811861635828577 
0.310833 1471297.8942341683 1.8488874623072784 0.013570090981119224 0.013405258615819315 3.179665264524 3.127970445211466 
0.311667 1468160.5320526524 1.844944936714838 0.013592465810298425 0.013421541289760919 3.2267326601660002 3.1710289843019184 
0.3125 1464982.6970017338 1.8409515514147237 0.01361502721569465 0.013438033618036416 3.27389119711 3.216119921169354 
0.313333 1461764.4744820823 1.8369074137245818 0.013637778904833812 0.01345473553628218 3.321141927856 3.263246033198846 
0.314167 1458505.951019495 1.8328126323759362 0.013660724535072846 0.013471791805421907 3.368485921963 3.3064417710005825 
0.315 1455207.2142605993 1.8286673175087869 0.013683867718344844 0.013489078282826084 3.41592426566 3.3517197686061833 
0.315833 1451868.3529685198 1.8244715806661658 0.01370721202590634 0.013506574925783443 3.463458063445 3.3991518570331496 
0.316667 1448489.457018755 1.8202255347889555 0.013730760992486634 0.013524368184102409 3.511088437049 3.442537285243997 
0.3175 1445070.617395001 1.8159292942106409 0.01375451812049373 0.013542460146333646 3.558816526493 3.4880363460191908 
0.318333 1441611.926185088 1.8115829746522014 0.013778486883865008 0.013560684888604735 3.6066434899899997 3.535803016158842 
0.319167 1438113.4765769234 1.807186693217016 0.013802670731820368 0.01357924102682051 3.6545705045509997 3.5793601469480483 
0.32 1434575.3628545052 1.8027405683858502 0.013827073092372258 0.013598148174675417 3.7025987660240003 3.625050089935345 
0.320833 1430997.6803939405 1.7982447200118554 0.013851697375723471 0.01361726677453512 3.7507294895039998 3.673082016609541 
0.321667 1427380.5256595227 1.7936992693156375 0.013876546977490647 0.013636616422151082 3.798963909485 3.716850117558423 
0.3225 1423723.9961997787 1.789104338880291 0.013901625281872545 0.013656351437288272 3.847303280655 3.7628343049910806 
0.323333 1420028.1906435834 1.7844600526465153 0.013926935664612637 0.01367629843661522 3.895748878013 3.811198506265517 
0.324167 1416293.208696289 1.779766535907751 0.013952481495840672 0.013696471238459296 3.9443019968839996 3.855158654626618 
0.325 1412519.151135866 1.775023915305331 0.013978266142800181 0.01371704567605292 3.9929639528600003 3.901408860369275 
0.325833 1408706.1198089307 1.7702323188234879 0.014004292972809331 0.013737832584486132 4.041736084491999 3.950127487452227 
0.326667 1404854.2176270117 1.7653918757846627 0.014030565355525175 0.013758859228033993 4.090619750775 3.9942794578091747 
0.3275 1400963.5485626017 1.7605027168445428 0.014057086665677348 0.0137802847940518 4.139616333344001 4.040812259535021 
0.328333 1397034.2176453357 1.7555649739872603 0.014083860285439438 0.013801923271111072 4.188727236147001 4.089908231894587 
0.329167 1393066.3309580707 1.750578780520465 0.014110889606922222 0.013823835532902118 4.237953886755 4.134251163092486 
0.33 1389059.9956330908 1.7455442710705553 0.014138178034332493 0.013846124090114875 4.287297735218001 4.181083996174045 
0.330833 1385015.3198481542 1.7404615815777116 0.0141657289864264 0.013868625951173552 4.336760256034 4.2305810317678585 
0.331667 1380932.4128225972 1.7353308492909996 0.01419354589874853 0.013891456745617647 4.386342948617999 4.275113363043175 
0.3325 1376811.3848135138 1.73015221276357 0.01422163222561292 0.01391462031985169 4.436047335785 4.322264542214692 
0.333333 1372652.3471116947 1.7249258118475548 0.01424999144263179 0.01393799754235614 4.48587496764 4.372187191608021 
0.334167 1368455.4120378282 1.7196517876892938 0.014278627048487105 0.01396178097309142 4.53582741873 4.416906595771223 
0.335 1364220.6929384407 1.714330282724233 0.014307542567296742 0.013985831759753875 4.585906291031 4.464395338687711 
0.335833 1359948.3041820002 1.7089614406720277 0.01433674155051068 0.014010132401375497 4.63611321273 4.514747826633839 
0.336667 1355638.3611548343 1.7035454065314137 0.014366227579184094 0.01403486790443198 4.6864498408049995 4.55968399814497 
0.3375 1351290.9802572355 1.6980823265753124 0.014396004265730764 0.014059818274565927 4.736917858753 4.60754003445787 
0.338333 1346906.2788992384 1.692572348345525 0.01442607525639026 0.01408513145874446 4.787518981374999 4.658281654338204 
0.339167 1342484.3754967677 1.6870156206478908 0.014456444232752672 0.014110778880916941 4.838254950436999 4.703502513955363 
0.34 1338025.3894673479 1.6814122935468967 0.01448711491425313 0.014136648664248908 4.889127539956 4.751762324546129 
0.340833 1333529.4412261208 1.6757625183606732 0.014518091059864686 0.014163004829021775 4.940138553563 4.802865488053722 
0.341667 1328996.6521816116 1.6700664476556724 0.014549376470336531 0.014189576968118622 4.991289827301 4.848394125294685 
0.3425 1324427.1447316234 1.6643242352415095 0.014580974990045919 0.014216523448027374 5.042583228509001 4.896994176672525 
0.343333 1319821.0422589371 1.6585360361655603 0.014612890509261192 0.014243817186536667 5.094020658838001 4.948591584495433 
0.344167 1315178.4691271267 1.6527020067077007 0.014645126966050232 0.014271362901708828 5.145604053506999 4.994465170852037 
0.345 1310499.550676339 1.6468223043750048 0.014677688348220034 0.014299390507757748 5.197335380789 5.043363687791798 
0.345833 1305784.4132188105 1.6408970878961096 0.014710578695826447 0.014327635078666967 5.249216647261 5.095488644889381 
0.346667 1301033.1840347045 1.634926517215986 0.01474380210282584 0.014356326285680288 5.301249893871001 5.14161801322591 
0.3475 1296245.9913676435 1.6289107534903229 0.014777362719428802 0.014385318143524062 5.353437199232 5.19096243104398 
0.348333 1291422.964420298 1.6228499590799845 0.014811264754229373 0.014414654797239246 5.405780680246 5.243601362868099 
0.349167 1286564.2333499144 1.6167442975453903 0.014845512476425052 0.014444406830431467 5.458282493452001 5.290024495076858 
0.35 1281669.9292638649 1.6105939336409232 0.014880110217924226 0.014474407286239943 5.510944834821 5.339852764795206 
0.350833 1276740.1842150919 1.6043990333092049 0.01491506237563381 0.014504932717007035 5.563769941221 5.392919651065054 
0.351667 1271775.131197488 1.5981597636752893 0.014950373413858594 0.014535676785540463 5.616760092678 5.439749276251242 
0.3525 1266774.9041413534 1.5918762930409562 0.014986047866428698 0.01456692840452889 5.66991761128 5.489954986909382 
0.353333 1261739.6379086694 1.5855487908787687 0.015022090339227573 0.01459846023199618 5.723244864026 5.543618827495245 
0.354167 1256669.468288407 1.5791774278261803 0.015058505512559862 0.014630427559604753 5.776744263484 5.590801952725989 
0.355 1251564.5319917875 1.572762375679579 0.015095298143581942 0.014662761062781415 5.830418268588 5.641472272417322 
0.355833 1246424.9666474673 1.5663038073882345 0.015132473068859183 0.01469546496459273 5.884269386357 5.695719503792648 
0.356667 1241250.910796708 1.559801897048231 0.015170035206873909 0.014728614434331488 5.938300172438 5.743247331013421 
0.3575 1236042.503888448 1.5532568198962726 0.015207989560749181 0.014762076568913374 5.992513233518 5.794449388116545 
0.358333 1230799.8862743867 1.5466687523035065 0.01524634122084563 0.014796056684231562 6.046911227617 5.849216962490978 
0.359167 1225523.1992039797 1.5400378717692333 0.015285095367534824 0.014830299541711556 6.101496865701 5.897222475725804 
0.36 1220212.584819335 1.5333643569144941 0.015324257274144161 0.014865125385359335 6.156272914555 5.948848093466179 
0.360833 1214868.186150218 1.5266483874757928 0.01536383230958598 0.014900172779764853 6.211242195154 6.004314044867771 
0.361667 1209490.1471087818 1.519890144298475 0.015403825941593197 0.014935859403047091 6.266407587388 6.052649755591094 
0.3625 1204078.6124844004 1.5130898093302334 0.01544424373963012 0.014971768756490755 6.321772030011 6.104892813328549 
0.363333 1198633.7279384183 1.5062475656145127 0.015485091377974226 0.015008298956361799 6.377338521718 6.160913018347433 
0.364167 1193155.6399987505 1.4993635972837212 0.01552637463908205 0.015045086186984635 6.433110124632 6.209794572359114 
0.365 1187644.4960545115 1.4924380895524822 0.015568099416845215 0.015082485678824087 6.489089965414 6.262530034480682 
0.365833 1182100.4443506105 1.4854712287108431 0.015610271719850011 0.015120167170114884 6.545281235355 6.319274093000988 
0.366667 1176523.6339821562 1.4784632021172435 0.015652897675060704 0.015158462689125685 6.601687194471 6.368572687843818 
0.3675 1170914.214888908 1.4714141981915414 0.01569598353132676 0.015197055298478368 6.6583111722209996 6.421956745818082 
0.368333 1165272.3378495863 1.4643244064078655 0.01573953566317806 0.01523627466130395 6.715156570493 6.479323934025614 
0.369167 1159598.1544762026 1.457194017287488 0.015783560574508606 0.015275795739923659 6.772226863855 6.529200641791806 
0.37 1153891.8172082047 1.4500232223914689 0.015828064902678324 0.0153159679002417 6.829525603666999 6.583123032089574 
0.370833 1148153.4793066224 1.4428122143132982 0.01587305542252372 0.015356435314079153 6.887056419449 6.641292792632737 
0.371667 1142383.2948481452 1.4355611866714544 0.015918539050509186 0.015397590421616147 6.944823020566 6.6916177729598765 
0.3725 1136581.418719058 1.4282703341017828 0.01596452284915691 0.015439022573403127 7.002829199755 6.746282700378026 
0.373333 1130748.006609172 1.4209398522498713 0.01601101403143869 0.015481192036612024 7.0610788344449995 6.805097347378947 
0.374167 1124883.2150056 1.4135699377632243 0.016058019965487332 0.015523632923189812 7.119575890312 6.856094628991131 
0.375 1118987.2011865028 1.4061607882834084 0.016105548179338913 0.01556682444259505 7.178324423379999 6.9113296881098885 
0.375833 1113060.123214757 1.3987126024380923 0.016153606365796522 0.015610326996239765 7.237328581679 6.971033144235429 
0.376667 1107102.1399314355 1.3912255798328548 0.016202202387715227 0.01565454131701971 7.296592610256 7.0225562773398975 
0.3775 1101113.4109492863 1.3836999210429908 0.01625134428323997 0.015699140487149155 7.356120853295001 7.078575951836643 
0.378333 1095094.0966461343 1.3761358276052187 0.01630104027115191 0.015744398418125582 7.4159177554280005 7.139065398755957 
0.379167 1089044.3581580813 1.368533502009136 0.016351298756706493 0.01579013067758117 7.475987867076 7.191248051419447 
0.38 1082964.357372678 1.3608931476886386 0.01640212833744046 0.015836453693933272 7.536335846691999 7.248017766779447 
0.380833 1076854.2569219775 1.353214969013192 0.016453537809249533 0.015883357122199238 7.596966464028999 7.309350649678264 
0.381667 1070714.2201754414 1.3454991712789164 0.016505536172771097 0.01593076739574717 7.657884604574001 7.362255831078653 
0.3825 1064544.4112328247 1.3377459606996456 0.016558132639761865 0.015978881768351716 7.719095270956001 7.419739552604385 
0.383333 1058344.994916774 1.3299555443976259 0.01661133664014091 0.016027402199543683 7.780603590151 7.482085175456289 
0.384167 1052116.1367655077 1.3221281303943173 0.01666515782876721 0.016076769083421816 7.842414813795 7.535565773317703 
0.385 1045858.003025202 1.3142639276008266 0.016719606092912197 0.01612650651436698 7.9045343245329995 7.593997486404778 
0.385833 1039570.7606423361 1.3063631458082865 0.01677469155976905 0.01617708619388547 7.966967639115 7.657177946913932 
0.386667 1033254.5772558253 1.2984259956779713 0.016830424604436345 0.01622814029289854 8.029720414204 7.711517867537997 
0.3875 1026909.621189135 1.2904526887313856 0.016886815857921237 0.016279903022837106 8.092798448387999 7.770808921306898 
0.388333 1020536.0614420816 1.2824434373399622 0.016943876215835194 0.016332320476081685 8.156207689535 7.8349931649933 
0.389167 1014134.0676826064 1.2743984547147242 0.017001616847139064 0.016385292445528776 8.219954238285 7.890215038810137 
0.39 1007703.8102383513 1.266317954895699 0.017060049203315743 0.016439122141064022 8.284044352838 7.950304224315005 
0.390833 1001245.4600880297 1.2582021527410747 0.017119185028007012 0.01649338722348004 8.348484455244 8.01567745933522 
0.391667 994759.1888526722 1.2500512639161987 0.017179036366907204 0.016548623616716718 8.413281136004 8.071583772998409 
0.3925 988245.1687866315 1.2418655048822747 0.01723961557822524 0.016604377267922965 8.478441161213 8.132754825319788 
0.393333 981703.5727684767 1.2336450928849196 0.0173009353433552 0.01666090666869402 8.543971476778001 8.199212035971888 
0.394167 975134.5742916268 1.225390245942394 0.017363008678158928 0.016718204111604296 8.609879215234 8.256055542865072 
0.395 968538.3474547673 1.2171011828335583 0.017425848944741258 0.016776056682399343 8.676171703085 8.318390888889754 
0.395833 961915.0669521177 1.208778123085643 0.017489469863548532 0.01683495587284023 8.742856465914 8.385812640294636 
0.396667 955264.9080633718 1.200421286961607 0.017553885526236157 0.016894370596283848 8.809941237322 8.44373960245248 
0.3975 948588.0466435018 1.192030895447327 0.01761911040883222 0.016954724693122536 8.877433964535001 8.507068554106711 
0.398333 941884.6591122426 1.1836071702383792 0.01768515938565479 0.01701583272585161 8.945342816813 8.575821044466664 
0.399167 935154.9224433241 1.175150333726512 0.01775204774380312 0.017077606949543966 9.013676193732 8.634876474047317 
0.4 928399.0141534617 1.1666606089858087 0.017819791198223574 0.01714047417404685 9.082442732817999 8.699206408089202 
0.400833 921617.1122910541 1.158138219758486 0.017888405907445986 0.017203921262825883 9.15165131754 8.769391439272146 
0.401667 914809.3954244893 1.1495833904401982 0.017957908490266187 0.01726839925794299 9.221311089007001 8.829411615863116 
0.4025 907976.042630282 1.1409963460651307 0.01802831604279954 0.01733371041831422 9.291431452580001 8.895071570144545 
0.403333 901117.2334807748 1.1323773122905443 0.018099646156584884 0.017399717285073946 9.362022088708999 8.966759640591269 
0.404167 894233.1480314935 1.1237265153808857 0.01817191693750593 0.017466967785707332 9.433092963941998 9.027763671476215 
0.405 887323.9668081884 1.1150441821915031 0.018245147025460786 0.01753487375716478 9.504654340475 9.094853881427857 
0.405833 880389.8707934223 1.106330540151793 0.018319355615119163 0.01760381206608508 9.57671678844 9.167916073863118 
0.406667 873431.0414127917 1.0975858172478836 0.018394562477553077 0.017673778146315433 9.649291197194 9.230256755377857 
0.4075 866447.6605206885 1.0888102420047432 0.018470787982983794 0.0177444436451053 9.722388788156 9.298915582460753 
0.408333 859439.9103856612 1.0800040434677853 0.018548053124480504 0.017816480510527866 9.796021126134999 9.373283660492111 
0.409167 852407.9736751906 1.0711674511837361 0.0186263795430898 0.01788933799835668 9.87020013527 9.437051634770082 
0.41 845352.0334400814 1.0623006951810212 0.018705789553885615 0.017963116637949028 9.944938110874999 9.507247272392833 
0.410833 838272.273098207 1.0534040059493375 0.018786306173597382 0.018038260550216734 10.02024773612 9.583244514424651 
0.411667 831168.8764177687 1.0444776144186179 0.018867953149414713 0.018114202161413573 10.09614209633 9.648577593671385 
0.4125 824042.0274998968 1.0355217519371658 0.018950754989403892 0.01819135959189544 10.17263469628 9.720230393290397 
0.413333 816891.9107606774 1.0265366502490691 0.01903473699432129 0.018269740940525248 10.24973947586 9.798061278734703 
0.414167 809718.7109124188 1.017522541470661 0.019119925291297104 0.018348978455553056 10.32747083 9.865083706014392 
0.415 802522.6129443026 1.0084796580662025 0.01920634686901834 0.018429721961284562 10.405843625600001 9.938257810201803 
0.415833 795303.8021021809 0.9994082328224969 0.019294029615020483 0.018511567698318965 10.48487322317 10.018039640481602 
0.416667 788062.4638676642 0.9903084988226103 0.019383002354716093 0.01859433446680092 10.56457549584 10.086867968584132 
0.4175 780798.783936262 0.981180689418402 0.019473294892762203 0.018678890906317136 10.64496685299 10.161698714529917 
0.418333 773512.9481946883 0.972025038202006 0.01956493805648688 0.01876445154577444 10.726064262140001 10.243559257002529 
0.419167 766205.1426971612 0.9628417789760483 0.019657963741800136 0.018851136410290792 10.8078852737 10.314216640676074 
0.42 758875.5536406983 0.953631145722602 0.019752404961591575 0.018939623705849118 10.89044804602 10.391031670696718 
0.420833 751524.3673392826 0.944393372570723 0.01984829589692124 0.019029176560778405 10.97377137307 10.475142789471546 
0.421667 744151.7701969063 0.9351286937625763 0.019945671950996502 0.019120058562866027 11.05787471189 10.547665027609275 
0.4225 736757.9486793164 0.9258373436179306 0.02004456980636496 0.0192127572731009 11.14277821354 10.626629946860184 
0.423333 729343.0892844783 0.9165195564970408 0.020145027485297534 0.019306610291239368 11.22850275387 10.71314436154605 
0.424167 721907.3785116146 0.9071755667617418 0.020247084413707563 0.019401977092968425 11.31506996626 10.787705828868765 
0.425 714451.0028286544 0.8978056087345444 0.020350781489029045 0.019499219378601662 11.40250227889 10.868975977302695 
0.425833 706974.1486381883 0.8884099166558523 0.020456161151811918 0.019597715627729384 11.49082294892 10.958055199240523 
0.426667 699477.0022415386 0.8789887246388116 0.020563267462016175 0.019697885112140434 11.58005610457 11.034869452596325 
0.4275 691959.7498010708 0.8695422666219501 0.020672146179689183 0.019800041816787406 11.67022678507 11.118615455108982 
0.428333 684422.5773004728 0.8600707763192631 0.020782844850712252 0.019903564807249086 11.761360984549999 11.210435441091471 
0.429167 676865.6705028669 0.8505744871675744 0.020895412897959632 0.02000888935308731 11.853485699239998 11.289745330136093 
0.43 669289.214906647 0.841053632271041 0.021009901718135788 0.02011637598968774 11.94662897621 11.3761550758825 
0.430833 661693.3956987987 0.831508444342492 0.02112636478490651 0.020225356015086904 12.040819966559999 11.470907677062353 
0.431667 654078.3977056075 0.8219391556414878 0.02124485775855519 0.02033622753856512 12.136088979539998 11.552990512774125 
0.4325 646444.4053404297 0.8123459979086867 0.021365438602987227 0.020449511442659052 12.23246754271 11.642271450379479 
0.433333 638791.6025484196 0.8027292022963864 0.02148816771035274 0.020564433173756336 12.32998846343 11.740165982046141 
0.434167 631120.1727478858 0.7930889992948317 0.021613108034101342 0.02068128910619571 12.42868589556 11.825339836952798 
0.435 623430.2987680264 0.7834256186539686 0.02174032523110859 0.020800898033342397 12.52859541069 11.917721642848276 
0.435833 615722.1627827911 0.7737392893003341 0.021869887813500535 0.020922309667403383 12.62975407268 12.018986563848237 
0.436667 607995.9462405083 0.7640302392486223 0.022001867311089125 0.021045640082145378 12.73220051758 12.107618002784278 
0.4375 600251.8297889186 0.7542986955074791 0.022136338445322847 0.02117217260531823 12.835975039580001 12.203355693779258 
0.438333 592489.9931952733 0.7445448839790949 0.02227337931559959 0.02130069696011838 12.94111968128 12.308240369962668 
0.439167 584710.615261031 0.7347690293520092 0.02241307159913764 0.021431242014511187 13.04767833104 12.400584402020208 
0.44 576913.8737306916 0.7249713549865482 0.022555500765535298 0.021565191324460442 13.15569682695 12.500241927987 
0.440833 569099.9451943028 0.7151520827923102 0.022700756307211956 0.02170153934592689 13.265223066639999 12.609080017058817 
0.441667 561269.004982964 0.7053114330968531 0.022848931987413525 0.021840132306834903 13.37630712719 12.705260356572666 
0.4425 553421.2270568656 0.6954496245049991 0.023000126106948238 0.021982069003765536 13.489001389639999 12.809478753285084 
0.443333 545556.783884953 0.6855668737476172 0.02315444179194397 0.02212705644338442 13.6033606773 12.922643860172675 
0.444167 537675.8463156825 0.6756633955192092 0.02331198730396276 0.02227454938850848 13.71944239915 13.022888025755009 
0.445 529778.5834378165 0.6657394023029806 0.02347287637512067 0.022425227480682874 13.83730670728 13.132260976383325 
0.445833 521865.1624304479 0.6557951041823756 0.02363722857024793 0.02257979555690104 13.95701666382 13.250140110770715 
0.446667 513935.74840112077 0.6458307086376534 0.023805169678941335 0.022737173773039077 14.078638421560001 13.354786825930905 
0.4475 505990.5042109247 0.6358464203260945 0.02397683214032304 0.02289745494803197 14.20224141726 13.470015780916922 
0.448333 498029.5902852279 0.6258424408441626 0.024152355503868038 0.023062696725906218 14.327898580129999 13.593043947553975 
0.449167 490053.16440857376 0.6158189684697626 0.02433188693000765 0.02323110659918637 14.45568655714 13.702462201169006 
0.45 482061.38150213804 0.6057761978825854 0.024515581734531434 0.02340274755175431 14.58568595498 13.82363104827147 
0.450833 474054.39338191255 0.5957143198602329 0.024703603981407172 0.02357917449872604 14.71798160086 13.953506971504359 
0.451667 466032.3484954578 0.5856335209474114 0.024896127129435196 0.02375995859623936 14.8526628269 14.06840286667234 
0.4525 457995.39163506264 0.5755339830954772 0.025093334738172143 0.02394441467508812 14.98982377409 14.195406084152593 
0.453333 449943.66362453817 0.5654158832688505 0.025295421240095674 0.024133220545973666 15.12956372403 14.333219323942071 
0.454167 441877.30097678234 0.5552793930146982 0.025502592786203582 0.02432796313607788 15.2719874568 14.454186032180115 
0.455 433796.43551868375 0.5451246779915742 0.02571506817367778 0.024526906276223892 15.417205641000002 14.587483926902012 
0.455833 425701.1939796687 0.5349518974523723 0.02593307986489374 0.024730145119286173 15.56533525434 14.733843364138668 
0.456667 417591.697539413 0.5247612036759643 0.02615687510904194 0.024940121730381404 15.716500044539998 14.862535641887431 
0.4575 409468.06132996647 0.514552741341551 0.026386717178296798 0.025155546811183926 15.870831026560001 15.002944505555238 
0.458333 401330.3938864747 0.5043266468384188 0.026622886733152086 0.02537593391734927 16.02846702813 15.157616769514343 
0.459167 393178.7965401919 0.49408304750317716 0.02686568333277418 0.025602510950196222 16.18955528181 15.296383418705794 
0.46 385013.3627462901 0.48382206077505885 0.027115427109206773 0.025836833878649768 16.35425207263 15.445050175050453 
0.460833 376834.17733798083 0.47354379325862156 0.02737246062675177 0.026076936940660544 16.52272344503 15.608225142159059 
0.461667 368641.31569711387 0.4632483396814915 0.027637150951244804 0.026322974411126465 16.69514597592 15.758235550535566 
0.4625 360434.84282981744 0.4529357817327785 0.027909891957968475 0.026578223796884848 16.87170762222 15.917517682805471 
0.463333 352214.8123340502 0.44260618676566393 0.028191106911198083 0.02684115322334757 17.052608647950002 16.090132880402322 
0.464167 343981.2652435959 0.43225960634472116 0.028481251354265772 0.027111081267602255 17.238062642899997 16.250677280476697 
0.465 335734.2287306004 0.4218960746154758 0.02878081635512079 0.027389199230291872 17.42829763982 16.42468220770957 
0.465833 327473.7146455464 0.41151560646968355 0.029090332160440747 0.02767881348722223 17.623557343399998 16.608574174865726 
0.466667 319199.71786996606 0.401118195475288 0.029410372320362078 0.027976770423740027 17.82410248096 16.77944634379747 
0.4675 310912.21445264743 0.3907038115343086 0.02974155835733271 0.028283335582941382 18.030212289759998 16.96889295043628 
0.468333 302611.1594947716 0.3802723982252255 0.030084565065953355 0.02860247302663227 18.24218615475 17.16906534514345 
0.469167 294296.4847428711 0.36982386977820175 0.030440126547125555 0.028933672010047762 18.46034541225 17.35232564474457 
0.47 285968.0958404771 0.3593581076214019 0.0308090430999932 0.029275304133128066 18.68503533882 17.555987082101197 
0.470833 277625.86917965824 0.34887495642451816 0.03119218911945152 0.029627938460416392 18.91662734128 17.778249371039376 
0.471667 269269.64828151325 0.3383742195503638 0.03159052217750306 0.029999050814789652 19.15552136963 17.97624391830764 
0.4725 260899.23961986552 0.32785565380677306 0.03200509350398891 0.030382993653718382 19.40214857238 18.194055636766542 
0.473333 252514.40778387964 0.31731896336776544 0.03243706012877457 0.030780265977117582 19.656974213170002 18.437617034311582 
0.474167 244114.8698520345 0.30676379270367204 0.03288769900599632 0.031195151878552596 19.92050086937 18.66154869968073 
0.475 235700.2888207599 0.2961897183233167 0.03335842351418547 0.031630917406888615 20.1932719261 18.897847444442306 
0.475833 227270.2658939279 0.2855962390847051 0.03385080281936119 0.0320834568354646 20.47587537587 19.159889633315114 
0.476667 218824.3313921164 0.2749827647712685 0.034366584707003635 0.032553461414834006 20.768947921189998 19.414416007440202 
0.4775 210361.93397977191 0.264348602554317 0.034907722641590186 0.03305156796061509 21.07317936119 19.676468236962876 
0.478333 201882.42782962316 0.2536929408633663 0.03547640801037809 0.03357347981150649 21.38931721495 19.959503860218323 
0.479167 193385.05724093123 0.24301483005686048 0.03607510876637802 0.03411800379377866 21.71817148804 20.241612216115136 
0.48 184868.93809258667 0.23231315911544662 0.03670661602621572 0.03468908841659249 22.060619426069998 20.546806104791848 
0.480833 176333.0353322498 0.22158662735399418 0.03737410063049147 0.035300031375631175 22.41760998766 20.85707477307858 
0.481667 167776.1354609691 0.2108337098447466 0.03808118228186399 0.03594084306349121 22.79016761506 21.162817852779618 
0.4825 159196.81264527948 0.20005261483252829 0.03883201469901468 0.036613415865286214 23.17939463035 21.51310341007109 
0.483333 150593.38663969422 0.18924123085858827 0.03963139135332703 0.03733327090112701 23.586471204560002 21.871754835814063 
0.484167 141963.8700795912 0.17839706052688784 0.04048487792066972 0.03810275451815298 24.012651256650003 22.20734455566919 
0.485 133305.9012456941 0.16751713601345564 0.04139898124703461 0.038916144762238564 24.45927940648 22.594015394965197 
0.485833 124616.66094736909 0.15659791461885791 0.04238135822793836 0.03977724928223539 24.92767284506 23.028474195359042 
0.486667 115892.75979575553 0.14563513711143683 0.04344109910627601 0.040724272371859715 25.41921138035 23.39986329036832 
0.4875 107130.09593202044 0.1346236489433621 0.04458908502454275 0.04173498090592409 25.9351962353 23.814030805729782 
0.488333 98323.66390622739 0.12355716008073435 0.0458384683489446 0.04281388062771484 26.47676372651 24.318975742631338 
0.489167 89467.29868967478 0.1124279233200024 0.047205316020873966 0.043996292968629086 27.04469786542 24.77579731229236 
0.49 80553.32593148643 0.10122629478743278 0.048709488542273534 0.045298114808569795 27.63914505064 25.226801934582813 
0.490833 71575.10085174341 0.08994392440631425 0.050368259025525705 0.04670588333112073 28.26573516974 25.768877404885895 
0.491667 62551.0206293419 0.07860393075347365 0.05213596346471263 0.04823551131789157 28.9907138536 26.301381637362013 
0.4925 53502.134085162565 0.06723276455732911 0.053960273723796505 0.04997531496983493 29.82473457149 26.616997699292597 
0.493333 44442.26517683509 0.055847797515373845 0.055807019885934395 0.05174695443304472 30.742869117639998 27.151698637018406 
0.494167 35380.986630070256 0.04446105906951497 0.05765271668707825 0.05350046725699852 31.724826906230003 28.09190469738702 
0.495 26325.15585937075 0.03308116650096218 0.05948070331047141 0.05512608286034205 32.75408774636 29.36528676919018 
0.495833 17279.077537800542 0.021713529221425037 0.06128073478852466 0.05674994509891659 33.81049177044 30.54516284948536 
0.496667 8246.966486022 0.010363443730755179 0.0630427920717991 0.05837130008805878 34.88154178014 31.384929148959884 
0.4975 -761.7895079010596 -0.0009572929286415009 0.06474385510444686 0.059988462645111935 35.97587862047 32.21491630834956 
0.498333 -9712.2691652717 -0.012204797383721698 0.06629673123230723 0.061595164146910325 37.17099671949 32.97741384795501 
0.499167 -18536.888382469402 -0.023294140945111945 0.06753213721578238 0.06317927269154502 38.57171173536 33.49353912868135 
0.5 -27200.749040855608 -0.034181469343556634 0.06836293868699296 0.06473452358939588 40.03420884713 33.80063258814197 
0.500833 -35691.40246869104 -0.044851139116782554 0.06875842290776601 0.06625872019017802 41.4364121344 33.991789297400516 
0.501667 -44007.89154074624 -0.05530194750575392 0.06871675854640341 0.06775161365849042 42.69861644361 34.067387021901276 
0.5025 -52156.95534449024 -0.06554236309754458 0.06825545694768473 0.06921445260857022 43.75601238792 34.12666877690122 
0.503333 -60151.184548018166 -0.0755882077923111 0.06740673605107221 0.06867416378865697 44.553071780050004 39.97188219259781 
0.504167 -68008.27787226133 -0.08546172245871579 0.06621565168581638 0.06669960270067699 45.03894799511 48.82500495125731 
0.505 -75750.51222391582 -0.09519090108332712 0.06473876585401796 0.06475394584380123 45.16907665764 50.73530005075268 
0.505833 -83404.64639839661 -0.10480936976018287 0.0630439046940171 0.06283039422406633 44.90259881228 48.643845191106834 
0.506667 -90990.44256498692 -0.11434196236361878 0.06118130981031507 0.060924016652220116 44.25142358236 46.69148694837569 
0.5075 -98519.5152645432 -0.12380327415612656 0.05918074547355807 0.059031894248388506 43.25960694836 44.90303542117258 
0.508333 -106020.71360177209 -0.13322955799186986 0.05711529101183955 0.05714677707197062 41.951516633720004 43.29101202769136 
0.509167 -113519.02305849802 -0.1426522115533071 0.05504831526821977 0.05526238603112957 40.47713660932 41.79771629972459 
0.51 -121034.99354222904 -0.15209705861582193 0.053032039114264636 0.0533735567297325 38.91953330123 40.45928419153006 
0.510833 -128585.39475780891 -0.1615851726120304 0.05110918256294198 0.0512340163531938 37.32726405352 39.78072064773651 
0.511667 -136182.8196256549 -0.17113237827244054 0.04931196803422773 0.04909305131890487 35.74284546256 38.86721938275239 
0.5125 -143834.622119713 -0.18074791687326172 0.047659450835016735 0.04718758211776128 34.20897037918 36.94816824179577 
0.513333 -151542.73605602735 -0.19043421851940504 0.04615706370942056 0.04551525260317399 32.76348079384 34.80180110484427 
0.514167 -159304.10206798563 -0.2001874386974009 0.04479768992890782 0.04402773624970921 31.439595341990003 32.93641885161227 
0.515 -167111.6100713214 -0.20999864261185017 0.04356403194951464 0.042704100173460685 30.26261269418 31.37920261353679 
0.515833 -174957.6504702281 -0.21985826776263978 0.0424375365505949 0.04152688251601677 29.222335374449997 30.03306758556213 
0.516667 -182835.84786109958 -0.22975830258131663 0.04140275209189018 0.04044460791715329 28.29451259501 28.876995214670195 
0.5175 -190741.0179450467 -0.23969223228575906 0.04044722020720757 0.03944593079328562 27.45902178015 27.910977442984226 
0.518333 -198668.90286265628 -0.24965470629202607 0.03956081061245592 0.038520906212950456 26.7004121702 27.05124096269208 
0.519167 -206615.95569986626 -0.2596412674164536 0.038735179494188615 0.03767705897761181 26.006707742430002 26.211119226534063 
0.52 -214579.18265992674 -0.2696481535430913 0.03796337282883485 0.0368923829300416 25.36845737078 25.46461636020298 
0.520833 -222556.02705680602 -0.27967215184551725 0.037239534810696945 0.03615470515443378 24.77808388543 24.825948428663242 
0.521667 -230544.28188317307 -0.2897104889165244 0.03655868809569987 0.03546007352852393 24.22940115937 24.21221080011308 
0.5225 -238542.02428339914 -0.29976074842446593 0.03591656909846955 0.03481049819540377 23.717326642539998 23.643478820936597 
0.523333 -246547.56386676777 -0.3098208061617192 0.03530949807365974 0.0342034326235473 23.23761949573 23.118654644537145 
0.524167 -254559.40264433072 -0.31988877969985424 0.03473427841069925 0.03362622570303092 22.78670958545 22.61588815320906 
0.525 -262576.2031968199 -0.32996298838825205 0.03418811661544765 0.03307682723294875 22.36156538827 22.166852539108785 
0.525833 -270596.7631507887 -0.34004192127987803 0.033668558146178224 0.032555930321476745 21.95959239669 21.75019220860052 
0.526667 -278619.9945220018 -0.35012421117341974 0.03317343548229715 0.03206600573838697 21.578554221650002 21.32118236390297 
0.5275 -286644.9068523992 -0.36020861342257116 0.032700825727370306 0.03159659040529067 21.21651060595 20.935987124435243 
0.528333 -294670.59333417343 -0.3702939884990339 0.03224901571960055 0.03114652417715169 20.87176819307 20.591707679720795 
0.529167 -302696.2193082815 -0.3803792875393208 0.03181647310991709 0.030716284920277448 20.54284104057 20.235626508640348 
0.53 -310721.0126666894 -0.390463540283861 0.031401822224688646 0.03030887075232863 20.22841865613 19.89976609793175 
0.530833 -318744.25579332164 -0.4005458449496981 0.031003823795631137 0.029916339678311143 19.92733991004 19.596626302788458 
0.531667 -326765.27875781734 -0.41062535967751196 0.03062135783838387 0.029537974376519116 19.63857157972 19.29028746572498 
0.5325 -334783.45353632985 -0.4207012952692615 0.030253409112337207 0.02917459136446704 19.36119057738 19.00426251762667 
0.533333 -342798.1890796644 -0.4307729089906234 0.02989905471007352 0.028828125592132825 19.094369130790003 18.73546009943001 
0.534167 -350808.9270847051 -0.4408394992572108 0.029557453414378692 0.02849290758021078 18.83736235176 18.459449982303802 
0.535 -358815.1383527727 -0.4509004010583504 0.029227836530393694 0.028168464015883576 18.58949774629 18.209044861186058 
0.535833 -366816.31964042375 -0.46095498199968027 0.028909499955417983 0.027856149336938807 18.350166316280003 17.9750046802017 
0.536667 -374811.9909254467 -0.471002638867499 0.028601797292237795 0.027556350030493282 18.11881497455 17.724905114088966 
0.5375 -382801.6930244926 -0.48104279463499244 0.028304133846225675 0.027265321199816173 17.89494004607 17.49730900905153 
0.538333 -390784.98550990346 -0.4910748958444426 0.028015961374423685 0.02698273468729767 17.67808167714 17.29021690015465 
0.539167 -398761.44488212146 -0.5010984103106096 0.027736773476991085 0.026710534178406797 17.467819004800003 17.065704245362944 
0.54 -406730.66296128964 -0.5111128250995575 0.027466101539557496 0.026447485545966598 17.26376596618 16.857166804956787 
0.540833 -414692.24546757055 -0.52111764474463 0.027203511149898628 0.026191448059317834 17.065567650989998 16.668113812696554 
0.541667 -422645.8107644313 -0.5311123896672157 0.02694859892420938 0.025942185182405764 16.872897111550003 16.465988917123934 
0.5425 -430590.98874331615 -0.5410965947751869 0.026700989688742974 0.02570221991624755 16.6854525704 16.2754358830358 
0.543333 -438527.4198310862 -0.5510698082156109 0.026460333970019508 0.025468893872548914 16.502954958329997 16.100468912007386 
0.544167 -446454.75410476146 -0.5610315902623024 0.026226305754735325 0.02524116016415001 16.32514574786 15.914269363974617 
0.545 -454372.6504999599 -0.5709815123211187 0.025998600485180268 0.025019432017954535 16.15178503262 15.741750457938286 
0.545833 -462280.77610164403 -0.5809191560386852 0.025776933261539677 0.02480540125238584 15.982649824950002 15.5800178787588 
0.546667 -470178.8055072039 -0.5908441125020224 0.02556103722601807 0.024596251332456465 15.81753253952 15.405518942431906 
0.5475 -478066.42025341885 -0.6007559815184446 0.02535066210753261 0.024391847993990634 15.656239643770002 15.246367551537846 
0.548333 -485943.30829979794 -0.610654370966306 0.02514557290812455 0.02419343902982063 15.49859044849 15.097995541043165 
0.549167 -493809.1631386157 -0.6205388956766396 0.024945547651176864 0.024000454949909544 15.344395454150002 14.934473418153944 
0.55 -501663.6850363801 -0.6304091789932302 0.0247503804865294 0.023811569959896972 15.19353629793 14.785200824526154 
0.550833 -509506.57823747594 -0.640264849258611 0.024559874647460785 0.023626681543998607 15.045847332949998 14.648635120877422 
0.551667 -517337.5521116429 -0.6501055412560257 0.024373845319629696 0.02344785681600614 14.90118778131 14.494932336219694 
0.5525 -525156.320549024 -0.6599308954492242 0.02419211810570839 0.02327261028837324 14.75942683103 14.354081802164117 
0.553333 -532962.6016424703 -0.6697405575832354 0.024014528211995588 0.023100850039514897 14.62044154438 14.226473629528252 
0.554167 -540756.1174231317 -0.6795341783521001 0.023840919768973966 0.02293350901021407 14.484116168969999 14.083055249030005 
0.555 -548536.5939830632 -0.6893114135529435 0.02367114612457887 0.022770327055288142 14.350358899360002 13.950138185976241 
0.555833 -556303.7598311275 -0.6990719220199403 0.0235050656972736 0.022610208626385853 14.219033263430001 13.829342988530959 
0.556667 -564057.3477643466 -0.7088153679759258 0.023342546664447697 0.022453234548582723 14.090056831590001 13.694751350082669 
0.5575 -571797.0933955243 -0.7185414191821504 0.02318346324712919 0.02230078879813535 13.96333903749 13.568893549409301 
0.558333 -579522.7352378955 -0.7282497470446542 0.02302769590796398 0.022151051849623404 13.83879300481 13.45425264195985 
0.559167 -587234.014575036 -0.7379400264507898 0.022875131009522744 0.022003971134984757 13.7163363816 13.326835692640595 
0.56 -594930.675320108 -0.7476119355923463 0.022725660445837056 0.021860640285286337 13.595891107609999 13.20804706680706 
0.560833 -602612.4638848957 -0.7572651558009731 0.02257918129856705 0.021720209200043472 13.47738313454 13.099140121941165 
0.561667 -610279.1290590904 -0.7668993713964862 0.022435595518960166 0.021582144700851402 13.360742166620001 12.977510408732929 
0.5625 -617930.4218988555 -0.7765142695468343 0.022294809633165814 0.021446997682711078 13.24590141578 12.865073653854274 
0.563333 -625566.095624109 -0.7861095401390205 0.022156734469485104 0.021314948400926625 13.13279738259 12.761365635341798 
0.564167 -633185.9055235413 -0.7956848756597432 0.022021284905096365 0.02118501837321518 13.021369649 12.644899642131918 
0.565 -640789.6088668371 -0.805239971085093 0.021888379630919122 0.021057366673875033 12.911560687929999 12.538025258410299 
0.565833 -648376.9648235248 -0.8147745237785733 0.02175794093316184 0.020932900240676733 12.80331568967 12.439010340851098 
0.566667 -655947.7343877833 -0.8242882333966116 0.021629894489877916 0.020810340496257296 12.69658239754 12.327276092761918 
0.5675 -663501.6803088178 -0.8337808018010662 0.021504169181552894 0.020689658311380144 12.59131095682 12.22522830011473 
0.568333 -671038.5670263501 -0.8432519329781614 0.02138069691457317 0.020571998606580988 12.487453775599999 12.130584962109728 
0.569167 -678558.1606107667 -0.8527013329632751 0.02125941245644139 0.020456143104595093 12.38496539411 12.023220200153764 
0.57 -686060.228707588 -0.8621287097711567 0.02114025328187824 0.020341986536609347 12.283802363249999 11.925286772084597 
0.570833 -693544.540485929 -0.8715337733311613 0.02102315942899725 0.02023043216640308 12.183923131870001 11.83476159713305 
0.571667 -701010.866590644 -0.8809162354271127 0.02090807336477055 0.02012069739459088 12.085287942239999 11.73144586998474 
0.5725 -708458.9790978363 -0.890275809641395 0.02079493985898448 0.020012505998184826 11.98785873077 11.637143333517116 
0.573333 -715888.6514735519 -0.8996122113030458 0.020683705866236444 0.019906605155979418 11.89159903747 11.550273033635332 
0.574167 -723299.6585353558 -0.9089251574394719 0.020574320415212347 0.019802477452826706 11.79647392002 11.450672934258195 
0.575 -730691.7764166056 -0.9182143667315535 0.020466734504774816 0.019699756962741843 11.70244987355 11.359721169328015 
0.575833 -738064.7825332206 -0.9274795594718857 0.02036090100636615 0.019599105362881897 11.60949475521 11.276107670164274 
0.576667 -745418.4555528269 -0.9367204575260043 0.020256774572416293 0.019500130491930112 11.51757771638 11.179927344872386 
0.5775 -752752.5753659182 -0.9459367842961464 0.020154311549854084 0.01940244310040229 11.42666913237 11.092073947217143 
0.578333 -760066.9230592023 -0.9551282646877554 0.020053469899149638 0.019306677674904127 11.33674054493 11.011373344797793 
0.579167 -767361.2808906717 -0.9642946250781551 0.019954209117731485 0.019212452257957646 11.24776460206 10.918349142863882 
0.58 -774635.4322664721 -0.9734355932874811 0.019856490167955786 0.019119408578739394 11.15971500405 10.833366166782321 
0.580833 -781889.1617193661 -0.9825508985516169 0.01976027540912651 0.01902820216978318 11.07256645185 10.755279863758515 
0.581667 -789122.2548887252 -0.9916402714970526 0.019665528533396648 0.018938366580052768 10.98629459945 10.665175895996015 
0.5825 -796334.4985019014 -1.0007034441174743 0.01957221450517301 0.01884961896463455 10.900876007759999 10.582857028696498 
0.583333 -803525.6803569414 -1.009740149752043 0.019480299503940986 0.018762675831741515 10.81628810257 10.507124549395975 
0.584167 -810695.5893064879 -1.0187501230651643 0.019389750870106404 0.01867690826230417 10.73250913293 10.419728977729681 
0.585 -817844.0152428922 -1.0277331000277796 0.019300537053928642 0.01859214520801289 10.64951813495 10.339887084236787 
0.585833 -824970.7490843195 -1.0366888178999067 0.01921262756698794 0.01850919720584443 10.567294894029999 10.266280210461847 
0.586667 -832075.5827619191 -1.0456170152145166 0.019125992936366947 0.01842720869082859 10.48581991167 10.181402129850206 
0.5875 -839158.3092079154 -1.0545174317625676 0.019040604661194917 0.018346292055319013 10.40507437348 10.103756749272955 
0.588333 -846218.7223445658 -1.0633898085791316 0.01895643517140791 0.01826695345896212 10.325040118030001 10.03226266645627 
0.589167 -853256.6170740098 -1.0722338879306355 0.018873457788794592 0.0181884836609556 10.24569961059 9.949761286487911 
0.59 -860271.7892687359 -1.081049413302883 0.018791646689634824 0.0181112035132458 10.167035910929998 9.874018205836563 
0.590833 -867264.0357630227 -1.0898361293902992 0.01871097686983356 0.01803520936350611 10.08903265395 9.804511020322312 
0.591667 -874233.1543447875 -1.0985937820856864 0.01863142411112013 0.01796002303069466 10.01167401909 9.724237952056363 
0.5925 -881178.9437483232 -1.1073221184710984 0.01855296494952523 0.01788616691193523 9.934944712228999 9.650217431468635 
0.593333 -888101.2036474461 -1.1160208868092278 0.01847557664493484 0.017813297962856245 9.858829940011 9.582555164849028 
0.594167 -894999.7346493349 -1.124689836535666 0.01839923715242709 0.017741204191695337 9.783315390875 9.504353414871126 
0.595 -901874.3382888488 -1.1333287182517613 0.018323925094855687 0.017670555361727125 9.708387214765999 9.431940088748181 
0.595833 -908724.817023347 -1.1419372837181103 0.018249619736745715 0.017600612550063843 9.634032003808999 9.365998283934394 
0.596667 -915550.9742280245 -1.150515285848696 0.018176300959521028 0.01753165613139629 9.560236775706 9.289546343798943 
0.5975 -922352.6141916312 -1.1590624787055077 0.018103949237757353 0.017463797682002458 9.486988955568 9.218913719973221 
0.598333 -929129.542112622 -1.1675786174937046 0.018032545616550356 0.017396599772879773 9.414276358785 9.154624512270967 
0.599167 -935881.5640957931 -1.1760634585573875 0.017962071690161646 0.01733060973888456 9.342087178852001 9.079629763382927 
0.6 -942608.4871491176 -1.1845167593756227 0.017892509581210036 0.01726537208505441 9.270409968369 9.010662305315954 
0.600833 -949310.119181119 -1.1929382785591418 0.017823841921262476 0.0172009273034619 9.199233628717 8.947791193715988 
0.601667 -955986.2689984326 -1.2013277758472767 0.017756051831946954 0.017137572684777558 9.128547394385 8.874363371821156 
0.6025 -962636.7463037642 -1.2096850121053948 0.017689122907110617 0.017074800791029743 9.058340821437 8.806991207160413 
0.603333 -969261.3616941068 -1.2180097493226583 0.017623039195674307 0.01701308986031025 8.988603775017001 8.745221333927566 
0.604167 -975859.9266592348 -1.2263017506101306 0.017557785185236527 0.016952093483017405 8.919326417384 8.673422269475255 
0.605 -982432.253580465 -1.2345607801992216 0.01749334578639485 0.016891817051868374 8.850499196618001 8.607451808920777 
0.605833 -988978.1557297137 -1.2427866034405004 0.017429706317864464 0.016832528743661035 8.782112837928999 8.546815440011713 
0.606667 -995497.447268681 -1.2509789868026724 0.01736685249196125 0.016773757183274896 8.714158330853 8.476584581448224 
0.6075 -1001989.9432483602 -1.2591376978719608 0.017304770400959794 0.016716008207721123 8.646626921278 8.411690975823923 
0.608333 -1008455.4596087041 -1.2672625053516893 0.017243446503887976 0.016658851058934054 8.579510101670001 8.352306189041862 
0.609167 -1014893.813178513 -1.2753531790621393 0.017182867613936243 0.016602437884386534 8.51279960281 8.283408058013013 
0.61 -1021304.8216754659 -1.283409489940591 0.017123020886282144 0.01654683592717765 8.446487384133 8.219711040372253 
0.610833 -1027688.3037064094 -1.291431210041685 0.017063893806598812 0.01649172790336939 8.38056562761 8.16152600189553 
0.611667 -1034044.0787676852 -1.2994181125378341 0.017005474179725182 0.016437624747004165 8.315026726829 8.093674048630104 
0.6125 -1040371.9672457742 -1.3073699717200342 0.016947750119194745 0.016383956473385197 8.249863283189 8.031227963605987 
0.613333 -1046671.7904179493 -1.315286562998682 0.016890710036802127 0.016331134218907195 8.185068096059 7.973928028757209 
0.614167 -1052943.3704531428 -1.3231676629046678 0.016834342632812138 0.01627888688898671 8.120634157043 7.907393114286886 
0.615 -1059186.53041296 -1.331013049090647 0.016778636886547467 0.016227284558692823 8.056554644479 7.846034354357887 
0.615833 -1065401.0942527265 -1.338822500332357 0.016723582047131567 0.016176408338050008 7.992822914756 7.789596843602044 
0.616667 -1071586.8868227229 -1.3465957965301694 0.016669167624767604 0.016125999326537244 7.9294324967500005 7.724301029817306 
0.6175 -1077743.7338696155 -1.354332718710887 0.016615383382542086 0.016076446651713594 7.866377089649999 7.663788844992615 
0.618333 -1083871.462037756 -1.3620330490293773 0.01656221932797415 0.016027262895820016 7.803650551944999 7.608357051783859 
0.619167 -1089969.8988708227 -1.3696965707706346 0.016509665705460037 0.01597893069582268 7.741246899835 7.543992686048882 
0.62 -1096038.8728134239 -1.377323068351796 0.016457712988699205 0.01593100520762225 7.679160301117 7.484544525860639 
0.620833 -1102078.2132128202 -1.3849123273243047 0.016406351873456952 0.01588379220705005 7.6173850701429995 7.429880542553509 
0.621667 -1108087.7503207186 -1.3924641343761643 0.01635557327056317 0.015837082701257277 7.555915662572 7.3665878931184645 
0.6225 -1114067.3152951656 -1.3999782773343186 0.016305368299244487 0.01579096564328286 7.494746671482 7.308043337491529 
0.623333 -1120016.7402025277 -1.4074545451671396 0.016255728280681128 0.015745431681400968 7.433872823474 7.254114485688027 
0.624167 -1125935.8580194802 -1.414892727986928 0.016206644731703492 0.015700388049530112 7.373288973565 7.191836715349371 
0.625 -1131824.502635116 -1.4222926170525607 0.016158109358797326 0.015655990937575748 7.312990101523 7.134069890961648 
0.625833 -1137682.50885309 -1.429654004772189 0.016110114052274215 0.015611998923351633 7.25297130772 7.080945632150055 
0.626667 -1143509.7123938256 -1.436976684706008 0.016062650880666586 0.015568701618951408 7.193227809479 7.019496241687338 
0.6275 -1149305.9498967787 -1.4442604515691035 0.016015712085318327 0.015525740091355544 7.133754937558 6.962630218002788 
0.628333 -1155071.0589227898 -1.4515051012344078 0.015969290075234496 0.015483507116647255 7.074548133973 6.910082601903772 
0.629167 -1160804.87795633 -1.4587104307355212 0.015923377421759127 0.015441555593102452 7.015602944794 6.849623376532502 
0.63 -1166507.2464080474 -1.4658762382699122 0.015877966854044835 0.015400352953021113 6.9569150221289995 6.793398645701759 
0.630833 -1172178.0046170757 -1.473002323201819 0.01583305125399025 0.015359404906812202 6.898480116244 6.741611078543223 
0.631667 -1177816.9938536051 -1.4800884860654802 0.015788623651890897 0.015319186677887675 6.840294075821 6.681878375242423 
0.6325 -1183424.0563213755 -1.487134528568267 0.0157446772219629 0.015279223178985335 6.782352844414 6.6264852492158965 
0.633333 -1188999.0351601618 -1.4941402535938066 0.01570120527790475 0.015239957769090706 6.72465245556 6.575213536909245 
0.634167 -1194541.7744484395 -1.5011054652053333 0.015658201268971248 0.015200948265545744 6.667189033283 6.516372215839699 
0.635 -1200052.119205934 -1.50802996864889 0.01561565877581192 0.01516261754094872 6.609958787643 6.461575381042574 
0.635833 -1205529.9153962173 -1.5149135703565924 0.015573571506504735 0.015124532706800364 6.552958011314 6.410966411539106 
0.636667 -1210975.0099294658 -1.5217560779500947 0.015531933293034378 0.015087119057398235 6.496183080823 6.352794323136267 
0.6375 -1216387.2506649678 -1.5285573002437396 0.015490738087226529 0.015049931161935648 6.439630448871 6.298741059019995 
0.638333 -1221766.486413964 -1.5353170472481295 0.015449979957562558 0.015013417049309918 6.383296647192 6.248576234124154 
0.639167 -1227112.5669422683 -1.5420351301734174 0.015409653085506944 0.014977128434385811 6.327178281592 6.191214235558306 
0.64 -1232425.342972992 -1.5487113614327332 0.01536975176218296 0.014941467837619404 6.271272030385 6.137701052447297 
0.640833 -1237704.6661892736 -1.5553455546456116 0.015330270385072066 0.014906061862513642 6.215574641948 6.088127016572611 
0.641667 -1242950.3892370577 -1.5619375246414857 0.015291203454962012 0.014871229257742868 6.160082934489 6.031406640924984 
0.6425 -1248162.365727806 -1.5684870874630927 0.015252545572740663 0.014836689745877596 6.104793792735 5.978524610268571 
0.643333 -1253340.4502412241 -1.5749940603699015 0.01521429143631912 0.014802660592263539 6.049704165254 5.929405126128741 
0.644167 -1258484.498328081 -1.5814582618416544 0.015176435837832281 0.014768971812334497 5.994811064474 5.873365994354566 
0.645 -1263594.366512956 -1.5878795115818205 0.01513897366075586 0.014735722504814586 5.940111564731 5.821041522007558 
0.645833 -1268669.912296974 -1.5942576305210325 0.015101899876999027 0.014702869153373932 5.885602799168 5.772367117145859 
0.646667 -1273710.9941606189 -1.600592440820621 0.01506520954433367 0.014670376978078048 5.831281960073 5.716990763660975 
0.6475 -1278717.4715664834 -1.6068837658760717 0.015028897803656897 0.014638344162941852 5.7771462964480005 5.665156716803011 
0.648333 -1283689.2049619867 -1.61313143032044 0.01499295987629942 0.014606587255100445 5.72319311136 5.6169713532454235 
0.649167 -1288626.055782217 -1.6193352600279216 0.014957391061656724 0.014575360479535338 5.66941976271 5.562129055452663 
0.65 -1293527.8864526437 -1.6254950821172631 0.014922186734615156 0.01454435522253461 5.61582366083 5.510869965243953 
0.650833 -1298394.5603918724 -1.6316107249552223 0.014887342343098643 0.014513882932288391 5.562402267015 5.463019294349793 
0.651667 -1303225.9420143715 -1.637682018159995 0.014852853405653147 0.014483668796931859 5.509153091927001 5.4088117873903405 
0.6525 -1308021.8967332086 -1.643708792604654 0.01481871550909496 0.014453877487663247 5.456073694307 5.35802326353489 
0.653333 -1312782.290962839 -1.6496908804206534 0.014784924306373173 0.014424440711040099 5.4031616818009995 5.310567566861787 
0.654167 -1317506.992121719 -1.6556281150011112 0.014751475514041861 0.014395311198814431 5.350414706708 5.2569606449788635 
0.655 -1322195.868635079 -1.6615203310042956 0.014718364910226414 0.014366638371987595 5.297830467179 5.20656747782405 
0.655833 -1326848.7899375788 -1.6673673643569618 0.014685588332336009 0.014338185419406457 5.245406705092 5.159537431856942 
0.656667 -1331465.6264759602 -1.6731690522576834 0.014653141674854622 0.014310230216386666 5.193141204523 5.106390809193534 
0.6575 -1336046.24971178 -1.678925233180289 0.014621020887380409 0.014282527289706914 5.141031792805999 5.056474978518381 
0.658333 -1340590.532123919 -1.6846357468770143 0.01458922197221708 0.014255185666348646 5.089076336214 5.009785646568391 
0.659167 -1345098.3472113514 -1.6903004343819819 0.014557740982624624 0.014228220011318404 5.037272742916 4.957157388730025 
0.66 -1349569.5694956193 -1.695919138014311 0.014526574020447073 0.014201475084207438 4.985618958724 4.907727391425928 
0.660833 -1354004.074523475 -1.7014917013814383 0.014495717234214665 0.014175234263950065 4.934112968002 4.8612628890763645 
0.661667 -1358401.7388694196 -1.7070179693823078 0.01446516681704913 0.014149211451603527 4.882752792273 4.8091594159785584 
0.6625 -1362762.4401382643 -1.7124977882105887 0.014434919004695991 0.014123541623035196 4.831536490135 4.760113919728109 
0.663333 -1367086.0569675507 -1.717931005357718 0.014404970073298192 0.014098230607621609 4.780462154316 4.713981115274454 
0.664167 -1371372.4690301686 -1.7233174696161895 0.01437531633769017 0.014073137396717339 4.729527914322 4.662411670379659 
0.665 -1375621.5570366636 -1.728657031082454 0.014345954149024983 0.014048503447036564 4.678731931964999 4.613659835776937 
0.665833 -1379833.2027377996 -1.7339495411601389 0.014316879893082607 0.014024109254347827 4.6280724041650005 4.567836032929668 
0.666667 -1384007.288926825 -1.7391948525628957 0.014288089987929065 0.014000003503744196 4.577547559017 4.516729451205191 
0.6675 -1388143.6994419433 -1.744392819317507 0.014259580882140301 0.013976296752623352 4.527155657833999 4.46833892678183 
0.668333 -1392242.3191685614 -1.7495432967667075 0.014231349052551797 0.013952806593171774 4.47689499247 4.422821578264443 
0.669167 -1396303.034041673 -1.7546461415721835 0.014203391002399332 0.013929674475456233 4.42676388683 4.372108826805518 
0.67 -1400325.7310480238 -1.7597012117172912 0.014175703259023903 0.01390685949080872 4.376760694161 4.324079162495328 
0.670833 -1404310.2982283814 -1.76470836650991 0.014148282371854542 0.013884260763896261 4.32688379742 4.278848107164867 
0.671667 -1408256.624679721 -1.769667466585188 0.014121124910305318 0.01386206688549585 4.277131609097 4.228516640161851 
0.6725 -1412164.6005573494 -1.7745783739082135 0.014094227461550857 0.013840131297229386 4.2275025701399995 4.180827241012213 
0.673333 -1416034.117076997 -1.7794409517766412 0.014067586628320994 0.013818411583305101 4.177995149487 4.135857151176024 
0.674167 -1419865.066516919 -1.7842550648233344 0.014041199026772859 0.01379712180993753 4.128607844766 4.085907184067124 
0.675 -1423657.34221981 -1.78902057901877 0.01401506128396931 0.013776053421179046 4.079339179673 4.038538394908884 
0.675833 -1427410.8385948315 -1.7937373616735874 0.01398917003572479 0.013755209501409071 4.03018770539 3.993799532151157 
0.676667 -1431125.4511194876 -1.7984052814409444 0.013963521924140817 0.013734781877342117 3.981151999611 3.94423837232642 
0.6775 -1434801.0763414812 -1.8030242083188501 0.013938113595140075 0.013714568658380832 3.932230666211 3.8971740912056667 
0.678333 -1438437.6118804798 -1.8075940136523847 0.013912941695898146 0.013694575024666422 3.88342233463 3.852645354667145 
0.679167 -1442034.9564298836 -1.81211457013592 0.013888002872300645 0.013674991204343678 3.834725660217 3.8034601012383344 
0.68 -1445593.0097584159 -1.816585751815119 0.013863293766065668 0.013655621287641306 3.78613932235 3.756678558024106 
0.680833 -1449111.6727118616 -1.8210074340891205 0.013838811012285623 0.013636465810696219 3.7376620271529997 3.712344896041133 
0.681667 -1452590.8472144164 -1.8253794937122336 0.013814551236098262 0.01361769533653212 3.689292503462 3.663533657876153 
0.6825 -1456030.436270319 -1.8297018087959902 0.013790511050107134 0.01359915701073211 3.6410295062749998 3.6170177153066385 
0.683333 -1459430.3439651267 -1.8339742588107468 0.013766687050997569 0.013580832555532885 3.592871814388 3.5728543326401048 
0.684167 -1462790.475466974 -1.8381967245872666 0.013743075816196573 0.013562916947286396 3.5448182295360002 3.524375325145253 
0.685 -1466110.7370279196 -1.8423690883184118 0.013719673900809708 0.01354519750392158 3.4968675790919996 3.478130318580902 
0.685833 -1469391.035984933 -1.8464912335603842 0.01369647783372787 0.013527691569073852 3.4490187131809997 3.4341563244547264 
0.686667 -1472631.2807609788 -1.8505630452340878 0.013673484114084738 0.013510448890906135 3.401270506109 3.3860933163139744 
0.6875 -1475831.380865917 -1.854584409626258 0.01365068920728151 0.013493537832615976 3.35362185581 3.3400631633294235 
0.688333 -1478991.2468973324 -1.858555214390507 0.013628089540948787 0.013476839872019974 3.3060716844 3.2961699682892234 
0.689167 -1482110.7905411553 -1.8624753485481016 0.013605681500436527 0.013460354977290478 3.258618936787 3.2484563911513495 
0.69 -1485189.924572303 -1.8663447024887705 0.013583461424451661 0.013444206608082654 3.21126258232 3.2026750639475745 
0.690833 -1488228.5628550984 -1.8701631679712292 0.013561425600178473 0.013428305168647237 3.1640016144409997 3.1588984286481328 
0.691667 -1491226.6203434952 -1.873930638123464 0.013539570258039075 0.013412616217247653 3.1168350498110002 3.1114743824376703 
0.6925 -1494184.0130812896 -1.877647007442998 0.013517891566444092 0.013397154805236733 3.0697619296969996 3.065978556889628 
0.693333 -1497100.6582020458 -1.8813121717967964 0.013496385625947314 0.013382038446611011 3.022781319445 3.0223213252204935 
0.694167 -1499976.4739289503 -1.884926028421085 0.013475048463253777 0.01336713422587188 2.9758923095900003 2.9751383705280916 
0.695 -1502811.379574318 -1.8884884759207279 0.013453876024475014 0.013352442011909327 2.92909401446 2.9298630694339725 
0.695833 -1505605.2955391293 -1.8919994142686472 0.013432864168503136 0.013337992294155887 2.882385574753 2.8863965314654325 
0.696667 -1508358.1433121155 -1.895458744804673 0.013412008659345774 0.013323861290196692 2.835766156201 2.839472664977938 
0.6975 -1511069.8454687535 -1.89886637023428 0.013391305158301748 0.013309941913151935 2.7892349508030003 2.7943374210215914 
0.698333 -1513740.3256699147 -1.90222219462689 0.013370749215362666 0.013296234116948025 2.7427911767169997 2.751004409203227 
0.699167 -1516369.5086603828 -1.9055261234140093 0.013350336260329327 0.013282751274621862 2.69643408047 2.704419500158204 
0.7 -1518957.3202668137 -1.9087780633866642 0.013330061592641228 0.013269593294057636 2.6501629352749996 2.659438565826628 
0.700833 -1521503.6873956083 -1.9119779226927296 0.013309920371042215 0.013256646480509726 2.603977043306 2.6161469388708745 
0.701667 -1524008.5380303117 -1.9151256108336594 0.01328990760213976 0.013243910739164866 2.557875736226 2.569833337687773 
0.7025 -1526471.8012286464 -1.9182210386607579 0.0132700181281247 0.01323138643071431 2.511858376279 2.525100431337526 
0.703333 -1528893.4071191002 -1.9212641183708936 0.013250246613450008 0.013219154191289606 2.465924357288 2.4818980729292206 
0.704167 -1531273.2868969673 -1.9242547635015232 0.013230587530207538 0.013207167481886994 2.420073104664 2.435764803154418 
0.705 -1533611.372820092 -1.9271928889253434 0.013211035142849045 0.013195391395136369 2.374304078942 2.3911807607948843 
0.705833 -1535907.5982037347 -1.9300784108438387 0.013191583490767753 0.013183826128287057 2.328616774931 2.3481085360982217 
0.706667 -1538161.8974150722 -1.932911246780371 0.013172226370044532 0.01317247201190308 2.283010724976 2.302266409094931 
0.7075 -1540374.2058667645 -1.9356913155720956 0.013152957312937122 0.013161425772341362 2.2374854991679998 2.257784988513748 
0.708333 -1542544.460010011 -1.938418537361234 0.013133769566133302 0.013150596883421795 2.192040709311 2.2147267937591306 
0.709167 -1544672.5973264293 -1.94109283358487 0.013114656066171489 0.013139978153120735 2.146676009113 2.1691111663338862 
0.71 -1546758.5563191588 -1.9437141269637694 0.013095609412955513 0.013129569861595192 2.101391097058 2.124830643152671 
0.710833 -1548802.2765028926 -1.946282341489854 0.013076621840661337 0.013119372310644417 2.0561857196389997 2.0818771154048994 
0.711667 -1550803.6983926718 -1.9487974024121195 0.013057685185636918 0.013109449378183147 2.0110596746089997 2.036431936070793 
0.7125 -1552762.7634911947 -1.951259236220689 0.013038790850614391 0.013099764553616833 1.966012812833 1.9922302965781433 
0.713333 -1554679.4142748078 -1.9536677706292076 0.01301992976571922 0.01309028949754154 1.921045043273 1.9493134715554015 
0.714167 -1556553.5941776058 -1.9560229345548619 0.01300109234478248 0.013081024379026474 1.876156336241 1.9041114468004583 
0.715 -1558385.2475737475 -1.9583246580961586 0.012982268437275119 0.013071969473055 1.831346729229 1.8600750012346823 
0.715833 -1560174.3197573 -1.9605728725075946 0.012963447274083597 0.013063125050061464 1.786616330193 1.8172007116623627 
0.716667 -1561920.7569198925 -1.9627675101715774 0.01294461740788223 0.013054554313766342 1.7419653253140002 1.7721461874219706 
0.7175 -1563624.5061252182 -1.9649085045663817 0.012925766645651123 0.013046208922139035 1.697393984304 1.7281753550804437 
0.718333 -1565285.5152804167 -1.9669957902301884 0.012906881973440226 0.013038072920330324 1.652902668472 1.6853217693420761 
0.719167 -1566903.7331035542 -1.9690293027202193 0.012887949471411288 0.013030146498317796 1.608491838496 1.640485724020952 
0.72 -1568479.1090869405 -1.9710089785666385 0.012868954218476374 0.013022429903488453 1.564162065192 1.5966497576405903 
0.720833 -1570011.5934551246 -1.9729347552197698 0.012849880183676169 0.013014923379643939 1.519914038881 1.5538108736649552 
0.721667 -1571501.137117343 -1.9748065709903404 0.012830710103668546 0.013007627167230362 1.475748583159 1.5091346777069619 
0.7225 -1572947.6916129836 -1.9766243649809492 0.012811425342760313 0.013000599793477674 1.431666668802 1.4653438759482345 
0.723333 -1574351.209049112 -1.9783880770075595 0.01279200573305783 0.012993787514966604 1.387669430093 1.4224716373215571 
0.724167 -1575711.6420287276 -1.9800976475093441 0.01277242939142004 0.012987184352228898 1.3437581845039999 1.3779485093878463 
0.725 -1577028.9435679016 -1.981753017444557 0.012752672508521995 0.012980790511108786 1.29993445458 1.3342624121623532 
0.725833 -1578303.0669999062 -1.9833541281700577 0.012732709105342679 0.012974606218090212 1.256199994177 1.2914070779414295 
0.726667 -1579533.9658637592 -1.9849009213012547 0.012712510750519398 0.012968631698659472 1.212556818788 1.247019436907275 
0.7275 -1580721.593774205 -1.986393338548717 0.012692046231167953 0.012962867177931381 1.169007241831 1.2033815603498337 
0.728333 -1581865.9042692168 -1.9878313215265386 0.012671281167267795 0.012957312881390237 1.125553916822 1.1604904265129643 
0.729167 -1582966.8506304943 -1.989214811526773 0.012650177558270507 0.0129519787861756 1.082199888353 1.1162125968062142 
0.73 -1584024.3856710207 -1.9905437492524656 0.012628693246988676 0.01294689186720821 1.038948653139 1.0725802647437577 
0.730833 -1585038.4614821612 -1.9918180744998504 0.012606781281888229 0.012942014100807642 0.995804232873 1.0296182836580565 
0.731667 -1586009.0291311415 -1.9930377257781897 0.012584389154765632 0.01293734557623294 0.952771263538 0.9854444812389034 
0.7325 -1586936.0382968136 -1.9942026398520643 0.012561457883380707 0.012932886535464538 0.9098551044498 0.9418476670564133 
0.733333 -1587819.4368280603 -1.9953127511864468 0.012537920899773406 0.01292863722927784 0.8670619714751 0.8988235098860882 
0.734167 -1588659.1702051293 -1.9963679912697965 0.012513702694661405 0.01292459791983025 0.8243991037042 0.8547124303124274 
0.735 -1589455.1808772383 -1.9973682877816672 0.012488717150989552 0.012920768883843525 0.7818749714154001 0.8110872880550679 
0.735833 -1590207.4074415483 -1.9983135635609757 0.012462865478848688 0.012917150416549728 0.739499538259 0.7679421558148326 
0.736667 -1590915.7836167798 -1.9992037353162098 0.012436033634380811 0.01291374283662483 0.6972845954248 0.7238504939681373 
0.7375 -1591580.2369482587 -2.000038711998141 0.01240808906374999 0.012910546492410635 0.6552441920097 0.6801468072514608 
0.738333 -1592200.6871575203 -2.0008183927258747 0.012378876553898804 0.0129075617698442 0.6133951941566 0.6368217649957038 
0.739167 -1592777.0440162853 -2.0015426641152114 0.012348212887984208 0.01290478910267523 0.5717580201184 0.59268003900366 
0.74 -1593309.2045758364 -2.002211396796978 0.01231587988085287 0.012902228985780528 0.5303576182671 0.548814331605673 
0.740833 -1593797.0495107058 -2.0028244408223683 0.012281615188608496 0.012899881992727735 0.4892247839388 0.5052079352992782 
0.741667 -1594240.4382277438 -2.003381619516821 0.012245100015332062 0.01289776554524269 0.4483979556652 0.46088310806857413 
0.7425 -1594639.2022272092 -2.0038827211373156 0.012205942426738364 0.01289586416184707 0.4079256985232 0.41669175485330967 
0.743333 -1594993.1359470058 -2.004327487366904 0.012163654338364863 0.012894176451294426 0.36787018395279997 0.3726092541643692 
0.744167 -1595301.9839177623 -2.004715597173306 0.01211761923197677 0.012892703621838919 0.3283121334596 0.3278718362886853 
0.745 -1595565.4224051093 -2.005046643739915 0.012067046016894683 0.012891447215220841 0.2893579351666 0.2830474646335728 
0.745833 -1595783.0326414604 -2.0053201008278614 0.012010901753486557 0.012890409225638999 0.2511500111625 0.23805314965513566 
0.746667 -1595954.260934853 -2.005535272647305 0.011947811395221707 0.012889592289646812 0.2138820657248 0.19230484426541933 
0.7475 -1596078.3577845474 -2.005691217347838 0.011875904769029937 0.012888999975954274 0.1778216295806 0.1460231995322425 
0.748333 -1596154.2824234653 -2.0057866270629785 0.011792576663906592 0.012888637239774736 0.1433433204864 0.09896497848432567 
0.749167 -1596180.5482854 -2.0058196337185366 0.01169409844736366 0.012888511158285265 0.11097721879559999 0.050544447329992366 
0.75 -1596154.9619930906 -2.0057874810353558 0.011574962070712529 0.012861587644095396 0.08147683745327 0.012979894897803173 
0.750833 -1596074.1523629453 -2.005685932659194 0.011426696328681695 0.012776554642924376 0.05590817472345 0.0 
0.751667 -1595932.6076091658 -2.005508062275743 0.011235447089440938 0.012627612305331715 0.03575099396078 0.0 
0.7525 -1595720.1949298875 -2.005241136630643 0.010975743334647505 0.012404098256656226 0.02293283205215 0.0 
0.753333 -1595425.0931998852 -2.004870300859828 0.010617867820280673 0.01209357356167029 0.01683070241514 0.0 
0.754167 -1595045.6068416198 -2.0043934242377226 0.01015754857322223 0.011694254026503037 0.01339306685462 0.0 
0.755 -1594581.7072094465 -2.003810470767147 0.009594700071376727 0.011206109508395734 0.01118167843097 0.0 
0.755833 -1594034.1968269951 -2.003122448929038 0.008931322743461206 0.010629984473442766 0.00964592435503 0.0 
0.756667 -1593409.8583209147 -2.0023378820234154 0.008184443651407584 0.009973016030164095 0.008859712105747 0.0 
0.7575 -1592708.1702171483 -2.001456114746654 0.007352729645440054 0.00923465545059221 0.008608557252166001 0.0 
0.758333 -1591933.4714111013 -2.000482599515525 0.006447060012770526 0.00841946839475316 0.009265474568497 0.0 
0.759167 -1591097.8897521691 -1.999432576635055 0.005497886814011449 0.007540216552435863 0.01260728116126 0.0 
0.76 -1590196.7780828087 -1.9983002063148443 0.004493498916618546 0.006592009890705963 0.0157775307823 0.0 
0.760833 -1589233.2364501376 -1.9970893841889932 0.0034416530355828316 0.0055781104751080335 0.02073804839141 0.0 
0.761667 -1588213.4888696298 -1.9958079315860175 0.002357954274221801 0.004505067608171487 0.02874177025401 0.0 
0.7625 -1587141.8384476611 -1.9944612559488684 0.0012531769652447248 0.0033774092904432784 0.0395152740725 0.0 
0.763333 -1586022.6233248846 -1.9930548087458677 0.0001381804937414389 0.002199700387750969 0.053830808420630004 0.0 
0.764167 -1584859.4699637084 -1.99159314712408 -0.0009779673948948685 0.0009757568930854887 0.07199924619459 0.0 
0.765 -1583654.4745116325 -1.9900789051801395 -0.0020900480520150014 -0.0002922154946474187 0.09331442479219 0.0 
0.765833 -1582414.8310963376 -1.9885211233215152 -0.0031800332018485696 -0.0015966466595287443 0.1220821494229 0.0 
0.766667 -1581142.4739619843 -1.9869222321911042 -0.004243117090856387 -0.0027739479861657035 0.15497602143410003 0.03956706991921432 
0.7675 -1579840.0567649822 -1.9852855664719 -0.005272688876887601 -0.0035314480701482687 0.1931288419561 0.2173650208991736 
0.767917 -1579177.2001142849 -1.9844525962382145 -0.005775870644173742 -0.00391697204921293 0.2239249438457 0.34709851698221905 
0.768333 -1578511.1501854006 -1.9836156132128118 -0.0062598359759302395 -0.004304353727538901 0.25359556594489996 0.3512791956765758 
0.76875 -1577838.1178534962 -1.982769855840996 -0.0067341161376804825 -0.004695796447919287 0.2760334046311 0.35401252224353974 
0.769167 -1577159.8716727514 -1.9819175465534946 -0.0071942746107602155 -0.005090271596622786 0.3046728160773 0.35685809777679356 
0.769583 -1576477.977601349 -1.9810606531913968 -0.00763638424237863 -0.005486868395967459 0.3377992076758 0.35967990295375507 
0.77 -1575790.6611297915 -1.9801969458403026 -0.008064913577271769 -0.005886618921790765 0.3669664056455 0.36212480708609046 
0.770417 -1575099.2485902014 -1.979328091218312 -0.00847653808165351 -0.006288751763122047 0.4014437370708 0.36425610015479476 
0.770833 -1574403.555996884 -1.9784538581221829 -0.00887172925084176 -0.006693373929053781 0.435989414077 0.36696142758763745 
0.77125 -1573704.2651019287 -1.9775751032668574 -0.009248782930149507 -0.007100088904755442 0.4740644876812 0.36909430795231024 
0.771667 -1573001.6964535906 -1.976692229465153 -0.009606902955433339 -0.007508710256229456 0.5141143945939 0.3705211063889043 
0.772083 -1572295.8731721512 -1.9758052657708718 -0.00994604086680979 -0.007919224536687475 0.5553229904561 0.3727482658511714 
0.7725 -1571585.5633812677 -1.9749126641625467 -0.010269302541099576 -0.008332348219314056 0.5933549604783 0.3748472758699865 
0.772917 -1570873.5648409987 -1.9740179404091565 -0.010569666460329837 -0.008746454094445966 0.6437221907114 0.376084514414483 
0.773333 -1570158.0039294963 -1.9731187400480477 -0.01085185175582138 -0.009162631883653294 0.6866142569301 0.37798141049604195 
0.77375 -1569439.828795816 -1.9722162545584634 -0.011113485861055065 -0.009580330131429893 0.7358501552547 0.37966892464545055 
0.774167 -1568718.7613020395 -1.971310134421987 -0.011355278390720478 -0.00999971060659588 0.7844450842048 0.3807248441846529 
0.774583 -1567994.4663341348 -1.9703999585219065 -0.011578082341920667 -0.010420968215052673 0.8333038044972001 0.38285924229252216 
0.775 -1567267.446414017 -1.9694863583458841 -0.011780645688742828 -0.010843810684153077 0.8858753302372 0.3844894810247965 
0.775417 -1566538.386426842 -1.9685701945459904 -0.011961258262125166 -0.011172311431556947 0.9426666700226 0.48905099731394774 
0.775833 -1565805.3070613232 -1.9676489798463053 -0.012124905934577953 -0.011264067923800969 0.9905299076919 0.8724502282912149 
0.77625 -1565069.246668338 -1.9667240190770252 -0.012268990551890797 -0.01135619535675847 1.0467382092870001 1.1451698886027406 
0.776667 -1564330.1525908364 -1.9657952460673487 -0.012393656147281173 -0.011448702494779806 1.102748581382 1.1487644870064995 
0.777083 -1563587.6170654024 -1.9648621484066557 -0.012499939418957065 -0.011541640378370355 1.158027943668 1.1554814679561924 
0.7775 -1562841.1653730436 -1.963924129545466 -0.012589045528120691 -0.011635079925357728 1.21212937066 1.1614890647474956 
0.777917 -1562090.2226940412 -1.9629804671440176 -0.01266243140172613 -0.011729093350241193 1.264472664911 1.1669182027762244 
0.778333 -1561334.6952697816 -1.9620310433817618 -0.012720345113401088 -0.011823680722000462 1.317864659297 1.1756919133028565 
0.77875 -1560574.210667669 -1.9610753902460958 -0.012763735305908852 -0.011918888705434227 1.370100218191 1.1834300423707609 
0.779167 -1559808.141019093 -1.9601127187340541 -0.012794192787667786 -0.012014795908462217 1.419397036282 1.190537605755465 
0.779583 -1559035.5063413174 -1.9591417973630105 -0.01281419351125936 -0.01211152502251056 1.4637888609849998 1.2017707675162954 
0.78 -1558254.5775769674 -1.958160453335387 -0.012828096243936415 -0.012209292522650017 1.4976939756249998 1.2136768188241858 
0.780833 -1556664.107967857 -1.9561618102794913 -0.01284703540995121 -0.012408417903712499 1.537996367824 1.2309257082087288 
0.781667 -1555030.5113007708 -1.9541089721641927 -0.012866754158453534 -0.012612934475659365 1.582070517322 1.2595943057020633 
0.7825 -1553354.2282959402 -1.9520024928148674 -0.012886256857279819 -0.012822795106285367 1.6267795933779998 1.293852968991124 
0.783333 -1551635.300535499 -1.9498424244851658 -0.012905553964841037 -0.013003594373501626 1.6714591761020001 1.3560916900741629 
0.784167 -1549873.730088882 -1.9476287697756165 -0.012924758189769356 -0.013012128155919456 1.7160572403049998 1.5713338638822076 
0.785 -1548069.5486334658 -1.9453615684931853 -0.012943910768566096 -0.013020897143031673 1.7607026776 1.761191804294768 
0.785833 -1546222.8006608288 -1.9430408765476381 -0.012963023669557499 -0.013029872875987003 1.805421321448 1.8055316231065683 
0.786667 -1544333.5276283906 -1.9406667460359048 -0.012982119420775769 -0.013039055273839306 1.8501779176720001 1.8477654821607152 
0.7875 -1542401.773396197 -1.9382392320741446 -0.013001217442361284 -0.013048444123390679 1.89499320227 1.891165303963711 
0.788333 -1540427.5857718352 -1.9357583947391435 -0.013020330160197614 -0.013058039192229476 1.939874404974 1.9357322586443806 
0.789167 -1538411.014423114 -1.9332242964453106 -0.013039468248307895 -0.013067899922338144 1.984822875066 1.9779887995617336 
0.79 -1536352.1104320697 -1.930637001384226 -0.013058641746013103 -0.013077998823633141 2.029839203917 2.0214785763828464 
0.790833 -1534250.9262968318 -1.9279965755269848 -0.013077860049475707 -0.013088304966895947 2.0749242036370004 2.0662508347864312 
0.791667 -1532107.5159377619 -1.9253030866319119 -0.01309713189238515 -0.013098818209104746 2.1200788509899997 2.1086078035572458 
0.7925 -1529921.934784887 -1.9225566043544333 -0.013116465122259733 -0.013109538278375465 2.165304879015 2.152286986667619 
0.793333 -1527694.2397110164 -1.9197572001630294 -0.013135866864507425 -0.013120503801048233 2.2106035654119998 2.197270349939392 
0.794167 -1525424.48871713 -1.9169049469438808 -0.01315534430901515 -0.013131740108700551 2.255974289609 2.2396366731768085 
0.795 -1523112.7409030618 -1.9139999189640293 -0.013174904779643243 -0.013143184050125267 2.301416914699 2.2834372632230067 
0.795833 -1520759.0566164237 -1.9110421920585203 -0.013194555355662906 -0.013154835575316381 2.3469322681389997 2.3286798099597505 
0.796667 -1518363.4975157212 -1.9080318437097177 -0.01321430270876074 -0.01316669437904383 2.3925214033159996 2.371179466601135 
0.7975 -1515926.1265497904 -1.904968953021461 -0.013234153150325355 -0.013178826333741789 2.438185255097 2.41512593404886 
0.798333 -1513447.007929327 -1.901853600683291 -0.013254112698451342 -0.013191213599354379 2.483924672556 2.4605455667111427 
0.799167 -1510926.207108058 -1.8986858689467863 -0.013274187120696317 -0.013203808928912819 2.529740478536 2.503111117715739 
0.8 -1508363.7907699505 -1.8954658416094914 -0.01329438196155416 -0.013216612177791687 2.575633496556 2.547267706709263 
0.800833 -1505759.826819189 -1.8921936040023213 -0.013314702562893506 -0.013229641718899954 2.621604558358 2.5929836639367765 
0.801667 -1503114.3843712057 -1.8888692429782898 -0.013335154081681296 -0.01324298469934515 2.667654508194 2.6355884060822996 
0.8025 -1500427.5337447186 -1.8854928469025038 -0.013355741505091653 -0.013256536090943793 2.713784201658 2.679870017244507 
0.803333 -1497699.346454071 -1.8820645056425378 -0.013376469664766336 -0.013270295953608402 2.759994508122 2.7258620029430074 
0.804167 -1494929.8952022342 -1.8785843105596394 -0.013397343249349008 -0.01328426535516658 2.80628631043 2.768640523517139 
0.805 -1492119.253874188 -1.8750523545004132 -0.013418366815991045 -0.013298576198571332 2.852660505137 2.813072417677607 
0.805833 -1489267.4975305898 -1.8714687317888625 -0.01343954480102197 -0.013313095828122234 2.8991180036540003 2.8592666767922683 
0.806667 -1486374.7024019107 -1.8678335382190232 -0.013460881529431147 -0.013327824391540899 2.9456597313199997 2.9021648224361987 
0.8075 -1483440.9458826804 -1.8641468710477291 -0.013482381223920547 -0.013342777263127603 2.992286628595 2.9468643209381855 
0.808333 -1480466.3065260472 -1.8604088289877778 -0.013504048013160004 -0.013358068031984027 3.0389996514789996 2.9933110417400797 
0.809167 -1477450.8640385782 -1.856619512201396 -0.013525885939309925 -0.013373567998433478 3.0857997710319998 3.0362660154353476 
0.81 -1474394.69927516 -1.85277902229383 -0.013547898965250875 -0.013389277272028988 3.132687974519 3.081186163591559 
0.810833 -1471297.894234184 -1.848887462307298 -0.013570090980987241 -0.013405258615819315 3.179665264175 3.1279704452166808 
0.811667 -1468160.5320526676 -1.844944936714857 -0.013592465810167747 -0.013421541289760697 3.226732659789 3.1710289842987183 
0.8125 -1464982.6970017352 -1.8409515514147254 -0.013615027215595654 -0.013438033618036416 3.273891196939 3.2161199211765368 
0.813333 -1461764.4744820823 -1.8369074137245818 -0.01363777890473876 -0.01345473553628218 3.321141927698 3.2632460332065767 
0.814167 -1458505.951019501 -1.8328126323759437 -0.013660724534959999 -0.013471791805422129 3.368485921664 3.3064417709982212 
0.815 -1455207.2142605968 -1.8286673175087835 -0.013683867718253917 -0.013489078282826084 3.4159242655170003 3.3517197686075706 
0.815833 -1451868.3529685184 -1.824471580666164 -0.013707212025811948 -0.013506574925783221 3.46345806327 3.3991518570368697 
0.816667 -1448489.4570187537 -1.8202255347889542 -0.013730760992388992 -0.013524368184102409 3.511088436848 3.4425372852430596 
0.8175 -1445070.6173949963 -1.8159292942106349 -0.01375451812040206 -0.013542460146333646 3.558816526339 3.4880363460209542 
0.818333 -1441611.9261850829 -1.811582974652195 -0.013778486883775129 -0.013560684888604735 3.6066434898510003 3.535803016161052 
0.819167 -1438113.4765769066 -1.8071866932169949 -0.013802670731759727 -0.013579241026820954 3.654570504639 3.5793601469542238 
0.82 -1434575.3628544926 -1.8027405683858344 -0.013827073092297542 -0.01359814817467564 3.702598765995 3.625050089939314 
0.820833 -1430997.680393923 -1.7982447200118334 -0.01385169737566183 -0.013617266774535342 3.750729489579 3.6730820166098797 
0.821667 -1427380.5256595109 -1.7936992693156226 -0.013876546977414266 -0.013636616422151082 3.798963909435 3.716850117557853 
0.8225 -1423723.9961997485 -1.789104338880253 -0.013901625281838208 -0.013656351437288272 3.847303280951 3.7628343049978477 
0.823333 -1420028.1906435639 -1.7844600526464907 -0.01392693566455338 -0.013676298436615442 3.8957488780930003 3.811198506269722 
0.824167 -1416293.20869628 -1.7797665359077395 -0.013952481495752723 -0.013696471238459296 3.9443019967260002 3.8551586546157357 
0.825 -1412519.1511358428 -1.7750239153053018 -0.013978266142746026 -0.013717045676053141 3.992963952996 3.9014088603713315 
0.825833 -1408706.1198089253 -1.7702323188234812 -0.014004292972709933 -0.01373783258448591 4.04173608424 3.9501274874502394 
0.826667 -1404854.217626996 -1.765391875784643 -0.01403056535544851 -0.013758859228033549 4.090619750727 3.9942794578050163 
0.8275 -1400963.548562582 -1.760502716844518 -0.014057086665611259 -0.0137802847940518 4.139616333389 4.040812259542625 
0.828333 -1397034.2176453215 -1.7555649739872425 -0.014083860285357014 -0.013801923271111072 4.188727236046001 4.089908231893971 
0.829167 -1393066.3309580497 -1.7505787805204387 -0.01411088960685642 -0.01382383553290234 4.237953886806 4.134251163093104 
0.83 -1389059.995633069 -1.7455442710705278 -0.014138178034269385 -0.013846124090115097 4.287297735293 4.181083996178159 
0.830833 -1385015.3198481305 -1.7404615815776818 -0.014165728986365643 -0.013868625951173552 4.33676025613 4.230581031769183 
0.831667 -1380932.4128225755 -1.7353308492909723 -0.014193545898679594 -0.01389145674561787 4.386342948637 4.275113363042871 
0.8325 -1376811.3848134903 -1.7301522127635405 -0.014221632225549011 -0.01391462031985169 4.436047335854 4.322264542214856 
0.833333 -1372652.347111671 -1.724925811847525 -0.014249991442568666 -0.013937997542356362 4.485874967717 4.372187191609219 
0.834167 -1368455.4120377982 -1.719651787689256 -0.01427862704843624 -0.01396178097309142 4.535827418919 4.416906595774638 
0.835 -1364220.692938425 -1.7143302827242133 -0.01430754256721014 -0.013985831759754097 4.585906290877 4.464395338683593 
0.835833 -1359948.3041819723 -1.7089614406719926 -0.014336741550452576 -0.014010132401375497 4.636113212856 4.514747826632667 
0.836667 -1355638.3611548285 -1.7035454065314064 -0.01436622757907327 -0.014034867904432424 4.6864498404270005 4.55968399813953 
0.8375 -1351290.9802572036 -1.6980823265752725 -0.014396004265679784 -0.01405981827456615 4.736917858968 4.607540034460086 
0.838333 -1346906.2788992168 -1.6925723483454977 -0.014426075256316725 -0.014085131458744682 4.787518981364 4.658281654346937 
0.839167 -1342484.375496742 -1.6870156206478586 -0.01445644423268631 -0.014110778880916941 4.838254950495 4.70350251395215 
0.84 -1338025.3894673157 -1.6814122935468565 -0.014487114914200272 -0.014136648664248908 4.889127540147 4.7517623245519305 
0.840833 -1333529.441226089 -1.675762518360633 -0.014518091059808617 -0.014163004829021997 4.940138553712 4.802865488056921 
0.841667 -1328996.6521815967 -1.6700664476556535 -0.0145493764702382 -0.014189576968118844 4.991289827021999 4.848394125285243 
0.8425 -1324427.1447315891 -1.6643242352414664 -0.014580974989995759 -0.014216523448027374 5.042583228733 4.896994176674023 
0.843333 -1319821.042258909 -1.658536036165525 -0.014612890509193717 -0.014243817186536445 5.094020658880001 4.948591584502876 
0.844167 -1315178.4691271177 -1.6527020067076894 -0.014645126965935253 -0.014271362901708828 5.145604053063001 4.994465170838548 
0.845 -1310499.5506763177 -1.646822304374978 -0.014677688348135633 -0.014299390507757748 5.197335380684 5.04336368778816 
0.845833 -1305784.4132187895 -1.6408970878960831 -0.01471057869573768 -0.014327635078667189 5.249216647115 5.095488644896018 
0.846667 -1301033.18403469 -1.634926517215968 -0.014743802102721632 -0.01435632628568051 5.30124989358 5.141618013222233 
0.8475 -1296245.9913676241 -1.6289107534902987 -0.014777362719334797 -0.014385318143524284 5.353437199069 5.1909624310427285 
0.848333 -1291422.9644202648 -1.6228499590799428 -0.014811264754169964 -0.014414654797239246 5.405780680464 5.243601362878301 
0.849167 -1286564.233349882 -1.6167442975453497 -0.014845512476362873 -0.014444406830431467 5.458282493627 5.290024495084291 
0.85 -1281669.9292638414 -1.6105939336408936 -0.014880110217836964 -0.014474407286239721 5.510944834721 5.3398527647900185 
0.850833 -1276740.1842150597 -1.6043990333091644 -0.01491506237556651 -0.014504932717007257 5.5637699413410004 5.392919651065049 
0.851667 -1271775.1311974595 -1.5981597636752538 -0.014950373413784017 -0.01453567678554002 5.616760092719001 5.439749276254135 
0.8525 -1266774.904141326 -1.5918762930409216 -0.014986047866348717 -0.014566928404529111 5.669917611251 5.489954986906537 
0.853333 -1261739.6379086436 -1.5855487908787362 -0.015022090339141501 -0.01459846023199618 5.723244863931 5.543618827493608 
0.854167 -1256669.4682883704 -1.5791774278261344 -0.015058505512498361 -0.014630427559604975 5.776744263666 5.590801952731239 
0.855 -1251564.5319917563 -1.5727623756795397 -0.015095298143509895 -0.014662761062781637 5.830418268645 5.641472272420441 
0.855833 -1246424.9666474448 -1.5663038073882063 -0.015132473068762775 -0.01469546496459273 5.884269386141 5.695719503785137 
0.856667 -1241250.9107966803 -1.5598018970481962 -0.015170035206789903 -0.01472861443433171 5.93830017238 5.743247331011723 
0.8575 -1236042.5038884217 -1.5532568198962395 -0.01520798956066223 -0.014762076568913374 5.992513233436 5.794449388118368 
0.858333 -1230799.88627436 -1.5466687523034728 -0.015246341220759825 -0.014796056684231784 6.046911227552 5.849216962490309 
0.859167 -1225523.1992039462 -1.5400378717691912 -0.015285095367460175 -0.014830299541712 6.101496865776 5.897222475730047 
0.86 -1220212.5848193096 -1.5333643569144622 -0.015324257274050044 -0.01486512538536 6.156272914402 5.948848093465413 
0.860833 -1214868.1861501879 -1.526648387475755 -0.015363832309503727 -0.014900172779765297 6.211242195148 6.004314044866102 
0.861667 -1209490.1471087495 -1.5198901442984343 -0.0154038259415159 -0.014935859403047314 6.266407587441 6.0526497555954455 
0.8625 -1204078.612484366 -1.51308980933019 -0.015444243739556288 -0.014971768756490977 6.321772030108 6.104892813330706 
0.863333 -1198633.7279383827 -1.5062475656144678 -0.015485091377903151 -0.01500829895636202 6.377338521838 6.160913018349188 
0.864167 -1193155.639998712 -1.4993635972836727 -0.015526374639015527 -0.01504508618698508 6.433110124796 6.209794572361647 
0.865 -1187644.496054481 -1.4924380895524438 -0.015568099416761162 -0.015082485678824531 6.489089965361 6.262530034477882 
0.865833 -1182100.444350574 -1.4854712287107974 -0.015610271719778704 -0.015120167170114884 6.545281235457 6.319274093000242 
0.866667 -1176523.6339821278 -1.4784632021172077 -0.015652897674968705 -0.015158462689125907 6.6016871943229996 6.368572687842974 
0.8675 -1170914.214888871 -1.471414198191495 -0.0156959835312509 -0.01519705529847859 6.658311172285 6.421956745817995 
0.868333 -1165272.337849546 -1.464324406407815 -0.015739535663110236 -0.01523627466130395 6.715156570656999 6.479323934032392 
0.869167 -1159598.1544761704 -1.4571940172874476 -0.01578356057442097 -0.01527579573992388 6.772226863766 6.529200641789343 
0.87 -1153891.817208172 -1.450023222391428 -0.015828064902591414 -0.015315967900241922 6.8295256035889995 6.583123032085104 
0.870833 -1148153.4793065942 -1.442812214313263 -0.01587305542242352 -0.015356435314079375 6.887056419213 6.641292792630777 
0.871667 -1142383.2948481105 -1.4355611866714106 -0.0159185390504258 -0.015397590421616592 6.944823020559 6.691617772961349 
0.8725 -1136581.4187190232 -1.4282703341017393 -0.015964522849073105 -0.015439022573403127 7.002829199749 6.74628270038149 
0.873333 -1130748.006609135 -1.4209398522498247 -0.01601101403135825 -0.015481192036612246 7.061078834467 6.805097347380251 
0.874167 -1124883.2150055594 -1.4135699377631732 -0.0160580199654155 -0.015523632923190256 7.119575890441 6.856094628994865 
0.875 -1118987.201186477 -1.406160788283376 -0.01610554817923046 -0.01556682444259505 7.17832442304 6.911329688103453 
0.875833 -1113060.123214721 -1.398712602438047 -0.016153606365711008 -0.015610326996239765 7.2373285816560005 6.971033144232925 
0.876667 -1107102.139931402 -1.3912255798328126 -0.01620220238762591 -0.015654541317019932 7.296592610194 7.022556277344453 
0.8775 -1101113.4109492546 -1.383699921042951 -0.016251344283140973 -0.015699140487149377 7.3561208531230005 7.0785759518343605 
0.878333 -1095094.096646095 -1.3761358276051692 -0.01630104027107515 -0.015744398418126027 7.415917755568 7.139065398759336 
0.879167 -1089044.358158049 -1.3685335020090952 -0.016351298756609352 -0.01579013067758117 7.475987866943 7.19124805141953 
0.88 -1082964.357372641 -1.3608931476885924 -0.016402128337354112 -0.015836453693933716 7.536335846714 7.24801776677817 
0.880833 -1076854.2569219393 -1.353214969013144 -0.016453537809163758 -0.01588335712219946 7.596966464062 7.309350649682071 
0.881667 -1070714.2201754102 -1.345499171278877 -0.016505536172669116 -0.015930767395747836 7.657884604407 7.362255831075427 
0.8825 -1064544.411232782 -1.3377459606995918 -0.016558132639687414 -0.01597888176835216 7.719095271161 7.419739552607573 
0.883333 -1058344.9949167345 -1.3299555443975761 -0.01661133664005939 -0.016027402199544127 7.780603590259999 7.482085175461267 
0.884167 -1052116.1367654747 -1.3221281303942758 -0.01666515782866673 -0.016076769083421816 7.842414813654001 7.535565773311499 
0.885 -1045858.0030251766 -1.3142639276007946 -0.016719606092793046 -0.0161265065143672 7.904534324165 7.593997486396485 
0.885833 -1039570.7606423021 -1.3063631458082439 -0.016774691559668785 -0.016177086193885692 7.966967639031 7.657177946914818 
0.886667 -1033254.5772557994 -1.2984259956779387 -0.016830424604317714 -0.016228140292898985 8.029720413878 7.711517867538461 
0.8875 -1026909.6211891004 -1.2904526887313421 -0.016886815857819832 -0.01627990302283755 8.092798448334 7.7708089213075775 
0.888333 -1020536.0614420398 -1.2824434373399096 -0.01694387621575155 -0.01633232047608213 8.156207689733 7.834993165002973 
0.889167 -1014134.0676825709 -1.2743984547146796 -0.017001616847039873 -0.016385292445529 8.219954238258 7.890215038810399 
0.89 -1007703.8102383172 -1.2663179548956562 -0.017060049203212923 -0.016439122141064244 8.284044352781 7.950304224310603 
0.890833 -1001245.4600880035 -1.2582021527410419 -0.01711918502788179 -0.01649338722348004 8.348484454892999 8.015677459329813 
0.891667 -994759.1888526357 -1.2500512639161527 -0.01717903636680787 -0.016548623616717384 8.413281136048 8.07158377300003 
0.8925 -988245.1687865935 -1.241865504882227 -0.017239615578128635 -0.01660437726792341 8.478441161307 8.132754825327618 
0.893333 -981703.572768445 -1.23364509288488 -0.01730093534324286 -0.016660906668694464 8.543971476651 8.199212035968698 
0.894167 -975134.5742915988 -1.225390245942359 -0.017363008678036 -0.016718204111604518 8.609879214988 8.256055542858306 
0.895 -968538.347454741 -1.2171011828335252 -0.017425848944614453 -0.016776056682399565 8.676171702813 8.318390888886821 
0.895833 -961915.0669520893 -1.2087781230856072 -0.017489469863424235 -0.016834955872840673 8.742856465708 8.38581264029537 
0.896667 -955264.9080633428 -1.2004212869615707 -0.017553885526113838 -0.01689437059628429 8.809941237184 8.443739602454292 
0.8975 -948588.0466434694 -1.1920308954472862 -0.017619110408717373 -0.016954724693122758 8.877433964515 8.507068554109718 
0.898333 -941884.6591122118 -1.1836071702383404 -0.017685159385535405 -0.017015832725852054 8.945342816737 8.575821044467657 
0.899167 -935154.9224432913 -1.1751503337264706 -0.017752047743687188 -0.01707760694954419 9.013676193726 8.634876474047145 
0.9 -928399.0141534425 -1.1666606089857845 -0.01781979119807391 -0.01714047417404707 9.08244273235 8.69920640808222 
0.900833 -921617.1122910224 -1.1581382197584462 -0.017888405907325867 -0.017203921262826105 9.151651317537 8.769391439271708 
0.901667 -914809.39542446 -1.1495833904401613 -0.01795790849014007 -0.017268399257943434 9.221311088935 8.82941161586979 
0.9025 -907976.0426302565 -1.1409963460650987 -0.01802831604266204 -0.01733371041831422 9.291431452358 8.895071570140994 
0.903333 -901117.2334807519 -1.1323773122905154 -0.018099646156441204 -0.017399717285074168 9.362022088426 8.966759640586902 
0.904167 -894233.1480314713 -1.1237265153808578 -0.018171916937358364 -0.017466967785707554 9.433092963647999 9.027763671473545 
0.905 -887323.9668081648 -1.1150441821914736 -0.018245147025317997 -0.017534873757165004 9.504654340281 9.094853881428707 
0.905833 -880389.8707933895 -1.1063305401517518 -0.01831935561499701 -0.017603812066085522 9.576716788572 9.16791607387061 
0.906667 -873431.0414127557 -1.0975858172478383 -0.018394562477440052 -0.017673778146315655 9.64929119746 9.230256755386323 
0.9075 -866447.660520658 -1.088810242004705 -0.018470787982854557 -0.017744443645105523 9.722388788162 9.298915582459292 
0.908333 -859439.9103856296 -1.0800040434677458 -0.018548053124354535 -0.017816480510527866 9.796021126205 9.373283660489577 
0.909167 -852407.9736751624 -1.0711674511837008 -0.018626379542953188 -0.017889337998356902 9.870200135193 9.437051634769048 
0.91 -845352.0334400559 -1.0623006951809892 -0.018705789553743326 -0.01796311663794925 9.944938110732998 9.507247272388256 
0.910833 -838272.2730981814 -1.0534040059493053 -0.018786306173452987 -0.018038260550217178 10.02024773597 9.583244514422654 
0.911667 -831168.8764177329 -1.044477614418573 -0.018867953149296724 -0.018114202161413795 10.096142096609999 9.648577593678844 
0.9125 -824042.0274998666 -1.0355217519371276 -0.018950754989269923 -0.018191359591895884 10.17263469631 9.720230393293846 
0.913333 -816891.9107606509 -1.0265366502490358 -0.01903473699417892 -0.01826974094052569 10.24973947579 9.798061278728921 
0.914167 -809718.7109123935 -1.0175225414706293 -0.01911992529114902 -0.0183489784555535 10.32747082987 9.865083706011479 
0.915 -802522.6129442776 -1.008479658066171 -0.0192063468688704 -0.018429721961285006 10.4058436255 9.938257810200236 
0.915833 -795303.8021021605 -0.9994082328224713 -0.019294029614859053 -0.018511567698319298 10.4848732229 10.018039640478014 
0.916667 -788062.4638676364 -0.9903084988225753 -0.01938300235457441 -0.018594334466801254 10.5645754959 10.086867968586507 
0.9175 -780798.7839362373 -0.981180689418371 -0.019473294892610234 -0.018678890906317358 10.6449668529 10.161698714533012 
0.918333 -773512.9481946612 -0.972025038201972 -0.019564938056342053 -0.018764451545774774 10.726064262189999 10.243559257002532 
0.919167 -766205.1426971336 -0.9628417789760136 -0.019657963741654256 -0.018851136410291347 10.807885273750001 10.314216640678692 
0.92 -758875.5536406733 -0.9536311457225705 -0.01975240496144008 -0.01893962370584945 10.890448046000001 10.391031670694751 
0.920833 -751524.3673392552 -0.9443933725706884 -0.019848295896773924 -0.019029176560778627 10.97377137312 10.475142789471272 
0.921667 -744151.7701968801 -0.9351286937625434 -0.019945671950846688 -0.01912005856286636 11.05787471192 10.547665027610654 
0.9225 -736757.9486792914 -0.9258373436178992 -0.020044569806209996 -0.019212757273101122 11.1427782135 10.626629946858593 
0.923333 -729343.0892844644 -0.9165195564970231 -0.02014502748511581 -0.01930661029123959 11.22850275347 10.713144361537703 
0.924167 -721907.3785115865 -0.9071755667617065 -0.020247084413559296 -0.01940197709296876 11.31506996642 10.787705828871534 
0.925 -714451.002828636 -0.8978056087345213 -0.020350781488857196 -0.019499219378601773 11.4025022787 10.868975977305384 
0.925833 -706974.1486381647 -0.8884099166558227 -0.020456161151651026 -0.019597715627729717 11.49082294893 10.958055199236815 
0.926667 -699477.0022415125 -0.8789887246387789 -0.020563267461862645 -0.019697885112140767 11.5800561047 11.034869452602496 
0.9275 -691959.7498010446 -0.8695422666219172 -0.02067214617953354 -0.019800041816787628 11.670226785179999 11.118615455111225 
0.928333 -684422.5773004502 -0.8600707763192347 -0.020782844850548786 -0.01990356480724942 11.761360984549999 11.210435441089482 
0.929167 -676865.6705028466 -0.850574487167549 -0.02089541289778792 -0.020008889353087422 11.853485699150001 11.289745330132195 
0.93 -669289.2149066307 -0.8410536322710205 -0.021009901717955536 -0.02011637598968785 11.946628976040001 11.376155075877119 
0.930833 -661693.3956987803 -0.831508444342469 -0.021126364784729106 -0.020225356015087126 12.04081996649 11.470907677060637 
0.931667 -654078.397705585 -0.8219391556414596 -0.021244857758389083 -0.020336227538565343 12.136088979690001 11.552990512779376 
0.9325 -646444.4053404165 -0.8123459979086699 -0.02136543860279573 -0.020449511442659274 12.23246754249 11.642271450375738 
0.933333 -638791.602548409 -0.8027292022963731 -0.021488167710155676 -0.020564433173756447 12.32998846319 11.740165982037519 
0.934167 -631120.1727478703 -0.7930889992948122 -0.021613108033914627 -0.02068128910619582 12.428685895540001 11.825339836955052 
0.935 -623430.298768012 -0.7834256186539506 -0.02174032523092035 -0.020800898033342508 12.52859541066 11.917721642850564 
0.935833 -615722.1627827758 -0.7737392893003149 -0.021869887813312325 -0.020922309667403494 12.62975407267 12.018986563847735 
0.936667 -607995.9462404954 -0.7640302392486061 -0.022001867310896525 -0.0210456400821456 12.73220051755 12.107618002783594 
0.9375 -600251.8297889082 -0.7542986955074661 -0.02213633844512117 -0.02117217260531834 12.835975039449998 12.203355693775512 
0.938333 -592489.9931952665 -0.7445448839790862 -0.02227337931539048 -0.021300696960118493 12.94111968108 12.308240369958016 
0.939167 -584710.6152610284 -0.7347690293520059 -0.022413071598915656 -0.021431242014511298 13.04767833071 12.400584402013994 
0.94 -576913.8737306881 -0.7249713549865437 -0.022555500765316656 -0.021565191324460664 13.15569682677 12.500241927984757 
0.940833 -569099.9451942942 -0.7151520827922995 -0.022700756307003907 -0.02170153934592689 13.265223066679999 12.609080017063368 
0.941667 -561269.0049829626 -0.7053114330968514 -0.02284893198718885 -0.021840132306834792 13.376307127030001 12.7052603565702 
0.9425 -553421.2270568609 -0.6954496245049933 -0.02300012610672933 -0.021982069003765647 13.48900138962 12.809478753282294 
0.943333 -545556.7838849549 -0.6855668737476195 -0.02315444179171003 -0.02212705644338453 13.60336067711 12.92264386017042 
0.944167 -537675.8463156798 -0.6756633955192057 -0.023311987303738107 -0.022274549388508702 13.71944239916 13.022888025753279 
0.945 -529778.5834378223 -0.6657394023029879 -0.023472876374875776 -0.022425227480682763 13.83730670702 13.132260976380566 
0.945833 -521865.1624304473 -0.655795104182375 -0.023637228570017075 -0.02257979555690104 13.95701666384 13.250140110768506 
0.946667 -513935.74840112217 -0.6458307086376551 -0.023805169678706696 -0.022737173773038966 14.078638421540001 13.354786825933742 
0.9475 -505990.50421092997 -0.6358464203261012 -0.023976832140076638 -0.02289745494803197 14.20224141711 13.47001578091232 
0.948333 -498029.59028523625 -0.6258424408441732 -0.024152355503615414 -0.023062696725905996 14.32789857998 13.593043947548393 
0.949167 -490053.16440858203 -0.615818968469773 -0.02433188692975307 -0.023231106599186258 14.45568655704 13.702462201166353 
0.95 -482061.3815021524 -0.6057761978826035 -0.024515581734259335 -0.023402747551753977 14.5856859547 13.82363104826659 
0.950833 -474054.3933819249 -0.5957143198602485 -0.024703603981141412 -0.02357917449872582 14.71798160077 13.953506971500154 
0.951667 -466032.348495472 -0.5856335209474293 -0.02489612712916238 -0.023759958596239028 14.85266282678 14.068402866671402 
0.9525 -457995.3916350833 -0.5755339830955032 -0.025093334737885005 -0.023944414675087566 14.98982377386 14.195406084145548 
0.953333 -449943.6636245652 -0.5654158832688844 -0.025295421239790214 -0.02413322054597289 15.12956372363 14.333219323930908 
0.954167 -441877.30097681185 -0.5552793930147353 -0.025502592785893244 -0.024327963136077213 15.271987456489999 14.45418603217182 
0.955 -433796.43551871233 -0.54512467799161 -0.025715068173367463 -0.024526906276223004 15.417205640829998 14.58748392690065 
0.955833 -425701.1939796978 -0.5349518974524089 -0.025933079864583475 -0.024730145119285285 15.565335254290002 14.73384336413816 
0.956667 -417591.69753944816 -0.5247612036760085 -0.026156875108714814 -0.024940121730380516 15.71650004432 14.862535641880013 
0.9575 -409468.0613300041 -0.5145527413415982 -0.026386717177964543 -0.025155546811183038 15.870831026410002 15.002944505547317 
0.958333 -401330.39388651896 -0.5043266468384744 -0.026622886732801034 -0.025375933917347937 16.02846702784 15.157616769505859 
0.959167 -393178.796540238 -0.4940830475032351 -0.026865683332420037 -0.02560251095019489 16.189555281639997 15.296383418697165 
0.96 -385013.36274634267 -0.4838220607751249 -0.027115427108834383 -0.025836833878648213 16.35425207233 15.445050175042386 
0.960833 -376834.17733803776 -0.4735437932586931 -0.02737246062636968 -0.026076936940658824 16.52272344477 15.608225142147411 
0.961667 -368641.31569717237 -0.463248339681565 -0.027637150950856806 -0.026322974411124578 16.69514597572 15.75823555052792 
0.9625 -360434.84282987996 -0.45293578173285703 -0.027909891957571605 -0.026578223796882905 16.87170762204 15.917517682799529 
0.963333 -352214.81233411684 -0.44260618676574764 -0.028191106910789125 -0.02684115322334546 17.05260864775 16.090132880393746 
0.964167 -343981.26524366974 -0.432259606344814 -0.028481251353839773 -0.027111081267599813 17.23806264264 16.250677280464377 
0.965 -335734.22873067827 -0.42189607461557366 -0.028780816354682628 -0.02738919923028932 17.428297639580002 16.424682207697522 
0.965833 -327473.71464563307 -0.41151560646979246 -0.029090332159982097 -0.027678813487219178 17.623557343079998 16.60857417485086 
0.966667 -319199.71787005925 -0.4011181954754051 -0.029410372319885282 -0.02797677042373664 17.82410248061 16.779446343779238 
0.9675 -310912.2144527449 -0.3907038115344311 -0.029741558356846748 -0.028283335582937608 18.03021228951 16.968892950424035 
0.968333 -302611.15949487465 -0.38027239822535497 -0.03008456506545115 -0.028602473026628328 18.24218615448 17.169065345131802 
0.969167 -294296.4847429828 -0.36982386977834214 -0.03044012654660259 -0.028933672010043265 18.46034541192 17.352325644727543 
0.97 -285968.0958405954 -0.3593581076215505 -0.030809043099452014 -0.02927530413312307 18.685035338520002 17.555987082082886 
0.970833 -277625.8691797887 -0.348874956424682 -0.031192189118881334 -0.029627938460410952 18.91662734089 17.77824937101722 
0.971667 -269269.6482816482 -0.3383742195505334 -0.0315905221769196 -0.029999050814783657 19.155521369370003 17.976243918287288 
0.9725 -260899.23962001211 -0.32785565380695725 -0.03200509350337778 -0.03038299365371161 19.40214857204 18.19405563674491 
0.973333 -252514.4077840347 -0.3173189633679603 -0.03243706012814009 -0.030780265977109977 19.65697421286 18.4376170342856 
0.974167 -244114.86985220131 -0.30676379270388165 -0.03288769900533375 -0.03119515187854438 19.92050086899 18.66154869965472 
0.975 -235700.28882093824 -0.2961897183235408 -0.03335842351349186 -0.031630917406879344 20.19327192572 18.89784744441183 
0.975833 -227270.26589412038 -0.285596239084947 -0.03385080281863387 -0.03208345683545394 20.47587537547 19.1598896332824 
0.976667 -218824.3313923227 -0.2749827647715277 -0.03436658470623963 -0.032553461414821905 20.768947920760002 19.414416007403986 
0.9775 -210361.93397999112 -0.26434860255459247 -0.03490772264079526 -0.03305156796060221 21.07317936083 19.676468236924066 
0.978333 -201882.42782986135 -0.2536929408636656 -0.03547640800953335 -0.03357347981149156 21.38931721444 19.959503860173488 
0.979167 -193385.05724118563 -0.24301483005718016 -0.0360751087654941 -0.03411800379376162 21.71817148754 20.24161221606763 
0.98 -184868.9380928578 -0.23231315911578734 -0.03670661602528797 -0.03468908841657428 22.060619425589998 20.546806104743382 
0.980833 -176333.03533254284 -0.2215866273543624 -0.037374100629510444 -0.03530003137561011 22.417609987149998 20.857074773023037 
0.981667 -167776.13546128446 -0.2108337098451429 -0.038081182280824924 -0.03594084306346676 22.79016761455 21.162817852717357 
0.9825 -159196.81264561982 -0.20005261483295597 -0.038832014697914564 -0.03661341586525774 23.179394629839997 21.513103410001385 
0.983333 -150593.38664006238 -0.18924123085905092 -0.03963139135215491 -0.03733327090109617 23.58647120401 21.87175483573238 
0.984167 -141963.87007999222 -0.17839706052739177 -0.04048487791941653 -0.038102754518116594 24.012651256039998 22.20734455557767 
0.985 -133305.9012461297 -0.16751713601400303 -0.04139898124569278 -0.038916144762195404 24.45927940588 22.594015394865412 
0.985833 -124616.66094784478 -0.15659791461945569 -0.04238135822649727 -0.03977724928218826 24.92767284443 23.02847419524093 
0.986667 -115892.75979627558 -0.14563513711209036 -0.04344109910472148 -0.04072427237180318 25.419211379689997 23.399863290235608 
0.9875 -107130.09593259153 -0.13462364894407974 -0.0445890850228619 -0.04173498090585556 25.935196234579998 23.814030805583617 
0.988333 -98323.66390685643 -0.12355716008152483 -0.04583846834711635 -0.04281388062763085 26.47676372574 24.31897574246522 
0.989167 -89467.29869037103 -0.11242792332087734 -0.047205316018878285 -0.04399629296853616 27.0446978646 24.775797312084162 
0.99 -80553.32593225996 -0.10122629478840484 -0.04870948854008173 -0.045298114808454 27.63914504981 25.22680193434596 
0.990833 -71575.10085259214 -0.0899439244073808 -0.05036825902314662 -0.04670588333097686 28.26573516881 25.768877404654482 
0.991667 -62551.02063025565 -0.0786039307546219 -0.05213596346216828 -0.048235511317736665 28.99071385256 26.30138163710899 
0.9925 -53502.13408611332 -0.06723276455852387 -0.053960273721160856 -0.04997531496965041 29.82473457035 26.616997699100295 
0.993333 -44442.26517776042 -0.055847797516536644 -0.05580701988336083 -0.05174695443286224 30.742869116170002 27.151698636953334 
0.994167 -35380.98663099417 -0.04446105907067599 -0.057652716684509935 -0.053500467256832676 31.72482690485 28.091904697301175 
0.995 -26325.155860275 -0.0330811665020985 -0.0594807033079507 -0.0551260828601797 32.7540877449 29.36528676909675 
0.995833 -17279.07753867848 -0.02171352922252829 -0.0612807347860718 -0.056749945098759004 33.81049176893 30.545162849474043 
0.996667 -8246.966486862537 -0.010363443731811429 -0.06304279206943843 -0.058371300087907904 34.88154177861 31.384929148984366 
0.9975 761.7895071131788 0.0009572929276514208 -0.06474385510222029 -0.05998846264497051 35.97587861891 32.21491630842494 
0.998333 9712.269164623638 0.01220479738290732 -0.06629673123043028 -0.061595164146794 37.17099671769 32.97741384822957 
0.999167 18536.88838201425 0.023294140944539982 -0.06753213721439204 -0.06317927269146333 38.571711733419995 33.49353912924613 
1.0 27200.74904064305 0.03418146934328953 -0.06836293868621056 -0.06473452358935775 40.03420884508 33.80063258894003 
1.00083 35691.402468723885 0.04485113911682383 -0.06875842290760568 -0.06625872019018392 41.43641213252 34.05259979110992 
1.00167 44007.89154102929 0.05530194750610961 -0.06871675854687373 -0.06775161365854122 42.69861644194 34.009293474862396 
1.0025 52156.95534500319 0.06554236309818917 -0.06825545694873462 -0.0692144526086623 43.75601238664 34.06470618795287 
1.00333 60151.18454874094 0.07558820779321937 -0.06740673605265123 -0.06867416378847534 44.5530717791 40.11635887712395 
1.00417 68008.27787316854 0.08546172245985582 -0.06621565168786428 -0.066699602700449 45.03894799463 48.718613708630784 
1.005 75750.5122249721 0.09519090108465447 -0.06473876585644235 -0.06475394584353578 45.16907665774 50.643946656108604 
1.00583 83404.64639955382 0.10480936976163707 -0.06304390469669703 -0.06283039422377551 44.90259881301 48.81966631889479 
1.00667 90990.44256621996 0.11434196236516826 -0.06118130981319091 -0.06092401665191023 44.25142358367 46.610390630122154 
1.0075 98519.51526582458 0.12380327415773679 -0.0591807454765572 -0.05903189424806646 43.2596069501 44.82305600587011 
1.00833 106020.71360309428 0.13322955799353137 -0.057115291014943066 -0.05714677707163833 41.951516635640004 43.44748556516315 
1.00917 113519.02305979417 0.14265221155493588 -0.055048315271259654 -0.055262386030803815 40.477136611649996 41.724154946047385 
1.01 121034.99354348572 0.1520970586174011 -0.05303203911721072 -0.05337355672941668 38.919533303529995 40.388292456605306 
1.01083 128585.39475899847 0.16158517261352523 -0.051109182565721376 -0.05123401635285185 37.327264055819995 39.92450638459871 
1.01167 136182.81962676308 0.17113237827383312 -0.04931196803680431 -0.04909305131859369 35.74284546484 38.79826417096842 
1.0125 143834.62212073203 0.18074791687454228 -0.04765945083737461 -0.04718758211752469 34.20897038152 36.88102873467434 
1.01333 151542.73605695495 0.19043421852057069 -0.04615706371155081 -0.04551525260299166 32.76348079599 34.927590746634 
1.01417 159304.1020688301 0.2001874386984621 -0.04479768993083092 -0.04402773624956599 31.439595343929998 32.87982946757822 
1.015 167111.61007209454 0.20999864261282172 -0.04356403195126028 -0.04270410017332962 30.262612695850002 31.322724844552607 
1.01583 174957.65047093778 0.21985826776353157 -0.04243753655218626 -0.04152688251591147 29.22233537572 30.14162084151302 
1.01667 182835.84786176257 0.22975830258214974 -0.041402752093366225 -0.04044460791706608 28.29451259647 28.826763923527192 
1.0175 190741.01794566013 0.23969223228652992 -0.04044722020856087 -0.03944593079321343 27.459021781140002 27.861283865924968 
1.01833 198668.90286323213 0.24965470629274972 -0.03956081061372026 -0.03852090621288931 26.7004121712 27.1490165322129 
1.01917 206615.95570040747 0.2596412674171337 -0.038735179495367665 -0.037677058977554384 26.00670774332 26.165519977872616 
1.02 214579.18266043797 0.2696481535437337 -0.037963372829940535 -0.03689238292999225 25.36845737164 25.419393187879066 
1.02083 222556.0270572925 0.27967215184612854 -0.03723953481174237 -0.03615470515439079 24.77808388642 24.915680772247118 
1.02167 230544.28188363035 0.289710488917099 -0.03655868809667698 -0.035460073528486735 24.22940116016 24.16984213041129 
1.0225 238542.02428383284 0.29976074842501094 -0.03591656909938921 -0.03481049819536852 23.717326643190002 23.601549898169544 
1.02333 246547.56386718104 0.3098208061622385 -0.03530949807453034 -0.03420343262351627 23.2376194963 23.202216046776446 
1.02417 254559.40264472633 0.31988877970035134 -0.034734278411530616 -0.03362622570300333 22.7867095861 22.576249639214353 
1.025 262576.203197204 0.3299629883887347 -0.03418811661625222 -0.03307682723292382 22.36156538928 22.127639422854603 
1.02583 270596.76315115206 0.3400419212803346 -0.03366855814693256 -0.0325559303214531 21.959592397479998 21.82880736109817 
1.02667 278619.9945223462 0.3501242111738525 -0.03317343548300521 -0.0320660057383661 21.57855422219 21.283847230586368 
1.0275 286644.90685272746 0.36020861342298366 -0.032700825728043434 -0.03159659040527196 21.21651060635 20.898981285698774 
1.02833 294670.5933344906 0.37029398849943246 -0.03224901572024757 -0.031146524177134705 20.871768193479998 20.666135538754467 
1.02917 302696.2193085895 0.3803792875397079 -0.03181647311054345 -0.03071628492026085 20.54284104111 20.200132594942236 
1.03 310721.0126669851 0.3904635402842326 -0.03140182222528922 -0.030308870752313644 20.22841865667 19.86455884546046 
1.03083 318744.2557936054 0.40054584495005463 -0.031003823796203835 -0.029916339678297432 19.92733991047 19.66745748215385 
1.03167 326765.2787580889 0.4106253596778532 -0.030621357838927218 -0.029537974376506793 19.63857157993 19.256427561006156 
1.0325 334783.4535365967 0.4207012952695968 -0.030253409112870902 -0.029174591364454994 19.36119057782 18.970678858807034 
1.03333 342798.1890799178 0.43077290899094184 -0.029899054710578507 -0.028828125592121945 19.09436913099 18.803178629879476 
1.03417 350808.9270849563 0.44083949925752647 -0.02955745341488044 -0.028492907580200455 18.837362352310002 18.427040601067553 
1.035 358815.138353009 0.45090040105864737 -0.029227836530859655 -0.02816846401587436 18.5894977464 18.176883103859065 
1.03583 366816.31964065833 0.46095498199997503 -0.028909499955881705 -0.027856149336929648 18.35016631665 18.039974576611602 
1.03667 374811.9909256731 0.47100263886778354 -0.02860179729268621 -0.0275563500304849 18.11881497493 17.69380262751236 
1.0375 382801.69302471407 0.4810427946352708 -0.028304133846663415 -0.027265321199808235 17.894940046560002 17.466408127401774 
1.03833 390784.9855101159 0.4910748958447096 -0.02801596137484074 -0.0269827346872904 17.67808167745 17.352711660013238 
1.03917 398761.4448823245 0.5010984103108648 -0.027736773477389738 -0.02671053417839986 17.46781900496 17.03575341997041 
1.04 406730.66296148626 0.5111128250998046 -0.0274661015399419 -0.02644748554596016 17.26376596624 16.827386630041126 
1.04083 414692.2454677623 0.5211176447448709 -0.02720351115027275 -0.026191448059311784 17.06556765105 16.728360007184353 
1.04167 422645.81076462497 0.5311123896674591 -0.026948598924590117 -0.02594218518239999 16.87289711198 16.43707610810534 
1.0425 430590.98874349945 0.5410965947754173 -0.02670098968910318 -0.02570221991624211 16.68545257062 16.246675897659742 
1.04333 438527.4198312639 0.5510698082158343 -0.026460333970367424 -0.025468893872543807 16.502954958460002 16.158663377934023 
1.04417 446454.75410493667 0.5610315902625227 -0.026226305755079015 -0.025241160164145127 16.32514574808 15.886324631779342 
1.045 454372.6505001323 0.5709815123213353 -0.025998600485521797 -0.02501943201794954 16.151785032990002 15.713946371415819 
1.04583 462280.77610180795 0.5809191560388911 -0.025776933261861708 -0.024805401252381398 15.982649825069998 15.636331196379112 
1.04667 470178.8055073657 0.5908441125022257 -0.025561037226336625 -0.024596251332452357 15.817532539739998 15.37846911015433 
1.0475 478066.42025357496 0.6007559815186407 -0.025350662107838727 -0.024391847993986637 15.656239643889998 15.21944004236661 
1.04833 485943.30829994817 0.6106543709664949 -0.02514557290842132 -0.024193439029816854 15.498590448539998 15.152566609249723 
1.04917 493809.1631387603 0.6205388956768213 -0.024945547651461168 -0.024000454949906103 15.344395454020002 14.908258777730452 
1.05 501663.6850365276 0.6304091789934155 -0.02475038048682273 -0.02381156995989353 15.19353629808 14.759086334308737 
1.05083 509506.57823761704 0.6402648492587883 -0.024559874647743465 -0.023626681543995387 15.04584733299 14.701581994803165 
1.05167 517337.55211178586 0.6501055412562053 -0.024373845319918683 -0.02344785681600281 14.90118778161 14.469497456117825 
1.0525 525156.3205491619 0.6599308954493974 -0.024192118105986926 -0.023272610288370243 14.75942683126 14.328726871741504 
1.05333 532962.6016425997 0.6697405575833979 -0.024014528212254013 -0.023100850039512122 14.6204415443 14.277894618535768 
1.05417 540756.1174232656 0.6795341783522683 -0.02384091976924877 -0.022933509010211184 14.48411616934 14.05833905706068 
1.055 548536.59398319 0.6893114135531028 -0.023671146124837776 -0.022770327055285478 14.35035889952 13.925489348485003 
1.05583 556303.7598312575 0.6990719220201037 -0.02350506569754258 -0.022610208626383188 14.21903326394 13.879328565593223 
1.05667 564057.3477644675 0.7088153679760777 -0.02334254666469896 -0.02245323454858006 14.09005683187 13.670714405519675 
1.0575 571797.093395636 0.7185414191822908 -0.02318346324735862 -0.022300788798133242 13.9633390374 13.544912229915955 
1.05833 579522.7352380165 0.7282497470448062 -0.023027695908218772 -0.022151051849621073 13.83879300535 13.502882470784453 
1.05917 587234.0145751516 0.7379400264509351 -0.022875131009766 -0.022003971134982536 13.716336382040001 13.30344614498516 
1.06 594930.675320214 0.7476119355924795 -0.022725660446061568 -0.021860640285284116 13.59589110778 13.184703305976726 
1.06083 602612.4638850002 0.7572651558011045 -0.022579181298788876 -0.021720209200041585 13.477383134750001 13.146486411528278 
1.06167 610279.1290591888 0.7668993713966099 -0.02243559551916866 -0.021582144700849848 13.36074216663 12.954736448819409 
1.0625 617930.4218989509 0.7765142695469543 -0.0222948096333718 -0.021446997682709634 13.245901415799999 12.842336220881613 
1.06333 625566.0956242037 0.7861095401391394 -0.022156734469690374 -0.02131494840092496 13.132797382649999 12.80749105329469 
1.06417 633185.9055236295 0.7956848756598541 -0.022021284905287434 -0.021185018373213738 13.021369648819999 12.622711968798685 
1.065 640789.6088669273 0.8052399710852064 -0.021888379631116908 -0.021057366673873368 12.911560687929999 12.515865143766172 
1.06583 648376.9648236164 0.8147745237786884 -0.021757940933367977 -0.02093290024067518 12.8033156899 12.48397061919383 
1.06667 655947.7343878715 0.8242882333967224 -0.021629894490077198 -0.020810340496255963 12.696582397719999 12.305648413513014 
1.0675 663501.6803089003 0.8337808018011699 -0.02150416918173955 -0.020689658311378922 12.59131095681 12.203619273771054 
1.06833 671038.5670264327 0.8432519329782653 -0.02138069691476512 -0.020571998606579767 12.48745377574 12.17443044991908 
1.06917 678558.1606108454 0.852701332963374 -0.021259412456625104 -0.020456143104594093 12.38496539414 12.002129076381351 
1.07 686060.2287076659 0.8621287097712547 -0.021140253282061375 -0.020341986536608347 12.28380236332 11.904205190669554 
1.07083 693544.5404860098 0.8715337733312629 -0.021023159429189538 -0.020230432166401968 12.18392313219 11.877537843871053 
1.07167 701010.8665907199 0.8809162354272081 -0.020908073364955437 -0.02012069739458977 12.08528794249 11.71087014720688 
1.0725 708458.9790979071 0.8902758096414839 -0.02079493985915804 -0.020012505998183938 11.98785873088 11.616568369063756 
1.07333 715888.6514736228 0.8996122113031348 -0.020683705866412154 -0.01990660515597842 11.89159903767 11.592021008450885 
1.07417 723299.6585354253 0.9089251574395593 -0.020574320415385875 -0.019802477452825817 11.79647392027 11.430592883164962 
1.075 730691.7764166708 0.9182143667316355 -0.020466734504942134 -0.019699756962740955 11.70244987375 11.339633904579575 
1.07583 738064.7825332888 0.9274795594719714 -0.02036090100654285 -0.01959910536288101 11.60949475567 11.316864685838512 
1.07667 745418.455552891 0.9367204575260849 -0.02025677457258438 -0.019500130491929002 11.51757771677 11.160325025489527 
1.0775 752752.5753659756 0.9459367842962184 -0.020154311550009647 -0.019402443100401512 11.42666913259 11.072457142616567 
1.07833 760066.9230592548 0.9551282646878213 -0.020053469899294653 -0.01930667767490346 11.336740545009999 11.051173489407901 
1.07917 767361.2808907229 0.9642946250782195 -0.019954209117874565 -0.01921245225795698 11.247764602130001 10.899208187878145 
1.08 774635.4322665262 0.973435593287549 -0.019856490168107758 -0.019119408578738728 11.15971500434 10.814204062975511 
1.08083 781889.1617194099 0.9825508985516719 -0.019760275409257254 -0.019028202169782404 11.07256645177 10.794154369284682 
1.08167 789122.2548887766 0.9916402714971171 -0.019665528533547715 -0.01893836658005199 10.98629459979 10.646481326827013 
1.0825 796334.4985019525 1.0007034441175384 -0.01957221450532547 -0.018849618964633996 10.9008760082 10.564135177909293 
1.08333 803525.6803569843 1.0097401497520968 -0.019480299504076284 -0.01876267583174096 10.81628810275 10.54510210800136 
1.08417 810695.5893065312 1.0187501230652187 -0.019389750870244693 -0.018676908262303504 10.7325091332 10.401467047393687 
1.085 817844.0152429336 1.0277331000278316 -0.019300537054063892 -0.018592145208012223 10.64951813521 10.3215922055989 
1.08583 824970.7490843511 1.0366888178999465 -0.01921262756710005 -0.018509197205843986 10.5672948939 10.303387247358847 
1.08667 832075.5827619501 1.0456170152145554 -0.019125992936481585 -0.018427208690828145 10.4858199116 10.163560188088061 
1.0875 839158.309207946 1.054517431762606 -0.01904060466130995 -0.01834629205531857 10.405074373429999 10.085876205127867 
1.08833 846218.7223445937 1.0633898085791667 -0.01895643517151752 -0.018266953458961677 10.32504011789 10.068523856814352 
1.08917 853256.6170740313 1.0722338879306623 -0.018873457788892538 -0.018188483660955157 10.24569961023 9.932328058652658 
1.09 860271.7892687696 1.0810494133029254 -0.01879164668976471 -0.018111203513245355 10.16703591116 9.85654058328869 
1.09083 867264.0357630479 1.0898361293903307 -0.018710976869943538 -0.01803520936350589 10.089032653839999 9.839949011964743 
1.09167 874233.154344819 1.0985937820857261 -0.018631424111247328 -0.01796002303069444 10.01167401932 9.707202754784799 
1.0925 881178.943748351 1.1073221184711333 -0.01855296494964738 -0.01788616691193501 9.934944712407999 9.633132234160517 
1.09333 888101.2036474698 1.1160208868092576 -0.018475576645048102 -0.0178132979628558 9.858829940055001 9.617190906402719 
1.09417 894999.7346493538 1.1246898365356897 -0.018399237152529488 -0.017741204191695337 9.783315390747 9.487706399758343 
1.095 901874.3382888642 1.1333287182517808 -0.01832392509495427 -0.017670555361727125 9.708387214571001 9.415237745729431 
1.09583 908724.8170233679 1.1419372837181365 -0.018249619736858284 -0.01760061255006362 9.634032003865 9.399851289780964 
1.09667 915550.9742280511 1.1505152858487295 -0.01817630095964979 -0.017531656131396067 9.560236776069 9.273279509240963 
1.0975 922352.614191643 1.1590624787055226 -0.018103949237849918 -0.017463797682002458 9.486988955324 9.202586865751286 
1.09833 929129.5421126384 1.1675786174937253 -0.018032545616658475 -0.017396599772879995 9.414276358821 9.1877135165256 
1.09917 935881.5640958034 1.1760634585574006 -0.017962071690255557 -0.01733060973888434 9.342087178655 9.063734483066598 
1.1 942608.4871491345 1.184516759375644 -0.017892509581321756 -0.01726537208505441 9.270409968487 8.99470252752009 
1.10083 949310.1191811275 1.1929382785591525 -0.01782384192135719 -0.017200927303461677 9.199233628562 8.980132607667548 
1.10167 955986.2689984455 1.201327775847293 -0.017756051832054035 -0.017137572684777336 9.128547394439002 8.858830081496217 
1.1025 962636.7463037733 1.2096850121054061 -0.017689122907209597 -0.01707480079102952 9.058340821368999 8.791389758024497 
1.10333 969261.3616941236 1.2180097493226791 -0.017623039195793444 -0.017013089860310027 8.988603775303 8.776830567667458 
1.10417 975859.9266592418 1.2263017506101395 -0.017557785185334324 -0.016952093483017405 8.919326417336 8.6582423366864 
1.105 982432.2535804728 1.2345607801992313 -0.017493345786496077 -0.016891817051868374 8.850499196644 8.592200249652308 
1.10583 988978.1557297215 1.2427866034405102 -0.017429706317966816 -0.016832528743661035 8.782112837997 8.577707544011984 
1.10667 995497.4472686939 1.2509789868026886 -0.01736685249207771 -0.016773757183274896 8.714158331180998 8.461751459937751 
1.1075 1001989.9432483546 1.259137697871954 -0.017304770401033263 -0.016716008207721123 8.646626920908 8.396782064546036 
1.10833 1008455.4596087098 1.2672625053516964 -0.01724344650399025 -0.016658851058933832 8.579510101765 8.382495247552178 
1.10917 1014893.8131785197 1.275353179062148 -0.01718286761404364 -0.016602437884386756 8.512799603018 8.268916893037193 
1.11 1021304.8216754694 1.2834094899405954 -0.017123020886383827 -0.016546835927177872 8.446487384277 8.205140106041895 
1.11083 1027688.3037064025 1.2914312100416763 -0.01706389380667441 -0.01649172790336939 8.380565627334 8.191025493459632 
1.11167 1034044.0787676848 1.2994181125378335 -0.017005474179819683 -0.016437624747003943 8.315026726860001 8.079518858327734 
1.1125 1040371.9672457757 1.307369971720036 -0.016947750119293954 -0.016383956473384975 8.249863283314001 8.016989474595158 
1.11333 1046671.7904179443 1.3152865629986759 -0.016890710036889935 -0.016331134218907417 8.185068096015 8.002749455364617 
1.11417 1052943.370453147 1.3231676629046731 -0.016834342632923195 -0.016278886888986488 8.120634157390999 7.893565214230102 
1.115 1059186.5304129524 1.3310130490906373 -0.016778636886628652 -0.016227284558693045 8.056554644381 7.832120351992454 
1.11583 1065401.0942527107 1.338822500332337 -0.016723582047196883 -0.016176408338050008 7.992822914387001 7.817752012903482 
1.11667 1071586.8868227194 1.346595796530165 -0.01666916762486424 -0.016125999326537244 7.929432496861001 7.71079599116997 
1.1175 1077743.7338696092 1.354332718710879 -0.016615383382632243 -0.016076446651713372 7.866377089668001 7.650194173923668 
1.11833 1083871.4620377496 1.362033049029369 -0.01656221932806356 -0.016027262895820238 7.803650551951 7.635857137511689 
1.11917 1089969.8988708185 1.3696965707706295 -0.016509665705560055 -0.01597893069582268 7.741246900022001 7.530807377295034 
1.12 1096038.8728134043 1.3773230683517714 -0.016457712988762876 -0.01593100520762225 7.679160300742001 7.47126633452303 
1.12083 1102078.2132128028 1.3849123273242827 -0.016406351873523975 -0.01588379220705005 7.617385069791999 7.456735532457986 
1.12167 1108087.7503206993 1.39246413437614 -0.01635557327063325 -0.0158370827012575 7.555915662244 7.3537145140890265 
1.1225 1114067.3152951496 1.3999782773342984 -0.016305368299319452 -0.01579096564328286 7.494746671205 7.295074508204119 
1.12333 1120016.7402025189 1.4074545451671285 -0.016255728280776947 -0.01574543168140119 7.433872823502 7.280334176606844 
1.12417 1125935.8580194747 1.4148927279869208 -0.016206644731808037 -0.015700388049530334 7.3732889737319995 7.179271787460209 
1.125 1131824.5026351006 1.4222926170525414 -0.016158109358879284 -0.01565599093757597 7.312990101362001 7.121406476178911 
1.12583 1137682.5088530867 1.4296540047721848 -0.016110114052386132 -0.015611998923351633 7.252971308016 7.1065394115436735 
1.12667 1143509.712393823 1.4369766847060048 -0.01606265088078287 -0.015568701618951852 7.1932278098669995 7.007236267815599 
1.1275 1149305.949896779 1.4442604515691038 -0.016015712085442932 -0.015525740091355544 7.133754938101999 6.950269069448835 
1.12833 1155071.058922775 1.4515051012343894 -0.01596929007532335 -0.015483507116647699 7.074548134036 6.935058804072379 
1.12917 1160804.8779563215 1.4587104307355103 -0.01592337742186277 -0.01544155559310223 7.015602945093 6.8376618087330545 
1.13 1166507.2464080313 1.465876238269892 -0.015877966854133008 -0.015400352953021113 6.956915022222 6.781333344312382 
1.13083 1172178.0046170587 1.4730023232017977 -0.0158330512540779 -0.015359404906812202 6.89848011634 6.76597834749654 
1.13167 1177816.9938535958 1.4800884860654684 -0.015788623651998554 -0.015319186677887453 6.840294076214 6.670214469270254 
1.1325 1183424.0563213541 1.48713452856824 -0.01574467722204003 -0.015279223178985779 6.782352844397 6.6147149085435 
1.13333 1188999.0351601394 1.4941402535937784 -0.0157012052779824 -0.015239957769090706 6.724652455555 6.598979368962951 
1.13417 1194541.7744484253 1.5011054652053155 -0.01565820126906912 -0.015200948265545966 6.6671890335779995 6.50499879669212 
1.135 1200052.1192059123 1.5080299686488627 -0.015615658775890814 -0.01516261754094872 6.609958787689 6.450093302090988 
1.13583 1205529.915396207 1.5149135703565795 -0.015573571506611709 -0.015124532706800808 6.552958011757 6.434138579293783 
1.13667 1210975.0099294416 1.5217560779500643 -0.015531933293111403 -0.015087119057398457 6.496183080884999 6.341711049196591 
1.1375 1216387.2506649296 1.5285573002436916 -0.015490738087268663 -0.015049931161936092 6.439630448456 6.287546629595314 
1.13833 1221766.4864139326 1.53531704724809 -0.015449979957619608 -0.01501341704931014 6.3832966469459995 6.271161449424409 
1.13917 1227112.5669422385 1.54203513017338 -0.015409653085572753 -0.014977128434386255 6.3271782814529995 6.18041461682347 
1.14 1232425.342972951 1.5487113614326817 -0.01536975176222044 -0.014941467837619848 6.271272029856999 6.12678820520062 
1.14083 1237704.6661892515 1.5553455546455839 -0.015330270385156745 -0.014906061862514308 6.215574642029 6.110132294950118 
1.14167 1242950.3892370416 1.5619375246414655 -0.015291203455061991 -0.01487122925774309 6.160082934788 6.0208902407144445 
1.1425 1248162.3657277795 1.5684870874630594 -0.015252545572816235 -0.014836689745877818 6.104793792732 5.9678925880135125 
1.14333 1253340.4502411964 1.5749940603698667 -0.015214291436393086 -0.014802660592263539 6.049704165232 5.950836710915751 
1.14417 1258484.4983280553 1.581458261841622 -0.015176435837913152 -0.014768971812334719 5.994811064545 5.863127715988528 
1.145 1263594.3665129351 1.5878795115817943 -0.015138973660845623 -0.01473572250481503 5.940111564926999 5.810685734234853 
1.14583 1268669.9122969473 1.5942576305209988 -0.015101899877079758 -0.014702869153374154 5.88560279926 5.79323109467708 
1.14667 1273710.9941605958 1.6005924408205918 -0.015065209544421511 -0.01467037697807827 5.831281960267 5.707028512523778 
1.1475 1278717.4715664412 1.6068837658760189 -0.015028897803699415 -0.014638344162942296 5.777146296081 5.655074794875587 
1.14833 1283689.2049619523 1.6131314303203967 -0.014992959876361428 -0.014606587255100445 5.723193111217 5.637273659335365 
1.14917 1288626.0557821984 1.6193352600278983 -0.014957391061761346 -0.014575360479535338 5.669419763093 5.552440637695725 
1.15 1293527.886452622 1.6254950821172358 -0.01492218673470875 -0.014544355222534833 5.615823661097 5.501059965723651 
1.15083 1298394.5603918484 1.631610724955192 -0.014887342343186052 -0.014513882932288835 5.562402267222 5.482765147217717 
1.15167 1303225.942014332 1.6376820181599452 -0.014852853405704433 -0.014483668796932303 5.509153091701999 5.399393007457919 
1.1525 1308021.8967331748 1.6437087926046117 -0.014818715509161235 -0.014453877487663691 5.456073694256999 5.348481215944378 
1.15333 1312782.2909628006 1.6496908804206052 -0.014784924306425098 -0.01442444071104032 5.403161681583 5.329762389393536 
1.15417 1317506.9921216827 1.6556281150010657 -0.014751475514104145 -0.014395311198814875 5.3504147066079994 5.247809964915388 
1.155 1322195.8686350586 1.66152033100427 -0.014718364910328609 -0.014366638371987372 5.297830467552 5.197291504977227 
1.15583 1326848.7899375407 1.6673673643569138 -0.014685588332393376 -0.014338185419406457 5.245406704953 5.178186362332396 
1.15667 1331465.626475933 1.6731690522576492 -0.014653141674936612 -0.014310230216386888 5.193141204663 5.097506412988921 
1.1575 1336046.2497117394 1.678925233180238 -0.014621020887434116 -0.014282527289706914 5.141031792629 5.04746347093006 
1.15833 1340590.532123889 1.6846357468769766 -0.01458922197229484 -0.014255185666348869 5.089076336308 5.0278933055302915 
1.15917 1345098.3472113195 1.6903004343819417 -0.014557740982697765 -0.014228220011318626 5.037272742967001 4.948535890005855 
1.16 1349569.5694955755 1.695919138014256 -0.014526574020493373 -0.01420147508420766 4.985618958478 4.898977432115419 
1.16083 1354004.0745234478 1.7014917013814042 -0.01449571723430213 -0.014175234263950509 4.934112968206 4.878833718798716 
1.16167 1358401.738869384 1.707017969382263 -0.014465166817112836 -0.014149211451603527 4.882752792223 4.800798510797824 
1.1625 1362762.4401382229 1.7124977882105366 -0.01443491900474784 -0.014123541623035418 4.831536489955 4.7516230012574106 
1.16333 1367086.0569675248 1.7179310053576855 -0.014404970073389029 -0.014098230607621831 4.780462154556 4.731019601238557 
1.16417 1371372.4690301395 1.723317469616153 -0.014375316337772677 -0.014073137396718005 4.729527914488 4.654309650880136 
1.165 1375621.5570366406 1.7286570310824252 -0.01434595414912041 -0.014048503447036786 4.678731932278 4.60542602023497 
1.16583 1379833.2027377584 1.733949541160087 -0.014316879893134338 -0.01402410925434805 4.628072404036 4.584346283644631 
1.16667 1384007.2889267935 1.7391948525628562 -0.014288089988006389 -0.014000003503744418 4.5775475591529995 4.50888465036924 
1.1675 1388143.6994419114 1.7443928193174667 -0.014259580882216035 -0.013976296752623574 4.52715565796 4.460360766322782 
1.16833 1392242.3191685313 1.7495432967666698 -0.014231349052629839 -0.013952806593171996 4.476894992630999 4.4388076803552 
1.16917 1396303.0340416434 1.7546461415721464 -0.014203391002480477 -0.013929674475456233 4.426763887033 4.364519353988223 
1.17 1400325.731047986 1.759701211717244 -0.01417570325908233 -0.013906859490809387 4.376760694142 4.316354870128417 
1.17083 1404310.2982283519 1.7647083665098728 -0.01414828237193357 -0.013884260763896483 4.326883797611 4.294313823215203 
1.17167 1408256.6246796928 1.7696674665851526 -0.014121124910387518 -0.01386206688549585 4.277131609325 4.221180595093232 
1.1725 1412164.6005573133 1.7745783739081682 -0.014094227461613299 -0.013840131297229608 4.227502570185 4.173354982244053 
1.17333 1416034.1170769779 1.7794409517766172 -0.014067586628426552 -0.013818411583305323 4.177995149956 4.1508060324501885 
1.17417 1419865.0665168907 1.7842550648232987 -0.014041199026854873 -0.013797121809937751 4.128607845029 4.078822751815246 
1.175 1423657.3422197618 1.7890205790187095 -0.014015061284001932 -0.013776053421178824 4.079339179481001 4.031316418310561 
1.17583 1427410.8385947996 1.7937373616735475 -0.013989170035797947 -0.013755209501409515 4.030187705574 4.008234952145178 
1.17667 1431125.4511194476 1.7984052814408942 -0.013963521924190923 -0.013734781877342561 3.9811519995889997 3.9374037603501413 
1.1775 1434801.0763414367 1.8030242083187942 -0.013938113595181788 -0.013714568658381276 3.932230666112 3.890200689083365 
1.17833 1438437.6118804314 1.8075940136523239 -0.013912941695930043 -0.013694575024666422 3.883422334439 3.866570578836229 
1.17917 1442034.956429826 1.8121145701358476 -0.01388800287230916 -0.0136749912043439 3.8347256598049997 3.7968737495536944 
1.18 1445593.0097583802 1.8165857518150743 -0.01386329376612613 -0.013655621287641528 3.7861393223869997 3.7499521946279066 
1.18083 1449111.672711822 1.8210074340890707 -0.013838811012339332 -0.013636465810696663 3.737662027136 3.725763010132914 
1.18167 1452590.847214381 1.8253794937121892 -0.013814551236160665 -0.013617695336532343 3.689292503518 3.6571939959047954 
1.1825 1456030.4362702842 1.8297018087959467 -0.013790511050168376 -0.013599157010732332 3.6410295063260003 3.6105368769791593 
1.18333 1459430.3439650869 1.8339742588106966 -0.013766687051045971 -0.01358083255553244 3.592871814331 3.5857682639605835 
1.18417 1462790.4754669552 1.8381967245872428 -0.013743075816297872 -0.013562916947286618 3.544818229924 3.5182811370544336 
1.185 1466110.7370278775 1.8423690883183588 -0.013719673900851657 -0.01354519750392158 3.496867579002 3.4718938238944888 
1.18583 1469391.0359848891 1.8464912335603292 -0.013696477833765881 -0.013527691569073852 3.449018713055 3.446568937662764 
1.18667 1472631.2807609397 1.8505630452340385 -0.013673484114132151 -0.013510448890906357 3.401270506056 3.380242525418349 
1.1875 1475831.3808658859 1.854584409626219 -0.013650689207348816 -0.013493537832616198 3.3536218559160003 3.334069055878331 
1.18833 1478991.2468972902 1.858555214390454 -0.013628089540985855 -0.013476839872019974 3.306071684271 3.308083835642401 
1.18917 1482110.790541132 1.8624753485480725 -0.013605681500521721 -0.013460354977290478 3.2586189370299996 3.242848142551733 
1.19 1485189.9245722825 1.8663447024887447 -0.013583461424543395 -0.013444206608083098 3.21126258262 3.196922562810751 
1.19083 1488228.5628550688 1.870163167971192 -0.013561425600247501 -0.013428305168647459 3.164001614576 3.170316133808839 
1.19167 1491226.6203434586 1.8739306381234182 -0.013539570258087491 -0.013412616217248319 3.116835049796 3.106107661903743 
1.1925 1494184.013081247 1.8776470074429443 -0.013517891566477803 -0.013397154805236955 3.069761929574 3.0604668034177633 
1.19333 1497100.6582020074 1.8813121717967483 -0.013496385625989394 -0.013382038446611677 3.022781319382 3.033245378202291 
1.19417 1499976.473928911 1.8849260284210354 -0.013475048463293286 -0.013367134225872102 2.975892309507 2.9700120282354665 
1.195 1502811.3795742886 1.888488475920691 -0.013453876024537367 -0.013352442011909549 2.929094014537 2.924590767636422 
1.19583 1505605.2955391023 1.8919994142686132 -0.013432864168571267 -0.013337992294155887 2.882385574872 2.8968292900194075 
1.19667 1508358.1433120861 1.895458744804636 -0.013412008659405745 -0.013323861290196914 2.835766156268 2.8345858313442416 
1.1975 1511069.8454687165 1.8988663702342334 -0.01339130515834262 -0.013309941913151935 2.7892349507430003 2.789303498678078 
1.19833 1513740.32566989 1.9022221946268592 -0.013370749215434224 -0.013296234116948247 2.742791176859 2.760947798636411 
1.19917 1516369.5086603605 1.905526123413981 -0.013350336260403365 -0.013282751274622084 2.696434080629 2.699770478724433 
1.2 1518957.320266771 1.9087780633866105 -0.013330061592664241 -0.01326959329405808 2.6501629351109997 2.654641589153915 
1.20083 1521503.6873955668 1.9119779226926776 -0.01330992037106622 -0.01325664648051017 2.603977043149 2.6256028916524157 
1.20167 1524008.5380302852 1.9151256108336259 -0.013289907602201452 -0.013243910739164866 2.5578757362989997 2.5654215362173547 
1.2025 1526471.8012286234 1.918221038660729 -0.013270018128192755 -0.013231386430714975 2.511858376393 2.520540106680165 
1.20333 1528893.4071190655 1.92126411837085 -0.013250246613488913 -0.01321915419129005 2.465924357231 2.4908687888514236 
1.20417 1531273.2868969415 1.9242547635014908 -0.013230587530265956 -0.013207167481886994 2.4200731047210002 2.4315894435760215 
1.205 1533611.3728200558 1.9271928889252978 -0.013211035142878738 -0.013195391395136591 2.374304078833 2.386856023319307 
1.20583 1535907.59820371 1.9300784108438078 -0.013191583490825944 -0.01318382612828728 2.3286167749830002 2.356595675386032 
1.20667 1538161.8974150314 1.93291124678032 -0.0131722263700634 -0.013172472011903302 2.283010724811 2.2983262706207492 
1.2075 1540374.2058667457 1.935691315572072 -0.013152957313007719 -0.013161425772341584 2.2374854992819997 2.253694633691974 
1.20833 1542544.4600099921 1.9384185373612104 -0.013133769566201678 -0.013150596883421795 2.192040709415 2.222731830374117 
1.20917 1544672.5973263888 1.9410928335848192 -0.013114656066185056 -0.013139978153120735 2.146676008933 2.1654057347752382 
1.21 1546758.5563191108 1.9437141269637093 -0.013095609412948546 -0.013129569861595414 2.101391096771 2.1209744842415454 
1.21083 1548802.2765028735 1.94628234148983 -0.013076621840726355 -0.013119372310644195 2.0561857197110003 2.089401972459452 
1.21167 1550803.6983926492 1.9487974024120913 -0.013057685185690494 -0.013109449378183369 2.011059674626 2.032960558191178 
1.2125 1552762.763491181 1.9512592362206718 -0.013038790850688023 -0.013099764553617055 1.966012812947 1.9886073465696388 
1.21333 1554679.4142747805 1.9536677706291734 -0.013019929765755929 -0.013090289497541763 1.9210450432150001 1.956359182896078 
1.21417 1556553.5941775877 1.956022934554839 -0.01300109234484225 -0.013081024379026696 1.87615633629 1.900873099067665 
1.215 1558385.247573715 1.9583246580961176 -0.012982268437296501 -0.013071969473055223 1.831346729106 1.8566846488962598 
1.21583 1560174.3197572823 1.9605728725075724 -0.012963447274139847 -0.013063125050061686 1.786616330223 1.8237689070060865 
1.21667 1561920.7569198753 1.9627675101715558 -0.012944617407936733 -0.013054554313766342 1.7419653253379999 1.7691406179078923 
1.2175 1563624.5061251991 1.9649085045663577 -0.012925766645701152 -0.013046208922139035 1.697393984309 1.7250170293553944 
1.21833 1565285.5152803934 1.9669957902301591 -0.012906881973477212 -0.013038072920330324 1.652902668424 1.6914132938064697 
1.21917 1566903.7331035393 1.9690293027202006 -0.012887949471466646 -0.013030146498317796 1.608491838522 1.6377120129518046 
1.22 1568479.109086923 1.9710089785666165 -0.012868954218523028 -0.013022429903488453 1.564162065184 1.5937228943674298 
1.22083 1570011.5934551086 1.9729347552197496 -0.012849880183726242 -0.013014923379643717 1.519914038886 1.5594270575451012 
1.22167 1571501.1371173346 1.97480657099033 -0.012830710103735404 -0.013007627167230362 1.475748583225 1.506592469077334 
1.2225 1572947.6916129785 1.9766243649809427 -0.012811425342832649 -0.013000599793477896 1.431666668887 1.4626478704109074 
1.22333 1574351.209049102 1.978388077007547 -0.01279200573311562 -0.012993787514967048 1.387669430127 1.4276131010701831 
1.22417 1575711.6420287227 1.9800976475093381 -0.012772429391487447 -0.012987184352229342 1.34375818457 1.375637508645382 
1.225 1577028.9435678849 1.981753017444536 -0.01275267250856073 -0.012980790511108786 1.299934454553 1.3317972152623785 
1.22583 1578303.0669998908 1.9833541281700384 -0.012732709105382045 -0.012974606218090212 1.256199994152 1.2960748143625451 
1.22667 1579533.9658637529 1.984900921301247 -0.012712510750576759 -0.012968631698659694 1.212556818818 1.244939203286615 
1.2275 1580721.5937741972 1.986393338548707 -0.012692046231220621 -0.012962867177931159 1.169007241847 1.2011466328761842 
1.22833 1581865.9042691998 1.9878313215265173 -0.012671281167295488 -0.01295731288139046 1.1255539167680002 1.1646849702179822 
1.22917 1582966.8506304822 1.9892148115267578 -0.012650177558308157 -0.012951978786175822 1.082199888327 1.1143629580989558 
1.23 1584024.3856710198 1.9905437492524645 -0.012628693247051717 -0.01294689186720821 1.0389486531799998 1.070575341128117 
1.23083 1585038.4614821535 1.9918180744998408 -0.012606781281931864 -0.012942014100808086 0.9958042328645 1.0333397955289005 
1.23167 1586009.0291311475 1.9930377257781975 -0.012584389154841252 -0.01293734557623294 0.9527712636064001 0.9838253351709251 
1.2325 1586936.0382968197 1.9942026398520718 -0.012561457883455864 -0.012932886535464538 0.9098551045148 0.9400728110660004 
1.23333 1587819.4368280584 1.9953127511864446 -0.012537920899824036 -0.01292863722927784 0.8670619714849 0.902072269556384 
1.23417 1588659.1702051274 1.996367991269794 -0.012513702694712175 -0.01292459791983025 0.8243991037143 0.8533237986009088 
1.235 1589455.1808772425 1.9973682877816723 -0.012488717151050727 -0.012920768883843303 0.7818749714457 0.8095423741658644 
1.23583 1590207.4074415478 1.998313563560975 -0.012462865478898048 -0.012917150416549728 0.7394995382662 0.7707178503545902 
1.23667 1590915.7836167868 1.9992037353162186 -0.012436033634443507 -0.01291374283662483 0.6972845954553 0.7226926968571499 
1.2375 1591580.236948263 2.000038711998146 -0.012408089063803257 -0.012910546492410635 0.6552441920230999 0.678832040633081 
1.23833 1592200.6871575194 2.0008183927258734 -0.012378876553937037 -0.0129075617698442 0.6133951941461999 0.6391235304074111 
1.23917 1592777.0440162832 2.0015426641152088 -0.012348212888016631 -0.012904789102675451 0.5717580201004 0.5917537899032252 
1.24 1593309.204575835 2.002211396796976 -0.012315879880884844 -0.012902228985780306 0.5303576182498 0.547730190894274 
1.24083 1593797.0495107064 2.002824440822369 -0.012281615188642833 -0.012899881992727957 0.48922478392580004 0.5070339880788541 
1.24167 1594240.4382277543 2.0033816195168344 -0.01224510001538832 -0.012897765545242912 0.44839795567839996 0.46018989489123235 
1.2425 1594639.2022272283 2.0038827211373396 -0.012205942426814208 -0.012895864161846848 0.4079256985559 0.41583920094028504 
1.24333 1594993.1359470107 2.00432748736691 -0.012163654338399747 -0.012894176451293982 0.36787018394410004 0.3739560345983969 
1.24417 1595301.9839177756 2.0047155971733224 -0.012117619232030245 -0.012892703621838919 0.3283121334675 0.3274144203796095 
1.245 1595565.4224051228 2.0050466437399317 -0.012067046016945778 -0.01289144721522062 0.2893579351721 0.2824282205434841 
1.24583 1595783.0326414683 2.005320100827871 -0.012010901753521864 -0.012890409225639221 0.2511500111572 0.23891358272350513 
1.24667 1595954.2609348644 2.005535272647319 -0.011947811395262718 -0.01288959228964659 0.2138820657235 0.1920895708386085 
1.2475 1596078.3577845576 2.005691217347851 -0.011875904769066144 -0.012888999975954274 0.17782162957740003 0.14564070074831365 
1.24833 1596154.2824234816 2.005786627062999 -0.01179257666395306 -0.012888637239774514 0.14334332048780002 0.0993226832282771 
1.24917 1596180.5482854128 2.0058196337185525 -0.011694098447398465 -0.012888511158285265 0.1109772187935 0.05058750792107746 
1.25 1596154.9619931076 2.005787481035377 -0.011574962070754771 -0.012861587644099837 0.08147683745332 0.012887181361048543 


==> data/static_result_majorLoop_strand.txt <==
t h mu0h mref mmodel pref pmodel
0.104167 14309.867844452645 0.017982310277589297 -0.009784868685771159 -0.009713753981653545 0.0008731943825801 0.0 
0.208333 28614.69901346226 0.03595829128215046 -0.01955820027892314 -0.01942408899209989 0.0008746330998198 0.0 
0.3125 42918.14433823318 0.05393253078347989 -0.029330291724446584 -0.029133483270588543 0.0009667614757503999 0.0 
0.416667 57191.367054126546 0.07186879143440052 -0.03902978963730846 -0.03882236198663376 0.02143744207165 0.0 
0.520833 71304.11115271557 0.08960338870724852 -0.04833044612739246 -0.048105857774359814 0.149553769341 0.06391640645536158 
0.625 85206.23891257767 0.10707331768310831 -0.057107372329942174 -0.0564070339377951 0.3336842442863 0.3651295284920436 
0.729167 98953.82041361781 0.12434903810242617 -0.06550260845876926 -0.06461418987444689 0.4832330008074 0.574637721940903 
0.833333 112571.58762080842 0.14146162906898857 -0.07357943316620183 -0.0727418413701803 0.6308489974499 0.5678392325731977 
0.9375 126019.53938423032 0.15836082365530704 -0.08123843270585793 -0.08076705802266192 0.8784490904682 0.5603863298461226 
1.04167 139197.61262475644 0.17492087888766908 -0.0882292408547658 -0.08761296514373691 1.330811144122 1.0323458126310898 
1.14583 152063.00092833862 0.1910880026397146 -0.09444539265255163 -0.09311589753297157 1.8757499825639998 2.1308515377586286 
1.25 164641.92508295237 0.2068951449253937 -0.09995390693940766 -0.0984858040869434 2.392880578695 2.662547344772134 
1.35417 176998.40189051625 0.22242275163055186 -0.10491679377133693 -0.10375056876610587 2.801172011941 2.603663119778178 
1.45833 189151.3360643226 0.237694579118548 -0.10938268358348634 -0.10891836038932137 3.22275245343 2.553092498680462 
1.5625 201092.0179145097 0.2526996824703083 -0.11333080362237413 -0.11287076322627179 3.7150007993139997 3.291430890708931 
1.66667 212826.41153844568 0.2674455563916236 -0.11677725971263325 -0.11595105033505729 4.216482935469 4.619111449928941 
1.77083 224392.2541311093 0.28197962284029876 -0.11981801146348667 -0.11896167252061768 4.618485031428 5.095937700726272 
1.875 235820.0058543302 0.29634015918458634 -0.12253072853782192 -0.12191413643809551 4.957206342275 5.011319873153255 
1.97917 247099.53332636284 0.3105144314414271 -0.12489105708091287 -0.12480943137674361 5.385513943588 4.925833038661604 
2.08333 258201.3311132057 0.3244653619889411 -0.12682595509767566 -0.12622769494913635 5.958533325933 6.122587725752091 
2.1875 269115.92786649044 0.3381810487797468 -0.12831273083162134 -0.12745499181827039 6.573814944294 7.401123482436534 
2.29167 279853.45284370077 0.35167422061420317 -0.12937795326368892 -0.1286420117181569 7.161998656154 7.351138089270024 
2.39583 290436.1812335168 0.36497286931995604 -0.13007871642373214 -0.12979261518317506 7.669138426105 7.179358068322875 
2.5 300898.33203366 0.3781199957577474 -0.13050213135457123 -0.1302417483452371 8.039370994577 7.738054449816264 
2.60417 311248.32387693465 0.3911261790935658 -0.1306704646087767 -0.130218282350488 8.422018898584 8.787115491249176 
2.70833 321487.3479461963 0.40399291621193445 -0.13058781702777061 -0.13017957236542493 8.820598462889 9.071947775229075 
2.8125 331622.52800892695 0.41672915910308816 -0.1302731984687584 -0.13012813402291656 9.195067830571 8.873050132202748 
2.91667 341661.97873901244 0.4293451049669734 -0.12974810796535705 -0.12953255669189123 9.539874516604 9.316914448832959 
3.02083 351608.3649124826 0.44184410245990985 -0.1290203461735988 -0.12869123865273202 9.896952835928 10.039904238420611 
3.125 361463.40825401637 0.4542283151649384 -0.12809534226536406 -0.1278517438151593 10.2582565692 10.088705457044346 
3.22917 371226.4354888219 0.46649689702000324 -0.12697250473753827 -0.1270224323318913 10.64080694991 9.841744179471977 
3.33333 380905.474644142 0.4786599363416679 -0.12567310941229903 -0.12621517148957406 10.966345804760001 9.58814220817247 
3.4375 390506.9998775409 0.4907255687962691 -0.12421452533233553 -0.12544175959115816 11.2689524131 9.328568271706562 
3.54167 400043.83271922776 0.502709906393852 -0.12263007270170012 -0.12399031964915608 11.47658669861 10.067579192352047 
3.64583 409532.0644497395 0.5146331700339054 -0.12096128793031828 -0.12193456105866435 11.58196757594 11.72045327162661 
3.75 418980.7982554065 0.5265067991177489 -0.11923214281187665 -0.11995748509605497 11.64653527615 12.277027982753161 
3.85417 428405.0107072466 0.538349613759577 -0.11748136889908824 -0.11805898305878654 11.581141822180001 11.911413325751683 
3.95833 437822.04753694515 0.5501834112486832 -0.11575365038139493 -0.11623875398364392 11.38279524891 11.574845236462984 
4.0625 447242.7665854455 0.5620218359504041 -0.11407736384017662 -0.11449493093135527 11.12358076393 11.264260064621947 
4.16667 456671.4178006443 0.5738702285067757 -0.11246427660346867 -0.11282982529800112 10.85112867279 10.970745926116113 
4.27083 466108.8847021493 0.5857296991812817 -0.11091769338893144 -0.11124300588990566 10.58003285012 10.690162612329129 
4.375 475554.50203237595 0.5975994119865858 -0.10943702451287488 -0.10973077682879684 10.3173690734 10.423408171298082 
4.47917 485006.7367532566 0.6094774404502359 -0.10801949737530293 -0.10828787799697814 10.0686249916 10.172618320871427 
4.58333 494463.7221385153 0.6213614387748099 -0.10666149873392895 -0.10690882328684992 9.834808857944 9.939222682017865 
4.6875 503923.4988687968 0.6332489448069906 -0.10535918059613184 -0.10558849773288437 9.61541110647 9.720504610326055 
4.79167 513384.1233218454 0.6451375161190184 -0.104108732335753 -0.10432232223958005 9.409637575587999 9.514871095745441 
4.89583 522843.71787727607 0.65702479322353 -0.10290650707676122 -0.10310624943774938 9.216530160497 9.322150491983678 
5.0 532300.4978437006 0.6689085334111837 -0.1017490893225774 -0.10193666612370533 9.034874798668 9.139650845138926 
5.10417 541752.8179906432 0.6807866692243892 -0.10063341185769924 -0.1008103723462429 8.86320614724 8.966271514858226 
5.20833 551199.2019103937 0.6926573453545 -0.09955682949635282 -0.09972451513211167 8.700248579618 8.802367214294684 
5.3125 560638.2792970494 0.7045188398243332 -0.0985169614018915 -0.0986765456140608 8.545303048892 8.645842541639745 
5.41667 570068.756925084 0.7163695275187638 -0.09751161810244331 -0.09766459948014306 8.397654521543 8.495683252965486 
5.52083 579489.4237745603 0.7282078866252565 -0.09653881432653517 -0.0966856060422907 8.256489952473 8.353249723120518 
5.625 588899.1443719009 0.7400324902656316 -0.09559675222129038 -0.0957381516116449 8.121330836775 8.216660439888638 
5.72917 598296.829047097 0.7518419691201713 -0.09468374655540776 -0.09482047287840867 7.991877812607999 8.084818965792195 
5.83333 607681.4382953619 0.7636350169086353 -0.09379823563606882 -0.09393095181249955 7.867493032908 7.958828451661199 
5.9375 617052.0070610825 0.7754104209063736 -0.09293884229614745 -0.09306809718602005 7.74747496274 7.8371598516156045 
6.04167 626407.6297858331 0.7871670431551072 -0.09210433627086846 -0.09223053222160915 7.631509269073 7.719501729879282 
6.14583 635747.4317693287 0.7989037844740405 -0.09129356217523674 -0.09141698541160548 7.519423011357 7.606665282766951 
6.25 645070.5609398194 0.8106195741182335 -0.09050541877610677 -0.09062628031274567 7.41104239508 7.497255512942024 
6.35417 654376.188410301 0.8223133704775568 -0.0897388603455301 -0.08985732600107066 7.306175185753999 7.391022031411448 
6.45833 663663.5094072134 0.833984162243729 -0.08899289895038764 -0.08910910821901641 7.204628709336 7.288798926527859 
6.5625 672931.742913624 0.8456309679619267 -0.08826660351128812 -0.08838068236369145 7.10622130475 7.189314110817949 
6.66667 682180.1311358463 0.8572528353605186 -0.08755909841783492 -0.08767116656276863 7.01077421667 7.092385564955022 
6.77083 691407.9392868149 0.8688488410788462 -0.08686956294011201 -0.08697973684289373 6.918098249932 6.998863831395447 
6.875 700614.4551162769 0.8804180900768446 -0.0861972300039753 -0.08630562060015612 6.828003774854 6.907572290039136 
6.97917 709798.9879383632 0.8919597144130529 -0.0855413837032515 -0.08564809362392611 6.740321102438 6.81837438538332 
7.08333 718960.8669838925 0.9034728711740581 -0.08490135511493409 -0.08500647670209815 6.6549072571979995 6.7321204708212345 
7.1875 728099.4379269709 0.9149567381096918 -0.08427651352601331 -0.08438012859591792 6.571633103942 6.647708263269755 
7.29167 737214.0630516332 0.9264105138424373 -0.08366626680886788 -0.0837684477615055 6.490387936957 6.5650301029798035 
7.39583 746304.1187872601 0.9378334147703443 -0.0830700551837968 -0.08317086678325292 6.411069408894001 6.4849261838889385 
7.5 755368.994750589 0.949224673863183 -0.08248734876817712 -0.08258685011138989 6.333582229449 6.406354291728967 
7.60417 764408.0928800958 0.9605835395746773 -0.08191764535791322 -0.08201589199733472 6.257837696914 6.329228523103677 
7.70833 773420.82693368 0.9719092752112768 -0.08136046912210586 -0.08145751442083615 6.183751458453 6.254376362602795 
7.8125 782406.6223472892 0.983201158754499 -0.08081537020500539 -0.0809112651323286 6.111240740464001 6.180808266173718 
7.91667 791364.9157856381 0.9944584822963465 -0.0802819235542572 -0.08037671610802177 6.0402261720179995 6.10845546600233 
8.02083 800295.1489290149 1.005680544231577 -0.079759713263003 -0.07985344602848543 5.970598080467 6.03813738353224 
8.125 809196.7923550674 1.016866679268442 -0.07924839254906266 -0.0793411047353737 5.9023826652019995 5.9688937212342115 
8.22917 818069.302640553 1.0280162045211545 -0.07874757589772846 -0.07883930302746689 5.835454509461 5.900674986601097 
8.33333 826912.1533958679 1.03912845850903 -0.07825691701805815 -0.07834769178640821 5.7697614948939995 5.834290322973441 
8.4375 835724.8270183393 1.0502027907933662 -0.07777608807479236 -0.07786594159909899 5.705260667299 5.768826192376781 
8.54167 844506.8124741485 1.0612385591901272 -0.07730477407204439 -0.07739373750869594 5.641913761761 5.704236062525428 
8.64583 853257.6049025052 1.072235129272533 -0.07684267181695485 -0.07693077947746962 5.579685871926 5.641295632382481 
8.75 861976.7055019807 1.083191874228222 -0.0763894895926476 -0.07647678085505283 5.518528553666 5.579139960425773 
8.85417 870663.6224521517 1.094108176017423 -0.07594494943337252 -0.07603146815264483 5.4583767730709996 5.517731317091752 
8.95833 879317.8720580102 1.1049834268110619 -0.07550878995967693 -0.07559457991262031 5.39916969929 5.457826776757197 
9.0625 887938.9782128487 1.115817028315805 -0.07508076498760864 -0.07516586638647182 5.3408600185860005 5.398596624024315 
9.16667 896526.4714233312 1.1266083905489268 -0.07466064103774449 -0.07474508853533313 5.283411343679 5.340009963346873 
9.27083 905079.8877833387 1.1373569305488045 -0.07424819471563515 -0.07433201770168463 5.226792548859 5.2828038920121685 
9.375 913598.7686132588 1.1480620719216381 -0.07384321176486715 -0.07392643492156559 5.170975801209 5.226178862358535 
9.47917 922082.6601337962 1.1587232444315472 -0.07344548620705463 -0.07352813039846118 5.115934801452 5.170108197482635 
9.58333 930531.1132367859 1.1693398837125675 -0.07305481972580352 -0.07313690311773602 5.061643742113 5.115308995054478 
9.6875 938943.6834672202 1.1799114312460637 -0.07267102158167811 -0.07275256024950849 5.008077665206001 5.061010737463486 
9.79167 947319.9309318807 1.1904373342459147 -0.07229390834289486 -0.07237491676374597 4.955212533138001 5.007190877198205 
9.89583 955659.4202804958 1.2009170456348344 -0.07192330379846049 -0.07200379499781762 4.903025729997999 4.954547317844325 
10.0 963961.7202159063 1.2113500234288284 -0.07155903768776452 -0.07163902429999935 4.8514936906949995 4.9023369126788445 
10.1042 972226.404033387 1.2217357314149242 -0.07120094701690029 -0.07128044066035355 4.800595443523 4.849844195181228 
10.2083 980453.0492103639 1.2320736386355964 -0.07084887498855716 -0.0709282570551697 4.750310906973 4.800331563676014 
10.3125 988641.2369834097 1.2423632188572022 -0.07050266990011937 -0.07058156555838746 4.7006187981470005 4.7500411830020335 
10.4167 996790.5528388709 1.2526039511865221 -0.07016218633816257 -0.07024060689300393 4.6515001453050004 4.698225234424332 
10.5208 1004900.586068857 1.2627953195127994 -0.06982728402413417 -0.06990523960940886 4.602936303723 4.651291551423817 
10.625 1012970.9298446542 1.272936812599995 -0.06949782796065476 -0.06957532830501933 4.554909866852 4.602670671028604 
10.7292 1021001.1810110256 1.2830279238282962 -0.0691736878765226 -0.06925074238718265 4.507403923048 4.552376861649244 
10.8333 1028990.9400526785 1.29306815115198 -0.06885473810461012 -0.06893135598264788 4.460402248053 4.506972354692012 
10.9375 1036939.8110929378 1.3030569970977446 -0.06854085754090923 -0.0686170473785126 4.413889632848999 4.459900852199449 
11.0417 1044847.4017672362 1.312993968605733 -0.06823192928912711 -0.06830769945744475 4.367851584717 4.411177067112344 
11.1458 1052713.3230761385 1.3228785768448381 -0.0679278402540873 -0.06800749398933315 4.322273755213001 4.365029181598562 
11.25 1060537.1894906438 1.3327103373450293 -0.06762848136932564 -0.06771532259226576 4.277142822819 4.315904594427192 
11.3542 1068318.618812956 1.3424887698223908 -0.06733374721034154 -0.06742766359344232 4.23244597102 4.267561237358833 
11.4583 1076057.2321054102 1.3522133980898094 -0.06704353577934646 -0.06714594857754141 4.188170707309 4.224670228967085 
11.5625 1083752.6536914813 1.3618837500582404 -0.06675774847135595 -0.06686838615368296 4.144305000572 4.180332109596628 
11.6667 1091404.5111469717 1.3714993577256345 -0.06647629001583824 -0.06659489053620704 4.100837381991 4.13519296880441 
11.7708 1099012.4351310998 1.381059756964677 -0.06619906801616389 -0.06632644408152522 4.057756227284 4.09387067320239 
11.875 1106576.0595338673 1.3905644877079757 -0.06592599328418647 -0.0660625024691801 4.015050747127 4.050711596969255 
11.9792 1114095.0213046598 1.4000130937326734 -0.06565697937386443 -0.06580232270503106 3.9727103532740005 4.006534348423798 
12.0833 1121568.9604909653 1.4094051227091031 -0.06539194264319201 -0.06554641408219819 3.9307250897880004 3.9665737302997424 
12.1875 1128997.5200865692 1.4187401260100243 -0.06513080183750813 -0.0652952003626972 3.889084997668 3.9245484951250624 
12.2917 1136380.346254819 1.428017658991186 -0.06487347861565305 -0.06504747376543318 3.8477814343579997 3.8813236665222903 
12.3958 1143717.0879780897 1.437237280550831 -0.06461989663425811 -0.06480352017368851 3.806805389373 3.842498693695194 
12.5 1151007.397209913 1.4463985533208688 -0.06436998189554866 -0.0645642223074887 3.766148364413 3.801526616793776 
12.6042 1158250.9289304763 1.4555010437366152 -0.06412366285254631 -0.06432816337439173 3.725802657116 3.759282715057441 
12.7083 1165447.340866542 1.464544321684835 -0.06388086967105476 -0.0640956232020371 3.685760191465 3.7213979012069482 
12.8125 1172596.2936800686 1.4735279607407692 -0.06364153466986573 -0.06386750075813108 3.646013441762 3.6814053680010126 
12.9167 1179697.45092163 1.4824515381095995 -0.06340559217005111 -0.06364239247717762 3.606555289711 3.6401611363726247 
13.0208 1186750.4789822737 1.4913146345659518 -0.06317297834056328 -0.06342076141431097 3.567378879605 3.6030470578784213 
13.125 1193755.0470327013 1.5001168343774691 -0.06294363101219891 -0.06320313760594942 3.528477385122 3.5639667287905623 
13.2292 1200710.8270306624 1.5088577253141016 -0.06271748966322165 -0.06298832391457676 3.489844087361 3.52373304556432 
13.3333 1207617.493830444 1.517536898785696 -0.06249449566181965 -0.06277713150451647 3.451472923645 3.487242583833058 
13.4375 1214474.7250214422 1.5261539496391388 -0.06227459182789284 -0.06256938627583497 3.413357768673 3.449012636037536 
13.5417 1221282.2010006665 1.5347084762494667 -0.06205772258302883 -0.06236426550580543 3.375492746721 3.4097940173429624 
13.6458 1228039.6047367838 1.5432000802233574 -0.061843833325427464 -0.06216307207957228 3.3378713229740002 3.3737992318327548 
13.75 1234746.6222915982 1.5516283670544384 -0.06163287170875671 -0.061964636075988455 3.300488486806 3.3363627797611346 
13.8542 1241402.9421976074 1.5599929453411032 -0.061424786046208296 -0.061769032846217486 3.263338173379 3.2979886242096965 
13.9583 1248008.2560071475 1.5682934274765858 -0.06121952665933575 -0.06157704937375508 3.2264156907770003 3.2625680362104426 
14.0625 1254562.2577719837 1.5765294289949954 -0.06101704453904615 -0.061387398481260735 3.1897154943049997 3.226021686842285 
14.1667 1261064.6443638317 1.5847005689740956 -0.06081729212031226 -0.06120118060820312 3.153232606394 3.1881533592234805 
14.2708 1267515.1153633134 1.5928064698957618 -0.060620222972494725 -0.06101764411355104 3.116962186759 3.1533931534702204 
14.375 1273913.3731391735 1.600846757745528 -0.060425791968080615 -0.06083671701242799 3.080899808811 3.117647051095991 
14.4792 1280259.1226992647 1.6088210618253294 -0.06023395487806279 -0.060659088618608026 3.0450409863209997 3.0802841476615943 
14.5833 1286552.0717484807 1.6167290148263023 -0.060044668487668935 -0.06048354042902315 3.009381315595 3.046303241566621 
14.6875 1292791.9307146776 1.6245702528613584 -0.05985789063189315 -0.060311439823519164 2.973916639349 3.0109222577800243 
14.7917 1298978.4127184604 1.6323444154272182 -0.05967358009019971 -0.060141500408515736 2.93864292084 2.974251217002092 
14.8958 1305111.2336285128 1.6400511454739393 -0.05949169669645085 -0.05997441622008348 2.903556523614 2.9408245847582277 
15.0 1311190.1118729939 1.6476900891679107 -0.05931220083603594 -0.05980990131049113 2.8686534063769997 2.905970860025894 
15.1042 1317214.7686566717 1.6552608961647115 -0.05913505396296759 -0.05964774622510127 2.8339300492770003 2.8700803667918273 
15.2083 1323184.927846626 1.6627632194654802 -0.058960218284250146 -0.05948847921693923 2.799382995019 2.8369420938900745 
15.3125 1329100.3160204482 1.670196715477485 -0.058787656852920964 -0.05933116812591499 2.7650090261740004 2.8027772402743345 
15.4167 1334960.6623167398 1.6775610438262538 -0.05861733316445019 -0.05917697949926737 2.730804519593 2.767275085242934 
15.5208 1340765.6986595595 1.6848558676376235 -0.05844921169324295 -0.05902447732344207 2.696766299425 2.734713015146288 
15.625 1346515.1596812673 1.6920808534407827 -0.05828325767138814 -0.05887515640045704 2.662891266715 2.7009132713368946 
15.7292 1352208.7825372056 1.6992356709353933 -0.058119436595819106 -0.05872748886476975 2.629175808904 2.6659928926176257 
15.8333 1357846.3071386612 1.7063199932843391 -0.0579577147869874 -0.05858277259259004 2.595616639541 2.6338259563310302 
15.9375 1363427.4761930704 1.713333497164249 -0.057798059463357164 -0.058439787196479465 2.562210998056 2.600516271216412 
16.0417 1368952.034930285 1.7202758624215126 -0.057640438027135935 -0.05829959867939993 2.528955649329 2.5661161548259104 
16.1458 1374419.7313552264 1.7271467723897744 -0.057484818673236966 -0.05816114885102741 2.4958478103650004 2.534319157903422 
16.25 1379830.3161384065 1.7339459137523598 -0.05733117008835434 -0.058025412997792625 2.462884751205 2.501437976853033 
16.3542 1385183.5426365784 1.7406729765682236 -0.05717946147736573 -0.05789135773154741 2.430063871442 2.4675115540876966 
16.4583 1390479.1668554405 1.7473276542250833 -0.05702966244435811 -0.05776000118392943 2.397382564118 2.4360513201646863 
16.5625 1395716.9475074809 1.753909643512109 -0.05688174311305447 -0.05763020477603087 2.364838418421 2.4036073520131764 
16.6667 1400896.6459866646 1.7604186445881147 -0.05673567403847742 -0.057503155845008314 2.332429129879 2.3700677055605683 
16.7708 1406018.0262676664 1.7668543608549285 -0.05659142592928488 -0.05737753782842048 2.300152154363 2.338989212071657 
16.875 1411080.8551210293 1.7732164992277717 -0.05644897016435812 -0.05725467626509806 2.268005442369 2.306863209601064 
16.9792 1416084.9019039904 1.7795047698723998 -0.056308278243204196 -0.0571332912599507 2.2359867218979996 2.273734243461148 
17.0833 1421029.9386558994 1.7857188863250113 -0.056169322002162736 -0.05701436811421812 2.204093839346 2.2429872149328047 
17.1875 1425915.7401121692 1.7918585655097774 -0.05603207362613796 -0.05689714736778484 2.172324785741 2.2111870144889703 
17.2917 1430742.083662916 1.7979235276868681 -0.05589650552157198 -0.05678204304857126 2.140677574427 2.1785460969343204 
17.3958 1435508.7493026562 1.8039134963892387 -0.055762590167249645 -0.05666891935467944 2.109150098091 2.1479798087918898 
17.5 1440215.519767918 1.8098281985955587 -0.055630300437647266 -0.05655751858663938 2.0777405362590002 2.116639492072948 
17.6042 1444862.1804494148 1.8156673646198447 -0.055499609359961455 -0.05644842618521939 2.046447109669 2.0842234739687164 
17.7083 1449448.519344218 1.8214307280513595 -0.05537048997196724 -0.05634075028387753 2.015267931259 2.0540358286301585 
17.8125 1453974.3271637636 1.8271180258903368 -0.055242915571790466 -0.05623549237720438 1.9842013486849999 2.0228881224685047 
17.9167 1458439.3972093193 1.8327289983914896 -0.05511685938353716 -0.05613177808599601 1.9532455674309999 1.9908141155193573 
18.0208 1462843.5255554498 1.8382633892945577 -0.05499229499729447 -0.0560299477470283 1.922399214558 1.960939708289608 
18.125 1467186.5107625984 1.8437209454631285 -0.054869195625932426 -0.05593013179826034 1.89166050584 1.9300167857525525 
18.2292 1471468.1541260798 1.8491014171975302 -0.05474753471035828 -0.055831725870546745 1.861027980734 1.8984383833013794 
18.3333 1475688.2595396992 1.8544045580634507 -0.05462728555649853 -0.05573564756444882 1.830500121719 1.8686177689879095 
18.4375 1479846.6335517291 1.8596301249622795 -0.05450842145601565 -0.05564107239465721 1.800075536446 1.8379589084126904 
18.5417 1483943.085360666 1.864777878125776 -0.05439091565596004 -0.055548166418577516 1.769752957706 1.806741566970121 
18.6458 1487977.4267156927 1.869847580990986 -0.054274741089203396 -0.05545736112854738 1.7395309942130002 1.777085105012569 
18.75 1491949.4720333377 1.8748390003468418 -0.054159870648536584 -0.05536795820899432 1.709408468253 1.7467681627106877 
18.8542 1495859.0382779532 1.8797519061839645 -0.05404627686745687 -0.05528043894251122 1.67938412281 1.715751062910545 
18.9583 1499705.9450534058 1.8845860718098872 -0.05393393213207622 -0.05519474018799908 1.649456887494 1.6862842228171075 
19.0625 1503490.014500441 1.889341273720079 -0.05382280840494352 -0.055110441398902976 1.619625644948 1.6562744009104675 
19.1667 1507211.071349447 1.8940172916642497 -0.05371287733969258 -0.05502810390026491 1.5898893967299998 1.6254608284170862 
19.2708 1510868.9428490922 1.898613908556674 -0.05360411008404634 -0.0549474443481659 1.560247126365 1.596166308882417 
19.375 1514463.4588516734 1.9031309105834422 -0.05349647747694816 -0.05486818191987308 1.530698036862 1.5663955727274428 
19.4792 1517994.4516262284 1.9075680869676104 -0.0533899495617992 -0.05479082814282976 1.50124115745 1.5358252559844505 
19.5833 1521461.7560598522 1.9119252302221832 -0.053284496075653415 -0.054715140780519755 1.471875852641 1.5066863952826657 
19.6875 1524865.209409323 1.9162021358379964 -0.05318008580848052 -0.05464084728606022 1.442601304014 1.4770899180403692 
19.7917 1528204.651481875 1.9203986025108835 -0.05307668704134214 -0.0545682858148977 1.4134169727650001 1.4467992286542273 
19.8958 1531479.9244627443 1.9245144319249636 -0.052974267097071814 -0.05449750397883246 1.384322274438 1.4177999276089746 
20.0 1534690.872929018 1.928549428770044 -0.05287279235947102 -0.05442811235935596 1.355316678752 1.3883158172744334 
20.1042 1537837.3438567552 1.932503400750569 -0.05277222827595002 -0.054360158172579665 1.3263997878309999 1.35833795627663 
20.2083 1540919.186604949 1.9363761585654669 -0.052672539302187044 -0.05429421558156644 1.297571381785 1.3294625843335908 
20.3125 1543936.2526708813 1.9401675156007183 -0.05257368827259898 -0.054229659189102275 1.268830996695 1.3000316038861197 
20.4167 1546888.396272053 1.9438772886606315 -0.052475637848489284 -0.054166491938329564 1.240179175115 1.2702556512971968 
20.5208 1549775.472888701 1.9475052961363162 -0.052378346840891106 -0.05410496433952838 1.211614705401 1.2416384286867506 
20.625 1552597.341184491 1.9510513604192972 -0.05228177502400234 -0.054045176885291646 1.183138453637 1.2123363504305507 
20.7292 1555353.8614336005 1.9545153059249267 -0.052185879168534594 -0.05398677405901098 1.1547504491140002 1.1825905621254142 
20.8333 1558044.8960772073 1.9578969597916909 -0.0520906144271074 -0.053929758676668715 1.126451073109 1.1541539049063436 
20.9375 1560670.309473688 1.9611961515672989 -0.051995933693556526 -0.053874361656387926 1.098240731138 1.125111067539393 
21.0417 1563229.9678885355 1.9644127131960125 -0.05190178756500637 -0.05382065719259854 1.070119991371 1.0954396521145122 
21.1458 1565723.739414288 1.9675464789180268 -0.05180812412833818 -0.0537683351804259 1.042089600232 1.0669499972040304 
21.25 1568151.4938375207 1.970597285102326 -0.0517148886139433 -0.05371739826755273 1.014150434618 1.0381035950205815 
21.3542 1570513.1026174384 1.973564970219783 -0.051622023330230665 -0.05366784915089351 0.9863036514638001 1.0087782996912462 
21.4583 1572808.4386549755 1.9764493745530016 -0.05152946707195194 -0.05362015099056783 0.9585505275992 0.9802667637847756 
21.5625 1575037.3762248699 1.9792503401109578 -0.051437154938424226 -0.053573836480740766 0.9308925814853 0.951326127824884 
21.6667 1577199.7907931807 1.981967710399686 -0.05134501786414711 -0.05352890422428458 0.9033315435092001 0.9221280502480311 
21.7708 1579295.558919917 1.9846013302999193 -0.0512529823636314 -0.05348535678515609 0.8758694821867999 0.8938366348932296 
21.875 1581324.5580227608 1.9871510457701729 -0.05116096992742253 -0.05344319671044495 0.8485087582252 0.8651401994965359 
21.9792 1583286.6661106513 1.9896167035119592 -0.05106889634270097 -0.05340278096925499 0.8212519845018 0.8359005268263987 
22.0833 1585181.7616355235 1.991998150783475 -0.05097667131112903 -0.0533637797996831 0.7941021859635 0.8074750112263517 
22.1875 1587009.7232017945 1.9942952350345315 -0.050884197709494976 -0.05332616024612746 0.767062810696 0.7788232741463086 
22.2917 1588770.4292095806 1.9965078034582084 -0.050791370684105795 -0.05328992480196404 0.7401377142943 0.749814588353717 
22.3958 1590463.7576223311 1.9986357026988533 -0.05069807705818797 -0.05325507597868495 0.7133313521962 0.7215336576285929 
22.5 1592089.5854207221 2.000678778165824 -0.05060419395109687 -0.053221616308005704 0.6866486633653 0.6929179969717781 
22.6042 1593647.7882322336 2.002636873568003 -0.050509587839336706 -0.053189777250717274 0.6600952415529 0.6638772582359795 
22.7083 1595138.239869672 2.004509830333886 -0.05041411338908909 -0.05315939447727924 0.6336774716058 0.6354529526505223 
22.8125 1596560.8115436665 2.0062974866219765 -0.050317611469642434 -0.053130395434650035 0.6074024259088 0.6068210815518119 
22.9167 1597915.3715425692 2.007999676918536 -0.05021990834182999 -0.05310278278860725 0.5812783334103 0.5779134419588327 
23.0208 1599201.7839958107 2.009616230483572 -0.0501208125432738 -0.05307655930880917 0.5553142672882 0.5495504950767327 
23.125 1600419.9082327068 2.0111469705450893 -0.0500201132704704 -0.05305172786275958 0.5295205590763999 0.5209159904852906 
23.2292 1601569.597759054 2.0125917130130415 -0.04991757780056932 -0.05302829143666843 0.5039089883219 0.492005986255408 
23.3333 1602650.6988982994 2.013950264771778 -0.0498129480704611 -0.05300625316314789 0.4784928661363 0.4635450158523618 
23.4375 1603663.0493878347 2.015222421916091 -0.04970593714339214 -0.052985657503453965 0.4532872959392 0.4348234470232883 
23.5417 1604606.4767228665 2.0164079676700637 -0.049596225041478564 -0.052966903022627854 0.42830946052080004 0.40568383262217 
23.6458 1605480.7962516872 2.0175066699935167 -0.04948345395373152 -0.05294922590479012 0.4035789744785 0.3770386493819931 
23.75 1606285.8087056256 2.0185182784780533 -0.04936722202359277 -0.0529329481605616 0.37911814547850003 0.34833986582048654 
23.8542 1607021.2975272026 2.019442520989519 -0.049247076629627844 -0.05291807423689554 0.3549524389141 0.31928610641225863 
23.9583 1607687.025672825 2.020279099650149 -0.04912250634588413 -0.052904608913886264 0.33111100402649996 0.29047037624314037 
24.0625 1608282.7315724373 2.0210276857613176 -0.04899293078377037 -0.052892557465580525 0.3076271304501 0.26144200929628936 
24.1667 1608808.1248633047 2.0216879144424516 -0.04885768986660544 -0.05288192574607131 0.2845390671066 0.23218785503464395 
24.2708 1609262.8804305382 2.0222593771421313 -0.0487160288488217 -0.05287272030929935 0.2618905322121 0.20304790210118684 
24.375 1609646.63203225 2.022741613627228 -0.04856708229156362 -0.052864948537644896 0.2397316634401 0.17369078620834522 
24.4792 1609958.9642199657 2.023134101829791 -0.04840985375411965 -0.05285861880453657 0.218119890314 0.14409558071423256 
24.5833 1610199.40274241 2.0234362457880914 -0.04824319167395175 -0.05285374066774051 0.1971209457273 0.11446630211541649 
24.6875 1610367.4027860954 2.023647360869309 -0.04806575981035764 -0.05285032510612919 0.1768098848622 0.0845877712180402 
24.7917 1610462.3347837154 2.0237666559358347 -0.0478760015756408 -0.052848384805475046 0.1572721306701 0.05442547420109951 
24.8958 1610483.4672528119 2.023793211779701 -0.0476720969028849 -0.052847934504039795 0.1386044365563 0.024038157796530166 
25.0 1610429.9458802983 2.0237259548394215 -0.047451909678844044 -0.052811603389664175 0.1209155477344 0.004385927968337019 
25.1042 1610300.7683877125 2.023563625614735 -0.04721292457295254 -0.05272391576063895 0.10432632957320001 0.0 
25.2083 1610094.754398827 2.023304740801127 -0.046952171306225254 -0.05258407035978929 0.08896880224769 0.0 
25.3125 1609810.5112891467 2.022947550375045 -0.04666613882182928 -0.052391121852617406 0.07498336605966 0.0 
25.4167 1609446.3962107603 2.0224899898729167 -0.046350679843605344 -0.052143955049198665 0.06251255042624 0.0 
25.5208 1609000.4829330572 2.0219296387219687 -0.046000927538475525 -0.0518412623951614 0.0516889884846 0.0 
25.625 1608470.5525309686 2.0212637085387226 -0.04561127211455319 -0.051481537650723386 0.042612860307599996 0.0 
25.7292 1607854.1677992104 2.020489136640692 -0.045175547845944714 -0.05106312640420252 0.03531214586206 0.0 
25.8333 1607148.923118281 2.0196029000372557 -0.044687661056215966 -0.05058439568482176 0.0296882490924 0.0 
25.9375 1606352.8383113304 2.0186025103647953 -0.044142579990728 -0.05004400131868869 0.025492930382659998 0.0 
26.0417 1605464.6082446603 2.017486327543936 -0.04353696213345818 -0.04944105736137683 0.022393586500179998 0.0 
26.1458 1604483.5356700518 2.0162534753867245 -0.042868985424042536 -0.04877509051028617 0.020077721861479998 0.0 
26.25 1603409.316065028 2.0149035712189307 -0.042137807505352454 -0.04804589405096915 0.01830773692442 0.0 
26.3542 1602241.8522882268 2.0134364929691184 -0.041343099904936904 -0.047253402042405135 0.0169215835313 0.0 
26.4583 1600981.144407213 2.011852240722192 -0.04048477114573786 -0.046397614530457654 0.015813488481510003 0.0 
26.5625 1599627.2344860693 2.0101508673374373 -0.03956282798608967 -0.04547856006886053 0.01491447265604 0.0 
26.6667 1598180.1819859708 2.00833244753597 -0.0385773135988496 -0.04449627902075548 0.01417823025556 0.0 
26.7708 1596640.0543320803 2.0063970660467487 -0.037528283867987525 -0.04345081715535937 0.01357230675513 0.0 
26.875 1595006.9234614358 2.0043448132685215 -0.036415798717341415 -0.04234222330461779 0.01307297731213 0.0 
26.9792 1593280.864833649 2.0021757840266337 -0.03523991962940153 -0.04117054869165271 0.01266230449118 0.0 
27.0833 1591461.9574168709 1.9998900775553896 -0.034000709615541316 -0.039935846921234974 0.01232638217992 0.0 
27.1875 1589550.2832313462 1.9974877969244689 -0.032698232074632294 -0.038638173669943265 0.01205422331145 0.0 
27.2917 1587545.9278357965 1.9949690496501322 -0.03133255202158584 -0.03727758701632755 0.011837014953600001 0.0 
27.3958 1585448.985946028 1.9923339547557717 -0.02990375021487603 -0.03585415125490421 0.01166803726291 0.0 
27.5 1583259.8668036952 1.9895830265096173 -0.028412690638688138 -0.03436814418507694 0.01157291820508 0.0 
27.6042 1580980.1388261153 1.986718235842998 -0.02686314334648542 -0.032820630472161216 0.01169327608672 0.0 
27.7083 1578612.7854979255 1.9837433319132811 -0.025262427594256676 -0.031213635350497704 0.01226942302676 0.0 
27.8125 1576159.9126353452 1.9806609609671724 -0.023615649574781804 -0.02954858827987672 0.01326960084232 0.0 
27.9167 1573624.164828289 1.9774744462943707 -0.02192926233292808 -0.027827284447793588 0.01485166900487 0.0 
28.0208 1571009.7447104484 1.9741890690801285 -0.020213627479047716 -0.026052576665342997 0.01746573512207 0.0 
28.125 1568316.461333061 1.9708045893711543 -0.018468057129390435 -0.02422433531362711 0.02034454573326 0.0 
28.2292 1565543.4686405668 1.967319943982675 -0.01669020972915052 -0.02249986266038273 0.023307983579599997 0.012352780229651342 
28.3333 1562690.118363753 1.9637343182755722 -0.014878233615927189 -0.020791808637605547 0.02633135382572 0.031460909557388915 
28.4375 1559756.6208445467 1.9600479765733074 -0.013032427863130852 -0.019035777411570587 0.029580193960800003 0.03777507321216863 
28.5417 1556743.7321119355 1.9562618689299254 -0.011154455825807428 -0.017232221533703296 0.03324245359519 0.03882076773128556 
28.6458 1553651.354537366 1.9523758726617682 -0.009243828214208135 -0.015381082562078374 0.03712439536689 0.03990129299017276 
28.75 1550480.9568975372 1.9483918334880703 -0.007303985385440113 -0.013483239726538532 0.04173617019018 0.040955351954888634 
28.8542 1547236.28939212 1.9443144640487262 -0.0053440943897477096 -0.011540932147708682 0.048068522852290005 0.04195728916958122 
28.9583 1543922.0131150878 1.9401496216471696 -0.0033756044673279493 -0.009556950732479086 0.056715668749400004 0.042946043319036786 
29.0625 1540543.2615194838 1.9359037571707478 -0.0014111449004649424 -0.0075343733130579515 0.06809251341627 0.043852237285395425 
29.1667 1537105.6768365204 1.9315839608563117 0.0005353834436434138 -0.005476577421249962 0.08270180601254 0.04466908982422953 
29.2708 1533612.0663152507 1.9271937603970617 0.0024572118871853035 -0.0033852435229240196 0.09931055086832001 0.045475017009336025 
29.375 1530063.1781127807 1.9227340959549453 0.0043527539046910495 -0.0012608194770979964 0.11704416499279999 0.046237171877094384 
29.4792 1526455.6780842755 1.9182007777199945 0.006230689991742711 0.0008986947689981761 0.1335213219457 0.04699546534505697 
29.5833 1522790.5027748395 1.9135949825894973 0.008088974293768854 0.0028758517684217555 0.1513069279312 0.08154704136860226 
29.6875 1519070.8517693575 1.9089207312804013 0.00991988036802437 0.0045158801105067425 0.1718286412126 0.1804534126185509 
29.7917 1515292.156934561 1.9041722833071395 0.011735211214457775 0.006181938849401547 0.189842549423 0.24355669096617322 
29.8958 1511451.8199778984 1.8993463735589953 0.013541826107187816 0.007875176134288786 0.2067907019939 0.24783002149619282 
30.0 1507551.6663642097 1.894445295982741 0.015335473215122823 0.009594835201300222 0.2257188445978 0.2520124294564242 
30.1042 1503595.9687347633 1.8894744197377444 0.017105757277357136 0.011339018669253909 0.2485860510505 0.2558836587813401 
30.2083 1499584.8937222892 1.88443395422087 0.01885260953867215 0.013107619557450878 0.2720851006207 0.25987469886095316 
30.3125 1495519.8499704977 1.87932566958601 0.020572846695482132 0.01490001683670017 0.29766139396720004 0.2637045950823004 
30.4167 1491402.5887271124 1.8741517665159584 0.022262431336786313 0.016715465355812364 0.3255234050597 0.26731212710212243 
30.5208 1487233.1482230315 1.8689122930530784 0.023921638267251744 0.018553983065911384 0.3541185063396 0.2711200861798772 
30.625 1483010.695572893 1.8636062025627558 0.02555293856441433 0.020415876352954943 0.3827026488579 0.2748396297675995 
30.7292 1478734.8243444795 1.858232984307204 0.027157738414884215 0.022091555601824853 0.4116855683647 0.3285442801928015 
30.8333 1474405.2702769476 1.8527923062064529 0.028737093575887777 0.023415409036439128 0.44126952558 0.48059539634290566 
30.9375 1470022.4339435112 1.8472846716356488 0.030290395763903813 0.02475568838590947 0.4721055232928 0.5801317408474722 
31.0417 1465587.548926011 1.841711630759451 0.031814949968780835 0.026111884322417733 0.5052755990395 0.5875986271334972 
31.1458 1461104.109293338 1.8360775743543234 0.033302386791813 0.027482945007555326 0.5436288695071999 0.5953646411408037 
31.25 1456574.4824658835 1.8303854774084698 0.03474717522819414 0.028868349873105936 0.5854777439489001 0.6024345330123111 
31.3542 1452001.777893536 1.8246392473718605 0.03614192614903539 0.03026693025044569 0.6321828579459999 0.6088850655888755 
31.4583 1447389.3547772085 1.8188431055408596 0.03747862951385933 0.03167765870738415 0.6843812921272999 0.6155544980759875 
31.5625 1442736.4254837255 1.812996062146428 0.03875970417567251 0.0331009862473568 0.7359294049581 0.6217350198867742 
31.6667 1438042.7790377545 1.8070978520691439 0.039986126432099936 0.0345368070472003 0.7885270272403 0.627706364395387 
31.7708 1433307.1445478436 1.8011468782597078 0.04116154316527393 0.035737303308225554 0.8403595684563 0.7158995845463807 
31.875 1428526.4384141525 1.7951392657522773 0.04229416379575441 0.03670796367294371 0.8883800069729001 0.8907188508457528 
31.9792 1423698.9035984555 1.7890728065875003 0.04338887041680464 0.037688223989397196 0.9350120190586 0.9818083624617105 
32.0833 1418823.0790499912 1.7829456647548412 0.044449807889743904 0.03867830723883614 0.9801850544306999 0.993572802149701 
32.1875 1413899.9500569538 1.7767590784039606 0.04547497940094989 0.039678436593624467 1.028259286353 1.0048679871664679 
32.2917 1408932.903812949 1.7705173040078783 0.046456358114982756 0.04068748773679243 1.0833293145310001 1.0152999268242404 
32.3958 1403923.931443803 1.7642228436891008 0.04738943250151098 0.04170522524878839 1.142455862644 1.0262661684429815 
32.5 1398872.9369221828 1.7578755767761232 0.048274943201208904 0.04273180931722864 1.201829071152 1.0365154573349837 
32.6042 1393779.714833491 1.751475245137349 0.049113912336515485 0.043766975907845396 1.2620514563679999 1.0463957442500744 
32.7083 1388646.6318100856 1.7450248227707101 0.04990090431073117 0.04469597858482266 1.32863778356 1.1046796751835415 
32.8125 1383471.5857485621 1.7385216680951618 0.05064172120308116 0.04539444560148587 1.3902264260480002 1.2679415975387907 
32.9167 1378253.2296260633 1.7319640883918588 0.05134027386412701 0.04609896484158682 1.4505261641290002 1.382381250227021 
33.0208 1372992.8066894223 1.725353645970848 0.051993969559886694 0.04680966524768415 1.5151886833769999 1.396827202425651 
33.125 1367689.208680746 1.7186889481541876 0.052606131982797164 0.04752619881580156 1.577205193502 1.410724804686047 
33.2292 1362343.3959817218 1.7119712017930993 0.053174892194361285 0.048249115753168814 1.643188508494 1.4239779044591618 
33.3333 1356957.215179268 1.705202727377141 0.053696160383456676 0.048977547530636656 1.71449355495 1.4382961715106066 
33.4375 1351531.3432645553 1.6983843756385089 0.05416879263413405 0.049711804226460155 1.787629308693 1.4517137784930965 
33.5417 1346065.0462266726 1.691515224191888 0.05459519762201971 0.050451837746091854 1.859259911584 1.4644489754163146 
33.6458 1340558.43966712 1.6845954183064082 0.05497565504625466 0.05105045832356914 1.932820825267 1.554664947919096 
33.75 1335009.9729698247 1.6776230094204438 0.05531463857546565 0.05156437471419517 2.002156938942 1.6945170606261648 
33.8542 1329417.8371583237 1.6705957243071288 0.055617277492044453 0.052082494963631376 2.067634978215 1.7573862011495969 
33.9583 1323780.615948021 1.6635117832107496 0.055887720394379364 0.05260563099139515 2.13042266452 1.7757084301342816 
34.0625 1318098.4305814216 1.656371338489132 0.05612625788686957 0.0531329713398776 2.195126528917 1.793545544021504 
34.1667 1312369.698425575 1.6491724013470554 0.05633746908757265 0.053665634897145154 2.254299412539 1.8107912602157532 
34.2708 1306591.450220787 1.6419112405027434 0.056529424269473355 0.05420290271200545 2.304372056286 1.8306453798587572 
34.375 1300760.8565524432 1.634584300408929 0.056709848392308644 0.05474604577182829 2.346519375767 1.8506404071981377 
34.4792 1294875.820221941 1.627188945648123 0.05688463228574806 0.05529432797376477 2.382926512212 1.8706618083100144 
34.5833 1288935.217585276 1.619723764207626 0.057057226072797895 0.05584877450277603 2.41636475198 1.8931186963695028 
34.6875 1282938.6202418709 1.6121882177433948 0.0572293386152519 0.05640857866022797 2.448505899832 1.9150520077618025 
34.7917 1276886.069581706 1.6045823582676133 0.05740150411147623 0.05697461453358188 2.480560804156 1.9362494700097175 
34.8958 1270777.7174119356 1.5969063765467773 0.057573985272893674 0.05754602450706381 2.512531164777 1.9594342355682142 
35.0 1264613.6534736303 1.5891603853528422 0.057747206794093515 0.058123719136657925 2.544068056091 1.9817461895914308 
35.1042 1258393.9760969128 1.5813445082510844 0.057921577749251746 0.058706761322202095 2.5752551509979997 2.003257985105987 
35.2083 1252118.8533482933 1.5734589564401096 0.05809733788401309 0.0588923318482919 2.6063492755419997 2.31103172192187 
35.3125 1245788.5076169835 1.565504009382443 0.058274596325932675 0.05905045608248294 2.6374954449769996 2.64388999415434 
35.4167 1239403.180071287 1.5574799701391133 0.05845342088670375 0.05921151732198293 2.668707286318 2.6929321110364097 
35.5208 1232963.12073874 1.5493871529039884 0.05863386296461421 0.05937462845829722 2.699996572602 2.7239288061692566 
35.625 1226468.5805533582 1.5412258730100525 0.05881597750286503 0.059540326068928895 2.731367400147 2.753871568757957 
35.7292 1219919.7952322043 1.532996426668103 0.05899986348281831 0.059708582289281775 2.7627567462209996 2.7824089956373577 
35.8333 1213316.987946278 1.524699094323089 0.05918565718169543 0.05987899634045135 2.7941031829300003 2.813945986041348 
35.9375 1206660.381257951 1.516334155655135 0.05937350214066692 0.060052565023775095 2.8254072194310003 2.8439990458245314 
36.0417 1199950.2083029693 1.5079019036312602 0.05956352103131015 0.0602281386889052 2.856708112033 2.8729278513119185 
36.1458 1193186.7152813908 1.4994026476355815 0.05975580936483015 0.060406834338052606 2.8880428521040002 2.9047460695980063 
36.25 1186370.163008508 1.4908367154182618 0.059950431563591595 0.06058799086066391 2.919450582043 2.9351334073120867 
36.3542 1179500.8291066273 1.4822044558497802 0.06014741542172154 0.060771652716476554 2.9510114339089997 2.964510328667195 
36.4583 1172579.0073366517 1.473506238080975 0.06034675375395255 0.06095857371718005 2.982760187393 2.996506513192427 
36.5625 1165604.9858517286 1.46474242421577 0.060548459018839436 0.06114772400119706 3.0146764024470003 3.027344141441977 
36.6667 1158579.0485032785 1.455913370952381 0.060752560004808394 0.06134016089821914 3.046730825378 3.056829286361201 
36.7708 1151501.4703953313 1.447019423996727 0.060959112971524836 0.06153537266017883 3.078859107521 3.0891772073028827 
36.875 1144372.520645488 1.4380609215319597 0.06116819467881757 0.06173303893028148 3.111042931173 3.120561188106029 
36.9792 1137192.4697000196 1.429038203410886 0.061379883969563495 0.061934516582419 3.143290737946 3.15011937144356 
37.0833 1129961.5912370249 1.419951613547548 0.061594256954048875 0.06213848172480585 3.175609106205 3.182892296072219 
37.1875 1122680.1633363825 1.4108015013874273 0.06181138403681517 0.06234546526173279 3.208012147519 3.2146306446513644 
37.2917 1115348.4701910086 1.401588224057875 0.062031325582862396 0.06255603362501239 3.240524029584 3.2444934700348105 
37.3958 1107966.8050226883 1.392312150032253 0.06225412455617547 0.06276925156649571 3.273186089112 3.27782980688457 
37.5 1100535.4670784979 1.3829736553555283 0.06247981403512964 0.06298593789101603 3.306019653743 3.309785429337324 
37.6042 1093054.7560429059 1.3735731166223106 0.06270843122278291 0.06320612052687102 3.33902003868 3.3399473104722546 
37.7083 1085524.9737203864 1.3641109130912876 0.06294001318414051 0.06342912875530549 3.372196673186 3.3737960448557462 
37.8125 1077946.4221809667 1.3545874243548508 0.06317460147283936 0.06365592650737528 3.4055491020949997 3.4060412735897283 
37.9167 1070319.403302111 1.3450030297634092 0.06341224324819611 0.06388628936432594 3.4390866438 3.4365113040642243 
38.0208 1062644.2209644776 1.3353581111846606 0.06365298572216084 0.06411967054679213 3.472776595191 3.4708303870149497 
38.125 1054921.1753012058 1.3256530457770315 0.06389689057770195 0.06435701683200312 3.506570444034 3.503462835107773 
38.2292 1047150.5622071292 1.3158882053729355 0.06414403516731888 0.06459817543252688 3.5404607268270003 3.534259338427495 
38.3333 1039332.6784608911 1.3060639629154154 0.06439449960460221 0.06484256452664727 3.574465937318 3.569006025386361 
38.4375 1031467.8249099843 1.2961806964605798 0.06464835872396772 0.06509092940793981 3.608615727224 3.602145114069066 
38.5417 1023556.3062893635 1.2862387889496676 0.06490568250094042 0.06534355539406067 3.642923222359 3.6332873213373196 
38.6458 1015598.4285760142 1.276238624884698 0.06516654266504676 0.06559964478215785 3.67737082039 3.668397425261148 
38.75 1007594.4968832041 1.2661805876823111 0.06543101795611325 0.06585953203548467 3.711938682159 3.7021623816386757 
38.8542 999544.815988165 1.2560650603368724 0.06569919276184685 0.06612435704588271 3.746625235753 3.733657968706995 
38.9583 991449.6921239194 1.245892427672147 0.0659711525780472 0.06639290217271543 3.781442433518 3.769053543666142 
39.0625 983309.434066772 1.2356630777078832 0.06624698123881838 0.06666523597730034 3.816406381378 3.803404275339358 
39.1667 975124.3530781294 1.2253774015867003 0.06652676102595156 0.06694267762509387 3.851529138883 3.835470790429501 
39.2708 966894.7617740207 1.2150357921534867 0.06681057547310144 0.0672245045767974 3.886814123109 3.8712188667085963 
39.375 958620.9732857668 1.204638642900665 0.06709851143800986 0.0675104119845964 3.9222597210170003 3.9058581224681355 
39.4792 950303.301234698 1.1941863479364223 0.06739065912862506 0.06780080169196911 3.957866882358 3.938803700185859 
39.5833 941942.0601649703 1.1836793025286023 0.0676871109776826 0.06809681572770376 3.993641050484 3.9750286946715345 
39.6875 933537.5658102308 1.1731179034398076 0.0679879609346752 0.06840270332028942 4.0295885712079995 4.007001941565359 
39.7917 925090.1348144882 1.1625025485766352 0.06829330512937229 0.0687147636186769 4.0657128517970005 4.03732068007168 
39.8958 916600.0842627033 1.1518336363997976 0.06860324301335936 0.06903160187308188 4.102015283032 4.074391715994265 
40.0 908067.7315747553 1.1411115657908797 0.06891787758814054 0.06935332430229213 4.138498404552999 4.110428372928359 
40.1042 899493.3946663113 1.1303367362544912 0.06923731496223345 0.06968004220350443 4.175166753771999 4.144661430495643 
40.2083 890877.3920499709 1.1195095480453692 0.069561664058204 0.07001187044541313 4.212025611895 4.183052333881511 
40.3125 882220.0427940388 1.10863040211657 0.0698910366773178 0.07034892780687718 4.249079774323 4.219619532801038 
40.4167 873521.666324129 1.0976996998701594 0.07022554795902113 0.0706913373788689 4.286333571347 4.254336585223672 
40.5208 864782.582342037 1.0867178430552615 0.07056531654552653 0.07103961739174469 4.323790889955999 4.2931231385899045 
40.625 856003.1105587307 1.075685233432528 0.07091046521336318 0.07139313362137245 4.36145608932 4.3302565364400785 
40.7292 847183.5707535042 1.064602272848471 0.07126112068504126 0.07175239826694302 4.399333259623 4.3656729080180705 
40.8333 838324.2825668134 1.053469362975134 0.07161741410985134 0.07211755271517473 4.437426460748 4.405280149799458 
40.9375 829425.5654169525 1.0422869052053834 0.07197948123324542 0.07248874349289602 4.475739490499 4.442973275191969 
41.0417 820487.7383914539 1.0310553005164382 0.07234746262958218 0.07286612254274005 4.514276056428 4.478722401323675 
41.1458 811511.1201208022 1.0197749493111745 0.0727215039791353 0.07324984747096175 4.553040132757 4.518972380574156 
41.25 802496.028705396 1.0084462513263424 0.07310175621112468 0.07364008182146153 4.59203606702 4.557261800643372 
41.3542 793442.7816396201 0.9970696055371524 0.07348837565381952 0.07403699536455077 4.6312685168789995 4.593558664116906 
41.4583 784351.695675747 0.9856454099862496 0.07388152433572324 0.07444076440359482 4.670742313035 4.6344736852379835 
41.5625 775223.0867104384 0.9741740616410866 0.07428137022978061 0.07485157215566995 4.710461881085 4.673380385174764 
41.6667 766057.2695668055 0.9626559561200527 0.07468808775990966 0.07526960902897861 4.750431089638 4.710244432024506 
41.7708 756854.5578100588 0.9510914874608128 0.07510185822296958 0.07569507301957745 4.79065327983 4.751845097680192 
41.875 747615.2635548031 0.9394810478781466 0.07552287023154326 0.07612817013573281 4.831131686682 4.791388254101227 
41.9792 738339.6972934008 0.9278250275482638 0.07595132010363809 0.07656911472295147 4.871869851959 4.828837054803796 
42.0833 729028.167767214 0.9161238144470027 0.0763874121444462 0.07701813009897207 4.912871697751 4.87114191703447 
42.1875 719680.9818151962 0.904377794159564 0.07683135898488061 0.07747544881597945 4.954141589926 4.911338140941821 
42.2917 710298.444243897 0.8925873497171545 0.07728338186615637 0.07794131326746123 4.99568404763 4.949385882173925 
42.3958 700880.8576346518 0.8807528613546943 0.07774371108207032 0.07841597583001891 5.037503741288 4.992409597546083 
42.5 691428.522137664 0.8688747062520532 0.07821258645410192 0.07889969972314637 5.079605448636 5.033271296453028 
42.6042 681941.7352878753 0.8569532583026658 0.07869025775157977 0.07939275895591469 5.121993873036001 5.0719281256149715 
42.7083 672420.7917205275 0.8449888877560966 0.07917698536383268 0.07989544374328361 5.164673856558999 5.1156789285843285 
42.8125 662865.982976943 0.8329819609739765 0.07967304074543785 0.08040807153227358 5.2076501148570005 5.157198396036545 
42.9167 653277.5971944568 0.820932840040359 0.08017870715248478 0.08093092752099873 5.250927421623 5.196458562962061 
43.0208 643655.9188705172 0.8088418824652819 0.08069428019231246 0.08146435359696846 5.29451038606 5.240939759440165 
43.125 634001.2285031076 0.7967094407329066 0.08122006868392291 0.08200873829850186 5.338403659035 5.283104911874186 
43.2292 624313.8023241459 0.7845358619664988 0.08175639528460477 0.08256462390937169 5.382611620335 5.322803742609489 
43.3333 614593.9122182772 0.77232148782638 0.0823035966504662 0.08313219863185539 5.427137350731 5.367846741661065 
43.4375 604841.8240253779 0.760066652376791 0.08286202765900699 0.08371186362954741 5.471987724255 5.410651227215326 
43.5417 595057.7994676 0.7477716845074881 0.08343205652211959 0.08430403947234155 5.517163795977 5.451043859474915 
43.6458 585242.0937972802 0.7354369049780177 0.08401407065357396 0.08490916836483764 5.5626692779699995 5.496868789778815 
43.75 575394.9560283968 0.7230626267085735 0.08460847604324045 0.08552771484784438 5.608507389212 5.540262152582196 
43.8542 565516.6285264387 0.7106491542646112 0.08521569824364919 0.0861601693351236 5.654680679577 5.581158026692265 
43.9583 555607.3462939766 0.698196782959071 0.0858361841212312 0.08680704653415494 5.70119201518 5.627585705722702 
44.0625 545667.3366333687 0.68570579842852 0.08647040265958852 0.08746888911511097 5.748043641385 5.671491777336467 
44.1667 535696.8184557506 0.6731764757648044 0.08711884665162181 0.08814626983019436 5.795237634336 5.71280180413888 
44.2708 525696.0017662568 0.6606090788681597 0.087782033948646 0.08883979269322562 5.842775442662 5.759730853829896 
44.375 515665.08686964447 0.648003859448967 0.08846050941206919 0.0895500958507095 5.890658274041 5.804031052702231 
44.4792 505604.26377965003 0.6353610562855299 0.08915484635294862 0.09027785399194754 5.938886533098 5.845617046608972 
44.5833 495513.7113910036 0.6226808941835961 0.08986564856792457 0.0910237811275274 5.987459784141 5.89288924075771 
44.6875 485393.59662772017 0.6099635829060692 0.09059355243466846 0.09178863362180945 6.036376776349 5.93740157092734 
44.7917 475244.0735807326 0.5972093160893267 0.09133922903402747 0.0925732135407148 6.085635040215 5.979053782506326 
44.8958 465065.2825359652 0.58441827002186 0.09210338654739314 0.09337837236284963 6.13523073326 6.026429231990497 
45.0 454857.34891226416 0.5715906023096393 0.09288677288054703 0.09420501487900357 6.185158550383 6.07087936482605 
45.1042 444620.3821487156 0.5587264504778766 0.09369017841458094 0.09505410337194886 6.235411519622 6.11228410936546 
45.2083 434354.4744874217 0.5458259304414157 0.09451443901948807 0.09592666204978839 6.2859809082049996 6.1594054599094505 
45.3125 424059.69966556254 0.5328891348611301 0.09536043929562651 0.0968237820588711 6.336856102072001 6.203388531693439 
45.4167 413736.1115104756 0.519916131378447 0.09622911605883386 0.09774662694695868 6.3880244674019995 6.24408732721124 
45.5208 403383.7424168017 0.5069069607016726 0.09712146212186248 0.09869588991611633 6.439471239603 6.290824022207739 
45.625 393002.6018862828 0.4938616347710481 0.09803852991823979 0.09967504446001468 6.491178532191 6.332969079725824 
45.7292 382592.6743511836 0.48078013402358016 0.09898143692651049 0.10068511048752843 6.543126807418 6.370336356344491 
45.8333 372153.91789151763 0.4676624057810604 0.09995136884800297 0.10172679905319021 6.595292188399999 6.4141076307294345 
45.9375 361686.2618132593 0.454508361206756 0.10094958564716025 0.10280182100374469 6.647647634236 6.454618862776606 
46.0417 351189.6046095526 0.44131787274338985 0.10197742662923462 0.103912039295735 6.700162056262 6.490968177507156 
46.1458 340663.81171555456 0.42809077129179307 0.1030363160365217 0.10505948627253248 6.752799293892999 6.532315758891076 
46.25 330108.71287627413 0.41482684290323407 0.10412776961719733 0.10624635456543013 6.805518636996 6.569114025105558 
46.3542 319524.09967812186 0.4015258256774722 0.10525340078259215 0.10747500889766859 6.858273208208 6.601029511530856 
46.4583 308909.72264155676 0.3881874061092701 0.10641492786750738 0.10874797602307745 6.9110098992569995 6.6373585215143605 
46.5625 298265.28827653895 0.37481121538816664 0.10761418148391495 0.11006787970153753 6.963668487284 6.668435128582656 
46.6667 287590.45590244676 0.3613968254022665 0.10885311246654947 0.1114372902696037 7.016180915377 6.6941159404073245 
46.7708 276884.83429938427 0.34794374453014915 0.11013380024221696 0.11285844778582849 7.068470362615 6.724379512518125 
46.875 266147.9781322967 0.3344514131472801 0.1114584617699995 0.11433731488669874 7.120450334426001 6.746816253578215 
46.9792 255379.3842044118 0.3209191989179461 0.11282946091037518 0.11587117372380101 7.172023567328 6.765492689443427 
47.0833 244578.48751530575 0.307346391841675 0.11424931828528813 0.11745557797456324 7.223080934605 6.798672351021832 
47.1875 233744.6571789075 0.29373219912364823 0.11572072149016974 0.11908972814707136 7.273500090457 6.834976893734024 
47.2917 222877.19214388993 0.2800757397967861 0.11724653580257588 0.12077050968055814 7.323144394204 6.873265592358233 
47.3958 211975.31699775124 0.2663760394490012 0.11882981468040232 0.12249639248389899 7.371861369072 6.9241098542296005 
47.5 201038.1779205207 0.25263202513847427 0.1204738098840263 0.124265046983914 7.419482989255 6.977063047841353 
47.6042 190064.8400474085 0.23884252207946308 0.12218197805730514 0.12607363484664422 7.465825392689 7.033232561521439 
47.7083 179054.28754110032 0.22500625373315009 0.12395798049846826 0.12792162577491 7.510693612894 7.101248360461692 
47.8125 168005.43059945907 0.2111218506137802 0.12580566550036457 0.12980058859111482 7.553892570849 7.176376474791044 
47.9167 156917.12978741364 0.1971878808650139 0.12772900715023122 0.131699440667672 7.595257754767 7.268380178663342 
48.0208 145788.29316883988 0.18320297231944896 0.12973186116309768 0.13360913330105048 7.63478562785 7.388570584521554 
48.125 134618.09308933507 0.1691660849158888 0.13181741999962718 0.13552298541117397 7.672868006065 7.522394018569135 
48.2292 123406.75885863986 0.15507750681345206 0.1339862205902608 0.137435838585326 7.711379960878 7.665517005287918 
48.3333 112157.65504728309 0.1409414660561611 0.1362309209583475 0.1393431069785871 7.756206811478 7.824920281765786 
48.4375 100879.73756003476 0.12676921696586863 0.13853012738656106 0.14124189172974239 7.818559275377999 7.982711128074962 
48.5417 89586.82641457074 0.11257812628897579 0.14085022207571543 0.14312607630655927 7.909957251152001 8.134609441933721 
48.6458 78292.64387426288 0.09838543793020248 0.14315783362941906 0.14499194930687048 8.032215118152 8.290093518015452 
48.75 67013.03376849683 0.08421106183274975 0.14541425924593906 0.14683104315943085 8.191037409624 8.43837276068564 
48.8542 55753.97706178592 0.07006251389828819 0.14760558483036 0.1486370096206732 8.364294452969 8.585747615007822 
48.9583 44508.40717409615 0.055930914000449486 0.14975068891973195 0.1504086477649894 8.519003537387999 8.74930026343775 
49.0625 33275.33428930223 0.04181501829960657 0.15185317800560333 0.15214280519394244 8.664982449664 8.917283628588498 
49.1667 22058.949632891294 0.027720093645039422 0.1539036376817567 0.15383216089302298 8.815215886937 9.089950634879107 
49.2708 10869.726923482696 0.013659301699736169 0.15587686434667258 0.15546662533397668 8.988127305129 9.28129819535999 
49.375 -279.0938409192313 -0.00035071966411760616 0.15774070236457138 0.15703153526009422 9.193186740276 9.480811519897129 
49.4792 -11373.721756149644 -0.014292640285237648 0.1594616118576415 0.15850409357237788 9.435239813239999 9.700306246010502 
49.5833 -22416.623162208103 -0.02816955945787351 0.16104691214730282 0.1598849352416393 9.667957215931999 9.944662195463598 
49.6875 -33415.95770856473 -0.041991730899957676 0.16251823164249166 0.16116818225484814 9.873925722299001 10.193663021331378 
49.7917 -44379.810448636934 -0.055769314589258136 0.16389701146395877 0.162352398986047 10.04882081295 10.452682173016202 
49.8958 -55302.63384380245 -0.06949533928314242 0.16517043043575683 0.16343901020931054 10.233910428029999 10.719673290353953 
50.0 -66170.08532590023 -0.08315178157890318 0.16630356315787254 0.16443252499325184 10.45985945222 10.958362205531731 
50.1042 -76952.92999098651 -0.09670190381275716 0.16722405575617294 0.1653353209807498 10.78352383214 11.152450339376257 
50.2083 -87625.32524595434 -0.11011323122444257 0.16786808016357327 0.1661446765487627 11.195055312220001 11.318689296215245 
50.3125 -98194.06999118523 -0.1233943075641558 0.16825384528586593 0.16685508026796358 11.58828649549 11.472145860659818 
50.4167 -108678.66408157852 -0.136569637072256 0.16843148091308677 0.16745779052390725 11.90481218828 11.64796815784083 
50.5208 -119097.80398625997 -0.14966271442476461 0.16844909756249363 0.1679409269251698 12.14217362 11.87772829615653 
50.625 -129460.04305354104 -0.16268428807616916 0.1683293131161327 0.1682945337643481 12.34074332788 12.138330786270267 
50.7292 -139768.61880479413 -0.17563842641581337 0.16808138508561235 0.16826131905081831 12.52242090052 12.718983695367413 
50.8333 -150016.756659018 -0.18851661625413543 0.1676894075365659 0.16787092476885027 12.730311215290001 13.559839248485654 
50.9375 -160202.39906635685 -0.2013162719977308 0.1671493293907756 0.16733232253532399 12.943693155770001 14.066652796907785 
51.0417 -170329.615686059 -0.2140425077312383 0.1664724985419761 0.16665667041967655 13.132882390359999 14.285204318923599 
51.1458 -180403.89095922827 -0.22670221540661026 0.16567381818641436 0.1658588336770876 13.28879288584 14.47829380273515 
51.25 -190429.24910453032 -0.23930045200616526 0.16476452110102385 0.1649501016852834 13.42054664632 14.626023333049103 
51.3542 -200407.7035937728 -0.251839747733199 0.16375078597670414 0.16393674447565842 13.53931379076 14.737527998021397 
51.4583 -210337.09255589376 -0.26431738590041287 0.16262829714728896 0.16281456257593147 13.67031273375 14.848962977630647 
51.5625 -220211.60892841336 -0.2767260691378768 0.16138357695758548 0.16157019619819118 13.829489123090001 14.956652373704102 
51.6667 -230027.60509276387 -0.28906121371291243 0.16000857435528512 0.16019552086712954 13.99909824279 15.062450670956128 
51.7708 -239784.08876174883 -0.30132157268065324 0.15850191114427145 0.15868888937028425 14.17096728556 15.175452706860803 
51.875 -249483.9625305474 -0.31351079354977557 0.15687199726827608 0.15705886291786036 14.32406367546 15.257519693275903 
51.9792 -259131.37104968412 -0.3256340846417354 0.15513036348160478 0.15531680870842612 14.44729456538 15.297525152561228 
52.0833 -268732.5109378355 -0.3376992328572171 0.15329369683430458 0.1534793369399179 14.521461000099999 15.311403023951765 
52.1875 -278295.1841353212 -0.3497160424035775 0.1513827180793593 0.15156714293757173 14.54020475894 15.270863714097084 
52.2917 -287824.27231627196 -0.3616906477734512 0.1494108075822635 0.1495937369925868 14.53258010045 15.181842846967221 
52.3958 -297323.64217268425 -0.3736279079953061 0.1473887937745101 0.1475700020023372 14.50233717279 15.076903647602107 
52.5 -306793.30160314747 -0.3855278329948023 0.14531780582876072 0.14549719390056573 14.47613028037 14.946403637690393 
52.6042 -316236.60363196535 -0.39739463630654787 0.14320737903482 0.14338514487971826 14.42020561289 14.791964718332213 
52.7083 -325658.0533449767 -0.4092339791883727 0.14106994298072595 0.14124529176643097 14.331821352139999 14.628027692701114 
52.8125 -335059.0888780101 -0.42104766885505845 0.13891021797277936 0.13908313787455262 14.232976192879999 14.438611680451865 
52.9167 -344440.3375710474 -0.43283649364527643 0.1367308853220434 0.1369013633876583 14.12415556709 14.23203413474594 
53.0208 -353802.38567464997 -0.4446011902632092 0.13453452178027928 0.13470249533366946 14.008958864699999 14.031900086981906 
53.125 -363148.54577915615 -0.45634592143264546 0.13233055480085942 0.13249588607778845 13.86810387219 13.81300243522228 
53.2292 -372482.894453322 -0.4680758099209675 0.13013033053954934 0.1302928798983053 13.69944147653 13.570353739561938 
53.3333 -381812.91704829375 -0.4798002620978435 0.12795376092473248 0.12811331533356546 13.47474027669 13.31759055294446 
53.4375 -391145.4501379763 -0.4915278690554157 0.12581912585071078 0.12597554591619048 13.204722155710002 13.033246822488698 
53.5417 -400484.9534378017 -0.5032642350373793 0.12373872998883825 0.123891942810891 12.90559847571 12.72631706573679 
53.6458 -409833.6761656814 -0.5150121864943212 0.12171932085123333 0.12186932779759801 12.595396164279999 12.425732183843344 
53.75 -419193.311735153 -0.5267738514324531 0.11976624744136981 0.11991308423882241 12.27918934492 12.119416210865067 
53.8542 -428564.8479420796 -0.5385504711526656 0.11788308368534978 0.11802682470809978 11.96200279346 11.810706815215063 
53.9583 -437949.10735826066 -0.5503430793291677 0.11607298654244787 0.11621421373700741 11.64448127555 11.518279274933187 
54.0625 -447346.2911511377 -0.562151928756422 0.11433754945229771 0.11447578790543755 11.329721547130001 11.227866832632275 
54.1667 -456757.00205210573 -0.5739777768490374 0.11267937328807755 0.11281472628872324 11.012587729929999 10.940012032804823 
54.2708 -466180.75839677267 -0.5858200183296878 0.11109833168583044 0.11123093256614142 10.7057316256 10.670991583432855 
54.375 -475615.75404127885 -0.5976763835310607 0.10959096760191099 0.1097209790667174 10.418234571660001 10.40931531098785 
54.4792 -485059.5504367324 -0.6095438080822425 0.10815223263940453 0.10827982227328903 10.15188309723 10.15769917481242 
54.5833 -494509.60392787686 -0.6214190955317666 0.10677681224793066 0.10690213737716792 9.905413841264 9.931173406242994 
54.6875 -503963.50041310454 -0.6332992122300823 0.10545971544240276 0.1055829181908261 9.676687973279 9.714230404214444 
54.7917 -513419.02377862716 -0.6451813733264714 0.10419644675074792 0.10431765400297277 9.463497247715 9.505712563028949 
54.8958 -522874.15868820756 -0.6570630462747267 0.10298301317924366 0.10310233820949821 9.263907840312001 9.318036747367657 
55.0 -532327.0564975572 -0.6689419079999218 0.10181583850014422 0.10193338303175348 9.076260303529 9.136357496380382 
55.1042 -541776.028613123 -0.6808158365528163 0.10069174651464377 0.10080760791639187 8.899199449342 8.959775006618708 
55.2083 -551219.53303687 -0.6926828942015307 0.09960792719050456 0.09972217904968683 8.73163070679 8.800321297450804 
55.3125 -560656.1374355395 -0.7045412810230082 0.09856184379933296 0.09867456369006522 8.572597736440999 8.644320650337741 
55.4167 -570084.504887358 -0.7163893169917994 0.09755119704860579 0.09766290935450606 8.421282616765001 8.49089949328165 
55.5208 -579503.3812140933 -0.7282254260610563 0.09657389319822736 0.0966841560619286 8.276975496986 8.352484717311773 
55.625 -588911.5853362428 -0.7400481240425036 0.09562801977512662 0.09573689933327256 8.139056021796 8.216220591815263 
55.7292 -598308.0012668403 -0.7518560085455592 0.09471182540627704 0.09481938224095932 8.006980669639 8.081130836427882 
55.8333 -607691.5709217357 -0.7636477499424663 0.09382370170382379 0.09392999166470506 7.880269901361 7.958848110357033 
55.9375 -617061.2881233677 -0.7754220838332107 0.09296216814991463 0.09306724280854106 7.758498825029 7.837389220174601 
56.0417 -626416.1933910778 -0.7871778044988372 0.09212585895842267 0.09222976576557484 7.641288869881 7.716527160662957 
56.1458 -635755.3690333505 -0.7989137587341767 0.09131351069560315 0.0914162942097434 7.528297943596 7.607113376660412 
56.25 -645077.9354047008 -0.8106288411441117 0.09052395282795841 0.09062565502942443 7.419218295675 7.497785694176486 
56.3542 -654383.0479519134 -0.8223219904317715 0.08975610025405435 0.08985675930841686 7.313778256797001 7.388393096214146 
56.4583 -663669.8927975481 -0.8339921838486011 0.08900894216022645 0.08910859406825122 7.21172947255 7.289387521566133 
56.5625 -672937.6847027942 -0.8456384346344091 0.08828153685634897 0.08838021547775754 7.112848809881 7.189945028531227 
56.6667 -682185.6644212771 -0.8572597886920624 0.08757300508101809 0.08767074215077275 7.0169339325390006 7.089965412865346 
56.7708 -691413.0965710221 -0.8688553219133173 0.08688252460915093 0.08697935049171268 6.923800821669 6.999521007615458 
56.875 -700619.2680058924 -0.880424138132308 0.08620932611499837 0.08630526826174367 6.833283708699001 6.9082639658011855 
56.9792 -709803.4849786281 -0.8919653655605165 0.08555268599827645 0.08564777173901283 6.745223977110999 6.816128343363529 
57.0833 -718965.073099065 -0.9034781567342685 0.08491192623545199 0.0850061821973227 6.659481967962 6.732826915248318 
57.1875 -728103.3752282787 -0.9149616858684372 0.08428640904360148 0.08437985878561993 6.575927940837 6.648439902279273 
57.2917 -737217.7504216603 -0.9264151475282726 0.08367553418063625 0.0837682003456599 6.494443014604 6.5629251789133844 
57.3958 -746307.5725100004 -0.9378377548463397 0.08307873533588517 0.08317063977342998 6.414915051216999 6.485656644123741 
57.5 -755372.2293577725 -0.949228738590449 0.08249547822280771 0.08258664175154973 6.337239281919 6.4071022952973316 
57.6042 -764411.1219562906 -0.9605873460240856 0.08192525825682813 0.08201570069491815 6.26131839072 6.327236742594468 
57.7083 -773423.6635824022 -0.9719128398491913 0.08136759839803323 0.08145733870536798 6.187062261605 6.255114698974863 
57.8125 -782409.2791151911 -0.9832044973475081 0.08082204739112286 0.08091110365081611 6.114388031413 6.181561197938326 
57.9167 -791367.4042428432 -0.994461609383896 0.0802881777294552 0.08037656764134316 6.043218832702999 6.106562422634838 
58.0208 -800297.47931255 -1.0056834726778947 0.07976557015573808 0.07985330949825287 5.973446683530001 6.038877235328374 
58.125 -809198.9735562997 -1.016869420246749 0.07925387450577544 0.07934097921201044 5.90509810457 5.969645170909272 
58.2292 -818071.3423142524 -1.0280187676507184 0.07875270215695712 0.07883918768541132 5.838044906579 5.898867670348173 
58.3333 -826914.0584565111 -1.0391308524788385 0.078261704957775 0.07834758589001545 5.772230862627 5.835023731523568 
58.4375 -835726.6039550719 -1.0502050237579201 0.0777805540039993 0.07786584447423317 5.707605663108 5.769568845985414 
58.5417 -844508.4681020281 -1.0612406397134808 0.0773089351188515 0.07739364849734898 5.644119569747 5.702503911187423 
58.6458 -853259.147424533 -1.0722370676628814 0.07684654859775016 0.0769306978807901 5.581725211398 5.642019593214239 
58.75 -861978.1452856492 -1.0831936835137403 0.07639310816378442 0.07647670589530486 5.520376900981001 5.579874510984214 
58.8542 -870664.9718085338 -1.0941098716686617 0.07594834073595003 0.07603139898943234 5.460031928139 5.516074733683109 
58.9583 -879319.1434722253 -1.104985024517285 0.07551198537222183 0.07559451573582132 5.400649648409 5.458548830791137 
59.0625 -887940.1829307588 -1.1158185422089797 0.07508379277405694 0.07516580648457882 5.342191861988 5.399330501792674 
59.1667 -896527.6186976101 -1.1266098322563054 0.07466352445260042 0.0747450323263632 5.284622255082 5.338428763122857 
59.2708 -905080.9849314442 -1.1373583092657757 0.07425095214967739 0.07433196472277781 5.227906354369001 5.283521937743387 
59.375 -913599.8212793474 -1.1480633947408583 0.07384585740340643 0.07392638480961433 5.1720117648390005 5.2269051399790865 
59.4792 -922083.6726223426 -1.158724516762179 0.07344803086841808 0.07352808286878498 5.11690771099 5.1685896671462634 
59.5833 -930532.0888919873 -1.1693411097570527 0.07305727181487319 0.0731368579421523 5.062564900327 5.11601371238012 
59.6875 -938944.6249855554 -1.1799126143928977 0.0726733878754448 0.0727525172389345 5.008955962828001 5.061721551435284 
59.7917 -947320.840459332 -1.1904384771918184 0.07229619423480177 0.07237487576170465 4.956054433012 5.005725972306385 
59.8958 -955660.299507395 -1.2009181505039415 0.071925513536773 0.07200375587447794 4.903835395831001 4.955234352101667 
60.0 -963962.5708124086 -1.2113510923199176 0.07156117547004205 0.07163898693165183 4.852275333889001 4.903029314509472 
60.1042 -972227.2273219633 -1.2217367659898615 0.07120301616687373 0.07128040494328003 4.801351464193 4.849124611044758 
60.2083 -980453.8462929464 -1.2320746402791107 0.0708508782756835 0.07092822289753564 4.751042628389 4.800313113261678 
60.3125 -988642.0090028282 -1.2423641890054156 0.07050461019664503 0.0705815328735262 4.701328172286 4.750023621655139 
60.4167 -996791.3007883269 -1.2526048910875287 0.0701640661402731 0.07024057560221508 4.652188691979 4.698208520012917 
60.5208 -1004901.3108760096 -1.26279623033233 0.06982910566329345 0.06990520963953517 4.603605558203999 4.651275590241298 
60.625 -1012971.6323130537 -1.2729376953478202 0.0694995934564033 0.06957529959079767 4.555560969933 4.602655401307604 
60.7292 -1021001.8618913349 -1.2830287794477273 0.06917539911548326 0.06925071486789869 4.508037932505 4.552362226788997 
60.8333 -1028991.6000829125 -1.2930689805704336 0.06885639694161547 0.06893132960032333 4.461020302285 4.506958309562589 
60.9375 -1036940.4509270673 -1.3030578011370249 0.0685424656195655 0.06861702208055798 4.41449250013 4.45988736459743 
61.0417 -1044848.0219747714 -1.3129947479815074 0.06823348804077421 0.06830767519648462 4.368439542157 4.411164085771826 
61.1458 -1052713.9242942717 -1.3228793323578263 0.06792935128016186 0.06800747140559449 4.322847374738 4.365016338534028 
61.25 -1060537.7722799173 -1.3327110696996292 0.06762994607862391 0.06771530104750467 4.277702106006999 4.31589222411465 
61.3542 -1068319.1837588053 -1.3424894797542828 0.06733516707422128 0.06742764270860668 4.232990861043 4.267549787557841 
61.4583 -1076057.7798622013 -1.352214086421294 0.06704491244241022 0.06714592864394109 4.188701361015999 4.224659224665503 
61.5625 -1083753.1847418908 -1.3618844173958664 0.06675908314670391 0.06686836712575839 4.144820524958 4.180321381238395 
61.6667 -1091405.0261127653 -1.371500004850736 0.06647758426613742 0.06659487236519657 4.10133767289 4.1351826727068675 
61.7708 -1099012.9346482093 -1.3810603846763896 0.06620032343968486 0.0663264264558483 4.058241494939 4.093860959980193 
61.875 -1106576.5442748836 -1.390565096851502 0.06592721157133444 0.06606248562148154 4.015521772426 4.050702324107331 
61.9792 -1114095.491689271 -1.400013684835409 0.06565816157943069 0.0658023065986697 3.973167023916 4.006525344715047 
62.0833 -1121569.4170690635 -1.4094056964620627 0.06539309014920686 0.0655463984487572 3.9311682964909997 3.9665651916058846 
62.1875 -1128997.9634093994 -1.4187406831059228 0.06513191602939777 0.0652951854052033 3.889515969611 3.924540323845867 
62.2917 -1136380.7767260585 -1.4280181999372994 0.06487456050797585 0.06504745945157686 3.848200880917 3.8813157274232615 
62.3958 -1143717.505991276 -1.437237805841693 0.0646209472160748 0.06480350627422227 3.80721412861 3.842491140758292 
62.5 -1151007.8031592835 -1.4463990634518926 0.06437100215769255 0.06456420900186055 3.7665473032969996 3.801519335016685 
62.6042 -1158251.32306384 -1.4555015390192072 0.06412465341782558 0.06432815063838593 3.726192082603 3.759275584355071 
62.7083 -1165447.7235136006 -1.4645448025333105 0.06388183136809908 0.06409561083731341 3.686140793256 3.7213910728129656 
62.8125 -1172596.6651307107 -1.4735284275194127 0.06364246822724597 0.0638674889225006 3.646385713836 3.681398756755552 
62.9167 -1179697.8114496858 -1.482451991162516 0.06340649827597705 0.06364238114791676 3.6069196010280002 3.6401546575925403 
63.0208 -1186750.828737811 -1.4913150740817223 0.06317385737219758 0.06342075042365702 3.56773497823 3.6030408198076205 
63.125 -1193755.3862748535 -1.5001172606817303 0.06294448362081428 0.06320312709080889 3.528825402481 3.563960645992495 
63.2292 -1200711.15604294 -1.5088581387631232 0.06271831656135783 0.06298831385386316 3.490184160429 3.52372709161506 
63.3333 -1207617.8128320947 -1.5175372996549932 0.06249529740050394 0.06277712174998973 3.4518047764090003 3.487236871754403 
63.4375 -1214475.0342576436 -1.5261543382368103 0.06227536902332887 0.06256937694574649 3.413681145236 3.4490070858661435 
63.5417 -1221282.5006960079 -1.53470885285774 0.06205847579966318 0.06236425658261857 3.375807275282 3.4097885786460362 
63.6458 -1228039.8953064252 -1.5432004453639376 0.06184456360667908 0.06216306342816158 3.33817743745 3.373794052339725 
63.75 -1234746.9039420816 -1.5516287209868742 0.06163357957371905 0.06196462779924827 3.300785787833 3.3363577940160076 
63.8542 -1241403.2153354029 -1.55999328857618 0.061425472516452036 0.06176902481969493 3.263627247586 3.2979838317291335 
63.9583 -1248008.5208374704 -1.5682937602721845 0.061220192250624285 0.061577041691506684 3.226696357601 3.2625634280564175 
64.0625 -1254562.514607782 -1.5765297517443781 0.06101769003789942 0.06138739112580249 3.189988162372 3.2260171991816073 
64.1667 -1261064.8934690459 -1.5847008820089399 0.060817918190086404 0.06120117347418641 3.1534975740599998 3.188149094822255 
64.2708 -1267515.3570170924 -1.5928067735668565 0.0606208303147698 0.06101763728007459 3.117219899004 3.1533890504209654 
64.375 -1273913.607586379 -1.6008470523605756 0.06042638119826059 0.06083671038278138 3.081150682629 3.1176431059820287 
64.4792 -1280259.3501546967 -1.6088213476542552 0.06023452653599716 0.06065908226679673 3.045285351063 3.0802803438762933 
64.5833 -1286552.2924104198 -1.616729292118273 0.060045223071691016 0.06048353434291309 3.009619474764 3.0462995301678872 
64.6875 -1292792.1447861197 -1.6245705218714663 0.05985842865218929 0.060311433919218116 2.974148944001 3.0109187058585976 
64.7917 -1298978.6203888997 -1.632344676393589 0.059674102023016 0.06014149475062025 2.938869684957 2.974247785383589 
64.8958 -1305111.4350166998 -1.6400513985457987 0.05949220284024503 0.05997441073337595 2.903777732584 2.9408212495603125 
65.0 -1311190.3071710581 -1.6476903345866962 0.059312691673682506 0.05980989605392906 2.868869294374 2.905967621485128 
65.1042 -1317214.9580006918 -1.6552611341014245 0.0591355298364671 0.05964774112882343 2.834140519775 2.8700772301574933 
65.2083 -1323185.1113795952 -1.6627634500998114 0.05896067955298314 0.059488474336082175 2.7995878267300003 2.836939042701313 
65.3125 -1329100.4938857697 -1.67019693898964 0.05878810387730081 0.059331163395807573 2.7652078186930003 2.802774277339829 
65.4167 -1334960.8347089884 -1.6775612604607426 0.058617766433495616 0.05917697496892238 2.730996916373 2.7672722225330237 
65.5208 -1340765.8658188998 -1.6848560776962456 0.05844963181055528 0.05902447298205882 2.6969520430830003 2.7347102498990843 
65.625 -1346515.3217606547 -1.6920810571157479 0.058283665021386113 0.05887515219102912 2.663069795996 2.7009106398860245 
65.7292 -1352208.9398137839 -1.6992358685749704 0.058119831875038726 0.058727484827415743 2.6293470798409997 2.6659903792118778 
65.8333 -1357846.459924979 -1.7063201852812886 0.057958098780948354 0.058582768670523366 2.595780854288 2.633823594915369 
65.9375 -1363427.6247223911 -1.7133336838116981 0.05779843275831806 0.05843978342744105 2.5623681735079997 2.600514050746532 
66.0417 -1368952.1794647134 -1.720276044048832 0.057640801281837996 0.058299595011753746 2.529106010001 2.5661140639473636 
66.1458 -1374419.8722832825 -1.7271469494851928 0.057485172864136194 0.05816114531552885 2.495992141587 2.534317228685007 
66.25 -1379830.4536609545 -1.7339460865682905 0.05733151572027587 0.058025409547745044 2.463023240104 2.5014361951354482 
66.3542 -1385183.6769786235 -1.7406731453874162 0.05717979911580903 0.05789135439921056 2.430196861753 2.467509881541685 
66.4583 -1390479.2982655028 -1.7473278193598378 0.05702999271392727 0.057759997924335504 2.397510544153 2.4360497656422657 
66.5625 -1395717.0761717581 -1.7539098051964084 0.0568820664817081 0.05763020162010846 2.364961712282 2.403605905797545 
66.6667 -1400896.7720621566 -1.7604188030192505 0.05673599090080433 0.05750315275259821 2.3325480026550003 2.370066347188069 
66.7708 -1406018.1499829893 -1.7668545163201885 0.056591736859860325 0.05737753479390362 2.300267152679 2.3389879625784182 
66.875 -1411080.9765090025 -1.7732166517683976 0.05644927524566269 0.05725467332052614 2.2681164817800004 2.3068620118660124 
66.9792 -1416085.0211188393 -1.779504919682197 0.05630857786284923 0.05713328836810594 2.236094144234 2.273733096114723 
67.0833 -1421030.0558310226 -1.7857190335716138 0.05616961649541767 0.05701436530292403 2.2041979365640003 2.242986138551538 
67.1875 -1425915.855332265 -1.79185871029962 0.0560323632058737 0.05689714460340789 2.1724257119550003 2.2111859938801603 
67.2917 -1430742.1969927698 -1.7979236701013626 0.05589679035060877 0.05678204035898915 2.1407754352860002 2.1785451162676845 
67.3958 -1435508.8608666647 -1.8039136365847066 0.05576287055823252 0.05666891670701646 2.109245187132 2.1479788761634206 
67.5 -1440215.6296281016 -1.809828336649937 0.05563057654645162 0.0565575160073819 2.077832967917 2.1166386063917413 
67.6042 -1444862.288659401 -1.8156675006005238 0.055499881321364866 0.056448423644714696 2.0465369768799997 2.084222620006131 
67.7083 -1449448.6259878813 -1.8214308620637392 0.05537075799677187 0.05634074778014653 2.015355426243 2.054035020620336 
67.8125 -1453974.432286027 -1.8271181579908689 0.055243179772897 0.05623548993542449 1.9842865471170001 2.02288733622889 
67.9167 -1458439.500879009 -1.8327291286666638 0.05511711993392868 0.05613177567796512 1.9533286222840003 1.9908133597091842 
68.0208 -1462843.6277760998 -1.838263517748815 0.054992551905851915 0.05602994539766071 1.92248008924 1.9609389723629305 
68.125 -1467186.6115988933 -1.8437210721777537 0.05486944905522346 0.05593012948071885 1.891739341522 1.930016069392962 
68.2292 -1471468.2536158382 -1.849101542220048 0.05474778475543415 0.05583172358395272 1.86110484183 1.898437703514229 
68.3333 -1475688.3577396078 -1.8544046814650954 0.0546275323598258 0.05573564533105291 1.830575129273 1.868617103332719 
68.4375 -1479846.7305174894 -1.8596302468130477 0.054508665157589384 0.05564107018933773 1.800148809255 1.8379582714207896 
68.5417 -1483943.1811028991 -1.8647779984390145 0.054391156282472035 0.05554816426360332 1.769824492395 1.8067409483139285 
68.6458 -1487977.5212629535 -1.8698476998025781 0.054274978712422636 0.05545735900047699 1.739600836369 1.777084498361874 
68.75 -1491949.5654335853 -1.8748391177170545 0.054160105388997 0.055367956106740834 1.709476712651 1.746767584720522 
68.8542 -1495859.1305635325 -1.8797520221534436 0.05404650880645047 0.05528043688663575 1.679450826555 1.7157504968050226 
68.9583 -1499706.0362417297 -1.8845861864005145 0.05393416131336609 0.05519473815657361 1.6495220683360001 1.686283670621712 
69.0625 -1503490.1046193803 -1.889341386966878 0.05382303489857463 0.05511043939130089 1.619689347521 1.6562738696872223 
69.1667 -1507211.160432462 -1.894017403609268 0.05371310122975984 0.05502810193589891 1.5899516806460001 1.6254603051060703 
69.2708 -1510869.0309385504 -1.898614019253152 0.05360433147703226 0.05494744240571503 1.560308070891 1.5961658047807123 
69.375 -1514463.5458510662 -1.9031310199101035 0.05349669613029893 0.05486818000145832 1.5307573943369999 1.5663950673355267 
69.4792 -1517994.5377411656 -1.907568195182832 0.05339016599227309 0.054790826263038106 1.501299384473 1.5358247690257854 
69.5833 -1521461.841251704 -1.9119253372774212 0.053284710186157 0.05471513892088309 1.471932841559 1.5066859467745422 
69.6875 -1524865.2937085398 -1.9162022417715163 0.05318029767554838 0.05464084544590819 1.442657105401 1.4770894774867918 
69.7917 -1528204.7348965276 -1.9203987073328275 0.05307689668525758 0.05456828401222791 1.413471588069 1.4467987913574056 
69.8958 -1531480.0069978759 -1.9245145356416689 0.05297447453050734 0.05449750219517546 1.384375699714 1.4177994954185578 
70.0 -1534690.9546212575 -1.9285495314275396 0.05287299767448977 0.054428110593914614 1.355368975407 1.388315403165362 
70.1042 -1537837.424730243 -1.9325035023791912 0.052772431533216035 0.05436015644212433 1.326450993052 1.3583375503487025 
70.2083 -1540919.2666441542 -1.9363762591456986 0.05267274046267309 0.0542942138689666 1.297621449549 1.3294621823308623 
70.3125 -1543936.3320622602 -1.9401676153668672 0.052573887804919874 0.0542296574903649 1.2688802858369999 1.3000312469361908 
70.4167 -1546888.4746172277 -1.9438773871120816 0.05247583475141192 0.0541664902619754 1.240226893092 1.2702552510151872 
70.5208 -1549775.550565649 -1.947505393748048 0.05237854206437469 0.054104962693777514 1.211661568889 1.2416380192977396 
70.625 -1552597.4181530166 -1.9510514571407989 0.05228196846702618 0.05404517525455366 1.183184374868 1.2123360147837046 
70.7292 -1555353.9376970518 -1.9545154017604058 0.05218607083951262 0.05398677244321193 1.15479542406 1.1825902267864106 
70.8333 -1558044.9716999785 -1.9578970548220678 0.05209080448787879 0.05392975707444392 1.12649520708 1.1541535852477984 
70.9375 -1560670.3843866515 -1.9611962457057053 0.05199612197038682 0.053874360084636086 1.0982838951749998 1.1251107422533413 
71.0417 -1563230.0422327835 -1.96441280661975 0.05190197441249834 0.053820655632784486 1.070162417413 1.0954393439778023 
71.1458 -1565723.8130293852 -1.967546571425486 0.05180830914327527 0.053768333635908494 1.042131011855 1.0669496922390704 
71.25 -1568151.5667943954 -1.9705973767826386 0.051715071974586184 0.053717396736845835 1.014190942434 1.0381032725552757 
71.3542 -1570513.1749272551 -1.9735650610869786 0.051622205064636835 0.05366784763376242 0.9863432685926999 1.0087779960156107 
71.4583 -1572808.5103358685 -1.9764494646298683 0.05152964722570026 0.053620149501133696 0.9585892774689999 0.9802664617794256 
71.5625 -1575037.4472831832 -1.9792504294054678 0.05143733352745991 0.05357383500424695 0.9309304689484 0.9513258325429688 
71.6667 -1577199.8612627564 -1.9819677989543667 0.05134519497352298 0.05352890276002431 0.9033686145011 0.9221277704714259 
71.7708 -1579295.6287865408 -1.9846014180969078 0.05125315795762087 0.05348535533342402 0.8759057138437001 0.8938363602914806 
71.875 -1581324.627418247 -1.9871511329751128 0.05116114433731507 0.053443195268503274 0.8485443261467001 0.8651399507201888 
71.9792 -1583286.7349155617 -1.9896167899747597 0.05106906926831478 0.05340277955325279 0.8212867248432 0.8359002765659942 
72.0833 -1585181.829882504 -1.9919982365451598 0.05097684283451139 0.05336377839516637 0.7941361409229 0.8074747440434444 
72.1875 -1587009.7908980888 -1.994295320104204 0.05088436784885014 0.05332615885294434 0.7670959884531 0.7788230217373592 
72.2917 -1588770.4964112763 -1.9965078879063498 0.05079153958039636 0.053289923418959884 0.7401701811275 0.7498143503628752 
72.3958 -1590463.8243201487 -1.9986357865138027 0.05069824468809707 0.05325507460605028 0.713363095963 0.7215334303224537 
72.5 -1592089.6516117742 -2.0006788613439532 0.050604360307362824 0.05322161494580002 0.6866796808705 0.6929177681292016 
72.6042 -1593647.853943482 -2.0026369561431934 0.05050975298972362 0.05318977591120788 0.6601255618623 0.663877030559946 
72.7083 -1595138.305098409 -2.0045099123027343 0.05041427732679342 0.053159393147608425 0.6337070929688 0.6354527310827056 
72.8125 -1596560.8763522946 -2.0062975680629003 0.0503177743514971 0.05313039411354392 0.6074314101572 0.6068208783403134 
72.9167 -1597915.4358584667 -2.0079997577402766 0.05022006998531789 0.05310278147754466 0.5813066121847 0.5779132376295103 
73.0208 -1599201.8478374425 -2.0096163107093328 0.05012097299480263 0.053076558007413954 0.5553418611558 0.549550280289633 
73.125 -1600419.9716495646 -2.0111470502370627 0.0500202726544259 0.05305172657002366 0.5295475143471 0.5209157907199808 
73.2292 -1601569.6607505635 -2.012591792170507 0.049917736115507205 0.053028290152603574 0.5039353066158 0.4920057976202222 
73.3333 -1602650.7614219827 -2.0139503433413557 0.04981310520962103 0.05300625188861918 0.4785185181837 0.4635448190246766 
73.4375 -1603663.111526766 -2.015222500002175 0.049706093315565476 0.05298565624867857 0.453312348081 0.4348232548861622 
73.5417 -1604606.5384192409 -2.016408045200014 0.0495963801013849 0.05296690177665209 0.4283338758737 0.4056836468260946 
73.6458 -1605480.8575946528 -2.017506747079361 0.04948360812542145 0.05294922466597973 0.4036028172368 0.3770384754140073 
73.75 -1606285.8696467748 -2.01851835505896 0.04936737518541095 0.0529329469298494 0.3791413863771 0.34833970102668405 
73.8542 -1607021.3580873567 -2.0194425970916527 0.049247228833900966 0.052918073013883626 0.3549750981209 0.3192859367543002 
73.9583 -1607687.0858539299 -2.020279175275956 0.04912265759749959 0.052904607698529116 0.3311330880546 0.29047021197672424 
74.0625 -1608282.7914283152 -2.0210277609784324 0.048993081218001985 0.052892556256807666 0.30764867143249996 0.2614418573248618 
74.1667 -1608808.184359022 -2.021687989206975 0.048857839395654724 0.0528819245445602 0.2845600534489 0.23218770778777537 
74.2708 -1609262.9395847095 -2.0222594514774554 0.04871617751947143 0.052872719114690936 0.2619109774112 0.20304775213328652 
74.375 -1609646.6907549454 -2.022741687420343 0.04856722987779428 0.05286494735172087 0.2397515391701 0.1736906221981902 
74.4792 -1609959.0226249837 -2.023134175223701 0.048410000541939946 0.05285861762506339 0.2181392468816 0.14409542241614348 
74.5833 -1610199.4607433078 -2.023436318674169 0.04824333744610958 0.05285373949639993 0.1971397608664 0.11446615009500079 
74.6875 -1610367.4603102428 -2.0236474331562846 0.04806590438431089 0.05285032394439226 0.176828147189 0.08458758699525751 
74.7917 -1610462.3919524883 -2.0237667277762332 0.04787614525643841 0.052848383650953235 0.1572898799788 0.0544253008099937 
74.8958 -1610483.523994912 -2.023793283083927 0.047672239511336416 0.052847933358111554 0.1386216596684 0.02403799535997915 
75.0 -1610430.002125808 -2.0237260255196134 0.04745205103922813 0.05281160190664247 0.1209322350217 0.004385839511194121 
75.1042 -1610300.8240795373 -2.0235636955991456 0.04721306454177434 0.05272391390176745 0.1043424736296 0.0 
75.2083 -1610094.809607952 -2.0233048101789595 0.04695231006189041 0.05258406817325412 0.08898440700440001 0.0 
75.3125 -1609810.5660105392 -2.0229476191399747 0.04666627635168842 0.05239111933500196 0.07499841816463 0.0 
75.4167 -1609446.4505705123 -2.022490058183396 0.04635081646456141 0.05214395228609625 0.06252703919465 0.0 
75.5208 -1609000.5369564958 -2.021929706609824 0.04600106331418576 0.05184125940376472 0.05170288875278 0.0 
75.625 -1608470.606377559 -2.0212637762043437 0.045611407445795074 0.051481534539279394 0.042626153202950004 0.0 
75.7292 -1607854.2217017093 -2.02048920437657 0.04517568331769796 0.051063123330709725 0.03532482466673 0.0 
75.8333 -1607148.9772934536 -2.019602968115785 0.044687797213273026 0.050584392796424016 0.029700338143719997 0.0 
75.9375 -1606352.8929260417 -2.0186025789956656 0.04414271725246641 0.050043998728656724 0.025504495064399998 0.0 
76.0417 -1605464.6631149852 -2.01748639649602 0.04353710003762608 0.049441054944859175 0.022404695211519998 0.0 
76.1458 -1604483.5909597033 -2.0162535448657497 0.04286912438209274 0.04877508837841393 0.02008843051362 0.0 
76.25 -1603409.3719267517 -2.014903641416843 0.04213794790117431 0.04804589230742806 0.0183181274976 0.0 
76.3542 -1602241.9090617395 -2.0134365643128187 0.04134324259233424 0.04725340091779984 0.01693182531824 0.0 
76.4583 -1600981.2028464356 -2.011852314159085 0.04048491801952158 0.04639761453656144 0.01582390739839 0.0 
76.5625 -1599627.295837698 -2.0101509444341676 0.03956298217954788 0.045478562051949556 0.01492561791376 0.0 
76.6667 -1598180.2482843779 -2.0083325308490054 0.03857748022491818 0.044496284361792426 0.01419085652141 0.0 
76.7708 -1596640.1282518327 -2.006397158937049 0.03752846964858628 0.043450827669880177 0.0135871786212 0.0 
76.875 -1595007.0081223263 -2.0043449196565346 0.03641601149336378 0.04234224111038509 0.0130906002616 0.0 
76.9792 -1593280.96308393 -2.002175907491578 0.03524016655928813 0.04117057572210303 0.01268283466928 0.0 
77.0833 -1591462.0715931624 -1.999890221033549 0.034000996571857574 0.03993588476250132 0.01234974114207 0.0 
77.1875 -1589550.4154058346 -1.9974879630198297 0.0326985642653513 0.038638223728657106 0.012080243271629999 0.0 
77.2917 -1587546.0797505835 -1.9949692405518837 0.03133293382508665 0.0372776504750536 0.01186551839816 0.0 
77.3958 -1585449.1591907414 -1.9923341724614991 0.029904185626331046 0.03585422919270553 0.01169885993533 0.0 
77.5 -1583260.0610830537 -1.9895832706482595 0.028413178915970064 0.034368236401512764 0.01160569456158 0.0 
77.6042 -1580980.3531794173 -1.9867185052073018 0.026863682075087405 0.0328207363150923 0.01172751675673 0.0 
77.7083 -1578613.0193722392 -1.9837436258084116 0.02526301538451453 0.03121375444458585 0.012305032549769999 0.0 
77.8125 -1576160.1652230883 -1.9806612783782915 0.023616284397017625 0.029548720076922663 0.01330628875431 0.0 
77.9167 -1573624.432195789 -1.97747478227828 0.02192993430074405 0.027827426277561296 0.01488863662059 0.0 
78.0208 -1571010.0227392123 -1.9741894184613773 0.020214326241542773 0.02605272573213724 0.01750206976174 0.0 
78.125 -1568316.7581141333 -1.9708049623172488 0.01846880302157936 0.024224497109770926 0.020382769863 0.0 
78.2292 -1565543.7885837702 -1.9673203460351618 0.016691013834121363 0.022500019145629935 0.023348062743329998 0.012350991958423086 
78.3333 -1562690.457661843 -1.963734744650127 0.014879086365033973 0.02079197670894306 0.02637107157539 0.0314590706983305 
78.4375 -1559756.968847922 -1.9600484138872463 0.01303330249100651 0.01903595069400721 0.02961714426638 0.03777488705710725 
78.5417 -1556744.0990107392 -1.95626232998856 0.01115537794307364 0.01723240612720045 0.03328203527933 0.03882058444382618 
78.6458 -1553651.7595121656 -1.95237638156811 0.009244846026889988 0.015381289948384058 0.03717034223075 0.03990091726163714 
78.75 -1550481.4256248602 -1.948392422508196 0.00730516342569123 0.013483485275969986 0.04179446294382 0.04095468239866455 
78.8542 -1547236.7852560265 -1.9443150871696886 0.005345340631669866 0.011541193943262806 0.04811495245855 0.041956690509194434 
78.9583 -1543922.5190660893 -1.9401502574439495 0.0033768760608873347 0.009557218566333736 0.05675671657066 0.04294579506372837 
79.0625 -1540543.7738794023 -1.9359044010212103 0.00141243260138724 0.007534644983397065 0.06813274840359 0.04385212428567761 
79.1667 -1537106.174006167 -1.9315845856181155 -0.0005341339200359763 0.005476839998433514 0.08273210966113 0.044669142318338254 
79.2708 -1533612.5342387627 -1.9271943484070888 -0.0024560358671314865 0.0033854885928776834 0.09933238278631 0.04547530359431203 
79.375 -1530063.6291364904 -1.9227346627280544 -0.004351620358472295 0.0012610544305489135 0.11707096379319999 0.0462374700744318 
79.4792 -1526456.1324264444 -1.9182013486632026 -0.006229548105326167 -0.0008984578273603105 0.1335584012217 0.046995549944338535 
79.5833 -1522790.9455161379 -1.9135955389546215 -0.00808786156352043 -0.002875682346631603 0.1513329269135 0.08153734574053143 
79.6875 -1519071.284364707 -1.9089212748957503 -0.00991879313732445 -0.0045157151625832 0.1718522361468 0.18044384911817296 
79.7917 -1515292.5596930678 -1.904172789428406 -0.01173419897192444 -0.006181787056907195 0.1898480629039 0.24355796142125866 
79.8958 -1511452.2914276796 -1.8993469660002629 -0.013540641224652554 -0.007874994054664963 0.2068664729152 0.24782872939487408 
80.0 -1507552.2009879965 -1.8944459678108054 -0.015334129558990758 -0.009594625255893385 0.22578528706710002 0.2520081063042827 
80.1042 -1503596.5289196004 -1.889475123686772 -0.017104349379298615 -0.011338797453479765 0.24862547166079998 0.2558807336958136 
80.2083 -1499585.5531558439 -1.8844347828895143 -0.018850952201381242 -0.013107354579574793 0.2722071460044 0.2598705879381589 
80.3125 -1495520.6961506784 -1.879326732927386 -0.020570720012728118 -0.014899669516247993 0.297872219568 0.26369521250191413 
80.4167 -1491403.6565810281 -1.8741531084207652 -0.02225974752717031 -0.01671502026924543 0.325771654179 0.267298728882691 
80.5208 -1487234.4325325468 -1.8689139069640137 -0.02391841044537866 -0.01855344253320279 0.3543682941727 0.27110567986921874 
80.625 -1483012.136623362 -1.863608013440183 -0.02554931680955523 -0.020415266705588575 0.3828919107061 0.2748273151501719 
80.7292 -1478736.362413137 -1.858234917101282 -0.027153872826722658 -0.02209110305766404 0.4118187374836 0.3284870672497434 
80.8333 -1474406.8179365317 -1.8527942510528448 -0.028733203883102073 -0.023414953479435896 0.4413147748695 0.48054159263756074 
80.9375 -1470024.0289123608 -1.847286675932617 -0.03028638716996469 -0.024755218361649955 0.47221113118409996 0.5801277008672289 
81.0417 -1465589.1734038251 -1.841713672138478 -0.03181086721072486 -0.026111405274259702 0.5053593887853 0.5875932282372576 
81.1458 -1461105.6949013756 -1.8360795668881484 -0.033298401724155234 -0.02748247776200019 0.5436327372607 0.5953649967152699 
81.25 -1456576.0843801633 -1.8303874904333233 -0.03474314917847994 -0.028867877640226913 0.5855667812051 0.602435772782123 
81.3542 -1452003.4139928522 -1.8246413033548974 -0.03613781418295409 -0.030266447561936527 0.6322945249916 0.6088813951132676 
81.4583 -1447391.013265144 -1.8188451896582654 -0.03747446127904087 -0.031677169171221875 0.6844667214586 0.6155504051078542 
81.5625 -1442737.9413745129 -1.8129979670709726 -0.03875589432657601 -0.0331005402434017 0.7358206262254 0.6217427892696636 
81.6667 -1438043.9888085774 -1.807099372311996 -0.03998308594638857 -0.034536454687552176 0.7882341543049 0.6277362298122056 
81.7708 -1433308.0086995112 -1.80114796418472 -0.0411593713152393 -0.03573713938461842 0.8399775858440001 0.7159149757140382 
81.875 -1428527.0476815868 -1.7951400313803159 -0.042292632539667974 -0.03670785142520705 0.8880983052261 0.8907400193454429 
81.9792 -1423699.3858996083 -1.7890734126650036 -0.04338765826178832 -0.03768813752302225 0.9349075568652 0.9818471978234798 
82.0833 -1418823.5401922762 -1.782946244243327 -0.04444864891276205 -0.0386782250250548 0.9802394016153 0.9935878123333564 
82.1875 -1413900.6554818943 -1.7767599648670849 -0.04547320647468846 -0.039678304754221294 1.028811540415 1.0048449741490395 
82.2917 -1408933.9706246767 -1.7705186446030328 -0.04645367692466077 -0.04068728248205988 1.084071909111 1.0152375070565747 
82.3958 -1403925.252044554 -1.764224503204948 -0.04738611346980439 -0.04170496831071957 1.142988473492 1.0262025484624746 
82.5 -1398874.2934396386 -1.7578772814262325 -0.04827153390097501 -0.04273154507913457 1.201956983707 1.0364851602565641 
82.6042 -1393781.2478901418 -1.7514771716331536 -0.04911005934489079 -0.04376667578933202 1.262558044134 1.0463733480095214 
82.7083 -1388648.2503292237 -1.7450268566618437 -0.049896836528449576 -0.04469576737229697 1.3288644365920002 1.1046072540035836 
82.8125 -1383473.2755276829 -1.7385237915342304 -0.05063747432492826 -0.04539422477090671 1.390436017238 1.2678769615631698 
82.9167 -1378254.9008504495 -1.7319661885143602 -0.051336073619106116 -0.046098746288781633 1.4505008261 1.3823734624773534 
83.0208 -1372994.4389960486 -1.7253556971878503 -0.05198986712586458 -0.04680945195272801 1.515189915621 1.3968340808831488 
83.125 -1367690.8100194584 -1.7186909604557616 -0.05260210737962929 -0.04752598970472777 1.577253445411 1.4107333006794585 
83.2292 -1362345.0219584405 -1.711973245055705 -0.05317080566912762 -0.04824890308897123 1.643375192255 1.4239779894658977 
83.3333 -1356959.064258847 -1.7052050509990695 -0.053691513139577506 -0.04897730469415329 1.71521249119 1.4382621663228556 
83.4375 -1351533.5268111478 -1.6983871195640823 -0.05416330478296424 -0.04971151584942568 1.7885215524679998 1.451638025380893 
83.5417 -1346067.3373751682 -1.6915181033340008 -0.054589439337769316 -0.05045153480130793 1.859453439793 1.4643884435325845 
83.6458 -1340560.6456071425 -1.6845981903723957 -0.05497011091425488 -0.051050258528751113 1.932618183918 1.5546121396316672 
83.75 -1335011.9437067069 -1.6776254859214483 -0.05530968557343136 -0.05156419670379475 2.001606330624 1.6945160647187751 
83.8542 -1329419.3538511752 -1.6705976302395766 -0.055613465627121376 -0.05208235873815292 2.066519780024 1.7574936922598843 
83.9583 -1323781.6445382454 -1.6635130757753467 -0.055885135265155525 -0.05260554006184304 2.1293097813079997 1.7758564660113068 
84.0625 -1318099.1221505683 -1.6563722075405523 -0.05612451978399643 -0.053132911560852536 2.194446551177 1.7936756248678876 
84.1667 -1312370.1616149147 -1.6491729834079463 -0.05633630496575805 -0.05366559635347956 2.253767623425 1.8108805396049954 
84.2708 -1306591.6923425188 -1.641911544761885 -0.05652881575115485 -0.05420288472348056 2.303760057789 1.8307165502936387 
84.375 -1300760.949919508 -1.634584417737443 -0.0567096137352455 -0.054746041596996475 2.346137255435 1.8506992092022374 
84.4792 -1294875.8475309622 -1.6271889799656511 -0.056884563650656396 -0.05529432995356087 2.3827701147640004 1.8706960515806772 
84.5833 -1288935.241377335 -1.619723794105609 -0.05705716627679427 -0.05584877680525535 2.416388203652 1.8931298100547014 
84.6875 -1282938.6900327667 -1.612188305445221 -0.05722916321155966 -0.05640857666873478 2.448685538326 1.915045177502153 
84.7917 -1276886.1674481293 -1.6045824812501879 -0.05740125814628667 -0.05697460990153136 2.4806417654810002 1.9362375151794184 
84.8958 -1270777.8218909332 -1.5969065078389577 -0.057573722688491785 -0.057546019256347725 2.512571612177 1.9594285743583122 
85.0 -1264613.766774551 -1.5891605277309782 -0.0577469220377761 -0.05812371303772812 2.544144695452 1.9817436201598793 
85.1042 -1258394.1051838102 -1.581344670466464 -0.05792125331844967 -0.05870675374454759 2.5753540548680003 2.00325391806392 
85.2083 -1252118.9988714848 -1.5734591393099453 -0.05809697214429371 -0.058892328219135814 2.606441767312 2.3110224054518755 
85.3125 -1245788.664616319 -1.5655042066736264 -0.05827420174351585 -0.05905045212249638 2.637568653212 2.6438808566704983 
85.4167 -1239403.3488830153 -1.5574801822741873 -0.05845299661650529 -0.059211513064028276 2.668789371021 2.6929270173460247 
85.5208 -1232963.3052886159 -1.549387384816202 -0.05863339914013409 -0.05937462374997016 2.700097649832 2.7239227809296667 
85.625 -1226468.7857762673 -1.541226130900766 -0.0588154617213858 -0.059540320833192384 2.73148735376 2.7538636211778407 
85.7292 -1219920.0240791242 -1.532996714245624 -0.05899928832772078 -0.0597085763831573 2.762881959354 2.782399329010146 
85.8333 -1213317.2387078158 -1.524699409439331 -0.05918502694915661 -0.059878989868676014 2.794212539124 2.8139359918111655 
85.9375 -1206660.6494224195 -1.5163344926405449 -0.05937282816979233 -0.06005255802174658 2.825491683953 2.8439903377835276 
86.0417 -1199950.4893268722 -1.5079022567763116 -0.05956281474114715 -0.06022813126421567 2.856770850515 2.8729210828712928 
86.1458 -1193187.0086028771 -1.499403016234232 -0.0597550721674683 -0.060406826588406126 2.88810391483 2.904740325735583 
86.25 -1186370.4778121894 -1.4908371110122347 -0.05994964037558516 -0.06058798244418062 2.9195580204189997 2.9351257730895237 
86.3542 -1179501.1786208488 -1.4822048950623044 -0.06014653699661255 -0.060771643372072415 2.951159159059 2.964497787517372 
86.4583 -1172579.390927383 -1.4735067201153043 -0.06034578968522797 -0.06095856333788885 2.9828923843379997 2.996491157209456 
86.5625 -1165605.3933513772 -1.4647429362949311 -0.06054743486044947 -0.06114771284027953 3.014762073286 3.0273311016889988 
86.6667 -1158579.4666326777 -1.4559138963892806 -0.06075150913094134 -0.06134014944591204 3.046764999353 3.056821245492818 
86.7708 -1151501.886848142 -1.447019947326763 -0.06095806631138196 -0.06153536111305691 3.078850419882 3.0891747332520314 
86.875 -1144372.9263246509 -1.4380614313234308 -0.0611671750958025 -0.061733027681685426 3.111004936941 3.120563399240336 
86.9792 -1137192.8597163463 -1.4290386935198567 -0.061378903751551264 -0.06193450563336289 3.143240371467 3.150124679900795 
87.0833 -1129961.9655646004 -1.4199520839414526 -0.061593316166162086 -0.06213847108383663 3.175566052427 3.1828987813703735 
87.1875 -1122680.5255100364 -1.4108019565082635 -0.06181047379506459 -0.062345454966236113 3.207987572739 3.214636322904988 
87.2917 -1115348.8248727776 -1.4015886697641307 -0.062030434170273194 -0.06255602341428568 3.240518659824 3.244497355486945 
87.3958 -1107967.1567232145 -1.3923125919921688 -0.06225324063626324 -0.06276924131138495 3.2732005679859997 3.277831723304156 
87.5 -1100535.8197500084 -1.382974098535619 -0.06247892767486525 -0.0629859276075837 3.306054365095 3.3097853979710377 
87.6042 -1093055.1120743982 -1.373573564024679 -0.06270753641796058 -0.06320611001053389 3.339066486508 3.3399458565835802 
87.7083 -1085525.3330189947 -1.3641113645992349 -0.06293911016816332 -0.06342911800287343 3.372237235139 3.3737941195173486 
87.8125 -1077946.7825263476 -1.3545878771782112 -0.06317369582602768 -0.06365591572349483 3.405563659521 3.4060397875643966 
87.9167 -1070319.7604394932 -1.3450034785554796 -0.06341134566396427 -0.06388627853430018 3.4390548922260002 3.43651127623307 
88.0208 -1062644.5682427506 -1.3353585475874092 -0.06365211291657341 -0.0641196598739513 3.472689224937 3.470832895486418 
88.125 -1054921.5052442844 -1.3256534603957322 -0.06389606134020764 -0.06435700669168076 3.5064338971280002 3.503468504498627 
88.2292 -1047150.8695170018 -1.3158885915499108 -0.06414326281327246 -0.06459816585924916 3.540300760215 3.534267961751818 
88.3333 -1039332.9612142391 -1.3060643182337517 -0.06439378896783136 -0.06484255559703289 3.5743037706029996 3.5690164224263565 
88.4375 -1031468.0829743813 -1.2961810207538653 -0.06464771013729825 -0.0650909212578974 3.608455179621 3.60215598760254 
88.5417 -1023556.5400130097 -1.2862390826554633 -0.0649050950892482 -0.06534354790997288 3.642760494029 3.6332982105929785 
88.6458 -1015598.6382164059 -1.2762388883265836 -0.0651660157811725 -0.06559963797459956 3.677202105158 3.6684082984334214 
88.75 -1007594.6827883837 -1.2661808212976498 -0.06543055072533274 -0.06585952599854861 3.7117650455430002 3.7021731354769574 
88.8542 -999544.9791176271 -1.2560652653314002 -0.06569878277268308 -0.06612435167301944 3.746453141248 3.733668484607261 
88.9583 -991449.8340600781 -1.2458926060343845 -0.06597079585346155 -0.06639289743037247 3.781281083838 3.769063577820108 
89.0625 -983309.556672406 -1.2356632317786669 -0.06624667309714045 -0.06666523182094886 3.816266137632 3.8034135616702236 
89.1667 -975124.4589020424 -1.2253775345689515 -0.06652649506133883 -0.06694267403759646 3.8514167030719997 3.835479065164451 
89.2708 -966894.8540028138 -1.2150359080516062 -0.06681034367674593 -0.06722450140400449 3.8867293636589997 3.871225847937061 
89.375 -958621.0551075503 -1.2046387457209506 -0.06709830579732176 -0.06751040912770945 3.9221970173499994 3.9058636655223014 
89.4792 -950303.3750742886 -1.1941864407259883 -0.06739047354937523 -0.06780079911379322 3.9578180270389995 3.938807920721116 
89.5833 -941942.1272574042 -1.1836793868394413 -0.06768694235588289 -0.06809681334963091 3.9935963525109996 3.9750320730100173 
89.6875 -933537.6259957294 -1.1731179790711357 -0.06798780967189609 -0.06840270110390034 4.029538647149 4.0070051284506105 
89.7917 -925090.1869101926 -1.1625026140420278 -0.0682931741984619 -0.06871476168065738 4.065651929762 4.037324196683414 
89.8958 -916600.1267754158 -1.1518336898228478 -0.06860313616713362 -0.06903160027516497 4.101944096884 4.0743958713542385 
90.0 -908067.7636414438 -1.141111606087069 -0.06891779699563157 -0.06935332308425579 4.138423421805 4.110433129857585 
90.1042 -899493.4165984112 -1.1303367638151807 -0.0692372598407235 -0.06968004136142603 4.175097083574 4.144666356266863 
90.2083 -890877.4053172584 -1.1195095647175344 -0.0695616307137417 -0.07001186993038977 4.211967950614 4.18305686644329 
90.3125 -882220.0493709088 -1.1086304103813087 -0.06989102014770382 -0.07034892754865196 4.249035836046 4.2196232585190065 
90.4167 -873521.6681048296 -1.0976997021078538 -0.07022554348349505 -0.07069133730804267 4.286301154898 4.254339388073768 
90.5208 -864782.5807593783 -1.086717841066434 -0.07056532052304232 -0.0710396174552379 4.323766877794999 4.293125143760433 
90.625 -856003.1064171643 -1.0756852282280822 -0.07091047562211165 -0.07139313378944645 4.361438830345 4.330258003427477 
90.7292 -847183.5651427014 -1.0646022657977283 -0.07126113478638353 -0.07175239849732984 4.399318802459 4.36567391558778 
90.8333 -838324.2757929465 -1.0534693544628417 -0.0716174311342907 -0.07211755299666134 4.437414350464 4.405280816941109 
90.9375 -829425.5577597844 -1.0422868955831022 -0.0719795004776618 -0.07248874381497838 4.4757291201489995 4.442973800975044 
91.0417 -820487.7300553415 -1.0310552900409704 -0.07234748358036663 -0.07286612289774186 4.514267015636 4.478722809315321 
91.1458 -811511.1112205414 -1.019774938126777 -0.07272152634777858 -0.0732498478547845 4.5530323214960005 4.518972711424549 
91.25 -802496.0194375423 -1.008446239680014 -0.07310177950362741 -0.07364008222628105 4.59202904 4.557262055374168 
91.3542 -793442.7720942446 -0.9970695935420798 -0.07348839964380692 -0.074036995786953 4.631262306559 4.593558847776541 
91.4583 -784351.6859447459 -0.9856453977579129 -0.07388154879223821 -0.07444076483994833 4.670736943881001 4.6344738239979195 
91.5625 -775223.0768748707 -0.9741740492813478 -0.07428139494909748 -0.07485157260269082 4.710457382756 4.673380480716369 
91.6667 -766057.2597239338 -0.9626559437511354 -0.07468811249758324 -0.07526960948250172 4.750427307191 4.710244482380131 
91.7708 -756854.548035381 -0.9510914751775905 -0.07510188278924772 -0.07569507347627957 4.790650013592001 4.751845103727772 
91.875 -747615.2538724284 -0.9394810357109158 -0.07552289456583806 -0.0761281705945831 4.831128846612 4.791388234276244 
91.9792 -738339.6877556415 -0.9278250155627621 -0.07595134407447403 -0.07656911518151821 4.871867130889999 4.828837014904831 
92.0833 -729028.1583581971 -0.9161238026232833 -0.0763874357917124 -0.07701813055804074 4.912869082207 4.8711418671682924 
92.1875 -719680.9725355435 -0.9043777824984085 -0.07683138230701798 -0.0774754492755535 4.95413898394 4.9113380946987855 
92.2917 -710298.4350865548 -0.8925873382096989 -0.07728340488089147 -0.0779413137279289 4.995681427011999 4.949385837261096 
92.3958 -700880.8485852219 -0.8807528499828453 -0.07774373382558881 -0.07841597629216024 5.03750114149 4.992409557931304 
92.5 -691428.5131901396 -0.8688746950082623 -0.07821260894150199 -0.07889970018734138 5.079602890003 5.033271261955962 
92.6042 -681941.726435057 -0.8569532471778862 -0.07869028000095653 -0.07939275942262569 5.121991395995 5.071928094374144 
92.7083 -672420.7829686203 -0.8449888767581257 -0.07917700735959149 -0.07989544421229566 5.164671450566001 5.115678897319393 
92.8125 -662865.9743012355 -0.8329819500717609 -0.07967306254968069 -0.08040807200499411 5.207647904597 5.157198369465819 
92.9167 -653277.5886205225 -0.8209328292660355 -0.08017872870094331 -0.0809309279961633 5.2509252931959995 5.196458535987783 
93.0208 -643655.9103845812 -0.8088418718015402 -0.08069430151960501 -0.08146435407545094 5.294508383254 5.240939728916179 
93.125 -634001.220100949 -0.7967094301744428 -0.08122008980065569 -0.08200873877227899 5.338401752807 5.283104890959792 
93.2292 -624313.7939988805 -0.7845358515046619 -0.08175641620808355 -0.08256462438715162 5.3826097669949995 5.322803724120182 
93.3333 -614593.903664451 -0.7723214770773249 -0.08230361814837851 -0.08313219913161818 5.427136625016 5.367846804393164 
93.4375 -604841.8156697988 -0.7600666418768607 -0.08286204865866952 -0.08371186412673437 5.471986260981 5.410651257580817 
93.5417 -595057.7912070119 -0.747771674126927 -0.08343207728303799 -0.08430403997312763 5.517162187789 5.451043798715532 
93.6458 -585242.0856109759 -0.7354368946908042 -0.08401409122779661 -0.08490916887064703 5.562667732827 5.496868763346323 
93.75 -575394.9479464275 -0.7230626165524713 -0.08460849635523861 -0.08552771535698611 5.6085059133740005 5.540262123251237 
93.8542 -565516.62052129 -0.7106491442050447 -0.0852157183625722 -0.08616016984950425 5.654679560807 5.5811579962012985 
93.9583 -555607.3383991363 -0.698196773038122 -0.08583620396291841 -0.0868070470517951 5.701191267518 5.627585673203392 
94.0625 -545667.3288614298 -0.6857057886620135 -0.08647042219238851 -0.08746888963530497 5.748043406471 5.671491731160975 
94.1667 -535696.8108503019 -0.6731764662075158 -0.0871188657659825 -0.08814627035007083 5.795237995623 5.712801741296674 
94.2708 -525695.9943327621 -0.6606090695269548 -0.08778205263083681 -0.08883979321238822 5.842776711211 5.7597307759757435 
94.375 -515665.0796268151 -0.6480038503473592 -0.08846052761506504 -0.08955009636778688 5.8906608160089995 5.804030966962059 
94.4792 -505604.2567727158 -0.6353610474803565 -0.08915486396307507 -0.0902778545035372 5.938890631055999 5.845616941327467 
94.5833 -495513.7046184762 -0.6226808856729871 -0.08986566558891694 -0.09102378163348002 5.987465996647 5.892889121360508 
94.6875 -485393.5901919177 -0.6099635748186014 -0.09059356860937796 -0.09178863411402138 6.036385149693 5.937401420742382 
94.7917 -475244.0675456002 -0.5972093085053556 -0.09133924420174085 -0.09257321401349994 6.085645692812 5.979053581591861 
94.8958 -465065.2769812061 -0.5844182630415438 -0.09210340050779332 -0.09337837280882999 6.135243508224 6.026428986322533 
95.0 -454857.3439316426 -0.5715905960508058 -0.0928867853979801 -0.09420501528907954 6.185173011009 6.070879065097116 
95.1042 -444620.3778152218 -0.5587264450322477 -0.0936901893056041 -0.09505410373806467 6.235427101687 6.112283757016439 
95.2083 -434354.47087073396 -0.5458259258965519 -0.09451444810898049 -0.09592666236352898 6.285996916267 6.159405061310864 
95.3125 -424059.6967857388 -0.5328891312422369 -0.09536044653317237 -0.09682378231555544 6.336871959568 6.203388102463865 
95.4167 -413736.1093757939 -0.519916128695927 -0.09622912142363269 -0.0977466271425923 6.3880396347129995 6.244086886016849 
95.5208 -403383.74102306773 -0.506906958950255 -0.09712146562445444 -0.09869589004757695 6.439485236423 6.290823576016937 
95.625 -393002.6010875766 -0.4938616337673643 -0.09803853192536001 -0.09967504453535042 6.491191529047 6.332968677230213 
95.7292 -382592.6741916811 -0.48078013382314344 -0.09898143732713612 -0.10068511050302498 6.54313832931 6.370335981456521 
95.8333 -372153.9182757157 -0.4676624062638579 -0.09995136788215768 -0.10172679901472648 6.595302356878 6.414107265900048 
95.9375 -361686.2626580679 -0.4545083622683738 -0.1009495835236707 -0.10280182091648477 6.647656558972 6.454618551046381 
96.0417 -351189.60584563715 -0.4413178742966995 -0.10197742352235911 -0.10391203916388342 6.7001698367869995 6.490967911662757 
96.1458 -340663.81326483726 -0.42809077323867917 -0.10303631214249301 -0.10505948610168092 6.752806124336 6.532315537704378 
96.25 -330108.71470046416 -0.4148268451955789 -0.10412776503224884 -0.10624635435721697 6.805524526250999 6.569113839732775 
96.3542 -319524.1017160268 -0.401525828238379 -0.1052533956605157 -0.1074750086566193 6.858278310167 6.601029357101166 
96.4583 -308909.7248463938 -0.38818740887995007 -0.1064149223258846 -0.10874797575247597 6.911014316556 6.637358401095993 
96.5625 -298265.290604168 -0.3748112183131516 -0.1076141756336799 -0.11006787940477974 6.963672332138 6.668435037196449 
96.6667 -287590.4583145353 -0.36139682843338633 -0.1088531064040408 -0.1114372899499117 7.01618425562 6.694115875622803 
96.7708 -276884.83675699466 -0.3479437476184734 -0.11013379406529744 -0.1128584474473237 7.068473276754999 6.72437947241573 
96.875 -266147.9806025194 -0.3344514162514535 -0.1114584555613814 -0.11433731454647944 7.120452863141 6.746816225434416 
96.9792 -255379.38665298987 -0.3209192019949201 -0.11282945475615563 -0.11587117337400249 7.172025747385 6.765492682580315 
97.0833 -244578.4899140037 -0.30734639485596776 -0.11424931225642534 -0.11745557762023423 7.223082759923 6.7986723736277215 
97.1875 -233744.6594838886 -0.29373220202017286 -0.11572071569684274 -0.11908972779580768 7.2735016361369995 6.83497693795377 
97.2917 -222877.19432475357 -0.28007574253734024 -0.1172465303211882 -0.12077050933861949 7.323145664341 6.873265659137153 
97.3958 -211975.31902359656 -0.26637604199475345 -0.11882980958861425 -0.12249639215795505 7.371862366898 6.924109939523693 
97.5 -201038.17976202015 -0.2526320274525707 -0.12047380525554795 -0.12426504668080512 7.419483705478 6.977063151461772 
97.6042 -190064.84166653856 -0.2388425241141219 -0.12218197398770171 -0.12607363457489587 7.465825824753 7.033232685935486 
97.7083 -179054.288894464 -0.22500625543383704 -0.12395797709680462 -0.1279216255477663 7.510693738001001 7.101248507624419 
97.8125 -168005.43161413417 -0.2111218518888585 -0.12580566294991627 -0.12980058841834385 7.553892456742 7.176376661600854 
97.9167 -156917.13043074188 -0.19718788167344403 -0.1277290055330792 -0.13169944055730504 7.595257189863999 7.268380406258667 
98.0208 -145788.29336713947 -0.18320297256863957 -0.12973186066442277 -0.1336091332670257 7.634784680472 7.388570850984308 
98.125 -134618.09281261195 -0.16916608456814827 -0.13181742069481062 -0.13552298545849564 7.672866797924 7.5223943270884845 
98.2292 -123406.7581195614 -0.15507750588469868 -0.13398622244746974 -0.13743583871079715 7.711378636711 7.6655173297703 
98.3333 -112157.65396201187 -0.14094146469236907 -0.13623092368563172 -0.13934310716133336 7.7562055837549995 7.824920572669713 
98.4375 -100879.73589274325 -0.12676921487068832 -0.1385301315766178 -0.14124189200792225 7.818557545308001 7.982711471595192 
98.5417 -89586.8244928312 -0.11257812387404667 -0.14085022690526805 -0.14312607662719676 7.909956149808 8.134609761784262 
98.6458 -78292.64224607879 -0.098385435884166 -0.1431578377211861 -0.14499194957547945 8.032215242593 8.290093525339765 
98.75 -67013.03197267823 -0.08421105957605754 -0.1454142637590158 -0.14683104345103545 8.19103679947 8.438372737976684 
98.8542 -55753.980340662965 -0.07006251801864662 -0.14760557658933177 -0.14863700909882022 8.36430580629 8.585745759452797 
98.9583 -44508.41201680969 -0.0559309200859828 -0.14975067674835393 -0.15040864701043094 8.519007678634999 8.749297642543572 
99.0625 -33275.3366611922 -0.04181502128021142 -0.15185317204408022 -0.15214280483401324 8.664976462117 8.917283920520266 
99.1667 -22058.952583475948 -0.02772009735285345 -0.1539036302658116 -0.1538321604599201 8.815216326844 9.089951343155258 
99.2708 -10869.724778587566 -0.013659299004381455 -0.1558768697370631 -0.15546662563507005 8.98811451239 9.281300051498752 
99.375 279.0996786739488 0.0003507270000565398 -0.15774071703613024 -0.1570315360795191 9.193176665934 9.480815275518973 
99.4792 11373.724470462781 0.014292643696144134 -0.15946161867913183 -0.15850409393255874 9.435250430955 9.700306566238083 
99.5833 22416.62433387326 0.02816956093023137 -0.16104691509169408 -0.15988493538701296 9.667963174427001 9.94466020589954 
99.6875 33415.9591517354 0.041991732713499416 -0.16251823526925063 -0.16116818242031086 9.873925404342 10.19366249007117 
99.7917 44379.81041409725 0.055769314545854286 -0.16389701137682475 -0.1623523989824289 10.048825181540002 10.452681625467509 
99.8958 55302.63258236495 0.06949533769797331 -0.16517042726508874 -0.16343901008834166 10.23391439361 10.71967197236213 
100.0 66170.08645467587 0.08315178299736448 -0.16630356599446347 -0.16443252509205425 10.45984987223 10.95836279182634 
100.104 76952.93015540685 0.09670190401937385 -0.16722405616907465 -0.1653353209937961 10.7835267231 11.163228316433992 
100.208 87625.31656926416 0.1101132203209921 -0.1678680583563371 -0.16614467593735133 11.19508552512 11.334985594370341 
100.313 98194.06215478439 0.12339429771664408 -0.16825382559050547 -0.16685507979410785 11.58828737472 11.433743218080522 
100.417 108678.65582756489 0.13656962669995656 -0.16843146016815103 -0.1674577901198972 11.904818969179999 11.615164955032062 
100.521 119097.79443726188 0.1496627024251397 -0.1684490735629052 -0.16794092658054863 12.14218153244 11.894805557530802 
100.625 129460.03517127335 0.16268427817101944 -0.1683292933054912 -0.16829453358157842 12.340730330209999 12.155893788097254 
100.729 139768.61282968614 0.17563841890727125 -0.16808137006818613 -0.16826131919467252 12.5224120857 12.74344493858092 
100.833 150016.75481334812 0.18851661393479827 -0.16768940289754783 -0.1678709248395192 12.730290036060001 13.579205641269475 
100.938 160202.3942575849 0.20131626595484978 -0.16714931730466645 -0.16733232279058408 12.94370864491 14.019252218345235 
101.042 170329.60813877103 0.21404249824703653 -0.16647247957322373 -0.1666566709246451 13.13289561937 14.245134878786866 
101.146 180403.88192015878 0.22670220404778052 -0.16567379546840652 -0.16585883439449883 13.28880255947 14.49911430970225 
101.25 190429.23893846388 0.2393004392311094 -0.16476449555055828 -0.16495010260838006 13.42055018134 14.647162635500633 
101.354 200407.6988275563 0.2518397417437947 -0.16375077399754218 -0.1639367449604266 13.53927490683 14.765872421155679 
101.458 210337.08847211482 0.2643173807685849 -0.16262828688327965 -0.16281456303811992 13.67031175748 14.870332952820068 
101.563 220211.60032933336 0.27672605833195413 -0.1613835553453854 -0.16157019728335797 13.829521473429999 14.906417644901722 
101.667 230027.5909468798 0.28906119593667023 -0.1600085388024426 -0.16019552285089694 13.99912849231 15.020104629341775 
101.771 239784.07600359304 0.3013215566482818 -0.15850187907916904 -0.15868889134280587 14.17095703726 15.197276965439434 
101.875 249483.95353085425 0.3135107822404276 -0.15687197464922076 -0.15705886443192216 14.32403499997 15.279578132869943 
101.979 259131.36740709096 0.3256340800643178 -0.155130354326407 -0.15531680936683018 14.44724702217 15.326950525443966 
102.083 268732.5073978686 0.33769922840876354 -0.15329368793703355 -0.15347933761792087 14.52146139457 15.333448721424382 
102.188 278295.17939651955 0.34971603644862376 -0.15138270616908828 -0.15156714388570264 14.54021106685 15.219799385546063 
102.292 287824.2673631159 0.3616906415491318 -0.14941079513325933 -0.14959373801882273 14.532575769600001 15.138833982555191 
102.396 297323.6390316749 0.37362790404819735 -0.14738878587992416 -0.14757000267176787 14.5023208269 15.098628774003735 
102.5 306793.2964247597 0.3855278264874484 -0.14531779281368315 -0.14549719503443118 14.47616127612 14.967974673107161 
102.604 316236.7425856348 0.39739481092087875 -0.14320772826311223 -0.14338511379572022 14.422108108029999 14.820522597345299 
102.708 325658.1219175098 0.40923406535915924 -0.14107011532192654 -0.14124527618743388 14.332595028010001 14.64916837736079 
102.813 335059.1233263918 0.4210477121441716 -0.13891030455063205 -0.1390831299497765 14.23326043127 14.390446418595069 
102.917 344440.357981124 0.4328365192933351 -0.13673093661778732 -0.1369013586399664 14.124230049800001 14.191509749563807 
103.021 353802.3918919494 0.4446011980760981 -0.1345345374056789 -0.13470249387291 14.00905746205 14.05211023832782 
103.125 363148.53965566325 0.45634591373763733 -0.13233053941046552 -0.13249588752333785 13.86819463654 13.832901894092357 
103.229 372482.8794988306 0.46807579112859937 -0.13013029295443437 -0.13029288342749978 13.6995004302 13.596435319766787 
103.333 381812.8993469302 0.47980023985365405 -0.12795371643597508 -0.1281133194681584 13.47473963694 13.336799348056939 
103.438 391145.4416030869 0.4915278583301573 -0.12581910439981264 -0.12597554787097126 13.204634187 12.990055804596137 
103.542 400484.9520443549 0.5032642332863224 -0.12373872648634207 -0.12389194312179341 12.90555477965 12.689863488572291 
103.646 409833.67583873594 0.5150121860834694 -0.12171932002914786 -0.12186932786832444 12.59540022028 12.443680934211077 
103.75 419193.30892061663 0.5267738478956023 -0.1197662403672819 -0.11991308482682228 12.27920959965 12.136866607959275 
103.854 428564.8430569377 0.5385504650138152 -0.11788307140726326 -0.11802682569092421 11.96200972286 11.833416911358583 
103.958 437949.10196297144 0.5503430725492473 -0.11607297298222188 -0.1162142147789294 11.64447660741 11.534915713467548 
104.063 447346.28598198993 0.5621519222606793 -0.11433753646042663 -0.11447578886123 11.32971509213 11.19075955683921 
104.167 456756.9973140131 0.5739777708949746 -0.11267936137956276 -0.11281472712460666 11.012581953929999 10.908576607206953 
104.271 466180.75406234385 0.5858200128828839 -0.11109832079183266 -0.11123093329422301 10.70572645408 10.686408373202472 
104.375 475615.75007713574 0.5976763785495716 -0.10959095763854379 -0.10972097970080608 10.41823008944 10.42430048021484 
104.479 485059.54679535434 0.6095438035063518 -0.1081522234872295 -0.1082798228287063 10.151879321060001 10.17723369546356 
104.583 494509.60055687313 0.6214190912956383 -0.10677680377528118 -0.10690213786838731 9.905410690695 9.945518104095102 
104.688 503963.4972652541 0.6332992082743768 -0.10545970753059966 -0.10558291862989477 9.676685380062 9.682102614825634 
104.792 513419.0208034226 0.6451813695877191 -0.10419643927284693 -0.10431765440092877 9.463495124455001 9.478446430629337 
104.896 522874.1558489174 0.6570630427067694 -0.1029830060429334 -0.10310233857430562 9.263906362414 9.331492558419987 
105.0 532327.053718392 0.6689419045075199 -0.10181583151494365 -0.10193338337530167 9.076259487224 9.149515863060467 
105.104 541776.0280410176 0.6808158358338875 -0.10069174507639031 -0.10080760798454558 8.899215285837998 8.977006466051312 
105.208 551219.5310887197 0.692682891753413 -0.09960792229387057 -0.09972217927352323 8.731637597304 8.813027652134597 
105.313 560656.1348807147 0.7045412778125206 -0.09856183737795876 -0.09867456397359886 8.572601950925 8.615691413020656 
105.417 570084.5020599684 0.7163893134387969 -0.0975511899422023 -0.09766290965791613 8.421286220107 8.466579630992399 
105.521 579503.3782257467 0.7282254223057892 -0.09657388568729126 -0.0966841563723495 8.276978649913 8.364542392531447 
105.625 588911.582259758 0.7400481201764788 -0.09562801204267582 -0.09573689964292453 8.139058613581 8.228056438242431 
105.729 598307.9981342781 0.7518560046090655 -0.09471181753288788 -0.09481938254674616 8.006982400077 8.096671449933844 
105.833 607691.567792086 0.7636477460096325 -0.09382369383775546 -0.09392999196125373 7.880270799789001 7.970336919829751 
105.938 617061.2850420455 0.775422079961107 -0.09296216040530414 -0.09306724309218806 7.758498925373001 7.811415720345941 
106.042 626416.1902675678 0.7871778005737188 -0.092125851107782 -0.09222976604512567 7.641287209832 7.694444372326961 
106.146 635755.3659579254 0.7989137548694837 -0.09131350296581418 -0.09141629447755628 7.5282951427630005 7.6180938175197905 
106.25 645077.9326349315 0.810628837663517 -0.09052394586636238 -0.09062565526427613 7.419216584916001 7.508588208926502 
106.354 654383.0453203139 0.822321987124806 -0.0897560936397177 -0.08985675952582217 7.313776867016 7.402601748770971 
106.458 663669.8902435487 0.8339921806391507 -0.08900893574092121 -0.08910859427396145 7.2117282800149995 7.299908970427773 
106.563 672937.6821947603 0.8456384314827208 -0.08828153055256405 -0.08838021567482823 7.112847843247001 7.166108764873336 
106.667 682185.6618836899 0.8572597855032363 -0.08757299870295902 -0.0876707423454065 7.016932884936001 7.06968395377206 
106.771 691413.0941101451 0.8688553188208881 -0.08688251842388545 -0.08697935067606466 6.923800550313 7.009623696613966 
106.875 700619.2652487328 0.880424134667559 -0.08620931918509431 -0.08630526846358133 6.833281446311 6.918217540899538 
106.979 709803.4821026984 0.8919653619465167 -0.08555267876986734 -0.08564777194485984 6.745221503866 6.829236149700679 
107.083 718965.0705620841 0.9034781535462043 -0.08491191985891504 -0.0850061823749595 6.65948151051 6.742544543554786 
107.188 728103.3727990057 0.9149616828157228 -0.08428640293776522 -0.08437985895208933 6.575928056933 6.626395220490865 
107.292 737217.7479891987 0.9264151444715513 -0.08367552806678318 -0.08376820050887246 6.494442852373 6.544154946919585 
107.396 746307.5700880499 0.9378377518028269 -0.08307872924845022 -0.0831706399326213 6.414914600858 6.495017332178621 
107.5 755372.2269627568 0.9492287355807835 -0.08249547220306742 -0.08258664190582543 6.337238630709 6.416334124996887 
107.604 764411.1195916716 0.9605873430526177 -0.08192525231348445 -0.08201570084425558 6.261317555976 6.339404541202278 
107.708 773423.66126835 0.9719128369412676 -0.08136759258177577 -0.08145733884871065 6.187061380207 6.264142619348898 
107.813 782409.276857968 0.9832044945109979 -0.08082204171769225 -0.08091110378801225 6.114387150122 6.161063350005881 
107.917 791367.4022057572 0.9944616068240184 -0.08028817260929134 -0.0803765677628806 6.043219176729 6.089098342160396 
108.021 800297.4771555624 1.005683469967344 -0.07976556473422475 -0.07985330962462311 5.973446001767 6.047593059508826 
108.125 809198.9714096237 1.0168694175491564 -0.07925386911018033 -0.07934097933554629 5.905097171262 5.97824664848584 
108.229 818071.340200879 1.0280187649949752 -0.07875269684506016 -0.07883918780492072 5.8380438648420006 5.910211672866237 
108.333 826914.0563650763 1.039130849850664 -0.07826169970101408 -0.07834758600627101 5.7722296599380005 5.843445357530479 
108.438 835726.601929507 1.0502050212125202 -0.07778054891278896 -0.07786584458494727 5.707604580768001 5.7504376067496885 
108.542 844508.4660935967 1.0612406371896113 -0.07730893007070262 -0.07739364860532749 5.64411835765 5.686194594310356 
108.646 853259.1454362507 1.072237065164332 -0.07684654360024329 -0.07693069798596652 5.5817238971080005 5.65016271537102 
108.75 861978.143329213 1.08319368105521 -0.0763931032463123 -0.07647670599716272 5.5203755783010005 5.5879143199035495 
108.854 870664.9698890678 1.0941098692565896 -0.07594833591139613 -0.07603139908781698 5.46003064829 5.526682600721247 
108.958 879319.141572221 1.104985022129669 -0.0755119805965818 -0.07559451583172683 5.400648327774 5.466427242076239 
109.063 887940.1810545492 1.115818539851265 -0.07508378805821704 -0.07516580657786887 5.342190538150001 5.38142837364597 
109.167 896527.6168351659 1.1266098299158889 -0.07466351977135859 -0.07474503241761044 5.284620872410001 5.323158935917937 
109.271 905080.9831061873 1.1373583069720903 -0.0742509475618978 -0.07433196481091553 5.227905070093 5.29114783434631 
109.375 913599.819493025 1.1480633924960995 -0.0738458529134811 -0.07392638489465209 5.172010604523 5.234436173320966 
109.479 922083.6708599295 1.1587245145474654 -0.07344802643858087 -0.07352808295151858 5.116906598462999 5.178529289065655 
109.583 930532.0871721382 1.1693411075958264 -0.07305726749201248 -0.07313685802178616 5.062563963535 5.123397965134788 
109.688 938944.6232781827 1.1799126122473498 -0.07267338358394324 -0.07275251731693078 5.008955031917 5.044940914223669 
109.792 947320.8387745684 1.190438475074682 -0.07229619000011982 -0.07237487583765478 4.9560535698249994 4.991405357329606 
109.896 955660.2978522112 1.2009181484239762 -0.0719255093764353 -0.07200375594812969 4.903834646015 4.962386673679 
110.0 963962.5691644959 1.2113510902490894 -0.07156117132797957 -0.0716389870040477 4.852274570493 4.9100934255633355 
110.104 972227.2257081403 1.2217367639618717 -0.07120301211048705 -0.07128040501329314 4.801350849792 4.8584498686757325 
110.208 980453.8446850366 1.2320746382585517 -0.0708508742341601 -0.07092822296643808 4.751042009541 4.807242059441052 
110.313 988642.0072993492 1.2423641868647608 -0.07050460591493046 -0.0705815329456394 4.7013268486060005 4.7342779871151786 
110.417 996791.29920853 1.2526048891022974 -0.07016406216940835 -0.07024057566830977 4.6521879729730005 4.68476475563354 
110.521 1004901.3093351998 1.2627962283960912 -0.06982910179041095 -0.06990520970324554 4.603605012253 4.657989512467631 
110.625 1012971.6307915158 1.2729376934357994 -0.06949958963195874 -0.06957529965299103 4.555560497216001 4.60928644437255 
110.729 1021001.8603871729 1.2830287775575417 -0.0691753953347099 -0.06925071492869161 4.508037530576 4.5611167847145655 
110.833 1028991.5986133356 1.293068978723709 -0.06885639324776398 -0.0689313296590639 4.461020077871 4.513464049904601 
110.938 1036940.4494368236 1.3030577992643293 -0.06854246187377483 -0.06861702213947707 4.41449215786 4.445107190227263 
111.042 1044848.0204871014 1.3129947461120461 -0.06823348430145221 -0.06830767525467718 4.368439200322 4.398538431821138 
111.146 1052713.922805796 1.3228793304873525 -0.06792934753881694 -0.06800747146150465 4.322847008111 4.3713183743293165 
111.25 1060537.770828283 1.3327110678754517 -0.0676299424298692 -0.06771530110116886 4.277701928383 4.3221089949327265 
111.354 1068319.1822841438 1.3424894779011685 -0.06733516336759764 -0.06742764276311974 4.232990551619 4.275756621681558 
111.458 1076057.7783346334 1.3522140845016954 -0.06704490860281924 -0.0671459286995284 4.188700723788 4.23075812442287 
111.563 1083753.1832742656 1.3618844155515943 -0.06675907945776177 -0.06686836717834521 4.1448201690949995 4.166470337935057 
111.667 1091405.02466767 1.3715000030347757 -0.06647758063382167 -0.06659487241618756 4.101337416294 4.123343959904194 
111.771 1099012.9332155425 1.3810603828760473 -0.06620031983860833 -0.06632642650639942 4.0582412933 4.099771113059155 
111.875 1106576.5427824892 1.390565094976104 -0.065927207820146 -0.06606248567334849 4.015521252043 4.0565373692955236 
111.979 1114095.4902484245 1.4000136830247878 -0.06565815795779656 -0.06580230664800579 3.973166741527 4.01423020284256 
112.083 1121569.4156513296 1.4094056946804856 -0.06539308658566356 -0.06554639849730037 3.931168118667 3.972291658630732 
112.188 1128997.9620011495 1.418740681336264 -0.06513191248969342 -0.06529518545271618 3.8895158337919997 3.9115422954898134 
112.292 1136380.7753177227 1.4280181981675324 -0.06487455696805255 -0.0650474594984054 3.848200742559 3.8702002217976186 
112.396 1143717.5045726295 1.4372378040589693 -0.06462094365024014 -0.0648035063213932 3.8072139318370004 3.848038599919458 
112.5 1151007.8017478753 1.446399061678265 -0.06437099861005206 -0.06456420904812088 3.766547136069 3.806994912168122 
112.604 1158251.3217024351 1.4555015373084155 -0.0641246499958579 -0.06432815068237874 3.7261921665099997 3.766504978625381 
112.708 1165447.7221209877 1.4645448007833015 -0.06388182786769914 -0.06409561088231208 3.686140737747 3.7267638977450526 
112.813 1172596.66371968 1.473528425746259 -0.06364246468055665 -0.06386748896745931 3.64638557229 3.6692098898845766 
112.917 1179697.8100097403 1.482451989353027 -0.06340649465662013 -0.06364238119316434 3.606919337058 3.629725984979421 
113.021 1186750.827332033 1.4913150723151698 -0.06317385383871288 -0.06342075046783191 3.567734871507 3.6082430113035593 
113.125 1193755.3848661932 1.5001172589115555 -0.06294448008008766 -0.06320312713447063 3.5288252863319998 3.5690937030847354 
113.229 1200711.1546223282 1.50885813697793 -0.06271831299059441 -0.06298831389730264 3.490183989205 3.530503489105126 
113.333 1207617.8114321798 1.5175372978958082 -0.062495293881759395 -0.06277712179279615 3.451804704894 3.4922721447824925 
113.438 1214475.0328592306 1.5261543364795127 -0.0622753655083587 -0.06256937698793763 3.413681081197 3.4375902475244344 
113.542 1221282.4992919846 1.5347088510933922 -0.06205847227059847 -0.062364256624421355 3.375807193364 3.400015887101524 
113.646 1228039.8938870102 1.5432004435802482 -0.06184456003892768 -0.06216306347042222 3.338177290124 3.3786658361227055 
113.75 1234746.902546521 1.551628719233161 -0.06163357606592285 -0.0619646278402588 3.3007857535319998 3.3411628065962575 
113.854 1241403.2139262347 1.559993286805367 -0.06142546897445985 -0.06176902486110425 3.263627158599 3.304326113296791 
113.958 1248008.519416996 1.568293758487164 -0.06122018868021834 -0.06157704173271128 3.226696221953 3.2672747838187046 
114.063 1254562.513183111 1.576529749954084 -0.061017686456948994 -0.061387391166602745 3.18998800506 3.2153408117899303 
114.167 1261064.8920558335 1.584700880233045 -0.060817914637936586 -0.0612011735146587 3.153497465525 3.1790050241914285 
114.271 1267515.3556253784 1.5928067718179773 -0.06062082681665425 -0.061017637319428886 3.117219881687 3.1579428230141824 
114.375 1273913.6061846258 1.6008470505990806 -0.06042637767491373 -0.06083671042241945 3.081150628232 3.1221326607313076 
114.479 1280259.3487547769 1.608821345895064 -0.060234523017263335 -0.06065908230588968 3.04528530663 3.086203960163961 
114.583 1286552.2910220441 1.6167292903735886 -0.060045219581972835 -0.06048353438120557 3.009619481273 3.0506987805500154 
114.688 1292792.1433915326 1.6245705201189766 -0.0598584251468627 -0.06031143395768179 2.9741489271819996 3.000960744553499 
114.792 1298978.6189894453 1.6323446746349826 -0.05967409850546205 -0.06014149478874753 2.93886965013 2.9657147708186957 
114.896 1305111.4336191174 1.640051396789545 -0.05949219932739779 -0.059974410771451714 2.9037777063 2.9450685911991905 
115.0 1311190.305760914 1.6476903328146568 -0.05931268812926673 -0.05980989609188314 2.868869215361 2.9101518469788754 
115.104 1317214.9565996802 1.6552611323408615 -0.05913552631500628 -0.05964774116653193 2.834140474996 2.8755966106566873 
115.208 1323185.1099935682 1.6627634483580784 -0.0589606760691881 -0.059488474372942024 2.799587842022 2.841036628920159 
115.313 1329100.4925071045 1.6701969372571583 -0.05878810041201085 -0.05933116343247136 2.765207866975 2.793506643254852 
115.417 1334960.83333889 1.677561258739026 -0.05861776298973805 -0.05917697500492691 2.730997009157 2.7593259397222507 
115.521 1340765.8644191534 1.6848560759372724 -0.05844962829228701 -0.05902447301841174 2.6969520248739998 2.7386601912290387 
115.625 1346515.3203514756 1.692081055344921 -0.058283661479414245 -0.058875152227626515 2.663069740158 2.70479895122894 
115.729 1352208.938404354 1.6992358668038288 -0.058119828332441066 -0.05872748486359591 2.629347021833 2.671117283369063 
115.833 1357846.4585254278 1.7063201835225608 -0.05795809526318177 -0.05858276870644996 2.595780830082 2.637628352513352 
115.938 1363427.623328265 1.7133336820597878 -0.0577984292541881 -0.05843978346281764 2.562368169219 2.591919505980731 
116.042 1368952.1781143434 1.720276042351907 -0.05764079788768163 -0.058299595046020114 2.5291061682089997 2.5587406740627894 
116.146 1374419.870864395 1.7271469477021664 -0.05748516929777933 -0.05816114535112349 2.4959920601939998 2.5379782682800784 
116.25 1379830.4522623015 1.7339460848106913 -0.05733151220477815 -0.058025409582832976 2.463023221649 2.5050368763888526 
116.354 1385183.6755917075 1.7406731436445662 -0.05717979562981271 -0.05789135443361215 2.430196883431 2.4722551018560237 
116.458 1390479.2968678884 1.7473278176035438 -0.05702998920104576 -0.057759997959002884 2.397510528153 2.439569329115184 
116.563 1395717.0747702932 1.7539098034352758 -0.056882062959153254 -0.05763020165448385 2.3649616818570003 2.3956666958848594 
116.667 1400896.77065757 1.760418801254195 -0.05673598737040672 -0.05750315278704998 2.332547959981 2.3632507610496774 
116.771 1406018.148535828 1.7668545145016321 -0.05659173322246311 -0.057377534829399 2.300266961242 2.342367320442453 
116.875 1411080.9751098768 1.7732166500102045 -0.056449271728994846 -0.05725467335446588 2.268116441871 2.310182044685735 
116.979 1416085.0197297705 1.7795049179366418 -0.056308574371461924 -0.05713328840180121 2.236094135116 2.278105674420756 
117.083 1421030.0544628901 1.7857190318523677 -0.056169613056654535 -0.05701436533574844 2.2041979975670003 2.2462273083094484 
117.188 1425915.8539262684 1.7918587085327926 -0.05603235967194746 -0.056897144637139796 2.1724256474369996 2.2038877081311843 
117.292 1430742.195595616 1.7979236683456472 -0.05589678683891123 -0.05678204039214663 2.140775396384 2.172275646365365 
117.396 1435508.8594695523 1.8039136348290434 -0.05576286704664532 -0.05666891674017238 2.1092451454120003 2.15108296577068 
117.5 1440215.6282350195 1.8098283348993385 -0.05563057304499568 -0.05655751604008796 2.07783293643 2.119684470469891 
117.604 1444862.2872708351 1.8156674988556005 -0.05549987783126211 -0.05644842367731462 2.0465369577740002 2.0882307436910916 
117.708 1449448.6245847917 1.8214308603005647 -0.05537075447016878 -0.05634074781308751 2.015355367957 2.0570035478005275 
117.813 1453974.4308999008 1.8271181562490115 -0.0552431762889331 -0.05623548996762118 1.984286534847 2.0162172233093916 
117.917 1458439.499479568 1.8327291269080745 -0.055117116416503596 -0.05613177571047134 1.9533285684159998 1.9850791319799401 
118.021 1462843.626381258 1.838263515996005 -0.054992548399987816 -0.056029945429719286 1.9224800463340002 1.9637733668162602 
118.125 1467186.6102155768 1.8437210704394271 -0.054869445578330955 -0.05593012951251142 1.8917393290539999 1.9327927013746315 
118.229 1471468.2522312559 1.8491015404801305 -0.05474778127536305 -0.05583172361577504 1.861104823186 1.9020885485957888 
118.333 1475688.356355882 1.8544046797262543 -0.05462752888191204 -0.05573564536252351 1.830575111426 1.8713184760523576 
118.438 1479846.7291225765 1.8596302450601485 -0.0545086616515624 -0.05564107022106235 1.8001487616979999 1.8319022129287665 
118.542 1483943.1797160616 1.864777996696263 -0.054391152796745466 -0.05554816429481879 1.769824461429 1.8015302083141613 
118.646 1487977.5198931275 1.869847698081204 -0.054274975269450625 -0.055457359031308995 1.7396008474990001 1.77965385921566 
118.75 1491949.5640375058 1.8748391159626892 -0.05416010188004798 -0.05536795613816348 1.709476653961 1.7492800225735272 
118.854 1495859.1291885183 1.8797520204255498 -0.054046505350445986 -0.05528043691726703 1.6794508193600002 1.7190500169629328 
118.958 1499706.0348623532 1.8845861846671388 -0.05393415784640122 -0.05519473818730214 1.649522047584 1.6887220565940446 
119.063 1503490.10326617 1.8893413852663836 -0.05382303149737758 -0.05511043942144633 1.619689389678 1.6508224709797703 
119.167 1507211.159059154 1.8940174018835183 -0.053713097778057 -0.05502810196618113 1.589951672291 1.6207648348291113 
119.271 1510869.029565051 1.8986140175271617 -0.053604328024850816 -0.05494744243600169 1.56030805897 1.5984742205563376 
119.375 1514463.5445670947 1.9031310182966172 -0.053496692903130375 -0.054868180029771674 1.530757591107 1.568647370928676 
119.479 1517994.5363558314 1.9075681934419697 -0.05339016251035485 -0.05479082629327725 1.501299345418 1.538778276558085 
119.583 1521461.8398644838 1.911925335534189 -0.053284706699501666 -0.05471513895116442 1.4719327932939998 1.5088653269870973 
119.688 1524865.2924013722 1.9162022401288812 -0.05318029439008919 -0.05464084547444337 1.442657232919 1.4722345609020746 
119.792 1528204.7335478638 1.9203987056380465 -0.053076893295512545 -0.05456828404137348 1.413471622073 1.4426121699325825 
119.896 1531480.0056138113 1.924514533902402 -0.052974471051792676 -0.05449750222508554 1.3843756540780001 1.419850742355882 
120.0 1534690.953237188 1.9285495296882667 -0.052872994195765737 -0.054428110623825576 1.355368924947 1.3903108346466495 
120.104 1537837.4233567165 1.932503500653167 -0.05277242808099428 -0.054360156471514154 1.326450959425 1.3609497410656215 
120.208 1540919.2652700008 1.9363762574188865 -0.052672737008877896 -0.05429421389836908 1.297621409394 1.331386122437994 
120.313 1543936.330593779 1.9401676135215193 -0.05257388411405805 -0.05422965752178577 1.268880052676 1.2957656589819497 
120.417 1546888.473124872 1.943877385236732 -0.05247583100054925 -0.05416649029390741 1.240226607069 1.2665716429910434 
120.521 1549775.5491539405 1.9475053919740428 -0.052378538516206365 -0.05410496272368803 1.2116614277509998 1.24343526882902 
120.625 1552597.41676866 1.951051455401165 -0.05228196498760545 -0.054045175283884195 1.1831842773280001 1.2140775959056425 
120.729 1555353.936353543 1.954515400072103 -0.05218606746275681 -0.05398677247167716 1.154795394438 1.1848644538900446 
120.833 1558044.970293759 1.9578970530549602 -0.052090800953517764 -0.053929757104236975 1.126495058724 1.155824629743863 
120.938 1560670.3830153975 1.9611962439825366 -0.05199611852390637 -0.05387436011340663 1.098283800499 1.1214278052561097 
121.042 1563230.040755487 1.9644128047633245 -0.051901970699506944 -0.053820655663778805 1.070162136174 1.0922526786233238 
121.146 1565723.8116226494 1.96754656965773 -0.05180830560762695 -0.05376833366542377 1.0421308396459998 1.0684949968692292 
121.25 1568151.5654144506 1.9705973750485488 -0.05171506850627085 -0.0537173967657989 1.014190805781 1.0395936237334307 
121.354 1570513.173575586 1.973565059388421 -0.05162220166739098 -0.0536678476621224 0.986343168478 1.0107179658660792 
121.458 1572808.508980828 1.9764494629270744 -0.051529643819984206 -0.05362014952928962 0.9585891645552 0.9816868816433697 
121.563 1575037.4459358414 1.9792504277123482 -0.05143733014109764 -0.053573835032243 0.9309303597652 0.9482209691446476 
121.667 1577199.8599186516 1.9819677972653147 -0.05134519159529902 -0.05352890278795286 0.9033685022908 0.9194349200234702 
121.771 1579295.6274769136 1.9846014164511818 -0.05125315466605603 -0.05348535536063648 0.8759056412257 0.8951320753446164 
121.875 1581324.626007077 1.9871511312017842 -0.051161140790545026 -0.05344319529782493 0.8485441087138 0.8663808026235745 
121.979 1583286.7335466691 1.9896167882545586 -0.05106906582780458 -0.0534027795814247 0.8212865560768999 0.8375077652246405 
122.083 1585181.8285271567 1.9919982348419805 -0.050976839428046754 -0.053363778423059616 0.7941359822018 0.8086459479866752 
122.188 1587009.789567759 1.994295318432462 -0.05088436450526589 -0.05332615888032244 0.7670958527287001 0.7762923746192234 
122.292 1588770.4950883752 1.9965078862439432 -0.05079153625548804 -0.05328992344618477 0.7401700469685 0.7476118526708898 
122.396 1590463.8229946948 1.9986357848481882 -0.050698241356775135 -0.053255074633328014 0.7133629518660001 0.7225807052347223 
122.5 1592089.6502920792 2.000678859685576 -0.05060435699051895 -0.05322161497295941 0.6866795358152 0.6939102350906118 
122.604 1593647.8526226706 2.0026369544834126 -0.05050974967007734 -0.053189775938132566 0.6601254086254 0.6651537185663701 
122.708 1595138.3038007633 2.0045099106720645 -0.05041427406537354 -0.05315939317406082 0.6337069563067 0.6363759108851754 
122.813 1596560.8750291502 2.006297566400188 -0.05031777102599479 -0.053130394140515236 0.6074312418133 0.6048628355170859 
122.917 1597915.4345520795 2.0079997560986222 -0.0502200667019336 -0.053102781504175134 0.5813064533142 0.5761998226348167 
123.021 1599201.8465167175 2.009616309049661 -0.05012096967538772 -0.05307655803433686 0.5553416835382999 0.5503495924899625 
123.125 1600419.970370347 2.0111470486295504 -0.050020269439333416 -0.05305172659610058 0.5295473675711 0.5216601689054844 
123.229 1601569.6595210684 2.012591790625478 -0.04991773302538365 -0.05302829017766686 0.5039351936526999 0.49295198185091227 
123.333 1602650.7601523038 2.01395034174583 -0.04981310201850967 -0.053006251914501146 0.4785183675571 0.46422014064518813 
123.438 1603663.1102404837 2.0152224983857847 -0.04970609008272983 -0.05298565627465224 0.4533121801414 0.43343805344082503 
123.542 1604606.5371955442 2.0164080436622718 -0.049596377025847266 -0.052966901801382305 0.4283337459357 0.40445923132048445 
123.646 1605480.8562501408 2.0175067453897975 -0.04948360474624669 -0.05294922469309071 0.4036026037212 0.3775890167050897 
123.75 1606285.8683495496 2.018518353428819 -0.04936737192508327 -0.052932946956059324 0.3791411995783 0.3488351074269664 
123.854 1607021.3568413847 2.019442595525918 -0.04924722570238932 -0.05291807303905949 0.35497493781080003 0.3198999687700972 
123.958 1607687.0845786626 2.0202791736734076 -0.04912265439236593 -0.05290460772427141 0.3311329088686 0.29089604934733365 
124.063 1608282.7901488636 2.021027759370626 -0.048993078002356166 -0.05289255628264211 0.3076484883711 0.2606343708167066 
124.167 1608808.1830640635 2.021687987579682 -0.04885783614104167 -0.05288192457070462 0.28455986209969997 0.23145696448895367 
124.271 1609262.93827958 2.0222594498373816 -0.04871617423929885 -0.05287271914104208 0.26191078162270004 0.20334759225391258 
124.375 1609646.6895425557 2.0227416858968095 -0.048567226830707015 -0.05286494737623215 0.2397513790035 0.1739340445010457 
124.479 1609959.021353308 2.0231341736256665 -0.048409997345853224 -0.05285861765072308 0.21813906525780002 0.14437253600841154 
124.583 1610199.4594985058 2.023436317109905 -0.04824333431756631 -0.05285373952154493 0.1971395880261 0.11463836922989173 
124.688 1610367.4591533043 2.023647431702433 -0.04806590147659505 -0.052850323967782664 0.1768279987563 0.08437055747564069 
124.792 1610462.3907343412 2.0237667262454644 -0.04787614219489281 -0.052848383675531574 0.1572897161004 0.05419816708586675 
124.896 1610483.522732915 2.0237932814980546 -0.04767223633958951 -0.052847933383580736 0.1386214871334 0.024079983331769386 
125.0 1610430.000910278 2.023726023992133 -0.04745204798426749 -0.0528116019636542 0.1209320727722 0.0043900475738057184 


==> data/static_result_majorLoop_strand_N3.txt <==
t h mu0h mref mmodel pref pmodel
0.104167 14309.867844452645 0.017982310277589297 -0.009784868685771159 -0.007681846541424526 0.0008731943825801 0.0 
0.208333 28614.69901346226 0.03595829128215046 -0.01955820027892314 -0.015360989286541993 0.0008746330998198 0.0 
0.3125 42918.14433823318 0.05393253078347989 -0.029330291724446584 -0.02303938808050018 0.0009667614757503999 0.0 
0.416667 57191.367054126546 0.07186879143440052 -0.03902978963730846 -0.03070156272438218 0.02143744207165 0.0 
0.520833 71304.11115271557 0.08960338870724852 -0.04833044612739246 -0.038277588975790394 0.149553769341 0.0 
0.625 85206.23891257767 0.10707331768310831 -0.057107372329942174 -0.04574055182152612 0.3336842442863 0.0 
0.729167 98953.82041361781 0.12434903810242617 -0.06550260845876926 -0.053120550893121773 0.4832330008074 0.0 
0.833333 112571.58762080842 0.14146162906898857 -0.07357943316620183 -0.06043086284425796 0.6308489974499 0.0 
0.9375 126019.53938423032 0.15836082365530704 -0.08123843270585793 -0.06765001419254477 0.8784490904682 0.0 
1.04167 139197.61262475644 0.17492087888766908 -0.0882292408547658 -0.07472428891302153 1.330811144122 0.0 
1.14583 152063.00092833862 0.1910880026397146 -0.09444539265255163 -0.08163070759684386 1.8757499825639998 0.0 
1.25 164641.92508295237 0.2068951449253937 -0.09995390693940766 -0.08838334613007955 2.392880578695 0.0 
1.35417 176998.40189051625 0.22242275163055186 -0.10491679377133693 -0.09501657011650327 2.801172011941 0.0 
1.45833 189151.3360643226 0.237694579118548 -0.10938268358348634 -0.1015405280150666 3.22275245343 0.0 
1.5625 201092.0179145097 0.2526996824703083 -0.11333080362237413 -0.10795054427588546 3.7150007993139997 0.0 
1.66667 212826.41153844568 0.2674455563916236 -0.11677725971263325 -0.11424982055541386 4.216482935469 0.0 
1.77083 224392.2541311093 0.28197962284029876 -0.11981801146348667 -0.11936578248604324 4.618485031428 0.8768757161040106 
1.875 235820.0058543302 0.29634015918458634 -0.12253072853782192 -0.12013956880943444 4.957206342275 5.390407882082015 
1.97917 247099.53332636284 0.3105144314414271 -0.12489105708091287 -0.12085767161849725 5.385513943588 8.835364913519923 
2.08333 258201.3311132057 0.3244653619889411 -0.12682595509767566 -0.12152874472277453 5.958533325933 8.673516953286335 
2.1875 269115.92786649044 0.3381810487797468 -0.12831273083162134 -0.12215965183541719 6.573814944294 8.481179514734594 
2.29167 279853.45284370077 0.35167422061420317 -0.12937795326368892 -0.12275603268841442 7.161998656154 8.27969586339993 
2.39583 290436.1812335168 0.36497286931995604 -0.13007871642373214 -0.12332116759634526 7.669138426105 8.087303313020135 
2.5 300898.33203366 0.3781199957577474 -0.13050213135457123 -0.12386159654394674 8.039370994577 7.911916181727994 
2.60417 311248.32387693465 0.3911261790935658 -0.1306704646087767 -0.12438161870856274 8.422018898584 7.746604030528524 
2.70833 321487.3479461963 0.40399291621193445 -0.13058781702777061 -0.12488544038489818 8.820598462889 7.580793356111371 
2.8125 331622.52800892695 0.41672915910308816 -0.1302731984687584 -0.12537474990654868 9.195067830571 7.415304166616296 
2.91667 341661.97873901244 0.4293451049669734 -0.12974810796535705 -0.12585107492779007 9.539874516604 7.254955928150404 
3.02083 351608.3649124826 0.44184410245990985 -0.1290203461735988 -0.12631708444325523 9.896952835928 7.098224695775588 
3.125 361463.40825401637 0.4542283151649384 -0.12809534226536406 -0.12677626426766037 10.2582565692 6.940378190094857 
3.22917 371226.4354888219 0.46649689702000324 -0.12697250473753827 -0.12723253311142085 10.64080694991 6.779696126364593 
3.33333 380905.474644142 0.4786599363416679 -0.12567310941229903 -0.12769342187801397 10.966345804760001 6.617263275492351 
3.4375 390506.9998775409 0.4907255687962691 -0.12421452533233553 -0.1261217557136033 11.2689524131 9.260306765431368 
3.54167 400043.83271922776 0.502709906393852 -0.12263007270170012 -0.12399032780388192 11.47658669861 12.637963746649184 
3.64583 409532.0644497395 0.5146331700339054 -0.12096128793031828 -0.12193456105874834 11.58196757594 13.070080987288506 
3.75 418980.7982554065 0.5265067991177489 -0.11923214281187665 -0.11995748509605497 11.64653527615 12.661465725103717 
3.85417 428405.0107072466 0.538349613759577 -0.11748136889908824 -0.11805898305878659 11.581141822180001 12.274844632760685 
3.95833 437822.04753694515 0.5501834112486832 -0.11575365038139493 -0.11623875398364392 11.38279524891 11.918065345649559 
4.0625 447242.7665854455 0.5620218359504041 -0.11407736384017662 -0.11449493093135521 11.12358076393 11.588133097982244 
4.16667 456671.4178006443 0.5738702285067757 -0.11246427660346867 -0.11282982529800106 10.85112867279 11.275860306632968 
4.27083 466108.8847021493 0.5857296991812817 -0.11091769338893144 -0.1112430058899056 10.58003285012 10.977004973543645 
4.375 475554.50203237595 0.5975994119865858 -0.10943702451287488 -0.109730776828797 10.3173690734 10.6929219260482 
4.47917 485006.7367532566 0.6094774404502359 -0.10801949737530293 -0.10828787799697825 10.0686249916 10.426109724762078 
4.58333 494463.7221385153 0.6213614387748099 -0.10666149873392895 -0.10690882328685003 9.834808857944 10.178118518076937 
4.6875 503923.4988687968 0.6332489448069906 -0.10535918059613184 -0.10558849773288426 9.61541110647 9.946114129511512 
4.79167 513384.1233218454 0.6451375161190184 -0.104108732335753 -0.10432232223957993 9.409637575587999 9.728366126647789 
4.89583 522843.71787727607 0.65702479322353 -0.10290650707676122 -0.10310624943774949 9.216530160497 9.524592853601547 
5.0 532300.4978437006 0.6689085334111837 -0.1017490893225774 -0.10193666612370533 9.034874798668 9.331947879305817 
5.10417 541752.8179906432 0.6807866692243892 -0.10063341185769924 -0.1008103723462428 8.86320614724 9.149223683612234 
5.20833 551199.2019103937 0.6926573453545 -0.09955682949635282 -0.09972451513211178 8.700248579618 8.976707981616338 
5.3125 560638.2792970494 0.7045188398243332 -0.0985169614018915 -0.09867654561406058 8.545303048892 8.812199435885876 
5.41667 570068.756925084 0.7163695275187638 -0.09751161810244331 -0.09766459948014306 8.397654521543 8.654582513781142 
5.52083 579489.4237745603 0.7282078866252565 -0.09653881432653517 -0.09668560604229082 8.256489952473 8.505260457000501 
5.625 588899.1443719009 0.7400324902656316 -0.09559675222129038 -0.09573815161164478 8.121330836775 8.362272978980362 
5.72917 598296.829047097 0.7518419691201713 -0.09468374655540776 -0.09482047287840878 7.991877812607999 8.22440866919621 
5.83333 607681.4382953619 0.7636350169086353 -0.09379823563606882 -0.09393095181249933 7.867493032908 8.092792206067545 
5.9375 617052.0070610825 0.7754104209063736 -0.09293884229614745 -0.09306809718601994 7.74747496274 7.965841201887492 
6.04167 626407.6297858331 0.7871670431551072 -0.09210433627086846 -0.09223053222160926 7.631509269073 7.843214757735381 
6.14583 635747.4317693287 0.7989037844740405 -0.09129356217523674 -0.09141698541160548 7.519423011357 7.725715511636456 
6.25 645070.5609398194 0.8106195741182335 -0.09050541877610677 -0.09062628031274578 7.41104239508 7.611906845299377 
6.35417 654376.188410301 0.8223133704775568 -0.0897388603455301 -0.08985732600107066 7.306175185753999 7.501516980657089 
6.45833 663663.5094072134 0.833984162243729 -0.08899289895038764 -0.0891091082190163 7.204628709336 7.395376885796856 
6.5625 672931.742913624 0.8456309679619267 -0.08826660351128812 -0.08838068236369145 7.10622130475 7.292181430483701 
6.66667 682180.1311358463 0.8572528353605186 -0.08755909841783492 -0.08767116656276863 7.01077421667 7.191733104813016 
6.77083 691407.9392868149 0.8688488410788462 -0.08686956294011201 -0.08697973684289373 6.918098249932 7.094882816643784 
6.875 700614.4551162769 0.8804180900768446 -0.0861972300039753 -0.08630562060015623 6.828003774854 7.000427018628214 
6.97917 709798.9879383632 0.8919597144130529 -0.0855413837032515 -0.08564809362392589 6.740321102438 6.90821763738002 
7.08333 718960.8669838925 0.9034728711740581 -0.08490135511493409 -0.08500647670209849 6.6549072571979995 6.8191074104911875 
7.1875 728099.4379269709 0.9149567381096918 -0.08427651352601331 -0.08438012859591792 6.571633103942 6.73197164628363 
7.29167 737214.0630516332 0.9264105138424373 -0.08366626680886788 -0.08376844776150538 6.490387936957 6.646693883591789 
7.39583 746304.1187872601 0.9378334147703443 -0.0830700551837968 -0.08317086678325292 6.411069408894001 6.564117928758759 
7.5 755368.994750589 0.949224673863183 -0.08248734876817712 -0.08258685011138989 6.333582229449 6.483182452090893 
7.60417 764408.0928800958 0.9605835395746773 -0.08191764535791322 -0.08201589199733483 6.257837696914 6.403794705236749 
7.70833 773420.82693368 0.9719092752112768 -0.08136046912210586 -0.08145751442083615 6.183751458453 6.326786635208203 
7.8125 782406.6223472892 0.983201158754499 -0.08081537020500539 -0.08091126513232838 6.111240740464001 6.251152148360351 
7.91667 791364.9157856381 0.9944584822963465 -0.0802819235542572 -0.08037671610802177 6.0402261720179995 6.176817055429887 
8.02083 800295.1489290149 1.005680544231577 -0.079759713263003 -0.07985344602848543 5.970598080467 6.104606635439216 
8.125 809196.7923550674 1.016866679268442 -0.07924839254906266 -0.07934110473537381 5.9023826652019995 6.0335439464759775 
8.22917 818069.302640553 1.0280162045211545 -0.07874757589772846 -0.078839303027467 5.835454509461 5.963575753824714 
8.33333 826912.1533958679 1.03912845850903 -0.07825691701805815 -0.07834769178640832 5.7697614948939995 5.895518556192775 
8.4375 835724.8270183393 1.0502027907933662 -0.07777608807479236 -0.07786594159909899 5.705260667299 5.828444534976933 
8.54167 844506.8124741485 1.0612385591901272 -0.07730477407204439 -0.07739373750869583 5.641913761761 5.762303625716344 
8.64583 853257.6049025052 1.072235129272533 -0.07684267181695485 -0.07693077947746962 5.579685871926 5.697876795433231 
8.75 861976.7055019807 1.083191874228222 -0.0763894895926476 -0.0764767808550526 5.518528553666 5.634287798454318 
8.85417 870663.6224521517 1.094108176017423 -0.07594494943337252 -0.07603146815264483 5.4583767730709996 5.5714961329844215 
8.95833 879317.8720580102 1.1049834268110619 -0.07550878995967693 -0.07559457991262053 5.39916969929 5.510264043186846 
9.0625 887938.9782128487 1.115817028315805 -0.07508076498760864 -0.07516586638647182 5.3408600185860005 5.44975165328376 
9.16667 896526.4714233312 1.1266083905489268 -0.07466064103774449 -0.07474508853533313 5.283411343679 5.389925775802288 
9.27083 905079.8877833387 1.1373569305488045 -0.07424819471563515 -0.07433201770168463 5.226792548859 5.331528579773425 
9.375 913598.7686132588 1.1480620719216381 -0.07384321176486715 -0.07392643492156559 5.170975801209 5.273751326153424 
9.47917 922082.6601337962 1.1587232444315472 -0.07344548620705463 -0.07352813039846118 5.115934801452 5.216565440590142 
9.58333 930531.1132367859 1.1693398837125675 -0.07305481972580352 -0.07313690311773602 5.061643742113 5.160692947345143 
9.6875 938943.6834672202 1.1799114312460637 -0.07267102158167811 -0.07275256024950827 5.008077665206001 5.105354974352065 
9.79167 947319.9309318807 1.1904373342459147 -0.07229390834289486 -0.07237491676374597 4.955212533138001 5.0505273915182975 
9.89583 955659.4202804958 1.2009170456348344 -0.07192330379846049 -0.07200379499781762 4.903025729997999 4.9969128753715975 
10.0 963961.7202159063 1.2113500234288284 -0.07155903768776452 -0.07163902429999958 4.8514936906949995 4.943760649196538 
10.1042 972226.404033387 1.2217357314149242 -0.07120094701690029 -0.07128044066035333 4.800595443523 4.890348134698955 
10.2083 980453.0492103639 1.2320736386355964 -0.07084887498855716 -0.0709282570551697 4.750310906973 4.839944578424652 
10.3125 988641.2369834097 1.2423632188572022 -0.07050266990011937 -0.07058156555838724 4.7006187981470005 4.788799283694947 
10.4167 996790.5528388709 1.2526039511865221 -0.07016218633816257 -0.07024060689300415 4.6515001453050004 4.736156058991064 
10.5208 1004900.586068857 1.2627953195127994 -0.06982728402413417 -0.06990523960940864 4.602936303723 4.688435201038207 
10.625 1012970.9298446542 1.272936812599995 -0.06949782796065476 -0.06957532830501933 4.554909866852 4.639033442461529 
10.7292 1021001.1810110256 1.2830279238282962 -0.0691736878765226 -0.06925074238718287 4.507403923048 4.587964282882028 
10.8333 1028990.9400526785 1.29306815115198 -0.06885473810461012 -0.06893135598264788 4.460402248053 4.541840748616941 
10.9375 1036939.8110929378 1.3030569970977446 -0.06854085754090923 -0.06861704737851282 4.413889632848999 4.49405478900716 
11.0417 1044847.4017672362 1.312993968605733 -0.06823192928912711 -0.06830769945744453 4.367851584717 4.444620507197288 
11.1458 1052713.3230761385 1.3228785768448381 -0.0679278402540873 -0.06800749398933292 4.322273755213001 4.3975843745568985 
11.25 1060537.1894906438 1.3327103373450293 -0.06762848136932564 -0.06771532259226576 4.277142822819 4.347403805768862 
11.3542 1068318.618812956 1.3424887698223908 -0.06733374721034154 -0.06742766359344254 4.23244597102 4.298245901698665 
11.4583 1076057.2321054102 1.3522133980898094 -0.06704353577934646 -0.06714594857754141 4.188170707309 4.254687801538917 
11.5625 1083752.6536914813 1.3618837500582404 -0.06675774847135595 -0.06686838615368296 4.144305000572 4.2096944489908354 
11.6667 1091404.5111469717 1.3714993577256345 -0.06647629001583824 -0.06659489053620726 4.100837381991 4.163990259665158 
11.7708 1099012.4351310998 1.381059756964677 -0.06619906801616389 -0.06632644408152522 4.057756227284 4.122089166816876 
11.875 1106576.0595338673 1.3905644877079757 -0.06592599328418647 -0.0660625024691801 4.015050747127 4.078321112295853 
11.9792 1114095.0213046598 1.4000130937326734 -0.06565697937386443 -0.06580232270503084 3.9727103532740005 4.033593884137938 
12.0833 1121568.9604909653 1.4094051227091031 -0.06539194264319201 -0.06554641408219841 3.9307250897880004 3.993126240024859 
12.1875 1128997.5200865692 1.4187401260100243 -0.06513080183750813 -0.06529520036269743 3.889084997668 3.9505384546937825 
12.2917 1136380.346254819 1.428017658991186 -0.06487347861565305 -0.06504747376543296 3.8477814343579997 3.9067839540678118 
12.3958 1143717.0879780897 1.437237280550831 -0.06461989663425811 -0.06480352017368851 3.806805389373 3.8675052297216825 
12.5 1151007.397209913 1.4463985533208688 -0.06436998189554866 -0.06456422230748848 3.766148364413 3.8260124998506546 
12.6042 1158250.9289304763 1.4555010437366152 -0.06412366285254631 -0.06432816337439196 3.725802657116 3.7832680109993686 
12.7083 1165447.340866542 1.464544321684835 -0.06388086967105476 -0.0640956232020371 3.685760191465 3.744967003068965 
12.8125 1172596.2936800686 1.4735279607407692 -0.06364153466986573 -0.06386750075813108 3.646013441762 3.704491721188498 
12.9167 1179697.45092163 1.4824515381095995 -0.06340559217005111 -0.06364239247717784 3.606555289711 3.662783225654984 
13.0208 1186750.4789822737 1.4913146345659518 -0.06317297834056328 -0.06342076141431074 3.567378879605 3.6252771400648283 
13.125 1193755.0470327013 1.5001168343774691 -0.06294363101219891 -0.06320313760594942 3.528477385122 3.585748436801067 
13.2292 1200710.8270306624 1.5088577253141016 -0.06271748966322165 -0.06298832391457654 3.489844087361 3.545092759556977 
13.3333 1207617.493830444 1.517536898785696 -0.06249449566181965 -0.06277713150451691 3.451472923645 3.508223096242618 
13.4375 1214474.7250214422 1.5261539496391388 -0.06227459182789284 -0.06256938627583541 3.413357768673 3.4695760186021825 
13.5417 1221282.2010006665 1.5347084762494667 -0.06205772258302883 -0.06236426550580543 3.375492746721 3.429982536318229 
13.6458 1228039.6047367838 1.5432000802233574 -0.061843833325427464 -0.0621630720795725 3.3378713229740002 3.393611663636816 
13.75 1234746.6222915982 1.5516283670544384 -0.06163287170875671 -0.061964636075988455 3.300488486806 3.355786542417689 
13.8542 1241402.9421976074 1.5599929453411032 -0.061424786046208296 -0.061769032846217486 3.263338173379 3.3170703133170525 
13.9583 1248008.2560071475 1.5682934274765858 -0.06121952665933575 -0.06157704937375574 3.2264156907770003 3.2812869099201345 
14.0625 1254562.2577719837 1.5765294289949954 -0.06101704453904615 -0.061387398481260735 3.1897154943049997 3.2443959365993207 
14.1667 1261064.6443638317 1.5847005689740956 -0.06081729212031226 -0.06120118060820312 3.153232606394 3.206185567438865 
14.2708 1267515.1153633134 1.5928064698957618 -0.060620222972494725 -0.06101764411355082 3.116962186759 3.171086647039146 
14.375 1273913.3731391735 1.600846757745528 -0.060425791968080615 -0.06083671701242821 3.080899808811 3.135035188986101 
14.4792 1280259.1226992647 1.6088210618253294 -0.06023395487806279 -0.060659088618607804 3.0450409863209997 3.097331447475686 
14.5833 1286552.0717484807 1.6167290148263023 -0.060044668487668935 -0.06048354042902315 3.009381315595 3.0630537712759724 
14.6875 1292791.9307146776 1.6245702528613584 -0.05985789063189315 -0.06031143982351961 2.973916639349 3.0273630216803356 
14.7917 1298978.4127184604 1.6323444154272182 -0.05967358009019971 -0.06014150040851596 2.93864292084 2.9903728884904606 
14.8958 1305111.2336285128 1.6400511454739393 -0.05949169669645085 -0.059974416220083704 2.903556523614 2.9566725971363517 
15.0 1311190.1118729939 1.6476900891679107 -0.05931220083603594 -0.05980990131049091 2.8686534063769997 2.9215205944842384 
15.1042 1317214.7686566717 1.6552608961647115 -0.05913505396296759 -0.05964774622510127 2.8339300492770003 2.885349549034304 
15.2083 1323184.927846626 1.6627632194654802 -0.058960218284250146 -0.05948847921693923 2.799382995019 2.8519323786322848 
15.3125 1329100.3160204482 1.670196715477485 -0.058787656852920964 -0.05933116812591477 2.7650090261740004 2.8175022982577818 
15.4167 1334960.6623167398 1.6775610438262538 -0.05861733316445019 -0.05917697949926781 2.730804519593 2.781718637039186 
15.5208 1340765.6986595595 1.6848558676376235 -0.05844921169324295 -0.05902447732344229 2.696766299425 2.74890340709931 
15.625 1346515.1596812673 1.6920808534407827 -0.05828325767138814 -0.05887515640045704 2.662891266715 2.714842555969567 
15.7292 1352208.7825372056 1.6992356709353933 -0.058119436595819106 -0.05872748886476975 2.629175808904 2.679657749678532 
15.8333 1357846.3071386612 1.7063199932843391 -0.0579577147869874 -0.058582772592589816 2.595616639541 2.647251585157 
15.9375 1363427.4761930704 1.713333497164249 -0.057798059463357164 -0.058439787196479465 2.562210998056 2.613694454646357 
16.0417 1368952.034930285 1.7202758624215126 -0.057640438027135935 -0.05829959867940038 2.528955649329 2.5790490368269077 
16.1458 1374419.7313552264 1.7271467723897744 -0.057484818673236966 -0.05816114885102763 2.4958478103650004 2.5470204276187953 
16.25 1379830.3161384065 1.7339459137523598 -0.05733117008835434 -0.0580254129977924 2.462884751205 2.513906694872476 
16.3542 1385183.5426365784 1.7406729765682236 -0.05717946147736573 -0.05789135773154763 2.430063871442 2.479745860049791 
16.4583 1390479.1668554405 1.7473276542250833 -0.05702966244435811 -0.05776000118392899 2.397382564118 2.4480649392297904 
16.5625 1395716.9475074809 1.753909643512109 -0.05688174311305447 -0.05763020477603087 2.364838418421 2.4154014674962516 
16.6667 1400896.6459866646 1.7604186445881147 -0.05673567403847742 -0.05750315584500809 2.332429129879 2.3816356261452665 
16.7708 1406018.0262676664 1.7668543608549285 -0.05659142592928488 -0.0573775378284207 2.300152154363 2.3503492799064944 
16.875 1411080.8551210293 1.7732164992277717 -0.05644897016435812 -0.05725467626509828 2.268005442369 2.318010695115576 
16.9792 1416084.9019039904 1.7795047698723998 -0.056308278243204196 -0.0571332912599507 2.2359867218979996 2.284663053597418 
17.0833 1421029.9386558994 1.7857188863250113 -0.056169322002162736 -0.057014368114217895 2.204093839346 2.2537221049782468 
17.1875 1425915.7401121692 1.7918585655097774 -0.05603207362613796 -0.05689714736778462 2.172324785741 2.2217140121701084 
17.2917 1430742.083662916 1.7979235276868681 -0.05589650552157198 -0.05678204304857104 2.140677574427 2.18887656520933 
17.3958 1435508.7493026562 1.8039134963892387 -0.055762590167249645 -0.05666891935467944 2.109150098091 2.158112391242142 
17.5 1440215.519767918 1.8098281985955587 -0.055630300437647266 -0.056557518586639155 2.0777405362590002 2.126587867975122 
17.6042 1444862.1804494148 1.8156673646198447 -0.055499609359961455 -0.05644842618521939 2.046447109669 2.093969306268711 
17.7083 1449448.519344218 1.8214307280513595 -0.05537048997196724 -0.05634075028387753 2.015267931259 2.0636031033455535 
17.8125 1453974.3271637636 1.8271180258903368 -0.055242915571790466 -0.0562354923772046 1.9842013486849999 2.0322683118422096 
17.9167 1458439.3972093193 1.8327289983914896 -0.05511685938353716 -0.05613177808599579 1.9532455674309999 1.9999981278763572 
18.0208 1462843.5255554498 1.8382633892945577 -0.05499229499729447 -0.0560299477470283 1.922399214558 1.9699607152030592 
18.125 1467186.5107625984 1.8437209454631285 -0.054869195625932426 -0.05593013179826056 1.89166050584 1.9388507273365496 
18.2292 1471468.1541260798 1.8491014171975302 -0.05474753471035828 -0.05583172587054697 1.861027980734 1.9071026312610393 
18.3333 1475688.2595396992 1.8544045580634507 -0.05462728555649853 -0.05573564756444904 1.830500121719 1.8771077154118927 
18.4375 1479846.6335517291 1.8596301249622795 -0.05450842145601565 -0.05564107239465721 1.800075536446 1.8462673852664715 
18.5417 1483943.085360666 1.864777878125776 -0.05439091565596004 -0.05554816641857774 1.769752957706 1.8148939868226237 
18.6458 1487977.4267156927 1.869847580990986 -0.054274741089203396 -0.05545736112854738 1.7395309942130002 1.7850640436629304 
18.75 1491949.4720333377 1.8748390003468418 -0.054159870648536584 -0.05536795820899432 1.709408468253 1.7545822343117017 
18.8542 1495859.0382779532 1.8797519061839645 -0.05404627686745687 -0.055280438942511 1.67938412281 1.7234065750973704 
18.9583 1499705.9450534058 1.8845860718098872 -0.05393393213207622 -0.05519474018799908 1.649456887494 1.693771162868718 
19.0625 1503490.014500441 1.889341273720079 -0.05382280840494352 -0.0551104413989032 1.619625644948 1.6636108185788043 
19.1667 1507211.071349447 1.8940172916642497 -0.05371287733969258 -0.05502810390026491 1.5898893967299998 1.6326377288031313 
19.2708 1510868.9428490922 1.898613908556674 -0.05360411008404634 -0.054947444348165675 1.560247126365 1.6031793137501387 
19.375 1514463.4588516734 1.9031309105834422 -0.05349647747694816 -0.054868181919873305 1.530698036862 1.5732662487459474 
19.4792 1517994.4516262284 1.9075680869676104 -0.0533899495617992 -0.05479082814282954 1.50124115745 1.5425409471190432 
19.5833 1521461.7560598522 1.9119252302221832 -0.053284496075653415 -0.054715140780519755 1.471875852641 1.5132426493713254 
19.6875 1524865.209409323 1.9162021358379964 -0.05318008580848052 -0.05464084728605978 1.442601304014 1.4835062567329547 
19.7917 1528204.651481875 1.9203986025108835 -0.05307668704134214 -0.0545682858148977 1.4134169727650001 1.4530702677447422 
19.8958 1531479.9244627443 1.9245144319249636 -0.052974267097071814 -0.05449750397883246 1.384322274438 1.4239157819685366 
20.0 1534690.872929018 1.928549428770044 -0.05287279235947102 -0.05442811235935596 1.355316678752 1.3942887338770156 
20.1042 1537837.3438567552 1.932503400750569 -0.05277222827595002 -0.05436015817257989 1.3263997878309999 1.3641800984634187 
20.2083 1540919.186604949 1.9363761585654669 -0.052672539302187044 -0.054294215581566 1.297571381785 1.335153598897086 
20.3125 1543936.2526708813 1.9401675156007183 -0.05257368827259898 -0.054229659189102275 1.268830996695 1.3055715418066731 
20.4167 1546888.396272053 1.9438772886606315 -0.052475637848489284 -0.054166491938329564 1.240179175115 1.275668696079185 
20.5208 1549775.472888701 1.9475052961363162 -0.052378346840891106 -0.05410496433952905 1.211614705401 1.2469194567511497 
20.625 1552597.341184491 1.9510513604192972 -0.05228177502400234 -0.0540451768852912 1.183138453637 1.2174684702807215 
20.7292 1555353.8614336005 1.9545153059249267 -0.052185879168534594 -0.0539867740590112 1.1547504491140002 1.1875825342656885 
20.8333 1558044.8960772073 1.9578969597916909 -0.0520906144271074 -0.05392975867666894 1.126451073109 1.1590258366157415 
20.9375 1560670.309473688 1.9611961515672989 -0.051995933693556526 -0.053874361656387926 1.098240731138 1.1298511696844156 
21.0417 1563229.9678885355 1.9644127131960125 -0.05190178756500637 -0.05382065719259921 1.070119991371 1.1000331787868063 
21.1458 1565723.739414288 1.9675464789180268 -0.05180812412833818 -0.0537683351804259 1.042089600232 1.0714117201255138 
21.25 1568151.4938375207 1.970597285102326 -0.0517148886139433 -0.05371739826755273 1.014150434618 1.042444686899042 
21.3542 1570513.1026174384 1.973564970219783 -0.051622023330230665 -0.05366784915089351 0.9863036514638001 1.0129967613225592 
21.4583 1572808.4386549755 1.9764493745530016 -0.05152946707195194 -0.05362015099056805 0.9585505275992 0.984347416758969 
21.5625 1575037.3762248699 1.9792503401109578 -0.051437154938424226 -0.053573836480740544 0.9308925814853 0.9552676092166285 
21.6667 1577199.7907931807 1.981967710399686 -0.05134501786414711 -0.0535289042242848 0.9033315435092001 0.9259484048624171 
21.7708 1579295.558919917 1.9846013302999193 -0.0512529823636314 -0.05348535678515587 0.8758694821867999 0.8975397797551853 
21.875 1581324.5580227608 1.9871510457701729 -0.05116096992742253 -0.05344319671044495 0.8485087582252 0.8687244566551956 
21.9792 1583286.6661106513 1.9896167035119592 -0.05106889634270097 -0.05340278096925477 0.8212519845018 0.8393494121009321 
22.0833 1585181.7616355235 1.991998150783475 -0.05097667131112903 -0.053363779799682876 0.7941021859635 0.8107910159540724 
22.1875 1587009.7232017945 1.9942952350345315 -0.050884197709494976 -0.05332616024612791 0.767062810696 0.7820202442946246 
22.2917 1588770.4292095806 1.9965078034582084 -0.050791370684105795 -0.05328992480196382 0.7401377142943 0.752892482285333 
22.3958 1590463.7576223311 1.9986357026988533 -0.05069807705818797 -0.05325507597868495 0.7133313521962 0.7244954630530857 
22.5 1592089.5854207221 2.000678778165824 -0.05060419395109687 -0.05322161630800548 0.6866486633653 0.6957623398650981 
22.6042 1593647.7882322336 2.002636873568003 -0.050509587839336706 -0.053189777250717496 0.6600952415529 0.6665932361112253 
22.7083 1595138.239869672 2.004509830333886 -0.05041411338908909 -0.05315939447727902 0.6336774716058 0.6380406177504667 
22.8125 1596560.8115436665 2.0062974866219765 -0.050317611469642434 -0.053130395434650035 0.6074024259088 0.6092892815682983 
22.9167 1597915.3715425692 2.007999676918536 -0.05021990834182999 -0.05310278278860703 0.5812783334103 0.5802640629214161 
23.0208 1599201.7839958107 2.009616230483572 -0.0501208125432738 -0.053076559308808946 0.5553142672882 0.5517857532507957 
23.125 1600419.9082327068 2.0111469705450893 -0.0500201132704704 -0.05305172786275958 0.5295205590763999 0.5230347813317329 
23.2292 1601569.597759054 2.0125917130130415 -0.04991757780056932 -0.05302829143666821 0.5039089883219 0.49400718920222064 
23.3333 1602650.6988982994 2.013950264771778 -0.0498129480704611 -0.05300625316314811 0.4784928661363 0.4654304573207666 
23.4375 1603663.0493878347 2.015222421916091 -0.04970593714339214 -0.052985657503453965 0.4532872959392 0.43659042669641673 
23.5417 1604606.4767228665 2.0164079676700637 -0.049596225041478564 -0.05296690302262741 0.42830946052080004 0.40731327145563684 
23.6458 1605480.7962516872 2.0175066699935167 -0.04948345395373152 -0.0529492259047899 0.4035789744785 0.37854740408024556 
23.75 1606285.8087056256 2.0185182784780533 -0.04936722202359277 -0.05293294816056182 0.37911814547850003 0.3497456290202226 
23.8542 1607021.2975272026 2.019442520989519 -0.049247076629627844 -0.05291807423689576 0.3549524389141 0.32057477378909843 
23.9583 1607687.025672825 2.020279099650149 -0.04912250634588413 -0.05290460891388671 0.33111100402649996 0.2916429062371814 
24.0625 1608282.7315724373 2.0210276857613176 -0.04899293078377037 -0.0528925574655803 0.3076271304501 0.26249754462544533 
24.1667 1608808.1248633047 2.0216879144424516 -0.04885768986660544 -0.052881925746071534 0.2845390671066 0.23312548552014975 
24.2708 1609262.8804305382 2.0222593771421313 -0.0487160288488217 -0.05287272030929935 0.2618905322121 0.20386809060471744 
24.375 1609646.63203225 2.022741613627228 -0.04856708229156362 -0.05286494853764534 0.2397316634401 0.17439265758870098 
24.4792 1609958.9642199657 2.023134101829791 -0.04840985375411965 -0.05285861880453657 0.218119890314 0.14467817566870808 
24.5833 1610199.40274241 2.0234362457880914 -0.04824319167395175 -0.05285374066774029 0.1971209457273 0.11492948646806483 
24.6875 1610367.4027860954 2.023647360869309 -0.04806575981035764 -0.05285032510612897 0.1768098848622 0.0849305411559252 
24.7917 1610462.3347837154 2.0237666559358347 -0.0478760015756408 -0.052848384805475046 0.1572721306701 0.054646687132088166 
24.8958 1610483.4672528119 2.023793211779701 -0.0476720969028849 -0.052847934504039795 0.1386044365563 0.024136910964399624 
25.0 1610429.9458802983 2.0237259548394215 -0.047451909678844044 -0.05281920307375665 0.1209155477344 0.004404543771786589 
25.1042 1610300.7683877125 2.023563625614735 -0.04721292457295254 -0.05274985780198782 0.10432632957320001 0.0 
25.2083 1610094.754398827 2.023304740801127 -0.046952171306225254 -0.05263926503724625 0.08896880224769 0.0 
25.3125 1609810.5112891467 2.022947550375045 -0.04666613882182928 -0.05248667718858435 0.07498336605966 0.0 
25.4167 1609446.3962107603 2.0224899898729167 -0.046350679843605344 -0.05229121233971301 0.06251255042624 0.0 
25.5208 1609000.4829330572 2.0219296387219687 -0.046000927538475525 -0.05205183644838174 0.0516889884846 0.0 
25.625 1608470.5525309686 2.0212637085387226 -0.04561127211455319 -0.05176735834762436 0.042612860307599996 0.0 
25.7292 1607854.1677992104 2.020489136640692 -0.045175547845944714 -0.05143646969293414 0.03531214586206 0.0 
25.8333 1607148.923118281 2.0196029000372557 -0.044687661056215966 -0.051057879095736336 0.0296882490924 0.0 
25.9375 1606352.8383113304 2.0186025103647953 -0.044142579990728 -0.050630523554271445 0.025492930382659998 0.0 
26.0417 1605464.6082446603 2.017486327543936 -0.04353696213345818 -0.050153702444544423 0.022393586500179998 0.0 
26.1458 1604483.5356700518 2.0162534753867245 -0.042868985424042536 -0.04962704146863173 0.020077721861479998 0.0 
26.25 1603409.316065028 2.0149035712189307 -0.042137807505352454 -0.049050377152281444 0.01830773692442 0.0 
26.3542 1602241.8522882268 2.0134364929691184 -0.041343099904936904 -0.04842365734790999 0.0169215835313 0.0 
26.4583 1600981.144407213 2.011852240722192 -0.04048477114573786 -0.047746882091787235 0.015813488481510003 0.0 
26.5625 1599627.2344860693 2.0101508673374373 -0.03956282798608967 -0.04702007396482255 0.01491447265604 0.0 
26.6667 1598180.1819859708 2.00833244753597 -0.0385773135988496 -0.046243264887060764 0.01417823025556 0.0 
26.7708 1596640.0543320803 2.0063970660467487 -0.037528283867987525 -0.04541649105378753 0.01357230675513 0.0 
26.875 1595006.9234614358 2.0043448132685215 -0.036415798717341415 -0.044539791082360614 0.01307297731213 0.0 
26.9792 1593280.864833649 2.0021757840266337 -0.03523991962940153 -0.04361320548113179 0.01266230449118 0.0 
27.0833 1591461.9574168709 1.9998900775553896 -0.034000709615541316 -0.04263677664191179 0.01232638217992 0.0 
27.1875 1589550.2832313462 1.9974877969244689 -0.032698232074632294 -0.04161054859494251 0.01205422331145 0.0 
27.2917 1587545.9278357965 1.9949690496501322 -0.03133255202158584 -0.04053456726999549 0.011837014953600001 0.0 
27.3958 1585448.985946028 1.9923339547557717 -0.02990375021487603 -0.03940888351256455 0.01166803726291 0.0 
27.5 1583259.8668036952 1.9895830265096173 -0.028412690638688138 -0.03823371701241984 0.01157291820508 0.0 
27.6042 1580980.1388261153 1.986718235842998 -0.02686314334648542 -0.03700990972989837 0.01169327608672 0.0 
27.7083 1578612.7854979255 1.9837433319132811 -0.025262427594256676 -0.03573906326407772 0.01226942302676 0.0 
27.8125 1576159.9126353452 1.9806609609671724 -0.023615649574781804 -0.03442230806264712 0.01326960084232 0.0 
27.9167 1573624.164828289 1.9774744462943707 -0.02192926233292808 -0.03306106379866813 0.01485166900487 0.0 
28.0208 1571009.7447104484 1.9741890690801285 -0.020213627479047716 -0.0316575865367974 0.01746573512207 0.0 
28.125 1568316.461333061 1.9708045893711543 -0.018468057129390435 -0.030211773771609662 0.02034454573326 0.0 
28.2292 1565543.4686405668 1.967319943982675 -0.01669020972915052 -0.028723171322182273 0.023307983579599997 0.0 
28.3333 1562690.118363753 1.9637343182755722 -0.014878233615927189 -0.027191431183581916 0.02633135382572 0.0 
28.4375 1559756.6208445467 1.9600479765733074 -0.013032427863130852 -0.025616666271904176 0.029580193960800003 0.0 
28.5417 1556743.7321119355 1.9562618689299254 -0.011154455825807428 -0.023999282439859826 0.03324245359519 0.0 
28.6458 1553651.354537366 1.9523758726617682 -0.009243828214208135 -0.02233922727833071 0.03712439536689 0.0 
28.75 1550480.9568975372 1.9483918334880703 -0.007303985385440113 -0.020637289258413904 0.04173617019018 0.0 
28.8542 1547236.28939212 1.9443144640487262 -0.0053440943897477096 -0.018895481568399042 0.048068522852290005 0.0 
28.9583 1543922.0131150878 1.9401496216471696 -0.0033756044673279493 -0.01711630638433803 0.056715668749400004 0.0 
29.0625 1540543.2615194838 1.9359037571707478 -0.0014111449004649424 -0.015302519454846175 0.06809251341627 0.0 
29.1667 1537105.6768365204 1.9315839608563117 0.0005353834436434138 -0.013457149651664224 0.08270180601254 0.0 
29.2708 1533612.0663152507 1.9271937603970617 0.0024572118871853035 -0.011581703966796919 0.09931055086832001 0.0 
29.375 1530063.1781127807 1.9227340959549453 0.0043527539046910495 -0.009676584027159318 0.11704416499279999 0.0 
29.4792 1526455.6780842755 1.9182007777199945 0.006230689991742711 -0.007739999991695612 0.1335213219457 0.0 
29.5833 1522790.5027748395 1.9135949825894973 0.008088974293768854 -0.005772454618072853 0.1513069279312 0.0 
29.6875 1519070.8517693575 1.9089207312804013 0.00991988036802437 -0.0037756655126552907 0.1718286412126 0.0 
29.7917 1515292.156934561 1.9041722833071395 0.011735211214457775 -0.0017471804027084925 0.189842549423 0.0 
29.8958 1511451.8199778984 1.8993463735589953 0.013541826107187816 0.0003143955314033331 0.2067907019939 0.0 
30.0 1507551.6663642097 1.894445295982741 0.015335473215122823 0.0024080823406740226 0.2257188445978 0.0 
30.1042 1503595.9687347633 1.8894744197377444 0.017105757277357136 0.0045315863788657484 0.2485860510505 0.0 
30.2083 1499584.8937222892 1.88443395422087 0.01885260953867215 0.0066848181939249685 0.2720851006207 0.0 
30.3125 1495519.8499704977 1.87932566958601 0.020572846695482132 0.00886702159544317 0.29766139396720004 0.0 
30.4167 1491402.5887271124 1.8741517665159584 0.022262431336786313 0.011077256475767294 0.3255234050597 0.0 
30.5208 1487233.1482230315 1.8689122930530784 0.023921638267251744 0.013315502311724847 0.3541185063396 0.0 
30.625 1483010.695572893 1.8636062025627558 0.02555293856441433 0.015582206214191041 0.3827026488579 0.0 
30.7292 1478734.8243444795 1.858232984307204 0.027157738414884215 0.017877586364769993 0.4116855683647 0.0 
30.8333 1474405.2702769476 1.8527923062064529 0.028737093575887777 0.02020178462439781 0.44126952558 0.0 
30.9375 1470022.4339435112 1.8472846716356488 0.030290395763903813 0.022554585956709783 0.4721055232928 0.0 
31.0417 1465587.548926011 1.841711630759451 0.031814949968780835 0.024935328148295355 0.5052755990395 0.0 
31.1458 1461104.109293338 1.8360775743543234 0.033302386791813 0.027342135507406384 0.5436288695071999 0.0 
31.25 1456574.4824658835 1.8303854774084698 0.03474717522819414 0.02920314788974321 0.5854777439489001 0.16011628234215577 
31.3542 1452001.777893536 1.8246392473718605 0.03614192614903539 0.02994133534753951 0.6321828579459999 0.6680929256293725 
31.4583 1447389.3547772085 1.8188431055408596 0.03747862951385933 0.030685965210008437 0.6843812921272999 1.0092444507814604 
31.5625 1442736.4254837255 1.812996062146428 0.03875970417567251 0.03143757563598726 0.7359294049581 1.0195214186354955 
31.6667 1438042.7790377545 1.8070978520691439 0.039986126432099936 0.03219576334209262 0.7885270272403 1.029484662993064 
31.7708 1433307.1445478436 1.8011468782597078 0.04116154316527393 0.03296089625677445 0.8403595684563 1.0407240986508643 
31.875 1428526.4384141525 1.7951392657522773 0.04229416379575441 0.033733640215681815 0.8883800069729001 1.0518964747041815 
31.9792 1423698.9035984555 1.7890728065875003 0.04338887041680464 0.034513953499438754 0.9350120190586 1.0632065947092364 
32.0833 1418823.0790499912 1.7829456647548412 0.044449807889743904 0.03530241513107657 0.9801850544306999 1.0759406916007712 
32.1875 1413899.9500569538 1.7767590784039606 0.04547497940094989 0.03609869742991312 1.028259286353 1.0882229921839053 
32.2917 1408932.903812949 1.7705173040078783 0.046456358114982756 0.03690212094860268 1.0833293145310001 1.0996468008164089 
32.3958 1403923.931443803 1.7642228436891008 0.04738943250151098 0.037712824204984674 1.142455862644 1.111482367501011 
32.5 1398872.9369221828 1.7578755767761232 0.048274943201208904 0.03853032880308471 1.201829071152 1.1226486464498129 
32.6042 1393779.714833491 1.751475245137349 0.049113912336515485 0.03935496328536958 1.2620514563679999 1.1334190492762644 
32.7083 1388646.6318100856 1.7450248227707101 0.04990090431073117 0.04018631414079832 1.32863778356 1.1450177578830598 
32.8125 1383471.5857485621 1.7385216680951618 0.05064172120308116 0.041024484957147056 1.3902264260480002 1.1561740816462438 
32.9167 1378253.2296260633 1.7319640883918588 0.05134027386412701 0.04187022711486299 1.4505261641290002 1.1671260400532144 
33.0208 1372992.8066894223 1.725353645970848 0.051993969559886694 0.042722787123262274 1.5151886833769999 1.1792899470136224 
33.125 1367689.208680746 1.7186889481541876 0.052606131982797164 0.04358270649386409 1.577205193502 1.1909809480762372 
33.2292 1362343.3959817218 1.7119712017930993 0.053174892194361285 0.04444971198616465 1.643188508494 1.2021121671093495 
33.3333 1356957.215179268 1.705202727377141 0.053696160383456676 0.04532339395537388 1.71449355495 1.2142124168913797 
33.4375 1351531.3432645553 1.6983843756385089 0.05416879263413405 0.04620401127307927 1.787629308693 1.2254222929233016 
33.5417 1346065.0462266726 1.691515224191888 0.05459519762201971 0.04709118962618963 1.859259911584 1.2361603134834098 
33.6458 1340558.43966712 1.6845954183064082 0.05497565504625466 0.047985465877430133 1.932820825267 1.2481900408642144 
33.75 1335009.9729698247 1.6776230094204438 0.05531463857546565 0.0488866347618051 2.002156938942 1.259828813489185 
33.8542 1329417.8371583237 1.6705957243071288 0.055617277492044453 0.04979526257904032 2.067634978215 1.2713627751723566 
33.9583 1323780.615948021 1.6635117832107496 0.055887720394379364 0.050711524943207964 2.13042266452 1.2844940966072798 
34.0625 1318098.4305814216 1.656371338489132 0.05612625788686957 0.05163528662589223 2.195126528917 1.2972819537943583 
34.1667 1312369.698425575 1.6491724013470554 0.05633746908757265 0.05256712610053338 2.254299412539 1.309623525762589 
34.2708 1306591.450220787 1.6419112405027434 0.056529424269473355 0.05350705153746538 2.304372056286 1.3238804956468955 
34.375 1300760.8565524432 1.634584300408929 0.056709848392308644 0.054456190060239384 2.346519375767 1.3381803695391072 
34.4792 1294875.820221941 1.627188945648123 0.05688463228574806 0.0554141911576751 2.382926512212 1.3525197755556129 
34.5833 1288935.217585276 1.619723764207626 0.057057226072797895 0.05638188903409813 2.41636475198 1.368623059642754 
34.6875 1282938.6202418709 1.6121882177433948 0.0572293386152519 0.057358817120056305 2.448505899832 1.3843224555092368 
34.7917 1276886.069581706 1.6045823582676133 0.05740150411147623 0.05828191547239481 2.480560804156 1.4402108800836 
34.8958 1270777.7174119356 1.5969063765467773 0.057573985272893674 0.058430893230573266 2.512531164777 2.0196401073426165 
35.0 1264613.6534736303 1.5891603853528422 0.057747206794093515 0.058582539580202875 2.544068056091 2.562440914616502 
35.1042 1258393.9760969128 1.5813445082510844 0.057921577749251746 0.058735930977720674 2.5752551509979997 2.59036203089259 
35.2083 1252118.8533482933 1.5734589564401096 0.05809733788401309 0.05889233160887408 2.6063492755419997 2.6207458197291533 
35.3125 1245788.5076169835 1.565504009382443 0.058274596325932675 0.0590504560824856 2.6374954449769996 2.650045008718146 
35.4167 1239403.180071287 1.5574799701391133 0.05845342088670375 0.05921151732198293 2.668707286318 2.6782020965535605 
35.5208 1232963.12073874 1.5493871529039884 0.05863386296461421 0.05937462845829722 2.699996572602 2.7089207134468043 
35.625 1226468.5805533582 1.5412258730100525 0.05881597750286503 0.059540326068928895 2.731367400147 2.7386069972148377 
35.7292 1219919.7952322043 1.532996426668103 0.05899986348281831 0.059708582289281775 2.7627567462209996 2.7668697087227887 
35.8333 1213316.987946278 1.524699094323089 0.05918565718169543 0.059878996340451573 2.7941031829300003 2.7981350655207007 
35.9375 1206660.381257951 1.516334155655135 0.05937350214066692 0.06005256502377465 2.8254072194310003 2.827894397837547 
36.0417 1199950.2083029693 1.5079019036312602 0.05956352103131015 0.0602281386889052 2.856708112033 2.856542055531352 
36.1458 1193186.7152813908 1.4994026476355815 0.05975580936483015 0.060406834338052606 2.8880428521040002 2.8880629675034992 
36.25 1186370.163008508 1.4908367154182618 0.059950431563591595 0.06058799086066391 2.919450582043 2.918137248880566 
36.3542 1179500.8291066273 1.4822044558497802 0.06014741542172154 0.060771652716476554 2.9510114339089997 2.947236177860026 
36.4583 1172579.0073366517 1.473506238080975 0.06034675375395255 0.06095857371718005 2.982760187393 2.9788976954938047 
36.5625 1165604.9858517286 1.46474242421577 0.060548459018839436 0.061147724001196835 3.0146764024470003 3.009419696064763 
36.6667 1158579.0485032785 1.455913370952381 0.060752560004808394 0.06134016089821914 3.046730825378 3.038594212773556 
36.7708 1151501.4703953313 1.447019423996727 0.060959112971524836 0.06153537266017861 3.078859107521 3.0705851828943174 
36.875 1144372.520645488 1.4380609215319597 0.06116819467881757 0.0617330389302817 3.111042931173 3.1016585129990024 
36.9792 1137192.4697000196 1.429038203410886 0.061379883969563495 0.061934516582418775 3.143290737946 3.1308627264484543 
37.0833 1129961.5912370249 1.419951613547548 0.061594256954048875 0.06213848172480607 3.175609106205 3.163258439703617 
37.1875 1122680.1633363825 1.4108015013874273 0.06181138403681517 0.06234546526173301 3.208012147519 3.194664754058276 
37.2917 1115348.4701910086 1.401588224057875 0.062031325582862396 0.06255603362501261 3.240524029584 3.22414888755033 
37.3958 1107966.8050226883 1.392312150032253 0.06225412455617547 0.06276925156649571 3.273186089112 3.25710171059602 
37.5 1100535.4670784979 1.3829736553555283 0.06247981403512964 0.06298593789101603 3.306019653743 3.288686568160601 
37.6042 1093054.7560429059 1.3735731166223106 0.06270843122278291 0.06320612052687102 3.33902003868 3.3184428655658533 
37.7083 1085524.9737203864 1.3641109130912876 0.06294001318414051 0.06342912875530571 3.372196673186 3.3518935667232013 
37.8125 1077946.4221809667 1.3545874243548508 0.06317460147283936 0.06365592650737528 3.4055491020949997 3.38373360382834 
37.9167 1070319.403302111 1.3450030297634092 0.06341224324819611 0.06388628936432594 3.4390866438 3.41376865273611 
38.0208 1062644.2209644776 1.3353581111846606 0.06365298572216084 0.06411967054679191 3.472776595191 3.4476655444203788 
38.125 1054921.1753012058 1.3256530457770315 0.06389689057770195 0.0643570168320029 3.506570444034 3.479863429833924 
38.2292 1047150.5622071292 1.3158882053729355 0.06414403516731888 0.06459817543252688 3.5404607268270003 3.5101926836540005 
38.3333 1039332.6784608911 1.3060639629154154 0.06439449960460221 0.06484256452664772 3.574465937318 3.544481787119734 
38.4375 1031467.8249099843 1.2961806964605798 0.06464835872396772 0.06509092940793959 3.608615727224 3.5771629170488555 
38.5417 1023556.3062893635 1.2862387889496676 0.06490568250094042 0.06534355539406067 3.642923222359 3.607802374687037 
38.6458 1015598.4285760142 1.276238624884698 0.06516654266504676 0.06559964478215807 3.67737082039 3.6424065422061838 
38.75 1007594.4968832041 1.2661805876823111 0.06543101795611325 0.06585953203548423 3.711938682159 3.6756973762930083 
38.8542 999544.815988165 1.2560650603368724 0.06569919276184685 0.06612435704588249 3.746625235753 3.706651157890834 
38.9583 991449.6921239194 1.245892427672147 0.0659711525780472 0.06639290217271565 3.781442433518 3.7414773954586464 
39.0625 983309.434066772 1.2356630777078832 0.06624698123881838 0.06666523597730034 3.816406381378 3.7753265288097686 
39.1667 975124.3530781294 1.2253774015867003 0.06652676102595156 0.06694267762509387 3.851529138883 3.8068278096067867 
39.2708 966894.7617740207 1.2150357921534867 0.06681057547310144 0.06722450457679718 3.886814123109 3.8419458727981284 
39.375 958620.9732857668 1.204638642900665 0.06709851143800986 0.06751041198459662 3.9222597210170003 3.876017128686586 
39.4792 950303.301234698 1.1941863479364223 0.06739065912862506 0.06780080169196889 3.957866882358 3.908398305112723 
39.5833 941942.0601649703 1.1836793025286023 0.0676871109776826 0.06809681572770354 3.993641050484 3.9439419279431487 
39.6875 933537.5658102308 1.1731179034398076 0.0679879609346752 0.06840270332028942 4.0295885712079995 3.974954682281005 
39.7917 925090.1348144882 1.1625025485766352 0.06829330512937229 0.06871476361867712 4.0657128517970005 4.0042868776480915 
39.8958 916600.0842627033 1.1518336363997976 0.06860324301335936 0.06903160187308188 4.102015283032 4.040602802429188 
40.0 908067.7315747553 1.1411115657908797 0.06891787758814054 0.06935332430229191 4.138498404552999 4.075962401503228 
40.1042 899493.3946663113 1.1303367362544912 0.06923731496223345 0.06968004220350443 4.175166753771999 4.109515847790841 
40.2083 890877.3920499709 1.1195095480453692 0.069561664058204 0.07001187044541335 4.212025611895 4.147173507775468 
40.3125 882220.0427940388 1.10863040211657 0.0698910366773178 0.07034892780687718 4.249079774323 4.183004123702221 
40.4167 873521.666324129 1.0976996998701594 0.07022554795902113 0.0706913373788689 4.286333571347 4.2169806807567936 
40.5208 864782.582342037 1.0867178430552615 0.07056531654552653 0.07103961739174447 4.323790889955999 4.254946923496125 
40.625 856003.1105587307 1.075685233432528 0.07091046521336318 0.07139313362137245 4.36145608932 4.291275616115771 
40.7292 847183.5707535042 1.064602272848471 0.07126112068504126 0.07175239826694302 4.399333259623 4.325903792695189 
40.8333 838324.2825668134 1.053469362975134 0.07161741410985134 0.07211755271517473 4.437426460748 4.364638624669891 
40.9375 829425.5654169525 1.0422869052053834 0.07197948123324542 0.07248874349289602 4.475739490499 4.40145275952609 
41.0417 820487.7383914539 1.0310553005164382 0.07234746262958218 0.07286612254274005 4.514276056428 4.436315519803917 
41.1458 811511.1201208022 1.0197749493111745 0.0727215039791353 0.07324984747096175 4.553040132757 4.4756099735392 
41.25 802496.028705396 1.0084462513263424 0.07310175621112468 0.07364008182146153 4.59203606702 4.512935133963452 
41.3542 793442.7816396201 0.9970696055371524 0.07348837565381952 0.074036995364551 4.6312685168789995 4.548258054449454 
41.4583 784351.695675747 0.9856454099862496 0.07388152433572324 0.0744407644035946 4.670742313035 4.588123343191867 
41.5625 775223.0867104384 0.9741740616410866 0.07428137022978061 0.07485157215566973 4.710461881085 4.625968956079578 
41.6667 766057.2695668055 0.9626559561200527 0.07468808775990966 0.07526960902897839 4.750431089638 4.661759420954808 
41.7708 756854.5578100588 0.9510914874608128 0.07510185822296958 0.07569507301957745 4.79065327983 4.702203126349819 
41.875 747615.2635548031 0.9394810478781466 0.07552287023154326 0.07612817013573281 4.831131686682 4.740574771502512 
41.9792 738339.6972934008 0.9278250275482638 0.07595132010363809 0.07656911472295169 4.871869851959 4.776836138952753 
42.0833 729028.167767214 0.9161238144470027 0.0763874121444462 0.07701813009897218 4.912871697751 4.817861455552238 
42.1875 719680.9818151962 0.904377794159564 0.07683135898488061 0.07747544881597945 4.954141589926 4.856759669452539 
42.2917 710298.444243897 0.8925873497171545 0.07728338186615637 0.07794131326746112 4.99568404763 4.893489277865255 
42.3958 700880.8576346518 0.8807528613546943 0.07774371108207032 0.07841597583001891 5.037503741288 4.935092665644956 
42.5 691428.522137664 0.8688747062520532 0.07821258645410192 0.07889969972314637 5.079605448636 4.974510829388372 
42.6042 681941.7352878753 0.8569532583026658 0.07869025775157977 0.07939275895591469 5.121993873036001 5.011698946262387 
42.7083 672420.7917205275 0.8449888877560966 0.07917698536383268 0.07989544374328361 5.164673856558999 5.05386695528095 
42.8125 662865.982976943 0.8329819609739765 0.07967304074543785 0.08040807153227358 5.2076501148570005 5.093773213066683 
42.9167 653277.5971944568 0.820932840040359 0.08017870715248478 0.08093092752099862 5.250927421623 5.131389224309196 
43.0208 643655.9188705172 0.8088418824652819 0.08069428019231246 0.08146435359696858 5.29451038606 5.174099442358824 
43.125 634001.2285031076 0.7967094407329066 0.08122006868392291 0.08200873829850186 5.338403659035 5.214453415220569 
43.2292 624313.8023241459 0.7845358619664988 0.08175639528460477 0.08256462390937169 5.382611620335 5.252286881544626 
43.3333 614593.9122182772 0.77232148782638 0.0823035966504662 0.08313219863185528 5.427137350731 5.295320376693298 
43.4375 604841.8240253779 0.760066652376791 0.08286202765900699 0.0837118636295473 5.471987724255 5.336081382973635 
43.5417 595057.7994676 0.7477716845074881 0.08343205652211959 0.08430403947234144 5.517163795977 5.374380281010306 
43.6458 585242.0937972802 0.7354369049780177 0.08401407065357396 0.08490916836483764 5.5626692779699995 5.417946926146419 
43.75 575394.9560283968 0.7230626267085735 0.08460847604324045 0.0855277148478445 5.608507389212 5.459023911190556 
43.8542 565516.6285264387 0.7106491542646112 0.08521569824364919 0.0861601693351235 5.654680679577 5.497540375900774 
43.9583 555607.3462939766 0.698196782959071 0.0858361841212312 0.08680704653415505 5.70119201518 5.541400238057247 
44.0625 545667.3366333687 0.68570579842852 0.08647040265958852 0.08746888911511097 5.748043641385 5.582665542380442 
44.1667 535696.8184557506 0.6731764757648044 0.08711884665162181 0.08814626983019413 5.795237634336 5.621255660781084 
44.2708 525696.0017662568 0.6606090788681597 0.087782033948646 0.08883979269322562 5.842775442662 5.665247501224371 
44.375 515665.08686964447 0.648003859448967 0.08846050941206919 0.08955009585070961 5.890658274041 5.70651854528903 
44.4792 505604.26377965003 0.6353610562855299 0.08915484635294862 0.09027785399194743 5.938886533098 5.7449755930586415 
44.5833 495513.7113910036 0.6226808941835961 0.08986564856792457 0.09102378112752751 5.987459784141 5.788865963128009 
44.6875 485393.59662772017 0.6099635829060692 0.09059355243466846 0.09178863362180945 6.036376776349 5.8298800565486895 
44.7917 475244.0735807326 0.5972093160893267 0.09133922903402747 0.0925732135407148 6.085635040215 5.867907487905433 
44.8958 465065.2825359652 0.58441827002186 0.09210338654739314 0.09337837236284963 6.13523073326 5.9113609077715035 
45.0 454857.34891226416 0.5715906023096393 0.09288677288054703 0.09420501487900357 6.185158550383 5.951740671840875 
45.1042 444620.3821487156 0.5587264504778766 0.09369017841458094 0.09505410337194875 6.235411519622 5.9889134812993365 
45.2083 434354.4744874217 0.5458259304414157 0.09451443901948807 0.09592666204978828 6.2859809082049996 6.031449695168528 
45.3125 424059.69966556254 0.5328891348611301 0.09536043929562651 0.0968237820588711 6.336856102072001 6.070657383550124 
45.4167 413736.1115104756 0.519916131378447 0.09622911605883386 0.09774662694695857 6.3880244674019995 6.106373197732393 
45.5208 403383.7424168017 0.5069069607016726 0.09712146212186248 0.09869588991611633 6.439471239603 6.147744467627997 
45.625 393002.6018862828 0.4938616347710481 0.09803852991823979 0.0996750444600148 6.491178532191 6.184156757439387 
45.7292 382592.6743511836 0.48078013402358016 0.09898143692651049 0.10068511048752843 6.543126807418 6.2153823438101705 
45.8333 372153.91789151763 0.4676624057810604 0.09995136884800297 0.10172679905319021 6.595292188399999 6.252584073538439 
45.9375 361686.2618132593 0.454508361206756 0.10094958564716025 0.10280182100374458 6.647647634236 6.2862601661361825 
46.0417 351189.6046095526 0.44131787274338985 0.10197742662923462 0.103912039295735 6.700162056262 6.315404995223241 
46.1458 340663.81171555456 0.42809077129179307 0.1030363160365217 0.10505948627253248 6.752799293892999 6.348885554603154 
46.25 330108.71287627413 0.41482684290323407 0.10412776961719733 0.10624635456543002 6.805518636996 6.377364960327943 
46.3542 319524.09967812186 0.4015258256774722 0.10525340078259215 0.10747500889766859 6.858273208208 6.4004629198363405 
46.4583 308909.72264155676 0.3881874061092701 0.10641492786750738 0.10874797602307751 6.9110098992569995 6.427138165124109 
46.5625 298265.28827653895 0.37481121538816664 0.10761418148391495 0.11006787970153753 6.963668487284 6.447969811276871 
46.6667 287590.45590244676 0.3613968254022665 0.10885311246654947 0.1114372902696037 7.016180915377 6.46278400041384 
46.7708 276884.83429938427 0.34794374453014915 0.11013380024221696 0.11285844778582849 7.068470362615 6.4812324518115165 
46.875 266147.9781322967 0.3344514131472801 0.1114584617699995 0.11433731488669874 7.120450334426001 6.490914300797525 
46.9792 255379.3842044118 0.3209191989179461 0.11282946091037518 0.11587117372380101 7.172023567328 6.496288966042078 
47.0833 244578.48751530575 0.307346391841675 0.11424931828528813 0.1174555779745633 7.223080934605 6.51616254217561 
47.1875 233744.6571789075 0.29373219912364823 0.11572072149016974 0.11908972814707142 7.273500090457 6.539398099904108 
47.2917 222877.19214388993 0.2800757397967861 0.11724653580257588 0.12077050968055814 7.323144394204 6.564746293076488 
47.3958 211975.31699775124 0.2663760394490012 0.11882981468040232 0.12249639248389893 7.371861369072 6.602421754575494 
47.5 201038.1779205207 0.25263202513847427 0.1204738098840263 0.124265046983914 7.419482989255 6.642365585526733 
47.6042 190064.8400474085 0.23884252207946308 0.12218197805730514 0.12607363484664422 7.465825392689 6.6858317725501015 
47.7083 179054.28754110032 0.22500625373315009 0.12395798049846826 0.12792162577490995 7.510693612894 6.740799672896054 
47.8125 168005.43059945907 0.2111218506137802 0.12580566550036457 0.12980058859111482 7.553892570849 6.803608810859796 
47.9167 156917.12978741364 0.1971878808650139 0.12772900715023122 0.131699440667672 7.595257754767 6.885157869854664 
48.0208 145788.29316883988 0.18320297231944896 0.12973186116309768 0.13360913330105037 7.63478562785 6.996390465538913 
48.125 134618.09308933507 0.1691660849158888 0.13181741999962718 0.13552298541117402 7.672868006065 7.1229608840835175 
48.2292 123406.75885863986 0.15507750681345206 0.1339862205902608 0.137435838585326 7.711379960878 7.260221840038383 
48.3333 112157.65504728309 0.1409414660561611 0.1362309209583475 0.1393431069785871 7.756206811478 7.414414888572439 
48.4375 100879.73756003476 0.12676921696586863 0.13853012738656106 0.14124189172974239 7.818559275377999 7.5680409584078765 
48.5417 89586.82641457074 0.11257812628897579 0.14085022207571543 0.14312607630655927 7.909957251152001 7.717038958201375 
48.6458 78292.64387426288 0.09838543793020248 0.14315783362941906 0.14499194930687048 8.032215118152 7.870433422658373 
48.75 67013.03376849683 0.08421106183274975 0.14541425924593906 0.1468310431594308 8.191037409624 8.018351074424649 
48.8542 55753.97706178592 0.07006251389828819 0.14760558483036 0.1486370096206732 8.364294452969 8.167478256762328 
48.9583 44508.40717409615 0.055930914000449486 0.14975068891973195 0.1504086477649894 8.519003537387999 8.333524383497464 
49.0625 33275.33428930223 0.04181501829960657 0.15185317800560333 0.15214280519394244 8.664982449664 8.504992855259756 
49.1667 22058.949632891294 0.027720093645039422 0.1539036376817567 0.15383216089302298 8.815215886937 8.682892101079643 
49.2708 10869.726923482696 0.013659301699736169 0.15587686434667258 0.15546662533397668 8.988127305129 8.881516224960178 
49.375 -279.0938409192313 -0.00035071966411760616 0.15774070236457138 0.15703153526009422 9.193186740276 9.091901836337138 
49.4792 -11373.721756149644 -0.014292640285237648 0.1594616118576415 0.15850409357237794 9.435239813239999 9.327543871966753 
49.5833 -22416.623162208103 -0.02816955945787351 0.16104691214730282 0.1598849352416393 9.667957215931999 9.59104088681689 
49.6875 -33415.95770856473 -0.041991730899957676 0.16251823164249166 0.16116818225484814 9.873925722299001 9.860615771001234 
49.7917 -44379.810448636934 -0.055769314589258136 0.16389701146395877 0.162352398986047 10.04882081295 10.141894678918472 
49.8958 -55302.63384380245 -0.06949533928314242 0.16517043043575683 0.16343901020931054 10.233910428029999 10.431418872454516 
50.0 -66170.08532590023 -0.08315178157890318 0.16630356315787254 0.16443252499325184 10.45985945222 10.69253667443579 
50.1042 -76952.92999098651 -0.09670190381275716 0.16722405575617294 0.1653353209807498 10.78352383214 10.908764280250237 
50.2083 -87625.32524595434 -0.11011323122444257 0.16786808016357327 0.16614467654876272 11.195055312220001 11.097360225505586 
50.3125 -98194.06999118523 -0.1233943075641558 0.16825384528586593 0.16685508026796358 11.58828649549 11.27471419786584 
50.4167 -108678.66408157852 -0.136569637072256 0.16843148091308677 0.16745779052390722 11.90481218828 11.47673995258976 
50.5208 -119097.80398625997 -0.14966271442476461 0.16844909756249363 0.16794092692516976 12.14217362 11.735563231467404 
50.625 -129460.04305354104 -0.16268428807616916 0.1683293131161327 0.16829453376434808 12.34074332788 12.028449679694457 
50.7292 -139768.61880479413 -0.17563842641581337 0.16808138508561235 0.16826131905081831 12.52242090052 12.676844591955664 
50.8333 -150016.756659018 -0.18851661625413543 0.1676894075365659 0.16787092476885027 12.730311215290001 13.615592117162668 
50.9375 -160202.39906635685 -0.2013162719977308 0.1671493293907756 0.167332322535324 12.943693155770001 14.188579349914853 
51.0417 -170329.615686059 -0.2140425077312383 0.1664724985419761 0.16665667041967652 13.132882390359999 14.443994247587925 
51.1458 -180403.89095922827 -0.22670221540661026 0.16567381818641436 0.1658588336770876 13.28879288584 14.670306008812796 
51.25 -190429.24910453032 -0.23930045200616526 0.16476452110102385 0.16495010168528343 13.42054664632 14.847328133749038 
51.3542 -200407.7035937728 -0.251839747733199 0.16375078597670414 0.1639367444756584 13.53931379076 14.985304189560525 
51.4583 -210337.09255589376 -0.26431738590041287 0.16262829714728896 0.1628145625759315 13.67031273375 15.122701836171332 
51.5625 -220211.60892841336 -0.2767260691378768 0.16138357695758548 0.16157019619819118 13.829489123090001 15.25791124335504 
51.6667 -230027.60509276387 -0.28906121371291243 0.16000857435528512 0.16019552086712957 13.99909824279 15.39315289372663 
51.7708 -239784.08876174883 -0.30132157268065324 0.15850191114427145 0.15868888937028422 14.17096728556 15.536356475709656 
51.875 -249483.9625305474 -0.31351079354977557 0.15687199726827608 0.1570588629178604 14.32406367546 15.646696967382441 
51.9792 -259131.37104968412 -0.3256340846417354 0.15513036348160478 0.1553168087084261 14.44729456538 15.711423650601619 
52.0833 -268732.5109378355 -0.3376992328572171 0.15329369683430458 0.15347933693991786 14.521461000099999 15.746104912035069 
52.1875 -278295.1841353212 -0.3497160424035775 0.1513827180793593 0.15156714293757173 14.54020475894 15.720830346384856 
52.2917 -287824.27231627196 -0.3616906477734512 0.1494108075822635 0.14959373699258677 14.53258010045 15.642095812715576 
52.3958 -297323.64217268425 -0.3736279079953061 0.1473887937745101 0.1475700020023372 14.50233717279 15.544431501152213 
52.5 -306793.30160314747 -0.3855278329948023 0.14531780582876072 0.14549719390056576 14.47613028037 15.419070444477844 
52.6042 -316236.60363196535 -0.39739463630654787 0.14320737903482 0.14338514487971826 14.42020561289 15.267813212698861 
52.7083 -325658.0533449767 -0.4092339791883727 0.14106994298072595 0.1412452917664309 14.331821352139999 15.104711911562696 
52.8125 -335059.0888780101 -0.42104766885505845 0.13891021797277936 0.13908313787455256 14.232976192879999 14.913712745722574 
52.9167 -344440.3375710474 -0.43283649364527643 0.1367308853220434 0.13690136338765824 14.12415556709 14.70419564723948 
53.0208 -353802.38567464997 -0.4446011902632092 0.13453452178027928 0.1347024953336694 14.008958864699999 14.500808899519035 
53.125 -363148.54577915615 -0.45634592143264546 0.13233055480085942 0.1324958860777884 13.86810387219 14.276994160061836 
53.2292 -372482.894453322 -0.4680758099209675 0.13013033053954934 0.13029287989830524 13.69944147653 14.026954422666908 
53.3333 -381812.91704829375 -0.4798002620978435 0.12795376092473248 0.12811331533356546 13.47474027669 13.76405871579874 
53.4375 -391145.4501379763 -0.4915278690554157 0.12581912585071078 0.12597554591619048 13.204722155710002 13.46571477128973 
53.5417 -400484.9534378017 -0.5032642350373793 0.12373872998883825 0.123891942810891 12.90559847571 13.141914994917562 
53.6458 -409833.6761656814 -0.5150121864943212 0.12171932085123333 0.12186932779759801 12.595396164279999 12.82349480910249 
53.75 -419193.311735153 -0.5267738514324531 0.11976624744136981 0.11991308423882241 12.27918934492 12.498555147540616 
53.8542 -428564.8479420796 -0.5385504711526656 0.11788308368534978 0.11802682470809978 11.96200279346 12.17079945594381 
53.9583 -437949.10735826066 -0.5503430793291677 0.11607298654244787 0.11621421373700747 11.64448127555 11.859619672943996 
54.0625 -447346.2911511377 -0.562151928756422 0.11433754945229771 0.11447578790543755 11.329721547130001 11.550538452223947 
54.1667 -456757.00205210573 -0.5739777768490374 0.11267937328807755 0.11281472628872319 11.012587729929999 11.244142920977207 
54.2708 -466180.75839677267 -0.5858200183296878 0.11109833168583044 0.11123093256614136 10.7057316256 10.957210386343029 
54.375 -475615.75404127885 -0.5976763835310607 0.10959096760191099 0.1097209790667174 10.418234571660001 10.678380412741122 
54.4792 -485059.5504367324 -0.6095438080822425 0.10815223263940453 0.10827982227328892 10.15188309723 10.410750468556095 
54.5833 -494509.60392787686 -0.6214190955317666 0.10677681224793066 0.1069021373771678 9.905413841264 10.16982015230644 
54.6875 -503963.50041310454 -0.6332992122300823 0.10545971544240276 0.10558291819082621 9.676687973279 9.939653495333632 
54.7917 -513419.02377862716 -0.6451813733264714 0.10419644675074792 0.10431765400297277 9.463497247715 9.718968362633424 
54.8958 -522874.15868820756 -0.6570630462747267 0.10298301317924366 0.10310233820949821 9.263907840312001 9.52036141688385 
55.0 -532327.0564975572 -0.6689419079999218 0.10181583850014422 0.10193338303175337 9.076260303529 9.328564926239311 
55.1042 -541776.028613123 -0.6808158365528163 0.10069174651464377 0.10080760791639198 8.899199449342 9.142577255351329 
55.2083 -551219.53303687 -0.6926828942015307 0.09960792719050456 0.09972217904968683 8.73163070679 8.974606415376938 
55.3125 -560656.1374355395 -0.7045412810230082 0.09856184379933296 0.09867456369006522 8.572597736440999 8.810637905024972 
55.4167 -570084.504887358 -0.7163893169917994 0.09755119704860579 0.09766290935450617 8.421282616765001 8.649700002233232 
55.5208 -579503.3812140933 -0.7282254260610563 0.09657389319822736 0.09668415606192848 8.276975496986 8.504473042850924 
55.625 -588911.5853362428 -0.7400481240425036 0.09562801977512662 0.09573689933327256 8.139056021796 8.361819880886806 
55.7292 -598308.0012668403 -0.7518560085455592 0.09471182540627704 0.09481938224095932 8.006980669639 8.220651639782654 
55.8333 -607691.5709217357 -0.7636477499424663 0.09382370170382379 0.09392999166470495 7.880269901361 8.092807089352332 
55.9375 -617061.2881233677 -0.7754220838332107 0.09296216814991463 0.09306724280854095 7.758498825029 7.966071311190452 
56.0417 -626416.1933910778 -0.7871778044988372 0.09212585895842267 0.09222976576557484 7.641288869881 7.840189347446104 
56.1458 -635755.3690333505 -0.7989137587341767 0.09131351069560315 0.09141629420974329 7.528297943596 7.726167274201311 
56.25 -645077.9354047008 -0.8106288411441117 0.09052395282795841 0.09062565502942432 7.419218295675 7.6124433126551265 
56.3542 -654383.0479519134 -0.8223219904317715 0.08975610025405435 0.08985675930841686 7.313778256797001 7.498846652620524 
56.4583 -663669.8927975481 -0.8339921838486011 0.08900894216022645 0.08910859406825145 7.21172947255 7.395971745416122 
56.5625 -672937.6847027942 -0.8456384346344091 0.08828153685634897 0.08838021547775754 7.112848809881 7.2928202351657605 
56.6667 -682185.6644212771 -0.8572597886920624 0.08757300508101809 0.08767074215077264 7.0169339325390006 7.189277626872553 
56.7708 -691413.0965710221 -0.8688553219133173 0.08688252460915093 0.08697935049171268 6.923800821669 7.0955473227816785 
56.875 -700619.2680058924 -0.880424138132308 0.08620932611499837 0.08630526826174356 6.833283708699001 7.001127283350452 
56.9792 -709803.4849786281 -0.8919653655605165 0.08555268599827645 0.08564777173901295 6.745223977110999 6.905941013968265 
57.0833 -718965.073099065 -0.9034781567342685 0.08491192623545199 0.0850061821973227 6.659481967962 6.819821742755567 
57.1875 -728103.3752282787 -0.9149616858684372 0.08428640904360148 0.08437985878561982 6.575927940837 6.73271212568616 
57.2917 -737217.7504216603 -0.9264151475282726 0.08367553418063625 0.08376820034566002 6.494443014604 6.644562081620145 
57.3958 -746307.5725100004 -0.9378377548463397 0.08307873533588517 0.08317063977342998 6.414915051216999 6.564856376309494 
57.5 -755372.2293577725 -0.949228738590449 0.08249547822280771 0.0825866417515495 6.337239281919 6.483939169759426 
57.6042 -764411.1219562906 -0.9605873460240856 0.08192525825682813 0.08201570069491815 6.26131839072 6.401778963834879 
57.7083 -773423.6635824022 -0.9719128398491913 0.08136759839803323 0.08145733870536787 6.187062261605 6.327532806022928 
57.8125 -782409.2791151911 -0.9832044973475081 0.08082204739112286 0.08091110365081611 6.114388031413 6.251913509973146 
57.9167 -791367.4042428432 -0.994461609383896 0.0802881777294552 0.08037656764134316 6.043218832702999 6.174902470813131 
58.0208 -800297.47931255 -1.0056834726778947 0.07976557015573808 0.07985330949825298 5.973446683530001 6.105354078412196 
58.125 -809198.9735562997 -1.016869420246749 0.07925387450577544 0.07934097921201055 5.90509810457 6.034303473784963 
58.2292 -818071.3423142524 -1.0280187676507184 0.07875270215695712 0.07883918768541143 5.838044906579 5.961748914675129 
58.3333 -826914.0584565111 -1.0391308524788385 0.078261704957775 0.07834758589001523 5.772230862627 5.896259226139497 
58.4375 -835726.6039550719 -1.0502050237579201 0.0777805540039993 0.07786584447423306 5.707605663108 5.829194853038363 
58.5417 -844508.4681020281 -1.0612406397134808 0.0773089351188515 0.07739364849734887 5.644119569747 5.760553656359064 
58.6458 -853259.147424533 -1.0722370676628814 0.07684654859775016 0.07693069788079032 5.581725211398 5.698607671701715 
58.75 -861978.1452856492 -1.0831936835137403 0.07639310816378442 0.07647670589530464 5.520376900981001 5.635029633270865 
58.8542 -870664.9718085338 -1.0941098716686617 0.07594834073595003 0.07603139898943234 5.460031928139 5.56982327446603 
58.9583 -879319.1434722253 -1.104985024517285 0.07551198537222183 0.07559451573582132 5.400649648409 5.51099275626624 
59.0625 -887940.1829307588 -1.1158185422089797 0.07508379277405694 0.07516580648457882 5.342191861988 5.450492528141866 
59.1667 -896527.6186976101 -1.1266098322563054 0.07466352445260042 0.0747450323263632 5.284622255082 5.388329696603452 
59.2708 -905080.9849314442 -1.1373583092657757 0.07425095214967739 0.07433196472277803 5.227906354369001 5.332253018262849 
59.375 -913599.8212793474 -1.1480633947408583 0.07384585740340643 0.07392638480961455 5.1720117648390005 5.274484265925951 
59.4792 -922083.6726223426 -1.158724516762179 0.07344803086841808 0.07352808286878498 5.11690771099 5.215033188541173 
59.5833 -930532.0888919873 -1.1693411097570527 0.07305727181487319 0.07313685794215208 5.062564900327 5.161403722433723 
59.6875 -938944.6249855554 -1.1799126143928977 0.0726733878754448 0.07275251723893428 5.008955962828001 5.106072069313213 
59.7917 -947320.840459332 -1.1904384771918184 0.07229619423480177 0.07237487576170465 4.956054433012 5.049049746796526 
59.8958 -955660.299507395 -1.2009181505039415 0.071925513536773 0.07200375587447794 4.903835395831001 4.997605617478667 
60.0 -963962.5708124086 -1.2113510923199176 0.07156117547004205 0.07163898693165183 4.852275333889001 4.94445895385823 
60.1042 -972227.2273219633 -1.2217367659898615 0.07120301616687373 0.07128040494327981 4.801351464193 4.889622457320632 
60.2083 -980453.8462929464 -1.2320746402791107 0.0708508782756835 0.07092822289753586 4.751042628389 4.83992592922094 
60.3125 -988642.0090028282 -1.2423641890054156 0.07050461019664503 0.07058153287352642 4.701328172286 4.7887815355213545 
60.4167 -996791.3007883269 -1.2526048910875287 0.0701640661402731 0.07024057560221508 4.652188691979 4.736139168879394 
60.5208 -1004901.3108760096 -1.26279623033233 0.06982910566329345 0.06990520963953517 4.603605558203999 4.688419074203947 
60.625 -1012971.6323130537 -1.2729376953478202 0.0694995934564033 0.06957529959079745 4.555560969933 4.639018016320019 
60.7292 -1021001.8618913349 -1.2830287794477273 0.06917539911548326 0.06925071486789869 4.508037932505 4.587949500087092 
60.8333 -1028991.6000829125 -1.2930689805704336 0.06885639694161547 0.06893132960032333 4.461020302285 4.5418265633699715 
60.9375 -1036940.4509270673 -1.3030578011370249 0.0685424656195655 0.06861702208055798 4.41449250013 4.494041168610554 
61.0417 -1044848.0219747714 -1.3129947479815074 0.06823348804077421 0.06830767519648506 4.368439542157 4.444607399769005 
61.1458 -1052713.9242942717 -1.3228793323578263 0.06792935128016186 0.06800747140559449 4.322847374738 4.397571374950717 
61.25 -1060537.7722799173 -1.3327110696996292 0.06762994607862391 0.06771530104750467 4.277702106006999 4.347391280549004 
61.3542 -1068319.1837588053 -1.3424894797542828 0.06733516707422128 0.06742764270860668 4.232990861043 4.298234352228813 
61.4583 -1076057.7798622013 -1.352214086421294 0.06704491244241022 0.06714592864394109 4.188701361015999 4.254676702991078 
61.5625 -1083753.1847418908 -1.3618844173958664 0.06675908314670391 0.06686836712575861 4.144820524958 4.2096836144262655 
61.6667 -1091405.0261127653 -1.371500004850736 0.06647758426613742 0.06659487236519657 4.10133767289 4.163979863263459 
61.7708 -1099012.9346482093 -1.3810603846763896 0.06620032343968486 0.06632642645584808 4.058241494939 4.122079372888606 
61.875 -1106576.5442748836 -1.390565096851502 0.06592721157133444 0.06606248562148154 4.015521772426 4.078311763476333 
61.9792 -1114095.491689271 -1.400013684835409 0.06565816157943069 0.06580230659866992 3.973167023916 4.033584795088467 
62.0833 -1121569.4170690635 -1.4094056964620627 0.06539309014920686 0.0655463984487572 3.9311682964909997 3.9931176323652053 
62.1875 -1128997.9634093994 -1.4187406831059228 0.06513191602939777 0.0652951854052033 3.889515969611 3.9505302183417244 
62.2917 -1136380.7767260585 -1.4280181999372994 0.06487456050797585 0.06504745945157708 3.848200880917 3.9067759417997565 
62.3958 -1143717.505991276 -1.437237805841693 0.0646209472160748 0.06480350627422249 3.80721412861 3.8674976174768028 
62.5 -1151007.8031592835 -1.4463990634518926 0.06437100215769255 0.06456420900186077 3.7665473032969996 3.826005161740338 
62.6042 -1158251.32306384 -1.4555015390192072 0.06412465341782558 0.06432815063838615 3.726192082603 3.783260816648793 
62.7083 -1165447.7235136006 -1.4645448025333105 0.06388183136809908 0.06409561083731319 3.686140793256 3.7449601226886884 
62.8125 -1172596.6651307107 -1.4735284275194127 0.06364246822724597 0.0638674889225006 3.646385713836 3.7044850603706596 
62.9167 -1179697.8114496858 -1.482451991162516 0.06340649827597705 0.06364238114791676 3.6069196010280002 3.6627766909996775 
63.0208 -1186750.828737811 -1.4913150740817223 0.06317385737219758 0.06342075042365702 3.56773497823 3.625270855993937 
63.125 -1193755.3862748535 -1.5001172606817303 0.06294448362081428 0.06320312709080911 3.528825402481 3.5857423098612133 
63.2292 -1200711.15604294 -1.5088581387631232 0.06271831656135783 0.06298831385386339 3.490184160429 3.5450867561208192 
63.3333 -1207617.8128320947 -1.5175372996549932 0.06249529740050394 0.0627771217499895 3.4518047764090003 3.5082173433565673 
63.4375 -1214475.0342576436 -1.5261543382368103 0.06227536902332887 0.06256937694574649 3.413681145236 3.469570429376132 
63.5417 -1221282.5006960079 -1.53470885285774 0.06205847579966318 0.06236425658261879 3.375807275282 3.429977053959583 
63.6458 -1228039.8953064252 -1.5432004453639376 0.06184456360667908 0.06216306342816158 3.33817743745 3.393606448218741 
63.75 -1234746.9039420816 -1.5516287209868742 0.06163357957371905 0.06196462779924827 3.300785787833 3.355781522551668 
63.8542 -1241403.2153354029 -1.55999328857618 0.061425472516452036 0.06176902481969515 3.263627247586 3.317065488026973 
63.9583 -1248008.5208374704 -1.5682937602721845 0.061220192250624285 0.061577041691506684 3.226696357601 3.281282270619834 
64.0625 -1254562.514607782 -1.5765297517443781 0.06101769003789942 0.06138739112580227 3.189988162372 3.244391414336786 
64.1667 -1261064.8934690459 -1.5847008820089399 0.060817918190086404 0.06120117347418663 3.1534975740599998 3.2061812745757097 
64.2708 -1267515.3570170924 -1.5928067735668565 0.0606208303147698 0.061017637280074366 3.117219899004 3.1710825169475907 
64.375 -1273913.607586379 -1.6008470523605756 0.06042638119826059 0.06083671038278138 3.081150682629 3.1350312178598005 
64.4792 -1280259.3501546967 -1.6088213476542552 0.06023452653599716 0.06065908226679673 3.045285351063 3.097327618932241 
64.5833 -1286552.2924104198 -1.616729292118273 0.060045223071691016 0.06048353434291309 3.009619474764 3.063050032344471 
64.6875 -1292792.1447861197 -1.6245705218714663 0.05985842865218929 0.060311433919218116 2.974148944001 3.027359446939479 
64.7917 -1298978.6203888997 -1.632344676393589 0.059674102023016 0.06014149475062025 2.938869684957 2.990369435110264 
64.8958 -1305111.4350166998 -1.6400513985457987 0.05949220284024503 0.05997441073337595 2.903777732584 2.956669240812422 
65.0 -1311190.3071710581 -1.6476903345866962 0.059312691673682506 0.059809896053928835 2.868869294374 2.9215173357025455 
65.1042 -1317214.9580006918 -1.6552611341014245 0.0591355298364671 0.05964774112882365 2.834140519775 2.8853463928085286 
65.2083 -1323185.1113795952 -1.6627634500998114 0.05896067955298314 0.059488474336082175 2.7995878267300003 2.8519293086395088 
65.3125 -1329100.4938857697 -1.67019693898964 0.05878810387730081 0.05933116339580735 2.7652078186930003 2.817499317081981 
65.4167 -1334960.8347089884 -1.6775612604607426 0.058617766433495616 0.05917697496892216 2.730996916373 2.781715756925358 
65.5208 -1340765.8658188998 -1.6848560776962456 0.05844963181055528 0.059024472982058596 2.6969520430830003 2.7489006227799653 
65.625 -1346515.3217606547 -1.6920810571157479 0.058283665021386113 0.05887515219102912 2.663069795996 2.7148399086825123 
65.7292 -1352208.9398137839 -1.6992358685749704 0.058119831875038726 0.058727484827415743 2.6293470798409997 2.679655221306919 
65.8333 -1357846.459924979 -1.7063201852812886 0.057958098780948354 0.05858276867052359 2.595780854288 2.6472492096244933 
65.9375 -1363427.6247223911 -1.7133336838116981 0.05779843275831806 0.05843978342744105 2.5623681735079997 2.613692221004846 
66.0417 -1368952.1794647134 -1.720276044048832 0.057640801281837996 0.058299595011753746 2.529106010001 2.5790469334946473 
66.1458 -1374419.8722832825 -1.7271469494851928 0.057485172864136194 0.058161145315528406 2.495992141587 2.5470184869551726 
66.25 -1379830.4536609545 -1.7339460865682905 0.05733151572027587 0.058025409547745044 2.463023240104 2.5139049025004954 
66.3542 -1385183.6769786235 -1.7406731453874162 0.05717979911580903 0.057891354399210115 2.430196861753 2.4797441775635405 
66.4583 -1390479.2982655028 -1.7473278193598378 0.05702999271392727 0.057759997924335726 2.397510544153 2.4480633753960905 
66.5625 -1395717.0761717581 -1.7539098051964084 0.0568820664817081 0.05763020162010846 2.364961712282 2.415400012648539 
66.6667 -1400896.7720621566 -1.7604188030192505 0.05673599090080433 0.05750315275259843 2.3325480026550003 2.3816342596096094 
66.7708 -1406018.1499829893 -1.7668545163201885 0.056591736859860325 0.05737753479390362 2.300267152679 2.350348024343965 
66.875 -1411080.9765090025 -1.7732166517683976 0.05644927524566269 0.05725467332052614 2.2681164817800004 2.3180094901592754 
66.9792 -1416085.0211188393 -1.779504919682197 0.05630857786284923 0.05713328836810594 2.236094144234 2.284661899305054 
67.0833 -1421030.0558310226 -1.7857190335716138 0.05616961649541767 0.05701436530292403 2.2041979365640003 2.25372102209924 
67.1875 -1425915.855332265 -1.79185871029962 0.0560323632058737 0.05689714460340767 2.1724257119550003 2.221712985359147 
67.2917 -1430742.1969927698 -1.7979236701013626 0.05589679035060877 0.05678204035898937 2.1407754352860002 2.188875578628804 
67.3958 -1435508.8608666647 -1.8039136365847066 0.05576287055823252 0.05666891670701624 2.109245187132 2.1581114529526935 
67.5 -1440215.6296281016 -1.809828336649937 0.05563057654645162 0.0565575160073819 2.077832967917 2.1265869769413723 
67.6042 -1444862.288659401 -1.8156675006005238 0.055499881321364866 0.056448423644714696 2.0465369768799997 2.09396844712525 
67.7083 -1449448.6259878813 -1.8214308620637392 0.05537075799677187 0.05634074778014653 2.015355426243 2.0636022915717818 
67.8125 -1453974.432286027 -1.8271181579908689 0.055243179772897 0.05623548993542471 1.9842865471170001 2.03226752083727 
67.9167 -1458439.500879009 -1.8327291286666638 0.05511711993392868 0.056131775677965345 1.9533286222840003 1.9999973674615035 
68.0208 -1462843.6277760998 -1.838263517748815 0.054992551905851915 0.05602994539766093 1.92248008924 1.9699599748330168 
68.125 -1467186.6115988933 -1.8437210721777537 0.05486944905522346 0.05593012948071863 1.891739341522 1.9388500066417387 
68.2292 -1471468.2536158382 -1.849101542220048 0.05474778475543415 0.05583172358395272 1.86110484183 1.9071019483710605 
68.3333 -1475688.3577396078 -1.8544046814650954 0.0546275323598258 0.055735645331052464 1.830575129273 1.8771070457352914 
68.4375 -1479846.7305174894 -1.8596302468130477 0.054508665157589384 0.05564107018933773 1.800148809255 1.8462667443992995 
68.5417 -1483943.1811028991 -1.8647779984390145 0.054391156282472035 0.05554816426360332 1.769824492395 1.8148933644331735 
68.6458 -1487977.5212629535 -1.8698476998025781 0.054274978712422636 0.05545735900047677 1.739600836369 1.7850634333480964 
68.75 -1491949.5654335853 -1.8748391177170545 0.054160105388997 0.055367956106740834 1.709476712651 1.7545816537356658 
68.8542 -1495859.1305635325 -1.8797520221534436 0.05404650880645047 0.05528043688663553 1.679450826555 1.72340600557725 
68.9583 -1499706.0362417297 -1.8845861864005145 0.05393416131336609 0.05519473815657383 1.6495220683360001 1.6937706073339338 
69.0625 -1503490.1046193803 -1.889341386966878 0.05382303489857463 0.055110439391301114 1.619689347521 1.6636102850022385 
69.1667 -1507211.160432462 -1.894017403609268 0.05371310122975984 0.05502810193589869 1.5899516806460001 1.6326372023424536 
69.2708 -1510869.0309385504 -1.898614019253152 0.05360433147703226 0.05494744240571481 1.560308070891 1.6031788065953616 
69.375 -1514463.5458510662 -1.9031310199101035 0.05349669613029893 0.05486818000145832 1.5307573943369999 1.573265741137014 
69.4792 -1517994.5377411656 -1.907568195182832 0.05339016599227309 0.054790826263038106 1.501299384473 1.5425404572387609 
69.5833 -1521461.841251704 -1.9119253372774212 0.053284710186157 0.05471513892088309 1.471932841559 1.5132421981206088 
69.6875 -1524865.2937085398 -1.9162022417715163 0.05318029767554838 0.05464084544590886 1.442657105401 1.4835058142654254 
69.7917 -1528204.7348965276 -1.9203987073328275 0.05307689668525758 0.05456828401222791 1.413471588069 1.4530698278041116 
69.8958 -1531480.0069978759 -1.9245145356416689 0.05297447453050734 0.05449750219517546 1.384375699714 1.4239153471660475 
70.0 -1534690.9546212575 -1.9285495314275396 0.05287299767448977 0.054428110593914614 1.355368975407 1.3942883179861123 
70.1042 -1537837.424730243 -1.9325035023791912 0.052772431533216035 0.05436015644212433 1.326450993052 1.364179690083051 
70.2083 -1540919.2666441542 -1.9363762591456986 0.05267274046267309 0.0542942138689666 1.297621449549 1.3351531944675998 
70.3125 -1543936.3320622602 -1.9401676153668672 0.052573887804919874 0.054229657490365346 1.2688802858369999 1.3055711833353645 
70.4167 -1546888.4746172277 -1.9438773871120816 0.05247583475141192 0.05416649026197584 1.240226893092 1.275668294091524 
70.5208 -1549775.550565649 -1.947505393748048 0.05237854206437469 0.05410496269377729 1.211661568889 1.2469190449545429 
70.625 -1552597.4181530166 -1.9510514571407989 0.05228196846702618 0.05404517525455388 1.183184374868 1.2174681325476588 
70.7292 -1555353.9376970518 -1.9545154017604058 0.05218607083951262 0.05398677244321193 1.15479542406 1.1875821975109822 
70.8333 -1558044.9716999785 -1.9578970548220678 0.05209080448787879 0.05392975707444392 1.12649520708 1.1590255156078195 
70.9375 -1560670.3843866515 -1.9611962457057053 0.05199612197038682 0.05387436008463631 1.0982838951749998 1.129850842400518 
71.0417 -1563230.0422327835 -1.96441280661975 0.05190197441249834 0.053820655632784486 1.070162417413 1.100032868730529 
71.1458 -1565723.8130293852 -1.967546571425486 0.05180830914327527 0.05376833363590894 1.042131011855 1.0714114138850832 
71.25 -1568151.5667943954 -1.9705973767826386 0.051715071974586184 0.05371739673684606 1.014190942434 1.0424443630853015 
71.3542 -1570513.1749272551 -1.9735650610869786 0.051622205064636835 0.053667847633762644 0.9863432685926999 1.0129964563770806 
71.4583 -1572808.5103358685 -1.9764494646298683 0.05152964722570026 0.05362014950113392 0.9585892774689999 0.9843471129060811 
71.5625 -1575037.4472831832 -1.9792504294054678 0.05143733352745991 0.05357383500424695 0.9309304689484 0.9552673121211627 
71.6667 -1577199.8612627564 -1.9819677989543667 0.05134519497352298 0.05352890276002409 0.9033686145011 0.9259481239265592 
71.7708 -1579295.6287865408 -1.9846014180969078 0.05125315795762087 0.0534853553334238 0.8759057138437001 0.8975395040158223 
71.875 -1581324.627418247 -1.9871511329751128 0.05116114433731507 0.05344319526850305 0.8485443261467001 0.8687242068481472 
71.9792 -1583286.7349155617 -1.9896167899747597 0.05106906926831478 0.053402779553252566 0.8212867248432 0.8393491602551416 
72.0833 -1585181.829882504 -1.9919982365451598 0.05097684283451139 0.05336377839516682 0.7941361409229 0.8107907471208311 
72.1875 -1587009.7908980888 -1.994295320104204 0.05088436784885014 0.05332615885294456 0.7670959884531 0.7820199908494787 
72.2917 -1588770.4964112763 -1.9965078879063498 0.05079153958039636 0.05328992341895966 0.7401701811275 0.7528922433175557 
72.3958 -1590463.8243201487 -1.9986357865138027 0.05069824468809707 0.05325507460605028 0.713363095963 0.724495234813864 
72.5 -1592089.6516117742 -2.0006788613439532 0.050604360307362824 0.053221614945800244 0.6866796808705 0.6957621100832019 
72.6042 -1593647.853943482 -2.0026369561431934 0.05050975298972362 0.053189775911208326 0.6601255618623 0.6665930069878967 
72.7083 -1595138.305098409 -2.0045099123027343 0.05041427732679342 0.053159393147608425 0.6337070929688 0.6380403947646451 
72.8125 -1596560.8763522946 -2.0062975680629003 0.0503177743514971 0.0531303941135437 0.6074314101572 0.6092890775301179 
72.9167 -1597915.4358584667 -2.0079997577402766 0.05022006998531789 0.053102781477544436 0.5813066121847 0.5802638577609988 
73.0208 -1599201.8478374425 -2.0096163107093328 0.05012097299480263 0.05307655800741462 0.5553418611558 0.5517855375900262 
73.125 -1600419.9716495646 -2.0111470502370627 0.0500202726544259 0.05305172657002388 0.5295475143471 0.5230345807539118 
73.2292 -1601569.6607505635 -2.012591792170507 0.049917736115507205 0.053028290152603574 0.5039353066158 0.4940069997998495 
73.3333 -1602650.7614219827 -2.0139503433413557 0.04981310520962103 0.05300625188861918 0.4785185181837 0.4654302596924839 
73.4375 -1603663.111526766 -2.015222500002175 0.049706093315565476 0.05298565624867835 0.453312348081 0.43659023330308194 
73.5417 -1604606.5384192409 -2.016408045200014 0.0495963801013849 0.05296690177665231 0.4283338758737 0.407313084438628 
73.6458 -1605480.8575946528 -2.017506747079361 0.04948360812542145 0.05294922466597951 0.4036028172368 0.37854722941559893 
73.75 -1606285.8696467748 -2.01851835505896 0.04936737518541095 0.0529329469298494 0.3791413863771 0.3497454635616557 
73.8542 -1607021.3580873567 -2.0194425970916527 0.049247228833900966 0.052918073013883404 0.3549750981209 0.32057460344765665 
73.9583 -1607687.0858539299 -2.020279175275956 0.04912265759749959 0.052904607698529116 0.3311330880546 0.29164274130831064 
74.0625 -1608282.7914283152 -2.0210277609784324 0.048993081218001985 0.052892556256807666 0.30764867143249996 0.2624973920407316 
74.1667 -1608808.184359022 -2.021687989206975 0.048857839395654724 0.0528819245445602 0.2845600534489 0.2331253376795311 
74.2708 -1609262.9395847095 -2.0222594514774554 0.04871617751947143 0.052872719114690936 0.2619109774112 0.2038679400325553 
74.375 -1609646.6907549454 -2.022741687420343 0.04856722987779428 0.05286494735172087 0.2397515391701 0.1743924929184031 
74.4792 -1609959.0226249837 -2.023134175223701 0.048410000541939946 0.052858617625063165 0.2181392468816 0.14467801673225938 
74.5833 -1610199.4607433078 -2.023436318674169 0.04824333744610958 0.05285373949639971 0.1971397608664 0.11492933383453079 
74.6875 -1610367.4603102428 -2.0236474331562846 0.04806590438431089 0.052850323944392485 0.176828147189 0.08493035619256534 
74.7917 -1610462.3919524883 -2.0237667277762332 0.04787614525643841 0.052848383650953235 0.1572898799788 0.05464651304142688 
74.8958 -1610483.523994912 -2.023793283083927 0.047672239511336416 0.05284793335811133 0.1386216596684 0.02413674787248344 
75.0 -1610430.002125808 -2.0237260255196134 0.04745205103922813 0.05281920166124743 0.1209322350217 0.004404454959014925 
75.1042 -1610300.8240795373 -2.0235636955991456 0.04721306454177434 0.05274985609224836 0.1043424736296 0.0 
75.2083 -1610094.809607952 -2.0233048101789595 0.04695231006189041 0.0526392630683834 0.08898440700440001 0.0 
75.3125 -1609810.5660105392 -2.0229476191399747 0.04666627635168842 0.05248667495789605 0.07499841816463 0.0 
75.4167 -1609446.4505705123 -2.022490058183396 0.04635081646456141 0.052291209914888226 0.06252703919465 0.0 
75.5208 -1609000.5369564958 -2.021929706609824 0.04600106331418576 0.052051833843016704 0.05170288875278 0.0 
75.625 -1608470.606377559 -2.0212637762043437 0.045611407445795074 0.051767355647323265 0.042626153202950004 0.0 
75.7292 -1607854.2217017093 -2.02048920437657 0.04517568331769796 0.05143646702264637 0.03532482466673 0.0 
75.8333 -1607148.9772934536 -2.019602968115785 0.044687797213273026 0.051057876571825256 0.029700338143719997 0.0 
75.9375 -1606352.8929260417 -2.0186025789956656 0.04414271725246641 0.05063052126631429 0.025504495064399998 0.0 
76.0417 -1605464.6631149852 -2.01748639649602 0.04353710003762608 0.05015370029380617 0.022404695211519998 0.0 
76.1458 -1604483.5909597033 -2.0162535448657497 0.04286912438209274 0.04962703954299719 0.02008843051362 0.0 
76.25 -1603409.3719267517 -2.014903641416843 0.04213794790117431 0.04905037553374769 0.0183181274976 0.0 
76.3542 -1602241.9090617395 -2.0134365643128187 0.04134324259233424 0.048423656218844036 0.01693182531824 0.0 
76.4583 -1600981.2028464356 -2.011852314159085 0.04048491801952158 0.04774688185691045 0.01582390739839 0.0 
76.5625 -1599627.295837698 -2.0101509444341676 0.03956298217954788 0.047020075293388475 0.01492561791376 0.0 
76.6667 -1598180.2482843779 -2.0083325308490054 0.03857748022491818 0.046243268871164256 0.01419085652141 0.0 
76.7708 -1596640.1282518327 -2.006397158937049 0.03752846964858628 0.0454164991291941 0.0135871786212 0.0 
76.875 -1595007.0081223263 -2.0043449196565346 0.03641601149336378 0.044539804923842796 0.0130906002616 0.0 
76.9792 -1593280.96308393 -2.002175907491578 0.03524016655928813 0.04361322661769207 0.01268283466928 0.0 
77.0833 -1591462.0715931624 -1.999890221033549 0.034000996571857574 0.042636806327899235 0.01234974114207 0.0 
77.1875 -1589550.4154058346 -1.9974879630198297 0.0326985642653513 0.041610587942751076 0.012080243271629999 0.0 
77.2917 -1587546.0797505835 -1.9949692405518837 0.03133293382508665 0.04053461721482332 0.01186551839816 0.0 
77.3958 -1585449.1591907414 -1.9923341724614991 0.029904185626331046 0.03940894490775815 0.01169885993533 0.0 
77.5 -1583260.0610830537 -1.9895832706482595 0.028413178915970064 0.038233789699466 0.01160569456158 0.0 
77.6042 -1580980.3531794173 -1.9867185052073018 0.026863682075087405 0.03700999319307163 0.01172751675673 0.0 
77.7083 -1578613.0193722392 -1.9837436258084116 0.02526301538451453 0.035739157206552186 0.012305032549769999 0.0 
77.8125 -1576160.1652230883 -1.9806612783782915 0.023616284397017625 0.034422412050895135 0.01330628875431 0.0 
77.9167 -1573624.432195789 -1.97747478227828 0.02192993430074405 0.033061175721009306 0.01488863662059 0.0 
78.0208 -1571010.0227392123 -1.9741894184613773 0.020214326241542773 0.0316577041823356 0.01750206976174 0.0 
78.125 -1568316.7581141333 -1.9708049623172488 0.01846880302157936 0.030211901483792714 0.020382769863 0.0 
78.2292 -1565543.7885837702 -1.9673203460351618 0.016691013834121363 0.028723311468298318 0.023348062743329998 0.0 
78.3333 -1562690.457661843 -1.963734744650127 0.014879086365033973 0.02719158171981939 0.02637107157539 0.0 
78.4375 -1559756.968847922 -1.9600484138872463 0.01303330249100651 0.025616821481327046 0.02961714426638 0.0 
78.5417 -1556744.0990107392 -1.95626232998856 0.01115537794307364 0.023999447792757422 0.03328203527933 0.0 
78.6458 -1553651.7595121656 -1.95237638156811 0.009244846026889988 0.022339413071246428 0.03717034223075 0.0 
78.75 -1550481.4256248602 -1.948392422508196 0.00730516342569123 0.020637509275063026 0.04179446294382 0.0 
78.8542 -1547236.7852560265 -1.9443150871696886 0.005345340631669866 0.01889571615255292 0.04811495245855 0.0 
78.9583 -1543922.5190660893 -1.9401502574439495 0.0033768760608873347 0.017116546383462605 0.05675671657066 0.0 
79.0625 -1540543.7738794023 -1.9359044010212103 0.00141243260138724 0.015302762894416011 0.06813274840359 0.0 
79.1667 -1537106.174006167 -1.9315845856181155 -0.0005341339200359763 0.013457384936767625 0.08273210966113 0.0 
79.2708 -1533612.5342387627 -1.9271943484070888 -0.0024560358671314865 0.011581923551942985 0.09933238278631 0.0 
79.375 -1530063.6291364904 -1.9227346627280544 -0.004351620358472295 0.00967679454012571 0.11707096379319999 0.0 
79.4792 -1526456.1324264444 -1.9182013486632026 -0.006229548105326167 0.007740212286082793 0.1335584012217 0.0 
79.5833 -1522790.9455161379 -1.9135955389546215 -0.00808786156352043 0.005772660684861819 0.1513329269135 0.0 
79.6875 -1519071.284364707 -1.9089212748957503 -0.00991879313732445 0.003775866132879724 0.1718522361468 0.0 
79.7917 -1515292.5596930678 -1.904172789428406 -0.01173419897192444 0.0017473650058703605 0.1898480629039 0.0 
79.8958 -1511452.2914276796 -1.8993469660002629 -0.013540641224652554 -0.0003141740532799364 0.2068664729152 0.0 
80.0 -1507552.2009879965 -1.8944459678108054 -0.015334129558990758 -0.0024078269493779114 0.22578528706710002 0.0 
80.1042 -1503596.5289196004 -1.889475123686772 -0.017104349379298615 -0.004531317265844992 0.24862547166079998 0.0 
80.2083 -1499585.5531558439 -1.8844347828895143 -0.018850952201381242 -0.00668449580204622 0.2722071460044 0.0 
80.3125 -1495520.6961506784 -1.879326732927386 -0.020570720012728118 -0.008866598953936933 0.297872219568 0.0 
80.4167 -1491403.6565810281 -1.8741531084207652 -0.02225974752717031 -0.01107671483500594 0.325771654179 0.0 
80.5208 -1487234.4325325468 -1.8689139069640137 -0.02391841044537866 -0.013314844472916088 0.3543682941727 0.0 
80.625 -1483012.136623362 -1.863608013440183 -0.02554931680955523 -0.015581464233448417 0.3828919107061 0.0 
80.7292 -1478736.362413137 -1.858234917101282 -0.027153872826722658 -0.01787679230256578 0.4118187374836 0.0 
80.8333 -1474406.8179365317 -1.8527942510528448 -0.028733203883102073 -0.02020098541357651 0.4413147748695 0.0 
80.9375 -1470024.0289123608 -1.847286675932617 -0.03028638716996469 -0.022553761349252133 0.47221113118409996 0.0 
81.0417 -1465589.1734038251 -1.841713672138478 -0.03181086721072486 -0.02493448769978679 0.5053593887853 0.0 
81.1458 -1461105.6949013756 -1.8360795668881484 -0.033298401724155234 -0.02734131592503486 0.5436327372607 0.0 
81.25 -1456576.0843801633 -1.8303874904333233 -0.03474314917847994 -0.029202898302736813 0.5855667812051 0.15995059551265417 
81.3542 -1452003.4139928522 -1.8246413033548974 -0.03613781418295409 -0.029941080241468354 0.6322945249916 0.6679197511062539 
81.4583 -1447391.013265144 -1.8188451896582654 -0.03747446127904087 -0.030685706320906725 0.6844667214586 1.009237718009816 
81.5625 -1442737.9413745129 -1.8129979670709726 -0.03875589432657601 -0.03143733978113672 0.7358206262254 1.019534099317348 
81.6667 -1438043.9888085774 -1.807099372311996 -0.03998308594638857 -0.03219557693615216 0.7882341543049 1.0295335478908827 
81.7708 -1433308.0086995112 -1.80114796418472 -0.0411593713152393 -0.03296076559037542 0.8399775858440001 1.0407956287620117 
81.875 -1428527.0476815868 -1.7951400313803159 -0.042292632539667974 -0.033733550748348495 0.8880983052261 1.0519625701388202 
81.9792 -1423699.3858996083 -1.7890734126650036 -0.04338765826178832 -0.03451388455480875 0.9349075568652 1.0632486217282726 
82.0833 -1418823.5401922762 -1.782946244243327 -0.04444864891276205 -0.03530234955730194 0.9802394016153 1.0759569445449022 
82.1875 -1413900.6554818943 -1.7767599648670849 -0.04547320647468846 -0.036098592345347624 1.028811540415 1.0881980659092478 
82.2917 -1408933.9706246767 -1.7705186446030328 -0.04645367692466077 -0.03690195729720869 1.084071909111 1.099579219846181 
82.3958 -1403925.252044554 -1.764224503204948 -0.04738611346980439 -0.03771261947766269 1.142988473492 1.1114134466965493 
82.5 -1398874.2934396386 -1.7578772814262325 -0.04827153390097501 -0.03853011826241737 1.201956983707 1.122615783482287 
82.6042 -1393781.2478901418 -1.7514771716331536 -0.04911005934489079 -0.03935472400373263 1.262558044134 1.133394820041836 
82.7083 -1388648.2503292237 -1.7450268566618437 -0.049896836528449576 -0.040186061017601915 1.3288644365920002 1.1449878525306827 
82.8125 -1383473.2755276829 -1.7385237915342304 -0.05063747432492826 -0.04102422010382445 1.390436017238 1.1561558984486702 
82.9167 -1378254.9008504495 -1.7319661885143602 -0.051336073619106116 -0.041869965268604314 1.4505008261 1.167119474603803 
83.0208 -1372994.4389960486 -1.7253556971878503 -0.05198986712586458 -0.04272253158440753 1.515189915621 1.1792957158444 
83.125 -1367690.8100194584 -1.7186909604557616 -0.05260210737962929 -0.043582455791462804 1.577253445411 1.1909881934375224 
83.2292 -1362345.0219584405 -1.711973245055705 -0.05317080566912762 -0.044449457287914385 1.643375192255 1.20211224892555 
83.3333 -1356959.064258847 -1.7052050509990695 -0.053691513139577506 -0.04532310285883878 1.71521249119 1.2141837358711178 
83.4375 -1351533.5268111478 -1.6983871195640823 -0.05416330478296424 -0.04620366589275404 1.7885215524679998 1.2253583540451565 
83.5417 -1346067.3373751682 -1.6915181033340008 -0.054589439337769316 -0.047090826781848616 1.859453439793 1.2361091739054155 
83.6458 -1340560.6456071425 -1.6845981903723957 -0.05497011091425488 -0.047985116601046984 1.932618183918 1.248186558860108 
83.75 -1335011.9437067069 -1.6776254859214483 -0.05530968557343136 -0.04888632368635948 2.001606330624 1.2598643968462673 
83.8542 -1329419.3538511752 -1.6705976302395766 -0.055613465627121376 -0.0497950250646495 2.066519780024 1.2714405908089466 
83.9583 -1323781.6445382454 -1.6635130757753467 -0.055885135265155525 -0.050711366763957155 2.1293097813079997 1.2846012227258239 
84.0625 -1318099.1221505683 -1.6563722075405523 -0.05612451978399643 -0.05163518313965243 2.194446551177 1.297376071118168 
84.1667 -1312370.1616149147 -1.6491729834079463 -0.05633630496575805 -0.052567059762835155 2.253767623425 1.3096881132801828 
84.2708 -1306591.6923425188 -1.641911544761885 -0.05652881575115485 -0.053507021127432 2.303760057789 1.32393198688957 
84.375 -1300760.949919508 -1.634584417737443 -0.0567096137352455 -0.05445618386546158 2.346137255435 1.3382228922822605 
84.4792 -1294875.8475309622 -1.6271889799656511 -0.056884563650656396 -0.05541419571632478 2.3827701147640004 1.3525445243373013 
84.5833 -1288935.241377335 -1.619723794105609 -0.05705716627679427 -0.05638189416124839 2.416388203652 1.3686310929129488 
84.6875 -1282938.6900327667 -1.612188305445221 -0.05722916321155966 -0.057358814753428966 2.448685538326 1.3843175168820525 
84.7917 -1276886.1674481293 -1.6045824812501879 -0.05740125814628667 -0.05828191308568531 2.4806417654810002 1.4401993098869574 
84.8958 -1270777.8218909332 -1.5969065078389577 -0.057573722688491785 -0.058430890682363845 2.512571612177 2.019632357112487 
85.0 -1264613.766774551 -1.5891605277309782 -0.0577469220377761 -0.058582536786030426 2.544144695452 2.5624375942159094 
85.1042 -1258394.1051838102 -1.581344670466464 -0.05792125331844967 -0.0587359277942856 2.5753540548680003 2.5903567737004196 
85.2083 -1252118.9988714848 -1.5734591393099453 -0.05809697214429371 -0.058892327979682246 2.606441767312 2.6207389361896363 
85.3125 -1245788.664616319 -1.5655042066736264 -0.05827420174351585 -0.059050452122498376 2.637568653212 2.6500390148272506 
85.4167 -1239403.3488830153 -1.5574801822741873 -0.05845299661650529 -0.059211513064028276 2.668789371021 2.678197032851918 
85.5208 -1232963.3052886159 -1.549387384816202 -0.05863339914013409 -0.059374623749969935 2.700097649832 2.70891472393531 
85.625 -1226468.7857762673 -1.541226130900766 -0.0588154617213858 -0.05954032083319216 2.73148735376 2.738599096236047 
85.7292 -1219920.0240791242 -1.532996714245624 -0.05899928832772078 -0.05970857638315752 2.762881959354 2.766860099197025 
85.8333 -1213317.2387078158 -1.524699409439331 -0.05918502694915661 -0.059878989868676236 2.794212539124 2.798125130556773 
85.9375 -1206660.6494224195 -1.5163344926405449 -0.05937282816979233 -0.06005255802174658 2.825491683953 2.827885742846422 
86.0417 -1199950.4893268722 -1.5079022567763116 -0.05956281474114715 -0.06022813126421567 2.856770850515 2.8565353337229995 
86.1458 -1193187.0086028771 -1.499403016234232 -0.0597550721674683 -0.060406826588405904 2.88810391483 2.8880572609018778 
86.25 -1186370.4778121894 -1.4908371110122347 -0.05994964037558516 -0.0605879824441804 2.9195580204189997 2.918129663674203 
86.3542 -1179501.1786208488 -1.4822048950623044 -0.06014653699661255 -0.06077164337207264 2.951159159059 2.9472237146215527 
86.4583 -1172579.390927383 -1.4735067201153043 -0.06034578968522797 -0.06095856333788863 2.9828923843379997 2.9788824354863173 
86.5625 -1165605.3933513772 -1.4647429362949311 -0.06054743486044947 -0.06114771284027953 3.014762073286 3.0094067459490828 
86.6667 -1158579.4666326777 -1.4559138963892806 -0.06075150913094134 -0.06134014944591204 3.046764999353 3.0385862265101404 
86.7708 -1151501.886848142 -1.447019947326763 -0.06095806631138196 -0.06153536111305713 3.078850419882 3.0705827308327622 
86.875 -1144372.9263246509 -1.4380614313234308 -0.0611671750958025 -0.061733027681685426 3.111004936941 3.1016607178882856 
86.9792 -1137192.8597163463 -1.4290386935198567 -0.061378903751551264 -0.06193450563336311 3.143240371467 3.130868009560881 
87.0833 -1129961.9655646004 -1.4199520839414526 -0.061593316166162086 -0.06213847108383641 3.175566052427 3.16326489904788 
87.1875 -1122680.5255100364 -1.4108019565082635 -0.06181047379506459 -0.062345454966236336 3.207987572739 3.194670403978714 
87.2917 -1115348.8248727776 -1.4015886697641307 -0.062030434170273194 -0.0625560234142859 3.240518659824 3.2241527553991545 
87.3958 -1107967.1567232145 -1.3923125919921688 -0.06225324063626324 -0.06276924131138473 3.2732005679859997 3.257103628426675 
87.5 -1100535.8197500084 -1.382974098535619 -0.06247892767486525 -0.06298592760758326 3.306054365095 3.2886865438100417 
87.6042 -1093055.1120743982 -1.373573564024679 -0.06270753641796058 -0.06320611001053389 3.339066486508 3.318441428046684 
87.7083 -1085525.3330189947 -1.3641113645992349 -0.06293911016816332 -0.06342911800287321 3.372237235139 3.351891668206942 
87.8125 -1077946.7825263476 -1.3545878771782112 -0.06317369582602768 -0.06365591572349483 3.405563659521 3.3837321348580875 
87.9167 -1070319.7604394932 -1.3450034785554796 -0.06341134566396427 -0.0638862785343004 3.4390548922260002 3.4137686326178054 
88.0208 -1062644.5682427506 -1.3353585475874092 -0.06365211291657341 -0.06411965987395107 3.472689224937 3.4476680512672297 
88.125 -1054921.5052442844 -1.3256534603957322 -0.06389606134020764 -0.06435700669168076 3.5064338971280002 3.479869068584337 
88.2292 -1047150.8695170018 -1.3158885915499108 -0.06414326281327246 -0.06459816585924916 3.540300760215 3.510201255467273 
88.3333 -1039332.9612142391 -1.3060643182337517 -0.06439378896783136 -0.06484255559703289 3.5743037706029996 3.544492126641591 
88.4375 -1031468.0829743813 -1.2961810207538653 -0.06464771013729825 -0.06509092125789762 3.608455179621 3.5771737218688737 
88.5417 -1023556.5400130097 -1.2862390826554633 -0.0649050950892482 -0.0653435479099731 3.642760494029 3.6078131936010416 
88.6458 -1015598.6382164059 -1.2762388883265836 -0.0651660157811725 -0.06559963797459933 3.677202105158 3.642417349766202 
88.75 -1007594.6827883837 -1.2661808212976498 -0.06543055072533274 -0.06585952599854838 3.7117650455430002 3.6757080586537496 
88.8542 -999544.9791176271 -1.2560652653314002 -0.06569878277268308 -0.06612435167301922 3.746453141248 3.706661602423208 
88.9583 -991449.8340600781 -1.2458926060343845 -0.06597079585346155 -0.06639289743037224 3.781281083838 3.741487364921725 
89.0625 -983309.556672406 -1.2356632317786669 -0.06624667309714045 -0.06666523182094863 3.816266137632 3.7753357539941916 
89.1667 -975124.4589020424 -1.2253775345689515 -0.06652649506133883 -0.06694267403759668 3.8514167030719997 3.806836025960652 
89.2708 -966894.8540028138 -1.2150359080516062 -0.06681034367674593 -0.06722450140400471 3.8867293636589997 3.841952804118349 
89.375 -958621.0551075503 -1.2046387457209506 -0.06709830579732176 -0.06751040912770967 3.9221970173499994 3.8760226347445506 
89.4792 -950303.3750742886 -1.1941864407259883 -0.06739047354937523 -0.06780079911379322 3.9578180270389995 3.9084024955627448 
89.5833 -941942.1272574042 -1.1836793868394413 -0.06768694235588289 -0.06809681334963114 3.9935963525109996 3.9439452820826792 
89.6875 -933537.6259957294 -1.1731179790711357 -0.06798780967189609 -0.06840270110390057 4.029538647149 3.9749578510215353 
89.7917 -925090.1869101926 -1.1625026140420278 -0.0682931741984619 -0.06871476168065715 4.065651929762 4.004290371806217 
89.8958 -916600.1267754158 -1.1518336898228478 -0.06860313616713362 -0.0690316002751652 4.101944096884 4.040606925511926 
90.0 -908067.7636414438 -1.141111606087069 -0.06891779699563157 -0.06935332308425579 4.138423421805 4.0759671203704215 
90.1042 -899493.4165984112 -1.1303367638151807 -0.0692372598407235 -0.0696800413614258 4.175097083574 4.109520733212749 
90.2083 -890877.4053172584 -1.1195095647175344 -0.0695616307137417 -0.07001186993038955 4.211967950614 4.147178002470779 
90.3125 -882220.0493709088 -1.1086304103813087 -0.06989102014770382 -0.07034892754865218 4.249035836046 4.183007817726868 
90.4167 -873521.6681048296 -1.0976997021078538 -0.07022554348349505 -0.07069133730804289 4.286301154898 4.216983459322827 
90.5208 -864782.5807593783 -1.086717841066434 -0.07056532052304232 -0.07103961745523812 4.323766877794999 4.2549489109241865 
90.625 -856003.1064171643 -1.0756852282280822 -0.07091047562211165 -0.07139313378944667 4.361438830345 4.291277069797877 
90.7292 -847183.5651427014 -1.0646022657977283 -0.07126113478638353 -0.07175239849732984 4.399318802459 4.325904790859563 
90.8333 -838324.2757929465 -1.0534693544628417 -0.0716174311342907 -0.07211755299666134 4.437414350464 4.364639285318725 
90.9375 -829425.5577597844 -1.0422868955831022 -0.0719795004776618 -0.07248874381497816 4.4757291201489995 4.401453279976393 
91.0417 -820487.7300553415 -1.0310552900409704 -0.07234748358036663 -0.07286612289774186 4.514267015636 4.4363159234424865 
91.1458 -811511.1112205414 -1.019774938126777 -0.07272152634777858 -0.07324984785478428 4.5530323214960005 4.475610300660878 
91.25 -802496.0194375423 -1.008446239680014 -0.07310177950362741 -0.07364008222628105 4.59202904 4.512935385608529 
91.3542 -793442.7720942446 -0.9970695935420798 -0.07348839964380692 -0.07403699578695278 4.631262306559 4.548258235639824 
91.4583 -784351.6859447459 -0.9856453977579129 -0.07388154879223821 -0.07444076483994833 4.670736943881001 4.5881234798619905 
91.5625 -775223.0768748707 -0.9741740492813478 -0.07428139494909748 -0.07485157260269082 4.710457382756 4.625969049910239 
91.6667 -766057.2597239338 -0.9626559437511354 -0.07468811249758324 -0.07526960948250172 4.750427307191 4.66175947001651 
91.7708 -756854.548035381 -0.9510914751775905 -0.07510188278924772 -0.07569507347627935 4.790650013592001 4.702203131528603 
91.875 -747615.2538724284 -0.9394810357109158 -0.07552289456583806 -0.07612817059458288 4.831128846612 4.740574751055641 
91.9792 -738339.6877556415 -0.9278250155627621 -0.07595134407447403 -0.07656911518151799 4.871867130889999 4.776836098629477 
92.0833 -729028.1583581971 -0.9161238026232833 -0.0763874357917124 -0.07701813055804074 4.912869082207 4.817861405353875 
92.1875 -719680.9725355435 -0.9043777824984085 -0.07683138230701798 -0.0774754492755535 4.95413898394 4.856759622823508 
92.2917 -710298.4350865548 -0.8925873382096989 -0.07728340488089147 -0.07794131372792867 4.995681427011999 4.893489232536132 
92.3958 -700880.8485852219 -0.8807528499828453 -0.07774373382558881 -0.07841597629216024 5.03750114149 4.935092625535066 
92.5 -691428.5131901396 -0.8688746950082623 -0.07821260894150199 -0.07889970018734127 5.079602890003 4.97451079431649 
92.6042 -681941.726435057 -0.8569532471778862 -0.07869028000095653 -0.07939275942262558 5.121991395995 5.011698914385476 
92.7083 -672420.7829686203 -0.8449888767581257 -0.07917700735959149 -0.07989544421229589 5.164671450566001 5.053866923353641 
92.8125 -662865.9743012355 -0.8329819500717609 -0.07967306254968069 -0.08040807200499411 5.207647904597 5.0937731857482325 
92.9167 -653277.5886205225 -0.8209328292660355 -0.08017872870094331 -0.08093092799616308 5.2509252931959995 5.131389196565743 
93.0208 -643655.9103845812 -0.8088418718015402 -0.08069430151960501 -0.08146435407545094 5.294508383254 5.174099411077815 
93.125 -634001.220100949 -0.7967094301744428 -0.08122008980065569 -0.0820087387722791 5.338401752807 5.2144533939910795 
93.2292 -624313.7939988805 -0.7845358515046619 -0.08175641620808355 -0.08256462438715162 5.3826097669949995 5.252286862692944 
93.3333 -614593.903664451 -0.7723214770773249 -0.08230361814837851 -0.0831321991316184 5.427136625016 5.295320437327607 
93.4375 -604841.8156697988 -0.7600666418768607 -0.08286204865866952 -0.08371186412673437 5.471986260981 5.336081411628613 
93.5417 -595057.7912070119 -0.747771674126927 -0.08343207728303799 -0.08430403997312763 5.517162187789 5.374380219728647 
93.6458 -585242.0856109759 -0.7354368946908042 -0.08401409122779661 -0.08490916887064714 5.562667732827 5.4179468986767 
93.75 -575394.9479464275 -0.7230626165524713 -0.08460849635523861 -0.08552771535698578 5.6085059133740005 5.459023880820895 
93.8542 -565516.62052129 -0.7106491442050447 -0.0852157183625722 -0.08616016984950425 5.654679560807 5.497540344339122 
93.9583 -555607.3383991363 -0.698196773038122 -0.08583620396291841 -0.0868070470517951 5.701191267518 5.541400204450944 
94.0625 -545667.3288614298 -0.6857057886620135 -0.08647042219238851 -0.08746888963530497 5.748043406471 5.582665495280695 
94.1667 -535696.8108503019 -0.6731764662075158 -0.0871188657659825 -0.08814627035007083 5.795237995623 5.621255597241558 
94.2708 -525695.9943327621 -0.6606090695269548 -0.08778205263083681 -0.08883979321238811 5.842776711211 5.665247422884082 
94.375 -515665.0796268151 -0.6480038503473592 -0.08846052761506504 -0.08955009636778688 5.8906608160089995 5.706518459173409 
94.4792 -505604.2567727158 -0.6353610474803565 -0.08915486396307507 -0.09027785450353709 5.938890631055999 5.744975487725965 
94.5833 -495513.7046184762 -0.6226808856729871 -0.08986566558891694 -0.09102378163348002 5.987465996647 5.788865843926594 
94.6875 -485393.5901919177 -0.6099635748186014 -0.09059356860937796 -0.09178863411402138 6.036385149693 5.829879907144938 
94.7917 -475244.0675456002 -0.5972093085053556 -0.09133924420174085 -0.09257321401349972 6.085645692812 5.867907288774178 
94.8958 -465065.2769812061 -0.5844182630415438 -0.09210340050779332 -0.09337837280882999 6.135243508224 5.911360664862425 
95.0 -454857.3439316426 -0.5715905960508058 -0.0928867853979801 -0.09420501528907954 6.185173011009 5.951740376121094 
95.1042 -444620.3778152218 -0.5587264450322477 -0.0936901893056041 -0.09505410373806467 6.235427101687 5.98891313429307 
95.2083 -434354.47087073396 -0.5458259258965519 -0.09451444810898049 -0.09592666236352898 6.285996916267 6.0314493032371175 
95.3125 -424059.6967857388 -0.5328891312422369 -0.09536044653317237 -0.09682378231555544 6.336871959568 6.070656962093937 
95.4167 -413736.1093757939 -0.519916128695927 -0.09622912142363269 -0.09774662714259241 6.3880396347129995 6.106372765109903 
95.5208 -403383.74102306773 -0.506906958950255 -0.09712146562445444 -0.09869589004757706 6.439485236423 6.14774403072138 
95.625 -393002.6010875766 -0.4938616337673643 -0.09803853192536001 -0.09967504453535053 6.491191529047 6.184156364029126 
95.7292 -382592.6741916811 -0.48078013382314344 -0.09898143732713612 -0.10068511050302487 6.54313832931 6.21538197783839 
95.8333 -372153.9182757157 -0.4676624062638579 -0.09995136788215768 -0.10172679901472659 6.595302356878 6.252583717642678 
95.9375 -361686.2626580679 -0.4545083622683738 -0.1009495835236707 -0.10280182091648465 6.647656558972 6.286259862642905 
96.0417 -351189.60584563715 -0.4413178742966995 -0.10197742352235911 -0.10391203916388353 6.7001698367869995 6.315404737030686 
96.1458 -340663.81326483726 -0.42809077323867917 -0.10303631214249301 -0.10505948610168092 6.752806124336 6.348885340440506 
96.25 -330108.71470046416 -0.4148268451955789 -0.10412776503224884 -0.10624635435721697 6.805524526250999 6.377364781539749 
96.3542 -319524.1017160268 -0.401525828238379 -0.1052533956605157 -0.1074750086566193 6.858278310167 6.400462771628426 
96.4583 -308909.7248463938 -0.38818740887995007 -0.1064149223258846 -0.10874797575247597 6.911014316556 6.42713805041975 
96.5625 -298265.290604168 -0.3748112183131516 -0.1076141756336799 -0.11006787940477974 6.963672332138 6.447969725176167 
96.6667 -287590.4583145353 -0.36139682843338633 -0.1088531064040408 -0.11143728994991176 7.01618425562 6.46278394047578 
96.7708 -276884.83675699466 -0.3479437476184734 -0.11013379406529744 -0.11285844744732365 7.068473276754999 6.481232416043978 
96.875 -266147.9806025194 -0.3344514162514535 -0.1114584555613814 -0.11433731454647944 7.120452863141 6.4909142752333455 
96.9792 -255379.38665298987 -0.3209192019949201 -0.11282945475615563 -0.11587117337400249 7.172025747385 6.496288960989189 
97.0833 -244578.4899140037 -0.30734639485596776 -0.11424931225642534 -0.11745557762023423 7.223082759923 6.516162566912474 
97.1875 -233744.6594838886 -0.29373220202017286 -0.11572071569684274 -0.11908972779580757 7.2735016361369995 6.539398145150383 
97.2917 -222877.19432475357 -0.28007574253734024 -0.1172465303211882 -0.12077050933861944 7.323145664341 6.564746359612231 
97.3958 -211975.31902359656 -0.26637604199475345 -0.11882980958861425 -0.12249639215795499 7.371862366898 6.602421838389171 
97.5 -201038.17976202015 -0.2526320274525707 -0.12047380525554795 -0.12426504668080507 7.419483705478 6.64236568631899 
97.6042 -190064.84166653856 -0.2388425241141219 -0.12218197398770171 -0.12607363457489587 7.465825824753 6.685831892548376 
97.7083 -179054.288894464 -0.22500625543383704 -0.12395797709680462 -0.1279216255477663 7.510693738001001 6.74079981334676 
97.8125 -168005.43161413417 -0.2111218518888585 -0.12580566294991627 -0.1298005884183438 7.553892456742 6.803608988432251 
97.9167 -156917.13043074188 -0.19718788167344403 -0.1277290055330792 -0.13169944055730504 7.595257189863999 6.885158086114313 
98.0208 -145788.29336713947 -0.18320297256863957 -0.12973186066442277 -0.13360913326702575 7.634784680472 6.996390718042403 
98.125 -134618.09281261195 -0.16916608456814827 -0.13181742069481062 -0.13552298545849564 7.672866797924 7.122961176231639 
98.2292 -123406.7581195614 -0.15507750588469868 -0.13398622244746974 -0.1374358387107972 7.711378636711 7.260222147486717 
98.3333 -112157.65396201187 -0.14094146469236907 -0.13623092368563172 -0.1393431071613334 7.7562055837549995 7.414415164550012 
98.4375 -100879.73589274325 -0.12676921487068832 -0.1385301315766178 -0.1412418920079223 7.818557545308001 7.568041284748647 
98.5417 -89586.8244928312 -0.11257812387404667 -0.14085022690526805 -0.14312607662719676 7.909956149808 7.71703926200892 
98.6458 -78292.64224607879 -0.098385435884166 -0.1431578377211861 -0.14499194957547945 8.032215242593 7.870433430118699 
98.75 -67013.03197267823 -0.08421105957605754 -0.1454142637590158 -0.14683104345103545 8.19103679947 8.01835105423299 
98.8542 -55753.980340662965 -0.07006251801864662 -0.14760557658933177 -0.14863700909882016 8.36430580629 8.167476491081858 
98.9583 -44508.41201680969 -0.0559309200859828 -0.14975067674835393 -0.1504086470104309 8.519007678634999 8.333521885612356 
99.0625 -33275.3366611922 -0.04181502128021142 -0.15185317204408022 -0.1521428048340132 8.664976462117 8.504993130252727 
99.1667 -22058.952583475948 -0.02772009735285345 -0.1539036302658116 -0.15383216045992007 8.815216326844 8.682892772097505 
99.2708 -10869.724778587566 -0.013659299004381455 -0.1558768697370631 -0.15546662563507008 8.98811451239 8.88151800267084 
99.375 279.0996786739488 0.0003507270000565398 -0.15774071703613024 -0.1570315360795191 9.193176665934 9.091905438939865 
99.4792 11373.724470462781 0.014292643696144134 -0.15946161867913183 -0.15850409393255877 9.435250430955 9.327544182997935 
99.5833 22416.62433387326 0.02816956093023137 -0.16104691509169408 -0.15988493538701298 9.667963174427001 9.591038979971097 
99.6875 33415.9591517354 0.041991732713499416 -0.16251823526925063 -0.16116818242031083 9.873925404342 9.860615263794244 
99.7917 44379.81041409725 0.055769314545854286 -0.16389701137682475 -0.1623523989824289 10.048825181540002 10.141894149816872 
99.8958 55302.63258236495 0.06949533769797331 -0.16517042726508874 -0.1634390100883417 10.23391439361 10.43141759082572 
100.0 66170.08645467587 0.08315178299736448 -0.16630356599446347 -0.16443252509205425 10.45984987223 10.692537247859466 
100.104 76952.93015540685 0.09670190401937385 -0.16722405616907465 -0.1653353209937961 10.7835267231 10.919319135913483 
100.208 87625.31656926416 0.1101132203209921 -0.1678680583563371 -0.16614467593735133 11.19508552512 11.113331634686846 
100.313 98194.06215478439 0.12339429771664408 -0.16825382559050547 -0.16685507979410785 11.58828737472 11.236913265234467 
100.417 108678.65582756489 0.13656962669995656 -0.16843146016815103 -0.16745779011989723 11.904818969179999 11.444491379146418 
100.521 119097.79443726188 0.1496627024251397 -0.1684490735629052 -0.16794092658054866 12.14218153244 11.75242793631668 
100.625 129460.03517127335 0.16268427817101944 -0.1683292933054912 -0.16829453358157842 12.340730330209999 12.045862372838524 
100.729 139768.61282968614 0.17563841890727125 -0.16808137006818613 -0.1682613191946725 12.5224120857 12.7012247341082 
100.833 150016.75481334812 0.18851661393479827 -0.16768940289754783 -0.1678709248395192 12.730290036060001 13.635016284798652 
100.938 160202.3942575849 0.20131626595484978 -0.16714931730466645 -0.16733232279058408 12.94370864491 14.140689685036564 
101.042 170329.60813877103 0.21404249824703653 -0.16647247957322373 -0.1666566709246451 13.13289561937 14.40355802768652 
101.146 180403.88192015878 0.22670220404778052 -0.16567379546840652 -0.16585883439449883 13.28880255947 14.69139569790125 
101.25 190429.23893846388 0.2393004392311094 -0.16476449555055828 -0.16495010260838003 13.42055018134 14.868793435406767 
101.354 200407.6988275563 0.2518397417437947 -0.16375077399754218 -0.1639367449604266 13.53927490683 15.014125136807746 
101.458 210337.08847211482 0.2643173807685849 -0.16262828688327965 -0.16281456303811986 13.67031175748 15.144459917526673 
101.563 220211.60032933336 0.27672605833195413 -0.1613835553453854 -0.16157019728335797 13.829521473429999 15.206607510657843 
101.667 230027.5909468798 0.28906119593667023 -0.1600085388024426 -0.1601955228508969 13.99912849231 15.349943330096341 
101.771 239784.07600359304 0.3013215566482818 -0.15850187907916904 -0.1586888913428059 14.17095703726 15.558693132257892 
101.875 249483.95353085425 0.3135107822404276 -0.15687197464922076 -0.15705886443192213 14.32403499997 15.66932405449303 
101.979 259131.36740709096 0.3256340800643178 -0.155130354326407 -0.15531680936683018 14.44724702217 15.74164514774075 
102.083 268732.5073978686 0.33769922840876354 -0.15329368793703355 -0.15347933761792087 14.52146139457 15.7687720156759 
102.188 278295.17939651955 0.34971603644862376 -0.15138270616908828 -0.15156714388570264 14.54021106685 15.668230613032131 
102.292 287824.2673631159 0.3616906415491318 -0.14941079513325933 -0.14959373801882275 14.532575769600001 15.597810709571334 
102.396 297323.6390316749 0.37362790404819735 -0.14738878587992416 -0.14757000267176787 14.5023208269 15.566828044364286 
102.5 306793.2964247597 0.3855278264874484 -0.14531779281368315 -0.1454971950344312 14.47616127612 15.441325813683656 
102.604 316236.7425856348 0.39739481092087875 -0.14320772826311223 -0.14338511379572016 14.422108108029999 15.297289806223553 
102.708 325658.1219175098 0.40923406535915924 -0.14107011532192654 -0.14124527618743382 14.332595028010001 15.126540285797565 
102.813 335059.1233263918 0.4210477121441716 -0.13891030455063205 -0.1390831299497765 14.23326043127 14.863953795776993 
102.917 344440.357981124 0.4328365192933351 -0.13673093661778732 -0.13690135863996633 14.124230049800001 14.662335529549258 
103.021 353802.3918919494 0.4446011980760981 -0.1345345374056789 -0.13470249387290995 14.00905746205 14.521693664559834 
103.125 363148.53965566325 0.45634591373763733 -0.13233053941046552 -0.1324958875233378 13.86819463654 14.297562464390571 
103.229 372482.8794988306 0.46807579112859937 -0.13013029295443437 -0.13029288342749973 13.6995004302 14.053913568413233 
103.333 381812.8993469302 0.47980023985365405 -0.12795371643597508 -0.1281133194681584 13.47473963694 13.78391223822047 
103.438 391145.4416030869 0.4915278583301573 -0.12581910439981264 -0.12597554787097126 13.204634187 13.421103196002075 
103.542 400484.9520443549 0.5032642332863224 -0.12373872648634207 -0.12389194312179341 12.90555477965 13.104252739742256 
103.646 409833.67583873594 0.5150121860834694 -0.12171932002914786 -0.12186932786832438 12.59540022028 12.842020187843703 
103.75 419193.30892061663 0.5267738478956023 -0.1197662403672819 -0.11991308482682228 12.27920959965 12.516549225345244 
103.854 428564.8430569377 0.5385504650138152 -0.11788307140726326 -0.11802682569092421 11.96200972286 12.194201954064166 
103.958 437949.10196297144 0.5503430725492473 -0.11607297298222188 -0.11621421477892951 11.64447660741 11.876751579033078 
104.063 447346.28598198993 0.5621519222606793 -0.11433753646042663 -0.11447578886123005 11.32971509213 11.512386672113465 
104.167 456756.9973140131 0.5739777708949746 -0.11267936137956276 -0.11281472712460672 11.012581953929999 11.211808334074535 
104.271 466180.75406234385 0.5858200128828839 -0.11109832079183266 -0.11123093329422307 10.70572645408 10.973043224622256 
104.375 475615.75007713574 0.5976763785495716 -0.10959095763854379 -0.10972097970080602 10.41823008944 10.693750526441216 
104.479 485059.54679535434 0.6095438035063518 -0.1081522234872295 -0.1082798228287063 10.151879321060001 10.430771642609887 
104.583 494509.60055687313 0.6214190912956383 -0.10677680377528118 -0.10690213786838731 9.905410690695 10.184511593948633 
104.688 503963.4972652541 0.6332992082743768 -0.10545970753059966 -0.10558291862989477 9.676685380062 9.9067967688678 
104.792 513419.0208034226 0.6451813695877191 -0.10419643927284693 -0.10431765440092877 9.463495124455001 9.69107364844752 
104.896 522874.1558489174 0.6570630427067694 -0.1029830060429334 -0.1031023385743054 9.263906362414 9.534110961159154 
105.0 532327.053718392 0.6689419045075199 -0.10181583151494365 -0.10193338337530156 9.076259487224 9.341998679099168 
105.104 541776.0280410176 0.6808158358338875 -0.10069174507639031 -0.10080760798454547 8.899215285837998 9.160160281864659 
105.208 551219.5310887197 0.692682891753413 -0.09960792229387057 -0.09972217927352311 8.731637597304 8.98756564105385 
105.313 560656.1348807147 0.7045412778125206 -0.09856183737795876 -0.09867456397359886 8.572601950925 8.78146801387364 
105.417 570084.5020599684 0.7163893134387969 -0.0975511899422023 -0.09766290965791613 8.421286220107 8.62491464198139 
105.521 579503.3782257467 0.7282254223057892 -0.09657388568729126 -0.0966841563723494 8.276978649913 8.516751103202175 
105.625 588911.582259758 0.7400481201764788 -0.09562801204267582 -0.09573689964292464 8.139058613581 8.37386454796482 
105.729 598307.9981342781 0.7518560046090655 -0.09471181753288788 -0.09481938254674604 8.006982400077 8.236460563325336 
105.833 607691.567792086 0.7636477460096325 -0.09382369383775546 -0.09392999196125373 7.880270799789001 8.104490081894541 
105.938 617061.2850420455 0.775422079961107 -0.09296216040530414 -0.09306724309218806 7.758498925373001 7.939678121839885 
106.042 626416.1902675678 0.7871778005737188 -0.092125851107782 -0.09222976604512567 7.641287209832 7.817745602979248 
106.146 635755.3659579254 0.7989137548694837 -0.09131350296581418 -0.09141629447755628 7.5282951427630005 7.737320233701629 
106.25 645077.9326349315 0.810628837663517 -0.09052394586636238 -0.09062565526427613 7.419216584916001 7.6234103914335405 
106.354 654383.0453203139 0.822321987124806 -0.0897560936397177 -0.08985675952582217 7.313776867016 7.513267719726493 
106.458 663669.8902435487 0.8339921806391507 -0.08900893574092121 -0.08910859427396145 7.2117282800149995 7.406647599458782 
106.563 672937.6821947603 0.8456384314827208 -0.08828153055256405 -0.08838021567482823 7.112847843247001 7.268647653267828 
106.667 682185.6618836899 0.8572597855032363 -0.08757299870295902 -0.0876707423454065 7.016932884936001 7.168707099055234 
106.771 691413.0941101451 0.8688553188208881 -0.08688251842388545 -0.08697935067606466 6.923800550313 7.105789086094112 
106.875 700619.2652487328 0.880424134667559 -0.08620931918509431 -0.08630526846358133 6.833281446311 7.011214208249861 
106.979 709803.4821026984 0.8919653619465167 -0.08555267876986734 -0.08564777194485984 6.745221503866 6.919221535737544 
107.083 718965.0705620841 0.9034781535462043 -0.08491191985891504 -0.0850061823749596 6.65948151051 6.829665338256942 
107.188 728103.3727990057 0.9149616828157228 -0.08428640293776522 -0.08437985895208944 6.575928056933 6.710391451907562 
107.292 737217.7479891987 0.9264151444715513 -0.08367552806678318 -0.08376820050887235 6.494442852373 6.625554736126187 
107.396 746307.5700880499 0.9378377518028269 -0.08307872924845022 -0.08317063993262108 6.414914600858 6.5743317210260726 
107.5 755372.2269627568 0.9492287355807835 -0.08249547220306742 -0.08258664190582532 6.337238630709 6.493281380845328 
107.604 764411.1195916716 0.9605873430526177 -0.08192525231348445 -0.08201570084425569 6.261317555976 6.414090113644893 
107.708 773423.66126835 0.9719128369412676 -0.08136759258177577 -0.08145733884871065 6.187061380207 6.336665547523894 
107.813 782409.276857968 0.9832044945109979 -0.08082204171769225 -0.08091110378801214 6.114387150122 6.231184935933089 
107.917 791367.4022057572 0.9944616068240184 -0.08028817260929134 -0.08037656776288071 6.043219176729 6.157240230925785 
108.021 800297.4771555624 1.005683469967344 -0.07976556473422475 -0.07985330962462311 5.973446001767 6.114166108842776 
108.125 809198.9714096237 1.0168694175491564 -0.07925386911018033 -0.07934097933554618 5.905097171262 6.042997865558512 
108.229 818071.340200879 1.0280187649949752 -0.07875269684506016 -0.07883918780492061 5.8380438648420006 5.97321384318741 
108.333 826914.0563650763 1.039130849850664 -0.07826169970101408 -0.07834758600627101 5.7722296599380005 5.904769460963786 
108.438 835726.601929507 1.0502050212125202 -0.07778054891278896 -0.07786584458494739 5.707604580768001 5.809867848374466 
108.542 844508.4660935967 1.0612406371896113 -0.07730893007070262 -0.07739364860532749 5.64411835765 5.744076243891714 
108.646 853259.1454362507 1.072237065164332 -0.07684654360024329 -0.07693069798596641 5.5817238971080005 5.706832667605586 
108.75 861978.143329213 1.08319368105521 -0.0763931032463123 -0.07647670599716272 5.5203755783010005 5.643148721489751 
108.854 870664.9698890678 1.0941098692565896 -0.07594833591139613 -0.0760313990878172 5.46003064829 5.580534504561004 
108.958 879319.141572221 1.104985022129669 -0.0755119805965818 -0.07559451583172683 5.400648327774 5.518947036899562 
109.063 887940.1810545492 1.115818539851265 -0.07508378805821704 -0.07516580657786887 5.342190538150001 5.432422272690675 
109.167 896527.6168351659 1.1266098299158889 -0.07466351977135859 -0.07474503241761066 5.284620872410001 5.372915528676807 
109.271 905080.9831061873 1.1373583069720903 -0.0742509475618978 -0.07433196481091553 5.227905070093 5.339949405723276 
109.375 913599.819493025 1.1480633924960995 -0.0738458529134811 -0.07392638489465209 5.172010604523 5.282083703224135 
109.479 922083.6708599295 1.1587245145474654 -0.07344802643858087 -0.07352808295151858 5.116906598462999 5.225062125291113 
109.583 930532.0871721382 1.1693411075958264 -0.07305726749201248 -0.07313685802178616 5.062563963535 5.16885362704084 
109.688 938944.6232781827 1.1799126122473498 -0.07267338358394324 -0.07275251731693078 5.008955031917 5.0891455807409836 
109.792 947320.8387745684 1.190438475074682 -0.07229619000011982 -0.07237487583765478 4.9560535698249994 5.034603929322819 
109.896 955660.2978522112 1.2009181484239762 -0.0719255093764353 -0.07200375594812947 4.903834646015 5.004819219396295 
110.0 963962.5691644959 1.2113510902490894 -0.07156117132797957 -0.0716389870040477 4.852274570493 4.951582637981727 
110.104 972227.2257081403 1.2217367639618717 -0.07120301211048705 -0.07128040501329314 4.801350849792 4.899025595670282 
110.208 980453.8446850366 1.2320746382585517 -0.0708508742341601 -0.07092822296643808 4.751042009541 4.846912171845062 
110.313 988642.0072993492 1.2423641868647608 -0.07050460591493046 -0.0705815329456394 4.7013268486060005 4.772908271862161 
110.417 996791.29920853 1.2526048891022974 -0.07016406216940835 -0.07024057566830955 4.6521879729730005 4.722585870063526 
110.521 1004901.3093351998 1.2627962283960912 -0.06982910179041095 -0.06990520970324532 4.603605012253 4.6951867083189756 
110.625 1012971.6307915158 1.2729376934357994 -0.06949958963195874 -0.06957529965299103 4.555560497216001 4.6457013539491925 
110.729 1021001.8603871729 1.2830287775575417 -0.0691753953347099 -0.06925071492869161 4.508037530576 4.596772495267494 
110.833 1028991.5986133356 1.293068978723709 -0.06885639324776398 -0.0689313296590639 4.461020077871 4.548382721983488 
110.938 1036940.4494368236 1.3030577992643293 -0.06854246187377483 -0.06861702213947729 4.41449215786 4.479148549215909 
111.042 1044848.0204871014 1.3129947461120461 -0.06823348430145221 -0.06830767525467718 4.368439200322 4.431885230644307 
111.146 1052713.922805796 1.3228793304873525 -0.06792934753881694 -0.06800747146150488 4.322847008111 4.4039205925694835 
111.25 1060537.770828283 1.3327110678754517 -0.0676299424298692 -0.06771530110116886 4.277701928383 4.3536532703256565 
111.354 1068319.1822841438 1.3424894779011685 -0.06733516336759764 -0.06742764276311974 4.232990551619 4.306500195229205 
111.458 1076057.7783346334 1.3522140845016954 -0.06704490860281924 -0.0671459286995284 4.188700723788 4.26081904084895 
111.563 1083753.1832742656 1.3618844155515943 -0.06675907945776177 -0.06686836717834521 4.1448201690949995 4.1957358273813705 
111.667 1091405.02466767 1.3715000030347757 -0.06647758063382167 -0.06659487241618756 4.101337416294 4.152058122793383 
111.771 1099012.9332155425 1.3810603828760473 -0.06620031983860833 -0.06632642650639964 4.0582412933 4.128030345606107 
111.875 1106576.5427824892 1.390565094976104 -0.065927207820146 -0.06606248567334871 4.015521252043 4.084186511251897 
111.979 1114095.4902484245 1.4000136830247878 -0.06565815795779656 -0.06580230664800579 3.973166741527 4.041341690704712 
112.083 1121569.4156513296 1.4094056946804856 -0.06539308658566356 -0.0655463984973006 3.931168118667 3.9988824958841986 
112.188 1128997.9620011495 1.418740681336264 -0.06513191248969342 -0.06529518545271618 3.8895158337919997 3.937446761989101 
112.292 1136380.7753177227 1.4280181981675324 -0.06487455696805255 -0.0650474594984054 3.848200742559 3.8955870769913155 
112.396 1143717.5045726295 1.4372378040589693 -0.06462094365024014 -0.0648035063213932 3.8072139318370004 3.873081230186234 
112.5 1151007.8017478753 1.446399061678265 -0.06437099861005206 -0.0645642090481211 3.766547136069 3.8315159359654363 
112.604 1158251.3217024351 1.4555015373084155 -0.0641246499958579 -0.0643281506823783 3.7261921665099997 3.7905363365436986 
112.708 1165447.7221209877 1.4645448007833015 -0.06388182786769914 -0.06409561088231208 3.686140737747 3.75036702116591 
112.813 1172596.66371968 1.473528425746259 -0.06364246468055665 -0.06386748896745931 3.64638557229 3.6922203422650606 
112.917 1179697.8100097403 1.482451989353027 -0.06340649465662013 -0.06364238119316434 3.606919337058 3.652282873389508 
113.021 1186750.827332033 1.4913150723151698 -0.06317385383871288 -0.06342075046783213 3.567734871507 3.6305051881493466 
113.125 1193755.3848661932 1.5001172589115555 -0.06294448008008766 -0.06320312713447063 3.5288252863319998 3.590906682344412 
113.229 1200711.1546223282 1.50885813697793 -0.06271831299059441 -0.06298831389730264 3.490183989205 3.5519042299399914 
113.333 1207617.8114321798 1.5175372978958082 -0.062495293881759395 -0.06277712179279638 3.451804704894 3.5132829576343365 
113.438 1214475.0328592306 1.5261543364795127 -0.0622753655083587 -0.06256937698793763 3.413681081197 3.4580859090936156 
113.542 1221282.4992919846 1.5347088510933922 -0.06205847227059847 -0.06236425662442158 3.375807193364 3.4201462537197305 
113.646 1228039.8938870102 1.5432004435802482 -0.06184456003892768 -0.06216306347042222 3.338177290124 3.398506895075585 
113.75 1234746.902546521 1.551628719233161 -0.06163357606592285 -0.06196462784025858 3.3007857535319998 3.3606144812573793 
113.854 1241403.2139262347 1.559993286805367 -0.06142546897445985 -0.06176902486110425 3.263627158599 3.3234444651414443 
113.958 1248008.519416996 1.568293758487164 -0.06122018868021834 -0.06157704173271128 3.226696221953 3.2860207044459946 
114.063 1254562.513183111 1.576529749954084 -0.061017686456948994 -0.061387391166602745 3.18998800506 3.2336543833943123 
114.167 1261064.8920558335 1.584700880233045 -0.060817914637936586 -0.0612011735146587 3.153497465525 3.196985062846781 
114.271 1267515.3556253784 1.5928067718179773 -0.06062082681665425 -0.06101763731942911 3.117219881687 3.175661866650108 
114.375 1273913.6061846258 1.6008470505990806 -0.06042637767491373 -0.06083671042241923 3.081150628232 3.1395457878053064 
114.479 1280259.3487547769 1.608821345895064 -0.060234523017263335 -0.06065908230588968 3.04528530663 3.103284018464702 
114.583 1286552.2910220441 1.6167292903735886 -0.060045219581972835 -0.06048353438120557 3.009619481273 3.0674734857460555 
114.688 1292792.1433915326 1.6245705201189766 -0.0598584251468627 -0.06031143395768135 2.9741489271819996 3.0173474918170036 
114.792 1298978.6189894453 1.6323446746349826 -0.05967409850546205 -0.060141494788747085 2.93886965013 2.98179002032125 
114.896 1305111.4336191174 1.640051396789545 -0.05949219932739779 -0.05997441077145149 2.9037777063 2.960939501049349 
115.0 1311190.305760914 1.6476903328146568 -0.05931268812926673 -0.05980989609188314 2.868869215361 2.9257239271727418 
115.104 1317214.9565996802 1.6552611323408615 -0.05913552631500628 -0.059647741166532375 2.834140474996 2.8908951371089517 
115.208 1323185.1099935682 1.6627634483580784 -0.0589606760691881 -0.0594884743729418 2.799587842022 2.856048576792468 
115.313 1329100.4925071045 1.6701969372571583 -0.05878810041201085 -0.05933116343247091 2.765207866975 2.808183087639286 
115.417 1334960.83333889 1.677561258739026 -0.05861776298973805 -0.059176975004927135 2.730997009157 2.773727648415215 
115.521 1340765.8644191534 1.6848560759372724 -0.05844962829228701 -0.059024473018411516 2.6969520248739998 2.752871065256395 
115.625 1346515.3203514756 1.692081055344921 -0.058283661479414245 -0.05887515222762674 2.663069740158 2.718748236500035 
115.729 1352208.938404354 1.6992358668038288 -0.058119828332441066 -0.05872748486359591 2.629347021833 2.684808404023103 
115.833 1357846.4585254278 1.7063201835225608 -0.05795809526318177 -0.05858276870644996 2.595780830082 2.651073393181056 
115.938 1363427.623328265 1.7133336820597878 -0.0577984292541881 -0.05843978346281764 2.562368169219 2.605054176684727 
116.042 1368952.1781143434 1.720276042351907 -0.05764079788768163 -0.058299595046020336 2.5291061682089997 2.5716361016420226 
116.146 1374419.870864395 1.7271469477021664 -0.05748516929777933 -0.05816114535112371 2.4959920601939998 2.5506978808429692 
116.25 1379830.4522623015 1.7339460848106913 -0.05733151220477815 -0.058025409582832976 2.463023221649 2.517523505224031 
116.354 1385183.6755917075 1.7406731436445662 -0.05717979562981271 -0.057891354433612596 2.430196883431 2.4845129254317913 
116.458 1390479.2968678884 1.7473278176035438 -0.05702998920104576 -0.05775999795900244 2.397510528153 2.451600322171818 
116.563 1395717.0747702932 1.7539098034352758 -0.056882062959153254 -0.05763020165448407 2.3649616818570003 2.4074218696418574 
116.667 1400896.77065757 1.760418801254195 -0.05673598737040672 -0.057503152787050205 2.332547959981 2.3747851378697424 
116.771 1406018.148535828 1.7668545145016321 -0.05659173322246311 -0.057377534829399 2.300266961242 2.3537437951770643 
116.875 1411080.9751098768 1.7732166500102045 -0.056449271728994846 -0.057254673354465435 2.268116441871 2.321345539076407 
116.979 1416085.0197297705 1.7795049179366418 -0.056308574371461924 -0.05713328840180121 2.236094135116 2.289055494627454 
117.083 1421030.0544628901 1.7857190318523677 -0.056169613056654535 -0.05701436533574844 2.2041979975670003 2.2569777253140715 
117.188 1425915.8539262684 1.7918587085327926 -0.05603235967194746 -0.056897144637139796 2.1724256474369996 2.214380005112202 
117.292 1430742.195595616 1.7979236683456472 -0.05589678683891123 -0.05678204039214663 2.140775396384 2.1825762387109053 
117.396 1435508.8594695523 1.8039136348290434 -0.05576286704664532 -0.05666891674017238 2.1092451454120003 2.161230196821388 
117.5 1440215.6282350195 1.8098283348993385 -0.05563057304499568 -0.05655751604008796 2.07783293643 2.129647150657986 
117.604 1444862.2872708351 1.8156674988556005 -0.05549987783126211 -0.05644842367731462 2.0465369577740002 2.0979953128157196 
117.708 1449448.6245847917 1.8214308603005647 -0.05537075447016878 -0.05634074781308751 2.015355367957 2.0665846455444976 
117.813 1453974.4308999008 1.8271181562490115 -0.0552431762889331 -0.0562354899676214 1.984286534847 2.025566659923173 
117.917 1458439.499479568 1.8327291269080745 -0.055117116416503596 -0.05613177571047112 1.9533285684159998 1.9942366601759753 
118.021 1462843.626381258 1.838263515996005 -0.054992548399987816 -0.056029945429719064 1.9224800463340002 1.9728074180292132 
118.125 1467186.6102155768 1.8437210704394271 -0.054869445578330955 -0.05593012951251164 1.8917393290539999 1.941639335450005 
118.229 1471468.2522312559 1.8491015404801305 -0.05474778127536305 -0.05583172361577504 1.861104823186 1.9107694554772092 
118.333 1475688.356355882 1.8544046797262543 -0.05462752888191204 -0.05573564536252329 1.830575111426 1.8798207104749036 
118.438 1479846.7291225765 1.8596302450601485 -0.0545086616515624 -0.05564107022106213 1.8001487616979999 1.8401833271917751 
118.542 1483943.1797160616 1.864777996696263 -0.054391152796745466 -0.05554816429481835 1.769824461429 1.809659060184373 
118.646 1487977.5198931275 1.869847698081204 -0.054274975269450625 -0.05545735903130855 1.7396008474990001 1.7876443443465577 
118.75 1491949.5640375058 1.8748391159626892 -0.05416010188004798 -0.05536795613816348 1.709476653961 1.7571053308375373 
118.854 1495859.1291885183 1.8797520204255498 -0.054046505350445986 -0.05528043691726725 1.6794508193600002 1.726720247880447 
118.958 1499706.0348623532 1.8845861846671388 -0.05393415784640122 -0.05519473818730214 1.649522047584 1.6962198279090028 
119.063 1503490.10326617 1.8893413852663836 -0.05382303149737758 -0.05511043942144633 1.619689389678 1.6581347395092811 
119.167 1507211.159059154 1.8940174018835183 -0.053713097778057 -0.05502810196618135 1.589951672291 1.6279208893683768 
119.271 1510869.029565051 1.8986140175271617 -0.053604328024850816 -0.054947442436001914 1.56030805897 1.6054973703650957 
119.375 1514463.5445670947 1.9031310182966172 -0.053496692903130375 -0.05486818002977145 1.530757591107 1.5755279240008861 
119.479 1517994.5363558314 1.9075681934419697 -0.05339016251035485 -0.05479082629327747 1.501299345418 1.5455068795615954 
119.583 1521461.8398644838 1.911925335534189 -0.053284706699501666 -0.05471513895116442 1.4719327932939998 1.515431067192243 
119.688 1524865.2924013722 1.9162022401288812 -0.05318029439008919 -0.05464084547444337 1.442657232919 1.4786298083953588 
119.792 1528204.7335478638 1.9203987056380465 -0.053076893295512545 -0.05456828404137348 1.413471622073 1.4488649937328189 
119.896 1531480.0056138113 1.924514533902402 -0.052974471051792676 -0.05449750222508576 1.3843756540780001 1.425975450080683 
120.0 1534690.953237188 1.9285495296882667 -0.052872994195765737 -0.054428110623825576 1.355368924947 1.3962923343606348 
120.104 1537837.4233567165 1.932503500653167 -0.05277242808099428 -0.05436015647151393 1.326450959425 1.3668031157095353 
120.208 1540919.2652700008 1.9363762574188865 -0.052672737008877896 -0.0542942138983693 1.297621409394 1.3370853825816533 
120.313 1543936.330593779 1.9401676135215193 -0.05257388411405805 -0.05422965752178577 1.268880052676 1.3012874180885465 
120.417 1546888.473124872 1.943877385236732 -0.05247583100054925 -0.05416649029390719 1.240226607069 1.2719689888076184 
120.521 1549775.5491539405 1.9475053919740428 -0.052378538516206365 -0.05410496272368803 1.2116614277509998 1.2487239435838793 
120.625 1552597.41676866 1.951051455401165 -0.05228196498760545 -0.05404517528388442 1.1831842773280001 1.2192170792996786 
120.729 1555353.936353543 1.954515400072103 -0.05218606746275681 -0.05398677247167716 1.154795394438 1.1898660246221968 
120.833 1558044.970293759 1.9578970530549602 -0.052090800953517764 -0.0539297571042372 1.126495058724 1.1607036139417855 
120.938 1560670.3830153975 1.9611962439825366 -0.05199611852390637 -0.05387436011340685 1.098283800499 1.12615242930295 
121.042 1563230.040755487 1.9644128047633245 -0.051901970699506944 -0.05382065566377903 1.070162136174 1.096832781043885 
121.146 1565723.8116226494 1.96754656965773 -0.05180830560762695 -0.053768333665423995 1.0421308396459998 1.0729631806011837 
121.25 1568151.5654144506 1.9705973750485488 -0.05171506850627085 -0.053717396765798675 1.014190805781 1.0439409465427747 
121.354 1570513.173575586 1.973565059388421 -0.05162220166739098 -0.05366784766212218 0.986343168478 1.0149445387022127 
121.458 1572808.508980828 1.9764494629270744 -0.051529643819984206 -0.05362014952928984 0.9585891645552 0.9857734547599051 
121.563 1575037.4459358414 1.9792504277123482 -0.05143733014109764 -0.05357383503224278 0.9309303597652 0.9521495855136068 
121.667 1577199.8599186516 1.9819677972653147 -0.05134519159529902 -0.05352890278795264 0.9033685022908 0.9232441170652188 
121.771 1579295.6274769136 1.9846014164511818 -0.05125315466605603 -0.05348535536063603 0.8759056412257 0.8988405871866788 
121.875 1581324.626007077 1.9871511312017842 -0.051161140790545026 -0.05344319529782471 0.8485441087138 0.8699701995744302 
121.979 1583286.7335466691 1.9896167882545586 -0.05106906582780458 -0.0534027795814247 0.8212865560768999 0.8409632813441658 
122.083 1585181.8285271567 1.9919982348419805 -0.050976839428046754 -0.053363778423059616 0.7941359822018 0.811966761453286 
122.188 1587009.789567759 1.994295318432462 -0.05088436450526589 -0.05332615888032266 0.7670958527287001 0.7794789557471022 
122.292 1588770.4950883752 1.9965078862439432 -0.05079153625548804 -0.05328992344618477 0.7401700469685 0.7506807046542002 
122.396 1590463.8229946948 1.9986357848481882 -0.050698241356775135 -0.05325507463332779 0.7133629518660001 0.7255468086583935 
122.5 1592089.6502920792 2.000678859685576 -0.05060435699051895 -0.05322161497295941 0.6866795358152 0.6967586509992975 
122.604 1593647.8526226706 2.0026369544834126 -0.05050974967007734 -0.053189775938132566 0.6601254086254 0.6678749180419749 
122.708 1595138.3038007633 2.0045099106720645 -0.05041427406537354 -0.0531593931740606 0.6337069563067 0.6389673353250469 
122.813 1596560.8750291502 2.006297566400188 -0.05031777102599479 -0.05313039414051546 0.6074312418133 0.6073230705123541 
122.917 1597915.4345520795 2.0079997560986222 -0.0502200667019336 -0.053102781504175134 0.5813064533142 0.5785434735786743 
123.021 1599201.8465167175 2.009616309049661 -0.05012096967538772 -0.05307655803433686 0.5553416835382999 0.5525881009364526 
123.125 1600419.970370347 2.0111470486295504 -0.050020269439333416 -0.0530517265961008 0.5295473675711 0.5237819866481128 
123.229 1601569.6595210684 2.012591790625478 -0.04991773302538365 -0.05302829017766664 0.5039351936526999 0.4949570325744611 
123.333 1602650.7601523038 2.01395034174583 -0.04981310201850967 -0.05300625191450137 0.4785183675571 0.46610832814261943 
123.438 1603663.1102404837 2.0152224983857847 -0.04970609008272983 -0.05298565627465224 0.4533121801414 0.4351994101355756 
123.542 1604606.5371955442 2.0164080436622718 -0.049596377025847266 -0.05296690180138208 0.4283337459357 0.4060836646195074 
123.646 1605480.8562501408 2.0175067453897975 -0.04948360474624669 -0.05294922469309049 0.4036026037212 0.3790999678503785 
123.75 1606285.8683495496 2.018518353428819 -0.04936737192508327 -0.052932946956059324 0.3791411995783 0.35024286926595 
123.854 1607021.3568413847 2.019442595525918 -0.04924722570238932 -0.05291807303905971 0.35497493781080003 0.32119111374945913 
123.958 1607687.0845786626 2.0202791736734076 -0.04912265439236593 -0.05290460772427119 0.3311329088686 0.29207029759647946 
124.063 1608282.7901488636 2.021027759370626 -0.048993078002356166 -0.05289255628264233 0.3076484883711 0.26168664498254746 
124.167 1608808.1830640635 2.021687987579682 -0.04885783614104167 -0.0528819245707044 0.28455986209969997 0.23239164401438117 
124.271 1609262.93827958 2.0222594498373816 -0.04871617423929885 -0.05287271914104208 0.26191078162270004 0.2041689912586935 
124.375 1609646.6895425557 2.0227416858968095 -0.048567226830707015 -0.05286494737623215 0.2397513790035 0.17463689894639212 
124.479 1609959.021353308 2.0231341736256665 -0.048409997345853224 -0.052858617650723305 0.21813906525780002 0.14495625072705895 
124.583 1610199.4594985058 2.023436317109905 -0.04824333431756631 -0.05285373952154471 0.1971395880261 0.11510224973301465 
124.688 1610367.4591533043 2.023647431702433 -0.04806590147659505 -0.05285032396778244 0.1768279987563 0.0847124457902061 
124.792 1610462.3907343412 2.0237667262454644 -0.04787614219489281 -0.052848383675531796 0.1572897161004 0.05441845861803991 
124.896 1610483.522732915 2.0237932814980546 -0.04767223633958951 -0.052847933383580736 0.1386214871334 0.024178907767334994 
125.0 1610430.000910278 2.023726023992133 -0.04745204798426749 -0.05281920171166132 0.1209320727722 0.004408680884246051 


==> data/static_result_majorLoop_strand_N6.txt <==
t h mu0h mref mmodel pref pmodel
0.0 0.0 0.0 0.0 0.0 0 0 
0.104167 14309.867844452645 0.017982310277589297 -0.009784868685771159 -0.009306905949751695 0.0008731943825801 0.0 
0.208333 28614.69901346226 0.03595829128215046 -0.01955820027892314 -0.018610536127486678 0.0008746330998198 0.0 
0.3125 42918.14433823318 0.05393253078347989 -0.029330291724446584 -0.02791326497460626 0.0009667614757503999 0.0 
0.416667 57191.367054126546 0.07186879143440052 -0.03902978963730846 -0.03719633752710195 0.02143744207165 0.0 
0.520833 71304.11115271557 0.08960338870724852 -0.04833044612739246 -0.046375037389756436 0.149553769341 0.0 
0.625 85206.23891257767 0.10707331768310831 -0.057107372329942174 -0.05541675580175605 0.3336842442863 0.0 
0.729167 98953.82041361781 0.12434903810242617 -0.06550260845876926 -0.06435795983365261 0.4832330008074 0.0 
0.833333 112571.58762080842 0.14146162906898857 -0.07357943316620183 -0.07321473475432858 0.6308489974499 0.0 
0.9375 126019.53938423032 0.15836082365530704 -0.08123843270585793 -0.07984453346436352 0.8784490904682 0.8982208955273498 
1.04167 139197.61262475644 0.17492087888766908 -0.0882292408547658 -0.08528633230440971 1.330811144122 2.307733847260409 
1.14583 152063.00092833862 0.1910880026397146 -0.09444539265255163 -0.09058719778101865 1.8757499825639998 2.7118150877445206 
1.25 164641.92508295237 0.2068951449253937 -0.09995390693940766 -0.0957567114581533 2.392880578695 2.645852706669501 
1.35417 176998.40189051625 0.22242275163055186 -0.10491679377133693 -0.10082382058654593 2.801172011941 2.5880502057428845 
1.45833 189151.3360643226 0.237694579118548 -0.10938268358348634 -0.10579701763344662 3.22275245343 2.5372815109240365 
1.5625 201092.0179145097 0.2526996824703083 -0.11333080362237413 -0.11067236619747411 3.7150007993139997 2.4869642265134915 
1.66667 212826.41153844568 0.2674455563916236 -0.11677725971263325 -0.11545068504604714 4.216482935469 2.4367746316006746 
1.77083 224392.2541311093 0.28197962284029876 -0.11981801146348667 -0.11954184620817257 4.618485031428 2.874703294609985 
1.875 235820.0058543302 0.29634015918458634 -0.12253072853782192 -0.12118248425888309 4.957206342275 5.327701523931817 
1.97917 247099.53332636284 0.3105144314414271 -0.12489105708091287 -0.12276782428836316 5.385513943588 7.189426225598129 
2.08333 258201.3311132057 0.3244653619889411 -0.12682595509767566 -0.1243014181773196 5.958533325933 7.050546393329433 
2.1875 269115.92786649044 0.3381810487797468 -0.12831273083162134 -0.1257873167559776 6.573814944294 6.890392960173234 
2.29167 279853.45284370077 0.35167422061420317 -0.12937795326368892 -0.12722858467260084 7.161998656154 6.726493915921842 
2.39583 290436.1812335168 0.36497286931995604 -0.13007871642373214 -0.12863205553491408 7.669138426105 6.570832170974048 
2.5 300898.33203366 0.3781199957577474 -0.13050213135457123 -0.13000578386515016 8.039370994577 6.428639502370582 
2.60417 311248.32387693465 0.3911261790935658 -0.1306704646087767 -0.1302750654037243 8.422018898584 7.4817450148184115 
2.70833 321487.3479461963 0.40399291621193445 -0.13058781702777061 -0.12975739057235436 8.820598462889 9.38400556768475 
2.8125 331622.52800892695 0.41672915910308816 -0.1302731984687584 -0.12922924893148435 9.195067830571 10.012994987027932 
2.91667 341661.97873901244 0.4293451049669734 -0.12974810796535705 -0.1286921909130994 9.539874516604 9.792062264016351 
3.02083 351608.3649124826 0.44184410245990985 -0.1290203461735988 -0.12814921384026562 9.896952835928 9.575455383497298 
3.125 361463.40825401637 0.4542283151649384 -0.12809534226536406 -0.12760621046964343 10.2582565692 9.355926779487948 
3.22917 371226.4354888219 0.46649689702000324 -0.12697250473753827 -0.12687873467877497 10.64080694991 9.377639144858211 
3.33333 380905.474644142 0.4786599363416679 -0.12567310941229903 -0.12520881337851741 10.966345804760001 10.666917256662739 
3.4375 390506.9998775409 0.4907255687962691 -0.12421452533233553 -0.12359002145469772 11.2689524131 11.607697064591408 
3.54167 400043.83271922776 0.502709906393852 -0.12263007270170012 -0.12203045221542708 11.47658669861 11.259301231279142 
3.64583 409532.0644497395 0.5146331700339054 -0.12096128793031828 -0.12053139213649078 11.58196757594 10.928223863237037 
3.75 418980.7982554065 0.5265067991177489 -0.11923214281187665 -0.11909568500827367 11.64653527615 10.615111484762899 
3.85417 428405.0107072466 0.538349613759577 -0.11748136889908824 -0.11739734490764026 11.581141822180001 10.805039738976287 
3.95833 437822.04753694515 0.5501834112486832 -0.11575365038139493 -0.11559062682603566 11.38279524891 11.270440671756166 
4.0625 447242.7665854455 0.5620218359504041 -0.11407736384017662 -0.11386038558775013 11.12358076393 11.234141138855142 
4.16667 456671.4178006443 0.5738702285067757 -0.11246427660346867 -0.11220831704294615 10.85112867279 10.940146828701264 
4.27083 466108.8847021493 0.5857296991812817 -0.11091769338893144 -0.11063384424910805 10.58003285012 10.659679361801405 
4.375 475554.50203237595 0.5975994119865858 -0.10943702451287488 -0.10913319786305042 10.3173690734 10.393230949160914 
4.47917 485006.7367532566 0.6094774404502359 -0.10801949737530293 -0.1077011369934131 10.0686249916 10.142842910240109 
4.58333 494463.7221385153 0.6213614387748099 -0.10666149873392895 -0.10633223731698294 9.834808857944 9.909849687453177 
4.6875 503923.4988687968 0.6332489448069906 -0.10535918059613184 -0.10502145394376516 9.61541110647 9.69150175458926 
4.79167 513384.1233218454 0.6451375161190184 -0.104108732335753 -0.10376427277904887 9.409637575587999 9.486200177964596 
4.89583 522843.71787727607 0.65702479322353 -0.10290650707676122 -0.1025567018969814 9.216530160497 9.293775110572156 
5.0 532300.4978437006 0.6689085334111837 -0.1017490893225774 -0.10139517665743236 9.034874798668 9.111545887452802 
5.10417 541752.8179906432 0.6807866692243892 -0.10063341185769924 -0.10027653928214364 8.86320614724 8.938416767124444 
5.20833 551199.2019103937 0.6926573453545 -0.09955682949635282 -0.09919797329644853 8.700248579618 8.774742587824067 
5.3125 560638.2792970494 0.7045188398243332 -0.0985169614018915 -0.09815743011925748 8.545303048892 8.61809155707666 
5.41667 570068.756925084 0.7163695275187638 -0.09751161810244331 -0.09715162417218559 8.397654521543 8.468551747527659 
5.52083 579489.4237745603 0.7282078866252565 -0.09653881432653517 -0.09617900047607253 8.256489952473 8.326609124915139 
5.625 588899.1443719009 0.7400324902656316 -0.09559675222129038 -0.09523765217947411 8.121330836775 8.189852273995733 
5.72917 598296.829047097 0.7518419691201713 -0.09468374655540776 -0.09432583494733193 7.991877812607999 8.058204627947905 
5.83333 607681.4382953619 0.7636350169086353 -0.09379823563606882 -0.09344194776103176 7.867493032908 7.932401604512721 
5.9375 617052.0070610825 0.7754104209063736 -0.09293884229614745 -0.09258451477848073 7.74747496274 7.8109186982595675 
6.04167 626407.6297858331 0.7871670431551072 -0.09210433627086846 -0.0917521731648987 7.631509269073 7.693444918023464 
6.14583 635747.4317693287 0.7989037844740405 -0.09129356217523674 -0.09094366401078857 7.519423011357 7.580788200209425 
6.25 645070.5609398194 0.8106195741182335 -0.09050541877610677 -0.09015782228099589 7.41104239508 7.471557770609056 
6.35417 654376.188410301 0.8223133704775568 -0.0897388603455301 -0.08939356741154136 7.306175185753999 7.3655035732278975 
6.45833 663663.5094072134 0.833984162243729 -0.08899289895038764 -0.08864989460577366 7.204628709336 7.263456306444384 
6.5625 672931.742913624 0.8456309679619267 -0.08826660351128812 -0.087925867912653 7.10622130475 7.164147767484766 
6.66667 682180.1311358463 0.8572528353605186 -0.08755909841783492 -0.08722061342785214 7.01077421667 7.067396038702657 
6.77083 691407.9392868149 0.8688488410788462 -0.08686956294011201 -0.08653331448201917 6.918098249932 6.974048183759948 
6.875 700614.4551162769 0.8804180900768446 -0.0861972300039753 -0.08586320524869784 6.828003774854 6.8829312613984674 
6.97917 709798.9879383632 0.8919597144130529 -0.0855413837032515 -0.08520956781586708 6.740321102438 6.79390869739257 
7.08333 718960.8669838925 0.9034728711740581 -0.08490135511493409 -0.08457172871334429 6.6549072571979995 6.707827399658097 
7.1875 728099.4379269709 0.9149567381096918 -0.08427651352601331 -0.08394905215090143 6.571633103942 6.623588633978447 
7.29167 737214.0630516332 0.9264105138424373 -0.08366626680886788 -0.08334094161037608 6.490387936957 6.541084688325876 
7.39583 746304.1187872601 0.9378334147703443 -0.0830700551837968 -0.08274683434694685 6.411069408894001 6.461152346382649 
7.5 755368.994750589 0.949224673863183 -0.08248734876817712 -0.08216619918066692 6.333582229449 6.382752857340774 
7.60417 764408.0928800958 0.9605835395746773 -0.08191764535791322 -0.0815985344508785 6.257837696914 6.305800283232808 
7.70833 773420.82693368 0.9719092752112768 -0.08136046912210586 -0.08104336596413964 6.183751458453 6.231118732165525 
7.8125 782406.6223472892 0.983201158754499 -0.08081537020500539 -0.08050024506421039 6.111240740464001 6.157722024012611 
7.91667 791364.9157856381 0.9944584822963465 -0.0802819235542572 -0.0799687466657154 6.0402261720179995 6.0855416080281355 
8.02083 800295.1489290149 1.005680544231577 -0.079759713263003 -0.07944845394324984 5.970598080467 6.015392905331082 
8.125 809196.7923550674 1.016866679268442 -0.07924839254906266 -0.0789390183309241 5.9023826652019995 5.946319283410949 
8.22917 818069.302640553 1.0280162045211545 -0.07874757589772846 -0.07844005367888085 5.835454509461 5.878271818020644 
8.33333 826912.1533958679 1.03912845850903 -0.07825691701805815 -0.07795121376469483 5.7697614948939995 5.812055777350612 
8.4375 835724.8270183393 1.0502027907933662 -0.07777608807479236 -0.07747217163608455 5.705260667299 5.7467608195856 
8.54167 844506.8124741485 1.0612385591901272 -0.07730477407204439 -0.07700261467340874 5.641913761761 5.682340527827485 
8.64583 853257.6049025052 1.072235129272533 -0.07684267181695485 -0.07654224504271645 5.579685871926 5.619567446488655 
8.75 861976.7055019807 1.083191874228222 -0.0763894895926476 -0.07609077819468868 5.518528553666 5.557579776855051 
8.85417 870663.6224521517 1.094108176017423 -0.07594494943337252 -0.0756479426290253 5.4583767730709996 5.496339756627945 
8.95833 879317.8720580102 1.1049834268110619 -0.07550878995967693 -0.07521347878449469 5.39916969929 5.436601364284773 
9.0625 887938.9782128487 1.115817028315805 -0.07508076498760864 -0.07478713870639297 5.3408600185860005 5.377537950683986 
9.16667 896526.4714233312 1.1266083905489268 -0.07466064103774449 -0.0743686850652796 5.283411343679 5.319118592477821 
9.27083 905079.8877833387 1.1373569305488045 -0.07424819471563515 -0.0739578908272791 5.226792548859 5.26207736923789 
9.375 913598.7686132588 1.1480620719216381 -0.07384321176486715 -0.07355453857262995 5.170975801209 5.20561773576683 
9.47917 922082.6601337962 1.1587232444315472 -0.07344548620705463 -0.07315841997813632 5.115934801452 5.149712992385541 
9.58333 930531.1132367859 1.1693398837125675 -0.07305481972580352 -0.07276933543015796 5.061643742113 5.095077294092019 
9.6875 938943.6834672202 1.1799114312460637 -0.07267102158167811 -0.07238709343539207 5.008077665206001 5.040943055568728 
9.79167 947319.9309318807 1.1904373342459147 -0.07229390834289486 -0.07201151023902908 4.955212533138001 4.987287709738734 
9.89583 955659.4202804958 1.2009170456348344 -0.07192330379846049 -0.07164240939630595 4.903025729997999 4.934806288726025 
10.0 963961.7202159063 1.2113500234288284 -0.07155903768776452 -0.07127962141946487 4.8514936906949995 4.882758506690579 
10.1042 972226.404033387 1.2217357314149242 -0.07120094701690029 -0.07092335582634246 4.800595443523 4.830235316265 
10.2083 980453.0492103639 1.2320736386355964 -0.07084887498855716 -0.07057269645374209 4.750310906973 4.78110373295888 
10.3125 988641.2369834097 1.2423632188572022 -0.07050266990011937 -0.07022788014643822 4.7006187981470005 4.731142797165532 
10.4167 996790.5528388709 1.2526039511865221 -0.07016218633816257 -0.06988876260563881 4.6515001453050004 4.679297800271689 
10.5208 1004900.586068857 1.2627953195127994 -0.06982728402413417 -0.06955520331686804 4.602936303723 4.632515407397764 
10.625 1012970.9298446542 1.272936812599995 -0.06949782796065476 -0.06922706778173637 4.554909866852 4.5840543922448775 
10.7292 1021001.1810110256 1.2830279238282962 -0.0691736878765226 -0.06890422626990844 4.507403923048 4.533928876709461 
10.8333 1028990.9400526785 1.29306815115198 -0.06885473810461012 -0.06858655372863942 4.460402248053 4.488674474138567 
10.9375 1036939.8110929378 1.3030569970977446 -0.06854085754090923 -0.06827392924690634 4.413889632848999 4.441761419077358 
11.0417 1044847.4017672362 1.312993968605733 -0.06823192928912711 -0.06796623647043964 4.367851584717 4.393204290718462 
11.1458 1052713.3230761385 1.3228785768448381 -0.0679278402540873 -0.06766785962717403 4.322273755213001 4.3470748719854555 
11.25 1060537.1894906438 1.3327103373450293 -0.06762848136932564 -0.06737730207617099 4.277142822819 4.2980628154758165 
11.3542 1068318.618812956 1.3424887698223908 -0.06733374721034154 -0.06709112855230104 4.23244597102 4.250009375130904 
11.4583 1076057.2321054102 1.3522133980898094 -0.06704353577934646 -0.06681091917615434 4.188170707309 4.207279992904925 
11.5625 1083752.6536914813 1.3618837500582404 -0.06675774847135595 -0.06653488563484533 4.144305000572 4.163041046033561 
11.6667 1091404.5111469717 1.3714993577256345 -0.06647629001583824 -0.06626289344508973 4.100837381991 4.118046527150716 
11.7708 1099012.4351310998 1.381059756964677 -0.06619906801616389 -0.06599578541412199 4.057756227284 4.076937834925085 
11.875 1106576.0595338673 1.3905644877079757 -0.06592599328418647 -0.06573329397820671 4.015050747127 4.033920443533657 
11.9792 1114095.0213046598 1.4000130937326734 -0.06565697937386443 -0.06547454100757388 3.9727103532740005 3.989839748969338 
12.0833 1121568.9604909653 1.4094051227091031 -0.06539194264319201 -0.06521990725739157 3.9307250897880004 3.9500884373552907 
12.1875 1128997.5200865692 1.4187401260100243 -0.06513080183750813 -0.0649700705685885 3.889084997668 3.908204561643013 
12.2917 1136380.346254819 1.428017658991186 -0.06487347861565305 -0.06472369941165956 3.8477814343579997 3.865077888457901 
12.3958 1143717.0879780897 1.437237280550831 -0.06461989663425811 -0.06448096019934968 3.806805389373 3.8264574316066606 
12.5 1151007.397209913 1.4463985533208688 -0.06436998189554866 -0.06424297117988242 3.766148364413 3.7856262834706365 
12.6042 1158250.9289304763 1.4555010437366152 -0.06412366285254631 -0.06400820111714367 3.725802657116 3.743482722235415 
12.7083 1165447.340866542 1.464544321684835 -0.06388086967105476 -0.06377681766503929 3.685760191465 3.705797214831417 
12.8125 1172596.2936800686 1.4735279607407692 -0.06364153466986573 -0.06354994038499484 3.646013441762 3.6659450978343777 
12.9167 1179697.45092163 1.4824515381095995 -0.06340559217005111 -0.06332605874843122 3.606555289711 3.624803878056164 
13.0208 1186750.4789822737 1.4913146345659518 -0.06317297834056328 -0.0631055293787044 3.567378879605 3.587883569921099 
13.125 1193755.0470327013 1.5001168343774691 -0.06294363101219891 -0.06288909114525265 3.528477385122 3.5489430820791963 
13.2292 1200710.8270306624 1.5088577253141016 -0.06271748966322165 -0.06267544582763707 3.489844087361 3.508815485601571 
13.3333 1207617.493830444 1.517536898785696 -0.06249449566181965 -0.062465302533012856 3.451472923645 3.472513008404522 
13.4375 1214474.7250214422 1.5261539496391388 -0.06227459182789284 -0.06225868702319515 3.413357768673 3.43442228093434 
13.5417 1221282.2010006665 1.5347084762494667 -0.06205772258302883 -0.06205467996659553 3.375492746721 3.3953131572521102 
13.6458 1228039.6047367838 1.5432000802233574 -0.061843833325427464 -0.06185448536190452 3.3378713229740002 3.3595003844303553 
13.75 1234746.6222915982 1.5516283670544384 -0.06163287170875671 -0.06165712663304079 3.300488486806 3.3222024994500368 
13.8542 1241402.9421976074 1.5599929453411032 -0.061424786046208296 -0.06146249417442973 3.263338173379 3.283980977731199 
13.9583 1248008.2560071475 1.5682934274765858 -0.06121952665933575 -0.06127155290000075 3.2264156907770003 3.2486919971692556 
14.0625 1254562.2577719837 1.5765294289949954 -0.06101704453904615 -0.06108293001178233 3.1897154943049997 3.2122491344683253 
14.1667 1261064.6443638317 1.5847005689740956 -0.06081729212031226 -0.06089763579632379 3.153232606394 3.174571077988686 
14.2708 1267515.1153633134 1.5928064698957618 -0.060620222972494725 -0.06071509412018572 3.116962186759 3.1399420144069037 
14.375 1273913.3731391735 1.600846757745528 -0.060425791968080615 -0.060535064178480535 3.080899808811 3.1043393198406464 
14.4792 1280259.1226992647 1.6088210618253294 -0.06023395487806279 -0.0603583986167846 3.0450409863209997 3.0671201268243506 
14.5833 1286552.0717484807 1.6167290148263023 -0.060044668487668935 -0.06018380062897655 3.009381315595 3.0332389611469086 
14.6875 1292791.9307146776 1.6245702528613584 -0.05985789063189315 -0.0600125529563833 2.973916639349 2.9980352836407067 
14.7917 1298978.4127184604 1.6323444154272182 -0.05967358009019971 -0.05984353342281845 2.93864292084 2.9615070558580845 
14.8958 1305111.2336285128 1.6400511454739393 -0.05949169669645085 -0.05967727708665205 2.903556523614 2.9282156169794566 
15.0 1311190.1118729939 1.6476900891679107 -0.05931220083603594 -0.05951365280253751 2.8686534063769997 2.8934981609037482 
15.1042 1317214.7686566717 1.6552608961647115 -0.05913505396296759 -0.05935230093957511 2.8339300492770003 2.857753967284476 
15.2083 1323184.927846626 1.6627632194654802 -0.058960218284250146 -0.05919389628096994 2.799382995019 2.8247457736050454 
15.3125 1329100.3160204482 1.670196715477485 -0.058787656852920964 -0.059037364221446786 2.7650090261740004 2.7907203791167214 
15.4167 1334960.6623167398 1.6775610438262538 -0.05861733316445019 -0.05888401060782278 2.730804519593 2.7553596468189374 
15.5208 1340765.6986595595 1.6848558676376235 -0.05844921169324295 -0.058732333195879116 2.696766299425 2.7229000029901385 
15.625 1346515.1596812673 1.6920808534407827 -0.05828325767138814 -0.058583751382423443 2.662891266715 2.68926925106375 
15.7292 1352208.7825372056 1.6992356709353933 -0.058119436595819106 -0.05843688262271862 2.629175808904 2.6544894017779526 
15.8333 1357846.3071386612 1.7063199932843391 -0.0579577147869874 -0.058292882499339393 2.595616639541 2.6224547349927065 
15.9375 1363427.4761930704 1.713333497164249 -0.057798059463357164 -0.058150670762830314 2.562210998056 2.5892796189949094 
16.0417 1368952.034930285 1.7202758624215126 -0.057640438027135935 -0.0580111758287718 2.528955649329 2.555021867454744 
16.1458 1374419.7313552264 1.7271467723897744 -0.057484818673236966 -0.05787347535087739 2.4958478103650004 2.523353842682326 
16.25 1379830.3161384065 1.7339459137523598 -0.05733117008835434 -0.05773841090016574 2.462884751205 2.4906089355785883 
16.3542 1385183.5426365784 1.7406729765682236 -0.05717946147736573 -0.057605081450850415 2.430063871442 2.4568216410529296 
16.4583 1390479.1668554405 1.7473276542250833 -0.05702966244435811 -0.05747437450126647 2.397382564118 2.425491972344649 
16.5625 1395716.9475074809 1.753909643512109 -0.05688174311305447 -0.057345281122188174 2.364838418421 2.39318157764761 
16.6667 1400896.6459866646 1.7604186445881147 -0.05673567403847742 -0.05721886035180246 2.332429129879 2.3597819165613974 
16.7708 1406018.0262676664 1.7668543608549285 -0.05659142592928488 -0.05709387339276373 2.300152154363 2.3288526529265106 
16.875 1411080.8551210293 1.7732164992277717 -0.05644897016435812 -0.05697166879346138 2.268005442369 2.2968381953494577 
16.9792 1416084.9019039904 1.7795047698723998 -0.056308278243204196 -0.056850883810879216 2.2359867218979996 2.2638517408264778 
17.0833 1421029.9386558994 1.7857188863250113 -0.056169322002162736 -0.05673260656733903 2.204093839346 2.2332287399893946 
17.1875 1425915.7401121692 1.7918585655097774 -0.05603207362613796 -0.05661596514382916 2.172324785741 2.201561877941779 
17.2917 1430742.083662916 1.7979235276868681 -0.05589650552157198 -0.056501486325354566 2.140677574427 2.169058213373049 
17.3958 1435508.7493026562 1.8039134963892387 -0.055762590167249645 -0.05638892159402831 2.109150098091 2.1386202795399436 
17.5 1440215.519767918 1.8098281985955587 -0.055630300437647266 -0.056278126555689756 2.0777405362590002 2.1074122557269885 
17.6042 1444862.1804494148 1.8156673646198447 -0.055499609359961455 -0.056169573091864544 2.046447109669 2.0751330008313764 
17.7083 1449448.519344218 1.8214307280513595 -0.05537048997196724 -0.05606242910932102 2.015267931259 2.0450950389763025 
17.8125 1453974.3271637636 1.8271180258903368 -0.055242915571790466 -0.05595774507204232 1.9842013486849999 2.014055276050632 
17.9167 1458439.3972093193 1.8327289983914896 -0.05511685938353716 -0.05585454304796156 1.9532455674309999 1.9821169674531744 
18.0208 1462843.5255554498 1.8382633892945577 -0.05499229499729447 -0.055753268291830915 1.922399214558 1.9523701416202586 
18.125 1467186.5107625984 1.8437209454631285 -0.054869195625932426 -0.05565394526309486 1.89166050584 1.921578256016821 
18.2292 1471468.1541260798 1.8491014171975302 -0.05474753471035828 -0.05555602527392156 1.861027980734 1.8901561638091524 
18.3333 1475688.2595396992 1.8544045580634507 -0.05462728555649853 -0.055460472752843826 1.830500121719 1.8604397191147 
18.4375 1479846.6335517291 1.8596301249622795 -0.05450842145601565 -0.05536636453424815 1.800075536446 1.8299111334946918 
18.5417 1483943.085360666 1.864777878125776 -0.05439091565596004 -0.05527396742660695 1.769752957706 1.7988288096849618 
18.6458 1487977.4267156927 1.869847580990986 -0.054274741089203396 -0.055183610394332394 1.7395309942130002 1.7692985652718043 
18.75 1491949.4720333377 1.8748390003468418 -0.054159870648536584 -0.05509464879261339 1.709408468253 1.7391310342388053 
18.8542 1495859.0382779532 1.8797519061839645 -0.05404627686745687 -0.05500761052022174 1.67938412281 1.708227096907983 
18.9583 1499705.9450534058 1.8845860718098872 -0.05393393213207622 -0.05492233473886432 1.649456887494 1.678886006268179 
19.0625 1503490.014500441 1.889341273720079 -0.05382280840494352 -0.054838451997638815 1.619625644948 1.6490252705137978 
19.1667 1507211.071349447 1.8940172916642497 -0.05371287733969258 -0.054756568689795504 1.5898893967299998 1.618324265751313 
19.2708 1510868.9428490922 1.898613908556674 -0.05360411008404634 -0.05467630716938121 1.560247126365 1.5891550959683476 
19.375 1514463.4588516734 1.9031309105834422 -0.05349647747694816 -0.05459743586378685 1.530698036862 1.5595327120945093 
19.4792 1517994.4516262284 1.9075680869676104 -0.0533899495617992 -0.05452051050810458 1.50124115745 1.5290748375642234 
19.5833 1521461.7560598522 1.9119252302221832 -0.053284496075653415 -0.054445196577048716 1.471875852641 1.500060986930761 
19.6875 1524865.209409323 1.9162021358379964 -0.05318008580848052 -0.05437126962274941 1.442601304014 1.470611748230496 
19.7917 1528204.651481875 1.9203986025108835 -0.05307668704134214 -0.05429911180167779 1.4134169727650001 1.4404338205681706 
19.8958 1531479.9244627443 1.9245144319249636 -0.052974267097071814 -0.054228679135263524 1.384322274438 1.4115592483754502 
20.0 1534690.872929018 1.928549428770044 -0.05287279235947102 -0.054159629813780086 1.355316678752 1.3822209099784621 
20.1042 1537837.3438567552 1.932503400750569 -0.05277222827595002 -0.05409205546962115 1.3263997878309999 1.3523565530821793 
20.2083 1540919.186604949 1.9363761585654669 -0.052672539302187044 -0.05402643812312724 1.297571381785 1.323605686040768 
20.3125 1543936.2526708813 1.9401675156007183 -0.05257368827259898 -0.05396220012440245 1.268830996695 1.2943186834294704 
20.4167 1546888.396272053 1.9438772886606315 -0.052475637848489284 -0.05389934441617594 1.240179175115 1.2646735844301609 
20.5208 1549775.472888701 1.9475052961363162 -0.052378346840891106 -0.053838163880620016 1.211614705401 1.2361634462846733 
20.625 1552597.341184491 1.9510513604192972 -0.05228177502400234 -0.0537786712644317 1.183138453637 1.2069881133802283 
20.7292 1555353.8614336005 1.9545153059249267 -0.052185879168534594 -0.053720556435549405 1.1547504491140002 1.1773887299784966 
20.8333 1558044.8960772073 1.9578969597916909 -0.0520906144271074 -0.05366382220890342 1.126451073109 1.1490771609783161 
20.9375 1560670.309473688 1.9611961515672989 -0.051995933693556526 -0.05360874099158397 1.098240731138 1.1201439879314443 
21.0417 1563229.9678885355 1.9644127131960125 -0.05190178756500637 -0.0535553013264376 1.070119991371 1.090601293726779 
21.1458 1565723.739414288 1.9675464789180268 -0.05180812412833818 -0.053503237284707295 1.042089600232 1.062252396911301 
21.25 1568151.4938375207 1.970597285102326 -0.0517148886139433 -0.05345255151323225 1.014150434618 1.033533004936766 
21.3542 1570513.1026174384 1.973564970219783 -0.051622023330230665 -0.05340328454794663 0.9863036514638001 1.0043218577905253 
21.4583 1572808.4386549755 1.9764493745530016 -0.05152946707195194 -0.05335582537604777 0.9585505275992 0.9759327062012576 
21.5625 1575037.3762248699 1.9792503401109578 -0.051437154938424226 -0.053309739182345606 0.9308925814853 0.9471322166440791 
21.6667 1577199.7907931807 1.981967710399686 -0.05134501786414711 -0.05326502842712344 0.9033315435092001 0.9180643140871613 
21.7708 1579295.558919917 1.9846013302999193 -0.0512529823636314 -0.053221695662651 0.8758694821867999 0.8898975769256641 
21.875 1581324.5580227608 1.9871510457701729 -0.05116096992742253 -0.05317974901327549 0.8485087582252 0.8613254036721429 
21.9792 1583286.6661106513 1.9896167035119592 -0.05106889634270097 -0.053139567662326526 0.8212519845018 0.8321990530463663 
22.0833 1585181.7616355235 1.991998150783475 -0.05097667131112903 -0.05310075873540043 0.7941021859635 0.8038996456054759 
22.1875 1587009.7232017945 1.9942952350345315 -0.050884197709494976 -0.053063324605660434 0.767062810696 0.7753879395946945 
22.2917 1588770.4292095806 1.9965078034582084 -0.050791370684105795 -0.05302726776327904 0.7401377142943 0.7465072125472412 
22.3958 1590463.7576223311 1.9986357026988533 -0.05069807705818797 -0.05299259070737117 0.7133313521962 0.7183510269646 
22.5 1592089.5854207221 2.000678778165824 -0.05060419395109687 -0.05295929595717297 0.6866486633653 0.6898615879153106 
22.6042 1593647.7882322336 2.002636873568003 -0.050509587839336706 -0.05292765368719743 0.6600952415529 0.6609321780268397 
22.7083 1595138.239869672 2.004509830333886 -0.05041411338908909 -0.05289742065613323 0.6336774716058 0.6326322725704172 
22.8125 1596560.8115436665 2.0062974866219765 -0.050317611469642434 -0.052868564526499906 0.6074024259088 0.6041420405017341 
22.9167 1597915.3715425692 2.007999676918536 -0.05021990834182999 -0.05284108796118603 0.5812783334103 0.5753620284222898 
23.0208 1599201.7839958107 2.009616230483572 -0.0501208125432738 -0.05281499371620102 0.5553142672882 0.547124300384478 
23.125 1600419.9082327068 2.0111469705450893 -0.0500201132704704 -0.05279028464491864 0.5295205590763999 0.518616213526197 
23.2292 1601569.597759054 2.0125917130130415 -0.04991757780056932 -0.052766963718831716 0.5039089883219 0.4898338433215306 
23.3333 1602650.6988982994 2.013950264771778 -0.0498129480704611 -0.05274503405511588 0.4784928661363 0.4614985245138426 
23.4375 1603663.0493878347 2.015222421916091 -0.04970593714339214 -0.05272457889360238 0.4532872959392 0.4328883359454071 
23.5417 1604606.4767228665 2.0164079676700637 -0.049596225041478564 -0.05270591542781822 0.42830946052080004 0.40387582480662576 
23.6458 1605480.7962516872 2.0175066699935167 -0.04948345395373152 -0.05268832551666458 0.4035789744785 0.37537172283665043 
23.75 1606285.8087056256 2.0185182784780533 -0.04936722202359277 -0.05267212808537036 0.37911814547850003 0.34680076828489587 
23.8542 1607021.2975272026 2.019442520989519 -0.049247076629627844 -0.05265732755786656 0.3549524389141 0.31787539190747494 
23.9583 1607687.025672825 2.020279099650149 -0.04912250634588413 -0.052643928690725206 0.33111100402649996 0.28918699307595747 
24.0625 1608282.7315724373 2.0210276857613176 -0.04899293078377037 -0.05263193673204358 0.3076271304501 0.26028689692738644 
24.1667 1608808.1248633047 2.0216879144424516 -0.04885768986660544 -0.05262135750711461 0.2845390671066 0.23116201104038564 
24.2708 1609262.8804305382 2.0222593771421313 -0.0487160288488217 -0.052612197537639016 0.2618905322121 0.2021508219377097 
24.375 1609646.63203225 2.022741613627228 -0.04856708229156362 -0.05260446416968523 0.2397316634401 0.17292342936207364 
24.4792 1609958.9642199657 2.023134101829791 -0.04840985375411965 -0.052598165735497915 0.218119890314 0.1434589991539361 
24.5833 1610199.40274241 2.0234362457880914 -0.04824319167395175 -0.05259331174584014 0.1971209457273 0.11396064653021218 
24.6875 1610367.4027860954 2.023647360869309 -0.04806575981035764 -0.05258991312559691 0.1768098848622 0.08421414293600239 
24.7917 1610462.3347837154 2.0237666559358347 -0.0478760015756408 -0.05258798249816388 0.1572721306701 0.05418512708181105 
24.8958 1610483.4672528119 2.023793211779701 -0.0476720969028849 -0.0525875345293394 0.1386044365563 0.023932086349920053 
25.0 1610429.9458802983 2.0237259548394215 -0.047451909678844044 -0.052552725096736586 0.1209155477344 0.004366621684930909 
25.1042 1610300.7683877125 2.023563625614735 -0.04721292457295254 -0.052468710150729514 0.10432632957320001 0.0 
25.2083 1610094.754398827 2.023304740801127 -0.046952171306225254 -0.052334721993764655 0.08896880224769 0.0 
25.3125 1609810.5112891467 2.022947550375045 -0.04666613882182928 -0.052149854885457536 0.07498336605966 0.0 
25.4167 1609446.3962107603 2.0224899898729167 -0.046350679843605344 -0.05191304034417277 0.06251255042624 0.0 
25.5208 1609000.4829330572 2.0219296387219687 -0.046000927538475525 -0.05162302558076348 0.0516889884846 0.0 
25.625 1608470.5525309686 2.0212637085387226 -0.04561127211455319 -0.051278367442354034 0.042612860307599996 0.0 
25.7292 1607854.1677992104 2.020489136640692 -0.045175547845944714 -0.05087748081015775 0.03531214586206 0.0 
25.8333 1607148.923118281 2.0196029000372557 -0.044687661056215966 -0.05041880110826824 0.0296882490924 0.0 
25.9375 1606352.8383113304 2.0186025103647953 -0.044142579990728 -0.049901040461779234 0.025492930382659998 0.0 
26.0417 1605464.6082446603 2.017486327543936 -0.04353696213345818 -0.04932335003290178 0.022393586500179998 0.0 
26.1458 1604483.5356700518 2.0162534753867245 -0.042868985424042536 -0.048685276342703254 0.020077721861479998 0.0 
26.25 1603409.316065028 2.0149035712189307 -0.042137807505352454 -0.047986621334703994 0.01830773692442 0.0 
26.3542 1602241.8522882268 2.0134364929691184 -0.041343099904936904 -0.047227321829737434 0.0169215835313 0.0 
26.4583 1600981.144407213 2.011852240722192 -0.04048477114573786 -0.04640737787174665 0.015813488481510003 0.0 
26.5625 1599627.2344860693 2.0101508673374373 -0.03956282798608967 -0.04552681681852877 0.01491447265604 0.0 
26.6667 1598180.1819859708 2.00833244753597 -0.0385773135988496 -0.04458567734266761 0.01417823025556 0.0 
26.7708 1596640.0543320803 2.0063970660467487 -0.037528283867987525 -0.04358400329639567 0.01357230675513 0.0 
26.875 1595006.9234614358 2.0043448132685215 -0.036415798717341415 -0.04252184146639526 0.01307297731213 0.0 
26.9792 1593280.864833649 2.0021757840266337 -0.03523991962940153 -0.041399240930374726 0.01266230449118 0.0 
27.0833 1591461.9574168709 1.9998900775553896 -0.034000709615541316 -0.040216253047937967 0.01232638217992 0.0 
27.1875 1589550.2832313462 1.9974877969244689 -0.032698232074632294 -0.03897293116372191 0.01205422331145 0.0 
27.2917 1587545.9278357965 1.9949690496501322 -0.03133255202158584 -0.0376693309237317 0.011837014953600001 0.0 
27.3958 1585448.985946028 1.9923339547557717 -0.02990375021487603 -0.03630551392959114 0.01166803726291 0.0 
27.5 1583259.8668036952 1.9895830265096173 -0.028412690638688138 -0.03488174634543473 0.01157291820508 0.0 
27.6042 1580980.1388261153 1.986718235842998 -0.02686314334648542 -0.03339904824444706 0.01169327608672 0.0 
27.7083 1578612.7854979255 1.9837433319132811 -0.025262427594256676 -0.031859360036646134 0.01226942302676 0.0 
27.8125 1576159.9126353452 1.9806609609671724 -0.023615649574781804 -0.030264051310745943 0.01326960084232 0.0 
27.9167 1573624.164828289 1.9774744462943707 -0.02192926233292808 -0.02861484206513376 0.01485166900487 0.0 
28.0208 1571009.7447104484 1.9741890690801285 -0.020213627479047716 -0.026914465624598316 0.01746573512207 0.0 
28.125 1568316.461333061 1.9708045893711543 -0.018468057129390435 -0.025162797799161973 0.02034454573326 0.0 
28.2292 1565543.4686405668 1.967319943982675 -0.01669020972915052 -0.023359288328010708 0.023307983579599997 0.0 
28.3333 1562690.118363753 1.9637343182755722 -0.014878233615927189 -0.021503515587363076 0.02633135382572 0.0 
28.4375 1559756.6208445467 1.9600479765733074 -0.013032427863130852 -0.019595616380197134 0.029580193960800003 0.0 
28.5417 1556743.7321119355 1.9562618689299254 -0.011154455825807428 -0.01763608241550374 0.03324245359519 0.0 
28.6458 1553651.354537366 1.9523758726617682 -0.009243828214208135 -0.015624850197255347 0.03712439536689 0.0 
28.75 1550480.9568975372 1.9483918334880703 -0.007303985385440113 -0.013562874993994445 0.04173617019018 0.0 
28.8542 1547236.28939212 1.9443144640487262 -0.0053440943897477096 -0.011452595874761329 0.048068522852290005 0.0 
28.9583 1543922.0131150878 1.9401496216471696 -0.0033756044673279493 -0.009297044339476646 0.056715668749400004 0.0 
29.0625 1540543.2615194838 1.9359037571707478 -0.0014111449004649424 -0.007099559102738295 0.06809251341627 0.0 
29.1667 1537105.6768365204 1.9315839608563117 0.0005353834436434138 -0.004863809780214057 0.08270180601254 0.0 
29.2708 1533612.0663152507 1.9271937603970617 0.0024572118871853035 -0.0029149737053582037 0.09931055086832001 0.04381567113575873 
29.375 1530063.1781127807 1.9227340959549453 0.0043527539046910495 -0.0014051437637163655 0.11704416499279999 0.16063903147121178 
29.4792 1526455.6780842755 1.9182007777199945 0.006230689991742711 0.0001296587017165507 0.1335213219457 0.23068582169943547 
29.5833 1522790.5027748395 1.9135949825894973 0.008088974293768854 0.0016890345761257919 0.1513069279312 0.234751778855777 
29.6875 1519070.8517693575 1.9089207312804013 0.00991988036802437 0.003271587419150457 0.1718286412126 0.23858712158480058 
29.7917 1515292.156934561 1.9041722833071395 0.011735211214457775 0.004879260914578687 0.189842549423 0.24236800992900162 
29.8958 1511451.8199778984 1.8993463735589953 0.013541826107187816 0.006513161913768606 0.2067907019939 0.24662420493846424 
30.0 1507551.6663642097 1.894445295982741 0.015335473215122823 0.008172593722870714 0.2257188445978 0.2507859092411047 
30.1042 1503595.9687347633 1.8894744197377444 0.017105757277357136 0.00985565807348543 0.2485860510505 0.25464428145811174 
30.2083 1499584.8937222892 1.88443395422087 0.01885260953867215 0.011562284305165704 0.2720851006207 0.2586257505567196 
30.3125 1495519.8499704977 1.87932566958601 0.020572846695482132 0.01329187306304247 0.29766139396720004 0.26244209531542095 
30.4167 1491402.5887271124 1.8741517665159584 0.022262431336786313 0.01504374958848298 0.3255234050597 0.2660311696183781 
30.5208 1487233.1482230315 1.8689122930530784 0.023921638267251744 0.016817846839021433 0.3541185063396 0.2698275537330561 
30.625 1483010.695572893 1.8636062025627558 0.02555293856441433 0.01861450071137427 0.3827026488579 0.2735410342787176 
30.7292 1478734.8243444795 1.858232984307204 0.027157738414884215 0.020433884190599327 0.4116855683647 0.2771780715300273 
30.8333 1474405.2702769476 1.8527923062064529 0.028737093575887777 0.022276184385900955 0.44126952558 0.28110379521378287 
30.9375 1470022.4339435112 1.8472846716356488 0.030290395763903813 0.024141177795477642 0.4721055232928 0.28490025596784013 
31.0417 1465587.548926011 1.841711630759451 0.031814949968780835 0.02602831899781588 0.5052755990395 0.28853026698796397 
31.1458 1461104.109293338 1.8360775743543234 0.033302386791813 0.02793612123274536 0.5436288695071999 0.2922971181174765 
31.25 1456574.4824658835 1.8303854774084698 0.03474717522819414 0.029545502185721828 0.5854777439489001 0.3851329540032304 
31.3542 1452001.777893536 1.8246392473718605 0.03614192614903539 0.030542016499027103 0.6321828579459999 0.6696072224396681 
31.4583 1447389.3547772085 1.8188431055408596 0.03747862951385933 0.031547186856887066 0.6843812921272999 0.861045236706771 
31.5625 1442736.4254837255 1.812996062146428 0.03875970417567251 0.03256152165738757 0.7359294049581 0.8697781928266054 
31.6667 1438042.7790377545 1.8070978520691439 0.039986126432099936 0.03358477564814444 0.7885270272403 0.8782228949666124 
31.7708 1433307.1445478436 1.8011468782597078 0.04116154316527393 0.03461718907569811 0.8403595684563 0.8877666855266868 
31.875 1428526.4384141525 1.7951392657522773 0.04229416379575441 0.03565982008665047 0.8883800069729001 0.8972447508907364 
31.9792 1423698.9035984555 1.7890728065875003 0.04338887041680464 0.03671266405640394 0.9350120190586 0.9068028922652936 
32.0833 1418823.0790499912 1.7829456647548412 0.044449807889743904 0.03777612923832563 0.9801850544306999 0.9176504161180735 
32.1875 1413899.9500569538 1.7767590784039606 0.04547497940094989 0.03885023832995693 1.028259286353 0.9280672460479823 
32.2917 1408932.903812949 1.7705173040078783 0.046456358114982756 0.039933929140059554 1.0833293145310001 0.9377013153204004 
32.3958 1403923.931443803 1.7642228436891008 0.04738943250151098 0.041026979726263235 1.142455862644 0.9477936115207275 
32.5 1398872.9369221828 1.7578755767761232 0.048274943201208904 0.042129421876591744 1.201829071152 0.9572422030720108 
32.6042 1393779.714833491 1.751475245137349 0.049113912336515485 0.04324108073188859 1.2620514563679999 0.9663602052787812 
32.7083 1388646.6318100856 1.7450248227707101 0.04990090431073117 0.04436181294455199 1.32863778356 0.976202559572103 
32.8125 1383471.5857485621 1.7385216680951618 0.05064172120308116 0.04549178601701542 1.3902264260480002 0.9855830197948354 
32.9167 1378253.2296260633 1.7319640883918588 0.05134027386412701 0.04656508887601474 1.4505261641290002 1.0236473119113103 
33.0208 1372992.8066894223 1.725353645970848 0.051993969559886694 0.047130998764328025 1.5151886833769999 1.2985437954751824 
33.125 1367689.208680746 1.7186889481541876 0.052606131982797164 0.04770155458378467 1.577205193502 1.5450801811616273 
33.2292 1362343.3959817218 1.7119712017930993 0.053174892194361285 0.04827739441958245 1.643188508494 1.5596503400849189 
33.3333 1356957.215179268 1.705202727377141 0.053696160383456676 0.04885766778343825 1.71449355495 1.5753795741041823 
33.4375 1351531.3432645553 1.6983843756385089 0.05416879263413405 0.04944275581552615 1.787629308693 1.5901180511700472 
33.5417 1346065.0462266726 1.691515224191888 0.05459519762201971 0.050032522714020145 1.859259911584 1.6041174036560881 
33.6458 1340558.43966712 1.6845954183064082 0.05497565504625466 0.05062699065748255 1.932820825267 1.6198912842303619 
33.75 1335009.9729698247 1.6776230094204438 0.05531463857546565 0.05122651554643176 2.002156938942 1.6351132764137495 
33.8542 1329417.8371583237 1.6705957243071288 0.055617277492044453 0.05183094403325894 2.067634978215 1.6501979449756778 
33.9583 1323780.615948021 1.6635117832107496 0.055887720394379364 0.05244098400652519 2.13042266452 1.66736733860101 
34.0625 1318098.4305814216 1.656371338489132 0.05612625788686957 0.053055930786591654 2.195126528917 1.6840853441337122 
34.1667 1312369.698425575 1.6491724013470554 0.05633746908757265 0.05367683263750678 2.254299412539 1.7002407319129615 
34.2708 1306591.450220787 1.6419112405027434 0.056529424269473355 0.054303101390053454 2.304372056286 1.7188467236094707 
34.375 1300760.8565524432 1.634584300408929 0.056709848392308644 0.05493596163568548 2.346519375767 1.7375852050328755 
34.4792 1294875.820221941 1.627188945648123 0.05688463228574806 0.055470313119822645 2.382926512212 1.819704013401636 
34.5833 1288935.217585276 1.619723764207626 0.057057226072797895 0.055761581456091225 2.41636475198 2.0634534003647564 
34.6875 1282938.6202418709 1.6121882177433948 0.0572293386152519 0.05605578546401002 2.448505899832 2.243022648630834 
34.7917 1276886.069581706 1.6045823582676133 0.05740150411147623 0.05635404125063337 2.480560804156 2.267919325956409 
34.8958 1270777.7174119356 1.5969063765467773 0.057573985272893674 0.05665517839324141 2.512531164777 2.2951849811122615 
35.0 1264613.6534736303 1.5891603853528422 0.057747206794093515 0.05696052019346487 2.544068056091 2.3213967044428028 
35.1042 1258393.9760969128 1.5813445082510844 0.057921577749251746 0.05726882414459178 2.5752551509979997 2.3466456094904644 
35.2083 1252118.8533482933 1.5734589564401096 0.05809733788401309 0.05758120148557477 2.6063492755419997 2.374312244580557 
35.3125 1245788.5076169835 1.565504009382443 0.058274596325932675 0.05789678737378412 2.6374954449769996 2.400877795535816 
35.4167 1239403.180071287 1.5574799701391133 0.05845342088670375 0.058216244893416036 2.668707286318 2.426457469709241 
35.5208 1232963.12073874 1.5493871529039884 0.05863386296461421 0.05853921854828581 2.699996572602 2.4543574681790883 
35.625 1226468.5805533582 1.5412258730100525 0.05881597750286503 0.058865796042117946 2.731367400147 2.48127855578315 
35.7292 1219919.7952322043 1.532996426668103 0.05899986348281831 0.059196267221276466 2.7627567462209996 2.506963402097789 
35.8333 1213316.987946278 1.524699094323089 0.05918565718169543 0.05953000892321425 2.7941031829300003 2.5353146086638914 
35.9375 1206660.381257951 1.516334155655135 0.05937350214066692 0.05976734668096517 2.8254072194310003 2.642799238262375 
36.0417 1199950.2083029693 1.5079019036312602 0.05956352103131015 0.05994215737247832 2.856708112033 2.8048747906301146 
36.1458 1193186.7152813908 1.4994026476355815 0.05975580936483015 0.06012000456514821 2.8880428521040002 2.8887884417973426 
36.25 1186370.163008508 1.4908367154182618 0.059950431563591595 0.06030037440387681 2.919450582043 2.9189901180279887 
36.3542 1179500.8291066273 1.4822044558497802 0.06014741542172154 0.06048316444419832 2.9510114339089997 2.9481953922056308 
36.4583 1172579.0073366517 1.473506238080975 0.06034675375395255 0.060669273722691264 2.982760187393 2.9799957124489937 
36.5625 1165604.9858517286 1.46474242421577 0.060548459018839436 0.06085760391439177 3.0146764024470003 3.0106153258635913 
36.6667 1158579.0485032785 1.455913370952381 0.060752560004808394 0.061049127830725025 3.046730825378 3.039958297472279 
36.7708 1151501.4703953313 1.447019423996727 0.060959112971524836 0.06124349321871647 3.078859107521 3.072105816539743 
36.875 1144372.520645488 1.4380609215319597 0.06116819467881757 0.06144022069891597 3.111042931173 3.103305534558292 
36.9792 1137192.4697000196 1.429038203410886 0.061379883969563495 0.06164082613560096 3.143290737946 3.132676324124112 
37.0833 1129961.5912370249 1.419951613547548 0.061594256954048875 0.06184390850638355 3.175609106205 3.1652104984363088 
37.1875 1122680.1633363825 1.4108015013874273 0.06181138403681517 0.0620499108755348 3.208012147519 3.196797869282747 
37.2917 1115348.4701910086 1.401588224057875 0.062031325582862396 0.06225956796827026 3.240524029584 3.2264692918256483 
37.3958 1107966.8050226883 1.392312150032253 0.06225412455617547 0.06247186478556399 3.273186089112 3.259561633061994 
37.5 1100535.4670784979 1.3829736553555283 0.06247981403512964 0.06268752456312732 3.306019653743 3.29136266300538 
37.6042 1093054.7560429059 1.3735731166223106 0.06270843122278291 0.06290675611885366 3.33902003868 3.321328222381206 
37.7083 1085524.9737203864 1.3641109130912876 0.06294001318414051 0.06312880282071087 3.372196673186 3.354926171440829 
37.8125 1077946.4221809667 1.3545874243548508 0.06317460147283936 0.06335452679765141 3.4055491020949997 3.3870142468307183 
37.9167 1070319.403302111 1.3450030297634092 0.06341224324819611 0.06358389660983454 3.4390866438 3.4172826598394024 
38.0208 1062644.2209644776 1.3353581111846606 0.06365298572216084 0.0638162736556962 3.472776595191 3.451342876188733 
38.125 1054921.1753012058 1.3256530457770315 0.06389689057770195 0.06405249696394244 3.506570444034 3.4838161032281674 
38.2292 1047150.5622071292 1.3158882053729355 0.06414403516731888 0.06429261822551702 3.5404607268270003 3.514405223878354 
38.3333 1039332.6784608911 1.3060639629154154 0.06439449960460221 0.0645359581816185 3.574465937318 3.548883435777243 
38.4375 1031467.8249099843 1.2961806964605798 0.06464835872396772 0.06478314876587032 3.608615727224 3.5818617824672194 
38.5417 1023556.3062893635 1.2862387889496676 0.06490568250094042 0.06503469059233025 3.642923222359 3.612790318876355 
38.6458 1015598.4285760142 1.276238624884698 0.06516654266504676 0.06528968325061624 3.67737082039 3.647620652237698 
38.75 1007594.4968832041 1.2661805876823111 0.06543101795611325 0.06554834262198872 3.711938682159 3.6812240995986776 
38.8542 999544.815988165 1.2560650603368724 0.06569919276184685 0.0658120339200432 3.746625235753 3.7124992143976088 
38.9583 991449.6921239194 1.245892427672147 0.0659711525780472 0.0660794319198148 3.781442433518 3.7476017868937332 
39.0625 983309.434066772 1.2356630777078832 0.06624698123881838 0.06635060496915646 3.816406381378 3.7817283524616023 
39.1667 975124.3530781294 1.2253774015867003 0.06652676102595156 0.06662673733716362 3.851529138883 3.813636751450017 
39.2708 966894.7617740207 1.2150357921534867 0.06681057547310144 0.06690736362833949 3.886814123109 3.8491326424749666 
39.375 958620.9732857668 1.204638642900665 0.06709851143800986 0.06719205589194166 3.9222597210170003 3.883476499138297 
39.4792 950303.301234698 1.1941863479364223 0.06739065912862506 0.06748107635398526 3.957866882358 3.9162653135469054 
39.5833 941942.0601649703 1.1836793025286023 0.0676871109776826 0.06777583297431033 3.993641050484 3.952229095359592 
39.6875 933537.5658102308 1.1731179034398076 0.0679879609346752 0.06808064177233053 4.0295885712079995 3.9837540159077522 
39.7917 925090.1348144882 1.1625025485766352 0.06829330512937229 0.06839133150320653 4.0657128517970005 4.013842579459696 
39.8958 916600.0842627033 1.1518336363997976 0.06860324301335936 0.0687067801030159 4.102015283032 4.050778126675762 
40.0 908067.7315747553 1.1411115657908797 0.06891787758814054 0.06902709370240401 4.138498404552999 4.08656021758157 
40.1042 899493.3946663113 1.1303367362544912 0.06923731496223345 0.06935238322180592 4.175166753771999 4.120546865654346 
40.2083 890877.3920499709 1.1195095480453692 0.069561664058204 0.06968276315471278 4.212025611895 4.158664897541361 
40.3125 882220.0427940388 1.10863040211657 0.0698910366773178 0.07001835189068362 4.249079774323 4.194967509182178 
40.4167 873521.666324129 1.0976996998701594 0.07022554795902113 0.07035927215099358 4.286333571347 4.229428285728265 
40.5208 864782.582342037 1.0867178430552615 0.07056531654552653 0.0707060361894083 4.323790889955999 4.2679310848600105 
40.625 856003.1105587307 1.075685233432528 0.07091046521336318 0.07105802021771157 4.36145608932 4.304788584787129 
40.7292 847183.5707535042 1.064602272848471 0.07126112068504126 0.07141573068964724 4.399333259623 4.339937640109114 
40.8333 838324.2825668134 1.053469362975134 0.07161741410985134 0.07177930855134051 4.437426460748 4.379248879359365 
40.9375 829425.5654169525 1.0422869052053834 0.07197948123324542 0.0721488998792077 4.475739490499 4.41665427813342 
41.0417 820487.7383914539 1.0310553005164382 0.07234746262958218 0.07252465615314563 4.514276056428 4.452123976707527 
41.1458 811511.1201208022 1.0197749493111745 0.0727215039791353 0.0729067345043628 4.553040132757 4.49206445481407 
41.25 802496.028705396 1.0084462513263424 0.07310175621112468 0.07329529798996992 4.59203606702 4.530052576188109 
41.3542 793442.7816396201 0.9970696055371524 0.07348837565381952 0.07369051587930597 4.6312685168789995 4.566056354267093 
41.4583 784351.695675747 0.9856454099862496 0.07388152433572324 0.07409256396552732 4.670742313035 4.606646803611503 
41.5625 775223.0867104384 0.9741740616410866 0.07428137022978061 0.07450162493888768 4.710461881085 4.6452369997484535 
41.6667 766057.2695668055 0.9626559561200527 0.07468808775990966 0.07491788866737736 4.750431089638 4.6817926048119265 
41.7708 756854.5578100588 0.9510914874608128 0.07510185822296958 0.07534155259678321 4.79065327983 4.723051793402284 
41.875 747615.2635548031 0.9394810478781466 0.07552287023154326 0.07577282216388159 4.831131686682 4.762261332283972 
41.9792 738339.6972934008 0.9278250275482638 0.07595132010363809 0.076211911140035 4.871869851959 4.799384341156816 
42.0833 729028.167767214 0.9161238144470027 0.0763874121444462 0.07665904224328779 4.912871697751 4.841328664303174 
42.1875 719680.9818151962 0.904377794159564 0.07683135898488061 0.07711444742089668 4.954141589926 4.881171900907003 
42.2917 710298.444243897 0.8925873497171545 0.07728338186615637 0.07757836842750121 4.99568404763 4.918874151169635 
42.3958 700880.8576346518 0.8807528613546943 0.07774371108207032 0.07805105700666715 5.037503741288 4.961515731478538 
42.5 691428.522137664 0.8688747062520532 0.07821258645410192 0.07853277568856465 5.079605448636 5.002002446981255 
42.6042 681941.7352878753 0.8569532583026658 0.07869025775157977 0.07902379790231029 5.121993873036001 5.040291299285852 
42.7083 672420.7917205275 0.8449888877560966 0.07917698536383268 0.07952441384143116 5.164673856558999 5.083634886321857 
42.8125 662865.982976943 0.8329819609739765 0.07967304074543785 0.08003493844182108 5.2076501148570005 5.124754247601627 
42.9167 653277.5971944568 0.820932840040359 0.08017870715248478 0.08055565783526064 5.250927421623 5.163620828529834 
43.0208 643655.9188705172 0.8088418824652819 0.08069428019231246 0.0810869126778253 5.29451038606 5.207666706231968 
43.125 634001.2285031076 0.7967094407329066 0.08122006868392291 0.08162904631733103 5.338403659035 5.249428806163613 
43.2292 624313.8023241459 0.7845358619664988 0.08175639528460477 0.08218241831329076 5.382611620335 5.2888624379470635 
43.3333 614593.9122182772 0.77232148782638 0.0823035966504662 0.08274768232644947 5.427137350731 5.333410975621534 
43.4375 604841.8240253779 0.760066652376791 0.08286202765900699 0.0833250123538739 5.471987724255 5.375595920587425 
43.5417 595057.7994676 0.7477716845074881 0.08343205652211959 0.08391481430011116 5.517163795977 5.41552016721909 
43.6458 585242.0937972802 0.7354369049780177 0.08401407065357396 0.08451752894662146 5.5626692779699995 5.460838230428385 
43.75 575394.9560283968 0.7230626267085735 0.08460847604324045 0.08513361995800361 5.608507389212 5.50372839933297 
43.8542 565516.6285264387 0.7106491542646112 0.08521569824364919 0.08576357694281489 5.654680679577 5.544123894815354 
43.9583 555607.3462939766 0.698196782959071 0.0858361841212312 0.08640791366236866 5.70119201518 5.590000022163903 
44.0625 545667.3366333687 0.68570579842852 0.08647040265958852 0.08706717194985192 5.748043641385 5.633356049328219 
44.1667 535696.8184557506 0.6731764757648044 0.08711884665162181 0.08774192371246758 5.795237634336 5.674116842132416 
44.2708 525696.0017662568 0.6606090788681597 0.087782033948646 0.08843277209329115 5.842775442662 5.720440885806981 
44.375 515665.08686964447 0.648003859448967 0.08846050941206919 0.0891403544351308 5.890658274041 5.7641351094446875 
44.4792 505604.26377965003 0.6353610562855299 0.08915484635294862 0.08986534463086049 5.938886533098 5.805113264340359 
44.5833 495513.7113910036 0.6226808941835961 0.08986564856792457 0.09060845595366995 5.987459784141 5.851716232909212 
44.6875 485393.59662772017 0.6099635829060692 0.09059355243466846 0.0913704440795553 6.036376776349 5.89555505496269 
44.7917 475244.0735807326 0.5972093160893267 0.09133922903402747 0.09215211047228156 6.085635040215 5.936528239932701 
44.8958 465065.2825359652 0.58441827002186 0.09210338654739314 0.09295430609960431 6.13523073326 5.983156289434706 
45.0 454857.34891226416 0.5715906023096393 0.09288677288054703 0.09377793535993717 6.185158550383 6.026850222742832 
45.1042 444620.3821487156 0.5587264504778766 0.09369017841458094 0.09462396027708786 6.235411519622 6.067488240476622 
45.2083 434354.4744874217 0.5458259304414157 0.09451443901948807 0.09549340497987391 6.2859809082049996 6.1137656530303754 
45.3125 424059.69966556254 0.5328891348611301 0.09536043929562651 0.0963873607577781 6.336856102072001 6.156889787307496 
45.4167 413736.1115104756 0.519916131378447 0.09622911605883386 0.09730699157985012 6.3880244674019995 6.196712182177145 
45.5208 403383.7424168017 0.5069069607016726 0.09712146212186248 0.09825300140355475 6.439471239603 6.242482052996678 
45.625 393002.6018862828 0.4938616347710481 0.09803852991823979 0.09922776154428053 6.491178532191 6.2844157592500975 
45.7292 382592.6743511836 0.48078013402358016 0.09898143692651049 0.10023438542345758 6.543126807418 6.320746445386322 
45.8333 372153.91789151763 0.4676624057810604 0.09995136884800297 0.10127257817306784 6.595292188399999 6.362650728743501 
45.9375 361686.2618132593 0.454508361206756 0.10094958564716025 0.10234405325891816 6.647647634236 6.402005878414699 
46.0417 351189.6046095526 0.44131787274338985 0.10197742662923462 0.10345067730199575 6.700162056262 6.437155461656396 
46.1458 340663.81171555456 0.42809077129179307 0.1030363160365217 0.10459448725424203 6.752799293892999 6.477175042614609 
46.25 330108.71287627413 0.41482684290323407 0.10412776961719733 0.10577768001749993 6.805518636996 6.5125882385084415 
46.3542 319524.09967812186 0.4015258256774722 0.10525340078259215 0.10700262645897962 6.858273208208 6.5430541198723065 
46.4583 308909.72264155676 0.3881874061092701 0.10641492786750738 0.1082718585090709 6.9110098992569995 6.577777876040874 
46.5625 298265.28827653895 0.37481121538816664 0.10761418148391495 0.10958799937679486 6.963668487284 6.607176058079721 
46.6667 287590.45590244676 0.3613968254022665 0.10885311246654947 0.11095360118537967 7.016180915377 6.631119644987638 
46.7708 276884.83429938427 0.34794374453014915 0.11013380024221696 0.11237084749350662 7.068470362615 6.659541909930647 
46.875 266147.9781322967 0.3344514131472801 0.1114584617699995 0.1138433213567634 7.120450334426001 6.682041814565965 
46.9792 255379.3842044118 0.3209191989179461 0.11282946091037518 0.11537283938495374 7.172023567328 6.698811043095656 
47.0833 244578.48751530575 0.307346391841675 0.11424931828528813 0.11695262524502825 7.223080934605 6.728293200368657 
47.1875 233744.6571789075 0.29373219912364823 0.11572072149016974 0.11858190802772711 7.273500090457 6.762871699760813 
47.2917 222877.19214388993 0.2800757397967861 0.11724653580257588 0.12025756407582916 7.323144394204 6.799438842041532 
47.3958 211975.31699775124 0.2663760394490012 0.11882981468040232 0.12197804867626383 7.371861369072 6.848508725273418 
47.5 201038.1779205207 0.25263202513847427 0.1204738098840263 0.123740989894845 7.419482989255 6.899763650558457 
47.6042 190064.8400474085 0.23884252207946308 0.12218197805730514 0.12554351983219056 7.465825392689 6.954344899666974 
47.7083 179054.28754110032 0.22500625373315009 0.12395798049846826 0.12738374089414656 7.510693612894 7.02198160589092 
47.8125 168005.43059945907 0.2111218506137802 0.12580566550036457 0.1292560198064156 7.553892570849 7.09544431646325 
47.9167 156917.12978741364 0.1971878808650139 0.12772900715023122 0.13114755773713063 7.595257754767 7.18508041932042 
48.0208 145788.29316883988 0.18320297231944896 0.12973186116309768 0.13304927599304203 7.63478562785 7.304710813458825 
48.125 134618.09308933507 0.1691660849158888 0.13181741999962718 0.13495477405245937 7.672868006065 7.437960892311952 
48.2292 123406.75885863986 0.15507750681345206 0.1339862205902608 0.13685896189302865 7.711379960878 7.580365275844727 
48.3333 112157.65504728309 0.1409414660561611 0.1362309209583475 0.13875748848347713 7.756206811478 7.738804665487988 
48.4375 100879.73756003476 0.12676921696586863 0.13853012738656106 0.14064745833943382 7.818559275377999 7.8955701479490985 
48.5417 89586.82641457074 0.11257812628897579 0.14085022207571543 0.14252371343895032 7.909957251152001 8.045673209998336 
48.6458 78292.64387426288 0.09838543793020248 0.14315783362941906 0.14438069201591514 8.032215118152 8.20046725803389 
48.75 67013.03376849683 0.08421106183274975 0.14541425924593906 0.14621056595240284 8.191037409624 8.349609247032106 
48.8542 55753.97706178592 0.07006251389828819 0.14760558483036 0.14800705002367182 8.364294452969 8.497452357912998 
48.9583 44508.40717409615 0.055930914000449486 0.14975068891973195 0.14976925415591685 8.519003537387999 8.661129311338824 
49.0625 33275.33428930223 0.04181501829960657 0.15185317800560333 0.15149366809679085 8.664982449664 8.829425340457814 
49.1667 22058.949632891294 0.027720093645039422 0.1539036376817567 0.1531728757214128 8.815215886937 9.003156129665404 
49.2708 10869.726923482696 0.013659301699736169 0.15587686434667258 0.15479649902888104 8.988127305129 9.196270412208886 
49.375 -279.0938409192313 -0.00035071966411760616 0.15774070236457138 0.15635031363104962 9.193186740276 9.397910865664628 
49.4792 -11373.721756149644 -0.014292640285237648 0.1594616118576415 0.15781620375761085 9.435239813239999 9.614395338360852 
49.5833 -22416.623162208103 -0.02816955945787351 0.16104691214730282 0.1591857525366246 9.667957215931999 9.861415204273884 
49.6875 -33415.95770856473 -0.041991730899957676 0.16251823164249166 0.16045754863548964 9.873925722299001 10.118365981690468 
49.7917 -44379.810448636934 -0.055769314589258136 0.16389701146395877 0.1616305803380701 10.04882081295 10.379792807408904 
49.8958 -55302.63384380245 -0.06949533928314242 0.16517043043575683 0.16270658633478347 10.233910428029999 10.648303309495763 
50.0 -66170.08532590023 -0.08315178157890318 0.16630356315787254 0.16369036177057247 10.45985945222 10.887851987652203 
50.1042 -76952.92999098651 -0.09670190381275716 0.16722405575617294 0.16458387242637665 10.78352383214 11.083073554316849 
50.2083 -87625.32524595434 -0.11011323122444257 0.16786808016357327 0.16538388613775257 11.195055312220001 11.25171965735662 
50.3125 -98194.06999118523 -0.1233943075641558 0.16825384528586593 0.16608462620649367 11.58828649549 11.408788019149707 
50.4167 -108678.66408157852 -0.136569637072256 0.16843148091308677 0.16667714035873576 11.90481218828 11.58901986360302 
50.5208 -119097.80398625997 -0.14966271442476461 0.16844909756249363 0.16714972878025453 12.14217362 11.82340176394647 
50.625 -129460.04305354104 -0.16268428807616916 0.1683293131161327 0.16749332829353486 12.34074332788 12.087603274703392 
50.7292 -139768.61880479413 -0.17563842641581337 0.16808138508561235 0.1674225346875497 12.52242090052 12.710113755717249 
50.8333 -150016.756659018 -0.18851661625413543 0.1676894075365659 0.16702463225426525 12.730311215290001 13.557709988321474 
50.9375 -160202.39906635685 -0.2013162719977308 0.1671493293907756 0.16647973101564112 12.943693155770001 14.033846217399704 
51.0417 -170329.615686059 -0.2140425077312383 0.1664724985419761 0.1657993631729565 13.132882390359999 14.253383224492921 
51.1458 -180403.89095922827 -0.22670221540661026 0.16567381818641436 0.16499821248028965 13.28879288584 14.44679899252466 
51.25 -190429.24910453032 -0.23930045200616526 0.16476452110102385 0.16408722303790307 13.42054664632 14.59511937336715 
51.3542 -200407.7035937728 -0.251839747733199 0.16375078597670414 0.1630720326984093 13.53931379076 14.708149420003927 
51.4583 -210337.09255589376 -0.26431738590041287 0.16262829714728896 0.16194785172273043 13.67031273375 14.82249269216662 
51.5625 -220211.60892841336 -0.2767260691378768 0.16138357695758548 0.16070155302819922 13.829489123090001 14.933719099706458 
51.6667 -230027.60509276387 -0.28906121371291243 0.16000857435528512 0.159325331065233 13.99909824279 15.042656748873453 
51.7708 -239784.08876174883 -0.30132157268065324 0.15850191114427145 0.15781861858833182 14.17096728556 15.157194143357646 
51.875 -249483.9625305474 -0.31351079354977557 0.15687199726827608 0.15618985215564143 14.32406367546 15.239599899483103 
51.9792 -259131.37104968412 -0.3256340846417354 0.15513036348160478 0.15445079173568868 14.44729456538 15.27936054161086 
52.0833 -268732.5109378355 -0.3376992328572171 0.15329369683430458 0.15261824655151493 14.521461000099999 15.291952043183157 
52.1875 -278295.1841353212 -0.3497160424035775 0.1513827180793593 0.1507124671395353 14.54020475894 15.24998538669249 
52.2917 -287824.27231627196 -0.3616906477734512 0.1494108075822635 0.14874664053479758 14.53258010045 15.160011640186687 
52.3958 -297323.64217268425 -0.3736279079953061 0.1473887937745101 0.1467310468873562 14.50233717279 15.054854303323962 
52.5 -306793.30160314747 -0.3855278329948023 0.14531780582876072 0.1446672382269402 14.47613028037 14.92433480128983 
52.6042 -316236.60363196535 -0.39739463630654787 0.14320737903482 0.1425651820491738 14.42020561289 14.769326801293264 
52.7083 -325658.0533449767 -0.4092339791883727 0.14106994298072595 0.14043594723148195 14.331821352139999 14.604835631121956 
52.8125 -335059.0888780101 -0.42104766885505845 0.13891021797277936 0.1382847772622285 14.232976192879999 14.415358642331185 
52.9167 -344440.3375710474 -0.43283649364527643 0.1367308853220434 0.13611428806171483 14.12415556709 14.208985316106876 
53.0208 -353802.38567464997 -0.4446011902632092 0.13453452178027928 0.13392731018531595 14.008958864699999 14.00874506419658 
53.125 -363148.54577915615 -0.45634592143264546 0.13233055480085942 0.1317333028968381 13.86810387219 13.789251169282219 
53.2292 -372482.894453322 -0.4680758099209675 0.13013033053954934 0.1295439313527305 13.69944147653 13.545423320003797 
53.3333 -381812.91704829375 -0.4798002620978435 0.12795376092473248 0.12737890502197474 13.47474027669 13.291021934312734 
53.4375 -391145.4501379763 -0.4915278690554157 0.12581912585071078 0.1252561304247088 13.204722155710002 13.00527380377958 
53.5417 -400484.9534378017 -0.5032642350373793 0.12373872998883825 0.12318755447066099 12.90559847571 12.697496546479018 
53.6458 -409833.6761656814 -0.5150121864943212 0.12171932085123333 0.12117981342953243 12.595396164279999 12.396424397895244 
53.75 -419193.311735153 -0.5267738514324531 0.11976624744136981 0.11923815803477478 12.27918934492 12.089813312371252 
53.8542 -428564.8479420796 -0.5385504711526656 0.11788308368534978 0.11736665142339303 11.96200279346 11.780456996465272 
53.9583 -437949.10735826066 -0.5503430793291677 0.11607298654244787 0.11556726033534964 11.64448127555 11.488429938966117 
54.0625 -447346.2911511377 -0.562151928756422 0.11433754945229771 0.11384222093823149 11.329721547130001 11.198261768395803 
54.1667 -456757.00205210573 -0.5739777768490374 0.11267937328807755 0.11219401852451527 11.012587729929999 10.90982174298065 
54.2708 -466180.75839677267 -0.5858200183296878 0.11109833168583044 0.11062240951409985 10.7057316256 10.64085654949867 
54.375 -475615.75404127885 -0.5976763835310607 0.10959096760191099 0.10912390528729676 10.418234571660001 10.3794323761323 
54.4792 -485059.5504367324 -0.6095438080822425 0.10815223263940453 0.107693482229678 10.15188309723 10.128169663943927 
54.5833 -494509.60392787686 -0.6214190955317666 0.10677681224793066 0.10632587178770547 9.905413841264 9.901980252504455 
54.6875 -503963.50041310454 -0.6332992122300823 0.10545971544240276 0.10501613190716341 9.676687973279 9.685366535256339 
54.7917 -513419.02377862716 -0.6451813733264714 0.10419644675074792 0.10375981237547827 9.463497247715 9.477162426647162 
54.8958 -522874.15868820756 -0.6570630462747267 0.10298301317924366 0.10255295884565885 9.263907840312001 9.289746854726642 
55.0 -532327.0564975572 -0.6689419079999218 0.10181583850014422 0.10139203018737997 9.076260303529 9.108320284586064 
55.1042 -541776.028613123 -0.6808158365528163 0.10069174651464377 0.10027388639902601 8.899199449342 8.931985648340035 
55.2083 -551219.53303687 -0.6926828942015307 0.09960792719050456 0.09919572878192906 8.73163070679 8.772738634921781 
55.3125 -560656.1374355395 -0.7045412810230082 0.09856184379933296 0.0981555232330723 8.572597736440999 8.616603284576696 
55.4167 -570084.504887358 -0.7163893169917994 0.09755119704860579 0.09714999647597966 8.421282616765001 8.463805877908236 
55.5208 -579503.3812140933 -0.7282254260610563 0.09657389319822736 0.09617760267881581 8.276975496986 8.325864078198617 
55.625 -588911.5853362428 -0.7400481240425036 0.09562801977512662 0.09523644384788699 8.139056021796 8.189428168052125 
55.7292 -598308.0012668403 -0.7518560085455592 0.09471182540627704 0.09432478166062719 8.006980669639 8.054540041461136 
55.8333 -607691.5709217357 -0.7636477499424663 0.09382370170382379 0.09344101972476615 7.880269901361 7.93243026398304 
55.9375 -617061.2881233677 -0.7754220838332107 0.09296216814991463 0.09258368832441222 7.758498825029 7.811154698498964 
56.0417 -626416.1933910778 -0.7871778044988372 0.09212585895842267 0.09175143120407392 7.641288869881 7.690486365348597 
56.1458 -635755.3690333505 -0.7989137587341767 0.09131351069560315 0.09094299442293463 7.528297943596 7.581239689958201 
56.25 -645077.9354047008 -0.8106288411441117 0.09052395282795841 0.09015721613978445 7.419218295675 7.4720904147035325 
56.3542 -654383.0479519134 -0.8223219904317715 0.08975610025405435 0.08939301771174679 7.313778256797001 7.3628873467126 
56.4583 -663669.8927975481 -0.8339921838486011 0.08900894216022645 0.08864939556380058 7.21172947255 7.26404595663533 
56.5625 -672937.6847027942 -0.8456384346344091 0.08828153685634897 0.08792541447794089 7.112848809881 7.164779271460359 
56.6667 -682185.6644212771 -0.8572597886920624 0.08757300508101809 0.08722020100939254 7.0169339325390006 7.064986811087174 
56.7708 -691413.0965710221 -0.8688553219133173 0.08688252460915093 0.08653293884366431 6.923800821669 6.974705080985005 
56.875 -700619.2680058924 -0.880424138132308 0.08620932611499837 0.08586286250029096 6.833283708699001 6.88362234016219 
56.9792 -709803.4849786281 -0.8919653655605165 0.08555268599827645 0.08520925453448025 6.745223977110999 6.7916723120774165 
57.0833 -718965.073099065 -0.9034781567342685 0.08491192623545199 0.08457144194010424 6.659481967962 6.70853265888681 
57.1875 -728103.3752282787 -0.9149616858684372 0.08428640904360148 0.08394878930089433 6.575927940837 6.6243188877122625 
57.2917 -737217.7504216603 -0.9264151475282726 0.08367553418063625 0.08334070046806086 6.494443014604 6.538988529340862 
57.3958 -746307.5725100004 -0.9378377548463397 0.08307873533588517 0.08274661299647668 6.414915051216999 6.461881059886341 
57.5 -755372.2293577725 -0.949228738590449 0.08249547822280771 0.08216599592937757 6.337239281919 6.383498993363879 
57.6042 -764411.1219562906 -0.9605873460240856 0.08192525825682813 0.08159834776256347 6.26131839072 6.303816637341894 
57.7083 -773423.6635824022 -0.9719128398491913 0.08136759839803323 0.08104319441906827 6.187062261605 6.23185497262679 
57.8125 -782409.2791151911 -0.9832044973475081 0.08082204739112286 0.0805000873550562 6.114388031413 6.158472775332447 
57.9167 -791367.4042428432 -0.994461609383896 0.0802881777294552 0.07996860160927832 6.043218832702999 6.083656206535121 
58.0208 -800297.47931255 -1.0056834726778947 0.07976557015573808 0.07944832051043604 5.973446683530001 6.016130421899856 
58.125 -809198.9735562997 -1.016869420246749 0.07925387450577544 0.07893889560677547 5.90509810457 5.9470683439874295 
58.2292 -818071.3423142524 -1.0280187676507184 0.07875270215695712 0.07843994087052097 5.838044906579 5.87647175310737 
58.3333 -826914.0584565111 -1.0391308524788385 0.078261704957775 0.0779511101607202 5.772230862627 5.812786715278416 
58.4375 -835726.6039550719 -1.0502050237579201 0.0777805540039993 0.07747207658333866 5.707605663108 5.74750096602737 
58.5417 -844508.4681020281 -1.0612406397134808 0.0773089351188515 0.07700252753395631 5.644119569747 5.6806153057176205 
58.6458 -853259.147424533 -1.0722370676628814 0.07684654859775016 0.07654216513767798 5.581725211398 5.620288850232837 
58.75 -861978.1452856492 -1.0831936835137403 0.07639310816378442 0.07609070476721813 5.520376900981001 5.558311730850041 
58.8542 -870664.9718085338 -1.0941098716686617 0.07594834073595003 0.0756478748599807 5.460031928139 5.494689791349236 
58.9583 -879319.1434722253 -1.104985024517285 0.07551198537222183 0.0752134158836073 5.400649648409 5.437320763346099 
59.0625 -887940.1829307588 -1.1158185422089797 0.07508379277405694 0.07478707997922518 5.342191861988 5.37826913127938 
59.1667 -896527.6186976101 -1.1266098322563054 0.07466352445260042 0.07436862994377291 5.284622255082 5.3175437083274195 
59.2708 -905080.9849314442 -1.1373583092657757 0.07425095214967739 0.07395783885966511 5.227906354369001 5.262792697113076 
59.375 -913599.8212793474 -1.1480633947408583 0.07384585740340643 0.07355448940458365 5.1720117648390005 5.206341273664113 
59.4792 -922083.6726223426 -1.158724516762179 0.07344803086841808 0.07315837333198227 5.11690771099 5.148200544789156 
59.5833 -930532.0888919873 -1.1693411097570527 0.07305727181487319 0.07276929108340213 5.062564900327 5.095779294204847 
59.6875 -938944.6249855554 -1.1799126143928977 0.0726733878754448 0.07238705120372835 5.008955962828001 5.041651141195003 
59.7917 -947320.840459332 -1.1904384771918184 0.07229619423480177 0.07201146996999608 4.956054433012 4.985828698166682 
59.8958 -955660.299507395 -1.2009181505039415 0.071925513536773 0.0716423709634737 4.903835395831001 4.935490638140415 
60.0 -963962.5708124086 -1.2113510923199176 0.07156117547004205 0.07127958470229867 4.852275333889001 4.883448215365242 
60.1042 -972227.2273219633 -1.2217367659898615 0.07120301616687373 0.07092332070876162 4.801351464193 4.82951867228787 
60.2083 -980453.8462929464 -1.2320746402791107 0.0708508782756835 0.07057266286407038 4.751042628389 4.781085413702191 
60.3125 -988642.0090028282 -1.2423641890054156 0.07050461019664503 0.0702278479985412 4.701328172286 4.731125351719596 
60.4167 -996791.3007883269 -1.2526048910875287 0.0701640661402731 0.06988873182263866 4.652188691979 4.679281196311404 
60.5208 -1004901.3108760096 -1.26279623033233 0.06982910566329345 0.06955517382751197 4.603605558203999 4.632499550882874 
60.625 -1012971.6323130537 -1.2729376953478202 0.0694995934564033 0.06922703952238596 4.555560969933 4.584039221797593 
60.7292 -1021001.8618913349 -1.2830287794477273 0.06917539911548326 0.06890419918136526 4.508037932505 4.533914336184647 
60.8333 -1028991.6000829125 -1.2930689805704336 0.06885639694161547 0.06858652775432161 4.461020302285 4.48866051879416 
60.9375 -1036940.4509270673 -1.3030578011370249 0.0685424656195655 0.06827390433554692 4.41449250013 4.441748016968483 
61.0417 -1044848.0219747714 -1.3129947479815074 0.06823348804077421 0.0679662125758278 4.368439542157 4.393191390927169 
61.1458 -1052713.9242942717 -1.3228793323578263 0.06792935128016186 0.06766783715644342 4.322847374738 4.347062220067947 
61.25 -1060537.7722799173 -1.3327110696996292 0.06762994607862391 0.06737728063896409 4.277702106006999 4.29805061045011 
61.3542 -1068319.1837588053 -1.3424894797542828 0.06733516707422128 0.06709110808691743 4.232990861043 4.249997813050294 
61.4583 -1076057.7798622013 -1.352214086421294 0.06704491244241022 0.06681089934227469 4.188701361015999 4.20726905152837 
61.5625 -1083753.1847418908 -1.3618844173958664 0.06675908314670391 0.06653486670182751 4.144820524958 4.163030513877156 
61.6667 -1091405.0261127653 -1.371500004850736 0.06647758426613742 0.06626287536467301 4.10133767289 4.118036270010433 
61.7708 -1099012.9346482093 -1.3810603846763896 0.06620032343968486 0.06599576787631789 4.058241494939 4.0769281600272915 
61.875 -1106576.5442748836 -1.390565096851502 0.06592721157133444 0.06573327721447009 4.015521772426 4.033911207392029 
61.9792 -1114095.491689271 -1.400013684835409 0.06565816157943069 0.0654745249814479 3.973167023916 3.989830779471138 
62.0833 -1121569.4170690635 -1.4094056964620627 0.06539309014920686 0.06521989170182829 3.9311682964909997 3.950079932561512 
62.1875 -1128997.9634093994 -1.4187406831059228 0.06513191602939777 0.06497005568557701 3.889515969611 3.9081964229186466 
62.2917 -1136380.7767260585 -1.4280181999372994 0.06487456050797585 0.06472368516905491 3.848200880917 3.865069979748693 
62.3958 -1143717.505991276 -1.437237805841693 0.0646209472160748 0.06448094636907054 3.80721412861 3.8264499088366493 
62.5 -1151007.8031592835 -1.4463990634518926 0.06437100215769255 0.06424295794046242 3.7665473032969996 3.785619030881243 
62.6042 -1158251.32306384 -1.4555015390192072 0.06412465341782558 0.06400818844448852 3.726192082603 3.7434756190565497 
62.7083 -1165447.7235136006 -1.4645448025333105 0.06388183136809908 0.06377680536181884 3.686140793256 3.7057904138873314 
62.8125 -1172596.6651307107 -1.4735284275194127 0.06364246822724597 0.06354992860821596 3.646385713836 3.6659385132593942 
62.9167 -1179697.8114496858 -1.482451991162516 0.06340649827597705 0.06332604747548487 3.6069196010280002 3.624797424500949 
63.0208 -1186750.828737811 -1.4913150740817223 0.06317385737219758 0.0631055184426812 3.56773497823 3.5878773570900524 
63.125 -1193755.3862748535 -1.5001172606817303 0.06294448362081428 0.06288908068236254 3.528825402481 3.5489370239804914 
63.2292 -1200711.15604294 -1.5088581387631232 0.06271831656135783 0.06267543581690016 3.490184160429 3.50880955504338 
63.3333 -1207617.8128320947 -1.5175372996549932 0.06249529740050394 0.062465292826940466 3.4518047764090003 3.472507319581312 
63.4375 -1214475.0342576436 -1.5261543382368103 0.06227536902332887 0.062258677739438495 3.413681145236 3.4344167534327443 
63.5417 -1221282.5006960079 -1.53470885285774 0.06205847579966318 0.062054671087707014 3.375807275282 3.3953077400950424 
63.6458 -1228039.8953064252 -1.5432004453639376 0.06184456360667908 0.06185447675344169 3.33817743745 3.359495226141859 
63.75 -1234746.9039420816 -1.5516287209868742 0.06163357957371905 0.061657118397377086 3.300785787833 3.3221975341730694 
63.8542 -1241403.2153354029 -1.55999328857618 0.061425472516452036 0.06146248618774153 3.263627247586 3.2839762049168377 
63.9583 -1248008.5208374704 -1.5682937602721845 0.061220192250624285 0.06127154525586653 3.226696357601 3.24868740797475 
64.0625 -1254562.514607782 -1.5765297517443781 0.06101769003789942 0.06108292269280713 3.189988162372 3.2122446647368017 
64.1667 -1261064.8934690459 -1.5847008820089399 0.060817918190086404 0.060897628697691 3.1534975740599998 3.17456683116541 
64.2708 -1267515.3570170924 -1.5928067735668565 0.0606208303147698 0.06071508732059394 3.117219899004 3.1399379283127935 
64.375 -1273913.607586379 -1.6008470523605756 0.06042638119826059 0.060535057581707186 3.081150682629 3.1043353910223477 
64.4792 -1280259.3501546967 -1.6088213476542552 0.06023452653599716 0.06035839229646123 3.045285351063 3.0671163387909792 
64.5833 -1286552.2924104198 -1.616729292118273 0.060045223071691016 0.06018379457302858 3.009619474764 3.033235264694505 
64.6875 -1292792.1447861197 -1.6245705218714663 0.05985842865218929 0.06001254708134307 2.974148944001 2.9980317464559625 
64.7917 -1298978.6203888997 -1.632344676393589 0.059674102023016 0.05984352779295565 2.938869684957 2.961503638512364 
64.8958 -1305111.4350166998 -1.6400513985457987 0.05949220284024503 0.059677271627128325 2.903777732584 2.9282122956519436 
65.0 -1311190.3071710581 -1.6476903345866962 0.059312691673682506 0.05951364757201283 2.868869294374 2.8934949358653324 
65.1042 -1317214.9580006918 -1.6552611341014245 0.0591355298364671 0.05935229586854085 2.834140519775 2.857750843725201 
65.2083 -1323185.1113795952 -1.6627634500998114 0.05896067955298314 0.05919389142428355 2.7995878267300003 2.8247427351666774 
65.3125 -1329100.4938857697 -1.67019693898964 0.05878810387730081 0.05903735951476352 2.7652078186930003 2.7907174285624547 
65.4167 -1334960.8347089884 -1.6775612604607426 0.058617766433495616 0.05888400609990607 2.730996916373 2.755356796097933 
65.5208 -1340765.8658188998 -1.6848560776962456 0.05844963181055528 0.05873232887598445 2.6969520430830003 2.7228972490399745 
65.625 -1346515.3217606547 -1.6920810571157479 0.058283665021386113 0.05858374719383019 2.663069795996 2.689266630647133 
65.7292 -1352208.9398137839 -1.6992358685749704 0.058119831875038726 0.05843687860534352 2.6293470798409997 2.6544868989313017 
65.8333 -1357846.459924979 -1.7063201852812886 0.057958098780948354 0.0582928785966812 2.595780854288 2.6224523834879707 
65.9375 -1363427.6247223911 -1.7133336838116981 0.05779843275831806 0.058150667012438984 2.5623681735079997 2.589277407857197 
66.0417 -1368952.1794647134 -1.720276044048832 0.057640801281837996 0.05801117217927021 2.529106010001 2.5550197853550176 
66.1458 -1374419.8722832825 -1.7271469494851928 0.057485172864136194 0.057873471832866175 2.495992141587 2.5233519215696987 
66.25 -1379830.4536609545 -1.7339460865682905 0.05733151572027587 0.05773840746718273 2.463023240104 2.490607161334588 
66.3542 -1385183.6769786235 -1.7406731453874162 0.05717979911580903 0.05760507813499194 2.430196861753 2.456819975530253 
66.4583 -1390479.2982655028 -1.7473278193598378 0.05702999271392727 0.05747437125779231 2.397510544153 2.42549042433924 
66.5625 -1395717.0761717581 -1.7539098051964084 0.0568820664817081 0.05734527798186906 2.364961712282 2.3931801374987467 
66.6667 -1400896.7720621566 -1.7604188030192505 0.05673599090080433 0.05721885727468168 2.3325480026550003 2.359780563878875 
66.7708 -1406018.1499829893 -1.7668545163201885 0.056591736859860325 0.05709387040595337 2.300267152679 2.328851394991091 
66.875 -1411080.9765090025 -1.7732166517683976 0.05644927524566269 0.056971665863456034 2.2681164817800004 2.2968370039257535 
66.9792 -1416085.0211188393 -1.779504919682197 0.05630857786284923 0.056850880933328574 2.236094144234 2.263850612060822 
67.0833 -1421030.0558310226 -1.7857190335716138 0.05616961649541767 0.056732603769938494 2.2041979365640003 2.233227668117141 
67.1875 -1425915.855332265 -1.79185871029962 0.0560323632058737 0.05661596239311373 2.1724257119550003 2.2015608615974345 
67.2917 -1430742.1969927698 -1.7979236701013626 0.05589679035060877 0.0565014836490616 2.1407754352860002 2.1690572368097 
67.3958 -1435508.8608666647 -1.8039136365847066 0.05576287055823252 0.056388918959446865 2.109245187132 2.1386193508082605 
67.5 -1440215.6296281016 -1.809828336649937 0.05563057654645162 0.05627812398917431 2.077832967917 2.1074113737493025 
67.6042 -1444862.288659401 -1.8156675006005238 0.055499881321364866 0.05616957056391003 2.0465369768799997 2.075132150436361 
67.7083 -1449448.6259878813 -1.8214308620637392 0.05537075799677187 0.05606242661795857 2.015355426243 2.045094234483546 
67.8125 -1453974.432286027 -1.8271181579908689 0.055243179772897 0.05595774264232256 1.9842865471170001 2.0140544930962276 
67.9167 -1458439.500879009 -1.8327291286666638 0.05511711993392868 0.05585454065182449 1.9533286222840003 1.9821162147974156 
68.0208 -1462843.6277760998 -1.838263517748815 0.054992551905851915 0.055753265954064934 1.92248008924 1.9523694087699928 
68.125 -1467186.6115988933 -1.8437210721777537 0.05486944905522346 0.055653942956997327 1.891739341522 1.9215775426499362 
68.2292 -1471468.2536158382 -1.849101542220048 0.05474778475543415 0.05555602299861939 1.86110484183 1.890155486987656 
68.3333 -1475688.3577396078 -1.8544046814650954 0.0546275323598258 0.05546047053047465 1.830575129273 1.8604390562412123 
68.4375 -1479846.7305174894 -1.8596302468130477 0.054508665157589384 0.055366362339817066 1.800148809255 1.8299104991608375 
68.5417 -1483943.1811028991 -1.8647779984390145 0.054391156282472035 0.05527396528227024 1.769824492395 1.7988281936140593 
68.6458 -1487977.5212629535 -1.8698476998025781 0.054274978712422636 0.055183608276766716 1.739600836369 1.7692979611552315 
68.75 -1491949.5654335853 -1.8748391177170545 0.054160105388997 0.05509464670073716 1.709476712651 1.7391304587756917 
68.8542 -1495859.1305635325 -1.8797520221534436 0.05404650880645047 0.0550076084744926 1.679450826555 1.7082265331677837 
68.9583 -1499706.0362417297 -1.8845861864005145 0.05393416131336609 0.05492233271746483 1.6495220683360001 1.678885456378464 
69.0625 -1503490.1046193803 -1.889341386966878 0.05382303489857463 0.05483844999994503 1.619689347521 1.6490247416155965 
69.1667 -1507211.160432462 -1.894017403609268 0.05371310122975984 0.05475656673512286 1.5899516806460001 1.618323744627164 
69.2708 -1510869.0309385504 -1.898614019253152 0.05360433147703226 0.05467630523651512 1.560308070891 1.5891545939704776 
69.375 -1514463.5458510662 -1.9031310199101035 0.05349669613029893 0.054597433954838515 1.5307573943369999 1.5595322089169017 
69.4792 -1517994.5377411656 -1.907568195182832 0.05339016599227309 0.054520508637587284 1.501299384473 1.5290743526412927 
69.5833 -1521461.841251704 -1.9119253372774212 0.053284710186157 0.05444519472658693 1.471932841559 1.5000605402907818 
69.6875 -1524865.2937085398 -1.9162022417715163 0.05318029767554838 0.05437126779167656 1.442657105401 1.4706113096090536 
69.7917 -1528204.7348965276 -1.9203987073328275 0.05307689668525758 0.054299110007900664 1.413471588069 1.4404333850965982 
69.8958 -1531480.0069978759 -1.9245145356416689 0.05297447453050734 0.05422867736040482 1.384375699714 1.4115588179887215 
70.0 -1534690.9546212575 -1.9285495314275396 0.05287299767448977 0.054159628057047104 1.355368975407 1.382220497687394 
70.1042 -1537837.424730243 -1.9325035023791912 0.052772431533216035 0.054092053747699875 1.326450993052 1.3523561488484068 
70.2083 -1540919.2666441542 -1.9363762591456986 0.05267274046267309 0.05402643641897398 1.297621449549 1.3236052857157254 
70.3125 -1543936.3320622602 -1.9401676153668672 0.052573887804919874 0.053962198434043485 1.2688802858369999 1.2943183280481394 
70.4167 -1546888.4746172277 -1.9438773871120816 0.05247583475141192 0.05389934274809005 1.240226893092 1.2646731859071616 
70.5208 -1549775.550565649 -1.947505393748048 0.05237854206437469 0.05383816224298377 1.211661568889 1.2361630386120916 
70.625 -1552597.4181530166 -1.9510514571407989 0.05228196846702618 0.05377866964173572 1.183184374868 1.206987779126444 
70.7292 -1555353.9376970518 -1.9545154017604058 0.05218607083951262 0.0537205548277182 1.15479542406 1.1773883961145335 
70.8333 -1558044.9716999785 -1.9578970548220678 0.05209080448787879 0.053663820614579194 1.12649520708 1.149076842725813 
70.9375 -1560670.3843866515 -1.9611962457057053 0.05199612197038682 0.05360873942758171 1.0982838951749998 1.1201436639983964 
71.0417 -1563230.0422327835 -1.96441280661975 0.05190197441249834 0.053555299774313614 1.070162417413 1.0906009868681508 
71.1458 -1565723.8130293852 -1.967546571425486 0.05180830914327527 0.053503235747805133 1.042131011855 1.0622520932890562 
71.25 -1568151.5667943954 -1.9705973767826386 0.051715071974586184 0.05345254999007243 1.014190942434 1.0335326838912668 
71.3542 -1570513.1749272551 -1.9735650610869786 0.051622205064636835 0.05340328305285058 0.9863432685926999 1.0043215496975046 
71.4583 -1572808.5103358685 -1.9764494646298683 0.05152964722570026 0.053355823893959764 0.9585892774689999 0.9759324057225168 
71.5625 -1575037.4472831832 -1.9792504294054678 0.05143733352745991 0.05330973771313041 0.9309304689484 0.9471319283395189 
71.6667 -1577199.8612627564 -1.9819677989543667 0.05134519497352298 0.05326502697008184 0.9033686145011 0.9180640355450091 
71.7708 -1579295.6287865408 -1.9846014180969078 0.05125315795762087 0.053221694218074767 0.8759057138437001 0.8898973035340415 
71.875 -1581324.627418247 -1.9871511329751128 0.05116114433731507 0.05317974759194266 0.8485443261467001 0.8613251506772909 
71.9792 -1583286.7349155617 -1.9896167899747597 0.05106906926831478 0.053139566253306736 0.8212867248432 0.8321988040303362 
72.0833 -1585181.829882504 -1.9919982365451598 0.05097684283451139 0.053100757337806614 0.7941361409229 0.8038993848387941 
72.1875 -1587009.7908980888 -1.994295320104204 0.05088436784885014 0.053063323219343816 0.7670959884531 0.7753876883005125 
72.2917 -1588770.4964112763 -1.9965078879063498 0.05079153958039636 0.05302726638709143 0.7401701811275 0.7465069756061583 
72.3958 -1590463.8243201487 -1.9986357865138027 0.05069824468809707 0.052992589341502194 0.713363095963 0.7183508006610695 
72.5 -1592089.6516117742 -2.0006788613439532 0.050604360307362824 0.05295929460168147 0.6866796808705 0.6898613600821514 
72.6042 -1593647.853943482 -2.0026369561431934 0.05050975298972362 0.05292765235428898 0.6601255618623 0.6609319512911435 
72.7083 -1595138.305098409 -2.0045099123027343 0.05041427732679342 0.05289741933301517 0.6337070929688 0.6326320519163584 
72.8125 -1596560.8763522946 -2.0062975680629003 0.0503177743514971 0.05286856321190392 0.6074314101572 0.604141838187414 
72.9167 -1597915.4358584667 -2.0079997577402766 0.05022006998531789 0.05284108665658449 0.5813066121847 0.5753618249950463 
73.0208 -1599201.8478374425 -2.0096163107093328 0.05012097299480263 0.052814992421219786 0.5553418611558 0.5471240865456273 
73.125 -1600419.9716495646 -2.0111470502370627 0.0500202726544259 0.052790283358553625 0.5295475143471 0.5186160146428774 
73.2292 -1601569.6607505635 -2.012591792170507 0.049917736115507205 0.05276696244109491 0.5039353066158 0.48983365551913277 
73.3333 -1602650.7614219827 -2.0139503433413557 0.04981310520962103 0.05274503278686793 0.4785185181837 0.461498328555116 
73.4375 -1603663.111526766 -2.015222500002175 0.049706093315565476 0.05272457764500915 0.453312348081 0.4328881445974132 
73.5417 -1604606.5384192409 -2.016408045200014 0.0495963801013849 0.05270591418798287 0.4283338758737 0.4038756397724199 
73.6458 -1605480.8575946528 -2.017506747079361 0.04948360812542145 0.05268832428395909 0.4036028172368 0.37537154963772423 
73.75 -1606285.8696467748 -2.01851835505896 0.04936737518541095 0.05267212686072331 0.3791413863771 0.34680060421924175 
73.8542 -1607021.3580873567 -2.0194425970916527 0.049247228833900966 0.05265732634088094 0.3549750981209 0.3178752229992463 
73.9583 -1607687.0858539299 -2.020279175275956 0.04912265759749959 0.05264392748135727 0.3311330880546 0.2891868295353401 
74.0625 -1608282.7914283152 -2.0210277609784324 0.048993081218001985 0.05263193552922707 0.30764867143249996 0.2602867456274119 
74.1667 -1608808.184359022 -2.021687989206975 0.048857839395654724 0.052621356311524536 0.2845600534489 0.23116186444415004 
74.2708 -1609262.9395847095 -2.0222594514774554 0.04871617751947143 0.05261219634891767 0.2619109774112 0.20215067263250022 
74.375 -1609646.6907549454 -2.022741687420343 0.04856722987779428 0.05260446298960497 0.2397515391701 0.17292326607672523 
74.4792 -1609959.0226249837 -2.023134175223701 0.048410000541939946 0.05259816456183697 0.2181392468816 0.1434588415552931 
74.5833 -1610199.4607433078 -2.023436318674169 0.04824333744610958 0.05259331058027206 0.1971397608664 0.11396049518153598 
74.6875 -1610367.4603102428 -2.0236474331562846 0.04806590438431089 0.05258991196958518 0.176828147189 0.08421395952742793 
74.7917 -1610462.3919524883 -2.0237667277762332 0.04787614525643841 0.05258798134933107 0.1572898799788 0.05418495445681786 
74.8958 -1610483.523994912 -2.023793283083927 0.047672239511336416 0.05258753338905797 0.1386216596684 0.02393192463109273 
75.0 -1610430.002125808 -2.0237260255196134 0.04745205103922813 0.05255272363348085 0.1209322350217 0.004366533618732073 
75.1042 -1610300.8240795373 -2.0235636955991456 0.04721306454177434 0.05246870832736583 0.1043424736296 0.0 
75.2083 -1610094.809607952 -2.0233048101789595 0.04695231006189041 0.052334719856460765 0.08898440700440001 0.0 
75.3125 -1609810.5660105392 -2.0229476191399747 0.04666627635168842 0.0521498524309405 0.07499841816463 0.0 
75.4167 -1609446.4505705123 -2.022490058183396 0.04635081646456141 0.05191303765445077 0.06252703919465 0.0 
75.5208 -1609000.5369564958 -2.021929706609824 0.04600106331418576 0.05162302267230867 0.05170288875278 0.0 
75.625 -1608470.606377559 -2.0212637762043437 0.045611407445795074 0.05127836441888012 0.042626153202950004 0.0 
75.7292 -1607854.2217017093 -2.02048920437657 0.04517568331769796 0.05087747782304586 0.03532482466673 0.0 
75.8333 -1607148.9772934536 -2.019602968115785 0.044687797213273026 0.05041879829849871 0.029700338143719997 0.0 
75.9375 -1606352.8929260417 -2.0186025789956656 0.04414271725246641 0.04990103793787859 0.025504495064399998 0.0 
76.0417 -1605464.6631149852 -2.01748639649602 0.04353710003762608 0.04932334767524815 0.022404695211519998 0.0 
76.1458 -1604483.5909597033 -2.0162535448657497 0.04286912438209274 0.048685274257772804 0.02008843051362 0.0 
76.25 -1603409.3719267517 -2.014903641416843 0.04213794790117431 0.04798661962184014 0.0183181274976 0.0 
76.3542 -1602241.9090617395 -2.0134365643128187 0.04134324259233424 0.04722732070988633 0.01693182531824 0.0 
76.4583 -1600981.2028464356 -2.011852314159085 0.04048491801952158 0.046407377835246066 0.01582390739839 0.0 
76.5625 -1599627.295837698 -2.0101509444341676 0.03956298217954788 0.04552681867620989 0.01492561791376 0.0 
76.6667 -1598180.2482843779 -2.0083325308490054 0.03857748022491818 0.04458568241765337 0.01419085652141 0.0 
76.7708 -1596640.1282518327 -2.006397158937049 0.03752846964858628 0.043584013328180626 0.0135871786212 0.0 
76.875 -1595007.0081223263 -2.0043449196565346 0.03641601149336378 0.04252185848404255 0.0130906002616 0.0 
76.9792 -1593280.96308393 -2.002175907491578 0.03524016655928813 0.04139926678634098 0.01268283466928 0.0 
77.0833 -1591462.0715931624 -1.999890221033549 0.034000996571857574 0.04021628926192289 0.01234974114207 0.0 
77.1875 -1589550.4154058346 -1.9974879630198297 0.0326985642653513 0.03897297908344233 0.012080243271629999 0.0 
77.2917 -1587546.0797505835 -1.9949692405518837 0.03133293382508665 0.03766939168222194 0.01186551839816 0.0 
77.3958 -1585449.1591907414 -1.9923341724614991 0.029904185626331046 0.036305588560719526 0.01169885993533 0.0 
77.5 -1583260.0610830537 -1.9895832706482595 0.028413178915970064 0.03488183465715533 0.01160569456158 0.0 
77.6042 -1580980.3531794173 -1.9867185052073018 0.026863682075087405 0.03339914961193502 0.01172751675673 0.0 
77.7083 -1578613.0193722392 -1.9837436258084116 0.02526301538451453 0.031859474100283336 0.012305032549769999 0.0 
77.8125 -1576160.1652230883 -1.9806612783782915 0.023616284397017625 0.03026417754529409 0.01330628875431 0.0 
77.9167 -1573624.432195789 -1.97747478227828 0.02192993430074405 0.028614977912196027 0.01488863662059 0.0 
78.0208 -1571010.0227392123 -1.9741894184613773 0.020214326241542773 0.026914608405573803 0.01750206976174 0.0 
78.125 -1568316.7581141333 -1.9708049623172488 0.01846880302157936 0.025162952776334846 0.020382769863 0.0 
78.2292 -1565543.7885837702 -1.9673203460351618 0.016691013834121363 0.023359458369457853 0.023348062743329998 0.0 
78.3333 -1562690.457661843 -1.963734744650127 0.014879086365033973 0.02150369821691478 0.02637107157539 0.0 
78.4375 -1559756.968847922 -1.9600484138872463 0.01303330249100651 0.019595804671524997 0.02961714426638 0.0 
78.5417 -1556744.0990107392 -1.95626232998856 0.01115537794307364 0.01763628299611164 0.03328203527933 0.0 
78.6458 -1553651.7595121656 -1.95237638156811 0.009244846026889988 0.015625075541873423 0.03717034223075 0.0 
78.75 -1550481.4256248602 -1.948392422508196 0.00730516342569123 0.013563141802219958 0.04179446294382 0.0 
78.8542 -1547236.7852560265 -1.9443150871696886 0.005345340631669866 0.011452880332180504 0.04811495245855 0.0 
78.9583 -1543922.5190660893 -1.9401502574439495 0.0033768760608873347 0.009297335357378866 0.05675671657066 0.0 
79.0625 -1540543.7738794023 -1.9359044010212103 0.00141243260138724 0.007099854288896257 0.06813274840359 0.0 
79.1667 -1537106.174006167 -1.9315845856181155 -0.0005341339200359763 0.004864095086865472 0.08273210966113 0.0 
79.2708 -1533612.5342387627 -1.9271943484070888 -0.0024560358671314865 0.002915147870356849 0.09933238278631 0.04380265229370446 
79.375 -1530063.6291364904 -1.9227346627280544 -0.004351620358472295 0.00140531073831629 0.11707096379319999 0.1606263534159837 
79.4792 -1526456.1324264444 -1.9182013486632026 -0.006229548105326167 -0.00012949030511011372 0.1335584012217 0.23068623291918372 
79.5833 -1522790.9455161379 -1.9135955389546215 -0.00808786156352043 -0.0016888711153071334 0.1513329269135 0.23475201896066272 
79.6875 -1519071.284364707 -1.9089212748957503 -0.00991879313732445 -0.0032714282749908286 0.1718522361468 0.2385877955439784 
79.7917 -1515292.5596930678 -1.904172789428406 -0.01173419897192444 -0.0048791144648350215 0.1898480629039 0.24236927382783888 
79.8958 -1511452.2914276796 -1.8993469660002629 -0.013540641224652554 -0.0065129862276034345 0.2068664729152 0.2466229202637466 
80.0 -1507552.2009879965 -1.8944459678108054 -0.015334129558990758 -0.008172391157585945 0.22578528706710002 0.25078160623564777 
80.1042 -1503596.5289196004 -1.889475123686772 -0.017104349379298615 -0.009855444632747679 0.24862547166079998 0.2546413683712199 
80.2083 -1499585.5531558439 -1.8844347828895143 -0.018850952201381242 -0.011562028635803134 0.2722071460044 0.2586216587948987 
80.3125 -1495520.6961506784 -1.879326732927386 -0.020570720012728118 -0.013291537936499953 0.297872219568 0.2624327569248139 
80.4167 -1491403.6565810281 -1.8741531084207652 -0.02225974752717031 -0.015043320120598613 0.325771654179 0.2660178342930029 
80.5208 -1487234.4325325468 -1.8689139069640137 -0.02391841044537866 -0.016817325269364414 0.3543682941727 0.26981321447755 
80.625 -1483012.136623362 -1.863608013440183 -0.02554931680955523 -0.018613912448803838 0.3828919107061 0.273528776295464 
80.7292 -1478736.362413137 -1.858234917101282 -0.027153872826722658 -0.02043325464715151 0.4118187374836 0.2771696903834833 
80.8333 -1474406.8179365317 -1.8527942510528448 -0.028733203883102073 -0.02227555072731313 0.4413147748695 0.2811002060321589 
80.9375 -1470024.0289123608 -1.847286675932617 -0.03028638716996469 -0.024140524005620723 0.47221113118409996 0.2848982847957212 
81.0417 -1465589.1734038251 -1.841713672138478 -0.03181086721072486 -0.02602765265135676 0.5053593887853 0.28852763242831975 
81.1458 -1461105.6949013756 -1.8360795668881484 -0.033298401724155234 -0.027935471426649983 0.5436327372607 0.2922973013112593 
81.25 -1456576.0843801633 -1.8303874904333233 -0.03474314917847994 -0.02954516549551678 0.5855667812051 0.38504179505537456 
81.3542 -1452003.4139928522 -1.8246413033548974 -0.03613781418295409 -0.03054167235883387 0.6322945249916 0.6695095231824069 
81.4583 -1447391.013265144 -1.8188451896582654 -0.03747446127904087 -0.0315468378376087 0.6844667214586 0.8610394742127214 
81.5625 -1442737.9413745129 -1.8129979670709726 -0.03875589432657601 -0.032561203589125176 0.7358206262254 0.8697890312114228 
81.6667 -1438043.9888085774 -1.807099372311996 -0.03998308594638857 -0.03358452431648762 0.7882341543049 0.8782646522500466 
81.7708 -1433308.0086995112 -1.80114796418472 -0.0411593713152393 -0.03461701301906617 0.8399775858440001 0.8878277129890064 
81.875 -1428527.0476815868 -1.7951400313803159 -0.042292632539667974 -0.03565969961812976 0.8880983052261 0.8973011339441374 
81.9792 -1423699.3858996083 -1.7890734126650036 -0.04338765826178832 -0.0367125712782117 0.9349075568652 0.9068387456549942 
82.0833 -1418823.5401922762 -1.782946244243327 -0.04444864891276205 -0.037776041034702335 0.9802394016153 0.9176642811309551 
82.1875 -1413900.6554818943 -1.7767599648670849 -0.04547320647468846 -0.03885009682984064 1.028811540415 0.9280459928548493 
82.2917 -1408933.9706246767 -1.7705186446030328 -0.04645367692466077 -0.03993370879404523 1.084071909111 0.9376436691931718 
82.3958 -1403925.252044554 -1.764224503204948 -0.04738611346980439 -0.04102670389451246 1.142988473492 0.9477348589741716 
82.5 -1398874.2934396386 -1.7578772814262325 -0.04827153390097501 -0.0421291382054414 1.201956983707 0.9572142276768149 
82.6042 -1393781.2478901418 -1.7514771716331536 -0.04911005934489079 -0.04324075852895182 1.262558044134 0.9663395281310917 
82.7083 -1388648.2503292237 -1.7450268566618437 -0.049896836528449576 -0.044361471944931896 1.3288644365920002 0.976177087261999 
82.8125 -1383473.2755276829 -1.7385237915342304 -0.05063747432492826 -0.045491429457735766 1.390436017238 0.985567532344014 
82.9167 -1378254.9008504495 -1.7319661885143602 -0.051336073619106116 -0.046564914601439744 1.4505008261 1.0235639829413001 
83.0208 -1372994.4389960486 -1.7253556971878503 -0.05198986712586458 -0.04713082867600793 1.515189915621 1.2984699892314961 
83.125 -1367690.8100194584 -1.7186909604557616 -0.05260210737962929 -0.04770138782698252 1.577253445411 1.545089464776285 
83.2292 -1362345.0219584405 -1.711973245055705 -0.05317080566912762 -0.048277224760107984 1.643375192255 1.5596504202033532 
83.3333 -1356959.064258847 -1.7052050509990695 -0.053691513139577506 -0.0488574740887211 1.71521249119 1.5753423142768979 
83.4375 -1351533.5268111478 -1.6983871195640823 -0.05416330478296424 -0.049442525742555476 1.7885215524679998 1.5900350607130185 
83.5417 -1346067.3373751682 -1.6915181033340008 -0.054589439337769316 -0.05003228103106605 1.859453439793 1.6040510781397217 
83.6458 -1340560.6456071425 -1.6845981903723957 -0.05497011091425488 -0.05062675781168746 1.932618183918 1.619886711988543 
83.75 -1335011.9437067069 -1.6776254859214483 -0.05530968557343136 -0.0512263081144233 2.001606330624 1.6351594040300208 
83.8542 -1329419.3538511752 -1.6705976302395766 -0.055613465627121376 -0.05183078541155717 2.066519780024 1.650298893688914 
83.9583 -1323781.6445382454 -1.6635130757753467 -0.055885135265155525 -0.052440878205415986 2.1293097813079997 1.6675063529171208 
84.0625 -1318099.1221505683 -1.6563722075405523 -0.05612451978399643 -0.05305586134057938 2.194446551177 1.6842074934491928 
84.1667 -1312370.1616149147 -1.6491729834079463 -0.05633630496575805 -0.053676787944465953 2.253767623425 1.7003245650293388 
84.2708 -1306591.6923425188 -1.641911544761885 -0.05652881575115485 -0.05430308065719647 2.303760057789 1.7189135511627358 
84.375 -1300760.949919508 -1.634584417737443 -0.0567096137352455 -0.05493595700887388 2.346137255435 1.737640415784135 
84.4792 -1294875.8475309622 -1.6271889799656511 -0.056884563650656396 -0.055470313451901676 2.3827701147640004 1.8197374919119358 
84.5833 -1288935.241377335 -1.619723794105609 -0.05705716627679427 -0.055761581954512085 2.416388203652 2.063465341353401 
84.6875 -1282938.6900327667 -1.612188305445221 -0.05722916321155966 -0.056055783705961204 2.448685538326 2.2430146502120385 
84.7917 -1276886.1674481293 -1.6045824812501879 -0.05740125814628667 -0.05635403809175976 2.4806417654810002 2.26790532380111 
84.8958 -1270777.8218909332 -1.5969065078389577 -0.057573722688491785 -0.056655174882901393 2.512571612177 2.295178359533677 
85.0 -1264613.766774551 -1.5891605277309782 -0.0577469220377761 -0.05696051624613063 2.544144695452 2.321393693635473 
85.1042 -1258394.1051838102 -1.581344670466464 -0.05792125331844967 -0.0572688193834503 2.5753540548680003 2.346640847836607 
85.2083 -1252118.9988714848 -1.5734591393099453 -0.05809697214429371 -0.05758119590622335 2.606441767312 2.374306005071844 
85.3125 -1245788.664616319 -1.5655042066736264 -0.05827420174351585 -0.057896781183585766 2.637568653212 2.4008723477192704 
85.4167 -1239403.3488830153 -1.5574801822741873 -0.05845299661650529 -0.05821623811223331 2.668789371021 2.426452880255283 
85.5208 -1232963.3052886159 -1.549387384816202 -0.05863339914013409 -0.05853921093236236 2.700097649832 2.45435203942296 
85.625 -1226468.7857762673 -1.541226130900766 -0.0588154617213858 -0.05886578738667336 2.73148735376 2.481271395408979 
85.7292 -1219920.0240791242 -1.532996714245624 -0.05899928832772078 -0.059196257317977174 2.762881959354 2.506954692986517 
85.8333 -1213317.2387078158 -1.524699409439331 -0.05918502694915661 -0.05952999791219593 2.794212539124 2.5353056051693468 
85.9375 -1206660.6494224195 -1.5163344926405449 -0.05937282816979233 -0.059767339712233136 2.825491683953 2.6427873335002454 
86.0417 -1199950.4893268722 -1.5079022567763116 -0.05956281474114715 -0.059942149983041926 2.856770850515 2.804864366093269 
86.1458 -1193187.0086028771 -1.499403016234232 -0.0597550721674683 -0.06011999685229763 2.88810391483 2.888782729999827 
86.25 -1186370.4778121894 -1.4908371110122347 -0.05994964037558516 -0.06030036602734401 2.9195580204189997 2.9189825263329863 
86.3542 -1179501.1786208488 -1.4822048950623044 -0.06014653699661255 -0.060483155144148926 2.951159159059 2.948182920564798 
86.4583 -1172579.390927383 -1.4735067201153043 -0.06034578968522797 -0.06066926339265377 2.9828923843379997 2.9799804416494804 
86.5625 -1165605.3933513772 -1.4647429362949311 -0.06054743486044947 -0.060857592806424554 3.014762073286 3.0106023594841163 
86.6667 -1158579.4666326777 -1.4559138963892806 -0.06075150913094134 -0.06104911643275335 3.046764999353 3.039950301750551 
86.7708 -1151501.886848142 -1.447019947326763 -0.06095806631138196 -0.0612434817263654 3.078850419882 3.072103357052272 
86.875 -1144372.9263246509 -1.4380614313234308 -0.0611671750958025 -0.06144020950687823 3.111004936941 3.103307732967243 
86.9792 -1137192.8597163463 -1.4290386935198567 -0.061378903751551264 -0.06164081523846687 3.143240371467 3.1326816043349295 
87.0833 -1129961.9655646004 -1.4199520839414526 -0.061593316166162086 -0.061843897915860424 3.175566052427 3.1652169511473955 
87.1875 -1122680.5255100364 -1.4108019565082635 -0.06181047379506459 -0.062049900628846855 3.207987572739 3.196803517005796 
87.2917 -1115348.8248727776 -1.4015886697641307 -0.062030434170273194 -0.06225955780593462 3.240518659824 3.2264731566194897 
87.3958 -1107967.1567232145 -1.3923125919921688 -0.06225324063626324 -0.06247185457903903 3.2732005679859997 3.259563540607392 
87.5 -1100535.8197500084 -1.382974098535619 -0.06247892767486525 -0.06268751432841535 3.306054365095 3.2913626326994274 
87.6042 -1093055.1120743982 -1.373573564024679 -0.06270753641796058 -0.06290674565232424 3.339066486508 3.3213267774904383 
87.7083 -1085525.3330189947 -1.3641113645992349 -0.06293911016816332 -0.06312879211918854 3.372237235139 3.3549242586842682 
87.8125 -1077946.7825263476 -1.3545878771782112 -0.06317369582602768 -0.06335451606483122 3.405563659521 3.3870127700391217 
87.9167 -1070319.7604394932 -1.3450034785554796 -0.06341134566396427 -0.06358388583107066 3.4390548922260002 3.4172826331424253 
88.0208 -1062644.5682427506 -1.3353585475874092 -0.06365211291657341 -0.06381626303335741 3.472689224937 3.4513453726097647 
88.125 -1054921.5052442844 -1.3256534603957322 -0.06389606134020764 -0.06405248687160503 3.5064338971280002 3.4838217418838076 
88.2292 -1047150.8695170018 -1.3158885915499108 -0.06414326281327246 -0.06429260869752573 3.540300760215 3.5144137998173894 
88.3333 -1039332.9612142391 -1.3060643182337517 -0.06439378896783136 -0.06453594929423145 3.5743037706029996 3.548893776301167 
88.4375 -1031468.0829743813 -1.2961810207538653 -0.06464771013729825 -0.06478314065437041 3.608455179621 3.581872595798632 
88.5417 -1023556.5400130097 -1.2862390826554633 -0.0649050950892482 -0.0650346831436226 3.642760494029 3.612801147645801 
88.6458 -1015598.6382164059 -1.2762388883265836 -0.0651660157811725 -0.06528967647522799 3.677202105158 3.6476314656351336 
88.75 -1007594.6827883837 -1.2661808212976498 -0.06543055072533274 -0.06554833661358317 3.7117650455430002 3.6812347934790757 
88.8542 -999544.9791176271 -1.2560652653314002 -0.06569878277268308 -0.06581202857256208 3.746453141248 3.712509671476596 
88.9583 -991449.8340600781 -1.2458926060343845 -0.06597079585346155 -0.06607942719986726 3.781281083838 3.747611765384205 
89.0625 -983309.556672406 -1.2356632317786669 -0.06624667309714045 -0.0663506008324255 3.816266137632 3.781737587129316 
89.1667 -975124.4589020424 -1.2253775345689515 -0.06652649506133883 -0.06662673376660244 3.8514167030719997 3.813644979657864 
89.2708 -966894.8540028138 -1.2150359080516062 -0.06681034367674593 -0.06690736047051837 3.8867293636589997 3.84913958436575 
89.375 -958621.0551075503 -1.2046387457209506 -0.06709830579732176 -0.06719205304852927 3.9221970173499994 3.8834820113133564 
89.4792 -950303.3750742886 -1.1941864407259883 -0.06739047354937523 -0.06748107378796986 3.9578180270389995 3.916269510329069 
89.5833 -941942.1272574042 -1.1836793868394413 -0.06768694235588289 -0.06777583060744852 3.9935963525109996 3.952232454670188 
89.6875 -933537.6259957294 -1.1731179790711357 -0.06798780967189609 -0.06808063956637822 4.029538647149 3.983757185462404 
89.7917 -925090.1869101926 -1.1625026140420278 -0.0682931741984619 -0.06839132957431149 4.065651929762 4.013846076648804 
89.8958 -916600.1267754158 -1.1518336898228478 -0.06860313616713362 -0.06870677851262097 4.101944096884 4.05078225834113 
90.0 -908067.7636414438 -1.141111606087069 -0.06891779699563157 -0.06902709249010108 4.138423421805 4.086564947248537 
90.1042 -899493.4165984112 -1.1303367638151807 -0.0692372598407235 -0.06935238238369057 4.175097083574 4.120551763081538 
90.2083 -890877.4053172584 -1.1195095647175344 -0.0695616307137417 -0.06968276264211348 4.211967950614 4.158669403933215 
90.3125 -882220.0493709088 -1.1086304103813087 -0.06989102014770382 -0.07001835163367476 4.249035836046 4.1949712133213195 
90.4167 -873521.6681048296 -1.0976997021078538 -0.07022554348349505 -0.07035927208050219 4.286301154898 4.229431072292112 
90.5208 -864782.5807593783 -1.086717841066434 -0.07056532052304232 -0.07070603625260374 4.323766877794999 4.267933078335487 
90.625 -856003.1064171643 -1.0756852282280822 -0.07091047562211165 -0.07105802038499665 4.361438830345 4.3047900431784685 
90.7292 -847183.5651427014 -1.0646022657977283 -0.07126113478638353 -0.07141573091895292 4.399318802459 4.339938641740994 
90.8333 -838324.2757929465 -1.0534693544628417 -0.0716174311342907 -0.07177930883150663 4.437414350464 4.379249542535977 
90.9375 -829425.5577597844 -1.0422868955831022 -0.0719795004776618 -0.07214890019977993 4.4757291201489995 4.416654800764368 
91.0417 -820487.7300553415 -1.0310552900409704 -0.07234748358036663 -0.07252465650648343 4.514267015636 4.452124382225811 
91.1458 -811511.1112205414 -1.019774938126777 -0.07272152634777858 -0.07290673488638744 4.5530323214960005 4.492064783633381 
91.25 -802496.0194375423 -1.008446239680014 -0.07310177950362741 -0.07329529839289406 4.59202904 4.530052829327447 
91.3542 -793442.7720942446 -0.9970695935420798 -0.07348839964380692 -0.07369051629973133 4.631262306559 4.566056536747541 
91.4583 -784351.6859447459 -0.9856453977579129 -0.07388154879223821 -0.0740925643998398 4.670736943881001 4.606646941451312 
91.5625 -775223.0768748707 -0.9741740492813478 -0.07428139494909748 -0.07450162538381866 4.710457382756 4.6452370946209935 
91.6667 -766057.2597239338 -0.9626559437511354 -0.07468811249758324 -0.0749178891187815 4.750427307191 4.681792654763455 
91.7708 -756854.548035381 -0.9510914751775905 -0.07510188278924772 -0.07534155305135237 4.790650013592001 4.723051799307398 
91.875 -747615.2538724284 -0.9394810357109158 -0.07552289456583806 -0.07577282262059004 4.831128846612 4.762261312468989 
91.9792 -738339.6877556415 -0.9278250155627621 -0.07595134407447403 -0.07621191159646212 4.871867130889999 4.799384301386835 
92.0833 -729028.1583581971 -0.9161238026232833 -0.0763874357917124 -0.07665904270021606 4.912869082207 4.84132861462412 
92.1875 -719680.9725355435 -0.9043777824984085 -0.07683138230701798 -0.07711444787832944 4.95413898394 4.881171854826996 
92.2917 -710298.4350865548 -0.8925873382096989 -0.07728340488089147 -0.0775783688858247 4.995681427011999 4.918874106409483 
92.3958 -700880.8485852219 -0.8807528499828453 -0.07774373382558881 -0.07805105746665786 5.03750114149 4.961515691981353 
92.5 -691428.5131901396 -0.8688746950082623 -0.07821260894150199 -0.07853277615060061 5.079602890003 5.002002412567436 
92.6042 -681941.726435057 -0.8569532471778862 -0.07869028000095653 -0.07902379836685236 5.121991395995 5.040291268104933 
92.7083 -672420.7829686203 -0.8449888767581257 -0.07917700735959149 -0.07952441430826529 5.164671450566001 5.083634855113275 
92.8125 -662865.9743012355 -0.8329819500717609 -0.07967306254968069 -0.08003493891234792 5.207647904597 5.124754221054164 
92.9167 -653277.5886205225 -0.8209328292660355 -0.08017872870094331 -0.08055565830822187 5.2509252931959995 5.163620801577632 
93.0208 -643655.9103845812 -0.8088418718015402 -0.08069430151960501 -0.08108691315409078 5.294508383254 5.207666675747777 
93.125 -634001.220100949 -0.7967094301744428 -0.08122008980065569 -0.08162904679727045 5.338401752807 5.249428780289673 
93.2292 -624313.7939988805 -0.7845358515046619 -0.08175641620808355 -0.08218241879788579 5.3826097669949995 5.288862414585185 
93.3333 -614593.903664451 -0.7723214770773249 -0.08230361814837851 -0.08274768282392253 5.427136625016 5.333411043447241 
93.4375 -604841.8156697988 -0.7600666418768607 -0.08286204865866952 -0.08332501284876337 5.471986260981 5.375595956118758 
93.5417 -595057.7912070119 -0.747771674126927 -0.08343207728303799 -0.0839148147985852 5.517162187789 5.41552010668124 
93.6458 -585242.0856109759 -0.7354368946908042 -0.08401409122779661 -0.08451752945009794 5.562667732827 5.4608382039785095 
93.75 -575394.9479464275 -0.7230626165524713 -0.08460849635523861 -0.085133620464799 5.6085059133740005 5.503728369997343 
93.8542 -565516.62052129 -0.7106491442050447 -0.0852157183625722 -0.0857635774548281 5.654679560807 5.544123864320446 
93.9583 -555607.3383991363 -0.698196773038122 -0.08583620396291841 -0.08640791417762861 5.701191267518 5.589999989647296 
94.0625 -545667.3288614298 -0.6857057886620135 -0.08647042219238851 -0.08706717246765672 5.748043406471 5.633356003238656 
94.1667 -535696.8108503019 -0.6731764662075158 -0.0871188657659825 -0.0877419242299593 5.795237995623 5.674116779481451 
94.2708 -525695.9943327621 -0.6606090695269548 -0.08778205263083681 -0.0884327726100751 5.842776711211 5.720440808239523 
94.375 -515665.0796268151 -0.6480038503473592 -0.08846052761506504 -0.0891403549498423 5.8906608160089995 5.764135024040802 
94.4792 -505604.2567727158 -0.6353610474803565 -0.08915486396307507 -0.08986534514011257 5.938890631055999 5.805113159525623 
94.5833 -495513.7046184762 -0.6226808856729871 -0.08986566558891694 -0.09060845645731408 5.987465996647 5.851716114074278 
94.6875 -485393.5901919177 -0.6099635748186014 -0.09059356860937796 -0.09137044456952459 6.036385149693 5.895554905555314 
94.7917 -475244.0675456002 -0.5972093085053556 -0.09133924420174085 -0.09215211094291575 6.085645692812 5.936528040155637 
94.8958 -465065.2769812061 -0.5844182630415438 -0.09210340050779332 -0.09295430654355952 6.135243508224 5.9831560452328985 
95.0 -454857.3439316426 -0.5715905960508058 -0.0928867853979801 -0.0937779357681543 6.185173011009 6.026849924886315 
95.1042 -444620.3778152218 -0.5587264450322477 -0.0936901893056041 -0.0946239606415471 6.235427101687 6.067487890410034 
95.2083 -434354.47087073396 -0.5458259258965519 -0.09451444810898049 -0.09549340529219774 6.285996916267 6.113765257093726 
95.3125 -424059.6967857388 -0.5328891312422369 -0.09536044653317237 -0.0963873610133058 6.336871959568 6.156889361019961 
95.4167 -413736.1093757939 -0.519916128695927 -0.09622912142363269 -0.09730699177460445 6.3880396347129995 6.19671174408049 
95.5208 -403383.74102306773 -0.506906958950255 -0.09712146562445444 -0.09825300153442551 6.439485236423 6.2424816100170935 
95.625 -393002.6010875766 -0.4938616337673643 -0.09803853192536001 -0.09922776161927821 6.491191529047 6.284415359743135 
95.7292 -382592.6741916811 -0.48078013382314344 -0.09898143732713612 -0.10023438543888452 6.54313832931 6.3207460733425735 
95.8333 -372153.9182757157 -0.4676624062638579 -0.09995136788215768 -0.10127257813477597 6.595302356878 6.362650366712527 
95.9375 -361686.2626580679 -0.4545083622683738 -0.1009495835236707 -0.1023440531720467 6.647656558972 6.4020055691533795 
96.0417 -351189.60584563715 -0.4413178742966995 -0.10197742352235911 -0.10345067717072959 6.7001698367869995 6.437155197999263 
96.1458 -340663.81326483726 -0.42809077323867917 -0.10303631214249301 -0.10459448708414654 6.752806124336 6.477174823334305 
96.25 -330108.71470046416 -0.4148268451955789 -0.10412776503224884 -0.10577767981020514 6.805524526250999 6.512588054826188 
96.3542 -319524.1017160268 -0.401525828238379 -0.1052533956605157 -0.10700262621898993 6.858278310167 6.543053966949592 
96.4583 -308909.7248463938 -0.38818740887995007 -0.1064149223258846 -0.10827185823965407 6.911014316556 6.577777756914382 
96.5625 -298265.290604168 -0.3748112183131516 -0.1076141756336799 -0.10958799908133082 6.963672332138 6.607175967803616 
96.6667 -287590.4583145353 -0.36139682843338633 -0.1088531064040408 -0.1109536008670754 7.01618425562 6.631119581141484 
96.7708 -276884.83675699466 -0.3479437476184734 -0.11013379406529744 -0.11237084715646428 7.068473276754999 6.659541870594243 
96.875 -266147.9806025194 -0.3344514162514535 -0.1114584555613814 -0.11384332101801359 7.120452863141 6.682041786895387 
96.9792 -255379.38665298987 -0.3209192019949201 -0.11282945475615563 -0.11537283903665957 7.172025747385 6.6988110365126055 
97.0833 -244578.4899140037 -0.30734639485596776 -0.11424931225642534 -0.11695262489221658 7.223082759923 6.7282932231814305 
97.1875 -233744.6594838886 -0.29373220202017286 -0.11572071569684274 -0.11858190767796106 7.2735016361369995 6.762871743949341 
97.2917 -222877.19432475357 -0.28007574253734024 -0.1172465303211882 -0.1202575637353428 7.323145664341 6.799438908524868 
97.3958 -211975.31902359656 -0.26637604199475345 -0.11882980958861425 -0.12197804835169906 7.371862366898 6.848508810028637 
97.5 -201038.17976202015 -0.2526320274525707 -0.12047380525554795 -0.12374098959301444 7.419483705478 6.899763753382366 
97.6042 -190064.84166653856 -0.2388425241141219 -0.12218197398770171 -0.12554351956158474 7.465825824753 6.954345022983984 
97.7083 -179054.288894464 -0.22500625543383704 -0.12395797709680462 -0.1273837406679579 7.510693738001001 7.021981751548189 
97.8125 -168005.43161413417 -0.2111218518888585 -0.12580566294991627 -0.12925601963436933 7.553892456742 7.095444501261781 
97.9167 -156917.13043074188 -0.19718788167344403 -0.1277290055330792 -0.13114755762722607 7.595257189863999 7.185080644456277 
98.0208 -145788.29336713947 -0.18320297256863957 -0.12973186066442277 -0.13304927595915964 7.634784680472 7.304711076946747 
98.125 -134618.09281261195 -0.16916608456814827 -0.13181742069481062 -0.13495477409958243 7.672866797924 7.43796119735757 
98.2292 -123406.7581195614 -0.15507750588469868 -0.13398622244746974 -0.13685896201797296 7.711378636711 7.580365596698497 
98.3333 -112157.65396201187 -0.14094146469236907 -0.13623092368563172 -0.13875748866545523 7.7562055837549995 7.73880495318573 
98.4375 -100879.73589274325 -0.12676921487068832 -0.1385301315766178 -0.14064745861645328 7.818557545308001 7.895570487732649 
98.5417 -89586.8244928312 -0.11257812387404667 -0.14085022690526805 -0.14252371375823833 7.909956149808 8.045673526371523 
98.6458 -78292.64224607879 -0.098385435884166 -0.1431578377211861 -0.1443806922833918 8.032215242593 8.200467265360764 
98.75 -67013.03197267823 -0.08421105957605754 -0.1454142637590158 -0.14621056624277526 8.19103679947 8.349609224764139 
98.8542 -55753.980340662965 -0.07006251801864662 -0.14760557658933177 -0.14800704950403176 8.36430580629 8.497450522143852 
98.9583 -44508.41201680969 -0.0559309200859828 -0.14975067674835393 -0.1497692534045664 8.519007678634999 8.66112671786268 
99.0625 -33275.3366611922 -0.04181502128021142 -0.15185317204408022 -0.1514936677383968 8.664976462117 8.8294256288663 
99.1667 -22058.952583475948 -0.02772009735285345 -0.1539036302658116 -0.1531728752901661 8.815216326844 9.00315682994693 
99.2708 -10869.724778587566 -0.013659299004381455 -0.1558768697370631 -0.15479649932867603 8.98811451239 9.196272249994927 
99.375 279.0996786739488 0.0003507270000565398 -0.15774071703613024 -0.15635031440238173 9.193176665934 9.397914635916239 
99.4792 11373.724470462781 0.014292643696144134 -0.15946161867913183 -0.1578162041162298 9.435250430955 9.614395653284271 
99.5833 22416.62433387326 0.02816956093023137 -0.16104691509169408 -0.15918575268136265 9.667963174427001 9.86141318227697 
99.6875 33415.9591517354 0.041991732713499416 -0.16251823526925063 -0.1604575488002228 9.873925404342 10.118365455950425 
99.7917 44379.81041409725 0.055769314545854286 -0.16389701137682475 -0.16163058033446784 10.048825181540002 10.379792264714318 
99.8958 55302.63258236495 0.06949533769797331 -0.16517042726508874 -0.1627065862143566 10.23391439361 10.648302002121254 
100.0 66170.08645467587 0.08315178299736448 -0.16630356599446347 -0.16369036186892905 10.45984987223 10.88785256963394 
100.104 76952.93015540685 0.09670190401937385 -0.16722405616907465 -0.16458387243936368 10.7835267231 11.09378598171219 
100.208 87625.31656926416 0.1101132203209921 -0.1678680583563371 -0.16538388552914074 11.19508552512 11.267918475002615 
100.313 98194.06215478439 0.12339429771664408 -0.16825382559050547 -0.16608462573482602 11.58828737472 11.370586037001736 
100.417 108678.65582756489 0.13656962669995656 -0.16843146016815103 -0.16667713995660915 11.904818969179999 11.556397520587705 
100.521 119097.79443726188 0.1496627024251397 -0.1684490735629052 -0.16714972843725695 12.14218153244 11.840399411271031 
100.625 129460.03517127335 0.16268427817101944 -0.1683292933054912 -0.16749332811163534 12.340730330209999 12.105093933809163 
100.729 139768.61282968614 0.17563841890727125 -0.16808137006818613 -0.1674225349151772 12.5224120857 12.734557820314771 
100.833 150016.75481334812 0.18851661393479827 -0.16768940289754783 -0.1670246323517428 12.730290036060001 13.57708822976966 
100.938 160202.3942575849 0.20131626595484978 -0.16714931730466645 -0.1664797313357396 12.94370864491 13.986549860058805 
101.042 170329.60813877103 0.21404249824703653 -0.16647247957322373 -0.16579936376886162 13.13289561937 14.213406649333985 
101.146 180403.88192015878 0.22670220404778052 -0.16567379546840652 -0.16499821329675696 13.28880255947 14.467573843422617 
101.25 190429.23893846388 0.2393004392311094 -0.16476449555055828 -0.16408722406638987 13.42055018134 14.616214418730195 
101.354 200407.6988275563 0.2518397417437947 -0.16375077399754218 -0.16307203323497443 13.53927490683 14.736437402879023 
101.458 210337.08847211482 0.2643173807685849 -0.16262828688327965 -0.1619478522353222 13.67031175748 14.843823552381084 
101.563 220211.60032933336 0.27672605833195413 -0.1613835553453854 -0.1607015542274895 13.829521473429999 14.88355195845723 
101.667 230027.5909468798 0.28906119593667023 -0.1600085388024426 -0.1593253332403651 13.99912849231 15.00037528125747 
101.771 239784.07600359304 0.3013215566482818 -0.15850187907916904 -0.15781862072285924 14.17095703726 15.178991801520972 
101.875 249483.95353085425 0.3135107822404276 -0.15687197464922076 -0.15618985377325623 14.32403499997 15.261632837683376 
101.979 259131.36740709096 0.3256340800643178 -0.155130354326407 -0.1544507924294764 14.44724702217 15.308751129570084 
102.083 268732.5073978686 0.33769922840876354 -0.15329368793703355 -0.1526182472558065 14.52146139457 15.313970094719199 
102.188 278295.17939651955 0.34971603644862376 -0.15138270616908828 -0.15071246811579547 14.54021106685 15.198992569304343 
102.292 287824.2673631159 0.3616906415491318 -0.14941079513325933 -0.1487466415844096 14.532575769600001 15.117063431618512 
102.396 297323.6390316749 0.37362790404819735 -0.14738878587992416 -0.1467310475712395 14.5023208269 15.076547562160599 
102.5 306793.2964247597 0.3855278264874484 -0.14531779281368315 -0.1446672393787835 14.47616127612 14.94587394148764 
102.604 316236.7425856348 0.39739481092087875 -0.14320772826311223 -0.14256515066638786 14.422108108029999 14.797841470838904 
102.708 325658.1219175098 0.40923406535915924 -0.14107011532192654 -0.14043593154703898 14.332595028010001 14.625943059096443 
102.813 335059.1233263918 0.4210477121441716 -0.13891030455063205 -0.13828476929487493 14.23326043127 14.367270570220857 
102.917 344440.357981124 0.4328365192933351 -0.13673093661778732 -0.136114283294693 14.124230049800001 14.168526508246032 
103.021 353802.3918919494 0.4446011980760981 -0.1345345374056789 -0.13392730872546504 14.00905746205 14.02892193861114 
103.125 363148.53965566325 0.45634591373763733 -0.13233053941046552 -0.1317333043334431 13.86819463654 13.809116095919745 
103.229 372482.8794988306 0.46807579112859937 -0.13013029295443437 -0.12954393482552873 13.6995004302 13.571457012077733 
103.333 381812.8993469302 0.47980023985365405 -0.12795371643597508 -0.12737890905256405 13.47473963694 13.310193049620965 
103.438 391145.4416030869 0.4915278583301573 -0.12581910439981264 -0.12525613231753585 13.204634187 12.962179858362685 
103.542 400484.9520443549 0.5032642332863224 -0.12373872648634207 -0.12318755477042914 12.90555477965 12.66112168825425 
103.646 409833.67583873594 0.5150121860834694 -0.12171932002914786 -0.12117981349746842 12.59540022028 12.414331113615654 
103.75 419193.30892061663 0.5267738478956023 -0.1197662403672819 -0.11923815859783099 12.27920959965 12.10722077752228 
103.854 428564.8430569377 0.5385504650138152 -0.11788307140726326 -0.11736665236149774 11.96200972286 11.80310895596752 
103.958 437949.10196297144 0.5503430725492473 -0.11607297298222188 -0.11556726132745071 11.64447660741 11.505023120204894 
104.063 447346.28598198993 0.5621519222606793 -0.11433753646042663 -0.11384222184518072 11.32971509213 11.161257218303856 
104.167 456756.9973140131 0.5739777708949746 -0.11267936137956276 -0.11219401931608652 11.012581953929999 10.878470256900664 
104.271 466180.75406234385 0.5858200128828839 -0.11109832079183266 -0.11062241020367347 10.70572645408 10.656230013264844 
104.375 475615.75007713574 0.5976763785495716 -0.10959095763854379 -0.10912390588869197 10.41823008944 10.394374340691034 
104.479 485059.54679535434 0.6095438035063518 -0.1081522234872295 -0.10769348275745105 10.151879321060001 10.147647385644234 
104.583 494509.60055687313 0.6214190912956383 -0.10677680377528118 -0.10632587225538692 9.905410690695 9.916282911748413 
104.688 503963.4972652541 0.6332992082743768 -0.10545970753059966 -0.10501613232596874 9.676685380062 9.653335352895205 
104.792 513419.0208034226 0.6451813695877191 -0.10419643927284693 -0.10375981275571733 9.463495124455001 9.449976958462441 
104.896 522874.1558489174 0.6570630427067694 -0.1029830060429334 -0.10255295919478014 9.263906362414 9.303161926756811 
105.0 532327.053718392 0.6689419045075199 -0.10181583151494365 -0.10139203051663226 9.076259487224 9.121438155856282 
105.104 541776.0280410176 0.6808158358338875 -0.10069174507639031 -0.10027388646442803 8.899215285837998 8.949163654067428 
105.208 551219.5310887197 0.692682891753413 -0.09960792229387057 -0.09919572899699258 8.731637597304 8.785405263254223 
105.313 560656.1348807147 0.7045412778125206 -0.09856183737795876 -0.09815552350582313 8.572601950925 8.588068201060793 
105.417 570084.5020599684 0.7163893134387969 -0.0975511899422023 -0.09714999676818492 8.421286220107 8.439566062092828 
105.521 579503.3782257467 0.7282254223057892 -0.09657388568729126 -0.09617760297806677 8.276978649913 8.337883585160768 
105.625 588911.582259758 0.7400481201764788 -0.09562801204267582 -0.09523644414667354 8.139058613581 8.201225334556122 
105.729 598307.9981342781 0.7518560046090655 -0.09471181753288788 -0.09432478195594274 8.006982400077 8.070029517775627 
105.833 607691.567792086 0.7636477460096325 -0.09382369383775546 -0.09344102001139776 7.880270799789001 7.943881012549173 
105.938 617061.2850420455 0.775422079961107 -0.09296216040530414 -0.0925836885987894 7.758498925373001 7.785268777695324 
106.042 626416.1902675678 0.7871778005737188 -0.092125851107782 -0.09175143147469111 7.641287209832 7.668477423973965 
106.146 635755.3659579254 0.7989137548694837 -0.09131350296581418 -0.09094299468237332 7.5282951427630005 7.592182847215381 
106.25 645077.9326349315 0.810628837663517 -0.09052394586636238 -0.09015721636744622 7.419216584916001 7.482855845698174 
106.354 654383.0453203139 0.822321987124806 -0.0897560936397177 -0.08939301792263277 7.313776867016 7.377046947616724 
106.458 663669.8902435487 0.8339921806391507 -0.08900893574092121 -0.08864939576346564 7.2117282800149995 7.2745308824769825 
106.563 672937.6821947603 0.8456384314827208 -0.08828153055256405 -0.08792541466933401 7.112847843247001 7.14102691161532 
106.667 682185.6618836899 0.8572597855032363 -0.08757299870295902 -0.08722020119852647 7.016932884936001 7.044776301976974 
106.771 691413.0941101451 0.8688553188208881 -0.08688251842388545 -0.08653293902290471 6.923800550313 6.984771999891338 
106.875 700619.2652487328 0.880424134667559 -0.08620931918509431 -0.08586286269663557 6.833281446311 6.8935403646535995 
106.979 709803.4821026984 0.8919653619465167 -0.08555267876986734 -0.08520925473482543 6.745221503866 6.804733087934662 
107.083 718965.0705620841 0.9034781535462043 -0.08491191985891504 -0.08457144211307743 6.65948151051 6.718215264097384 
107.188 728103.3727990057 0.9149616828157228 -0.08428640293776522 -0.0839487894630695 6.575928056933 6.602354543144536 
107.292 737217.7479891987 0.9264151444715513 -0.08367552806678318 -0.08334070062713483 6.494442852373 6.520286375893271 
107.396 746307.5700880499 0.9378377518028269 -0.08307872924845022 -0.08274661315169918 6.414914600858 6.47120746917517 
107.5 755372.2269627568 0.9492287355807835 -0.08249547220306742 -0.08216599607987096 6.337238630709 6.392696778180402 
107.604 764411.1195916716 0.9605873430526177 -0.08192525231348445 -0.0815983479082989 6.261317555976 6.315939396777047 
107.708 773423.66126835 0.9719128369412676 -0.08136759258177577 -0.08104319455900899 6.187061380207 6.240849354350039 
107.813 782409.276857968 0.9832044945109979 -0.08082204171769225 -0.08050008748904736 6.114387150122 6.138051762344352 
107.917 791367.4022057572 0.9944616068240184 -0.08028817260929134 -0.07996860172802422 6.043219176729 6.066257343291837 
108.021 800297.4771555624 1.005683469967344 -0.07976556473422475 -0.07944832063393936 5.973446001767 6.024813444113789 
108.125 809198.9714096237 1.0168694175491564 -0.07925386911018033 -0.07893889572755641 5.905097171262 5.955637264061956 
108.229 818071.340200879 1.0280187649949752 -0.07875269684506016 -0.07843994098740492 5.8380438648420006 5.887772686206009 
108.333 826914.0563650763 1.039130849850664 -0.07826169970101408 -0.07795111027445933 5.7722296599380005 5.821176271554933 
108.438 835726.601929507 1.0502050212125202 -0.07778054891278896 -0.07747207669169076 5.707604580768001 5.728443114826662 
108.542 844508.4660935967 1.0612406371896113 -0.07730893007070262 -0.0770025276396642 5.64411835765 5.664368362640934 
108.646 853259.1454362507 1.072237065164332 -0.07684654360024329 -0.0765421652406737 5.5817238971080005 5.628400630306917 
108.75 861978.143329213 1.08319368105521 -0.0763931032463123 -0.0760907048669941 5.5203755783010005 5.56632044947427 
108.854 870664.9698890678 1.0941098692565896 -0.07594833591139613 -0.07564787495638226 5.46003064829 5.505256533195855 
108.958 879319.141572221 1.104985022129669 -0.0755119805965818 -0.07521341597760611 5.400648327774 5.445168555226295 
109.063 887940.1810545492 1.115818539851265 -0.07508378805821704 -0.0747870800706858 5.342190538150001 5.360437002379048 
109.167 896527.6168351659 1.1266098299158889 -0.07466351977135859 -0.07436863003325511 5.284620872410001 5.302333440311912 
109.271 905080.9831061873 1.1373583069720903 -0.0742509475618978 -0.07395783894611996 5.227905070093 5.27038869171748 
109.375 913599.819493025 1.1480633924960995 -0.0738458529134811 -0.07355448948801913 5.172010604523 5.213842661283338 
109.479 922083.6708599295 1.1587245145474654 -0.07344802643858087 -0.07315837341317799 5.116906598462999 5.1581009566244225 
109.583 930532.0871721382 1.1693411075958264 -0.07305726749201248 -0.07276929116157493 5.062563963535 5.103134356769432 
109.688 938944.6232781827 1.1799126122473498 -0.07267338358394324 -0.0723870512803122 5.008955031917 5.024937174467661 
109.792 947320.8387745684 1.190438475074682 -0.07229619000011982 -0.07201147004458841 4.9560535698249994 4.971564863714143 
109.896 955660.2978522112 1.2009181484239762 -0.0719255093764353 -0.07164237103582538 4.903834646015 4.942614475618602 
110.0 963962.5691644959 1.2113510902490894 -0.07156117132797957 -0.07127958477343266 4.852274570493 4.89048410125826 
110.104 972227.2257081403 1.2217367639618717 -0.07120301211048705 -0.07092332077759878 4.801350849792 4.838806226013743 
110.208 980453.8446850366 1.2320746382585517 -0.0708508742341601 -0.07057266293182662 4.751042009541 4.7879864285819504 
110.313 988642.0072993492 1.2423641868647608 -0.07050460591493046 -0.07022784806946936 4.7013268486060005 4.7154433158305205 
110.417 996791.29920853 1.2526048891022974 -0.07016406216940835 -0.06988873188766065 4.6521879729730005 4.665891478042358 
110.521 1004901.3093351998 1.2627962283960912 -0.06982910179041095 -0.06955517389020094 4.603605012253 4.639186381622801 
110.625 1012971.6307915158 1.2729376934357994 -0.06949958963195874 -0.06922703958359455 4.555560497216001 4.590643433827836 
110.729 1021001.8603871729 1.2830287775575417 -0.0691753953347099 -0.0689041992412065 4.508037530576 4.542633417272725 
110.833 1028991.5986133356 1.293068978723709 -0.06885639324776398 -0.06858652781215402 4.461020077871 4.495139856317058 
110.938 1036940.4494368236 1.3030577992643293 -0.06854246187377483 -0.06827390439356562 4.41449215786 4.427028041826274 
111.042 1044848.0204871014 1.3129947461120461 -0.06823348430145221 -0.06796621263314129 4.368439200322 4.3806170873370425 
111.146 1052713.922805796 1.3228793304873525 -0.06792934753881694 -0.06766783721207426 4.322847008111 4.353338410009903 
111.25 1060537.770828283 1.3327110678754517 -0.0676299424298692 -0.06737728069236049 4.277701928383 4.304241703580767 
111.354 1068319.1822841438 1.3424894779011685 -0.06733516336759764 -0.06709110814033559 4.232990551619 4.2581708937616485 
111.458 1076057.7783346334 1.3522140845016954 -0.06704490860281924 -0.06681089939758422 4.188700723788 4.213342870899843 
111.563 1083753.1832742656 1.3618844155515943 -0.06675907945776177 -0.06653486675415166 4.1448201690949995 4.149236925539452 
111.667 1091405.02466767 1.3715000030347757 -0.06647758063382167 -0.06626287541540976 4.101337416294 4.106246582812809 
111.771 1099012.9332155425 1.3810603828760473 -0.06620031983860833 -0.06599576792661743 4.0582412933 4.082813845276016 
111.875 1106576.5427824892 1.390565094976104 -0.065927207820146 -0.06573327726607858 4.015521252043 4.039722024672579 
111.979 1114095.4902484245 1.4000136830247878 -0.06565815795779656 -0.06547452503053819 3.973166741527 3.997503532667455 
112.083 1121569.4156513296 1.4094056946804856 -0.06539308658566356 -0.06521989175012988 3.931168118667 3.955782577685124 
112.188 1128997.9620011495 1.418740681336264 -0.06513191248969342 -0.06497005573285342 3.8895158337919997 3.8952528679297935 
112.292 1136380.7753177227 1.4280181981675324 -0.06487455696805255 -0.0647236852156503 3.848200742559 3.85400095138095 
112.396 1143717.5045726295 1.4372378040589693 -0.06462094365024014 -0.06448094641600632 3.8072139318370004 3.8319741874339583 
112.5 1151007.8017478753 1.446399061678265 -0.06437099861005206 -0.06424295798649293 3.766547136069 3.791071669715175 
112.604 1158251.3217024351 1.4555015373084155 -0.0641246499958579 -0.06400818848826262 3.7261921665099997 3.7506746287100867 
112.708 1165447.7221209877 1.4645448007833015 -0.06388182786769914 -0.0637768054065937 3.686140737747 3.711140694768521 
112.813 1172596.66371968 1.473528425746259 -0.06364246468055665 -0.06354992865295128 3.64638557229 3.653801132316162 
112.917 1179697.8100097403 1.482451989353027 -0.06340649465662013 -0.0633260475205073 3.606919337058 3.61441271283471 
113.021 1186750.827332033 1.4913150723151698 -0.06317385383871288 -0.06310551848663648 3.567734871507 3.5930576364562357 
113.125 1193755.3848661932 1.5001172589115555 -0.06294448008008766 -0.06288908072580734 3.5288252863319998 3.5540484125957437 
113.229 1200711.1546223282 1.50885813697793 -0.06271831299059441 -0.06267543586012336 3.490183989205 3.515557264973235 
113.333 1207617.8114321798 1.5175372978958082 -0.062495293881759395 -0.062465292869534395 3.451804704894 3.477521307836774 
113.438 1214475.0328592306 1.5261543364795127 -0.0622753655083587 -0.06225867778142047 3.413681081197 3.423048454916186 
113.542 1221282.4992919846 1.5347088510933922 -0.06205847227059847 -0.062054671129302186 3.375807193364 3.385576525473254 
113.646 1228039.8938870102 1.5432004435802482 -0.06184456003892768 -0.06185447679549272 3.338177290124 3.3643463481089166 
113.75 1234746.902546521 1.551628719233161 -0.06163357606592285 -0.061657118438184 3.3007857535319998 3.3269821293250095 
113.854 1241403.2139262347 1.559993286805367 -0.06142546897445985 -0.061462486228945235 3.263627158599 3.290291548722688 
113.958 1248008.519416996 1.568293758487164 -0.06122018868021834 -0.06127154529686729 3.226696221953 3.2533787513747017 
114.063 1254562.513183111 1.576529749954084 -0.061017686456948994 -0.061082922733404876 3.18998800506 3.2016138741309446 
114.167 1261064.8920558335 1.584700880233045 -0.060817914637936586 -0.06089762873796278 3.153497465525 3.165461850713018 
114.271 1267515.3556253784 1.5928067718179773 -0.06062082681665425 -0.060715087359753506 3.117219881687 3.1444722979680777 
114.375 1273913.6061846258 1.6008470505990806 -0.06042637767491373 -0.060535057621148525 3.081150628232 3.108805797165198 
114.479 1280259.3487547769 1.608821345895064 -0.060234523017263335 -0.06035839233536078 3.04528530663 3.0730146396859754 
114.583 1286552.2910220441 1.6167292903735886 -0.060045219581972835 -0.060183794611131214 3.009619481273 3.0376156498918934 
114.688 1292792.1433915326 1.6245705201189766 -0.0598584251468627 -0.06001254711961557 2.9741489271819996 2.9881163013477954 
114.792 1298978.6189894453 1.6323446746349826 -0.05967409850546205 -0.05984352783089353 2.93886965013 2.953007002663219 
114.896 1305111.4336191174 1.640051396789545 -0.05949219932739779 -0.05967727166501602 2.9037777063 2.932441413796464 
115.0 1311190.305760914 1.6476903328146568 -0.05931268812926673 -0.05951364760977906 2.868869215361 2.8976611831887573 
115.104 1317214.9565996802 1.6552611323408615 -0.05913552631500628 -0.05935229590606217 2.834140474996 2.8632465196324395 
115.208 1323185.1099935682 1.6627634483580784 -0.0589606760691881 -0.05919389146096066 2.799587842022 2.8288227248364906 
115.313 1329100.4925071045 1.6701969372571583 -0.05878810041201085 -0.05903735955124545 2.765207866975 2.7814895357187948 
115.417 1334960.83333889 1.677561258739026 -0.05861776298973805 -0.05888400613573275 2.730997009157 2.747444534928671 
115.521 1340765.8644191534 1.6848560759372724 -0.05844962829228701 -0.058732328912157294 2.6969520248739998 2.726830128359554 
115.625 1346515.3203514756 1.692081055344921 -0.058283661479414245 -0.05858374723024662 2.663069740158 2.693138188861708 
115.729 1352208.938404354 1.6992358668038288 -0.058119828332441066 -0.05843687864134495 2.629347021833 2.6595916810151636 
115.833 1357846.4585254278 1.7063201835225608 -0.05795809526318177 -0.05829287863242971 2.595780830082 2.6262407044270923 
115.938 1363427.623328265 1.7133336820597878 -0.0577984292541881 -0.0581506670476406 2.562368169219 2.5807201291855595 
116.042 1368952.1781143434 1.720276042351907 -0.05764079788768163 -0.05801117221336716 2.5291061682089997 2.5476783732135924 
116.146 1374419.870864395 1.7271469477021664 -0.05748516929777933 -0.05787347186828473 2.4959920601939998 2.526997134973954 
116.25 1379830.4522623015 1.7339460848106913 -0.05733151220477815 -0.057738407502097244 2.463023221649 2.494192264650328 
116.354 1385183.6755917075 1.7406731436445662 -0.05717979562981271 -0.05760507816922389 2.430196883431 2.4615446382962403 
116.458 1390479.2968678884 1.7473278176035438 -0.05702998920104576 -0.05747437129228761 2.397510528153 2.4289947223479307 
116.563 1395717.0747702932 1.7539098034352758 -0.056882062959153254 -0.057345278016074586 2.3649616818570003 2.3852754794654922 
116.667 1400896.77065757 1.760418801254195 -0.05673598737040672 -0.05721885730896292 2.332547959981 2.352994645808782 
116.771 1406018.148535828 1.7668545145016321 -0.05659173322246311 -0.0570938704408912 2.300266961242 2.332216109805714 
116.875 1411080.9751098768 1.7732166500102045 -0.056449271728994846 -0.05697166589722791 2.268116441871 2.3001425972164418 
116.979 1416085.0197297705 1.7795049179366418 -0.056308574371461924 -0.05685088096685731 2.236094135116 2.2682041853667703 
117.083 1421030.0544628901 1.7857190318523677 -0.056169613056654535 -0.05673260380260037 2.2041979975670003 2.236454751143317 
117.188 1425915.8539262684 1.7918587085327926 -0.05603235967194746 -0.05661596242667932 2.1724256474369996 2.1942942470640663 
117.292 1430742.195595616 1.7979236683456472 -0.05589678683891123 -0.05650148368205565 2.140775396384 2.162814939743712 
117.396 1435508.8594695523 1.8039136348290434 -0.05576286704664532 -0.056388918992439585 2.1092451454120003 2.1417099048761936 
117.5 1440215.6282350195 1.8098283348993385 -0.05563057304499568 -0.05627812402171872 2.07783293643 2.110443947808952 
117.604 1444862.2872708351 1.8156674988556005 -0.05549987783126211 -0.05616957059634853 2.0465369577740002 2.079122792436744 
117.708 1449448.6245847917 1.8214308603005647 -0.05537075447016878 -0.056062426650736796 2.015355367957 2.048049840280483 
117.813 1453974.4308999008 1.8271181562490115 -0.0552431762889331 -0.055957742674360045 1.984286534847 2.007413624383648 
117.917 1458439.499479568 1.8327291269080745 -0.055117116416503596 -0.05585454068416951 1.9533285684159998 1.976407140376974 
118.021 1462843.626381258 1.838263515996005 -0.054992548399987816 -0.055753265985964306 1.9224800463340002 1.9551914282761054 
118.125 1467186.6102155768 1.8437210704394271 -0.054869445578330955 -0.05565394298863313 1.8917393290539999 1.9243420433286336 
118.229 1471468.2522312559 1.8491015404801305 -0.05474778127536305 -0.05555602303028406 1.861104823186 1.893790404715147 
118.333 1475688.356355882 1.8544046797262543 -0.05462752888191204 -0.05546047056178982 1.830575111426 1.8631286188958631 
118.438 1479846.7291225765 1.8596302450601485 -0.0545086616515624 -0.055366362371384925 1.8001487616979999 1.8238808703802096 
118.542 1483943.1797160616 1.864777996696263 -0.054391152796745466 -0.055273965313331175 1.769824461429 1.7936401690994186 
118.646 1487977.5198931275 1.869847698081204 -0.054274975269450625 -0.0551836083074464 1.7396008474990001 1.7718560559632353 
118.75 1491949.5640375058 1.8748391159626892 -0.05416010188004798 -0.05509464673200504 1.709476653961 1.7416319118821055 
118.854 1495859.1291885183 1.8797520204255498 -0.054046505350445986 -0.05500760850497333 1.6794508193600002 1.7115115841666018 
118.958 1499706.0348623532 1.8845861846671388 -0.05393415784640122 -0.0549223327480417 1.649522047584 1.6813131359876676 
119.063 1503490.10326617 1.8893413852663836 -0.05382303149737758 -0.05483845002994214 1.619689389678 1.6435972023960004 
119.167 1507211.159059154 1.8940174018835183 -0.053713097778057 -0.05475656676525631 1.589951672291 1.6136487824349228 
119.271 1510869.029565051 1.8986140175271617 -0.053604328024850816 -0.05467630526665279 1.56030805897 1.5914528614143468 
119.375 1514463.5445670947 1.9031310182966172 -0.053496692903130375 -0.054597433983011756 1.530757591107 1.5617746444781186 
119.479 1517994.5363558314 1.9075681934419697 -0.05339016251035485 -0.05452050866767766 1.501299345418 1.5320148786123569 
119.583 1521461.8398644838 1.911925335534189 -0.053284706699501666 -0.05444519475671883 1.4719327932939998 1.5022303287276555 
119.688 1524865.2924013722 1.9162022401288812 -0.05318029439008919 -0.054371267820070734 1.442657232919 1.4657776855266291 
119.792 1528204.7335478638 1.9203987056380465 -0.053076893295512545 -0.054299110036902354 1.413471622073 1.4362650865594766 
119.896 1531480.0056138113 1.924514533902402 -0.052974471051792676 -0.05422867739016812 1.3843756540780001 1.4136010282505798 
120.0 1534690.953237188 1.9285495296882667 -0.052872994195765737 -0.05415962808681063 1.355368924947 1.3842071689381799 
120.104 1537837.4233567165 1.932503500653167 -0.05277242808099428 -0.05409205377694448 1.326450959425 1.3549568368579636 
120.208 1540919.2652700008 1.9363762574188865 -0.052672737008877896 -0.05402643644823191 1.297621409394 1.325520743009785 
120.313 1543936.330593779 1.9401676135215193 -0.05257388411405805 -0.05396219846530914 1.268880052676 1.2900714849755024 
120.417 1546888.473124872 1.943877385236732 -0.05247583100054925 -0.05389934277986397 1.240226607069 1.261005765290936 
120.521 1549775.5491539405 1.9475053919740428 -0.052378538516206365 -0.05383816227274707 1.2116614277509998 1.237952372278932 
120.625 1552597.41676866 1.951051455401165 -0.05228196498760545 -0.05377866967092171 1.1831842773280001 1.2087216846329951 
120.729 1555353.936353543 1.954515400072103 -0.05218606746275681 -0.0537205548560431 1.154795394438 1.1796526196311021 
120.833 1558044.970293759 1.9578970530549602 -0.052090800953517764 -0.05366382064422548 1.126495058724 1.1507405368460388 
120.938 1560670.3830153975 1.9611962439825366 -0.05199611852390637 -0.053608739456210364 1.098283800499 1.116477064828562 
121.042 1563230.040755487 1.9644128047633245 -0.051901970699506944 -0.05355529980515539 1.070162136174 1.0874284685880962 
121.146 1565723.8116226494 1.96754656965773 -0.05180830560762695 -0.05350323577717453 1.0421308396459998 1.0637905942023356 
121.25 1568151.5654144506 1.9705973750485488 -0.05171506850627085 -0.053452550018882494 1.014190805781 1.0350164733116527 
121.354 1570513.173575586 1.973565059388421 -0.05162220166739098 -0.05340328308079845 0.986343168478 1.0062529495131063 
121.458 1572808.508980828 1.9764494629270744 -0.051529643819984206 -0.05335582392197691 0.9585891645552 0.9773465402590739 
121.563 1575037.4459358414 1.9792504277123482 -0.05143733014109764 -0.05330973774098813 0.9309303597652 0.9440407462548409 
121.667 1577199.8599186516 1.9819677972653147 -0.05134519159529902 -0.05326502699787228 0.9033685022908 0.9153830522508355 
121.771 1579295.6274769136 1.9846014164511818 -0.05125315466605603 -0.05322169424515333 0.8759056412257 0.8911873084870185 
121.875 1581324.626007077 1.9871511312017842 -0.051161140790545026 -0.053179747620844875 0.8485441087138 0.8625605301238877 
121.979 1583286.7335466691 1.9896167882545586 -0.05106906582780458 -0.05313956628134009 0.8212865560768999 0.8337991745219427 
122.083 1585181.8285271567 1.9919982348419805 -0.050976839428046754 -0.05310075736556197 0.7941359822018 0.805065396338551 
122.188 1587009.789567759 1.994295318432462 -0.05088436450526589 -0.053063323246587135 0.7670958527287001 0.7728682036734847 
122.292 1588770.4950883752 1.9965078862439432 -0.05079153625548804 -0.05302726641418243 0.7401700469685 0.7443141929660833 
122.396 1590463.8229946948 1.9986357848481882 -0.050698241356775135 -0.05299258936864515 0.7133629518660001 0.7193934561224977 
122.5 1592089.6502920792 2.000678859685576 -0.05060435699051895 -0.05295929462870741 0.6866795358152 0.690849449346605 
122.604 1593647.8526226706 2.0026369544834126 -0.05050974967007734 -0.05292765238108066 0.6601254086254 0.6622029756786573 
122.708 1595138.3038007633 2.0045099106720645 -0.05041427406537354 -0.052897419359337006 0.6337069563067 0.6335511267018764 
122.813 1596560.8750291502 2.006297566400188 -0.05031777102599479 -0.052868563238742894 0.6074312418133 0.6021924398679016 
122.917 1597915.4345520795 2.0079997560986222 -0.0502200667019336 -0.05284108668308374 0.5813064533142 0.5736559745073517 
123.021 1599201.8465167175 2.009616309049661 -0.05012096967538772 -0.05281499244800991 0.5553416835382999 0.5479198698854729 
123.125 1600419.970370347 2.0111470486295504 -0.050020269439333416 -0.05279028338450198 0.5295473675711 0.5193571064946196 
123.229 1601569.6595210684 2.012591790625478 -0.04991773302538365 -0.052766962466034295 0.5039351936526999 0.4907756624685678 
123.333 1602650.7601523038 2.01395034174583 -0.04981310201850967 -0.05274503281262222 0.4785183675571 0.46217066871792684 
123.438 1603663.1102404837 2.0152224983857847 -0.04970609008272983 -0.052724577670855144 0.4533121801414 0.43150917613841117 
123.542 1604606.5371955442 2.0164080436622718 -0.049596377025847266 -0.05270591421259141 0.4283337459357 0.4026567429006289 
123.646 1605480.8562501408 2.0175067453897975 -0.04948360474624669 -0.05268832431093684 0.4036026037212 0.3759196564572098 
123.75 1606285.8683495496 2.018518353428819 -0.04936737192508327 -0.052672126886804005 0.3791411995783 0.3472938217291773 
123.854 1607021.3568413847 2.019442595525918 -0.04924722570238932 -0.052657326365933566 0.35497493781080003 0.3184865420127917 
123.958 1607687.0845786626 2.0202791736734076 -0.04912265439236593 -0.05264392750697233 0.3311329088686 0.28961078542842195 
124.063 1608282.7901488636 2.021027759370626 -0.048993078002356166 -0.05263193555493473 0.3076484883711 0.25948282675035533 
124.167 1608808.1830640635 2.021687987579682 -0.04885783614104167 -0.052621356337539726 0.28455986209969997 0.23043434973245944 
124.271 1609262.93827958 2.0222594498373816 -0.04871617423929885 -0.05261219637513892 0.26191078162270004 0.20244918803294018 
124.375 1609646.6895425557 2.0227416858968095 -0.048567226830707015 -0.05260446301399524 0.2397513790035 0.17316561295835875 
124.479 1609959.021353308 2.0231341736256665 -0.048409997345853224 -0.052598164587370766 0.21813906525780002 0.14373473092267564 
124.583 1610199.4594985058 2.023436317109905 -0.04824333431756631 -0.05259331060529293 0.1971395880261 0.11413195352820577 
124.688 1610367.4591533043 2.023647431702433 -0.04806590147659505 -0.05258991199286012 0.1768279987563 0.08399788852504789 
124.792 1610462.3907343412 2.0237667262454644 -0.04787614219489281 -0.05258798137378862 0.1572897161004 0.05395882396926335 
124.896 1610483.522732915 2.0237932814980546 -0.04767223633958951 -0.0525875334144017 0.1386214871334 0.023973727280503575 
125.0 1610430.000910278 2.023726023992133 -0.04745204798426749 -0.05255272368904573 0.1209320727722 0.0043707231581511215 


==> data/static_result_minorLoop_strand.txt <==
t h mu0h mref mmodel pref pmodel
0.416667 71229.61084073765 0.08950976885412851 -0.048202059695034306 -0.04806136777194123 0.05123233891477 0.0 
0.625 105665.04547580141 0.13278261224320365 -0.06949305718605649 -0.06861990027532126 0.5283729758654 0.3775581026691648 
0.833333 138938.28429374826 0.17459499729584388 -0.08804773631996445 -0.08750178965915106 1.252560654569 0.8952872937547761 
1.04167 170414.42979320802 0.21414908828161436 -0.10233152325999612 -0.10094764914628743 2.699688670384 2.242229324373141 
1.25 200410.19410451906 0.2518428774013046 -0.11320112791042958 -0.11269033861184294 4.017008262255 3.5267780377023263 
1.45833 229097.3746103782 0.2878922516130692 -0.12114858561498107 -0.12018086860308172 5.379301564998 5.0769543900078915 
1.66667 256707.8314590935 0.32258857497234195 -0.12681633059796124 -0.12605594708299853 6.607603156624 6.632365537840197 
1.875 283109.33374295203 0.3557656812198236 -0.12993109075739823 -0.12900013332163127 8.272362771284 8.035738901425976 
2.08333 308506.50258550094 0.3876807048429161 -0.13106546040017045 -0.1302267814251184 9.570072362381001 9.468575509957475 
2.29167 333062.74460687983 0.41853898865657085 -0.13068762714883642 -0.130119475743046 10.65135203184 10.379502590579277 
2.5 356868.213834355 0.4484538235526884 -0.12908076445445035 -0.12824288177169652 11.59443021365 11.408542114061829 
2.91667 402336.57425426116 0.5055910503790685 -0.12267706138857887 -0.1234911941836978 12.692863750139999 11.981512416156686 
3.33333 445954.8853256591 0.5604034366286278 -0.11490776789416884 -0.114732890665533 12.85262866149 12.705825268236374 
3.75 488474.33592083544 0.6138349540784198 -0.10807226999530589 -0.10778150239854023 11.52652275379 12.587437854176516 
4.16667 529854.0146651698 0.6658341919788624 -0.1024568338909713 -0.10223936979826553 10.17808106398 10.967776967941957 
4.58333 569844.6666014665 0.7160879273129969 -0.09779940106124568 -0.09768832890540968 9.077624318665 9.714618044744167 
5.41667 644833.0210819383 0.8103210727292518 -0.09060396570831358 -0.09064633358857288 7.606947040081001 8.565921114555476 
6.25 711982.3534167043 0.8947034123917961 -0.08516600420779284 -0.08549503928096236 6.233828256982 7.075089275103914 
7.08333 770366.9721904203 0.9680716881606547 -0.08098371583762884 -0.08164702401582502 5.068200491135 5.756185930419438 
7.91667 819344.0715110416 1.0296181263285753 -0.07770574680805144 -0.07876855810444305 4.044341259755001 4.629409006028444 
8.75 858551.2547967277 1.0788873259198795 -0.07509551864633437 -0.07665522425998317 3.125384772104 3.6302908076830773 
9.58333 887888.5450045562 1.1157536520771376 -0.07297108385431533 -0.07516843239531656 2.293791980063 2.72660460664818 
10.4167 907499.4102232289 1.1403973921177464 -0.07115739051155948 -0.07421681935616342 1.54407539681 1.900246912258342 
11.25 917735.2910787396 1.1532601793572235 -0.06941196605038281 -0.07373221428515153 0.882977541529 1.140618637097411 
12.0833 919045.2500249548 1.1549063223179972 -0.06717692899661815 -0.07367077760342933 0.342847597273 0.43773839783120144 
12.9167 911274.317146514 1.1451410800610173 -0.06185868625478221 -0.06839575123633534 0.06468518381677 0.04958870496757503 
13.75 894201.5361665081 1.1236867907397639 -0.05023606661386653 -0.056806490173612056 0.03517107773481 0.0 
14.5833 869536.9295623525 1.0926923319752448 -0.03354647070939482 -0.04006378344764383 0.02805680974964 0.0 
15.4167 839730.3361475408 1.0552362620150408 -0.014569078873730202 -0.021355003641280845 0.05034046333277 0.014127712558656965 
16.25 807208.5480832328 1.014368177829267 0.004207706057130177 -0.0018713043137734697 0.12212324738050001 0.059268576892246974 
17.0833 774411.02787622 0.9731535984139412 0.02040605175248119 0.014213739013616444 0.2676891312519 0.1634398830894489 
17.9167 742933.7939927327 0.9335981397244647 0.0338164203576114 0.028194671534492288 0.4082523759079 0.3246681068034786 
18.75 714277.1999198571 0.8975872015579645 0.04442309659739018 0.038353621110055025 0.5149584698886 0.45555298847658143 
19.5833 689872.2150055317 0.8669189930308386 0.052244209371308456 0.04602303985663769 0.56690894387 0.5755719838478144 
20.4167 671050.6459397267 0.8432671117883723 0.05731613037570814 0.051945892314147146 0.5468734028664 0.5180703126288763 
21.25 658898.0686593325 0.8279957327858648 0.05997836606757601 0.05490831062916479 0.41752657271210003 0.4273119734233876 
22.0833 654489.3989889668 0.8224556350864549 0.06020457339533713 0.05587118223347731 0.21520473786949998 0.28274230594154004 
22.9167 659177.7159848765 0.8283471479792749 0.05680943193043863 0.05268868199089649 0.03525658171085 0.08064803121035895 
23.75 675184.8810052812 0.8484623447924361 0.04590837214921767 0.04182277710329685 0.014609759741069999 0.0 
24.5833 703240.5025563244 0.8837180786150971 0.026808348403397436 0.022778198319513332 0.01412075355136 0.0 
25.4167 742749.8394566126 0.933366975636757 0.0015564886919738111 -0.002205944687154515 0.051064364489110003 0.013427943262627404 
26.25 791878.284155005 0.9951036000154618 -0.02528708268585962 -0.030337619561509377 0.2512075728052 0.10121578315915047 
26.6667 819327.5878244822 1.0295974123171359 -0.037672039019850244 -0.042230184287276984 0.588124893172 0.4313903250459381 
27.0833 848425.8829393364 1.0661634083830611 -0.04884711936150141 -0.05462471613816322 0.9080944191239 0.6959381826792838 
27.5 879034.0894640831 1.1046268150861427 -0.058636291960530794 -0.06344588416505381 1.300986711822 1.1179862712034343 
27.9167 910760.7834182151 1.1444957545457397 -0.06626434515173507 -0.0722279477390142 1.87673225182 1.5404644170747186 
28.3333 943142.8285157298 1.185188232540366 -0.07080961362779675 -0.07256326642139888 2.7734567954759997 2.8864394564445277 
28.75 975474.7411559767 1.2258177122312086 -0.07077366653946941 -0.07114125110286751 4.264720638216 4.490763637326012 
29.5833 1044054.4548644911 1.3119975221399927 -0.0684278418459291 -0.06833851153475856 4.703730232419001 4.83157957124965 
30.4167 1118084.4942286327 1.4050264132645327 -0.06598517059829997 -0.06566559108320336 4.889230947057 4.932217648236878 
31.25 1196361.1875673123 1.5033918071605716 -0.06358859747605454 -0.06312226923851827 4.961010582397 5.023913716436598 
32.0833 1277518.467713899 1.6053770531981097 -0.0612881834362347 -0.060735561824526885 4.937086683355 5.025221878135175 
32.9167 1360090.6211995569 1.7091402815107624 -0.059114012743562094 -0.05852512085570005 4.827175250793999 4.9395033007945255 
33.75 1442551.7499320253 1.8127639920038205 -0.05708485998860813 -0.05650264492531942 4.640621871872 4.7763378179359135 
34.5833 1523354.4335426649 1.9143036388924308 -0.05521136407678842 -0.05467381305973662 4.386625406118 4.544863173770118 
35.4167 1600968.4156986373 2.0118362453552514 -0.05349809221466074 -0.05304054702120364 4.0744114362940005 4.253298407107318 
36.25 1673918.5443875887 2.1035080807023077 -0.05194490138834081 -0.05160227580681154 3.7130067353709997 3.9111498080142617 
37.0833 1740821.061859075 2.187580263660341 -0.05054763839490468 -0.05035679642545432 3.311048322048 3.526678352842348 
37.9167 1800417.3680962182 2.26247119080262 -0.04929820451750992 -0.04930031488910869 2.876848394463 3.1070257376825405 
38.75 1851604.2700497939 2.3267945488575696 -0.04818358967111024 -0.048430000123829586 2.418437246351 2.659923284365588 
39.5833 1893459.6462237686 2.379391565778128 -0.04718308106454429 -0.04774176611515779 1.943742758935 2.192040761795378 
40.4167 1925261.8477950494 2.4193553909078553 -0.04626108358928589 -0.04723218431289267 1.460992649589 1.7090338101692228 
41.25 1946498.676654233 2.446042377119677 -0.04534647469163425 -0.0468980447635734 0.9798401869448 1.216667623614442 
42.0833 1956847.7718949646 2.4590474337515107 -0.04425389494287665 -0.04673692574148314 0.5155026644153 0.7191722290060829 
42.9167 1955962.628545588 2.4579351298140004 -0.04213105719627408 -0.04613607709439549 0.1167986244098 0.23477761833696748 
43.75 1941387.0025109048 2.439618857945187 -0.03221706176616618 -0.03624192244751079 0.02476762716575 0.0 
44.5833 1913234.2026655963 2.404241006276385 -0.013617611966368333 -0.017584460761080667 0.02177662240504 -0.0007408469201949251 
45.0 1894815.8746734397 2.3810958527117587 -0.0024213486680219626 -0.006560469812654013 0.058388435368459994 0.03062629664814089 
45.4167 1874270.7765334353 2.355278120958191 0.008455270962328218 0.004726895965918576 0.1576729054854 0.07935891755558448 
45.8333 1851932.8672102583 2.327207476227692 0.01847127422640248 0.014564589976959308 0.3116644078261 0.22663942657680478 
46.25 1828008.843214012 2.2971436610153266 0.02743455411923508 0.023189247602255936 0.5160271621874 0.42025381524114414 
46.6667 1802799.9422575182 2.265465221795329 0.03494239017490618 0.03084098703416238 0.8008278237070999 0.6503743478582918 
47.0833 1776544.7796992261 2.2324720114705547 0.040774252073483966 0.03611227436223796 1.150728896856 0.9646667726936585 
47.5 1749361.7651853699 2.1983128279908923 0.045034178690271945 0.040594539911220195 1.5328617013149999 1.2879917868080946 
47.9167 1721398.120771108 2.1631726760471155 0.04777377322527143 0.04419466995556043 1.9470048906569999 1.537686711558159 
48.3333 1692751.3965050506 2.127174140645652 0.04918685210193821 0.0467237373976932 2.3569080388979997 1.8234910050825575 
48.75 1663334.4112376047 2.0902076667228653 0.049946175373065727 0.04932815925130374 2.627831929542 2.0204630136680555 
49.1667 1633121.8461014442 2.0522414376517193 0.0505808896390216 0.050846859823159285 2.765884267934 2.2545499016437582 
50.0 1570937.0524674132 1.9740977213134516 0.05180455737309853 0.05199218765330427 2.924033808598 2.6859366010381023 
50.8333 1507647.1058516973 1.8945652287798422 0.053064377302311554 0.05321638505249737 3.047733426467 2.962485485952978 
51.6667 1444799.539119477 1.8155886472030671 0.054323850237211785 0.054496339733340005 3.098571811323 3.0421741349226368 
52.5 1383900.8873846522 1.7390611444416075 0.055556546309749315 0.05580325694187138 3.07037197043 3.049838206079658 
53.3333 1326386.657867181 1.666786632070022 0.05672906504057476 0.0571045123143088 2.960462241412 2.981835297869212 
54.1667 1273587.2822863932 1.6004369798945293 0.05779870451963326 0.05836243525762397 2.769819222494 2.835786145376167 
55.0 1226695.164841565 1.5415106072241525 0.058715153557297374 0.059534626697086424 2.5023857478380003 2.6129455899270577 
55.8333 1186735.451258579 1.491295750171408 0.059421605724631815 0.06057832060690149 2.165729632146 2.316944408131898 
56.6667 1154541.9639847511 1.4508402209262503 0.05985344478756685 0.0614511769635655 1.7715644872810001 1.9543062120243528 
57.5 1130740.1918442007 1.4209300319265818 0.0599312771424051 0.062116466380610635 1.3361674148559999 1.5356557866945888 
58.3333 1115743.232110656 1.4020842965165474 0.0595347121231778 0.06254454940067666 0.8814427612569 1.0740825499185847 
59.1667 1109786.1927074618 1.3945984600260595 0.05839367882551476 0.06271622408107347 0.4405054196931 0.583530733108533 
60.0 1113201.2781878035 1.3988899830086283 0.055389582868205126 0.06039801258234068 0.0948432122807 0.16626721418358356 
60.8333 1127598.1383981192 1.4169816111172233 0.0455962179459007 0.050625206871526496 0.03092103544575 0.0 
61.6667 1152534.49684147 1.4483175633143883 0.02866958498508589 0.03369803090106904 0.02292613590187 0.0 
62.5 1186053.158226506 1.4904383554605456 0.007534637937512041 0.013030690017870272 0.05029641643346 0.017048401749168256 
63.3333 1225364.5317042123 1.5398384843085802 -0.013280390339223834 -0.008019606852571748 0.1937771162575 0.09141868219929632 
63.75 1246448.7497458297 1.5663336941110726 -0.022593257637765464 -0.01720878629781586 0.3875954059102 0.2929391792021985 
64.1667 1268145.0973117778 1.5935981285602379 -0.03084561946057883 -0.025421791391344373 0.5592078674862 0.4716330432037742 
64.5833 1290291.4281305915 1.6214280286419795 -0.03804852351829287 -0.03192787790960061 0.746052175451 0.7105091421344796 
65.0 1312568.3822325482 1.6494220747824053 -0.04383504718628193 -0.03793080981336239 0.9952214787115 0.8821777284404877 
65.4167 1334849.4253447058 1.677421259324594 -0.048337332652922754 -0.04200437050606687 1.23137805666 1.1104266630856106 
65.8333 1357000.917126287 1.705257644863422 -0.051681304119209036 -0.04591168025562453 1.456292724571 1.284137797718788 
66.25 1378854.336101539 1.7327194610668106 -0.053913989570271686 -0.04825624557348274 1.6772130546750001 1.4479518379372611 
66.6667 1400273.0461343902 1.7596350059022408 -0.05516839666671936 -0.050560315633818576 1.870795713249 1.576957802464253 
67.0833 1421119.4124711163 1.7858313224372409 -0.05557790314081781 -0.051852744139148754 2.03134587076 1.650711647238493 
67.5 1441312.8669068126 1.8112071656795543 -0.05541920890250087 -0.05304842371136331 2.113696369506 1.7217759297221056 
67.9167 1460798.4049556751 1.8356934149537747 -0.055030179235744416 -0.054207889286226774 2.088621925775 1.6584474175301254 
68.75 1497144.4589184779 1.8813672134003825 -0.05417254522549005 -0.055252017026760525 1.933309242861 1.6424136239834894 
69.5833 1528824.1089330649 1.9211770357020312 -0.05328928604139242 -0.05455507729031117 1.671142147562 1.6949434108873607 
70.4167 1554498.2979554958 1.9534401731499291 -0.05241704720543114 -0.054005036044555865 1.346546290199 1.5362260922725528 
71.25 1572923.921233334 1.9765944942409173 -0.05151529935882196 -0.053617841241278 0.9744557981923 1.1682298517695666 
72.0833 1582972.1385605717 1.9892214565356865 -0.0504354204234417 -0.053409297541644474 0.5714983975581 0.7484752207098061 
72.9167 1583504.3524570386 1.989890256242598 -0.048541750058001126 -0.05339846701997919 0.1810300259099 0.27694156490157923 
73.75 1571736.745325514 1.9751026449967068 -0.040545331852995976 -0.04541043792908228 0.03241840867735 0.013916316936283585 
74.5833 1545868.8268305096 1.9425960599136805 -0.02306701239561824 -0.027850904954404898 0.02163000028131 0.0 
75.4167 1506991.072481777 1.8937408329336618 0.0005975072325226621 -0.004113670501218802 0.06969990371868001 0.02001441243205119 
75.8333 1483565.3470102483 1.8643031981151155 0.012500247139920524 0.007906414640044046 0.2466281920275 0.12909107393450814 
76.25 1457820.996707945 1.831951893402652 0.023669115724133927 0.019259300771135468 0.4543958444232 0.3340865632779208 
76.6667 1429938.594122106 1.79691383295141 0.03375127582776003 0.02858830208820562 0.7475125431837001 0.6140354629122347 
77.0833 1400212.7414697271 1.7595592248256477 0.042144343260259905 0.037005025402960134 1.179066201125 0.9660689589062776 
77.5 1368739.5669867406 1.7200088673292875 0.048780982850517955 0.0434062950926446 1.6873298983690002 1.3776909466205671 
77.9167 1335617.3578442635 1.6783862717642193 0.05362362874798298 0.04842638951583411 2.283479286244 1.8590213916836278 
78.3333 1300936.0590058907 1.6348044663051857 0.05668962596391525 0.05257711183664027 2.954266703979 2.2984810908325843 
78.75 1264661.153625822 1.58922007580451 0.058341611230333705 0.05596770255519257 3.603621292061 2.711504362131684 
79.1667 1226534.51182857 1.5413087246939914 0.05953504783343284 0.05953872314598496 4.023152203937999 3.013719955044157 
79.5833 1186515.8763004942 1.4910198241413153 0.0607068023301729 0.06058419132590531 4.329494349878001 3.70181675738142 
80.4167 1101298.7794096144 1.3839328619202602 0.06321360102434519 0.06296383485669943 4.800598199265 4.47219735880359 
81.25 1010172.9060518922 1.2694207122032308 0.06612294003701998 0.06577604568082296 5.347728601428 4.9353744104928365 
82.0833 914519.7651310714 1.1492194302793748 0.06946456695958625 0.0691101773406877 5.866364319189 5.422592462894987 
82.9167 815793.1135500643 1.0251558609512104 0.07331971813361701 0.07306620263073604 6.3423459137939995 5.872874528201309 
83.75 715497.8200922168 0.8991210781044879 0.07778371405098546 0.07768290705958925 6.76567671222 6.283804319541009 
84.5833 615148.5760882646 0.7730184990020456 0.08297571944043722 0.08309969531838368 7.123279737786 6.637613543752019 
85.4167 516228.13758301665 0.6487114098428585 0.08904850882518582 0.08950965886957352 7.3990591750390005 6.910894620970266 
86.25 420145.7920019559 0.527970773436004 0.09619883856174682 0.09717200973194984 7.572992589006 7.0814795118749485 
87.0833 328197.74676287983 0.41242545206199466 0.1046764730828885 0.10646468884988802 7.619524094888 7.114522367386429 
87.9167 241535.05184438586 0.30352189778350097 0.11477998887230616 0.11790558037218374 7.506287935018 6.956630460349834 
88.75 161153.02998706207 0.20251087004443594 0.1268063238670032 0.1309723133952627 7.195214748073 6.657509384509823 
89.5833 88064.47460738436 0.11066508258752143 0.1405481635263144 0.14337952449917868 6.676854775707 6.443062198070607 
90.4167 24493.112785016754 0.03077895327558195 0.15223847295344087 0.1534747393499441 6.243696637356001 6.30404527904751 
91.25 -28283.56146704906 -0.03554217156889467 0.15992880886495792 0.1605798017103026 5.766885421195 6.0177009244373245 
92.0833 -70129.96100533061 -0.08812790811635413 0.16395165461555328 0.16477920011569766 5.080825147092 5.51230381862107 
92.9167 -101105.07930988248 -0.12705238976021607 0.1645245992087597 0.16703109435241625 4.314092641598 4.689365650881162 
93.75 -122100.71914705294 -0.15343628890816485 0.1633543333695572 0.16804930101861557 3.2858036718330004 3.5946583043099696 
94.5833 -133957.17992452043 -0.1683355569385918 0.1614289649191909 0.16839881089751585 2.1613539984199996 2.39301065011631 
95.4167 -137373.8324085205 -0.17262904907603338 0.15882262051675372 0.16831897608673974 1.13720970187 1.1707941543344353 
96.25 -132880.69680748906 -0.16698280835772014 0.15466715821660668 0.1652689679169195 0.394651767514 0.28318176015730384 
97.0833 -120439.34886104584 -0.15134854943399995 0.14620500880566162 0.15682359340573912 0.1474572313351 0.0 
97.9167 -101110.32163387151 -0.12705897745882874 0.13304703947313778 0.14370275838263719 0.09801644452989 0.0 
98.75 -76731.11817886215 -0.09642316686897742 0.11644023291832337 0.12715378761611523 0.0785163142069 0.0 
99.5833 -49274.38866703042 -0.061920022978588375 0.09773933251470744 0.10851574577548903 0.06885149712447 0.0 
100.417 -20862.85140050239 -0.026217032277101534 0.07853477799666841 0.08922956603941119 0.06694194135338999 0.0 
101.25 6295.153441456663 0.007910723121960303 0.060584654575707275 0.07150583756997916 0.08158584315365999 0.01621318938049172 
102.083 30147.18376823515 0.037884068421083605 0.0453027786023497 0.05727618719024996 0.1040504492783 0.08399854088880676 
102.917 48912.41792103049 0.06146515712400925 0.03356177581431808 0.04608460457900356 0.1069299964336 0.10935429961455634 
103.75 60908.743477034295 0.07654018441873447 0.026218089661364262 0.038931216637101224 0.08912402718792001 0.07853188175953034 
104.583 64589.99495108544 0.08116618145349275 0.024103114728328854 0.0367368080089816 0.05387271718391 0.039926210947630936 
105.417 58462.838113195925 0.07346656908977027 0.02830901077845558 0.04089601442354944 0.02395235291035 0.009377759362181697 
106.25 41128.69273195504 0.05168383957538475 0.04015056529600839 0.05266269358130726 0.01945635636211 0.0 
107.083 11656.677820390043 0.014648213362320178 0.06028375358703968 0.07266874152713423 0.01787819761313 0.0 
107.917 -30564.935651359898 -0.038409030919902803 0.0891222234569707 0.10132940914692912 0.017693206248739997 0.0 
108.75 -84968.58528763292 -0.10677467333021814 0.12470488093328033 0.13693947575449603 0.09012471538637999 0.018557745245356923 
109.583 -147570.96787843574 -0.18544314742801163 0.15708991535143324 0.1679645709984065 1.0600316300450001 0.8803519049248809 
110.0 -177903.1097292941 -0.2235596410305317 0.16210782085644357 0.166057329781706 5.44862270262 6.375109287030214 
110.833 -239172.42234175873 -0.3005529299880578 0.15688494722941942 0.15878354932012959 9.632948787422 11.211538934213692 
111.25 -271937.8692735465 -0.3417272049370541 0.15162634591824903 0.1528393152145666 11.62526155021 12.24737729142414 
111.667 -306075.42367273435 -0.38462572098185827 0.14479663815748403 0.1456543134394311 12.540179436959999 13.270524692102803 
112.083 -341709.51237797446 -0.42940483749935804 0.13698589055942212 0.13753647009905445 13.04508169688 13.631512111101216 
112.5 -378856.9513402669 -0.4760856860368033 0.12854442379981473 0.12880368737204406 13.22734915496 13.647878362196483 
112.917 -417699.18965962355 -0.5248962822580332 0.12026518730920126 0.12022563535703074 12.84256631301 13.263060634678697 
113.333 -458352.1306738845 -0.5759822745929217 0.11280322917513316 0.11254579411468235 12.05804731253 12.562057935582349 
113.75 -500766.21843865723 -0.6292813892051309 0.1064223929765154 0.10602880983265683 11.18376119334 11.717291764718379 
114.167 -544712.2190250338 -0.6845055622438562 0.10095723699409535 0.10047009725337352 10.48146127932 10.946229236669993 
115.0 -636203.944095116 -0.7994774547816271 0.092009904980034 0.09137801316708294 9.473801352619 10.334484222498538 
115.833 -730964.6357974904 -0.9185572519421338 0.08491392788608478 0.08418773633004628 8.688926225287 9.3748425192731 
116.667 -827256.757399458 -1.0395615006714605 0.07912300134294473 0.07832877443005148 8.010776185677 8.57532881008243 
117.5 -923391.1027933429 -1.1603674819702974 0.07430624003659085 0.073467707488714 7.375564389629 7.863543940631257 
118.333 -1017725.0978884175 -1.2789110763600824 0.07024901828513358 0.06938295538226469 6.754830557215 7.193785949344523 
119.167 -1108680.8745807544 -1.393209476303362 0.0668035051678689 0.06598922477477132 6.136087550909 6.528132739844252 
120.0 -1194771.8575900088 -1.501394596208241 0.0638629309541412 0.06317153460274239 5.514725302736 5.876442314727679 
120.833 -1274631.9257527245 -1.6017497175903082 0.06134693795920849 0.060816335717803094 4.890312640243 5.238974183053014 
121.667 -1347044.0764050183 -1.6927455097982615 0.05919246102224929 0.05886137487802667 4.264747401074 4.601196287765925 
122.5 -1410966.715966216 -1.7730730677356723 0.05734741796226141 0.0572574117998097 3.641317729367 3.9708789999786305 
123.333 -1465556.2460149392 -1.8416722943612673 0.055765646991964964 0.05596757562286303 3.024241797773 3.3494660124357205 
124.167 -1510184.7734676795 -1.8977541559556912 0.05440166854124366 0.0549628057456919 2.418505851748 2.7330103011086746 
125.0 -1544451.553885907 -1.9408150622053224 0.05320299966446445 0.05421882373335962 1.8300167024240002 2.1301119895703704 
125.833 -1568185.3807831674 -1.9706398686941244 0.05209391274396944 0.053716808915552416 1.2663239561889998 1.5438724008440032 
126.667 -1581428.1634793205 -1.9872812402266526 0.050926662248578204 0.05344110571319871 0.7391994869733 0.9739082596946786 
127.5 -1584340.5877926918 -1.9909411005574622 0.049251814526431105 0.05338109648019662 0.2773406591469 0.42288781809747283 
128.333 -1576143.600236355 -1.9806404622020404 0.04368008420124512 0.047816857775937915 0.037858278283630004 0.07620174530922719 
129.167 -1555906.4565820356 -1.95520971746842 0.029899292585343754 0.03407957963429209 0.021754859070389997 0.0 
130.0 -1525578.5468994407 -1.9170985421653899 0.010343854538510486 0.014723767174601443 0.03267374007801 0.003954208544622922 
130.833 -1488247.4800201277 -1.8701869399819024 -0.010121374263815638 -0.00622213189317522 0.13828383395139998 0.053778016291083586 
131.25 -1467859.3015762041 -1.844566399334099 -0.01942908290708421 -0.015212863398400778 0.3098894274832 0.2275280997562428 
131.667 -1446683.5137924496 -1.8179561195999312 -0.02778702695679309 -0.023726762998497852 0.4681428024184 0.3829655036139209 
132.083 -1424900.928459431 -1.7905833155765696 -0.035190019518673545 -0.030391111681429273 0.6471386954153999 0.5944867954359988 
132.5 -1402830.3201655713 -1.7628485712260706 -0.04129798000447649 -0.03664223921434551 0.8856009003633001 0.7770894990013122 
132.917 -1380603.8003741559 -1.734917902709439 -0.046248936314793515 -0.041161614136687064 1.1174615545039999 0.9916029573647731 
133.333 -1358370.5967481507 -1.7069788350385495 -0.05014394506067549 -0.04545151476036424 1.347806061175 1.177159520533839 
133.75 -1336294.2812108516 -1.6792369187544258 -0.053051095054513026 -0.048441426191787595 1.573386476945 1.3490351201885802 
134.167 -1314525.0976668638 -1.6518809559158498 -0.05507207377595069 -0.051379120961055236 1.782070685897 1.4840628211660234 
134.583 -1293199.248072511 -1.6250821029489781 -0.056340980098329 -0.05336527301146843 1.9589754820250003 1.5928460967974432 
135.0 -1272408.918022845 -1.5989562036890828 -0.05709669500038003 -0.05530833854442907 2.067930683754 1.6881127870524664 
135.833 -1232753.528854922 -1.5491237719750064 -0.05810309370990388 -0.05903462039549945 2.06628685017 1.6389832688990764 
136.667 -1196654.2449301374 -1.5037600739038244 -0.058876430470300396 -0.060315310947923306 1.922815712579 1.7364960980565125 
137.5 -1165403.4135266528 -1.46448912096152 -0.05943310693557284 -0.06115334819238494 1.692357877926 1.7855011426941434 
138.333 -1140181.748792412 -1.432794642305362 -0.0597154270031441 -0.06185071229193051 1.389368544472 1.5427798916154551 
139.167 -1122016.1694320256 -1.409967102038645 -0.059625236103060066 -0.06236417592631205 1.0289609445060002 1.1964656952946537 
140.0 -1111771.1844033427 -1.3970928741577457 -0.0589838005699703 -0.06265897131921139 0.6330536952828001 0.7888853028561523 
140.833 -1110228.331950784 -1.3951540685855333 -0.05728246170656692 -0.06270352497277343 0.2465298975857 0.32888900930481874 
141.667 -1119016.2432405918 -1.406197283604917 -0.051308737946436776 -0.05673815833139795 0.04166814690872 0.043069428897626494 
142.5 -1139804.8670714067 -1.432321038766969 -0.03714926346162615 -0.0426265271336328 0.02519967222842 0.0 
143.333 -1171953.7193782984 -1.4727204780584384 -0.016092930523182995 -0.021711449214992573 0.03281389044487 0.0017888991926433588 
144.167 -1213383.7333695355 -1.5247829690956356 0.007552832123831073 0.0026144206021996297 0.13605557990849998 0.05259817021650259 
144.583 -1236680.6090900237 -1.5540586865416677 0.01853330120512729 0.012767343332097392 0.356263374879 0.2703151919602147 
145.0 -1261399.1108973986 -1.5851208720159857 0.028505376026381528 0.02331540334798854 0.5658927583673 0.4620657179490429 
145.417 -1287362.3771057436 -1.6177472745693189 0.03729496746000407 0.03094198715710994 0.8260541993148001 0.7424982311015997 
145.833 -1314240.4750269984 -1.6515232885580713 0.04437391280746596 0.03815620506088857 1.190673021559 1.051465233105168 
146.25 -1341904.6196464386 -1.686287077959783 0.04974837643006647 0.04321498966674753 1.582230875016 1.364310036781676 
146.667 -1370230.4600857622 -1.7218823788521571 0.05346242852371857 0.047280255468125754 2.0027650312380003 1.7055370997072834 
147.083 -1399086.793109983 -1.75814431638753 0.05556748719238938 0.05038258199152579 2.440985880846 1.9786554163774368 
147.5 -1428360.8733338993 -1.7949312105363517 0.05618358587976932 0.05224982042763693 2.874779966217 2.2669282050210846 
147.917 -1458108.2619985268 -1.8323128816132612 0.05587350263722928 0.05401647758501871 3.1685838589190003 2.4601833582735506 
148.75 -1519199.9193708757 -1.9090829224118997 0.05469506371684352 0.054764498406013606 3.254063628816 2.706720915704917 
149.583 -1581465.987284315 -1.9873287710218135 0.05345932747547374 0.05344025255643703 3.2479130085390002 3.1471395011611185 
150.417 -1643411.6691020832 -2.065172010589938 0.05222761515602662 0.05219337574271998 3.159240500191 3.2521522736264807 
151.25 -1703513.9828027897 -2.1406988054642935 0.05103610210981316 0.05104311070285972 2.996537657299 3.1147843830839896 
152.083 -1760265.382930589 -2.212014718153265 0.04991031098704765 0.050006777146692105 2.767415274125 2.9132435952435514 
152.917 -1812209.789387649 -2.2772899844414978 0.04886169386841748 0.04909679702916403 2.4813801750240003 2.6493444617900517 
153.75 -1857980.5475310239 -2.3348072154544823 0.04789255475908983 0.04832372985293443 2.146902441628 2.335240165257641 
154.583 -1896333.7985486607 -2.3830033321097996 0.046995151340896935 0.04769523948228649 1.77229828476 1.977959325207572 
155.417 -1926176.540664465 -2.420504827867394 0.04614525514839133 0.04721771063995517 1.366249703694 1.580462507002142 
156.25 -1946585.287480446 -2.446151215493818 0.04528177686343063 0.0468966931809538 0.9390311168808 1.1520119194097869 
157.083 -1956797.3014029611 -2.45898401066075 0.04422881888977342 0.04673770606471139 0.5064265387637 0.6974225170821071 
157.917 -1956008.7072935842 -2.457993034076477 0.04214509559280746 0.04620239649699709 0.11787666369399999 0.2317552153926252 
158.75 -1941223.366138645 -2.4394132264152066 0.0320881732826937 0.03616588406550214 0.02485565461981 0.0 
159.583 -1911947.6608888712 -2.4026242901986667 0.012798882170906271 0.016845360830006317 0.022963011968220003 -0.0008739686369133509 
160.0 -1892500.9907608705 -2.3781868837943025 0.0010911861128302472 0.005205869021937648 0.06673541512401 0.03298898318095291 
160.417 -1870622.9620812074 -2.3506941421242797 -0.010211766243157517 -0.006310623512096214 0.1872319171414 0.09905096129130603 
160.833 -1846572.729654512 -2.3204717287207464 -0.020629031115596344 -0.016902529278674194 0.37056489302359996 0.261825982798461 
161.25 -1820533.1440489735 -2.2877494203843933 -0.029906667275251916 -0.025450149613437834 0.6213790013061 0.5086977712002849 
161.667 -1792863.6671691753 -2.252978930266695 -0.03738083983037799 -0.03282546673502518 0.9982741875361001 0.816886126153041 
162.083 -1763664.9999112235 -2.216286802845817 -0.043070571396107746 -0.038689088106703906 1.4310207781389999 1.1465874100979991 
162.5 -1733077.7197547439 -2.1778496929926616 -0.046925525246389634 -0.042733334760924446 1.938192895115 1.5532269814529136 
162.917 -1701198.1116270102 -2.1377885959152976 -0.049035697095204896 -0.045973322692084206 2.490827310018 1.9356684278681984 
163.333 -1667913.3143802364 -2.095961686112622 -0.050043710637658695 -0.048918192484571854 2.945073334375 2.213643716886353 
163.75 -1633029.2090956948 -2.052125026557034 -0.05082120690223386 -0.05084850381360262 3.2001833686150003 2.547138257099656 
164.583 -1558856.952034964 -1.9589174194041679 -0.05233955968753726 -0.05222139891745847 3.518385519926 3.128501707147085 
165.417 -1479895.999623224 -1.8596921601972976 -0.054011593313506016 -0.05377346051339238 3.8612900937949997 3.6289415864209422 
166.25 -1397632.4233478014 -1.7563167014433412 -0.05580972113237814 -0.055502581474927926 4.153348680771 3.9245145924948717 
167.083 -1313597.793126783 -1.6507156706635466 -0.05773520895089745 -0.05740349869728578 4.381367872417 4.168261202404867 
167.917 -1229347.1873009587 -1.544843236934387 -0.05977944909123601 -0.05946697214457575 4.536930566033 4.344754741209448 
168.75 -1146421.757821367 -1.4406360689148414 -0.061922879015425675 -0.06167634483456719 4.612193215632 4.453177932203544 
169.583 -1066310.9642699135 -1.3399658767170435 -0.06413590249669614 -0.06400801986081728 4.599724455262001 4.48603122480672 
170.417 -990417.2634658422 -1.2445950395571186 -0.06637712331983163 -0.06642764366802134 4.494009680322001 4.428641126707457 
171.25 -920023.0178288984 -1.1561350215779114 -0.06859171476713512 -0.06890360206940249 4.292165320016999 4.283064792847291 
172.083 -856260.2442061868 -1.0760083571036636 -0.07071044973242596 -0.07138277779101787 3.9949228895 4.047705226184315 
172.917 -800083.756832164 -1.0054149010881797 -0.07264989522826762 -0.07374554164825997 3.607714898754 3.7201462031198695 
173.75 -752248.1210781343 -0.9453028683423168 -0.07431438066043379 -0.07591039950897294 3.1412895899830002 3.3106194437876706 
174.583 -713289.1008322827 -0.8963455196241474 -0.07559940071719576 -0.0777921047549135 2.612047083277 2.8270412436549965 
175.417 -683510.9370723026 -0.8589251754218484 -0.07639415478989588 -0.07931054535474946 2.041978892601 2.279386706197235 
176.25 -662982.5076933773 -0.8331283902512211 -0.0765762812316483 -0.08040177623726108 1.458459980619 1.6917192094759352 
177.083 -651551.080747526 -0.8187632354859672 -0.07597725691705642 -0.08102662043011566 0.8953210770286 1.0860681340268665 
177.917 -648909.1494245549 -0.8154432866717533 -0.07422927022474017 -0.08117266224213349 0.40115706898479997 0.48073283843763515 
178.75 -654958.532468853 -0.8230451656040403 -0.06987950043122548 -0.07706624985091937 0.08527407068453001 0.09022278215357776 
179.583 -670170.0295465934 -0.842160496591853 -0.05952936076874858 -0.06674045635569192 0.038950787418 0.0 
180.417 -693221.3848075018 -0.8711276839290363 -0.04382682757491607 -0.05109284895762911 0.02952741442561 0.0 
181.25 -722084.6810096187 -0.9073983716518189 -0.024800756409685206 -0.03216017864220899 0.03598072449486 0.003558456463324193 
182.083 -754370.9090324064 -0.9479704423592249 -0.00507181508809587 -0.012874014962005575 0.08091851194657 0.04979446029700636 
182.917 -787523.9863041918 -0.9896318279595991 0.01255040733882539 0.00530502673337041 0.2017525957595 0.11007759791101576 
183.75 -819572.7736708355 -1.0299055219386029 0.026866982161531675 0.019195516577127814 0.35199454291410004 0.2815413890126673 
184.583 -849032.3928798527 -1.0669255712524433 0.037947697348526696 0.030584578695025177 0.4729985557553 0.4135820056779963 
185.417 -874486.9858515164 -1.098912756164402 0.04598731908770074 0.037929441987137436 0.5373705573157 0.5411838463980089 
186.25 -894532.4273431445 -1.1241026008556274 0.05106768684558677 0.04372017141176321 0.5417253734507 0.5444627119335123 
187.083 -908015.598509524 -1.141046053448984 0.05366863303071396 0.04664742418943835 0.44097373898139997 0.4493520492331763 
187.917 -913843.1520018835 -1.1483691731449832 0.05410263065059197 0.047665332745847167 0.2455132851198 0.31824485995508045 
188.75 -910610.4377141751 -1.1443068245620154 0.051505256459971435 0.04547091756150623 0.04421306431745 0.10525367188823251 
189.583 -895618.8421739889 -1.12546782999616 0.0412982662683935 0.03529439654448829 0.01419564423914 0.0 
190.417 -867759.0664535203 -1.0904582033025267 0.022380186305104317 0.016382760862430956 0.01344303387586 0.0 
191.25 -827457.9261261637 -1.0398142967490407 -0.003050539695326122 -0.008839605980692333 0.05811821454627 0.016629107957572196 
191.667 -803097.579874304 -1.0092021828195423 -0.01687181477097797 -0.023433363841443233 0.1935132391599 0.08598458238751161 
192.083 -776418.4903622282 -0.9756762501733016 -0.030178005502473636 -0.03678228464508693 0.4130170242419 0.24574482838069062 
192.5 -747445.8804727497 -0.9392681948196581 -0.04293340637942125 -0.04964543757577822 0.6903482617038 0.5445211609613706 
192.917 -716308.3198529342 -0.9001395821420904 -0.05488049619947476 -0.06159366654362053 1.06040871577 0.8282320823302757 
193.333 -683167.6363144565 -0.8584937709663201 -0.06571573763352748 -0.07199481965495147 1.556549051165 1.307771344142571 
193.75 -648273.8687985833 -0.8146449694927451 -0.0749508815902848 -0.08120833400773841 2.23088222654 1.8101450631952656 
194.167 -612268.6983096001 -0.7693995378529701 -0.08114955045099566 -0.08327011962524278 3.481196274541 3.520331730504758 
195.0 -536308.6798757331 -0.6739453635016173 -0.08686412753260712 -0.08810426361950119 5.362839418744 5.128158785160005 
195.833 -452001.5262545942 -0.5680018697171229 -0.09320781063247492 -0.09443971539680396 6.4208121614 5.762794026339398 
196.667 -359864.4372438042 -0.4522189889333442 -0.10146112749636185 -0.10299012315787148 7.432700353085 6.57459023426764 
197.5 -260661.65589446534 -0.3275570972922412 -0.11271268806639778 -0.11511739538883697 8.483640304865999 7.351248117768016 
198.333 -154971.648106905 -0.19474311648294212 -0.12887458638078864 -0.13203276665944258 9.538366767106 8.082636726459967 
198.75 -99830.27950107455 -0.1254504290745566 -0.13958376874301873 -0.141416709039776 9.858081463756 9.158034336638773 
199.583 11698.315717646241 0.014700537087172576 -0.16021855218751782 -0.1585470915186736 11.39446806611 10.17054858451915 
200.417 119270.76919039429 0.1498800689106186 -0.16894265980796302 -0.16794716978050422 13.681051463200001 12.547667294714133 
200.833 170437.1993507467 0.21417770135148995 -0.1672131444312081 -0.16664947632758287 15.678471843570001 15.58290312592563 
201.25 219921.97950213085 0.27636211006672773 -0.16223959324122708 -0.16160669323984844 16.56459092563 17.73345780937297 
201.667 267659.01112018724 0.3363502332009156 -0.15433964705506334 -0.15368491055552744 17.22462420902 18.59766920373747 
202.083 313898.4725562663 0.3944564541423294 -0.1446169589989549 -0.14390817856426252 17.20528195608 18.559066040790267 
202.5 358905.54645992065 0.45101401123644674 -0.1342011398219322 -0.13349765831685295 16.53558920606 17.658301867777347 
202.917 402884.38486970373 0.5062794495010816 -0.12405385963257295 -0.12337224924933965 15.3053851701 16.161466459304805 
203.333 446109.5396455705 0.5605977809787396 -0.11529645659436688 -0.11470429214861372 13.492878223970001 14.355295175991804 
203.75 488535.3964852198 0.6139116850466174 -0.10822573193167286 -0.1077726045534163 11.692704625700001 12.514262903866426 
204.167 529884.9464044678 0.665873061948839 -0.10253457383090275 -0.10223554584074745 10.24396684132 10.94079120779352 
204.583 569862.2599525254 0.7161100357699723 -0.09784361797517803 -0.09768644081095201 9.111158588494 9.712249995316059 
205.417 644841.4749716446 0.81033169620037 -0.09062521265053182 -0.09064561678085015 7.620079521415 8.567553678483202 
206.25 711987.2085837403 0.8947095135746329 -0.08517820657344954 -0.0854946993313267 6.240002970468 7.072672859182473 
207.083 770370.03962987 0.968075542818751 -0.08099142515380266 -0.08164683399028771 5.071657526218 5.758185388629506 
207.917 819346.1363910955 1.0296207211333785 -0.07771093641763982 -0.07876844331573929 4.0464757006909995 4.628617006045667 
208.75 858552.7274389318 1.0788891764966513 -0.07509921979986417 -0.07665514758754277 3.12670231884 3.629253073906635 
209.583 887889.698446297 1.1157551015347773 -0.07297398276958483 -0.07516837504217655 2.2945190260660002 2.7276451098018786 
210.417 907500.396959177 1.1403986320867086 -0.07115987044947834 -0.07421677238242919 1.544499327369 1.9001043304821652 
211.25 917736.1780610001 1.1532612939720048 -0.06941419527994358 -0.07373217264702636 0.8832343333517 1.1401817184945426 
212.083 919046.0803774056 1.154907365769661 -0.06717901589994454 -0.07367073862049622 0.3430036333791 0.4378898284706042 
212.917 911275.2401558353 1.1451422399487388 -0.06186100603022695 -0.06839577515028261 0.06479566531936999 0.04960439334304317 
213.75 894202.6688456062 1.1236882141062972 -0.050238913346938564 -0.05680665641456395 0.035273981087959996 0.0 
214.583 869538.1906351203 1.092693916686022 -0.033549640130963974 -0.04006403684415405 0.0281617317482 0.0 
215.417 839731.7742458017 1.0552380691826133 -0.014572693208892719 -0.021355331361933905 0.05043662460454 0.014116826356141608 
216.25 807209.8581880972 1.014369824155594 0.004204413404457869 -0.0018715554068973184 0.1221900562068 0.05926567644906558 
217.083 774412.2256165416 0.9731551035388194 0.02040304150270798 0.014213601557155786 0.2677373878742 0.16349707628001997 
217.917 742935.9941583817 0.9336009045341606 0.033810890738202815 0.028194088496387715 0.4085083572297 0.324582489816829 
218.75 714279.7386799373 0.8975903918579713 0.04441671599736163 0.0383530953757677 0.5151080828324001 0.45550072652189777 
219.583 689874.7772698817 0.8669222128671821 0.052237769698609 0.04602250539694386 0.5670142804303 0.5757667052602834 
220.417 671052.0787250404 0.8432689122794986 0.05731252939344583 0.05194571273850623 0.5467258186077001 0.5180260853202991 
221.25 658898.6851087592 0.827996507439061 0.05997681676117373 0.054908352193678955 0.4173890505783 0.4272452529833215 
222.083 654489.860755295 0.8224562153591366 0.060203412849973326 0.055871257299783594 0.2152196597688 0.2828590308692067 
222.917 659178.1842126882 0.8283477363716963 0.05680825514560267 0.05268875267105022 0.03528518890498 0.08067988896012337 
223.75 675185.3481878749 0.8484629318713978 0.045907197991309025 0.041822848492960474 0.01463139322812 0.0 
224.583 703240.9654382695 0.8837186602897045 0.02680718505420615 0.022778272628521834 0.01414267926835 0.0 
225.417 742750.4202171107 0.9333677054419227 0.0015550290816750067 -0.0022059387368341676 0.05108312191034 0.013418380052301128 
226.25 791879.1099234058 0.9951046377066384 -0.025289158068168744 -0.03033769261322261 0.2512195225505 0.1012233455891756 
226.667 819328.5670486417 1.029598642846506 -0.037674500078543297 -0.0422303240426265 0.5881480776679 0.43118752594689685 
227.083 848427.0408484123 1.0661648634545198 -0.04885002950436813 -0.054624822484167446 0.908128453628 0.6962360132887722 
227.5 879035.6298969208 1.104628750851137 -0.05864016349046945 -0.06344610162591224 1.3008998297 1.1179929611657557 
227.917 910762.4555113463 1.1444978557599386 -0.06626854758008013 -0.07222805492384854 1.876795729767 1.5393804235624438 
228.333 943142.0862487637 1.1851872997801869 -0.07080774810738712 -0.07256329987875643 2.775475176451 2.888752223920674 
228.75 975475.1195681577 1.2258181877579797 -0.07077461759295467 -0.07114123488923663 4.264049398199 4.491993663139515 
229.583 1044054.9025209725 1.311998084681718 -0.06842896692931434 -0.06833849402428016 4.703930208906001 4.830863999904314 
230.417 1118084.8683957271 1.4050268834567707 -0.06598611098270826 -0.06566557827173747 4.889416777099 4.9312397814294355 
231.25 1196361.4801433727 1.5033921748224923 -0.063589332799818 -0.06312226017002431 4.961268285929 5.0230718615092815 
232.083 1277518.6778780203 1.6053773172981336 -0.06128871163620193 -0.0607355559556737 4.937335516195 5.027025681336732 
232.917 1360090.7682375566 1.7091404662841623 -0.05911438229028109 -0.05852511708122221 4.827383646728 4.938594581913217 
233.75 1442551.8570787003 1.8127641266483032 -0.057085129277493346 -0.05650264240978364 4.640730981161 4.775469579923994 
234.583 1523354.5218845492 1.9143037499061166 -0.055211586104082284 -0.05467381113134162 4.386703144583 4.546498118593826 
235.417 1600968.4926441316 2.0118363420478116 -0.053498285599697576 -0.053040545452691434 4.074484366539 4.252583091726407 
236.25 1673918.6112523302 2.1035081647270197 -0.051945069437687404 -0.05160227452898347 3.7130723588539998 3.9103786600337225 
237.083 1740821.1202285825 2.187580337009628 -0.05054778509340752 -0.05035679536699922 3.31110755934 3.527947901931611 
237.917 1800417.4196019266 2.2624712555266018 -0.0492983339654136 -0.0493003139934971 2.876901239638 3.1065654930291515 
238.75 1851604.316265239 2.3267946069336105 -0.04818370582313914 -0.04842999935204739 2.418483651879 2.659335244744146 
239.583 1893459.687858022 2.379391618097274 -0.047183185702795685 -0.047741765441308814 1.943780229123 2.1928299421720054 
240.417 1925261.886101771 2.419355439045501 -0.046261179864546816 -0.04723218370694182 1.461022774641 1.7088529079536432 
241.25 1946498.7125829891 2.4460424222690835 -0.04534656499042999 -0.046898044203706135 0.9798639552298001 1.2163179587325068 
242.083 1956847.8068105695 2.4590474776277538 -0.04425398269535536 -0.04673692520143291 0.5155213272036 0.7194311482406838 
242.917 1955962.663162343 2.4579351733146977 -0.04213114419767351 -0.046136076351481314 0.1168128621661 0.23486214622310644 
243.75 1941387.0425598759 2.4396189082722084 -0.03221716242022948 -0.03624192539206694 0.02477714827527 0.0 
244.583 1913234.233544198 2.404241045079581 -0.013617689572791926 -0.017584457840237988 0.02178354149873 -0.0007411153697331206 
245.0 1894815.9107789309 2.381095898083257 -0.002421439411056566 -0.00656047002041138 0.058396352961280006 0.030608651749034828 
245.417 1874270.757435008 2.3552780969583993 0.008455318961871034 0.004726920116381095 0.1576760676168 0.07930209333207308 
245.833 1851933.0053968078 2.3272076498780314 0.01847092692567554 0.014564544857953443 0.31171590963240003 0.22682212062152105 
246.25 1828009.4154067896 2.297144380053977 0.027433116041880996 0.023189084164552565 0.5161767143243 0.42029187250538586 
246.667 1802800.422294882 2.265465825028071 0.034941183709366115 0.03084089766313758 0.8008706426067 0.6498982571254773 
247.083 1776545.32411688 2.2324726956059555 0.04077288380262663 0.03611217200799066 1.1508069856919998 0.9652438292695319 
247.5 1749362.8563738225 2.198314199218743 0.04503143623451274 0.04059440060819197 1.5331775892069999 1.2883290580324782 
247.917 1721399.5673233722 2.163174493838302 0.047770137642840514 0.04419454516862187 1.947282283706 1.5365447353499364 
248.333 1692751.8067236515 2.127174656141549 0.04918582111008042 0.04672370390193947 2.356350462047 1.8243324014752629 
248.75 1663334.6928871518 2.0902080206541243 0.04994546751048425 0.04932813703067351 2.627801745105 2.0212054984010335 
249.167 1633122.114797016 2.052241775304533 0.05058021433333185 0.05084685500764197 2.7659181570849998 2.2529301817935896 
250.0 1570937.4438916852 1.9740982131916984 0.05180357361653664 0.05199218026597685 2.924112207036 2.685550724778156 


==> data/static_result_minorLoop_strand_N3.txt <==
t h mu0h mref mmodel pref pmodel
0.416667 71229.61084073765 0.08950976885412851 -0.048202059695034306 -0.03823759559708672 0.05123233891477 0.0 
0.625 105665.04547580141 0.13278261224320365 -0.06949305718605649 -0.056723281651578236 0.5283729758654 0.0 
0.833333 138938.28429374826 0.17459499729584388 -0.08804773631996445 -0.07458507585638796 1.252560654569 0.0 
1.04167 170414.42979320802 0.21414908828161436 -0.10233152325999612 -0.09148215150171855 2.699688670384 0.0 
1.25 200410.19410451906 0.2518428774013046 -0.11320112791042958 -0.10758452650873551 4.017008262255 0.0 
1.45833 229097.3746103782 0.2878922516130692 -0.12114858561498107 -0.11969335219790089 5.379301564998 1.2432699203167232 
1.66667 256707.8314590935 0.32258857497234195 -0.12681633059796124 -0.12144141533534134 6.607603156624 6.803568831483954 
1.875 283109.33374295203 0.3557656812198236 -0.12993109075739823 -0.12293068602432139 8.272362771284 10.403021990079662 
2.08333 308506.50258550094 0.3876807048429161 -0.13106546040017045 -0.12424393234445319 9.570072362381001 9.79308363099111 
2.29167 333062.74460687983 0.41853898865657085 -0.13068762714883642 -0.12544398324991857 10.65135203184 9.217955733407704 
2.5 356868.213834355 0.4484538235526884 -0.12908076445445035 -0.12656217532614272 11.59443021365 8.677388886732379 
2.91667 402336.57425426116 0.5055910503790685 -0.12267706138857887 -0.12349127157648765 12.692863750139999 9.785710469285739 
3.33333 445954.8853256591 0.5604034366286278 -0.11490776789416884 -0.11473289066592762 12.85262866149 12.679077814192157 
3.75 488474.33592083544 0.6138349540784198 -0.10807226999530589 -0.10778150239854023 11.52652275379 12.93972140318392 
4.16667 529854.0146651698 0.6658341919788624 -0.1024568338909713 -0.10223936979826564 10.17808106398 11.23094795719051 
4.58333 569844.6666014665 0.7160879273129969 -0.09779940106124568 -0.09768832890540957 9.077624318665 9.916296513544928 
5.41667 644833.0210819383 0.8103210727292518 -0.09060396570831358 -0.09064633358857288 7.606947040081001 8.720034626648633 
6.25 711982.3534167043 0.8947034123917961 -0.08516600420779284 -0.08549503928096236 6.233828256982 7.183096366703074 
7.08333 770366.9721904203 0.9680716881606547 -0.08098371583762884 -0.08164702401582502 5.068200491135 5.8313714589320265 
7.91667 819344.0715110416 1.0296181263285753 -0.07770574680805144 -0.07876855810444316 4.044341259755001 4.683076363271887 
8.75 858551.2547967277 1.0788873259198795 -0.07509551864633437 -0.07665522425998339 3.125384772104 3.6687138009759575 
9.58333 887888.5450045562 1.1157536520771376 -0.07297108385431533 -0.07516843239531656 2.293791980063 2.753572285852037 
10.4167 907499.4102232289 1.1403973921177464 -0.07115739051155948 -0.07421681935616364 1.54407539681 1.9181578090084248 
11.25 917735.2910787396 1.1532601793572235 -0.06941196605038281 -0.07373221428515153 0.882977541529 1.1510345742283854 
12.0833 919045.2500249548 1.1549063223179972 -0.06717692899661815 -0.07367077760342955 0.342847597273 0.44167283770378457 
12.9167 911274.317146514 1.1451410800610173 -0.06185868625478221 -0.06949917277068218 0.06468518381677 0.050031010924849 
13.75 894201.5361665081 1.1236867907397639 -0.05023606661386653 -0.060334134703989184 0.03517107773481 0.0 
14.5833 869536.9295623525 1.0926923319752448 -0.03354647070939482 -0.0470936404522424 0.02805680974964 0.0 
15.4167 839730.3361475408 1.0552362620150408 -0.014569078873730202 -0.03109281647370521 0.05034046333277 0.0 
16.25 807208.5480832328 1.014368177829267 0.004207706057130177 -0.013634417285232292 0.12212324738050001 0.0 
17.0833 774411.02787622 0.9731535984139412 0.02040605175248119 0.003972000880761661 0.2676891312519 0.0 
17.9167 742933.7939927327 0.9335981397244647 0.0338164203576114 0.02086966079417696 0.4082523759079 0.0 
18.75 714277.1999198571 0.8975872015579645 0.04442309659739018 0.03625314025468529 0.5149584698886 0.0 
19.5833 689872.2150055317 0.8669189930308386 0.052244209371308456 0.045242078451834145 0.56690894387 0.1944267313264716 
20.4167 671050.6459397267 0.8432671117883723 0.05731613037570814 0.048595716425677726 0.5468734028664 0.5838756218382738 
21.25 658898.0686593325 0.8279957327858648 0.05997836606757601 0.05076908411453829 0.41752657271210003 0.6035667609592142 
22.0833 654489.3989889668 0.8224556350864549 0.06020457339533713 0.051559820269906464 0.21520473786949998 0.3246848532674359 
22.9167 659177.7159848765 0.8283471479792749 0.05680943193043863 0.04904303031128421 0.03525658171085 0.08657936102161501 
23.75 675184.8810052812 0.8484623447924361 0.04590837214921767 0.0404500379380055 0.014609759741069999 0.0 
24.5833 703240.5025563244 0.8837180786150971 0.026808348403397436 0.025389173524576036 0.01412075355136 0.0 
25.4167 742749.8394566126 0.933366975636757 0.0015564886919738111 0.004179706999760224 0.051064364489110003 0.0 
26.25 791878.284155005 0.9951036000154618 -0.02528708268585962 -0.022193504625545812 0.2512075728052 0.0 
26.6667 819327.5878244822 1.0295974123171359 -0.037672039019850244 -0.03692888448718634 0.588124893172 0.0 
27.0833 848425.8829393364 1.0661634083830611 -0.04884711936150141 -0.0525494786197902 0.9080944191239 0.0 
27.5 879034.0894640831 1.1046268150861427 -0.058636291960530794 -0.06853294663785969 1.300986711822 0.03263690755770441 
27.9167 910760.7834182151 1.1444957545457397 -0.06626434515173507 -0.07260256979150137 1.87673225182 1.34972761507472 
28.3333 943142.8285157298 1.185188232540366 -0.07080961362779675 -0.0725632669893368 2.7734567954759997 3.4254562382614315 
28.75 975474.7411559767 1.2258177122312086 -0.07077366653946941 -0.0711412511028684 4.264720638216 4.5561130167192125 
29.5833 1044054.4548644911 1.3119975221399927 -0.0684278418459291 -0.06833851153475878 4.703730232419001 4.870834667736598 
30.4167 1118084.4942286327 1.4050264132645327 -0.06598517059829997 -0.06566559108320358 4.889230947057 4.96878355402573 
31.25 1196361.1875673123 1.5033918071605716 -0.06358859747605454 -0.06312226923851827 4.961010582397 5.057384716952165 
32.0833 1277518.467713899 1.6053770531981097 -0.0612881834362347 -0.060735561824526885 4.937086683355 5.05563296096548 
32.9167 1360090.6211995569 1.7091402815107624 -0.059114012743562094 -0.05852512085570005 4.827175250793999 4.966787191537694 
33.75 1442551.7499320253 1.8127639920038205 -0.05708485998860813 -0.05650264492531942 4.640621871872 4.800545579454209 
34.5833 1523354.4335426649 1.9143036388924308 -0.05521136407678842 -0.0546738130597364 4.386625406118 4.566128732151686 
35.4167 1600968.4156986373 2.0118362453552514 -0.05349809221466074 -0.05304054702120364 4.0744114362940005 4.271795092430737 
36.25 1673918.5443875887 2.1035080807023077 -0.05194490138834081 -0.05160227580681109 3.7130067353709997 3.927069543772091 
37.0833 1740821.061859075 2.187580263660341 -0.05054763839490468 -0.050356796425453876 3.311048322048 3.540211873605286 
37.9167 1800417.3680962182 2.26247119080262 -0.04929820451750992 -0.04930031488910913 2.876848394463 3.118353181233574 
38.75 1851604.2700497939 2.3267945488575696 -0.04818358967111024 -0.048430000123829586 2.418437246351 2.6692056080204716 
39.5833 1893459.6462237686 2.379391565778128 -0.04718308106454429 -0.047741766115158235 1.943742758935 2.199416995225324 
40.4167 1925261.8477950494 2.4193553909078553 -0.04626108358928589 -0.04723218431289267 1.460992649589 1.7146219354789198 
41.25 1946498.676654233 2.446042377119677 -0.04534647469163425 -0.0468980447635734 0.9798401869448 1.2205617081889282 
42.0833 1956847.7718949646 2.4590474337515107 -0.04425389494287665 -0.04673692574148314 0.5155026644153 0.7214420234127065 
42.9167 1955962.628545588 2.4579351298140004 -0.04213105719627408 -0.04626176164835627 0.1167986244098 0.23551349790258583 
43.75 1941387.0025109048 2.439618857945187 -0.03221706176616618 -0.03843725036280787 0.02476762716575 0.0 
44.5833 1913234.2026655963 2.404241006276385 -0.013617611966368333 -0.023324218539320984 0.02177662240504 0.0 
45.0 1894815.8746734397 2.3810958527117587 -0.0024213486680219626 -0.013436861736077166 0.058388435368459994 0.0 
45.4167 1874270.7765334353 2.355278120958191 0.008455270962328218 -0.002407808721363036 0.1576729054854 0.0 
45.8333 1851932.8672102583 2.327207476227692 0.01847127422640248 0.009583664109982681 0.3116644078261 0.0 
46.25 1828008.843214012 2.2971436610153266 0.02743455411923508 0.02242659760106802 0.5160271621874 0.0 
46.6667 1802799.9422575182 2.265465221795329 0.03494239017490618 0.02846969829493995 0.8008278237070999 0.4417183065517349 
47.0833 1776544.7796992261 2.2324720114705547 0.040774252073483966 0.03264611994183397 1.150728896856 1.1217299681482584 
47.5 1749361.7651853699 2.1983128279908923 0.045034178690271945 0.03697366418150594 1.5328617013149999 1.3107237962975304 
47.9167 1721398.120771108 2.1631726760471155 0.04777377322527143 0.04142932958905998 1.9470048906569999 1.3630419439792132 
48.3333 1692751.3965050506 2.127174140645652 0.04918685210193821 0.04599798798251209 2.3569080388979997 1.4107340531725072 
48.75 1663334.4112376047 2.0902076667228653 0.049946175373065727 0.05030960114172123 2.627831929542 1.5041307355184401 
49.1667 1633121.8461014442 2.0522414376517193 0.0505808896390216 0.050846856900848 2.765884267934 2.1787275978446248 
50.0 1570937.0524674132 1.9740977213134516 0.05180455737309853 0.05199218765331404 2.924033808598 2.8242917584382554 
50.8333 1507647.1058516973 1.8945652287798422 0.053064377302311554 0.053216385052497595 3.047733426467 2.950446089251626 
51.6667 1444799.539119477 1.8155886472030671 0.054323850237211785 0.054496339733340005 3.098571811323 3.029152089138347 
52.5 1383900.8873846522 1.7390611444416075 0.055556546309749315 0.05580325694187138 3.07037197043 3.0360624243019942 
53.3333 1326386.657867181 1.666786632070022 0.05672906504057476 0.05710451231430924 2.960462241412 2.9676121522588366 
54.1667 1273587.2822863932 1.6004369798945293 0.05779870451963326 0.058362435257623746 2.769819222494 2.821505588506787 
55.0 1226695.164841565 1.5415106072241525 0.058715153557297374 0.059534626697086424 2.5023857478380003 2.5990865569095796 
55.8333 1186735.451258579 1.491295750171408 0.059421605724631815 0.06057832060690127 2.165729632146 2.3040525147572644 
56.6667 1154541.9639847511 1.4508402209262503 0.05985344478756685 0.06145117696356528 1.7715644872810001 1.9429609770802354 
57.5 1130740.1918442007 1.4209300319265818 0.0599312771424051 0.062116466380610635 1.3361674148559999 1.5264194891922351 
58.3333 1115743.232110656 1.4020842965165474 0.0595347121231778 0.06254454940067689 0.8814427612569 1.0674455066697413 
59.1667 1109786.1927074618 1.3945984600260595 0.05839367882551476 0.06271622408107325 0.4405054196931 0.5798650900931599 
60.0 1113201.2781878035 1.3988899830086283 0.055389582868205126 0.06088293233645392 0.0948432122807 0.16521517038559924 
60.8333 1127598.1383981192 1.4169816111172233 0.0455962179459007 0.053154386411631505 0.03092103544575 0.0 
61.6667 1152534.49684147 1.4483175633143883 0.02866958498508589 0.03976800989537099 0.02292613590187 0.0 
62.5 1186053.158226506 1.4904383554605456 0.007534637937512041 0.021774467548742127 0.05029641643346 0.0 
63.3333 1225364.5317042123 1.5398384843085802 -0.013280390339223834 0.0006712720705650543 0.1937771162575 0.0 
63.75 1246448.7497458297 1.5663336941110726 -0.022593257637765464 -0.01064719216699439 0.3875954059102 0.0 
64.1667 1268145.0973117778 1.5935981285602379 -0.03084561946057883 -0.02229426077186858 0.5592078674862 0.0 
64.5833 1290291.4281305915 1.6214280286419795 -0.03804852351829287 -0.03153536100518206 0.746052175451 0.17331995261219107 
65.0 1312568.3822325482 1.6494220747824053 -0.04383504718628193 -0.03462109630794186 0.9952214787115 0.9199602481834396 
65.4167 1334849.4253447058 1.677421259324594 -0.048337332652922754 -0.03771315673139575 1.23137805666 1.404419786495565 
65.8333 1357000.917126287 1.705257644863422 -0.051681304119209036 -0.04079312234358712 1.456292724571 1.3877384755780937 
66.25 1378854.336101539 1.7327194610668106 -0.053913989570271686 -0.043836801335698894 1.6772130546750001 1.3619887154486956 
66.6667 1400273.0461343902 1.7596350059022408 -0.05516839666671936 -0.04682468852217325 1.870795713249 1.3274149984043317 
67.0833 1421119.4124711163 1.7858313224372409 -0.05557790314081781 -0.0497372204457891 2.03134587076 1.285670161934429 
67.5 1441312.8669068126 1.8112071656795543 -0.05541920890250087 -0.052562760672457465 2.113696369506 1.2381920277638094 
67.9167 1460798.4049556751 1.8356934149537747 -0.055030179235744416 -0.05529266198272054 2.088621925775 1.187637894514963 
68.75 1497144.4589184779 1.8813672134003825 -0.05417254522549005 -0.055252022938342193 1.933309242861 1.511752739521577 
69.5833 1528824.1089330649 1.9211770357020312 -0.05328928604139242 -0.0545550772903407 1.671142147562 1.7949093563106722 
70.4167 1554498.2979554958 1.9534401731499291 -0.05241704720543114 -0.054005036044555865 1.346546290199 1.5428741226013856 
71.25 1572923.921233334 1.9765944942409173 -0.05151529935882196 -0.05361784124127822 0.9744557981923 1.1731758327864645 
72.0833 1582972.1385605717 1.9892214565356865 -0.0504354204234417 -0.053409297541644696 0.5714983975581 0.751596731052221 
72.9167 1583504.3524570386 1.989890256242598 -0.048541750058001126 -0.05339846701997919 0.1810300259099 0.27808654956503426 
73.75 1571736.745325514 1.9751026449967068 -0.040545331852995976 -0.047081361011261924 0.03241840867735 0.01397282700489302 
74.5833 1545868.8268305096 1.9425960599136805 -0.02306701239561824 -0.03319490291222804 0.02163000028131 0.0 
75.4167 1506991.072481777 1.8937408329336618 0.0005975072325226621 -0.012324483560456123 0.06969990371868001 0.0 
75.8333 1483565.3470102483 1.8643031981151155 0.012500247139920524 0.0002509525057534656 0.2466281920275 0.0 
76.25 1457820.996707945 1.831951893402652 0.023669115724133927 0.014071076526509962 0.4543958444232 0.0 
76.6667 1429938.594122106 1.79691383295141 0.03375127582776003 0.02903895325317496 0.7475125431837001 0.0 
77.0833 1400212.7414697271 1.7595592248256477 0.042144343260259905 0.034026017592304836 1.179066201125 0.8052080205824358 
77.5 1368739.5669867406 1.7200088673292875 0.048780982850517955 0.039126174704490646 1.6873298983690002 1.6981419067931833 
77.9167 1335617.3578442635 1.6783862717642193 0.05362362874798298 0.044502806449747245 2.283479286244 1.8250441688487187 
78.3333 1300936.0590058907 1.6348044663051857 0.05668962596391525 0.0501438378643182 2.954266703979 1.937210784987016 
78.75 1264661.153625822 1.58922007580451 0.058341611230333705 0.056056821969465265 3.603621292061 2.0511781218517857 
79.1667 1226534.51182857 1.5413087246939914 0.05953504783343284 0.059538723161863816 4.023152203937999 2.5907668453557706 
79.5833 1186515.8763004942 1.4910198241413153 0.0607068023301729 0.06058419132590509 4.329494349878001 3.718246311644812 
80.4167 1101298.7794096144 1.3839328619202602 0.06321360102434519 0.06296383485669943 4.800598199265 4.445729453728397 
81.25 1010172.9060518922 1.2694207122032308 0.06612294003701998 0.06577604568082318 5.347728601428 4.903430390374596 
82.0833 914519.7651310714 1.1492194302793748 0.06946456695958625 0.0691101773406877 5.866364319189 5.383084530561014 
82.9167 815793.1135500643 1.0251558609512104 0.07331971813361701 0.07306620263073604 6.3423459137939995 5.823642198128422 
83.75 715497.8200922168 0.8991210781044879 0.07778371405098546 0.07768290705958936 6.76567671222 6.222595866382148 
84.5833 615148.5760882646 0.7730184990020456 0.08297571944043722 0.08309969531838346 7.123279737786 6.5614446949230665 
85.4167 516228.13758301665 0.6487114098428585 0.08904850882518582 0.08950965886957363 7.3990591750390005 6.814858092238272 
86.25 420145.7920019559 0.527970773436004 0.09619883856174682 0.09717200973194973 7.572992589006 6.958392712597323 
87.0833 328197.74676287983 0.41242545206199466 0.1046764730828885 0.10646468884988802 7.619524094888 6.953517305157047 
87.9167 241535.05184438586 0.30352189778350097 0.11477998887230616 0.11790558037218374 7.506287935018 6.740930175911264 
88.75 161153.02998706207 0.20251087004443594 0.1268063238670032 0.1309723133952627 7.195214748073 6.3751442730355645 
89.5833 88064.47460738436 0.11066508258752143 0.1405481635263144 0.14337952449917868 6.676854775707 6.117018752080509 
90.4167 24493.112785016754 0.03077895327558195 0.15223847295344087 0.1534747393499441 6.243696637356001 5.988767848847864 
91.25 -28283.56146704906 -0.03554217156889467 0.15992880886495792 0.16057980171030256 5.766885421195 5.759747350953737 
92.0833 -70129.96100533061 -0.08812790811635413 0.16395165461555328 0.16477920011569766 5.080825147092 5.3349091546037375 
92.9167 -101105.07930988248 -0.12705238976021607 0.1645245992087597 0.16703109435241628 4.314092641598 4.585485941311214 
93.75 -122100.71914705294 -0.15343628890816485 0.1633543333695572 0.16804930101861557 3.2858036718330004 3.5412852105580845 
94.5833 -133957.17992452043 -0.1683355569385918 0.1614289649191909 0.16839881089751582 2.1613539984199996 2.3705494687303186 
95.4167 -137373.8324085205 -0.17262904907603338 0.15882262051675372 0.16831897608673974 1.13720970187 1.1663560753362863 
96.25 -132880.69680748906 -0.16698280835772014 0.15466715821660668 0.16590696372211716 0.394651767514 0.2844947853250268 
97.0833 -120439.34886104584 -0.15134854943399995 0.14620500880566162 0.159228179072817 0.1474572313351 0.0 
97.9167 -101110.32163387151 -0.12705897745882874 0.13304703947313778 0.1488519392243316 0.09801644452989 0.0 
98.75 -76731.11817886215 -0.09642316686897742 0.11644023291832337 0.1357646555555206 0.0785163142069 0.0 
99.5833 -49274.38866703042 -0.061920022978588375 0.09773933251470744 0.1210252893411039 0.06885149712447 0.0 
100.417 -20862.85140050239 -0.026217032277101534 0.07853477799666841 0.10577336167413806 0.06694194135338999 0.0 
101.25 6295.153441456663 0.007910723121960303 0.060584654575707275 0.0911943573230903 0.08158584315365999 0.0 
102.083 30147.18376823515 0.037884068421083605 0.0453027786023497 0.07839007159079778 0.1040504492783 0.0 
102.917 48912.41792103049 0.06146515712400925 0.03356177581431808 0.06831648805791046 0.1069299964336 0.0 
103.75 60908.743477034295 0.07654018441873447 0.026218089661364262 0.06187660105239104 0.08912402718792001 0.0 
104.583 64589.99495108544 0.08116618145349275 0.024103114728328854 0.0599004256459203 0.05387271718391 0.0 
105.417 58462.838113195925 0.07346656908977027 0.02830901077845558 0.06318961594980936 0.02395235291035 0.0 
106.25 41128.69273195504 0.05168383957538475 0.04015056529600839 0.07249496007966832 0.01945635636211 0.0 
107.083 11656.677820390043 0.014648213362320178 0.06028375358703968 0.08831617508166316 0.01787819761313 0.0 
107.917 -30564.935651359898 -0.038409030919902803 0.0891222234569707 0.11098165032901555 0.017693206248739997 0.0 
108.75 -84968.58528763292 -0.10677467333021814 0.12470488093328033 0.1401867060529429 0.09012471538637999 0.0 
109.583 -147570.96787843574 -0.18544314742801163 0.15708991535143324 0.1679645708978055 1.0600316300450001 0.7251668688922756 
110.0 -177903.1097292941 -0.2235596410305317 0.16210782085644357 0.166057329781706 5.44862270262 6.308975949692316 
110.833 -239172.42234175873 -0.3005529299880578 0.15688494722941942 0.1587835493201296 9.632948787422 11.39146681786972 
111.25 -271937.8692735465 -0.3417272049370541 0.15162634591824903 0.1528393152145666 11.62526155021 12.544602028015902 
111.667 -306075.42367273435 -0.38462572098185827 0.14479663815748403 0.14565431343943108 12.540179436959999 13.66239255195848 
112.083 -341709.51237797446 -0.42940483749935804 0.13698589055942212 0.1375364700990545 13.04508169688 14.067339078686018 
112.5 -378856.9513402669 -0.4760856860368033 0.12854442379981473 0.12880368737204406 13.22734915496 14.100986304110098 
112.917 -417699.18965962355 -0.5248962822580332 0.12026518730920126 0.12022563535703062 12.84256631301 13.698483686530759 
113.333 -458352.1306738845 -0.5759822745929217 0.11280322917513316 0.11254579411468235 12.05804731253 12.94419514667962 
113.75 -500766.21843865723 -0.6292813892051309 0.1064223929765154 0.10602880983265683 11.18376119334 12.029719804026978 
114.167 -544712.2190250338 -0.6845055622438562 0.10095723699409535 0.10047009725337364 10.48146127932 11.196264463543695 
115.0 -636203.944095116 -0.7994774547816271 0.092009904980034 0.09137801316708305 9.473801352619 10.532847921536273 
115.833 -730964.6357974904 -0.9185572519421338 0.08491392788608478 0.08418773633004628 8.688926225287 9.520293030733225 
116.667 -827256.757399458 -1.0395615006714605 0.07912300134294473 0.0783287744300516 8.010776185677 8.682667503716093 
117.5 -923391.1027933429 -1.1603674819702974 0.07430624003659085 0.073467707488714 7.375564389629 7.945576970249988 
118.333 -1017725.0978884175 -1.2789110763600824 0.07024901828513358 0.06938295538226469 6.754830557215 7.258035894583998 
119.167 -1108680.8745807544 -1.393209476303362 0.0668035051678689 0.06598922477477132 6.136087550909 6.578830185581273 
120.0 -1194771.8575900088 -1.501394596208241 0.0638629309541412 0.06317153460274261 5.514725302736 5.916486137774161 
120.833 -1274631.9257527245 -1.6017497175903082 0.06134693795920849 0.060816335717803094 4.890312640243 5.270919761456578 
121.667 -1347044.0764050183 -1.6927455097982615 0.05919246102224929 0.05886137487802667 4.264747401074 4.626807699824698 
122.5 -1410966.715966216 -1.7730730677356723 0.05734741796226141 0.05725741179980948 3.641317729367 3.991344347745955 
123.333 -1465556.2460149392 -1.8416722943612673 0.055765646991964964 0.05596757562286303 3.024241797773 3.3656638215913612 
124.167 -1510184.7734676795 -1.8977541559556912 0.05440166854124366 0.0549628057456919 2.418505851748 2.7455582491715407 
125.0 -1544451.553885907 -1.9408150622053224 0.05320299966446445 0.0542188237333594 1.8300167024240002 2.139501737983118 
125.833 -1568185.3807831674 -1.9706398686941244 0.05209391274396944 0.053716808915552416 1.2663239561889998 1.5504766461067765 
126.667 -1581428.1634793205 -1.9872812402266526 0.050926662248578204 0.05344110571319893 0.7391994869733 0.9779905500383823 
127.5 -1584340.5877926918 -1.9909411005574622 0.049251814526431105 0.0533810964801964 0.2773406591469 0.42463996761526407 
128.333 -1576143.600236355 -1.9806404622020404 0.04368008420124512 0.0489807762819805 0.037858278283630004 0.07651490202562547 
129.167 -1555906.4565820356 -1.95520971746842 0.029899292585343754 0.038117039895378735 0.021754859070389997 0.0 
130.0 -1525578.5468994407 -1.9170985421653899 0.010343854538510486 0.02183636206967865 0.03267374007801 0.0 
130.833 -1488247.4800201277 -1.8701869399819024 -0.010121374263815638 0.0017962380020264401 0.13828383395139998 0.0 
131.25 -1467859.3015762041 -1.844566399334099 -0.01942908290708421 -0.00914857712609618 0.3098894274832 0.0 
131.667 -1446683.5137924496 -1.8179561195999312 -0.02778702695679309 -0.020516197981632622 0.4681428024184 0.0 
132.083 -1424900.928459431 -1.7905833155765696 -0.035190019518673545 -0.030164518319565348 0.6471386954153999 0.11965467811338558 
132.5 -1402830.3201655713 -1.7628485712260706 -0.04129798000447649 -0.03373537932481274 0.8856009003633001 0.763048909937366 
132.917 -1380603.8003741559 -1.734917902709439 -0.046248936314793515 -0.037335657897800134 1.1174615545039999 1.2366454180573467 
133.333 -1358370.5967481507 -1.7069788350385495 -0.05014394506067549 -0.040941260136671875 1.347806061175 1.251800411377147 
133.75 -1336294.2812108516 -1.6792369187544258 -0.053051095054513026 -0.044525744998115124 1.573386476945 1.2568235782756245 
134.167 -1314525.0976668638 -1.6518809559158498 -0.05507207377595069 -0.0480651538212975 1.782070685897 1.2513472110393506 
134.583 -1293199.248072511 -1.6250821029489781 -0.056340980098329 -0.05153680618206802 1.9589754820250003 1.2404604585650756 
135.0 -1272408.918022845 -1.5989562036890828 -0.05709669500038003 -0.05492548106893147 2.067930683754 1.2211731979711689 
135.833 -1232753.528854922 -1.5491237719750064 -0.05810309370990388 -0.059380054133052695 2.06628685017 1.330780592443304 
136.667 -1196654.2449301374 -1.5037600739038244 -0.058876430470300396 -0.060315311018837026 1.922815712579 1.712017669474238 
137.5 -1165403.4135266528 -1.46448912096152 -0.05943310693557284 -0.06115334819238494 1.692357877926 1.806283510722368 
138.333 -1140181.748792412 -1.432794642305362 -0.0597154270031441 -0.06185071229193073 1.389368544472 1.5336008336072204 
139.167 -1122016.1694320256 -1.409967102038645 -0.059625236103060066 -0.06236417592631227 1.0289609445060002 1.1891482017159463 
140.0 -1111771.1844033427 -1.3970928741577457 -0.0589838005699703 -0.06265897131921139 0.6330536952828001 0.7839613829358397 
140.833 -1110228.331950784 -1.3951540685855333 -0.05728246170656692 -0.06270352497277365 0.2465298975857 0.3268103368629563 
141.667 -1119016.2432405918 -1.406197283604917 -0.051308737946436776 -0.057985984134398594 0.04166814690872 0.042796322770222626 
142.5 -1139804.8670714067 -1.432321038766969 -0.03714926346162615 -0.04682620126207593 0.02519967222842 0.0 
143.333 -1171953.7193782984 -1.4727204780584384 -0.016092930523182995 -0.029568002053744324 0.03281389044487 0.0 
144.167 -1213383.7333695355 -1.5247829690956356 0.007552832123831073 -0.007327474527619726 0.13605557990849998 0.0 
144.583 -1236680.6090900237 -1.5540586865416677 0.01853330120512729 0.005178792205570604 0.356263374879 0.0 
145.0 -1261399.1108973986 -1.5851208720159857 0.028505376026381528 0.01844821856800838 0.5658927583673 0.0 
145.417 -1287362.3771057436 -1.6177472745693189 0.03729496746000407 0.031068195804819787 0.8260541993148001 0.07728071726178527 
145.833 -1314240.4750269984 -1.6515232885580713 0.04437391280746596 0.03479121979971511 1.190673021559 0.9625079124242081 
146.25 -1341904.6196464386 -1.686287077959783 0.04974837643006647 0.038631922044997324 1.582230875016 1.7186327637940368 
146.667 -1370230.4600857622 -1.7218823788521571 0.05346242852371857 0.04257326792087257 2.0027650312380003 1.7421478907427725 
147.083 -1399086.793109983 -1.75814431638753 0.05556748719238938 0.0465973020318613 2.440985880846 1.7610204891732224 
147.5 -1428360.8733338993 -1.7949312105363517 0.05618358587976932 0.05068837423474237 2.874779966217 1.769662782089114 
147.917 -1458108.2619985268 -1.8323128816132612 0.05587350263722928 0.05485391654724214 3.1685838589190003 1.7741416013930036 
148.75 -1519199.9193708757 -1.9090829224118997 0.05469506371684352 0.05476449848166487 3.254063628816 2.4428477799038673 
149.583 -1581465.987284315 -1.9873287710218135 0.05345932747547374 0.05344025255643725 3.2479130085390002 3.234521560744278 
150.417 -1643411.6691020832 -2.065172010589938 0.05222761515602662 0.05219337574271998 3.159240500191 3.265576676822101 
151.25 -1703513.9828027897 -2.1406988054642935 0.05103610210981316 0.05104311070285972 2.996537657299 3.1270078482583803 
152.083 -1760265.382930589 -2.212014718153265 0.04991031098704765 0.05000677714669255 2.767415274125 2.9241545401525935 
152.917 -1812209.789387649 -2.2772899844414978 0.04886169386841748 0.049096797029163586 2.4813801750240003 2.6588538883856763 
153.75 -1857980.5475310239 -2.3348072154544823 0.04789255475908983 0.04832372985293398 2.146902441628 2.343312961754591 
154.583 -1896333.7985486607 -2.3830033321097996 0.046995151340896935 0.04769523948228649 1.77229828476 1.9845803855590358 
155.417 -1926176.540664465 -2.420504827867394 0.04614525514839133 0.04721771063995561 1.366249703694 1.5856167985551208 
156.25 -1946585.287480446 -2.446151215493818 0.04528177686343063 0.04689669318095335 0.9390311168808 1.155695326182076 
157.083 -1956797.3014029611 -2.45898401066075 0.04422881888977342 0.04673770606471228 0.5064265387637 0.6996231305263273 
157.917 -1956008.7072935842 -2.457993034076477 0.04214509559280746 0.04631437169170782 0.11787666369399999 0.23248163153998128 
158.75 -1941223.366138645 -2.4394132264152066 0.0320881732826937 0.03837728079405256 0.02485565461981 0.0 
159.583 -1911947.6608888712 -2.4026242901986667 0.012798882170906271 0.022661449064137695 0.022963011968220003 0.0 
160.0 -1892500.9907608705 -2.3781868837943025 0.0010911861128302472 0.01222205596220105 0.06673541512401 0.0 
160.417 -1870622.9620812074 -2.3506941421242797 -0.010211766243157517 0.00047745700622892073 0.1872319171414 0.0 
160.833 -1846572.729654512 -2.3204717287207464 -0.020629031115596344 -0.01243322789985779 0.37056489302359996 0.0 
161.25 -1820533.1440489735 -2.2877494203843933 -0.029906667275251916 -0.025642734670175305 0.6213790013061 0.03184454540776498 
161.667 -1792863.6671691753 -2.252978930266695 -0.03738083983037799 -0.030041895017317355 0.9982741875361001 0.7188490880451792 
162.083 -1763664.9999112235 -2.216286802845817 -0.043070571396107746 -0.034688199355114246 1.4310207781389999 1.3889297824643767 
162.5 -1733077.7197547439 -2.1778496929926616 -0.046925525246389634 -0.039559892657853535 1.938192895115 1.4723201062306461 
162.917 -1701198.1116270102 -2.1377885959152976 -0.049035697095204896 -0.04464254265058676 2.490827310018 1.5501144472808046 
163.333 -1667913.3143802364 -2.095961686112622 -0.050043710637658695 -0.049954939306934065 2.945073334375 1.6340812304904249 
163.75 -1633029.2090956948 -2.052125026557034 -0.05082120690223386 -0.050848500752429526 3.2001833686150003 2.384508585582027 
164.583 -1558856.952034964 -1.9589174194041679 -0.05233955968753726 -0.05222139891745803 3.518385519926 3.275390699660433 
165.417 -1479895.999623224 -1.8596921601972976 -0.054011593313506016 -0.05377346051339238 3.8612900937949997 3.6140187154838728 
166.25 -1397632.4233478014 -1.7563167014433412 -0.05580972113237814 -0.05550258147492815 4.153348680771 3.907275747836738 
167.083 -1313597.793126783 -1.6507156706635466 -0.05773520895089745 -0.05740349869728578 4.381367872417 4.148565088787358 
167.917 -1229347.1873009587 -1.544843236934387 -0.05977944909123601 -0.059466972144575525 4.536930566033 4.322521650302879 
168.75 -1146421.757821367 -1.4406360689148414 -0.061922879015425675 -0.06167634483456719 4.612193215632 4.428352449914484 
169.583 -1066310.9642699135 -1.3399658767170435 -0.06413590249669614 -0.0640080198608175 4.599724455262001 4.458651387840986 
170.417 -990417.2634658422 -1.2445950395571186 -0.06637712331983163 -0.06642764366802134 4.494009680322001 4.398928733488137 
171.25 -920023.0178288984 -1.1561350215779114 -0.06859171476713512 -0.06890360206940249 4.292165320016999 4.251292254607684 
172.083 -856260.2442061868 -1.0760083571036636 -0.07071044973242596 -0.07138277779101787 3.9949228895 4.01432774922407 
172.917 -800083.756832164 -1.0054149010881797 -0.07264989522826762 -0.07374554164825997 3.607714898754 3.686377468165392 
173.75 -752248.1210781343 -0.9453028683423168 -0.07431438066043379 -0.07591039950897271 3.1412895899830002 3.277998972267782 
174.583 -713289.1008322827 -0.8963455196241474 -0.07559940071719576 -0.07779210475491327 2.612047083277 2.7970120438778276 
175.417 -683510.9370723026 -0.8589251754218484 -0.07639415478989588 -0.07931054535474935 2.041978892601 2.253542891463298 
176.25 -662982.5076933773 -0.8331283902512211 -0.0765762812316483 -0.08040177623726097 1.458459980619 1.6714997359471664 
177.083 -651551.080747526 -0.8187632354859672 -0.07597725691705642 -0.08102662043011577 0.8953210770286 1.072579806863951 
177.917 -648909.1494245549 -0.8154432866717533 -0.07422927022474017 -0.08117266224213349 0.40115706898479997 0.4746279829511892 
178.75 -654958.532468853 -0.8230451656040403 -0.06987950043122548 -0.07792522259267443 0.08527407068453001 0.08906527917315567 
179.583 -670170.0295465934 -0.842160496591853 -0.05952936076874858 -0.06975936197909594 0.038950787418 0.0 
180.417 -693221.3848075018 -0.8711276839290363 -0.04382682757491607 -0.05738489593853058 0.02952741442561 0.0 
181.25 -722084.6810096187 -0.9073983716518189 -0.024800756409685206 -0.0418904543046551 0.03598072449486 0.0 
182.083 -754370.9090324064 -0.9479704423592249 -0.00507181508809587 -0.024558508840976878 0.08091851194657 0.0 
182.917 -787523.9863041918 -0.9896318279595991 0.01255040733882539 -0.006761219952905684 0.2017525957595 0.0 
183.75 -819572.7736708355 -1.0299055219386029 0.026866982161531675 0.010443262231375261 0.35199454291410004 0.0 
184.583 -849032.3928798527 -1.0669255712524433 0.037947697348526696 0.02625782295215795 0.4729985557553 0.0 
185.417 -874486.9858515164 -1.098912756164402 0.04598731908770074 0.037988216067425196 0.5373705573157 0.07745675189078138 
186.25 -894532.4273431445 -1.1241026008556274 0.05106768684558677 0.04057010744877587 0.5417253734507 0.5028067489708843 
187.083 -908015.598509524 -1.141046053448984 0.05366863303071396 0.04231373083042533 0.44097373898139997 0.6724631599580582 
187.917 -913843.1520018835 -1.1483691731449832 0.05410263065059197 0.04306891837065585 0.2455132851198 0.38395453287410614 
188.75 -910610.4377141751 -1.1443068245620154 0.051505256459971435 0.041333527426421934 0.04421306431745 0.11535316990058594 
189.583 -895618.8421739889 -1.12546782999616 0.0412982662683935 0.0332857147140595 0.01419564423914 0.0 
190.417 -867759.0664535203 -1.0904582033025267 0.022380186305104317 0.018329984578081326 0.01344303387586 0.0 
191.25 -827457.9261261637 -1.0398142967490407 -0.003050539695326122 -0.0033045391508839117 0.05811821454627 0.0 
191.667 -803097.579874304 -1.0092021828195423 -0.01687181477097797 -0.016381699865215538 0.1935132391599 0.0 
192.083 -776418.4903622282 -0.9756762501733016 -0.030178005502473636 -0.030703612109579392 0.4130170242419 0.0 
192.5 -747445.8804727497 -0.9392681948196581 -0.04293340637942125 -0.04625673569498079 0.6903482617038 0.0 
192.917 -716308.3198529342 -0.9001395821420904 -0.05488049619947476 -0.06297205165427189 1.06040871577 0.0 
193.333 -683167.6363144565 -0.8584937709663201 -0.06571573763352748 -0.07508560334449332 1.556549051165 0.5053876820493421 
193.75 -648273.8687985833 -0.8146449694927451 -0.0749508815902848 -0.08120834729892401 2.23088222654 1.9498372903495504 
194.167 -612268.6983096001 -0.7693995378529701 -0.08114955045099566 -0.08327011962531816 3.481196274541 3.7937019506970313 
195.0 -536308.6798757331 -0.6739453635016173 -0.08686412753260712 -0.08810426361950119 5.362839418744 5.055281939109192 
195.833 -452001.5262545942 -0.5680018697171229 -0.09320781063247492 -0.09443971539680407 6.4208121614 5.666590598578615 
196.667 -359864.4372438042 -0.4522189889333442 -0.10146112749636185 -0.10299012315787148 7.432700353085 6.437253872676031 
197.5 -260661.65589446534 -0.3275570972922412 -0.11271268806639778 -0.11511739538883697 8.483640304865999 7.143164366263482 
198.333 -154971.648106905 -0.19474311648294212 -0.12887458638078864 -0.13203276665944258 9.538366767106 7.755798185419891 
198.75 -99830.27950107455 -0.1254504290745566 -0.13958376874301873 -0.141416709039776 9.858081463756 8.69774767244467 
199.583 11698.315717646241 0.014700537087172576 -0.16021855218751782 -0.1585470915186736 11.39446806611 9.674575570991516 
200.417 119270.76919039429 0.1498800689106186 -0.16894265980796302 -0.16794716978050422 13.681051463200001 12.136636185234888 
200.833 170437.1993507467 0.21417770135148995 -0.1672131444312081 -0.16664947632758287 15.678471843570001 15.471417758671278 
201.25 219921.97950213085 0.27636211006672773 -0.16223959324122708 -0.1616066932398484 16.56459092563 17.939902909949776 
201.667 267659.01112018724 0.3363502332009156 -0.15433964705506334 -0.15368491055552744 17.22462420902 19.006819085634593 
202.083 313898.4725562663 0.3944564541423294 -0.1446169589989549 -0.14390817856426252 17.20528195608 19.090940914828245 
202.5 358905.54645992065 0.45101401123644674 -0.1342011398219322 -0.133497658316853 16.53558920606 18.226281946052755 
202.917 402884.38486970373 0.5062794495010816 -0.12405385963257295 -0.12337224924933965 15.3053851701 16.696835335199108 
203.333 446109.5396455705 0.5605977809787396 -0.11529645659436688 -0.11470429214861377 13.492878223970001 14.808577109800792 
203.75 488535.3964852198 0.6139116850466174 -0.10822573193167286 -0.1077726045534162 11.692704625700001 12.864159072246071 
204.167 529884.9464044678 0.665873061948839 -0.10253457383090275 -0.10223554584074734 10.24396684132 11.203210813308253 
204.583 569862.2599525254 0.7161100357699723 -0.09784361797517803 -0.09768644081095212 9.111158588494 9.913837518692045 
205.417 644841.4749716446 0.81033169620037 -0.09062521265053182 -0.09064561678085026 7.620079521415 8.721700677187203 
206.25 711987.2085837403 0.8947095135746329 -0.08517820657344954 -0.0854946993313267 6.240002970468 7.18063410421196 
207.083 770370.03962987 0.968075542818751 -0.08099142515380266 -0.08164683399028783 5.071657526218 5.833396000676251 
207.917 819346.1363910955 1.0296207211333785 -0.07771093641763982 -0.07876844331573918 4.0464757006909995 4.6822764303325 
208.75 858552.7274389318 1.0788891764966513 -0.07509921979986417 -0.07665514758754255 3.12670231884 3.66766404974937 
209.583 887889.698446297 1.1157551015347773 -0.07297398276958483 -0.07516837504217633 2.2945190260660002 2.7546230150896136 
210.417 907500.396959177 1.1403986320867086 -0.07115987044947834 -0.07421677238242919 1.544499327369 1.9180140419446332 
211.25 917736.1780610001 1.1532612939720048 -0.06941419527994358 -0.07373217264702636 0.8832343333517 1.1505935877578617 
212.083 919046.0803774056 1.154907365769661 -0.06717901589994454 -0.07367073862049645 0.3430036333791 0.441825625488178 
212.917 911275.2401558353 1.1451422399487388 -0.06186100603022695 -0.06949918352796125 0.06479566531936999 0.050046839237442055 
213.75 894202.6688456062 1.1236882141062972 -0.050238913346938564 -0.06033425801653869 0.035273981087959996 0.0 
214.583 869538.1906351203 1.092693916686022 -0.033549640130963974 -0.04709383268929068 0.0281617317482 0.0 
215.417 839731.7742458017 1.0552380691826133 -0.014572693208892719 -0.03109310374186669 0.05043662460454 0.0 
216.25 807209.8581880972 1.014369824155594 0.004204413404457869 -0.01363463584377067 0.1221900562068 0.0 
217.083 774412.2256165416 0.9731551035388194 0.02040304150270798 0.003971842641940171 0.2677373878742 0.0 
217.917 742935.9941583817 0.9336009045341606 0.033810890738202815 0.020868964431760118 0.4085083572297 0.0 
218.75 714279.7386799373 0.8975903918579713 0.04441671599736163 0.036252262127454915 0.5151080828324001 0.0 
219.583 689874.7772698817 0.8669222128671821 0.052237769698609 0.04524176229336885 0.5670142804303 0.1944663720363028 
220.417 671052.0787250404 0.8432689122794986 0.05731252939344583 0.04859560051738199 0.5467258186077001 0.5836841691835308 
221.25 658898.6851087592 0.827996507439061 0.05997681676117373 0.05076911348362345 0.4173890505783 0.603425344004425 
222.083 654489.860755295 0.8224562153591366 0.060203412849973326 0.05155987701044218 0.2152196597688 0.3248207433737564 
222.917 659178.1842126882 0.8283477363716963 0.05680825514560267 0.04904308358315568 0.03528518890498 0.08661356924721718 
223.75 675185.3481878749 0.8484629318713978 0.045907197991309025 0.040450091770972696 0.01463139322812 0.0 
224.583 703240.9654382695 0.8837186602897045 0.02680718505420615 0.025389229666224367 0.01414267926835 0.0 
225.417 742750.4202171107 0.9333677054419227 0.0015550290816750067 0.004179699861652009 0.05108312191034 0.0 
226.25 791879.1099234058 0.9951046377066384 -0.025289158068168744 -0.022193643289195042 0.2512195225505 0.0 
226.667 819328.5670486417 1.029598642846506 -0.037674500078543297 -0.0369291055292057 0.5881480776679 0.0 
227.083 848427.0408484123 1.0661648634545198 -0.04885002950436813 -0.05254979558373707 0.908128453628 0.0 
227.5 879035.6298969208 1.104628750851137 -0.05864016349046945 -0.06853299731458651 1.3008998297 0.03264809835683714 
227.917 910762.4555113463 1.1444978557599386 -0.06626854758008013 -0.07260263885202822 1.876795729767 1.3488080073709978 
228.333 943142.0862487637 1.1851872997801869 -0.07080774810738712 -0.07256330044663617 2.775475176451 3.427479355867406 
228.75 975475.1195681577 1.2258181877579797 -0.07077461759295467 -0.07114123488923774 4.264049398199 4.557390398311559 
229.583 1044054.9025209725 1.311998084681718 -0.06842896692931434 -0.06833849402428038 4.703930208906001 4.870112581012341 
230.417 1118084.8683957271 1.4050268834567707 -0.06598611098270826 -0.06566557827173747 4.889416777099 4.967799555585433 
231.25 1196361.4801433727 1.5033921748224923 -0.063589332799818 -0.06312226017002409 4.961268285929 5.056536340804409 
232.083 1277518.6778780203 1.6053773172981336 -0.06128871163620193 -0.06073555595567348 4.937335516195 5.057447669326015 
232.917 1360090.7682375566 1.7091404662841623 -0.05911438229028109 -0.05852511708122221 4.827383646728 4.965874102887883 
233.75 1442551.8570787003 1.8127641266483032 -0.057085129277493346 -0.05650264240978364 4.640730981161 4.799672392559496 
234.583 1523354.5218845492 1.9143037499061166 -0.055211586104082284 -0.05467381113134162 4.386703144583 4.567771324495684 
235.417 1600968.4926441316 2.0118363420478116 -0.053498285599697576 -0.05304054545269188 4.074484366539 4.271077013172238 
236.25 1673918.6112523302 2.1035081647270197 -0.051945069437687404 -0.05160227452898347 3.7130723588539998 3.9262949871028296 
237.083 1740821.1202285825 2.187580337009628 -0.05054778509340752 -0.05035679536699922 3.31110755934 3.5414862938033522 
237.917 1800417.4196019266 2.2624712555266018 -0.0492983339654136 -0.0493003139934971 2.876901239638 3.1178914019700947 
238.75 1851604.316265239 2.3267946069336105 -0.04818370582313914 -0.04842999935204695 2.418483651879 2.6686154155599393 
239.583 1893459.687858022 2.379391618097274 -0.047183185702795685 -0.04774176544130926 1.943780229123 2.200208830941076 
240.417 1925261.886101771 2.419355439045501 -0.046261179864546816 -0.047232183706942266 1.461022774641 1.714440478624184 
241.25 1946498.7125829891 2.4460424222690835 -0.04534656499042999 -0.04689804420370569 0.9798639552298001 1.2202109062378363 
242.083 1956847.8068105695 2.4590474776277538 -0.04425398269535536 -0.04673692520143247 0.5155213272036 0.7217017597710266 
242.917 1955962.663162343 2.4579351733146977 -0.04213114419767351 -0.046261760947876596 0.1168128621661 0.2355982907123262 
243.75 1941387.0425598759 2.4396189082722084 -0.03221716242022948 -0.03843725257845909 0.02477714827527 0.0 
244.583 1913234.233544198 2.404241045079581 -0.013617689572791926 -0.0233242158321203 0.02178354149873 0.0 
245.0 1894815.9107789309 2.381095898083257 -0.002421439411056566 -0.013436861834783542 0.058396352961280006 0.0 
245.417 1874270.757435008 2.3552780969583993 0.008455318961871034 -0.002407779185412018 0.1576760676168 0.0 
245.833 1851933.0053968078 2.3272076498780314 0.01847092692567554 0.009583609211956556 0.31171590963240003 0.0 
246.25 1828009.4154067896 2.297144380053977 0.027433116041880996 0.02242630971911197 0.5161767143243 0.0 
246.667 1802800.422294882 2.265465825028071 0.034941183709366115 0.02846962744529602 0.8008706426067 0.4413868643310584 
247.083 1776545.32411688 2.2324726956059555 0.04077288380262663 0.032646038787230935 1.1508069856919998 1.1222921703020972 
247.5 1749362.8563738225 2.198314199218743 0.04503143623451274 0.03697349587492482 1.5331775892069999 1.3111581777440129 
247.917 1721399.5673233722 2.163174493838302 0.047770137642840514 0.041429104495766644 1.947282283706 1.3620386242357276 
248.333 1692751.8067236515 2.127174656141549 0.04918582111008042 0.045997928022047496 2.356350462047 1.411278650805579 
248.75 1663334.6928871518 2.0902080206541243 0.04994546751048425 0.05030959617756947 2.627801745105 1.5046302273318017 
249.167 1633122.114797016 2.052241775304533 0.05058021433333185 0.050846852085279615 2.7659181570849998 2.1771588869088307 
250.0 1570937.4438916852 1.9740982131916984 0.05180357361653664 0.05199218026598662 2.924112207036 2.823802824835852 


==> data/static_result_minorLoop_strand_N6.txt <==
t h mu0h mref mmodel pref pmodel
0.0 0.0 0.0 0.0 0.0 0 0 
0.416667 71229.61084073765 0.08950976885412851 -0.048202059695034306 -0.04632658359519015 0.05123233891477 0.0 
0.625 105665.04547580141 0.13278261224320365 -0.06949305718605649 -0.06872283176261125 0.5283729758654 0.0 
0.833333 138938.28429374826 0.17459499729584388 -0.08804773631996445 -0.08517948284494324 1.252560654569 1.0324642280614567 
1.04167 170414.42979320802 0.21414908828161436 -0.10233152325999612 -0.09812723342428749 2.699688670384 2.7812934601003074 
1.25 200410.19410451906 0.2518428774013046 -0.11320112791042958 -0.11039398073108753 4.017008262255 3.1858832344294266 
1.45833 229097.3746103782 0.2878922516130692 -0.12114858561498107 -0.12022349409842742 5.379301564998 3.7085509258179226 
1.66667 256707.8314590935 0.32258857497234195 -0.12681633059796124 -0.12409808836742928 6.607603156624 6.625704576251399 
1.875 283109.33374295203 0.3557656812198236 -0.12993109075739823 -0.12766249906441754 8.272362771284 8.454484387556638 
2.08333 308506.50258550094 0.3876807048429161 -0.13106546040017045 -0.1304114227277388 9.570072362381001 8.261306657239649 
2.29167 333062.74460687983 0.41853898865657085 -0.13068762714883642 -0.129152719248824 10.65135203184 10.27088139694384 
2.5 356868.213834355 0.4484538235526884 -0.12908076445445035 -0.1278591640640716 11.59443021365 11.711321069376146 
2.91667 402336.57425426116 0.5055910503790685 -0.12267706138857887 -0.1216671709469827 12.692863750139999 12.105434516884534 
3.33333 445954.8853256591 0.5604034366286278 -0.11490776789416884 -0.11409502934504012 12.85262866149 12.657860840807482 
3.75 488474.33592083544 0.6138349540784198 -0.10807226999530589 -0.1071984961452016 11.52652275379 12.151522827355057 
4.16667 529854.0146651698 0.6658341919788624 -0.1024568338909713 -0.10169500630351813 10.17808106398 10.935309296754026 
4.58333 569844.6666014665 0.7160879273129969 -0.09779940106124568 -0.09717448942932339 9.077624318665 9.684675992164932 
5.41667 644833.0210819383 0.8103210727292518 -0.09060396570831358 -0.09017726433577167 7.606947040081001 8.537943419574184 
6.25 711982.3534167043 0.8947034123917961 -0.08516600420779284 -0.0850574206001058 6.233828256982 7.050756848020438 
7.08333 770366.9721904203 0.9680716881606547 -0.08098371583762884 -0.0812316270265665 5.068200491135 5.735473467972192 
7.91667 819344.0715110416 1.0296181263285753 -0.07770574680805144 -0.07836973036219086 4.044341259755001 4.612202449696957 
8.75 858551.2547967277 1.0788873259198795 -0.07509551864633437 -0.07626813560950185 3.125384772104 3.6164882369507763 
9.58333 887888.5450045562 1.1157536520771376 -0.07297108385431533 -0.07478965276820793 2.293791980063 2.716075552948208 
10.4167 907499.4102232289 1.1403973921177464 -0.07115739051155948 -0.07384331552458878 1.54407539681 1.8928226308634388 
11.25 917735.2910787396 1.1532601793572235 -0.06941196605038281 -0.07336133684329127 0.882977541529 1.136136163062175 
12.0833 919045.2500249548 1.1549063223179972 -0.06717692899661815 -0.07330020875838006 0.342847597273 0.4360163712947111 
12.9167 911274.317146514 1.1451410800610173 -0.06185868625478221 -0.06824612005346453 0.06468518381677 0.0493946781095964 
13.75 894201.5361665081 1.1236867907397639 -0.05023606661386653 -0.05714226021291258 0.03517107773481 0.0 
14.5833 869536.9295623525 1.0926923319752448 -0.03354647070939482 -0.04110080012063855 0.02805680974964 0.0 
15.4167 839730.3361475408 1.0552362620150408 -0.014569078873730202 -0.021715075206227175 0.05034046333277 0.0 
16.25 807208.5480832328 1.014368177829267 0.004207706057130177 -0.0018306851853988615 0.12212324738050001 0.01618697892908994 
17.0833 774411.02787622 0.9731535984139412 0.02040605175248119 0.012225561989960498 0.2676891312519 0.21756432843589585 
17.9167 742933.7939927327 0.9335981397244647 0.0338164203576114 0.02572213358388331 0.4082523759079 0.36809310590922817 
18.75 714277.1999198571 0.8975872015579645 0.04442309659739018 0.038014847968237064 0.5149584698886 0.3488740961821607 
19.5833 689872.2150055317 0.8669189930308386 0.052244209371308456 0.046209902086702836 0.56690894387 0.4196712168826762 
20.4167 671050.6459397267 0.8432671117883723 0.05731613037570814 0.05056544111404038 0.5468734028664 0.5804997463377267 
21.25 658898.0686593325 0.8279957327858648 0.05997836606757601 0.05338393441784384 0.41752657271210003 0.5198356373313462 
22.0833 654489.3989889668 0.8224556350864549 0.06020457339533713 0.054407644770874786 0.21520473786949998 0.2796678744910773 
22.9167 659177.7159848765 0.8283471479792749 0.05680943193043863 0.051358439438033865 0.03525658171085 0.07460237636060303 
23.75 675184.8810052812 0.8484623447924361 0.04590837214921767 0.04094763893404352 0.014609759741069999 0.0 
24.5833 703240.5025563244 0.8837180786150971 0.026808348403397436 0.022700717720259833 0.01412075355136 0.0 
25.4167 742749.8394566126 0.933366975636757 0.0015564886919738111 -0.0029955141852349154 0.051064364489110003 0.0 
26.25 791878.284155005 0.9951036000154618 -0.02528708268585962 -0.02954169726495859 0.2512075728052 0.07660357616425259 
26.6667 819327.5878244822 1.0295974123171359 -0.037672039019850244 -0.04100752899230342 0.588124893172 0.4745335405189574 
27.0833 848425.8829393364 1.0661634083830611 -0.04884711936150141 -0.05316727600976012 0.9080944191239 0.6783468603738295 
27.5 879034.0894640831 1.1046268150861427 -0.058636291960530794 -0.06563878918354704 1.300986711822 0.730367297550406 
27.9167 910760.7834182151 1.1444957545457397 -0.06626434515173507 -0.0717107007010751 1.87673225182 1.4812456936171836 
28.3333 943142.8285157298 1.185188232540366 -0.07080961362779675 -0.072198787040745 2.7734567954759997 3.127032467014633 
28.75 975474.7411559767 1.2258177122312086 -0.07077366653946941 -0.07078452361568366 4.264720638216 4.450438366890964 
29.5833 1044054.4548644911 1.3119975221399927 -0.0684278418459291 -0.06799681761496701 4.703730232419001 4.812127562986282 
30.4167 1118084.4942286327 1.4050264132645327 -0.06598517059829997 -0.06533849159565697 4.889230947057 4.912003645078709 
31.25 1196361.1875673123 1.5033918071605716 -0.06358859747605454 -0.06280862534999798 4.961010582397 5.002969522890285 
32.0833 1277518.467713899 1.6053770531981097 -0.0612881834362347 -0.06043449322839556 4.937086683355 5.003988600408525 
32.9167 1360090.6211995569 1.7091402815107624 -0.059114012743562094 -0.0582355163436159 4.827175250793999 4.918383102870505 
33.75 1442551.7499320253 1.8127639920038205 -0.05708485998860813 -0.056223524164333405 4.640621871872 4.755698494452095 
34.5833 1523354.4335426649 1.9143036388924308 -0.05521136407678842 -0.05440407283128712 4.386625406118 4.525048911547865 
35.4167 1600968.4156986373 2.0118362453552514 -0.05349809221466074 -0.05277915886743756 4.0744114362940005 4.234614285481814 
36.25 1673918.5443875887 2.1035080807023077 -0.05194490138834081 -0.0513482280588593 3.7130067353709997 3.893856915131084 
37.0833 1740821.061859075 2.187580263660341 -0.05054763839490468 -0.050109067070133406 3.311048322048 3.511002904633378 
37.9167 1800417.3680962182 2.26247119080262 -0.04929820451750992 -0.0490579243974536 2.876848394463 3.0931555453721047 
38.75 1851604.2700497939 2.3267945488575696 -0.04818358967111024 -0.04819201715713506 2.418437246351 2.648005313640851 
39.5833 1893459.6462237686 2.379391565778128 -0.04718308106454429 -0.04750725980351511 1.943742758935 2.182190816133539 
40.4167 1925261.8477950494 2.4193553909078553 -0.04626108358928589 -0.047000247830431 1.460992649589 1.7013378755407202 
41.25 1946498.676654233 2.446042377119677 -0.04534647469163425 -0.04666779179889069 0.9798401869448 1.2111803075020005 
42.0833 1956847.7718949646 2.4590474337515107 -0.04425389494287665 -0.04650748476265543 0.5155026644153 0.7159253790905986 
42.9167 1955962.628545588 2.4579351298140004 -0.04213105719627408 -0.0459318018846413 0.1167986244098 0.2337171269657658 
43.75 1941387.0025109048 2.439618857945187 -0.03221706176616618 -0.0364520511183799 0.02476762716575 0.0 
44.5833 1913234.2026655963 2.404241006276385 -0.013617611966368333 -0.018141926718171497 0.02177662240504 0.0 
45.0 1894815.8746734397 2.3810958527117587 -0.0024213486680219626 -0.006162944924769764 0.058388435368459994 0.0 
45.4167 1874270.7765334353 2.355278120958191 0.008455270962328218 0.003598434822031926 0.1576729054854 0.09808868813474009 
45.8333 1851932.8672102583 2.327207476227692 0.01847127422640248 0.013090849177836095 0.3116644078261 0.2734872865735291 
46.25 1828008.843214012 2.2971436610153266 0.02743455411923508 0.023257750573349334 0.5160271621874 0.3318577410804104 
46.6667 1802799.9422575182 2.265465221795329 0.03494239017490618 0.029825737707466438 0.8008278237070999 0.5989932366946245 
47.0833 1776544.7796992261 2.2324720114705547 0.040774252073483966 0.035497257063567655 1.150728896856 0.9947276220492937 
47.5 1749361.7651853699 2.1983128279908923 0.045034178690271945 0.04090465151998801 1.5328617013149999 1.1518231625169797 
47.9167 1721398.120771108 2.1631726760471155 0.04777377322527143 0.04380812522529043 1.9470048906569999 1.5155570096202986 
48.3333 1692751.3965050506 2.127174140645652 0.04918685210193821 0.04678842050903542 2.3569080388979997 1.8329497074580565 
48.75 1663334.4112376047 2.0902076667228653 0.049946175373065727 0.04868082379256755 2.627831929542 2.0427428748406316 
49.1667 1633121.8461014442 2.0522414376517193 0.0505808896390216 0.0499948927094116 2.765884267934 2.373458000758296 
50.0 1570937.0524674132 1.9740977213134516 0.05180455737309853 0.0517438098647478 2.924033808598 2.6250878538286777 
50.8333 1507647.1058516973 1.8945652287798422 0.053064377302311554 0.05296236947823685 3.047733426467 2.8935584378425916 
51.6667 1444799.539119477 1.8155886472030671 0.054323850237211785 0.05423641661117484 3.098571811323 3.0259707581131448 
52.5 1383900.8873846522 1.7390611444416075 0.055556546309749315 0.05553732687238733 3.07037197043 3.0335115586812154 
53.3333 1326386.657867181 1.666786632070022 0.05672906504057476 0.05683265666165238 2.960462241412 2.965783160119069 
54.1667 1273587.2822863932 1.6004369798945293 0.05779870451963326 0.05808485676777431 2.769819222494 2.820433090530606 
55.0 1226695.164841565 1.5415106072241525 0.058715153557297374 0.05925173000430162 2.5023857478380003 2.59871891277251 
55.8333 1186735.451258579 1.491295750171408 0.059421605724631815 0.06029074911395882 2.165729632146 2.3042569983765704 
56.6667 1154541.9639847511 1.4508402209262503 0.05985344478756685 0.06115969582828318 1.7715644872810001 1.9435491739851882 
57.5 1130740.1918442007 1.4209300319265818 0.0599312771424051 0.06182199640392394 1.3361674148559999 1.527167538576788 
58.3333 1115743.232110656 1.4020842965165474 0.0595347121231778 0.062248139323166196 0.8814427612569 1.0681268823139045 
59.1667 1109786.1927074618 1.3945984600260595 0.05839367882551476 0.06241908830696663 0.4405054196931 0.5802859796950619 
60.0 1113201.2781878035 1.3988899830086283 0.055389582868205126 0.06019797210090583 0.0948432122807 0.16533976135908204 
60.8333 1127598.1383981192 1.4169816111172233 0.0455962179459007 0.05083448772735344 0.03092103544575 0.0 
61.6667 1152534.49684147 1.4483175633143883 0.02866958498508589 0.034616284646496354 0.02292613590187 0.0 
62.5 1186053.158226506 1.4904383554605456 0.007534637937512041 0.012816290931457308 0.05029641643346 0.0 
63.3333 1225364.5317042123 1.5398384843085802 -0.013280390339223834 -0.00641598349113659 0.1937771162575 0.09496057663965368 
63.75 1246448.7497458297 1.5663336941110726 -0.022593257637765464 -0.015278022065924102 0.3875954059102 0.32665008174177745 
64.1667 1268145.0973117778 1.5935981285602379 -0.03084561946057883 -0.02439828958351331 0.5592078674862 0.398364670791492 
64.5833 1290291.4281305915 1.6214280286419795 -0.03804852351829287 -0.032244275434759606 0.746052175451 0.5013263278102897 
65.0 1312568.3822325482 1.6494220747824053 -0.04383504718628193 -0.036688648438515825 0.9952214787115 0.9172620547913086 
65.4167 1334849.4253447058 1.677421259324594 -0.048337332652922754 -0.04113849596037644 1.23137805666 1.184059105336348 
65.8333 1357000.917126287 1.705257644863422 -0.051681304119209036 -0.0455666759120823 1.456292724571 1.1707345222852759 
66.25 1378854.336101539 1.7327194610668106 -0.053913989570271686 -0.048446468466631476 1.6772130546750001 1.3092795424009787 
66.6667 1400273.0461343902 1.7596350059022408 -0.05516839666671936 -0.050085913792341286 1.870795713249 1.5990476895187067 
67.0833 1421119.4124711163 1.7858313224372409 -0.05557790314081781 -0.05168843446116789 2.03134587076 1.6835815263950624 
67.5 1441312.8669068126 1.8112071656795543 -0.05541920890250087 -0.05324658663087156 2.113696369506 1.620545083668437 
67.9167 1460798.4049556751 1.8356934149537747 -0.055030179235744416 -0.05381648343475742 2.088621925775 1.6887948190258983 
68.75 1497144.4589184779 1.8813672134003825 -0.05417254522549005 -0.05410866541090087 1.933309242861 1.7907575466443577 
69.5833 1528824.1089330649 1.9211770357020312 -0.05328928604139242 -0.05428596241445893 1.671142147562 1.656108226735497 
70.4167 1554498.2979554958 1.9534401731499291 -0.05241704720543114 -0.05373872704286553 1.346546290199 1.4507678007792297 
71.25 1572923.921233334 1.9765944942409173 -0.05151529935882196 -0.05335352612685762 0.9744557981923 1.163084160477275 
72.0833 1582972.1385605717 1.9892214565356865 -0.0504354204234417 -0.05314605169394193 0.5714983975581 0.7451731075737239 
72.9167 1583504.3524570386 1.989890256242598 -0.048541750058001126 -0.05313527423383446 0.1810300259099 0.27571900770138796 
73.75 1571736.745325514 1.9751026449967068 -0.040545331852995976 -0.045481813418039474 0.03241840867735 0.013854871147382791 
74.5833 1545868.8268305096 1.9425960599136805 -0.02306701239561824 -0.028657738788854026 0.02163000028131 0.0 
75.4167 1506991.072481777 1.8937408329336618 0.0005975072325226621 -0.0034355488647144217 0.06969990371868001 -6.3103113577608905e-06 
75.8333 1483565.3470102483 1.8643031981151155 0.012500247139920524 0.0065322831296497075 0.2466281920275 0.1917636119602279 
76.25 1457820.996707945 1.831951893402652 0.023669115724133927 0.017487468317969546 0.4543958444232 0.40244389163832767 
76.6667 1429938.594122106 1.79691383295141 0.03375127582776003 0.029353567892146826 0.7475125431837001 0.44173656918230264 
77.0833 1400212.7414697271 1.7595592248256477 0.042144343260259905 0.03593555568820572 1.179066201125 0.9241613647005887 
77.5 1368739.5669867406 1.7200088673292875 0.048780982850517955 0.042809311693801755 1.6873298983690002 1.4527980924689756 
77.9167 1335617.3578442635 1.6783862717642193 0.05362362874798298 0.0485387225874061 2.283479286244 1.7009003606129491 
78.3333 1300936.0590058907 1.6348044663051857 0.05668962596391525 0.052295909482470426 2.954266703979 2.265656076992327 
78.75 1264661.153625822 1.58922007580451 0.058341611230333705 0.0561657397614006 3.603621292061 2.6719011997285627 
79.1667 1226534.51182857 1.5413087246939914 0.05953504783343284 0.05807049881187187 4.023152203937999 3.1973196382726354 
79.5833 1186515.8763004942 1.4910198241413153 0.0607068023301729 0.06010552303550809 4.329494349878001 3.7568850706561805 
80.4167 1101298.7794096144 1.3839328619202602 0.06321360102434519 0.06266552456412455 4.800598199265 4.2187975805465 
81.25 1010172.9060518922 1.2694207122032308 0.06612294003701998 0.06546524824426281 5.347728601428 4.8875337906704805 
82.0833 914519.7651310714 1.1492194302793748 0.06946456695958625 0.06878498166337921 5.866364319189 5.391778119097987 
82.9167 815793.1135500643 1.0251558609512104 0.07331971813361701 0.07272379661785378 6.3423459137939995 5.838751851491443 
83.75 715497.8200922168 0.8991210781044879 0.07778371405098546 0.07732093534957307 6.76567671222 6.246263932466483 
84.5833 615148.5760882646 0.7730184990020456 0.08297571944043722 0.08271533023958011 7.123279737786 6.596536122046363 
85.4167 516228.13758301665 0.6487114098428585 0.08904850882518582 0.08910010604589957 7.3990591750390005 6.865989343759632 
86.25 420145.7920019559 0.527970773436004 0.09619883856174682 0.09673402862008817 7.572992589006 7.0322453391113955 
87.0833 328197.74676287983 0.41242545206199466 0.1046764730828885 0.10599504707589291 7.619524094888 7.060031922320235 
87.9167 241535.05184438586 0.30352189778350097 0.11477998887230616 0.11740124091321374 7.506287935018 6.895201234907916 
88.75 161153.02998706207 0.20251087004443594 0.1268063238670032 0.13042348755061287 7.195214748073 6.588864693498574 
89.5833 88064.47460738436 0.11066508258752143 0.1405481635263144 0.14277507335815315 6.676854775707 6.371826404256839 
90.4167 24493.112785016754 0.03077895327558195 0.15223847295344087 0.15281699039697275 6.243696637356001 6.237399614428484 
91.25 -28283.56146704906 -0.03554217156889467 0.15992880886495792 0.1598717608659364 5.766885421195 5.962002881206496 
92.0833 -70129.96100533061 -0.08812790811635413 0.16395165461555328 0.16403547099115245 5.080825147092 5.470080018891389 
92.9167 -101105.07930988248 -0.12705238976021607 0.1645245992087597 0.16625982780687903 4.314092641598 4.659856439050987 
93.75 -122100.71914705294 -0.15343628890816485 0.1633543333695572 0.16725759231835294 3.2858036718330004 3.576223217105116 
94.5833 -133957.17992452043 -0.1683355569385918 0.1614289649191909 0.1675689529162132 2.1613539984199996 2.3869236373483713 
95.4167 -137373.8324085205 -0.17262904907603338 0.15882262051675372 0.16748710092602742 1.13720970187 1.170484008207897 
96.25 -132880.69680748906 -0.16698280835772014 0.15466715821660668 0.1645648384067064 0.394651767514 0.2823212714986339 
97.0833 -120439.34886104584 -0.15134854943399995 0.14620500880566162 0.15647318749250383 0.1474572313351 0.0 
97.9167 -101110.32163387151 -0.12705897745882874 0.13304703947313778 0.14390190168756617 0.09801644452989 0.0 
98.75 -76731.11817886215 -0.09642316686897742 0.11644023291832337 0.12804606317445288 0.0785163142069 0.0 
99.5833 -49274.38866703042 -0.061920022978588375 0.09773933251470744 0.11018865162935249 0.06885149712447 0.0 
100.417 -20862.85140050239 -0.026217032277101534 0.07853477799666841 0.0917102486069271 0.06694194135338999 0.0 
101.25 6295.153441456663 0.007910723121960303 0.060584654575707275 0.07404712274200183 0.08158584315365999 0.0 
102.083 30147.18376823515 0.037884068421083605 0.0453027786023497 0.05853414908110191 0.1040504492783 0.0 
102.917 48912.41792103049 0.06146515712400925 0.03356177581431808 0.04632954514740186 0.1069299964336 0.0 
103.75 60908.743477034295 0.07654018441873447 0.026218089661364262 0.03852732957798191 0.08912402718792001 0.0 
104.583 64589.99495108544 0.08116618145349275 0.024103114728328854 0.03613310332664302 0.05387271718391 0.0 
105.417 58462.838113195925 0.07346656908977027 0.02830901077845558 0.04011810675570836 0.02395235291035 0.0 
106.25 41128.69273195504 0.05168383957538475 0.04015056529600839 0.05139195376367159 0.01945635636211 0.0 
107.083 11656.677820390043 0.014648213362320178 0.06028375358703968 0.07056007424620613 0.01787819761313 0.0 
107.917 -30564.935651359898 -0.038409030919902803 0.0891222234569707 0.09802032684250647 0.017693206248739997 0.0 
108.75 -84968.58528763292 -0.10677467333021814 0.12470488093328033 0.13340357817590853 0.09012471538637999 0.0 
109.583 -147570.96787843574 -0.18544314742801163 0.15708991535143324 0.16712528100860377 1.0600316300450001 0.688431893943472 
110.0 -177903.1097292941 -0.2235596410305317 0.16210782085644357 0.165201382802121 5.44862270262 6.227507225221791 
110.833 -239172.42234175873 -0.3005529299880578 0.15688494722941942 0.15791925092472694 9.632948787422 11.191158244543761 
111.25 -271937.8692735465 -0.3417272049370541 0.15162634591824903 0.15198071495174786 11.62526155021 12.23154043599387 
111.667 -306075.42367273435 -0.38462572098185827 0.14479663815748403 0.14482552973522095 12.540179436959999 13.253584631616564 
112.083 -341709.51237797446 -0.42940483749935804 0.13698589055942212 0.13674668740082152 13.04508169688 13.61066321834227 
112.5 -378856.9513402669 -0.4760856860368033 0.12854442379981473 0.12806356808277586 13.22734915496 13.62521165923698 
112.917 -417699.18965962355 -0.5248962822580332 0.12026518730920126 0.11954616051964295 12.84256631301 13.235827508605924 
113.333 -458352.1306738845 -0.5759822745929217 0.11280322917513316 0.11192740649152544 12.05804731253 12.53003631092109 
113.75 -500766.21843865723 -0.6292813892051309 0.1064223929765154 0.10545782178990326 11.18376119334 11.684328009275491 
114.167 -544712.2190250338 -0.6845055622438562 0.10095723699409535 0.09993851418627941 10.48146127932 10.913495272478176 
115.0 -636203.944095116 -0.7994774547816271 0.092009904980034 0.0909050980965137 9.473801352619 10.301324167889588 
115.833 -730964.6357974904 -0.9185572519421338 0.08491392788608478 0.08375775271935393 8.688926225287 9.342875613635517 
116.667 -827256.757399458 -1.0395615006714605 0.07912300134294473 0.07793245600886245 8.010776185677 8.544120116738778 
117.5 -923391.1027933429 -1.1603674819702974 0.07430624003659085 0.07309833804530275 7.375564389629 7.833545268325636 
118.333 -1017725.0978884175 -1.2789110763600824 0.07024901828513358 0.0690356923594031 6.754830557215 7.165388061884821 
119.167 -1108680.8745807544 -1.393209476303362 0.0668035051678689 0.06566038240087502 6.136087550909 6.5016211922594005 
120.0 -1194771.8575900088 -1.501394596208241 0.0638629309541412 0.06285764586637965 5.514725302736 5.852042915632401 
120.833 -1274631.9257527245 -1.6017497175903082 0.06134693795920849 0.060514784417309064 4.890312640243 5.216868611720369 
121.667 -1347044.0764050183 -1.6927455097982615 0.05919246102224929 0.058570038423299886 4.264747401074 4.581539818396874 
122.5 -1410966.715966216 -1.7730730677356723 0.05734741796226141 0.05697439108866664 3.641317729367 3.953753469860365 
123.333 -1465556.2460149392 -1.8416722943612673 0.055765646991964964 0.05569120438868769 3.024241797773 3.3349163826821293 
124.167 -1510184.7734676795 -1.8977541559556912 0.05440166854124366 0.05469159006055846 2.418505851748 2.721072176545372 
125.0 -1544451.553885907 -1.9408150622053224 0.05320299966446445 0.05395141623703892 1.8300167024240002 2.120768160745291 
125.833 -1568185.3807831674 -1.9706398686941244 0.05209391274396944 0.05345196387273554 1.2663239561889998 1.5370798182164227 
126.667 -1581428.1634793205 -1.9872812402266526 0.050926662248578204 0.05317768730149064 0.7391994869733 0.9696138641625984 
127.5 -1584340.5877926918 -1.9909411005574622 0.049251814526431105 0.05311799000883166 0.2773406591469 0.4210202905413824 
128.333 -1576143.600236355 -1.9806404622020404 0.04368008420124512 0.047786802251728266 0.037858278283630004 0.07586487602932994 
129.167 -1555906.4565820356 -1.95520971746842 0.029899292585343754 0.0346248922516037 0.021754859070389997 0.0 
130.0 -1525578.5468994407 -1.9170985421653899 0.010343854538510486 0.014900111692019546 0.03267374007801 0.0 
130.833 -1488247.4800201277 -1.8701869399819024 -0.010121374263815638 -0.004907365425302457 0.13828383395139998 0.04411957285342373 
131.25 -1467859.3015762041 -1.844566399334099 -0.01942908290708421 -0.013583136625914927 0.3098894274832 0.24781929488983545 
131.667 -1446683.5137924496 -1.8179561195999312 -0.02778702695679309 -0.02259462728578776 0.4681428024184 0.3412203132370573 
132.083 -1424900.928459431 -1.7905833155765696 -0.035190019518673545 -0.030731262736899412 0.6471386954153999 0.42141184934417947 
132.5 -1402830.3201655713 -1.7628485712260706 -0.04129798000447649 -0.03554732192341081 0.8856009003633001 0.7872682311536489 
132.917 -1380603.8003741559 -1.734917902709439 -0.046248936314793515 -0.0404004848444206 1.1174615545039999 1.0549445542173088 
133.333 -1358370.5967481507 -1.7069788350385495 -0.05014394506067549 -0.045258296384781405 1.347806061175 1.0675837247621494 
133.75 -1336294.2812108516 -1.6792369187544258 -0.053051095054513026 -0.04854696556324489 1.573386476945 1.2350660954556545 
134.167 -1314525.0976668638 -1.6518809559158498 -0.05507207377595069 -0.05090317444043513 1.782070685897 1.5195374709796876 
134.583 -1293199.248072511 -1.6250821029489781 -0.056340980098329 -0.05321765115266586 1.9589754820250003 1.609729507852291 
135.0 -1272408.918022845 -1.5989562036890828 -0.05709669500038003 -0.055480211451567785 2.067930683754 1.5851321616901386 
135.833 -1232753.528854922 -1.5491237719750064 -0.05810309370990388 -0.05778264180997317 2.06628685017 1.6937286981779325 
136.667 -1196654.2449301374 -1.5037600739038244 -0.058876430470300396 -0.05961114925984079 1.922815712579 1.7904625976206323 
137.5 -1165403.4135266528 -1.46448912096152 -0.05943310693557284 -0.06086320032627612 1.692357877926 1.6707035999287625 
138.333 -1140181.748792412 -1.432794642305362 -0.0597154270031441 -0.06155741815354343 1.389368544472 1.4911648447807182 
139.167 -1122016.1694320256 -1.409967102038645 -0.059625236103060066 -0.06206853437812421 1.0289609445060002 1.1898416730679353 
140.0 -1111771.1844033427 -1.3970928741577457 -0.0589838005699703 -0.06236201826342658 0.6330536952828001 0.7845055292812086 
140.833 -1110228.331950784 -1.3951540685855333 -0.05728246170656692 -0.06240635948981588 0.2465298975857 0.3270594473008981 
141.667 -1119016.2432405918 -1.406197283604917 -0.051308737946436776 -0.0566908445208425 0.04166814690872 0.04283043535174247 
142.5 -1139804.8670714067 -1.432321038766969 -0.03714926346162615 -0.0431702607585569 0.02519967222842 0.0 
143.333 -1171953.7193782984 -1.4727204780584384 -0.016092930523182995 -0.022261168650575813 0.03281389044487 0.0 
144.167 -1213383.7333695355 -1.5247829690956356 0.007552832123831073 0.0012035712458167147 0.13605557990849998 0.028311601192487365 
144.583 -1236680.6090900237 -1.5540586865416677 0.01853330120512729 0.010995061044122512 0.356263374879 0.2906040227448232 
145.0 -1261399.1108973986 -1.5851208720159857 0.028505376026381528 0.021385407958609548 0.5658927583673 0.4486272421030756 
145.417 -1287362.3771057436 -1.6177472745693189 0.03729496746000407 0.031573397694112826 0.8260541993148001 0.5119808994282484 
145.833 -1314240.4750269984 -1.6515232885580713 0.04437391280746596 0.036935761504807596 1.190673021559 1.018816556267291 
146.25 -1341904.6196464386 -1.686287077959783 0.04974837643006647 0.042461690032664645 1.582230875016 1.4490466337223247 
146.667 -1370230.4600857622 -1.7218823788521571 0.05346242852371857 0.047750519762141286 2.0027650312380003 1.5047146353721614 
147.083 -1399086.793109983 -1.75814431638753 0.05556748719238938 0.049957143777899615 2.440985880846 1.944947659501366 
147.5 -1428360.8733338993 -1.7949312105363517 0.05618358587976932 0.052208692461164885 2.874779966217 2.3174968968133176 
147.917 -1458108.2619985268 -1.8323128816132612 0.05587350263722928 0.05378460683592268 3.1685838589190003 2.4168242846215255 
148.75 -1519199.9193708757 -1.9090829224118997 0.05469506371684352 0.054286275746084245 3.254063628816 2.768562056133317 
149.583 -1581465.987284315 -1.9873287710218135 0.05345932747547374 0.053176847428310525 3.2479130085390002 3.1099871484191013 
150.417 -1643411.6691020832 -2.065172010589938 0.05222761515602662 0.05193630943181127 3.159240500191 3.2193502686231565 
151.25 -1703513.9828027897 -2.1406988054642935 0.05103610210981316 0.0507919116975577 2.996537657299 3.1009666932500606 
152.083 -1760265.382930589 -2.212014718153265 0.04991031098704765 0.04976082876406407 2.767415274125 2.9002672526438356 
152.917 -1812209.789387649 -2.2772899844414978 0.04886169386841748 0.04885545516688783 2.4813801750240003 2.637501847915798 
153.75 -1857980.5475310239 -2.3348072154544823 0.04789255475908983 0.04808629368912465 2.146902441628 2.3247697425335576 
154.583 -1896333.7985486607 -2.3830033321097996 0.046995151340896935 0.04746096180413106 1.77229828476 1.9690691652383463 
155.417 -1926176.540664465 -2.420504827867394 0.04614525514839133 0.04698584527879568 1.366249703694 1.57334440376431 
156.25 -1946585.287480446 -2.446151215493818 0.04528177686343063 0.04666644687100607 0.9390311168808 1.1468154914856021 
157.083 -1956797.3014029611 -2.45898401066075 0.04422881888977342 0.046508261258156214 0.5064265387637 0.694273711274882 
157.917 -1956008.7072935842 -2.457993034076477 0.04214509559280746 0.04599537243987539 0.11787666369399999 0.23070836622272442 
158.75 -1941223.366138645 -2.4394132264152066 0.0320881732826937 0.03637922636083557 0.02485565461981 0.0 
159.583 -1911947.6608888712 -2.4026242901986667 0.012798882170906271 0.017338782498321326 0.022963011968220003 0.0 
160.0 -1892500.9907608705 -2.3781868837943025 0.0010911861128302472 0.004690983658773629 0.06673541512401 0.0 
160.417 -1870622.9620812074 -2.3506941421242797 -0.010211766243157517 -0.0051265566982636734 0.1872319171414 0.12949293574297036 
160.833 -1846572.729654512 -2.3204717287207464 -0.020629031115596344 -0.015346737574600144 0.37056489302359996 0.31177697006554983 
161.25 -1820533.1440489735 -2.2877494203843933 -0.029906667275251916 -0.0259855329373182 0.6213790013061 0.3775538547513721 
161.667 -1792863.6671691753 -2.252978930266695 -0.03738083983037799 -0.031960861337362534 0.9982741875361001 0.7858537663910249 
162.083 -1763664.9999112235 -2.216286802845817 -0.043070571396107746 -0.03826947759291688 1.4310207781389999 1.182960571688514 
162.5 -1733077.7197547439 -2.1778496929926616 -0.046925525246389634 -0.042589894921931215 1.938192895115 1.456350560123401 
162.917 -1701198.1116270102 -2.1377885959152976 -0.049035697095204896 -0.0459041520899266 2.490827310018 1.9003824056891918 
163.333 -1667913.3143802364 -2.095961686112622 -0.050043710637658695 -0.048480907079195834 2.945073334375 2.227734830251547 
163.75 -1633029.2090956948 -2.052125026557034 -0.05082120690223386 -0.04999745492952323 3.2001833686150003 2.652264834282457 
164.583 -1558856.952034964 -1.9589174194041679 -0.05233955968753726 -0.051971955194768604 3.518385519926 3.091427055747194 
165.417 -1479895.999623224 -1.8596921601972976 -0.054011593313506016 -0.05351686347284801 3.8612900937949997 3.5562881949993996 
166.25 -1397632.4233478014 -1.7563167014433412 -0.05580972113237814 -0.055238037494341974 4.153348680771 3.9035591122152202 
167.083 -1313597.793126783 -1.6507156706635466 -0.05773520895089745 -0.05713030813995834 4.381367872417 4.145842054054091 
167.917 -1229347.1873009587 -1.544843236934387 -0.05977944909123601 -0.059184396819754514 4.536930566033 4.321192194152363 
168.75 -1146421.757821367 -1.4406360689148414 -0.061922879015425675 -0.061383795443794575 4.612193215632 4.428791417830043 
169.583 -1066310.9642699135 -1.3399658767170435 -0.06413590249669614 -0.06370504913144237 4.599724455262001 4.461184653749636 
170.417 -990417.2634658422 -1.2445950395571186 -0.06637712331983163 -0.06611400684915414 4.494009680322001 4.403792090210202 
171.25 -920023.0178288984 -1.1561350215779114 -0.06859171476713512 -0.06857927750347792 4.292165320016999 4.258663120659658 
172.083 -856260.2442061868 -1.0760083571036636 -0.07071044973242596 -0.07104771188647518 3.9949228895 4.0242508151912 
172.917 -800083.756832164 -1.0054149010881797 -0.07264989522826762 -0.07340026275727873 3.607714898754 3.6982312618052795 
173.75 -752248.1210781343 -0.9453028683423168 -0.07431438066043379 -0.07555587203773073 3.1412895899830002 3.290808556934603 
174.583 -713289.1008322827 -0.8963455196241474 -0.07559940071719576 -0.07742962689131172 2.612047083277 2.80985628032834 
175.417 -683510.9370723026 -0.8589251754218484 -0.07639415478989588 -0.07894170999535244 2.041978892601 2.265328665943357 
176.25 -662982.5076933773 -0.8331283902512211 -0.0765762812316483 -0.0800286716311599 1.458459980619 1.6811368225017262 
177.083 -651551.080747526 -0.8187632354859672 -0.07597725691705642 -0.08065090688109211 0.8953210770286 1.0792089232950686 
177.917 -648909.1494245549 -0.8154432866717533 -0.07422927022474017 -0.08079627536948197 0.40115706898479997 0.4776946495937348 
178.75 -654958.532468853 -0.8230451656040403 -0.06987950043122548 -0.0768618547543306 0.08527407068453001 0.0896548751422127 
179.583 -670170.0295465934 -0.842160496591853 -0.05952936076874858 -0.06696854377505879 0.038950787418 0.0 
180.417 -693221.3848075018 -0.8711276839290363 -0.04382682757491607 -0.05197631619059828 0.02952741442561 0.0 
181.25 -722084.6810096187 -0.9073983716518189 -0.024800756409685206 -0.03320409648368705 0.03598072449486 0.0 
182.083 -754370.9090324064 -0.9479704423592249 -0.00507181508809587 -0.012205657438227435 0.08091851194657 0.0 
182.917 -787523.9863041918 -0.9896318279595991 0.01255040733882539 0.0033888109533342092 0.2017525957595 0.13463282210052038 
183.75 -819572.7736708355 -1.0299055219386029 0.026866982161531675 0.01678131239856162 0.35199454291410004 0.346427959250891 
184.583 -849032.3928798527 -1.0669255712524433 0.037947697348526696 0.029097079870321396 0.4729985557553 0.36413580503952614 
185.417 -874486.9858515164 -1.098912756164402 0.04598731908770074 0.03867788521573723 0.5373705573157 0.36315637273688856 
186.25 -894532.4273431445 -1.1241026008556274 0.05106768684558677 0.04252111974378692 0.5417253734507 0.5405756667633335 
187.083 -908015.598509524 -1.141046053448984 0.05366863303071396 0.04511117921197405 0.44097373898139997 0.5642365749701337 
187.917 -913843.1520018835 -1.1483691731449832 0.05410263065059197 0.04623223054232106 0.2455132851198 0.32235846093942094 
188.75 -910610.4377141751 -1.1443068245620154 0.051505256459971435 0.04412972560201256 0.04421306431745 0.09686478419226639 
189.583 -895618.8421739889 -1.12546782999616 0.0412982662683935 0.03437943501611329 0.01419564423914 0.0 
190.417 -867759.0664535203 -1.0904582033025267 0.022380186305104317 0.01625988875404971 0.01344303387586 0.0 
191.25 -827457.9261261637 -1.0398142967490407 -0.003050539695326122 -0.009951319257899716 0.05811821454627 0.0 
191.667 -803097.579874304 -1.0092021828195423 -0.01687181477097797 -0.024526270735102385 0.1935132391599 0.04144564782008114 
192.083 -776418.4903622282 -0.9756762501733016 -0.030178005502473636 -0.03595604825980403 0.4130170242419 0.36276121182181703 
192.5 -747445.8804727497 -0.9392681948196581 -0.04293340637942125 -0.048372944740437074 0.6903482617038 0.6295113067938382 
192.917 -716308.3198529342 -0.9001395821420904 -0.05488049619947476 -0.06172322497231175 1.06040871577 0.6871565094061229 
193.333 -683167.6363144565 -0.8584937709663201 -0.06571573763352748 -0.07287968741886497 1.556549051165 1.0178882053972313 
193.75 -648273.8687985833 -0.8146449694927451 -0.0749508815902848 -0.0808317818933535 2.23088222654 1.8836837743579038 
194.167 -612268.6983096001 -0.7693995378529701 -0.08114955045099566 -0.0828853072320217 3.481196274541 3.6266014547933585 
195.0 -536308.6798757331 -0.6739453635016173 -0.08686412753260712 -0.08770011285109769 5.362839418744 5.094626713461638 
195.833 -452001.5262545942 -0.5680018697171229 -0.09320781063247492 -0.09401157829260132 6.4208121614 5.723265187989433 
196.667 -359864.4372438042 -0.4522189889333442 -0.10146112749636185 -0.10253151459061416 7.432700353085 6.525806276419976 
197.5 -260661.65589446534 -0.3275570972922412 -0.11271268806639778 -0.11462228651990519 8.483640304865999 7.288933190909302 
198.333 -154971.648106905 -0.19474311648294212 -0.12887458638078864 -0.13147949877780596 9.538366767106 8.001468616582867 
198.75 -99830.27950107455 -0.1254504290745566 -0.13958376874301873 -0.14082154821785214 9.858081463756 9.057414730715292 
199.583 11698.315717646241 0.014700537087172576 -0.16021855218751782 -0.15785901853287723 11.39446806611 10.0650935369941 
200.417 119270.76919039429 0.1498800689106186 -0.16894265980796302 -0.1671559422047832 13.681051463200001 12.450850155717777 
200.833 170437.1993507467 0.21417770135148995 -0.1672131444312081 -0.16579087585240462 15.678471843570001 15.527044728706 
201.25 219921.97950213085 0.27636211006672773 -0.16223959324122708 -0.16074187782478902 16.56459092563 17.700314678939062 
201.667 267659.01112018724 0.3363502332009156 -0.15433964705506334 -0.1528266036503618 17.22462420902 18.568644488477986 
202.083 313898.4725562663 0.3944564541423294 -0.1446169589989549 -0.143086707955219 17.20528195608 18.534883598870202 
202.5 358905.54645992065 0.45101401123644674 -0.1342011398219322 -0.13272926889974884 16.53558920606 17.631650071000802 
202.917 402884.38486970373 0.5062794495010816 -0.12405385963257295 -0.12267152442325979 15.3053851701 16.13114427669436 
203.333 446109.5396455705 0.5605977809787396 -0.11529645659436688 -0.1140665954525229 13.492878223970001 14.322266276828056 
203.75 488535.3964852198 0.6139116850466174 -0.10822573193167286 -0.10718964643646767 11.692704625700001 12.48017945224938 
204.167 529884.9464044678 0.665873061948839 -0.10253457383090275 -0.10169120271231025 10.24396684132 10.908384670468447 
204.583 569862.2599525254 0.7161100357699723 -0.09784361797517803 -0.09717267104091554 9.111158588494 9.682297914489473 
205.417 644841.4749716446 0.81033169620037 -0.09062521265053182 -0.09017656946809238 7.620079521415 8.539568496313624 
206.25 711987.2085837403 0.8947095135746329 -0.08517820657344954 -0.0850570823907627 6.240002970468 7.048354082822002 
207.083 770370.03962987 0.968075542818751 -0.08099142515380266 -0.08123143796803634 5.071657526218 5.737467014683344 
207.917 819346.1363910955 1.0296207211333785 -0.07771093641763982 -0.07836961615480642 4.0464757006909995 4.611413527857333 
208.75 858552.7274389318 1.0788891764966513 -0.07509921979986417 -0.07626805932426928 3.12670231884 3.6154543420477703 
209.583 887889.698446297 1.1157551015347773 -0.07297398276958483 -0.07478959653978445 2.2945190260660002 2.7171119693603782 
210.417 907500.396959177 1.1403986320867086 -0.07115987044947834 -0.07384326878730141 1.544499327369 1.8926806432138192 
211.25 917736.1780610001 1.1532612939720048 -0.06941419527994358 -0.07336129541461167 0.8832343333517 1.1357010116744575 
212.083 919046.0803774056 1.154907365769661 -0.06717901589994454 -0.07330016997156674 0.3430036333791 0.43616720556123745 
212.917 911275.2401558353 1.1451422399487388 -0.06186100603022695 -0.06824614152917685 0.06479566531936999 0.04941030510068569 
213.75 894202.6688456062 1.1236882141062972 -0.050238913346938564 -0.057142418054447086 0.035273981087959996 0.0 
214.583 869538.1906351203 1.092693916686022 -0.033549640130963974 -0.0411010414673334 0.0281617317482 0.0 
215.417 839731.7742458017 1.0552380691826133 -0.014572693208892719 -0.021715431687431508 0.05043662460454 0.0 
216.25 807209.8581880972 1.014369824155594 0.004204413404457869 -0.0018308649858989057 0.1221900562068 0.016191268113376636 
217.083 774412.2256165416 0.9731551035388194 0.02040304150270798 0.012225430071309384 0.2677373878742 0.2176407802480853 
217.917 742935.9941583817 0.9336009045341606 0.033810890738202815 0.02572157128890984 0.4085083572297 0.36802583066999983 
218.75 714279.7386799373 0.8975903918579713 0.04441671599736163 0.0380141398812367 0.5151080828324001 0.3487943563416234 
219.583 689874.7772698817 0.8669222128671821 0.052237769698609 0.04620950037806326 0.5670142804303 0.4198029999406779 
220.417 671052.0787250404 0.8432689122794986 0.05731252939344583 0.0505652999811137 0.5467258186077001 0.5803719581142242 
221.25 658898.6851087592 0.827996507439061 0.05997681676117373 0.05338398206310757 0.4173890505783 0.5197138885798528 
222.083 654489.860755295 0.8224562153591366 0.060203412849973326 0.054407728049855275 0.2152196597688 0.2797849056317659 
222.917 659178.1842126882 0.8283477363716963 0.05680825514560267 0.051358518514570295 0.03528518890498 0.0746318464367233 
223.75 675185.3481878749 0.8484629318713978 0.045907197991309025 0.040947718690372836 0.01463139322812 0.0 
224.583 703240.9654382695 0.8837186602897045 0.02680718505420615 0.02270080027366117 0.01414267926835 0.0 
225.417 742750.4202171107 0.9333677054419227 0.0015550290816750067 -0.0029955082981324432 0.05108312191034 0.0 
226.25 791879.1099234058 0.9951046377066384 -0.025289158068168744 -0.0295417563742707 0.2512195225505 0.07663286256080754 
226.667 819328.5670486417 1.029598642846506 -0.037674500078543297 -0.04100765242040161 0.5881480776679 0.47434857205706465 
227.083 848427.0408484123 1.0661648634545198 -0.04885002950436813 -0.053167474338570164 0.908128453628 0.6786168049546831 
227.5 879035.6298969208 1.104628750851137 -0.05864016349046945 -0.06563888490137848 1.3008998297 0.7306122959360362 
227.917 910762.4555113463 1.1444978557599386 -0.06626854758008013 -0.07171082300819398 1.876795729767 1.4802138430709246 
228.333 943142.0862487637 1.1851872997801869 -0.07080774810738712 -0.07219882033013492 2.775475176451 3.1290843442933762 
228.75 975475.1195681577 1.2258181877579797 -0.07077461759295467 -0.07078450748332821 4.264049398199 4.45163350519286 
229.583 1044054.9025209725 1.311998084681718 -0.06842896692931434 -0.06799680019204057 4.703930208906001 4.8114147985099125 
230.417 1118084.8683957271 1.4050268834567707 -0.06598611098270826 -0.0653384788480098 4.889416777099 4.911029930767438 
231.25 1196361.4801433727 1.5033921748224923 -0.063589332799818 -0.0628086163265642 4.961268285929 5.002131080543402 
232.083 1277518.6778780203 1.6053773172981336 -0.06128871163620193 -0.06043448738863466 4.937335516195 5.0057847804747695 
232.917 1360090.7682375566 1.7091404662841623 -0.05911438229028109 -0.05823551258781623 4.827383646728 4.917478343800776 
233.75 1442551.8570787003 1.8127641266483032 -0.057085129277493346 -0.05622352166122413 4.640730981161 4.754833940494725 
234.583 1523354.5218845492 1.9143037499061166 -0.055211586104082284 -0.05440407091240629 4.386703144583 4.526676728173645 
235.417 1600968.4926441316 2.0118363420478116 -0.053498285599697576 -0.05277915730665561 4.074484366539 4.233902154776326 
236.25 1673918.6112523302 2.1035081647270197 -0.051945069437687404 -0.05134822678732265 3.7130723588539998 3.893089143543945 
237.083 1740821.1202285825 2.187580337009628 -0.05054778509340752 -0.05010906601688658 3.31110755934 3.5122668107096398 
237.917 1800417.4196019266 2.2624712555266018 -0.0492983339654136 -0.04905792350624516 2.876901239638 3.0926973726522378 
238.75 1851604.316265239 2.3267946069336105 -0.04818370582313914 -0.04819201638914494 2.418483651879 2.6474198959264563 
239.583 1893459.687858022 2.379391618097274 -0.047183185702795685 -0.04750725913297593 1.943780229123 2.182976450290792 
240.417 1925261.886101771 2.419355439045501 -0.046261179864546816 -0.047000247227455105 1.461022774641 1.7011577924349617 
241.25 1946498.7125829891 2.4460424222690835 -0.04534656499042999 -0.046667791241771894 0.9798639552298001 1.2108322174509885 
242.083 1956847.8068105695 2.4590474776277538 -0.04425398269535536 -0.046507484225255524 0.5155213272036 0.7161831293740166 
242.917 1955962.663162343 2.4579351733146977 -0.04213114419767351 -0.04593180115287465 0.1168128621661 0.23380127303678974 
243.75 1941387.0425598759 2.4396189082722084 -0.03221716242022948 -0.03645205391963824 0.02477714827527 0.0 
244.583 1913234.233544198 2.404241045079581 -0.013617689572791926 -0.018141923555170525 0.02178354149873 0.0 
245.0 1894815.9107789309 2.381095898083257 -0.002421439411056566 -0.006162945161253486 0.058396352961280006 0.0 
245.417 1874270.757435008 2.3552780969583993 0.008455318961871034 0.0035984581358441403 0.1576760676168 0.09801845427001837 
245.833 1851933.0053968078 2.3272076498780314 0.01847092692567554 0.01309080565148335 0.31171590963240003 0.2736345518721361 
246.25 1828009.4154067896 2.297144380053977 0.027433116041880996 0.02325752260301206 0.5161767143243 0.3319611970432329 
246.667 1802800.422294882 2.265465825028071 0.034941183709366115 0.029825641591236796 0.8008706426067 0.5985522294144582 
247.083 1776545.32411688 2.2324726956059555 0.04077288380262663 0.03549714698798967 1.1508069856919998 0.9951822217478928 
247.5 1749362.8563738225 2.198314199218743 0.04503143623451274 0.040904541665187644 1.5331775892069999 1.152158051214943 
247.917 1721399.5673233722 2.163174493838302 0.047770137642840514 0.04380797824304761 1.947282283706 1.5144316354525544 
248.333 1692751.8067236515 2.127174656141549 0.04918582111008042 0.046788381155673076 2.356350462047 1.833657197173143 
248.75 1663334.6928871518 2.0902080206541243 0.04994546751048425 0.04868081259775581 2.627801745105 2.043332227157078 
249.167 1633122.114797016 2.052241775304533 0.05058021433333185 0.04999488200629232 2.7659181570849998 2.3717530243091995 
250.0 1570937.4438916852 1.9740982131916984 0.05180357361653664 0.05174380251272592 2.924112207036 2.6246723758737835 


==> data/static_result_minorLoops.txt <==
t h mu0h mref mmodel pref pmodel
0.000416667 5023.183609414568 0.006312318689987787 -0.006079817164602412 -0.00528571133133837 0.013776462875000001 0.0 
0.000833333 9935.690143943113 0.01248555646582248 -0.011882459330693306 -0.010454961248097349 0.13161471910849998 0.0 
0.00125 14668.40751584744 0.018432864516659053 -0.01723521546719611 -0.015435025642680001 0.5058020835256 0.0 
0.00166667 19259.34322446749 0.02420200447478057 -0.02223459495098701 -0.02026589840851288 0.9115472356609 0.0 
0.0025 27977.32712445678 0.03515734614450875 -0.031080296647568235 -0.029439512170158635 1.877466022772 0.0 
0.00333333 36140.53743770765 0.0454155387644357 -0.03855534925443837 -0.03802935809416163 3.453616564605 0.0 
0.00416667 43775.995319010544 0.05501053811911388 -0.04473551167029691 -0.043677208361460954 5.382154028824 3.29236558359496 
0.005 50917.95148241745 0.06398538492520167 -0.049714682125843894 -0.04759997268863482 7.575724563554 8.83514286321082 
0.00583333 57599.69448153571 0.07238191081288366 -0.053584302570075404 -0.05126996179753743 9.967932067173 10.147548375741573 
0.00666667 63865.381906855386 0.08025560584691335 -0.05646308617341338 -0.054711429783796416 12.402990477860001 9.392671344392083 
0.0075 69756.89022600216 0.08765909354851122 -0.058463959877572455 -0.05794737755909582 14.803344015410001 8.721148351486526 
0.00833333 75310.1213631354 0.09463748960615277 -0.05968477437562484 -0.059875117389855445 17.1461216115 11.048853749857376 
0.00916667 80564.4948041157 0.10124033000671319 -0.06023215299253625 -0.059608220338446066 19.31530514372 19.213576904339977 
0.01 85558.2416411551 0.10751565735756527 -0.06020965701464768 -0.059354550938876136 21.24609642982 23.49733613948164 
0.0108333 90326.23242255977 0.11350729128206319 -0.059712319240183026 -0.05911234952137112 22.83911917578 21.995424036613063 
0.0116667 94905.95494162767 0.11926234033061657 -0.05884166064233329 -0.05887971183482225 24.01460184 20.707617572433808 
0.0125 99352.28544817455 0.1248497640325365 -0.05774280740234136 -0.05865385044782016 24.447925701160003 19.666633054999142 
0.0141667 108041.88808072761 0.1357694407497538 -0.055384230695473276 -0.05663884396939703 23.47947176777 21.65533293608701 
0.0158333 116543.34203630069 0.1464526828664179 -0.0530647715261642 -0.05450235351032236 22.07901819396 23.450943279888065 
0.0191667 133043.1124537136 0.16718690587812296 -0.04890900659068572 -0.049974791871246746 19.4652036113 22.48334818889261 
0.0225 148800.0224710847 0.18698762297966234 -0.04554624661412719 -0.046054444420025126 16.785581254820002 19.835256898412492 
0.0258333 163655.7704863448 0.20565590651099122 -0.042937848349980885 -0.043290014078225914 14.41812453883 16.700635599896895 
0.0291667 177408.01805950786 0.2229374904894701 -0.04088782443970078 -0.04116311743448778 12.39578736785 14.051027267637863 
0.0325 189891.06026237342 0.2386241439610596 -0.03924080032705034 -0.039545968661310105 10.623344193129999 11.930599850869408 
0.0358333 200982.59245720285 0.25256217438519196 -0.03789504227474558 -0.03827524376734223 9.022515419992999 10.10089999269811 
0.0391667 210596.28152518024 0.26464309236513367 -0.03678068179347464 -0.03727683691955269 7.5498703627729995 8.478416656397545 
0.0425 218677.16660539852 0.2747978320461405 -0.03584597403547517 -0.03649720317992264 6.1818044168310005 6.99323908007614 
0.0458333 225198.73421928563 0.28299307560841125 -0.03504872136411543 -0.03592150832064073 4.906477362365 5.6074518746459185 
0.0491667 230160.2624439943 0.2892279158569405 -0.03434934936915491 -0.035491203854879694 3.720105746082 4.317326676396731 
0.0525 233583.0643141332 0.2935291355409092 -0.03370219646267377 -0.035213174709881445 2.6260421615019998 3.1046963272206707 
0.0558333 235502.6595701886 0.295941370082625 -0.03303753882864801 -0.03505724060740911 1.637474614481 1.9563597869466822 
0.0591667 235945.40200835917 0.2964977366391007 -0.03220548971130037 -0.03502137934870936 0.7905668298405001 0.8612048592712801 
0.0625 234816.26229578617 0.29507881782874235 -0.030697507995758006 -0.03383322716525633 0.2042741544589 0.16120426730628587 
0.0658333 231521.0040579653 0.2909378742000946 -0.026701208330985004 -0.030365748139665638 0.08763876907724 0.0 
0.0691667 226304.72949416257 0.2843829102605946 -0.020469653216105256 -0.0248768542999922 0.056924384485779994 0.0 
0.0708333 223137.4651810782 0.2804028085414094 -0.016796895339636943 -0.021544058573067792 0.06273706492502 0.0 
0.0725 219702.03230246573 0.2760857162640695 -0.012945290013528727 -0.01792907892938106 0.08420302279029 0.0 
0.0741667 216032.24064872123 0.27147412006422594 -0.008944761451232528 -0.014067492167652296 0.1146760475069 0.0 
0.0758333 212201.90867765143 0.26666078295177675 -0.0049242349094312686 -0.0100369747355748 0.1704121976726 0.0 
0.0775 208264.69695278193 0.26171313677958574 -0.0009606489494623643 -0.0058939916702103745 0.24573518227389998 0.0 
0.0791667 204268.8576065297 0.2566918169655413 0.0028837425885837897 -0.0016893169155173249 0.341001542599 0.0 
0.0808333 200254.6987053486 0.25164747611982424 0.00656750651347066 0.002534634832931426 0.4499702209138 0.0 
0.0825 196270.8090259108 0.24664117269997066 0.01002901280199849 0.006726735392811323 0.5827129521101 0.0 
0.0841667 192348.5559947694 0.24171232417670901 0.013250285692069262 0.009289554497875163 0.7212302473561 0.5887319729227333 
0.0858333 188520.76172217916 0.23690217603021999 0.01620982166810194 0.011558010703921096 0.866368927064 1.2891385134270945 
0.0875 184817.02518997266 0.23224792343805514 0.018894101579781 0.013752948708840473 1.011936927151 1.3489203463435722 
0.0891667 181263.67455463868 0.2277826513374176 0.021297466494112197 0.015858763933371905 1.153217974218 1.3055832158289282 
0.0908333 177877.75952603325 0.22352778502559917 0.023436973916649707 0.017865352210229418 1.269553676193 1.253815370693271 
0.0925 174682.32572142285 0.21951228447936055 0.02531376897808772 0.019759056085787235 1.3709136427170001 1.194003255150789 
0.0941667 171696.8533872967 0.21576062929840603 0.026936877724182923 0.021529749559662803 1.448050336115 1.1250611092829277 
0.0958333 168937.5743098051 0.21229321694678538 0.028322178096375477 0.02316771852099117 1.491968213035 1.0484580502075675 
0.0975 166415.4214466852 0.20912378618438224 0.029497325736921445 0.02466492478825716 1.488367181433 0.9667726571432413 
0.0991667 164152.94461281187 0.2062806739442968 0.030459019004491557 0.02600798178413577 1.467041808099 0.8786513262294975 
0.100833 162159.51657226958 0.20377565838924577 0.03123509860748398 0.02719132556921608 1.390186612328 0.7839155276537838 
0.104167 159032.5374803595 0.19984618057201634 0.03229237256805131 0.029047563537585308 1.205149984411 0.6568025051420728 
0.1075 157175.57510426533 0.1975126528285243 0.032678597584734105 0.030149902983477805 0.8565960459883 0.4619351550974645 
0.110833 156741.26474175198 0.19696688233082435 0.032330360156523186 0.030407725756978893 0.4353784253736 0.21290545390072643 
0.114167 158054.29865672454 0.19861688941130118 0.03070281055049792 0.029026068469000327 0.09754333235953999 0.04037760756575755 
0.1175 161901.91451729892 0.2034519460998676 0.0260351998908022 0.02497736383579549 0.04815981161698 0.0 
0.120833 168322.76737963705 0.21152062777270858 0.01839123499955201 0.018220936563714873 0.03749924340696 0.0 
0.1225 172400.41988345506 0.21664475703266325 0.013732791376217277 0.013930172832861909 0.06954114834407 0.0 
0.124167 177005.87197886076 0.22243213882041776 0.008653785078234954 0.009084025007208563 0.1187999291704 0.0 
0.125833 182090.18570290567 0.22882127587801987 0.0032802820255192714 0.003733988704952923 0.2109199718786 0.0 
0.126667 184793.54037441025 0.23221841154843845 0.0005291744288579426 0.000889348028666026 0.3172498378478 0.0 
0.1275 187589.16834964728 0.23573150127210835 -0.0022271959317983446 -0.0020523884508092116 0.4149595870684 0.0 
0.128333 190471.39371142857 0.23935341248113326 -0.0049752721925246275 -0.005085248174607704 0.5328678095982 0.0 
0.129167 193435.45187575935 0.24307815782268302 -0.007704029781863643 -0.008204217546259829 0.6668562056014999 0.0 
0.13 196467.32276834664 0.246888119151797 -0.0103794235643559 -0.0113945437573241 0.8397520237483 0.0 
0.130833 199563.09487029497 0.25077838110886463 -0.012993053915038383 -0.014317733087955004 1.030005780812 0.23602685785056446 
0.131667 202713.74321382807 0.2547376025849 -0.015523908332224723 -0.016107037204011382 1.253551138962 1.4812563744013691 
0.1325 205913.2181213611 0.2587581813308403 -0.017958689102307787 -0.0179268674594604 1.504335677561 2.437403483203076 
0.133333 209146.2794740388 0.26282096604851124 -0.02026123569341795 -0.019765802166663876 1.8120878556889999 2.458515381511807 
0.134167 212417.29397096855 0.2669314440938473 -0.0224448981408611 -0.021626324278202352 2.116633099123 2.474374477628408 
0.135 215711.65910409225 0.2710712654140328 -0.024475582669670693 -0.02350012795468845 2.484773893466 2.487514528169981 
0.135833 219026.9086134328 0.27523733081537743 -0.026349925750114193 -0.025385810456646257 2.873972321263 2.4954271252159757 
0.136667 222357.7045224744 0.2794229323987582 -0.028057572262266715 -0.027280335582919257 3.296853013975 2.4972126239335446 
0.1375 225696.3384203518 0.2836183834893972 -0.02958243242585759 -0.029182268382132615 3.7649540102510004 2.4931734386921462 
0.138333 229042.34765610565 0.28782310270295236 -0.03092684678223044 -0.03108855362895352 4.247020547135 2.4881467922063907 
0.139167 232393.06412342814 0.29203373719815345 -0.03208782933199539 -0.032997520706779304 4.752350699662 2.481227172082791 
0.14 235743.3430915463 0.29624382191563997 -0.03305638243099687 -0.03490623851764679 5.295270567992 2.4729848289683583 
0.140833 239091.11173366796 0.30045075206444305 -0.03383143797102315 -0.03476581581187288 5.861707182132 5.8757978234075905 
0.141667 242349.51880849717 0.30454538715591845 -0.034199061448605655 -0.03451851876377365 7.073300180398 9.307731860935524 
0.1425 245523.013902486 0.30853331870530987 -0.03417498316621554 -0.03428028033957686 8.261170605801 9.179694298479406 
0.144167 251949.22563279088 0.31660873453024524 -0.03381021450677074 -0.03380811180911669 8.761725399575 9.043631917305582 
0.1475 265529.36130202934 0.33367403631153814 -0.03299138046690183 -0.03288507936589946 9.068960653449 9.192983478383525 
0.150833 280013.66855263105 0.3518755536118692 -0.032188424794968376 -0.03198140137854122 9.392261968822 9.441351654033499 
0.154167 295242.8688676081 0.3710131311437009 -0.03139769860027639 -0.031115874074119032 9.598940873718 9.664345557977663 
0.1575 311049.1482616357 0.39087588763364683 -0.03062889396035017 -0.030292300992740995 9.686935720572999 9.769072100420603 
0.160833 327252.70401167485 0.41123787631618913 -0.029889641599380658 -0.029515901130530542 9.661591093586999 9.76511361421603 
0.164167 343664.51101830637 0.43186156124585595 -0.029185295097700025 -0.02879085367575762 9.529370579633 9.653272758415747 
0.1675 360089.4704527471 0.45250177400375563 -0.02851934379979219 -0.028118731842072198 9.297316209009999 9.445311759567776 
0.170833 376329.6292308332 0.47290975940790253 -0.027893789893785922 -0.0274997993303549 8.972861227773 9.148662697011396 
0.174167 392187.4070678414 0.4928372307499041 -0.027309452335056016 -0.026934881628844443 8.563701526464 8.766041240384162 
0.1775 407468.7815677594 0.5120403722961828 -0.026766196173058875 -0.026423335937960812 8.077709805412 8.30899628897704 
0.180833 421986.38463953976 0.5302837303593979 -0.026263092489741974 -0.025962277877070283 7.522934235226 7.785538491043166 
0.184167 435562.45420416555 0.5473439225229388 -0.025798488293076384 -0.025554960313438957 6.907514270286 7.19757860845587 
0.1875 448031.5983078732 0.5630131111280431 -0.02536999444816567 -0.025196899208397627 6.239714919929 6.5573071532977805 
0.190833 459243.30931294954 0.577102162699131 -0.024974344718793454 -0.024887339132407482 5.52794576394 5.871909485685119 
0.194167 469064.15989364445 0.5894434075136566 -0.024607056181620877 -0.02462533142874246 4.780825404069 5.144830043231059 
0.1975 477379.57503071707 0.5998928663561273 -0.024261717463716307 -0.02440915310523528 4.007317576406 4.3857451813657695 
0.200833 484094.9763804585 0.6083316885746292 -0.023928474476438037 -0.024239984360938327 3.2170241251169998 3.6006349109024796 
0.204167 489135.7885625839 0.6146661599824256 -0.023590499947875168 -0.024114266454956734 2.420884572284 2.79466177264534 
0.2075 492444.6409549611 0.6188241865295078 -0.02321431450978508 -0.024033651865231764 1.633161640517 1.9736763978737504 
0.210833 493968.2487075968 0.6207388084985608 -0.022715110561604947 -0.02399652352572157 0.8788145759013 1.1382500363061365 
0.214167 493575.73898886493 0.6202455662390285 -0.021750747802148272 -0.023583499987407386 0.2364022482634 0.35832148843814415 
0.215833 492329.4938880095 0.6186794884576606 -0.020239981060821192 -0.02227212211165741 0.08587512658606 0.0 
0.2175 490271.7047002014 0.6160935942996388 -0.017744185738954768 -0.02010678624634732 0.05301560027533 0.0 
0.219167 487459.55265380576 0.6125597398157453 -0.014388159218248861 -0.017147662094639915 0.040080648475189995 0.0 
0.22 485792.99501002877 0.6104654817155558 -0.012436949585917003 -0.015394004791424831 0.04189358092357 0.0 
0.220833 483987.76114015066 0.6081969579301075 -0.010387377249167384 -0.013494423596772331 0.05516984370869 0.0 
0.221667 482037.4475722798 0.6057461216192997 -0.008219965258390062 -0.011442180372766564 0.06941846844129 0.0 
0.2225 479952.4748219779 0.6031260675891864 -0.005957302272611698 -0.00924824024460802 0.09271046721904 0.0 
0.223333 477753.29085152404 0.6003624915069983 -0.0036469645679862083 -0.006934119850812492 0.1330719112495 0.0 
0.224167 475450.282887022 0.5974684463460229 -0.0013110327165964451 -0.004510749287308546 0.1860652485463 0.0 
0.225 473054.1112614773 0.5944573282758023 0.0010279326372718818 -0.001989346030371042 0.2545829726082 0.0 
0.225833 470576.22772589227 0.5913435279910643 0.0033455839204796123 0.0006180396636800145 0.3420715245936 0.0 
0.226667 468028.7026093749 0.5881422135147097 0.005616216627518348 0.003298706631538195 0.4519632561567 0.0 
0.2275 465421.2277326183 0.5848655639478143 0.007820297228546368 0.005509642440250873 0.5828341671192 0.24955724881194882 
0.227917 464094.2610985258 0.5831980484961248 0.008900819854552879 0.006285054600865814 0.6858261349939 0.9305039041178883 
0.228333 462757.8012513749 0.581518603521074 0.009952790284651056 0.007066020305670717 0.7734598942666999 1.3089342360295373 
0.22875 461411.7560321365 0.5798271132122104 0.010977095382353575 0.007852740188090568 0.8654496817041 1.319065573762698 
0.229167 460060.35829818586 0.5781288967349875 0.011963763200474835 0.00864258755776337 0.9778409810473001 1.3256401166323195 
0.23 457334.7517425521 0.5747037985222854 0.013843880752082083 0.01023558885020015 1.133704376417 1.3356799787194333 
0.230833 454582.0101409369 0.5712446014051392 0.01559610545008277 0.011844475249250919 1.365718341642 1.3507768589546534 
0.231667 451809.4724695231 0.5677605278130134 0.017207707411545026 0.013464931796939417 1.621925738319 1.3635588832157912 
0.2325 449025.2752430773 0.5642618023919146 0.01866411408459774 0.015092202969634538 1.9100770242779999 1.3733964231244715 
0.233333 446229.8958359034 0.5607490250280851 0.019970158385224854 0.016726009757090488 2.207114741377 1.3819560585658661 
0.23375 444826.9118596021 0.5589859833668641 0.020571488038821088 0.017546034023252943 2.437444328625 1.3885907042152947 
0.234167 443424.5980357193 0.5572237838440092 0.021128846736243958 0.018365640051066223 2.6049105398070003 1.3911132765731147 
0.234583 442023.5934108839 0.5554632295091978 0.0216414236424062 0.019184480882641686 2.7905050083060003 1.392887021281833 
0.235 440621.4517042076 0.5537012462752033 0.022116170797425724 0.020004144469530694 2.956196979948 1.3936896892113353 
0.235417 439218.7608651591 0.5519385729811184 0.022552422791415484 0.020824140530840474 3.1323375189430003 1.3937639019093555 
0.235833 437816.46216741623 0.5501763924663314 0.02294863441570264 0.02123610522510866 3.316882607439 2.253299752252267 
0.23625 436415.2270994144 0.5484155485480966 0.02330394650485324 0.02143188830940501 3.507901744751 3.600902534501505 
0.236667 435011.55463322235 0.5466516417049625 0.023627994365011208 0.02162801283716942 3.665444340834 4.065627551459848 
0.237083 433608.4099916408 0.5448883981457959 0.023914169429141315 0.0218240636297945 3.859259421774 4.078575311691361 
0.2375 432205.03834634594 0.5431248693253501 0.024165220017317357 0.02202014613641734 4.039737184659 4.083428648688987 
0.237917 430801.1449641183 0.5413606848709382 0.024382745272993285 0.022216301540024297 4.219636693298 4.084900940307359 
0.238333 429395.84952372796 0.5395947385382768 0.024569823039175744 0.022412652838517233 4.38974042154 4.097913669577235 
0.23875 427988.49013814935 0.5378261985755991 0.024728988916351842 0.0226093616487526 4.553588527269 4.1081501110574585 
0.239167 426579.10927729245 0.5360551183521678 0.02486101478996747 0.022807159892930917 4.718135670248 4.1129520404288265 
0.239583 425167.09955852217 0.5342807346084534 0.0249683121129719 0.023005327302583978 4.87397634563 4.128778735266066 
0.24 423752.1957540766 0.5325027140494204 0.025052438500602976 0.023203900879105954 5.025666994928001 4.142394141735195 
0.240417 422332.6829848068 0.5307189016943744 0.025118600810559687 0.023403121288416595 5.153251571588 4.153970476333561 
0.240833 420906.5058137481 0.5289267146050483 0.025172867465256963 0.023603276997485767 5.253656831147 4.1811263205885085 
0.241667 418027.9223637227 0.5253093799573103 0.0252650234336926 0.024007262091516934 5.36165385146 4.215834215710824 
0.243333 412151.9395978678 0.5179254022413783 0.025444497407318183 0.024834145282018882 5.520835513044 4.286924875468976 
0.246667 399996.33429958305 0.5026502181193668 0.02581355562719111 0.025413112180928232 5.795294951048 4.874850556865057 
0.25 387460.9559080272 0.4868977970534148 0.02620440589317338 0.025766302162902932 6.061907339712 5.700281280715341 
0.253333 374747.94791494985 0.4709221600469828 0.02660305498980668 0.02613936416107565 6.240250016086001 6.011250204986122 
0.256667 362055.89988913573 0.45497286211222016 0.02700463408320708 0.026527805582744257 6.322227249627001 6.126731781855455 
0.26 349580.74717677257 0.4392961228667918 0.027403344523521063 0.026926413838232133 6.303961620678 6.150411952488468 
0.263333 337512.8728153947 0.4241311846915321 0.027792071341013833 0.02732921998815646 6.183127286506 6.0792978779765905 
0.266667 326034.1651171417 0.40970661518051754 0.028162351934122056 0.027729460440054754 5.959430580748 5.909017023500962 
0.27 315315.2113964571 0.3962367806752889 0.028504363481729512 0.028119530311928376 5.634737001723 5.642305824560503 
0.273333 305512.67112379725 0.3839185452724464 0.028806931724149602 0.028490925009308832 5.213447022135 5.281303597694629 
0.276667 296766.8942124805 0.37292827787463523 0.029057499945731646 0.028834164562652642 4.702786913195 4.8279327366821585 
0.28 289199.87207657215 0.3634192774139468 0.02924193278429073 0.02913896243707914 4.1130363378300006 4.291180353471232 
0.283333 282913.67266287864 0.3555198062551228 0.02934385914977221 0.029404414108647803 3.457729944793 3.67716535772227 
0.286667 277989.68365287804 0.3493321391750529 0.029342811840882683 0.029612553093013916 2.753956355012 2.998552792492539 
0.29 274489.5168586334 0.34493369986019773 0.029209079301167857 0.029767080958629066 2.0232130712400003 2.2670668210477496 
0.293333 272460.4335070239 0.34238387851982266 0.028888127650944877 0.029857120059547604 1.294511716448 1.493982003409374 
0.296667 271958.36754448444 0.34175296382401005 0.028241757201875096 0.029879521935875397 0.6174605303635 0.6857820646570912 
0.3 273194.63725483284 0.3433065061599645 0.02667937490143598 0.028578640796605104 0.13472422360060002 0.1360665031841432 
0.303333 276944.9282079238 0.3480192607627864 0.022131085595403735 0.024632347583389502 0.06212262546489001 0.0 
0.305 279702.3235250378 0.35148430591130175 0.01883548712065594 0.02173084192364566 0.04979769014359 0.0 
0.306667 282972.7571496636 0.3555940540109727 0.015011900094442188 0.018289484925331723 0.049896152744670005 0.0 
0.308333 286656.71580718295 0.3602234529928092 0.010879271917846118 0.014412990746672516 0.07519492586722999 0.0 
0.309167 288649.0303313774 0.3627270692619491 0.008698335967728371 0.01231655146135796 0.1024160467488 0.0 
0.31 290726.4090164616 0.36533758030826285 0.006473014577778133 0.010130602288675794 0.1313128291282 0.0 
0.310833 292876.4105457147 0.36803935191206627 0.004229782667172706 0.007868234768549975 0.1725558119743 0.0 
0.311667 295090.5141798834 0.3708216765966226 0.001985074761396865 0.005538414961456184 0.2236460831068 0.0 
0.3125 297362.78914908087 0.37367710153668926 -0.0002513658587282282 0.003147383598379405 0.2833210018967 0.0 
0.313333 299683.5985689425 0.376593516666217 -0.0024606582261052666 0.0007052812182378188 0.35743001841820005 0.0 
0.314167 302048.9253200025 0.37956587392400476 -0.004638216857184488 -0.0017836651119268465 0.4375673293289 0.0 
0.315 304445.2846232824 0.382577227837023 -0.006755827427236866 -0.004305265855241269 0.5413585316176001 0.0 
0.315833 306869.4312024037 0.38562350027069997 -0.008811170615082208 -0.006376712691706421 0.6507237010023 0.28302561460709386 
0.316667 309313.3027773312 0.3886945598651436 -0.010789975160803962 -0.007780821050897946 0.7768753685455 1.0598751942560303 
0.3175 311771.75969903474 0.39178394794689997 -0.012685463721386183 -0.009193308757151852 0.9137441634539 1.5046187706796734 
0.318333 314232.2556315463 0.3948758983252063 -0.014472386348092382 -0.010606967954540525 1.080370694429 1.5076398235426975 
0.319167 316700.3531460895 0.39797740113321917 -0.01617114191256525 -0.012024994586084303 1.229742004706 1.5066964689291733 
0.32 319160.1968056794 0.401068531841198 -0.017748429741803958 -0.013438279019297228 1.424152948184 1.503496974467089 
0.320833 321614.29935060005 0.40415244805170947 -0.01921723668844367 -0.014848264940207967 1.606092545304 1.4971447838707492 
0.321667 324055.96496448707 0.4072207355537536 -0.020567522596580668 -0.016251105313394187 1.807259104536 1.4877509578164079 
0.3225 326480.941018714 0.41026805033658975 -0.021795497571257188 -0.017644462858477483 2.0190047967119997 1.4758962745973847 
0.323333 328886.8237042306 0.41329137168467694 -0.022902121301108982 -0.019027497624197975 2.2340552130630003 1.4625770754096434 
0.324167 331271.7412433742 0.4162883474528333 -0.023889786639149896 -0.02039848051157006 2.45114282806 1.4464712233263666 
0.325 333633.96456448117 0.4192568048255246 -0.024761334056416052 -0.021756417502693748 2.667363376281 1.4306277172497166 
0.325833 335969.1199515667 0.42219124762914795 -0.02551303911315211 -0.023098794341733897 2.895574532453 1.4138819291419942 
0.326667 338279.16687891743 0.4250941382117131 -0.026157168983422917 -0.02442673744624424 3.10377546371 1.3948009345574626 
0.3275 340559.0163045337 0.42795908149443584 -0.02668834324931132 -0.02493333274272863 3.3284409051700004 2.3620628714750205 
0.328333 342811.5487405305 0.43078969723559596 -0.027121271052628567 -0.025138734740494106 3.523284747094 3.7175604891812775 
0.329167 345033.9708638522 0.4335824752419171 -0.027456454081923855 -0.025343698334515274 3.723957789291 4.021355429500355 
0.33 347226.897942541 0.43633818868202384 -0.02770300571125758 -0.02554688874739497 3.9041328704339997 3.9529415860915433 
0.330833 349390.4310392016 0.4390569645549308 -0.027868784404022264 -0.025747356180077785 4.068982778477 3.890614721488876 
0.331667 351525.8493678881 0.4417404103684278 -0.02796463949899152 -0.025945218586714225 4.209006980005 3.8262839736884042 
0.3325 353633.55545214686 0.44438903194852136 -0.027999239228380213 -0.026140513248267605 4.329076980137 3.7661570988419704 
0.333333 355713.59060770227 0.4470028812140819 -0.027980358643721972 -0.026333530273495498 4.428067062879999 3.708805652379737 
0.334167 357769.09286463313 0.4495859015300064 -0.02792356268370562 -0.02652676834334855 4.483692018597 3.6477184370570037 
0.335 359804.99516980693 0.4521442918201506 -0.027848926754025817 -0.026718165316517106 4.48048518866 3.5970187531113442 
0.336667 363823.04633657145 0.4571935238310527 -0.027689479110519322 -0.027095937752947552 4.411370649328 3.5482153825663127 
0.34 371576.3139844826 0.46693656730464994 -0.02737273731606766 -0.027676934345136628 4.212924764146 3.5025045770986747 
0.343333 378790.6676702199 0.47600239152045426 -0.027052404159636275 -0.02740825787533613 3.887875223666 3.7265338633991854 
0.346667 385283.55620573304 0.48416159588995245 -0.026735564120769096 -0.02717687619219289 3.472969656623 3.72946020751349 
0.35 390877.76798089413 0.4911914897361411 -0.02641967202421381 -0.026979566867215365 2.978938857927 3.2573127942029543 
0.353333 395405.427851787 0.49688111493148124 -0.026095535356591707 -0.02682516275950403 2.416079731713 2.7062717190808647 
0.356667 398708.2763693381 0.5010315967869446 -0.02574142555410087 -0.026712422332763497 1.797296963088 2.0799876081291426 
0.36 400632.2286882943 0.5034493065753806 -0.02530338899946742 -0.02664708415090794 1.1425721484690001 1.382385559416232 
0.363333 400995.52358291583 0.5039058364041924 -0.024609854040123395 -0.026635161541115115 0.49856762642279995 0.603379158766177 
0.366667 399231.94910269754 0.5016896633517476 -0.02247037215231327 -0.024779416989735847 0.09265954983548999 0.09569676789602925 
0.368333 397181.6171274059 0.4991131402033489 -0.019983403004807027 -0.022621928074838704 0.059611328105280005 0.0 
0.37 394369.21713240346 0.4955789741380467 -0.016617508172511574 -0.01966254301593323 0.04530298856701 0.0 
0.371667 390854.10481495736 0.491161753724834 -0.012534604022688765 -0.015963719629818296 0.04834170147609 0.0 
0.3725 388859.50290824356 0.48865526304604673 -0.010293737178137153 -0.01386487341602144 0.07078858271916999 0.0 
0.373333 386712.6381171357 0.4859574331836487 -0.007935504627428893 -0.011605806570059052 0.09330443003142 0.0 
0.374167 384423.98052185937 0.4830814212284877 -0.005486728492552904 -0.009197536372204274 0.12895008966879998 0.0 
0.375 382007.54107921576 0.48004483386814617 -0.002982886549748087 -0.006654806036897443 0.1818462031793 0.0 
0.375833 379473.4698212834 0.47686042600910883 -0.00044950911628453393 -0.003988296069519781 0.25312111380479996 0.0 
0.376667 376830.99871873314 0.47353979888787073 0.0020904248446875526 -0.0012077209332045924 0.3451591528614 0.0 
0.3775 374086.1632697067 0.470090536935081 0.0046222138729176965 0.0016805684393729758 0.4554381038893 0.0 
0.378333 371256.67920792877 0.46653490239830864 0.007102044402404319 0.0046579304332986515 0.6052148463666 0.0 
0.379167 368347.4274113274 0.46287902876965026 0.00951860330323269 0.006692682646735171 0.7777176033166 0.5701165962490947 
0.38 365366.4419650857 0.45913301197830186 0.011852894654251246 0.00843859708237954 0.9809151536298 1.4109701302756803 
0.380833 362329.01644844864 0.45531607050274464 0.014067918438109589 0.010217567669138894 1.2344012248629999 1.6430488524317937 
0.381667 359238.1811955649 0.4514320123731783 0.016157735218455486 0.01202781946830811 1.514686330318 1.6753766229509692 
0.3825 356100.31622281845 0.44748885495464347 0.018108225019715294 0.01386595189631551 1.8309570750370001 1.7061194783857065 
0.383333 352922.95543404773 0.44349606562992094 0.01990260417279761 0.01572752709751779 2.1903820179099998 1.734120368976356 
0.38375 351316.0554735583 0.44147677558555004 0.020750555440378342 0.01666898975157366 2.459649288696 1.7575421210297177 
0.384167 349705.1032129114 0.43945239327061714 0.021545760351675484 0.01761282616760529 2.684953278275 1.7706747500715407 
0.384583 348084.93229714455 0.43741642645200396 0.022301537793207486 0.018562063674882112 2.88549621062 1.7820749759114798 
0.385 346460.8818533777 0.4353755844747251 0.023004817846256485 0.019513574149670754 3.139735075148 1.7912635841572215 
0.385417 344828.86273784057 0.4333247287691692 0.023666240689543504 0.02046975336666962 3.359888039856 1.7976325716487827 
0.385833 343191.4072140724 0.4312670414715492 0.024279819271984325 0.021429117706718792 3.613465112589 1.8092095747920223 
0.38625 341546.7694629971 0.42920032872091135 0.024850332628823673 0.022392690021819706 3.8528084283650004 1.8182014151104045 
0.386667 339895.27430571103 0.4271249986994838 0.02537736970763394 0.02336028000399215 4.104345537522001 1.8258243953534425 
0.387083 338238.31920975493 0.4250428075167702 0.02585783750336436 0.023795731135849152 4.3740459266439995 3.100019213327418 
0.3875 336576.3147425598 0.4229542711070208 0.026291137163224638 0.02403976079648934 4.651603949676001 4.874031015696506 
0.387917 334905.3476475737 0.4208544719270213 0.02668755048752268 0.02428548296018007 4.891965223374 5.360785602339744 
0.388333 333228.9993597692 0.41874791054069155 0.02703853665352336 0.02453199668976419 5.184337611395 5.400074231179026 
0.38875 331545.7084918687 0.4166326248509111 0.02734849364149418 0.024779531333292193 5.45572908465 5.430487088800608 
0.389167 329855.2862329914 0.4145083775909297 0.02761838313827405 0.025028114674240876 5.733511500134 5.457334341749764 
0.389583 328155.9421665397 0.4123729188568953 0.027853205355306422 0.02527800997953228 5.992479234905 5.500649915158208 
0.39 326447.8864388586 0.4102265127264933 0.02805294567119588 0.025529186372633128 6.262162413366 5.540082453004331 
0.390417 324729.67317439313 0.4080673422589152 0.02822176450836709 0.02578245320528022 6.51401823898 5.573850329758615 
0.390833 323001.84024372126 0.4058960833622635 0.02835884947165235 0.02603850017689896 6.78044159093 5.620084466645216 
0.39125 321261.5929181066 0.40370922407683135 0.02847177665195889 0.026296387567905477 7.005606426432 5.664954185891377 
0.391667 319506.81990494014 0.4015041112740788 0.028566417095404518 0.02655642749149323 7.208053685634 5.7140097722186445 
0.3925 315943.18104227836 0.3970259106056847 0.028729588218246123 0.027084496581150586 7.439332637200001 5.797629860464548 
0.393333 312293.84871615673 0.3924400243551841 0.028896042261876444 0.027625678080418936 7.666035266257 5.940461179640592 
0.395 304749.0081403731 0.3829588980650289 0.02923141437825823 0.028520281151697524 8.027554554217 6.325937493359935 
0.398333 288713.78695745405 0.36280844483825053 0.029963982726272407 0.02915925386410062 8.733893432213 7.535159928340154 
0.401667 271530.32502729504 0.34121506973303956 0.030807731621333264 0.029898609580059465 9.58868874956 8.818900274915165 
0.405 253363.74794131189 0.3183862756873606 0.03175564936866095 0.030738344183371624 10.41574342122 9.58735733295903 
0.408333 234384.11376484705 0.2945357639687191 0.03282175567130789 0.031699718425385826 11.20044512826 10.31299948507367 
0.411667 214770.74122182294 0.2698888731314054 0.03402337788027906 0.03279213270338205 11.93428854889 10.98709086287559 
0.415 194709.25775015872 0.24467886949352807 0.035381306645624014 0.03402909459773229 12.60869251683 11.608969962740122 
0.418333 174388.17625723558 0.21914264536106132 0.03692083301067008 0.03543975315493236 13.21445663907 12.16427791374607 
0.421667 153995.24957061 0.19351613789550207 0.03867316043159927 0.03704861100413415 13.7414453107 12.639739640922487 
0.425 133713.6027217354 0.16802946879825123 0.04067731354928803 0.03887568674327896 14.17810309299 13.036879473057276 
0.428333 113717.60086124904 0.14290175177982253 0.042982772921394144 0.04096086698355725 14.510696859760001 13.339297700856648 
0.431667 94168.36750798917 0.11833546062545702 0.0456531722647188 0.04336868418267101 14.72215270044 13.515590184038794 
0.435 75209.01632793962 0.09451043727182797 0.048771018653934003 0.04609831018747103 14.79031055923 13.586232689289629 
0.438333 57057.3598700969 0.0717003930404502 0.052197843882196164 0.04928528967110679 14.71596217266 13.449882370773814 
0.441667 40034.49306336988 0.050308827719229746 0.055496045513087205 0.052616147213586095 14.5352328578 13.154470827181804 
0.445 24349.473078105537 0.03059845029638352 0.05846434964154268 0.0554807112821074 14.15744958851 12.983814457648352 
0.448333 10139.338283241057 0.012741468265156741 0.06103225129567949 0.058031580369067894 13.51898222094 12.65994945205252 
0.451667 -2487.7740536727397 -0.0031262290763238317 0.06314746012656387 0.06029828034448395 12.61538520504 11.912735391551568 
0.455 -13397.130501277528 -0.016835330704798892 0.0646330921201962 0.06225662634898729 11.51660442167 10.855422478669533 
0.458333 -22504.594548881916 -0.028280107562713732 0.0653792602279386 0.06389151483659969 10.25612343496 9.533469551699863 
0.461667 -29850.270605919224 -0.03751095633728927 0.06552669492453217 0.06521014447503805 8.807600348922001 8.040888367605172 
0.465 -35513.86245890056 -0.04462803576059214 0.06525352263556301 0.06622682274472286 7.222509427103001 6.488802607723039 
0.468333 -39584.61889617678 -0.04974349916775227 0.06470021724256338 0.06695757066566482 5.581608608827 4.931859976406537 
0.471667 -42149.553462907614 -0.052966691004464314 0.06394145231754318 0.06741800805450873 3.974032680493 3.398639690312292 
0.475 -43284.34575000552 -0.05439271304946318 0.06296564254541949 0.0676217202039127 2.494065582064 1.9077617849214663 
0.478333 -43031.22154177205 -0.054074627788250375 0.061622671155452786 0.06735536691091579 1.258935585182 0.5870436556162247 
0.481667 -41318.157204403484 -0.05192192765328887 0.0594250083622732 0.06555277232481105 0.4548735013093 0.0 
0.485 -37804.56918068858 -0.04750662272407134 0.055164860021910865 0.061855552896917375 0.2361552162534 0.0 
0.488333 -32698.052002502598 -0.041089583983103674 0.04897254220257468 0.05648215271663659 0.1607837483347 0.0 
0.491667 -26417.56211228288 -0.03319728762307998 0.041476282895372134 0.0498734242367793 0.127701934522 0.0 
0.495 -19379.873409971162 -0.02435346717290623 0.03327236477751511 0.04246792330097407 0.1274977624243 0.0 
0.498333 -12033.021925969639 -0.015121141313244449 0.02501643686041235 0.03473710174273665 0.1727242491439 0.0 
0.501667 -4677.966655232229 -0.005878506271126235 0.016982858308340374 0.026997647641498323 0.2265250763587 0.0 
0.505 2313.4342262328737 0.0029071471878785535 0.009620275192550652 0.01964085367684449 0.3061592166417 0.0 
0.508333 8630.298896854367 0.01084515344505671 0.0032279854606842464 0.012993849353638703 0.3780142507902 0.0 
0.511667 14011.078848142131 0.017606840951276265 -0.002007056138911911 0.007331852546144987 0.41491612274559997 0.0 
0.515 18214.076808969472 0.022888483957991486 -0.005928582489745129 0.002909192401789582 0.4078412739797 0.0 
0.518333 21041.894774160308 0.026442024816044594 -0.008465202687781219 -6.641641998578543e-05 0.3259694312181 0.0 
0.521667 22282.429290661155 0.028000926465470047 -0.009475268509891532 -0.0013717852578867956 0.1947248098903 0.0 
0.525 21677.962668285538 0.027241331305391855 -0.00866287905727875 -0.0007357272668313958 0.05783621853972 0.0 
0.528333 18733.78564886063 0.02354156934735458 -0.00509120900332922 0.002362321907376265 0.02752280404026 0.0 
0.531667 13192.465867055018 0.01657814154026966 0.001630498012393505 0.008193248872969107 0.02313448885266 0.0 
0.535 5045.384679941486 0.006340217378015465 0.011322114129578674 0.016766122710857444 0.03596292788075 0.0 
0.538333 -5520.115160737507 -0.006936781294377037 0.023368780338785783 0.02788380953489917 0.1314193452984 0.0 
0.54 -11654.398217237973 -0.01464534872851392 0.030107492399233028 0.034338689941940545 0.2765665706589 0.0 
0.541667 -18290.448865011622 -0.022984455914072114 0.03714986672561445 0.04132156192745423 0.4587847991334 0.0 
0.543333 -25369.02375814947 -0.03187965546693892 0.04434617242566993 0.04877008589784253 0.7347317482394 0.0 
0.545 -32840.633036458894 -0.04126875659463101 0.05157508247864092 0.0566321854937392 1.109164502321 0.0 
0.546667 -40638.40561977713 -0.051067726619477595 0.0586754689766433 0.0648374947373821 1.627608856219 0.0 
0.548333 -47892.70769832953 -0.06018375146623815 0.06347250095853366 0.06844897524460383 4.8234706450410005 4.5662070707612665 
0.55 -54232.63967358068 -0.06815074495332137 0.06504862460546884 0.0695870529582625 10.82055621261 11.465508861714937 
0.553333 -66374.15197595523 -0.08340821929436537 0.06415655496663575 0.06711027468450988 15.598862241700001 16.62927495145309 
0.556667 -79337.83730130323 -0.09969886672699059 0.0619076675076519 0.06385244765833259 17.84890750589 20.135143997808132 
0.56 -93221.59680095038 -0.1171457134663102 0.05879518494187062 0.06036334190715331 19.11610370192 20.901168476471593 
0.563333 -107990.0514245068 -0.13570430088640584 0.05502979180286146 0.05665190431022596 19.56121845593 21.090419577837295 
0.566667 -123677.7356182789 -0.15541802625240228 0.051045722502102715 0.052644662942757575 19.310757962929998 21.075327446975678 
0.57 -140314.89119064022 -0.1763248925415066 0.0473089120433487 0.04800448802872026 18.57666007308 21.03914053993415 
0.573333 -157849.9393328142 -0.19836008391102544 0.04411612680827213 0.04427569228340622 17.600039045920003 19.89283901035048 
0.576667 -176102.1969472497 -0.22129654728420103 0.04146953123973294 0.041356918069017395 16.63106733297 18.223488710638293 
0.58 -194832.34875359034 -0.24483355021036957 0.03924673471007922 0.03896462635246273 15.74941872628 16.910845921768036 
0.583333 -213805.90316810872 -0.26867642187482443 0.037352843749628106 0.03696705492613683 14.90983774584 15.824660526068385 
0.586667 -232796.73056586416 -0.2925409994101765 0.035721681056127774 0.0352770003702671 14.079553889089999 14.82933857222848 
0.59 -251586.06978955521 -0.3161523794385583 0.034305492106887873 0.03383336238196666 13.24087133484 13.883244271230799 
0.593333 -269963.08778862044 -0.3392456213348586 0.033068555255185976 0.03259716913306737 12.38482081239 12.956965023528836 
0.596667 -287726.4029057121 -0.3615676614449608 0.031983336680044605 0.03153501700515032 11.507593999 12.031430269736095 
0.6 -304686.07070342684 -0.38287980854921044 0.03102805173281437 0.03061408816255884 10.60865494936 11.107974592834237 
0.603333 -320665.7451748355 -0.40296045971966393 0.03018502809476738 0.029824474015369695 9.689661680016 10.176120238825929 
0.606667 -335504.84046901495 -0.42160781682450915 0.02943954267674873 0.02914203764432527 8.753818638176 9.233717106914824 
0.61 -349060.5732288407 -0.4386424530054272 0.028778934886650617 0.028564512142153775 7.80547674261 8.283100230325328 
0.613333 -361209.79294561024 -0.4539096127690478 0.02819185843147607 0.02807499670804564 6.849888875821 7.3288221824777535 
0.616667 -371850.51724895486 -0.4672811412891525 0.027667547145651127 0.027666718834719384 5.893077508998 6.371185164514879 
0.62 -380903.078984263 -0.47865692586667735 0.027194933122487518 0.027332981166904025 4.941806028064001 5.415437769665224 
0.623333 -388310.74355329457 -0.48796567170280813 0.026761320785178525 0.02706899992932499 4.00368871714 4.466025689596574 
0.626667 -394039.50461998757 -0.4951646451753257 0.02634992861077681 0.026871671161562583 3.0876012569510003 3.524834890754348 
0.63 -398076.2244971361 -0.5002373369795856 0.025934233855585326 0.02673400889449895 2.204601620641 2.5988551377813742 
0.633333 -400422.2993155911 -0.5031855015453577 0.02546204853953187 0.026653963868244424 1.371632470764 1.689876284254896 
0.636667 -401068.2659784851 -0.5039972471944024 0.02479267562054343 0.026632787128730573 0.6251838239718 0.7895008575741668 
0.64 -399804.1624958547 -0.5024087279086389 0.023222231665985797 0.025302617534770144 0.1119948088384 0.17008377362641747 
0.643333 -395761.47154441575 -0.497328532631129 0.01833529724247315 0.021048642559403752 0.05014388354353 0.0 
0.645 -392807.173126759 -0.49361605174896006 0.014834934266878793 0.017939943010158443 0.04302817253472 0.0 
0.646667 -389363.7285487858 -0.4892888916732783 0.010911088840191237 0.014316532949949667 0.05619566820357 0.0 
0.648333 -385492.8701386438 -0.48442462753552296 0.006675782442762137 0.010243371036826043 0.08819767641578 0.0 
0.649167 -383422.3373318396 -0.48182271927357395 0.0044903928853912475 0.008064625530028235 0.13410251182369998 0.0 
0.65 -381278.62176293536 -0.47912884684051166 0.002294386232961574 0.005808872494744655 0.17797373842880002 0.0 
0.650833 -379070.36677856615 -0.4763538717860527 0.00010337221727017348 0.0034852070066886953 0.2329856832458 0.0 
0.651667 -376807.0398820172 -0.4735096913257046 -0.00206511182189011 0.0011035913712996726 0.3011386813945 0.0 
0.6525 -374493.0244974638 -0.47060181383274186 -0.004206443697128058 -0.0013313618954097772 0.3759170413915 0.0 
0.653333 -372143.3330592798 -0.46764910448858116 -0.0062894186819655445 -0.0038038557609894608 0.4747037776197 0.0 
0.654167 -369761.8313141144 -0.46465642113373207 -0.00831097128943398 -0.005907973563246016 0.5807346226207001 0.21072254566430287 
0.655 -367356.12361948594 -0.4616333196856804 -0.010258757794464144 -0.007316957075503394 0.7018614212352 0.8889907231328188 
0.655833 -364932.8045956268 -0.45858808718861627 -0.012123083376824799 -0.008736255511686719 0.8370739424506 1.3165556152857139 
0.656667 -362501.8739453684 -0.45553328963972106 -0.013885799601820981 -0.010160011955747728 0.9946455426073999 1.324754624726437 
0.6575 -360064.18223399523 -0.4524699958908544 -0.015551849647878833 -0.011587728243269868 1.154653427533 1.330809518368259 
0.658333 -357626.9388272577 -0.4494072654982077 -0.017110285542739224 -0.013015194056294976 1.332544532193 1.335466344263291 
0.659167 -355193.8268377137 -0.4463497267975226 -0.01855910486006196 -0.014440723364544716 1.519952926023 1.335260257999648 
0.66 -352768.68768002396 -0.4433022070528302 -0.019895983187561517 -0.015861581519727663 1.716778736443 1.3338732382846843 
0.660833 -350357.33223501436 -0.4402720084323358 -0.02111371486659482 -0.017274363974743967 1.930044535737 1.3308992747489377 
0.661667 -347958.18166817795 -0.4372571469140842 -0.022223727805119928 -0.018679995746613998 2.132884057199 1.325132199847471 
0.6625 -345578.0458110907 -0.4342661799848158 -0.023216420644511317 -0.020074487044013545 2.35805725334 1.3186780636520261 
0.663333 -343217.6559887135 -0.4313000266545805 -0.0240975152424137 -0.021457409391303472 2.579344530663 1.310889013614596 
0.664167 -340876.00165870995 -0.42835741703842617 -0.024877149976413885 -0.0228293548518968 2.788550360384 1.3015533792398484 
0.665 -338557.4338688555 -0.42544381882424354 -0.02555201923777737 -0.023758287433002345 3.0106296816629996 1.7831332832812545 
0.665833 -336262.2209183899 -0.4225595691668007 -0.026129102042694665 -0.02409508323065268 3.2220011945279996 3.002614608230737 
0.666667 -333989.890596848 -0.41970407466892656 -0.026617254446577074 -0.02442923853048473 3.421080956413 3.6769740445143806 
0.6675 -331742.2688117377 -0.4168796298336662 -0.0270195650013191 -0.024759760736088654 3.617128852551 3.6475467033310087 
0.668333 -329518.9289352558 -0.4140856985447107 -0.027344784148431618 -0.025086712183131132 3.796011549591 3.6196052582829297 
0.669167 -327318.96973632585 -0.4113211482816885 -0.02760284814245124 -0.025410225395046393 3.9544040741729996 3.5880938863562952 
0.67 -325142.1539319413 -0.4085856808659794 -0.027802009920820197 -0.025730453733284142 4.094627860408 3.5592312648103954 
0.670833 -322989.31922767445 -0.40588034898945224 -0.027947798422994302 -0.026049481734608082 4.221947686548001 3.529424783957281 
0.671667 -320857.42448737577 -0.4032013310477126 -0.028055461323127674 -0.026365407931470686 4.306630056722 3.4973955380818733 
0.6725 -318742.6952715457 -0.4005438839401992 -0.028142051859150693 -0.02667879030921999 4.343873638240001 3.475119745802752 
0.674167 -314558.6608207567 -0.39528607118301307 -0.028297313779106045 -0.02729879201807378 4.342011829972 3.4522453632873735 
0.6775 -306433.4724429805 -0.38507565833635116 -0.028589286429210194 -0.02845552168063703 4.265561573609999 3.4198638247937865 
0.680833 -298789.9135363847 -0.3754704789330543 -0.02884270248775611 -0.028752675841607123 4.060436207899 3.7024767943149546 
0.684167 -291804.74528819625 -0.36669265763201525 -0.029050514662280123 -0.02903403725499315 3.7508461880520003 3.838162702556613 
0.6875 -285645.0177473032 -0.3589521157157815 -0.02919860578308121 -0.029288957274734462 3.344273370732 3.477503728619541 
0.690833 -280464.23498042236 -0.35244175208367057 -0.02926897032428065 -0.02950795206199408 2.850063821823 3.023499958355075 
0.694167 -276400.96474030166 -0.34733569610930526 -0.02923735312510928 -0.02968214149453091 2.281611477953 2.4805218523800177 
0.6975 -273579.7560018852 -0.3437904606505643 -0.029065781105419655 -0.029807507242589903 1.6582092921720002 1.8560742554864473 
0.700833 -272119.04984390584 -0.34195488315657974 -0.02867829352119027 -0.02987232432219461 1.0106467840089999 1.1582805512685688 
0.704167 -272171.72443613556 -0.3420210760013716 -0.027855497716665636 -0.02981689678645799 0.4054622721452 0.39600706413537884 
0.7075 -274310.5038663698 -0.34470874549964076 -0.025263287367084875 -0.027566337868318025 0.09657438652729 0.0 
0.710833 -279116.68273449 -0.3507483679892108 -0.01948478815555805 -0.022508972643592973 0.05165570766238 0.0 
0.7125 -282453.8390609396 -0.3549419623088327 -0.01556391063123028 -0.018997405800584843 0.050217877167289995 0.0 
0.714167 -286299.70172489766 -0.35977481586555504 -0.011232371975429131 -0.014950545991686992 0.07579704704054001 0.0 
0.715 -288410.061545069 -0.3624267722285475 -0.008917427199498899 -0.012729891983783659 0.10619123610230001 0.0 
0.715833 -290632.1518929884 -0.3652191333136021 -0.006533886388828352 -0.010391668051606073 0.138414118766 0.0 
0.716667 -292952.020284443 -0.3681343659119577 -0.00411473983610699 -0.007950555881040933 0.18697180611789999 0.0 
0.7175 -295361.0863922483 -0.371161687666475 -0.0016792430502649226 -0.005415584234751913 0.24870696687129998 0.0 
0.718333 -297854.27568079426 -0.3742947217276369 0.0007623903056085883 -0.0027920928598915706 0.3217533000087 0.0 
0.719167 -300418.0645686575 -0.3775164738618234 0.0031789401523906187 -9.431212371868725e-05 0.41903143893550004 0.0 
0.72 -303050.80724845815 -0.38082487588648506 0.0055692641607794045 0.0026760261512029926 0.5237345922047 0.0 
0.720833 -305736.5368857655 -0.3841998632857223 0.00789645005457467 0.005502120652351672 0.6624033304677 0.0 
0.721667 -308470.3085027558 -0.3876352220171339 0.010151506075984085 0.007207574932683258 0.8170374474220999 0.7413078444316811 
0.7225 -311246.6826961678 -0.39112411672498965 0.012324414046183695 0.008802719711557605 0.9896371814186 1.6055500505255023 
0.723333 -314051.0630044744 -0.3946482049547688 0.014382354214528143 0.01041395507214149 1.203551441839 1.7110230690105803 
0.724167 -316885.9662748479 -0.3982106494699061 0.016335726101636545 0.01204272716948801 1.416020105207 1.7240248561394282 
0.725 -319735.8637228218 -0.4017919362243217 0.018149780447233265 0.013680114048707614 1.6810118994380001 1.7339735529255504 
0.725833 -322599.7136196465 -0.405390756143061 0.019826378571351593 0.015325517200557082 1.9546073245520001 1.7398267085347616 
0.726667 -325472.9079706448 -0.40900131864923384 0.0213586150294171 0.0169762891348062 2.2500678720660003 1.7418190105738696 
0.7275 -328347.87613555056 -0.4126141101957028 0.0227323300824524 0.018628811484054375 2.5785839291320003 1.7406590405333398 
0.728333 -331224.5303014321 -0.4162290204334836 0.023952357250865537 0.02028247185957127 2.911982987416 1.7382644419019482 
0.729167 -334099.1358397867 -0.41984135628998887 0.025014546502793136 0.021934954581892208 3.2672793187569997 1.7331284918301302 
0.73 -336967.8564532196 -0.42344629693173386 0.025914669031150597 0.023584054321080017 3.6393693709929997 1.7268665398888297 
0.730833 -339831.1854442131 -0.4270444622609002 0.026659548923255567 0.024848413991070406 4.013479991261001 2.167728314156198 
0.731667 -342686.79058300436 -0.4306329215111322 0.027249074859027844 0.025108820294069023 4.39988923486 3.9100875112002695 
0.7325 -345536.4619980323 -0.4342139242241708 0.027693656406393676 0.025371741889639532 4.777207047531999 5.127549068193686 
0.733333 -348380.19420605426 -0.4377874635095702 0.027999344723972128 0.025635234726581357 5.152473272138 5.096715667488213 
0.734167 -351222.06017884053 -0.4413586576146071 0.028182589731006617 0.025898555412902258 5.498162216177 5.066947043599018 
0.735 -354064.82950213115 -0.4449309869033672 0.028256707948389265 0.02616195985191838 5.822294514614 5.047530091790224 
0.735833 -356912.5588003343 -0.4485095490804261 0.02823838668766137 0.026427752223870338 6.110114850512 5.035201665810528 
0.736667 -359777.2453870931 -0.4521094204147456 0.028164400105401454 0.02669706354928575 6.301009193926 5.029373924004813 
0.7375 -362670.9005295346 -0.45574569470975224 0.028071680621248107 0.026969099521003015 6.3922092968949995 5.049815429354278 
0.739167 -368549.75039771973 -0.4631332753327313 0.02786924448853725 0.02752307760834738 6.463188461733 5.097741584285506 
0.7425 -380618.21866301406 -0.4782989598296634 0.02745582120714862 0.02734313466419319 6.535365364798 5.733662117362268 
0.745833 -392952.1561401227 -0.4937982427768315 0.02704777683814794 0.02690878180492745 6.572335098361999 6.504128983036006 
0.749167 -405358.2124669194 -0.5093881529433458 0.026642703408781592 0.02649239915005247 6.5088663877099995 6.593820887030255 
0.7525 -417642.23257614614 -0.5248247078760242 0.02624570494074448 0.0260987649778906 6.34661867837 6.46779042645087 
0.755833 -429608.9620441818 -0.5398625436297352 0.025860883131664153 0.025731881330763318 6.091005841601 6.249599648198455 
0.759167 -441065.0456569883 -0.5542586828764965 0.025491069077629477 0.025395018661370172 5.748320801956001 5.942147349975208 
0.7625 -451822.0965763735 -0.5677763917335492 0.025137824799072433 0.02509075311584119 5.325634104633 5.554408908668904 
0.765833 -461699.6385772707 -0.5801888770877666 0.024801339751263904 0.024821003214550386 4.830540356785 5.092959218394063 
0.769167 -470527.8461786204 -0.5912827299456729 0.024480151630978216 0.024587162268566165 4.271148416482 4.562217318728267 
0.7725 -478149.962057073 -0.6008609632450956 0.024170501366011034 0.024389741003930876 3.656154777862 3.9712464607892533 
0.775833 -484424.1718310791 -0.6087453677783351 0.023864875581216624 0.02423168814446286 2.995016931943 3.326017363812063 
0.779167 -489224.43597906525 -0.6147775576113766 0.023548576611702624 0.024112104930090306 2.298715341377 2.6316570210712715 
0.7825 -492438.5803818047 -0.6188165705886658 0.023190138317006996 0.024033798656822092 1.5816123548649998 1.894221910703547 
0.785833 -493956.20044876955 -0.6207236682099927 0.02270695174407627 0.02399681694904121 0.8688628986079999 1.1145383468407555 
0.789167 -493588.45708439726 -0.6202615482692253 0.021760590102934695 0.02360985413437444 0.2394148812259 0.3569174889175818 
0.790833 -492344.71711078857 -0.6186986185235993 0.020252844179890536 0.022301112311873594 0.08631773236631 0.0 
0.7925 -490260.5432225486 -0.61607956837316 0.01772507819709146 0.02010801279687624 0.05321525653247 0.0 
0.794167 -487380.74857485096 -0.6124607116895383 0.01428962267909881 0.017077710824092707 0.04037037620825 0.0 
0.795833 -483798.99973321304 -0.607959753350381 0.01017768668378868 0.013308768274835514 0.04873672096905 0.0 
0.796667 -481768.87307273364 -0.6054086209494134 0.007925931684592644 0.011172540669450726 0.0733162648772 0.0 
0.7975 -479592.4834732003 -0.6026736891185162 0.005575172954020671 0.00888240595367007 0.1010378502644 0.0 
0.798333 -477287.6375468 -0.5997773343065019 0.0031685498145752585 0.006457101370471174 0.14674237140750002 0.0 
0.799167 -474865.6307787714 -0.5967337508387486 0.0007325990046816162 0.003908512743459158 0.2085606608775 0.0 
0.8 -472337.681843475 -0.5935570365172376 -0.0017065723344595973 0.0012484450709778772 0.2900336102168 0.0 
0.800833 -469711.78959702817 -0.5902572430010153 -0.004131183878422012 -0.0015146847449227785 0.38943749568040004 0.0 
0.801667 -467006.69588713115 -0.5868579219905016 -0.006496687500637149 -0.004361155347338497 0.5247609240157001 0.0 
0.8025 -464228.72745435004 -0.5833670239023697 -0.008789967443792339 -0.006199278290254129 0.6817682220886 0.5500406025227847 
0.803333 -461388.59935551236 -0.5797980136741449 -0.010987106005686748 -0.007859073211176293 0.8703054929403999 1.2675114248374766 
0.804167 -458498.3576630608 -0.5761660288469028 -0.013061064445454663 -0.009548323857735186 1.096312134643 1.4090225852091036 
0.805 -455566.1680538321 -0.5724813307127888 -0.014994777539603429 -0.011262091679385522 1.356872368895 1.4338454417869908 
0.805833 -452597.7187116411 -0.5687510672543965 -0.01677762433689095 -0.012997052115993446 1.64701679832 1.4562966018274368 
0.80625 -451097.0748896517 -0.5668653026116698 -0.017620771787656652 -0.01387415717685081 1.8659892099370001 1.4748131519737915 
0.806667 -449593.39355337195 -0.5649757209159112 -0.01841252903556177 -0.014753009231756598 2.050435989205 1.4847584151231938 
0.807083 -448085.7341492757 -0.5630811402327015 -0.019155778912143703 -0.015634186352522228 2.240269617301 1.4912642700653855 
0.8075 -446570.27498005755 -0.5611767580755691 -0.019860658247359293 -0.016519922249529917 2.409358953472 1.4983153204901796 
0.807917 -445052.7549098419 -0.5592697861138632 -0.020513288324117317 -0.01740686256754509 2.627162120309 1.5026370568501892 
0.808333 -443529.5039817396 -0.5573556125437432 -0.021123450003441804 -0.018297152451120957 2.816853296813 1.5095522966779584 
0.80875 -442003.1261081501 -0.555437509538035 -0.021685168688786876 -0.01918926988213876 3.035465674816 1.5151934567580014 
0.809167 -440471.70259384025 -0.5535130659931987 -0.022203848693064503 -0.020084514066189718 3.2393281929580002 1.5184968705162774 
0.809583 -438936.0116878428 -0.5515832598858122 -0.022678128383599144 -0.02098226040049045 3.457040494898 1.5260620574647246 
0.81 -437397.54186322517 -0.5496499616862969 -0.023104873209595398 -0.021293132951380134 3.690457746603 2.7764194273505516 
0.810417 -435855.3616269303 -0.5477120008459547 -0.023487042580013617 -0.02150860971670787 3.917283123361 4.256372807923138 
0.810833 -434307.25384589506 -0.5457665912332086 -0.023830838840108618 -0.021724915082541152 4.128239280118 4.487000504769501 
0.81125 -432756.2517507264 -0.5438175445180549 -0.024129280348654823 -0.021941624863122566 4.3757796503729995 4.506238383162724 
0.811667 -431200.3717888029 -0.5418623680947563 -0.024388005475826657 -0.022159016181903746 4.600837682282 4.518586724122004 
0.812083 -429639.32567926875 -0.5399006996989053 -0.024608403209528402 -0.022377129326081935 4.829123633774 4.545166693353381 
0.8125 -428071.6880270455 -0.5379307481262192 -0.02479473155547714 -0.02259618165108601 5.04374390069 4.568819789977447 
0.812917 -426497.75370526727 -0.5359528839252067 -0.024946935986812267 -0.02281707396093302 5.266501486837 4.587011288921311 
0.813333 -424916.2616326481 -0.5339655223743863 -0.02506888332189279 -0.023039027216372854 5.474638332097 4.617971934147683 
0.81375 -423326.33653793077 -0.5319675635754575 -0.02516348136754796 -0.023262163993325258 5.674524142315 4.648311126035414 
0.814167 -421725.9341619391 -0.5299564386365763 -0.02523658637949156 -0.023486771185746824 5.849902476934 4.677464952059843 
0.814583 -420111.56102090084 -0.5279277575165608 -0.02529770719831654 -0.02371333907646289 5.980660190186 4.726143896206429 
0.815417 -416833.7136310113 -0.5238086930046947 -0.02540502910615048 -0.024173357473052604 6.1349659130320005 4.790008273210344 
0.817083 -410066.44216511474 -0.5153046888758513 -0.025619429407420954 -0.02512669626339792 6.394657867636 4.914708033857564 
0.820417 -395745.73985946947 -0.4973087636127867 -0.02607419170856141 -0.02553119989492353 6.886509410685 5.83740182917896 
0.82375 -380512.6051299133 -0.4781662419497798 -0.0265808668832728 -0.025966871863208174 7.456126292482 6.971833137708868 
0.827083 -364554.3106891193 -0.4581124577181713 -0.027124062990668895 -0.02645009805352594 7.964340804454 7.478060689400077 
0.830417 -348060.8363058157 -0.4373861465362681 -0.027703734961370716 -0.026975611900595664 8.397855242408001 7.90909790936553 
0.83375 -331228.1596015525 -0.416233581146522 -0.028319448899148843 -0.02754673634344018 8.748076224327 8.266331124173483 
0.837083 -314255.4645348151 -0.3949050634932092 -0.0289697039142794 -0.028158482549369646 9.007222840255 8.543528933636455 
0.840417 -297342.13180676 -0.37365114275473804 -0.029651694370169724 -0.0288110052722641 9.167936436162 8.729454305379582 
0.84375 -280684.74182331515 -0.3527188491547499 -0.030361055901768356 -0.029498650807317228 9.223578662206 8.821983340772116 
0.847083 -264474.1496565344 -0.3323480182501504 -0.03109156857340496 -0.030215695832277456 9.168580692366 8.81599704854806 
0.850417 -248892.6733559846 -0.3127677576589941 -0.03183483383527718 -0.03095918074189946 8.998801605830002 8.700965685894195 
0.85375 -234111.4269687257 -0.2941930956345488 -0.032579962970331 -0.03171394696047747 8.711975608041 8.48042854863354 
0.857083 -220287.8236714125 -0.2768218434085573 -0.033313323772028496 -0.032470186278583335 8.308224999265999 8.152206032325056 
0.860417 -207563.2674330138 -0.2608316944490599 -0.034018402086814406 -0.03321714499006467 7.790601917723 7.710840181550894 
0.86375 -196061.0470043787 -0.2463775779696317 -0.034675837187057246 -0.03393869984441808 7.165619783808 7.164475980556243 
0.867083 -185884.45240267122 -0.2335892920339174 -0.03526366316432347 -0.03462100927282488 6.443701374101 6.519130582587175 
0.870417 -177115.15745586157 -0.22256947100109367 -0.03575771766052539 -0.03524378245246804 5.639474650131 5.7824851317239006 
0.87375 -169811.96910462153 -0.21339201385227838 -0.03613202248015598 -0.03578339659505819 4.7718709386 4.9730750886163815 
0.877083 -164010.16719127801 -0.20610125454486108 -0.036358617318675755 -0.03623253748174704 3.8640672226749997 4.1021782850561 
0.880417 -159721.94626435594 -0.20071251720046573 -0.03640558974390512 -0.03656961723852531 2.943534101932 3.1881264559059495 
0.88375 -156939.2914479724 -0.19721573002901505 -0.03622996713968367 -0.03680240658529338 2.0430495411150003 2.2475434154467147 
0.887083 -155643.60992325822 -0.1955875286052414 -0.0357546074461234 -0.03691077224397932 1.205554366979 1.2999879423189296 
0.890417 -155840.96173258594 -0.19583552820298403 -0.034781711936104624 -0.036703106194729496 0.5040854426893 0.41422769620756655 
0.89375 -157794.82351043096 -0.19829082332594716 -0.0324108112579313 -0.03464712931989092 0.1362087312606 0.0 
0.897083 -161843.90550378725 -0.20337904982359148 -0.027500506843486597 -0.030386429286213323 0.07610780224662 0.0 
0.900417 -167620.43173358138 -0.21063804677030748 -0.020637832314845603 -0.024308003227613673 0.057015215403 0.0 
0.902083 -170988.83958625278 -0.21487091291600616 -0.016778723026234146 -0.020763551553168613 0.07500441121085 0.0 
0.90375 -174602.01172080403 -0.21941135892963076 -0.012756679309859421 -0.016961543428703624 0.09934394417376 0.0 
0.905417 -178414.40708881596 -0.2242021562419212 -0.008633260082131222 -0.012949900024215116 0.1367616540689 0.0 
0.907083 -182354.755188562 -0.22915374369902064 -0.004532874240514485 -0.008803616666941544 0.2003174381487 0.0 
0.90875 -186372.73926422422 -0.23420289140075712 -0.0005256725535286721 -0.004575639828097694 0.2819038404479 0.0 
0.910417 -190421.3640554559 -0.2392905433612671 0.003327911770897976 -0.00031542089139732776 0.38229787632 0.0 
0.912083 -194460.01673065938 -0.2443656639911951 0.006984624729097757 0.003934304754436846 0.4949894008606 0.0 
0.91375 -198440.0134788232 -0.24936707540933223 0.010381830306377902 0.007605583946261346 0.6308666665503999 0.17534479943442063 
0.915417 -202330.1166594518 -0.25425552323891987 0.013501402644425326 0.009818245053783453 0.7702110852183001 0.9454782705490806 
0.917083 -206097.72462718148 -0.2589900390441302 0.016322208847691404 0.011961224208410198 0.9142875297048 1.453407278474459 
0.91875 -209714.3623882735 -0.26353484009250705 0.01883366475609773 0.014018332836420871 1.055289636883 1.394916307925473 
0.920417 -213154.15971628338 -0.2678574168987125 0.02103166555712197 0.015974856208668398 1.190079230943 1.3265250098981873 
0.922083 -216401.93882696994 -0.27193869649655866 0.022938668096505292 0.01782467567565338 1.295541088985 1.2511140186673733 
0.92375 -219435.03670335427 -0.2757501996989858 0.02455776237116406 0.019552688599820234 1.385346813455 1.1693742707760515 
0.925417 -222237.46924502845 -0.2792718402930276 0.025908029057951337 0.021149287169509645 1.444697146695 1.082070076354362 
0.927083 -224795.24971024864 -0.2824860420206401 0.027012535731005288 0.022606502744503043 1.466830669435 0.9909300101217103 
0.92875 -227096.46184875045 -0.2853778304801077 0.027898286975820925 0.023917546415967217 1.446952494967 0.895577013833179 
0.930417 -229125.29186636186 -0.28792733347159183 0.028580996369847515 0.025073408752214976 1.393784466749 0.7956521935717099 
0.932083 -230870.68176332867 -0.2901206551027762 0.029086611864582453 0.026067789814090636 1.294053684543 0.6920356846293285 
0.93375 -232316.0316474643 -0.29193693533392306 0.029425218807629216 0.02689123230998225 1.1647097473530001 0.5838604581839467 
0.935417 -233449.08015499308 -0.2933607660808884 0.02961566369496253 0.02753675072006251 0.9919404102389999 0.47084047226846865 
0.93875 -234738.95120760988 -0.29498166585008007 0.029639986730224565 0.02827213946642032 0.66132814687 0.3241722714017617 
0.942083 -234491.52911302954 -0.2946707460762123 0.02888144640701019 0.028011786297864882 0.2417766909232 0.11737221439906832 
0.945417 -231997.37003974905 -0.29153649334761134 0.025858037042915966 0.025387274454202524 0.06323989350935 0.0 
0.94875 -226759.38218843346 -0.2849542436862971 0.01957051248354218 0.019875532520815697 0.036619219281570005 0.0 
0.950417 -223138.15753354412 -0.2804036785771777 0.0153330253568467 0.016065051025415833 0.043601140283589995 0.0 
0.952083 -218936.3101000946 -0.2751234813658056 0.010612907656623129 0.011643601538697201 0.08048812018699 0.0 
0.95375 -214163.33616755911 -0.269125585428914 0.005449286591338665 0.006621176646224358 0.14336721537709998 0.0 
0.955417 -208889.5051234781 -0.26249829388317053 3.023906856819847e-05 0.0010717182396040026 0.26806790755099996 0.0 
0.95625 -206073.42452873068 -0.2589595026398204 -0.0027507780187119237 -0.0018915397790199573 0.3959208632649 0.0 
0.957083 -203159.1967700301 -0.2552973760327719 -0.005525064894062334 -0.00495807444786911 0.5252650118423 0.0 
0.957917 -200143.76201195738 -0.2515080689594357 -0.008299963356828897 -0.00813110551919688 0.6638719673969999 0.0 
0.95875 -197042.69631998887 -0.24761115488096064 -0.011036221491486305 -0.011394242872277416 0.8489620796487 0.0 
0.959583 -193858.63093466623 -0.24360994031172897 -0.013727364925105128 -0.014262197258854165 1.055982483314 0.33018681393369015 
0.960417 -190597.21520059195 -0.239511524427541 -0.016359577607188033 -0.01619216899282136 1.29448786941 1.5202506588785643 
0.96125 -187267.9819484972 -0.23532788653679393 -0.018909526623239987 -0.018162276730750437 1.578573829095 2.334528988957858 
0.962083 -183873.70294949817 -0.23106250974979814 -0.02137111437205051 -0.02017220344391102 1.8893911321249999 2.3910297126131526 
0.962917 -180425.2798073652 -0.22672909342588057 -0.02371805294783801 -0.022215834463065687 2.261422266654 2.439368334701474 
0.96375 -176920.8901589007 -0.22232534751590768 -0.025956274492723353 -0.024292633290210974 2.6471262228290002 2.4878178359774132 
0.964583 -173369.1414092977 -0.21786208840424787 -0.02806573831241731 -0.02639749847270348 3.091924520193 2.537072101516299 
0.965417 -169774.80155874224 -0.21334530773664384 -0.030036291783387344 -0.02852760434669535 3.582700513304 2.5789237618088743 
0.96625 -166136.82571464597 -0.20877369246234384 -0.03187262859619249 -0.030683570123511222 4.093239732498 2.6213876573263577 
0.967083 -162463.01274474457 -0.2041570429275818 -0.033557450662478554 -0.03286259784976667 4.672507262170001 2.661925247252118 
0.967917 -158752.31339226285 -0.199494040597407 -0.03509593053348818 -0.035065349388738815 5.271313780881 2.6961777752027434 
0.96875 -155004.56198191797 -0.1947844772781189 -0.036491250587702855 -0.036964275371715066 5.896581658261001 3.2773218762703396 
0.969583 -151225.4607311677 -0.19003551858750728 -0.03773207349552119 -0.03728051811332442 6.588869139949 6.806179525890369 
0.970417 -147501.43974261952 -0.18535577579573242 -0.03860439571789473 -0.037599940435960905 7.991630115426 9.67542644772729 
0.97125 -143816.73133785595 -0.1807254346537221 -0.03915128680791123 -0.03793446978016182 9.295602622945001 9.593781698011975 
0.972917 -136277.03224158785 -0.1712507693372767 -0.04000800626298252 -0.03862170997261949 10.191546744830001 9.709693438977705 
0.97625 -120111.21174387242 -0.15093620017132708 -0.04190763538883888 -0.04026554962164655 11.40610772481 10.28556295644225 
0.979583 -102504.68075325749 -0.12881118080520032 -0.044285988839309676 -0.04229041376371587 12.87793084142 11.419804425399509 
0.982917 -83533.16634621072 -0.10497087268973991 -0.047295065265851 -0.04485204958397994 14.43851744264 12.71511628188769 
0.98625 -63273.283618484915 -0.07951155319373425 -0.05112792651854294 -0.04811288092724124 16.09199108371 14.036356501407797 
0.989583 -42032.10675853883 -0.052819103123010996 -0.05543578107537975 -0.05222236684202196 17.93188511754 15.315717811276985 
0.992917 -20143.777717110144 -0.0253134176366476 -0.059832631906323284 -0.05623565135647948 19.93305461144 17.01841022075337 
0.99625 2106.4531696499107 0.0026470471211612378 -0.06407916706031512 -0.060229892230610864 21.939893838899998 18.936177044694535 
0.999583 24107.641724962166 0.030294556055406364 -0.06713393232617411 -0.06417932708626833 23.94230513042 20.389597333291075 
1.00292 45109.199743201214 0.05668589220902221 -0.0676132752491665 -0.06794931770773001 25.81404024836 21.101229567108867 
1.00625 64935.06891689726 0.08159981418786855 -0.0655784716526782 -0.06747193028123183 26.7997975103 24.114670278516463 
1.00958 83693.05849535025 0.10517179909018128 -0.06179740776623921 -0.0627578893501452 26.435659634470003 28.56520129199583 
1.01292 101555.5815002764 0.12761850750892315 -0.057185814104547206 -0.058268959776695745 24.63392546487 28.009291520569334 
1.01625 118649.72353298776 0.14909963992067773 -0.05252351103546926 -0.05397304760637997 21.96154925846 24.82255455604111 
1.01958 135055.82938214607 0.16971616056457065 -0.04844373594466586 -0.049409608073313654 19.127061623470002 22.319315486782067 
1.02292 150710.4955424439 0.18938839424600762 -0.04518267510081171 -0.04567892014183558 16.470647638579997 19.430046254089472 
1.02625 165439.01177124985 0.20789679359908553 -0.04265490028722381 -0.04298769365499361 14.14786976708 16.328149387213553 
1.02958 179040.69818014247 0.22498917683852923 -0.04066240636767369 -0.040943677392679845 12.162632084090001 13.7820232167379 
1.03292 191355.69203210325 0.2404646545242586 -0.039057772530852256 -0.039373639935241456 10.41502013683 11.681698907447045 
1.03625 202266.5375982013 0.2541756274342212 -0.03774428534388404 -0.03813890891791155 8.832064660597 9.885324308070421 
1.03958 211691.0237563066 0.26601878602548606 -0.03665494558868519 -0.03717116642753232 7.373483951533 8.295113610192702 
1.04292 219577.88826204208 0.27592971226191676 -0.03573960756421327 -0.036417669510767914 6.01746740454 6.81281162235572 
1.04625 225903.99426105784 0.28387933151485206 -0.034956778763204174 -0.0358592302995657 4.753320761264 5.439524891649422 
1.04958 230671.62203400952 0.28987050926947433 -0.03426668674143196 -0.03544966731832827 3.578148140055 4.166414995137159 
1.05292 233904.43187529696 0.2939329779286109 -0.03362198569893463 -0.035187070242817475 2.496277243965 2.9570880069928345 
1.05625 235638.6678163344 0.2961122830853927 -0.03294746800476719 -0.03504619084349464 1.522668575912 1.8158165574839118 
1.05958 235895.603038635 0.29643515740812393 -0.032073568206611495 -0.0350253683318556 0.6986883529939 0.7264034247165957 
1.06292 234534.11088304542 0.29472425590655577 -0.03036948353745694 -0.03359272021984144 0.16636805688640002 0.09366147829708309 
1.06625 230973.3180199922 0.2902496316267466 -0.026050611393281818 -0.029845828875970648 0.08015544519812001 0.0 
1.06958 225547.75336565665 0.2834316660028918 -0.01958966143245512 -0.024136706772892147 0.05501841824314 0.0 
1.07125 222311.51028199942 0.27936488300415246 -0.015872392023919022 -0.02073132722311971 0.06767922924867001 0.0 
1.07292 218810.9126408111 0.27496590227106005 -0.011972256231854566 -0.01704777709689964 0.08981088158314 0.0 
1.07458 215095.21217811102 0.2702966153604366 -0.007957579192777807 -0.01313788218429024 0.12625928583409998 0.0 
1.07625 211233.0697895544 0.2654433040984337 -0.003943971170070415 -0.009073891820056856 0.18688029405509998 0.0 
1.07792 207274.7294271295 0.26046910689723285 5.111021348791123e-07 -0.004908675866622525 0.2660736445081 0.0 
1.07958 203270.29619540874 0.25543698768820694 0.0038091928638779187 -0.0006949580823822354 0.3668603775588 0.0 
1.08125 199260.52468440874 0.25039816019959443 0.0074396950297177045 0.003524376976771715 0.48251000444399994 0.0 
1.08292 195287.73271958926 0.24540580257922748 0.010846264082102047 0.007517305051099404 0.6152817058551 0.059556660287421105 
1.08458 191385.41864728087 0.24050201009060185 0.014005623652198608 0.009829040156215108 0.7562241344026 0.7687104449349157 
1.08625 187587.95653597682 0.23572997846213847 0.01689236358799751 0.01207952221092054 0.9060948750553 1.3761007427098824 
1.08792 183915.2741438817 0.23111474965334863 0.01951720394658524 0.014256056669038147 1.040820654911 1.33683273000183 
1.08958 180402.1934095488 0.2267000822027694 0.021853010546085825 0.01633800686079903 1.1850725990720001 1.2954841697015365 
1.09125 177063.2952568406 0.22250429903971636 0.02392285727559915 0.01831673165042519 1.299389241944 1.2407357156493033 
1.09292 173918.71957515655 0.21855270869562207 0.02573494424730106 0.02018029559806503 1.392691495724 1.1751008254092734 
1.09458 170988.02146194724 0.21486988483068295 0.027297802904599242 0.02191927954836473 1.461637984274 1.1076189610148521 
1.09625 168285.9584126097 0.21147437226054885 0.028630652648013934 0.023523284129836147 1.4931790046259998 1.0298716209163719 
1.09792 165827.6071443977 0.20838511694688566 0.02975031496446602 0.024982616404143287 1.487507213427 0.9435728430504199 
1.09958 163630.68357760174 0.20562438137170785 0.030665163112036816 0.026286759553574235 1.4504587757110001 0.8563306573975665 
1.10125 161707.0111506787 0.203207023305974 0.031396352206157885 0.02742869489871652 1.366049947615 0.7603941187920648 
1.10292 160075.05172658133 0.20115624261089363 0.03194612126887704 0.02839746310445443 1.255473729319 0.6556480090458618 
1.10625 157717.63951064245 0.19819383105126304 0.03260479580729596 0.02979687122849478 0.9930375045837001 0.5200134010255695 
1.10958 156725.79802232393 0.19694744627797223 0.03255787578612818 0.0303856564192429 0.5946333721582 0.31130092800152065 
1.11292 157312.82837016505 0.197685130369257 0.03155940391809414 0.029767945978476207 0.19337532375969999 0.09230314600752192 
1.11625 160181.53910332592 0.20129005859508597 0.028081310007547086 0.0267493072012312 0.06262178334384 0.0 
1.11958 165644.90146581663 0.20815552221984587 0.021519579705154373 0.021000411960272608 0.0385372801239 0.0 
1.12125 169320.059725143 0.21277386229515768 0.017197601214993787 0.017133178116903874 0.04429993674781 0.0 
1.12292 173525.80199550165 0.21805895390293803 0.012443218602535708 0.012707630236579698 0.08163419850448 0.0 
1.12458 178257.17880809374 0.2240045773572598 0.007274846026698554 0.0077289764632480495 0.1369383750636 0.0 
1.12625 183444.40680382802 0.23052304030281745 0.0018699695790958982 0.0022706472586574433 0.2467085060763 0.0 
1.12792 189026.53368929512 0.23753774782873324 -0.0036200043767544918 -0.0036032195210043694 0.4205881944506 0.0 
1.12875 191952.11087293216 0.24121413654378285 -0.006364408328234732 -0.006681696772218665 0.5970923186843 0.0 
1.12958 194953.84959323256 0.24498623266845956 -0.009075805674184336 -0.009840316006815591 0.7434220980153 0.0 
1.13042 198017.84895370313 0.24883656782104283 -0.01172057092543974 -0.013064449822768304 0.9330811014416 0.0 
1.13125 201140.27481518273 0.25276032388016406 -0.01429061842403955 -0.015245604915094635 1.143179297995 0.8486333396006749 
1.13208 204315.6619045996 0.25675063298113043 -0.016774000899919775 -0.017050611353370826 1.376717454535 2.107968986857647 
1.13292 207531.4238510069 0.26079167862374114 -0.01914111001530063 -0.018879705998877172 1.658997477649 2.44271630146409 
1.13375 210786.38080157829 0.26488197816120757 -0.021391239437656962 -0.020731094735289002 1.9523907850679998 2.4625444542667267 
1.13458 214066.37606332984 0.2690037417684588 -0.02349130063970169 -0.022596724971829296 2.309965797053 2.4916491306969344 
1.13542 217372.6194609472 0.2731584897560326 -0.02544705516088667 -0.024477284903232366 2.671705489198 2.485958189507156 
1.13625 220695.14749658012 0.27733370162326876 -0.02723641012019303 -0.026367107344446583 3.0858034354879997 2.491721351054945 
1.13708 224028.68171823872 0.28152274427176993 -0.028849271824692862 -0.028264547636036974 3.534381349784 2.505323329114466 
1.13792 227374.3477616787 0.2857270322171443 -0.03029186315270152 -0.030170636951752594 3.9871783704229995 2.4864635981808805 
1.13875 230720.98970784587 0.28993254651805395 -0.03153975815254592 -0.03207728268606963 4.508172184106 2.480241283760978 
1.13958 234069.2563690109 0.2941401024960442 -0.03259841400712958 -0.033984854053435265 5.034320802371 2.4862143502445155 
1.14042 237419.64842378392 0.29835032932241246 -0.03347312652024351 -0.03490155536178591 5.567895012387 4.042579972739999 
1.14125 240743.00089038807 0.3025265772001617 -0.03409484058432306 -0.03463912405708908 6.307278171478 7.6918743591647685 
1.14208 243940.52986850668 0.30654471061908084 -0.03421973258960988 -0.03439907899930278 7.821344672454 9.393659067836046 
1.14292 247112.1604470327 0.3105302991492401 -0.034103587709313904 -0.03416098181802524 8.53280980319 9.039187744017635 
1.14458 253594.77097710207 0.31867658779617997 -0.033713229859589466 -0.033693434281389434 8.846018675862 9.024858834230153 
1.14792 267293.8991116862 0.3358914199194579 -0.032891039230376895 -0.032770481830232234 9.118143840903 9.24206757823049 
1.15125 281879.9044718517 0.3542207348333448 -0.0320887246654087 -0.031868133092349316 9.424861573692 9.471726508518255 
1.15458 297190.67686441814 0.37346081886105365 -0.03130021943150637 -0.03101145534296995 9.616347042746 9.692635634138673 
1.15792 313056.6671462718 0.39339861026561307 -0.030534741242993726 -0.03019078037338435 9.689841298675999 9.769628147481503 
1.16125 329296.7468838842 0.4138064963445713 -0.029799601546735468 -0.029423265064414228 9.650768899401 9.750670127459856 
1.16458 345720.95703248045 0.4344457675221093 -0.029099897474693468 -0.028702346064126916 9.505674464981999 9.642805346258644 
1.16792 362133.66524882603 0.4550705849453029 -0.028438913247492165 -0.028038939465511836 9.261657023252999 9.40824944307807 
1.17125 378336.78895130486 0.47543203070086854 -0.027818488040718323 -0.027424997730451373 8.926188508814 9.099913567250528 
1.17458 394133.0198454922 0.4952821598735034 -0.02723931067129763 -0.026868486549371073 8.506991877145 8.721663720925356 
1.17792 409329.0002883707 0.5143779920828799 -0.026701139506358846 -0.026362463368387823 8.011959003044 8.243480146747219 
1.18125 423738.405000186 0.5324853840769763 -0.02620295314985276 -0.025909188617746715 7.44915495225 7.710268698751538 
1.18458 437184.87153534463 0.5493827122704145 -0.02574300942525223 -0.02550780232127625 6.826732959908 7.127768507850193 
1.18792 449504.73673940863 0.5648643114777361 -0.025318820348097477 -0.025155646769207562 6.152974016782 6.47171871978706 
1.19125 460549.51538028807 0.578743589653221 -0.024926991541549585 -0.02485206371875137 5.436309260811 5.779295904014747 
1.19458 470188.0500477103 0.5908557295342387 -0.024562848638827416 -0.0245960297431691 4.685390930782 5.056842427410985 
1.19792 478308.2190919472 0.6010598349003514 -0.024219657177756454 -0.024385759713376087 3.909241676084 4.28751857817782 
1.20125 484817.977405109 0.6092402384576611 -0.02388694998185645 -0.024221771080966126 3.117578910443 3.498363445955933 
1.20458 489645.14694947284 0.6153062386089434 -0.023546564157774057 -0.024101857211373034 2.321603104385 2.6956184570921193 
1.20792 492733.9851146994 0.6191877871241449 -0.023161485914097946 -0.024026601972585104 1.5362971133760002 1.8699303475128686 
1.21125 494029.17799987446 0.620815374505364 -0.02263403667838893 -0.023995037375128425 0.7893453080191 1.03107412566408 
1.21458 493366.5130252288 0.6199826451389088 -0.021530489669888568 -0.023297739398840944 0.1772654454941 0.3048591185968796 
1.21625 491916.431697328 0.6181604192001724 -0.019772646935977297 -0.021771872159609962 0.07490615730227 0.0 
1.21792 489660.32734419464 0.6153253148555581 -0.017039271832314608 -0.01939785654097148 0.04838430826065 0.0 
1.21958 486668.9465829203 0.6115662349260744 -0.013488328782081909 -0.016250136605633902 0.03923387547269 0.0 
1.22042 484930.714859018 0.609381908520455 -0.011482476041436209 -0.014421059304477235 0.047434667812399994 0.0 
1.22125 483051.03597455705 0.6070198343706429 -0.009369632269588719 -0.012443142359484072 0.06127445588903 0.0 
1.22208 481031.8690977763 0.6044824744400564 -0.007151228848126648 -0.010318447331323144 0.08001958591399 0.0 
1.22292 478887.2714513491 0.6017874935556877 -0.0048588869647888736 -0.008061766118309888 0.110702776131 0.0 
1.22375 476632.8911252077 0.5989545556872865 -0.0025280138560242575 -0.0056895646298557034 0.1561315998458 0.0 
1.22458 474280.72730313335 0.5959987394538991 -0.0001846377130200992 -0.003214469165656375 0.217129102448 0.0 
1.22542 471842.15371074656 0.5929343375006669 0.002146989466867671 -0.0006484478787929238 0.2960771918647 0.0 
1.22625 469324.7283698738 0.5897708475179283 0.00445240554321482 0.0020005462023930942 0.3896112311719 0.0 
1.22708 466745.45718067547 0.5865296397500878 0.0066935987194866944 0.004714618394735082 0.5137332413153 0.0 
1.22792 464110.64628568146 0.5832186387295631 0.008859639387657672 0.006311753001804643 0.6554796475593 0.6057969502184839 
1.22875 461429.7228911755 0.5798496910331564 0.010931939740442606 0.007878504158325472 0.8218786000329 1.2731168564868436 
1.22958 458714.54965845187 0.5764377037206971 0.012885971836245718 0.00946543308341219 1.0198955095589999 1.332355586321229 
1.23042 455971.7481582853 0.5729909977034258 0.014710555626877283 0.011068509821945627 1.2427280762109998 1.3414745411626108 
1.23125 453206.58858505235 0.5695161957029169 0.016398077631622352 0.012684654115071914 1.486761873924 1.3558606163292521 
1.23208 450425.2320612384 0.5660210400140258 0.01793884983601678 0.014310264990604393 1.756528265824 1.3755632947438312 
1.23292 447634.74048959423 0.5625144048854731 0.01932107919361402 0.015941215000091935 2.056036232634 1.3756856141475249 
1.23375 444836.7238734028 0.5589983135070534 0.02054682775842355 0.017576563149337754 2.369572781837 1.3819153686443015 
1.23458 442035.2418230767 0.5554778673356662 0.021612147989449354 0.019213936730595127 2.704834639693 1.3950271070539288 
1.235 440628.22486113844 0.5537097576752256 0.02209914799736089 0.020036468959060083 2.9308890127679996 1.3925945795317611 
1.23583 437827.010389966 0.5501896477537197 0.022922123840906618 0.021242232242408843 3.237178863 1.8256809371426077 
1.23625 436421.24932751304 0.5484231163031178 0.023288810994790913 0.02143865170766901 3.4808162233549997 3.1841487024245585 
1.23667 435015.71442545264 0.546656869054047 0.023617539666821022 0.021635036471898128 3.652913462847 4.045725937829996 
1.23708 433611.5277457069 0.5448923160311039 0.02390633365850358 0.021831232864455652 3.8512133781399998 4.098077508983466 
1.2375 432207.5472666892 0.5431280221276377 0.024158914412720375 0.022027400440827738 4.034905098048 4.101154541805671 
1.23792 430803.1371944619 0.5413631883814229 0.024377738252001516 0.022223628038050114 4.214942173641 4.057314283676074 
1.23875 427994.58575280086 0.5378338585508824 0.024713668965762187 0.022616099801819445 4.48851291406 4.087421806112167 
1.23958 425173.12649785815 0.53428830828379 0.024953164762276523 0.023012074807196137 4.798556521663 4.130248832060362 
1.24042 422337.1164381107 0.5307244729361063 0.025107458327074776 0.023410092393229776 5.085926381217 4.1351668022086425 
1.24125 419473.9649432355 0.5271265306551405 0.025215390689777014 0.02381191905821023 5.285373256415 4.1770199715478915 
1.24208 416573.241956407 0.5234813746449326 0.02531045958178713 0.024219018611634224 5.408580072295 4.261124726832235 
1.24375 410659.27960467146 0.5160496703738051 0.025491036457071275 0.02505221269213387 5.566972990246001 4.327763643465555 
1.24708 398445.881262247 0.5007018613706344 0.025861939378303223 0.025456185824367816 5.833771518436 4.995672501189262 
1.25042 385877.45769155375 0.4849079145078766 0.026253914712254234 0.02581193448544028 6.089332397880001 5.802212970114717 


==> data/static_result_rotational.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0 0 
0.001666666666666667 0.00010813539750652266 0.01004206314266765 -0.0001066125324357876 -0.00961291634365682 -9.054873874248445e-05 -0.008408866780982585 0.01903492323204 0.0 
0.0025 0.00023398265465601916 0.014894368613829994 -0.0002212454921778168 -0.01408335768859584 -0.0001959287592709211 -0.012472014931711899 0.1232700611038 0.0 
0.004166666666666667 0.0006348414448790289 0.024180152500095614 -0.000584450267044995 -0.022192326878719325 -0.0005315936636917169 -0.020247600341530364 0.330718191454 0.0 
0.005833333333333334 0.0012081434721083898 0.03297588416421328 -0.0010735255564458313 -0.029332669764610707 -0.001011656406153054 -0.02761283343696655 0.713010331587 0.0 
0.0075 0.0019501484928421374 0.041299417957160224 -0.0016812792872242812 -0.0355446792550633 -0.0016329850396745531 -0.03458266481698558 1.209208189909 0.0 
0.009166666666666667 0.0028359701881003315 0.04916651358809549 -0.0023583231763988754 -0.04086445192975768 -0.0023701265575237613 -0.04109029780530096 1.81656381702 0.05031124773064065 
0.01083333333333333 0.0038640724121475384 0.05660777231913157 -0.0031020650600168836 -0.045357758421110964 -0.003026692479643463 -0.04432970434196451 2.4914205906570004 2.2926497663163987 
0.0125 0.005020879704673903 0.0636420971964258 -0.0038859297069166695 -0.04906696187273617 -0.003767298645032371 -0.04738682658752996 3.243157456007 4.305032994819857 
0.01416666666666667 0.006287892713123496 0.07030010488022154 -0.004673589410867955 -0.05205783960065139 -0.004575925013087545 -0.05027475784698213 4.025968799066 4.044087596946893 
0.01583333333333333 0.007665001343571142 0.07660867178482654 -0.005465589998003205 -0.05438867338009001 -0.005452055223772867 -0.053004471419267486 4.827579732485 3.807509303966937 
0.0175 0.009147308956829118 0.08259082018463372 -0.006252998883031931 -0.05611001967099615 -0.006391527097252085 -0.05558539628143555 5.644233465718 3.592448135815374 
0.01916666666666667 0.01072056045401945 0.08827217841484782 -0.007008260862856927 -0.05727762804040521 -0.007382808763774859 -0.058028626115207656 6.455461529182 3.397253344661662 
0.02083333333333334 0.01239513061797372 0.09367874111310696 -0.007753174380481573 -0.05794795967495351 -0.008294402299785314 -0.05929817993578703 7.229509828454 4.617191649930468 
0.0225 0.014174784198372273 0.09883472401707558 -0.008496411235216082 -0.058173895014536514 -0.009040477467087502 -0.05896680595013984 7.964491239559999 7.9777209128563555 
0.02583333333333334 0.01792205709881151 0.10849086698446773 -0.009728319202415858 -0.0575020793199005 -0.010511294715537078 -0.05829869668388162 8.895567364566 9.550964937144661 
0.02916666666666667 0.022053225161660722 0.11749519615241506 -0.010896663571922297 -0.055806417532179964 -0.01211262235962535 -0.05757825567862307 9.73311719466 8.80088406592061 
0.0325 0.026618067758116166 0.12610841845826562 -0.012113448358222893 -0.05364289159914095 -0.013722834589333684 -0.05631546165911158 9.808493234376 8.658692102031106 
0.03583333333333334 0.03150979178017065 0.13450310847042088 -0.013178969261438024 -0.05139066725467791 -0.015072641445037196 -0.0540255075379662 9.517009841155 9.642690989352941 
0.0375 0.034145624371690234 0.13861099055995502 -0.013794510837564397 -0.05022673125013666 -0.01581287677866742 -0.05283530842825569 9.336322136383 10.172802811855266 
0.03916666666666666 0.036884327972269655 0.14267300234430816 -0.014420381977035449 -0.049070622254089376 -0.01654020195847733 -0.0516272692354621 9.132667204892 10.01103038876086 
0.0425 0.04260841313647267 0.1506527917677135 -0.01558783977491713 -0.04678487566024133 -0.017795672364705948 -0.04911112619798319 8.785054901321 9.91611248097188 
0.04416666666666666 0.045600218574814666 0.1545735940377671 -0.016146783643061317 -0.04566929032719544 -0.018398396582096476 -0.0477425832084898 8.581825576499002 9.728857186856203 
0.04583333333333332 0.048715137260241806 0.15843897399143425 -0.016765558493195644 -0.04455843047535498 -0.018998939385411043 -0.04636676417118191 8.378133072553 9.635292121764907 
0.04749999999999999 0.05191338074148093 0.16225440972381364 -0.0173670486202428 -0.04346713052156203 -0.01956409928794215 -0.044990215072996595 8.204801514796 9.443164462798734 
0.04916666666666665 0.05518932219570828 0.16601293529965083 -0.017942542255693767 -0.04238528442796234 -0.02010518758879004 -0.043643379341988225 8.060095081628 9.216969828868056 
0.05083333333333331 0.05857856217096067 0.1697098035629255 -0.018565861937478723 -0.04130716964304333 -0.020689834988424367 -0.04240572504266002 7.877674015569 8.869640269347558 
0.05249999999999998 0.06201012354199326 0.17337535431680892 -0.0190977532718318 -0.040297181807129656 -0.021205167406859564 -0.04117770583548974 7.704894018519999 8.603465424330649 
0.05416666666666664 0.0655436089665791 0.1769742883621626 -0.01966019866164377 -0.039288381199406676 -0.021742457154993525 -0.040013597451862365 7.548874804205999 8.388167938012266 
0.0558333333333333 0.06915850460141255 0.1805152598634455 -0.02021502352014635 -0.03830167586491593 -0.022265475380519775 -0.03888101644166536 7.398419955999 8.147458391991858 
0.05749999999999997 0.07287582618837306 0.18398023032658087 -0.02080718719197605 -0.03730452799133594 -0.022774889782636865 -0.03773974257465976 7.26182865035 7.993235792919677 
0.05916666666666663 0.07664400320810791 0.18739783668866228 -0.02133654997608315 -0.036357688535994345 -0.02327689362610593 -0.03668567458387054 7.131982484324 7.794062184400582 
0.06083333333333329 0.08048181395681123 0.19074714715256896 -0.021843741962803784 -0.03542270736993478 -0.023744480323890864 -0.03563006567339494 7.021389864754 7.615526945399053 
0.06249999999999996 0.08439614085373028 0.19402606610949225 -0.02234567230073452 -0.03449874162571093 -0.024201067394707843 -0.034597754559172994 6.906808323553999 7.489650936801878 
0.06416666666666662 0.0883979113534346 0.19721904856857045 -0.022867409642072765 -0.03355798308795997 -0.0246647426437593 -0.03358950683293574 6.80599997214 7.330853529607989 
0.06583333333333329 0.0924594936369276 0.200346380772026 -0.02335697211518577 -0.032644217984185014 -0.025088669053524984 -0.032585921975009396 6.704620819567 7.210351673899212 
0.06749999999999995 0.0965800905315693 0.20340259602861036 -0.023816113724964817 -0.03174965724199115 -0.025504608517869606 -0.031621380000735944 6.612266539148 7.089402704393451 
0.06916666666666661 0.10077543336547562 0.2063724743840468 -0.024279710592926766 -0.03084693445077276 -0.025909193965042293 -0.030662677426561452 6.526035245147 6.9600823112426395 
0.07083333333333328 0.10503239136487216 0.2092629694327196 -0.024724978254663358 -0.02995295813695399 -0.026283423340267426 -0.029704979883946825 6.440568124362 6.872823122135831 
0.07249999999999994 0.10935685751134824 0.21206579822197777 -0.02516724184918504 -0.029054090256110592 -0.02666627457000313 -0.02877942936058417 6.363033349912 6.758429373761633 
0.0741666666666666 0.11371351393898518 0.21480980807596128 -0.02553946536077859 -0.028210878556365563 -0.02700283244962158 -0.027874861869267575 6.287590774153 6.65158188958354 
0.07583333333333327 0.11814951283672766 0.2174484051218736 -0.025939611844795134 -0.02733291237947032 -0.02733444136197069 -0.026959184731125047 6.213528281377 6.57962172316725 
0.07749999999999993 0.12263329508345411 0.2200117110439623 -0.026308279092973844 -0.026483134950643836 -0.02765704902102893 -0.026075921706022825 6.139197940022 6.483763659697417 
0.0791666666666666 0.1271781778263098 0.22247176157809018 -0.02667587316013357 -0.02560823918346864 -0.027962842548525005 -0.02518486222276836 6.084678553698 6.396232722065121 
0.08083333333333326 0.13177411956715243 0.22485233805898808 -0.02702613688264408 -0.02475832962454444 -0.02824659603389318 -0.02430722361550003 6.007237675539001 6.330538760811115 
0.08249999999999992 0.13639949993070657 0.22715608719044428 -0.02731970773659923 -0.023941160878917005 -0.02851394376474299 -0.023460626310948418 5.961018901167 6.246654671645193 
0.08583333333333325 0.14582057967758144 0.23147049279310047 -0.027916541789690365 -0.022289259553705188 -0.028959155374519346 -0.021825858036032625 5.836121333018 6.167891422823757 
0.08749999999999991 0.1506003334171761 0.23347685640509916 -0.028195916704126134 -0.02145045071601471 -0.02919921398357453 -0.020980163619182673 5.789793746936001 6.042305452160976 
0.08916666666666657 0.15540569648203859 0.23540988723742723 -0.028426942650241514 -0.020660388773757934 -0.029405043354453597 -0.02015514887579009 5.7392938009889995 5.975336594068438 
0.09083333333333324 0.1602648568426203 0.2372300332761944 -0.028670109815441793 -0.01984201202885487 -0.02960614641837947 -0.019324683630414896 5.683303373933 5.921129159208777 
0.0924999999999999 0.1651606121699218 0.23895943466179267 -0.02889516965723444 -0.019041556481594935 -0.029795294778040077 -0.018510041353767076 5.628937909655 5.8593950880225005 
0.09416666666666657 0.17009793420812197 0.24057880181654123 -0.029116261825478027 -0.018222311228085264 -0.029968267885273486 -0.01769090382316607 5.584922453932999 5.805721880048608 
0.09583333333333323 0.17505868072681105 0.2421213416044474 -0.029301336226272835 -0.01745246996029422 -0.030117654202622218 -0.016895780295606178 5.535764404558001 5.757820681252041 
0.09749999999999989 0.18004904522081264 0.24356198124800424 -0.029467050564271593 -0.016683578018895962 -0.030260270477534157 -0.01610974672448892 5.498425625897 5.7000673095810415 
0.09916666666666656 0.18507436189310822 0.244895824467777 -0.02962837843525213 -0.01590744393076139 -0.030386506917081058 -0.015321919777982862 5.453548063733 5.649496502328095 
0.1008333333333332 0.19013161921918675 0.24611780154859494 -0.029783634566417524 -0.015115438839051623 -0.030500802222183737 -0.014532653139126439 5.414158492956 5.607438879001727 
0.1024999999999999 0.19521184060445282 0.24724389631961743 -0.029919234228520854 -0.014340949800763506 -0.030606451298639786 -0.013758769203839533 5.374391850945001 5.555885252990394 
0.1041666666666665 0.20030700216115702 0.24828534411918438 -0.030023526873575356 -0.013607775093834916 -0.030688451432636182 -0.013002817005999534 5.3362844608049995 5.509917477027424 
0.1058333333333332 0.20543183592953837 0.24920711488416034 -0.03013040064836798 -0.012847089813502872 -0.030758641997337965 -0.012237867759854276 5.296435694811 5.473758136394786 
0.1074999999999999 0.21057546504717145 0.25002518538915197 -0.03022255079261487 -0.012091989808930384 -0.030825178185872965 -0.011483440870752176 5.26100641623 5.427439512060721 
0.1091666666666665 0.2157410745581656 0.25072577426765974 -0.03031081930589532 -0.011315961224458642 -0.030877704978623993 -0.010724364834078987 5.2251957511019995 5.383769545417926 
0.1108333333333332 0.22090980851952813 0.25135538913959654 -0.03036198719884863 -0.010612974294572202 -0.030905188860638033 -0.009996204027058364 5.1919800441240005 5.351013600410579 
0.1124999999999999 0.2260964958024043 0.25186146989865027 -0.030410224124924615 -0.00987876949973171 -0.030930433803130264 -0.009260859573611585 5.160159316197 5.310842838225989 
0.1141666666666665 0.23129268218845223 0.25226873430931607 -0.03044315059405777 -0.009163548382910504 -0.03094181774979915 -0.00853630255299323 5.125748352302001 5.2704929422220115 
0.1158333333333332 0.23650451497573144 0.2525442643234205 -0.03047760519789698 -0.008402145846642759 -0.030942226743686713 -0.007797630072790884 5.093932217422 5.238246075027779 
0.1174999999999999 0.24171571058594976 0.2527422690457106 -0.03048557783115731 -0.007703555789881276 -0.030925642750951193 -0.00708778724966147 5.06369392605 5.206016928657783 
0.1191666666666665 0.2469286730386386 0.25283494106730997 -0.030476444641094086 -0.007012643522391057 -0.030901713599167796 -0.006384920843500286 5.0376780627699995 5.168175873213853 
0.1224999999999998 0.2573594007301122 0.25272837621562005 -0.030424180999289754 -0.005703472248374365 -0.03079985922303241 -0.005081343252641646 4.975680499607 5.133073833516603 
0.1241666666666665 0.2625752426146729 0.25247110793139554 -0.030386377287469745 -0.004969631180035018 -0.030747153472925892 -0.004360379814734722 4.955582861909 5.072231666345267 
0.1258333333333332 0.2677884243021504 0.2521269456050532 -0.03034095654617865 -0.004281306527350366 -0.030679105557236963 -0.0036632706431313222 4.919216743482 5.040611475779789 
0.1274999999999999 0.2729949962117257 0.25167195331666337 -0.03028461288438787 -0.0035906264504609008 -0.030597037136294802 -0.0029706476078172894 4.8922789033730005 5.016939254838581 
0.1291666666666666 0.2781906311081862 0.25110998973608173 -0.03021328409490095 -0.0029052120948766043 -0.030502677269920397 -0.0022857487916373986 4.871390149601 4.990025979803617 
0.1308333333333332 0.2833751405452498 0.250434261913575 -0.03013118252668471 -0.002211285214920934 -0.03040176003175643 -0.0016036738626626912 4.84586782485 4.959098216884287 
0.1324999999999999 0.28854485396275936 0.2496629354764095 -0.03003555126626219 -0.001544888651278861 -0.030287103632364698 -0.0009374053068056942 4.823951390281 4.931320209765148 
0.1341666666666666 0.2936981291521215 0.2487955270609121 -0.029927683057810083 -0.0009046713216258763 -0.030159493274608706 -0.00028517167846023317 4.8007033806349995 4.90804117980698 
0.1358333333333333 0.29883362833789184 0.24780902254227571 -0.029809470458631606 -0.00024412484882960976 -0.03002236340596942 0.0003706181811899689 4.777506906057 4.882959964103394 
0.1375 0.3039493458571187 0.24671849060011913 -0.029681459194121747 0.00040718909733066384 -0.029876984165790876 0.001018031704488026 4.7543373001589995 4.8563811569554245 
0.1391666666666666 0.3090413056272328 0.2455177166833297 -0.029540241094674246 0.0010623706179617059 -0.029719063927861278 0.0016619294735612522 4.734332886584999 4.832338209277437 
0.1408333333333333 0.31410966310993427 0.24423238686274024 -0.02939065603030579 0.001670813585380541 -0.02955029513230234 0.0022837603721601596 4.714027334307 4.810968781845672 
0.1425 0.31915071224751757 0.2428250072545715 -0.029229803796763893 0.0023083664602306484 -0.02937146700567128 0.0029127951373409122 4.690843152398 4.788602664110238 
0.1441666666666667 0.32416329291543544 0.2413144140302306 -0.02905985704158031 0.0029383118943566763 -0.029184556323372746 0.0035340703881145408 4.670190828365 4.765093207229935 
0.1458333333333333 0.329142500348237 0.23970237765725347 -0.02887547814521399 0.00355815783002721 -0.028986410953767527 0.004146780052439375 4.654464935488 4.7429289985986856 
0.1475 0.33409086684285655 0.23799700857739464 -0.02868618066609858 0.004152825683682294 -0.028778237858281874 0.004745353039872585 4.634092623291 4.7234223878200154 
0.1491666666666667 0.3390046525689515 0.23619401557803604 -0.028488909009859596 0.004732133102066274 -0.028561349217392396 0.005334659793466728 4.61488175346 4.704056832985716 
0.1508333333333334 0.3438770121261756 0.23427036535870954 -0.028274369603315815 0.005343474287373564 -0.028334614247833845 0.005932274793980757 4.597207461687 4.68198344032209 
0.1525000000000001 0.3487106943498183 0.23224736386882372 -0.028052428576990265 0.005945656739465098 -0.02809750481012374 0.00652040515583735 4.577580517783 4.6624180720572905 
0.1541666666666667 0.3534989818688146 0.23012157716408732 -0.027813988964978862 0.006547058920426102 -0.027849361251426397 0.007102921950773056 4.5647848928090005 4.644568229500992 
0.1558333333333334 0.3582516338268556 0.2279313621429899 -0.02758287424447696 0.007072568119017489 -0.02759806272943821 0.007652707409394277 4.549453378391 4.62625418598867 
0.1575000000000001 0.3629535575360227 0.22561751181341333 -0.027333169754654704 0.007642289215163501 -0.027335065630422373 0.008216422240100357 4.528263389319 4.6073514547722745 
0.1591666666666668 0.367608015232643 0.2232055948023932 -0.027075634335084718 0.008206864918747512 -0.027062691652559367 0.00877278629183989 4.511163334468001 4.589659070954751 
0.1608333333333334 0.3722080374514506 0.22068260804804934 -0.02680052521673688 0.008794169604997917 -0.0267769686643341 0.009331343640597456 4.494283146214 4.5744012825035245 
0.1625000000000001 0.37675329372746197 0.21806378403495913 -0.026511337585149838 0.009375694024265458 -0.026481669919255546 0.00988115394095529 4.48330664712 4.558648068483935 
0.1641666666666668 0.3812595695206529 0.21540427723176206 -0.02624375660677782 0.009843171568971566 -0.026192677021770805 0.010385383574064433 4.476496707126 4.540584235664519 
0.1658333333333335 0.3856989719247895 0.2126215634791126 -0.025946067042007744 0.010363778601868915 -0.025888027074195685 0.010908209665071444 4.459773507153 4.521294859869323 
0.1675000000000001 0.3900804719570575 0.20973784915932556 -0.02564023603892912 0.010895315183320398 -0.025571860777060085 0.011428549662147791 4.438765255089 4.506744871613853 
0.1691666666666668 0.39439619873079945 0.20675054174927332 -0.02531449971325942 0.011445262994885028 -0.02524269535043322 0.011949094798913873 4.424070827905 4.494631165649598 
0.1708333333333335 0.39866156116146373 0.20369578015488227 -0.025003604815413225 0.011943723662946978 -0.024913425676280743 0.012443769950801292 4.409640062409 4.481792603212077 
0.1725000000000002 0.40286437557222865 0.20055634061715732 -0.024687062218390964 0.012427605902965468 -0.024576711027966325 0.012928806574352969 4.396998037381 4.468621705097076 
0.1741666666666669 0.4069951165968663 0.19731930551387433 -0.024349647022392017 0.012925286836527534 -0.024230028426589667 0.0134159538077126 4.386116551299 4.452635939557711 
0.1758333333333335 0.41106105160638307 0.19400267707911678 -0.024009665729957375 0.013403383437323162 -0.02387773470378768 0.013890502011117273 4.374943630278 4.437530776784547 
0.1775000000000002 0.4150453991537499 0.19058129516044686 -0.023637271481010563 0.01391491586695078 -0.02350838873949984 0.014371346584854616 4.363413738764 4.424950927895903 
0.1791666666666669 0.4189810367016163 0.1871130634372661 -0.02330187787831289 0.014346853853952296 -0.023148360940294765 0.014816589569833005 4.351475989436 4.413213438665754 
0.1808333333333336 0.4228315259918439 0.1835466329145982 -0.022934208121711246 0.014804748488123616 -0.022771376265061427 0.015267998062495819 4.342789266436 4.400821741745881 
0.1825000000000002 0.42661276461648834 0.17990359198223532 -0.022569596571149843 0.015248350850758262 -0.022389895052651487 0.015707929790334696 4.327267374090001 4.38905615786481 
0.1841666666666669 0.4303069922681554 0.1761713343799735 -0.02217599969497919 0.01570587479991915 -0.021996154085689057 0.01614955840351881 4.321527188655001 4.3760777674541895 
0.1858333333333336 0.4339327712530921 0.1723713230719936 -0.021793955570979462 0.016137467905192715 -0.021601306529057063 0.0165742345119978 4.307006851759 4.364162353047125 
0.1875000000000003 0.43748375394624384 0.16850539200159834 -0.021414117299212467 0.016542606590075642 -0.021203756123690742 0.01698501861125401 4.300468742364 4.353856808037892 
0.189166666666667 0.4409439985699833 0.16455200184936405 -0.02100788309078404 0.016967583236473672 -0.02079095145282006 0.017397312603761844 4.288094137722 4.3430496912692975 
0.1908333333333336 0.44433066777637487 0.16053926258524925 -0.020612791992881557 0.0173594596708305 -0.020378970891189174 0.0177920815104968 4.280789512400999 4.3329428997663 
0.1925000000000003 0.44761046445194036 0.15642899729561088 -0.020165394088649605 0.017797938070602707 -0.019942899760502564 0.018197212695365145 4.269561344546 4.322971530845254 
0.194166666666667 0.4508348035028384 0.15228239397397933 -0.019771592688354434 0.01816405591401508 -0.01952480439744586 0.018569675949299952 4.26014399178 4.3133039209474475 
0.1958333333333337 0.4539597533453397 0.1480579580573208 -0.019346525962192693 0.018544279410275328 -0.0190912788508234 0.018943725784116433 4.25297144209 4.302595310178386 
0.1975000000000003 0.45699931395859617 0.14377000489589423 -0.018921121729345784 0.018913517034698388 -0.018653202776105215 0.01930722907972618 4.243679132955 4.293238683913544 
0.199166666666667 0.4599462715258511 0.13941965583326932 -0.018483805456143608 0.01927312581626762 -0.018208117303708582 0.019662714901613615 4.238698695601999 4.2840919889919835 
0.2008333333333337 0.46279394415547503 0.13499831981838423 -0.018023990446671717 0.01964394653456909 -0.017750509699696604 0.020014925206132517 4.228110336678 4.275391921705926 
0.2025000000000004 0.46556739635371996 0.13053214420567824 -0.017594505570157605 0.019977400514706756 -0.01730062819691236 0.02034637188539526 4.218382592304 4.268577898133331 
0.2041666666666671 0.4682381436196206 0.12600515701478487 -0.017141003266527732 0.020309203477941448 -0.016839335714588566 0.020673741517412303 4.216483633795 4.2597224474253075 
0.2058333333333337 0.4708182056113236 0.12142522453283919 -0.016690064729213954 0.02062744868265845 -0.016375335002791647 0.020989853405942116 4.208166518724 4.250772963619698 
0.2075000000000004 0.4732795747400419 0.11677069927999684 -0.01618813597811094 0.020979309315189747 -0.015889212534492048 0.021310950886081675 4.1955433192900005 4.2438329995710555 
0.2091666666666671 0.47567086997017033 0.11208461119282238 -0.01573483438024456 0.021282654421923224 -0.015419550577542407 0.021607094713338007 4.188988513089 4.2373921594787305 
0.2108333333333338 0.47796376297995014 0.10735213884681884 -0.015275799927402854 0.021571104740886825 -0.014945043311969775 0.021894088854545482 4.187289425588 4.229573690689049 
0.2125000000000004 0.4801394653031168 0.10256023628652328 -0.014775668512048507 0.021874777296724515 -0.014452224440623052 0.022180595056521618 4.181678204104 4.221654269703926 
0.2141666666666671 0.4822341182349911 0.09773569148322989 -0.014308850768884466 0.022144166719701586 -0.013969689950820485 0.022448133345516375 4.175638583104 4.215233233530745 
0.2158333333333338 0.48420474736949487 0.09285402070643553 -0.013791440215454337 0.022432354717326918 -0.013465599026040498 0.02271641952500429 4.169748488057 4.208906965653553 
0.2175000000000005 0.4861073388332416 0.08795014570311536 -0.013337364824491322 0.02267365391115676 -0.012982641853445276 0.022960547468433165 4.1631989250079995 4.203392297021553 
0.2191666666666671 0.4878946332019968 0.08300085295963756 -0.012853973998995266 0.022918687489955934 -0.012484897087778224 0.02320133288866412 4.158407885599 4.197663769824081 
0.2208333333333338 0.489565101109333 0.07800691717438514 -0.012339988970064298 0.023170140423877134 -0.011973250640188449 0.023437614658201378 4.152766210686 4.191879688225284 
0.2225000000000005 0.4911379785230105 0.07298225094117154 -0.011835572568907214 0.023404458240299644 -0.011463880711993224 0.02366105292493134 4.14845678578 4.1867495814760955 
0.2241666666666672 0.49258676212122876 0.0679162193828437 -0.011289319237663631 0.023647215883344345 -0.010937748327964902 0.02388064258994349 4.143441766812 4.181557690082745 
0.2258333333333339 0.4939746348104738 0.0628414116006763 -0.010829105362808017 0.023837572926687284 -0.010442710253197762 0.024076092141636127 4.141127656171999 4.176073586320571 
0.2275000000000005 0.49522614771339213 0.05772517569963087 -0.010305452588311894 0.024045201620349805 -0.009920285371206983 0.024272294231030472 4.1362570062540005 4.1705917936056816 
0.2291666666666672 0.496378985494493 0.0525855706043646 -0.00979505784445103 0.024238381342527877 -0.009401197821559348 0.024456016302364422 4.131067241466 4.166517063648775 
0.2308333333333339 0.49741049618723426 0.04741822671148017 -0.009253852419649414 0.02443027536632679 -0.00886949350592714 0.024633302961565455 4.128915299772999 4.162406860192938 
0.2325000000000006 0.4983433571361228 0.04223184560453131 -0.00872833330287118 0.024607929489205066 -0.008342710666241149 0.024797817264816273 4.123930855623 4.15867801157494 
0.2341666666666672 0.49917845212436057 0.037032002342010005 -0.008221316937859647 0.02476466550553989 -0.007821413467579863 0.024949880544920013 4.123638808597 4.154758139193983 
0.2358333333333339 0.4998917679159763 0.031810455309668036 -0.007685731847331052 0.02492145954045214 -0.007287348450837838 0.025095145141710268 4.1193652376709995 4.150708727413057 
0.2375000000000006 0.5005002780509089 0.02657518772357904 -0.007156385804248165 0.02506685707295368 -0.006754584529604923 0.025229361640449057 4.115726931107 4.147909862581103 
0.2391666666666673 0.5009862051693598 0.021325732186845175 -0.006598490102997336 0.025206321843457922 -0.0062107559098976695 0.025355692165440116 4.115124408495 4.144504383844949 
0.240833333333334 0.5013913163487885 0.01607237287731612 -0.006096249897378471 0.025323829491796897 -0.005686615653937133 0.025467005487750705 4.1116770123299995 4.1416084713979435 
0.2425000000000006 0.5016736766008186 0.010809693818741578 -0.005566370900096971 0.02543476902177026 -0.005149939798577863 0.02557078844618823 4.11141000015 4.138731700944046 
0.2441666666666673 0.5018549358185479 0.005542644086301937 -0.005052633024866409 0.025533810391207983 -0.0046176843175622095 0.025663523839183525 4.108342887478 4.135877525643486 
0.245833333333334 0.5019021418606433 0.000267318172089134 -0.00448951634399955 0.02563334177728964 -0.004066019877168925 0.02574915586114578 4.104663928639 4.134127705172592 
0.2475000000000007 0.5018242682528316 -0.005013058777827525 -0.003895256322797073 0.02573149709471495 -0.0035042213816979806 0.02582547314930156 4.099572753106 4.133407397573267 
0.2491666666666673 0.5016871144506073 -0.010279691383325528 -0.0034016442184585318 0.025795274824769916 -0.00298056711963518 0.025886804035233413 4.107646112122 4.1307866901643155 
0.250833333333334 0.5014068674062764 -0.015547219009460432 -0.0028411501297968354 0.02585854596079369 -0.0024297352692979612 0.025940946811006626 4.104324735347 4.127370546397529 
0.2525000000000007 0.5010216228457894 -0.020810262451996183 -0.002289965508713466 0.02591514536492371 -0.0018827148036885677 0.02598445281778083 4.099752619807 4.127099709510022 
0.2541666666666673 0.5005216381564234 -0.02606362513651737 -0.0017285089355601956 0.025959272151558747 -0.0013321661693114772 0.026017894388625756 4.1004353018719994 4.126299249624081 
0.255833333333334 0.49992761067419306 -0.031306542746752916 -0.0011979827361573079 0.02599398692968568 -0.0007930266347791481 0.026040765284221615 4.099412517278 4.12527274696949 
0.2575000000000006 0.49922793917205244 -0.03653478445209891 -0.0006748960425651833 0.02601541224493679 -0.000255306854492765 0.02605372709873447 4.101960235432 4.124248450938665 
0.2591666666666673 0.4984055862011854 -0.0417486034630137 -0.00012478960217307227 0.026028631679589985 0.00029319101561348093 0.026056658795173583 4.100855450258 4.123123987795392 
0.2608333333333339 0.4974838905159016 -0.046945417942510045 0.0004061392039181779 0.026033049667864225 0.000834469090909562 0.026049678623181693 4.100072775696 4.123168047805621 
0.2625000000000006 0.49642771597998864 -0.052120643867600264 0.000988738337590877 0.02602405521508121 0.001394396524390329 0.026031614748253648 4.101496328736 4.122830706356194 
0.2641666666666672 0.49529599008716285 -0.05727571592107801 0.0015058238102948279 0.02600906168236115 0.0019288329900514767 0.02600500993107762 4.102031025901 4.12284122278137 
0.2650000000000006 0.4946842111380227 -0.05984345584045219 0.0017752030882983525 0.025996254388038285 0.002210873228831678 0.02598628951216983 4.103318070649 4.123585338472234 
0.2666666666666672 0.49337298181850986 -0.06495961070087082 0.002327836729882367 0.025963375992858622 0.0027573252361705602 0.0259434498724032 4.102982211275 4.123119625469792 
0.2683333333333339 0.49196664825100145 -0.0700504318539689 0.002856154934576331 0.025925428652606396 0.0032943242315368604 0.02589162736323724 4.102151317491 4.1243877216625044 
0.2700000000000005 0.4904351953894923 -0.07510643670116574 0.003421189785330215 0.02586792981990096 0.0038448421969870528 0.02582770118177219 4.107169058778999 4.124632583088442 
0.2716666666666672 0.4888164440886816 -0.08013455149134076 0.0039483952214650455 0.025809192675045344 0.004379963538837517 0.025755988896600225 4.106289027877001 4.125387046061064 
0.2733333333333338 0.4870883715500804 -0.08512690842511696 0.0044830056658719895 0.025737918377995193 0.004917973944273568 0.025673629104973256 4.108955364433999 4.126962159516498 
0.2750000000000005 0.48525477515746956 -0.09008280519548759 0.00501870783263652 0.02565711320349835 0.005455739108335134 0.025581069812709703 4.110335056508 4.128163743130994 
0.2766666666666671 0.48331451838365624 -0.09499947276482007 0.005559148351427025 0.025565622160345837 0.00599424598886078 0.025477985503282813 4.11168978319 4.1299778668895915 
0.2783333333333338 0.48125094275669117 -0.09986950189799217 0.00613910923256251 0.02545298013507382 0.006545290173974816 0.025361087879570282 4.115088064288 4.131659887331991 
0.2800000000000004 0.4791300861477729 -0.10470710520792234 0.006628070648578868 0.025351934073503248 0.007061028494466326 0.025243269174273372 4.119030182751 4.13338621928195 
0.2816666666666671 0.4768737287319062 -0.10949085425472774 0.007184118330436773 0.025223915283401357 0.007601546015579219 0.025107839149530367 4.119847247079 4.135593859113303 
0.2833333333333337 0.4745345591221683 -0.11423383220181009 0.007703610576962784 0.025099342865718053 0.008126118275322725 0.024966748461190555 4.1212867588919995 4.138913265907006 
0.2850000000000004 0.47209285775300736 -0.11892207271802234 0.00822781072699398 0.024954499653506126 0.00865271637073517 0.024815001235607523 4.130078937706 4.1402026781988175 
0.2858333333333337 0.47082118245964705 -0.12124271821081897 0.008517020781801648 0.024869886735472087 0.008935209047966075 0.024727768509962653 4.1294601813 4.142147727067141 
0.2875000000000004 0.46823124746559425 -0.12585779473719277 0.009040767162994357 0.024720339604609832 0.00945490733531934 0.02456268343493824 4.127184558259 4.145115496948787 
0.289166666666667 0.46555611239831696 -0.13041970623699511 0.009539501235861243 0.02456403003946134 0.009965557368892264 0.02439056616613232 4.135211421131 4.148811319050323 
0.2908333333333337 0.46277737398957963 -0.13491859814917684 0.010052157580934215 0.024385319490781175 0.010481711113170367 0.02420537188742125 4.144702065069 4.1498749070262635 
0.2925000000000003 0.45990314631249885 -0.13936002411601614 0.01056472087697305 0.024199340356844932 0.010995735602040368 0.024010122365411626 4.145430297488 4.152920934672713 
0.294166666666667 0.4569101673067269 -0.1437313464264389 0.011126011879977098 0.02398479510453709 0.011524083810481756 0.02379662708439026 4.145338726471 4.158338146839854 
0.2958333333333336 0.45386340031894706 -0.14805907546459376 0.01160848333481691 0.023798633421672495 0.0120199441008364 0.023587894666672715 4.149169242429999 4.163896691388446 
0.2975000000000003 0.4507139762261772 -0.15231483243369695 0.012112334684925345 0.023587975941326902 0.012523462006692854 0.023363976249082513 4.15561683278 4.1679933791462185 
0.2991666666666669 0.4474667177109502 -0.1565004971191349 0.012630462442375793 0.02336040806692907 0.01302947549807304 0.02312702853168433 4.159751865923 4.172261048291747 
0.3008333333333336 0.44413345052307435 -0.16061759787325725 0.013141836549407513 0.023122758263705145 0.013530228413827228 0.022881186637841167 4.166423528899 4.177053507149251 
0.3025000000000002 0.44069962257438056 -0.16465686139863658 0.01367826103908322 0.02286019597078406 0.014036288106689943 0.022619947166518245 4.170929433156 4.182029764115778 
0.3041666666666669 0.4372156057659263 -0.16864378250266202 0.01414176919663205 0.022627369480404187 0.014513772888569365 0.022366643656915597 4.179587411752 4.1862568799383935 
0.3058333333333335 0.4336287782412305 -0.17254373318379637 0.014640457834859351 0.02235862250561674 0.01500312630424605 0.022093459696424123 4.186477671974 4.1900559167675775 
0.3075000000000002 0.42996823526300215 -0.17637619368990323 0.015119064289224701 0.02209645471797957 0.01548131336007258 0.021815672235620365 4.1889768753770005 4.196359718579375 
0.3091666666666668 0.4262119887724352 -0.18011801119199625 0.015624566014996098 0.021798037542661564 0.015967273812959315 0.021519478697939215 4.198808996325 4.202405699273726 
0.3108333333333335 0.4223954584239359 -0.18379619851118195 0.016089197201308456 0.021520810087159777 0.01643399053534622 0.021225007429481302 4.2034763934359995 4.208524311050249 
0.3125000000000001 0.41849578443358254 -0.1873891718014833 0.01656182172610831 0.02122495300969236 0.0169012949471245 0.020917178972609113 4.210165495417 4.215533320084018 
0.3141666666666668 0.41451610116733756 -0.19089586951251988 0.017039384600527705 0.020911624975858054 0.01736719615015797 0.020597129095412087 4.217869624362 4.222028442563285 
0.3158333333333334 0.4104705432893669 -0.1943240752496372 0.017496898262596396 0.020599606939406954 0.01782279162109046 0.020272584518998882 4.226807887239 4.228383072033169 
0.3175000000000001 0.40633312052793225 -0.19765094193181007 0.017989691605960936 0.020246349048389855 0.01828824277325808 0.019927844100572162 4.231889559401 4.2343519201583115 
0.3191666666666667 0.4021550722005563 -0.20091748521243166 0.01841869946086275 0.01993695610754225 0.018726314526357035 0.019594655935351646 4.241018230434 4.241376314564793 
0.3208333333333334 0.3978930678881056 -0.2040809651013342 0.01887405974870746 0.01958894947418282 0.019171570671381033 0.019240312129315984 4.248769627553 4.249019278290442 
0.3225 0.39356320630625163 -0.20715341559096206 0.019327114213984944 0.019229324994078943 0.019611778335983043 0.01887621387479188 4.25741633092 4.257030645618273 
0.3233333333333334 0.3913788214734354 -0.2086594688702162 0.019541914484316136 0.01905397872833385 0.019833097619646023 0.018686534866526244 4.263508796291 4.265546825531357 
0.325 0.3869465695552293 -0.21158719904729056 0.019999487035778002 0.018665900907107458 0.020267816289977814 0.018304961375625428 4.270390824460001 4.269078432645888 
0.3266666666666667 0.38247115409695026 -0.2144435598560131 0.020414475648315087 0.01831251514517411 0.020682273840170795 0.017930710210536382 4.278987816587 4.278540316718154 
0.3283333333333333 0.37793687576825497 -0.21720331326480122 0.020822023085162154 0.017946006174552772 0.021094613105108684 0.0175475505777119 4.291767207137 4.285134596829886 
0.3316666666666667 0.36869961724857564 -0.2224519987754507 0.0216142701894135 0.01722186747064781 0.021860195043279296 0.016813632838098447 4.304939805055 4.291339954365157 
0.3333333333333333 0.3639803083181656 -0.2248975555605212 0.022039383363668928 0.016782409228823337 0.022275565619896964 0.016376803673928214 4.323050046483 4.311362453819816 
0.335 0.3592183407601305 -0.2272622695562002 0.02244015553059666 0.016371199090468587 0.02267293194024944 0.01594619104578099 4.327308650585 4.320913776176789 
0.3366666666666666 0.3544041681739988 -0.22952277963976836 0.022839681211933464 0.015943769663929474 0.023064782574009512 0.015505711978247377 4.336985158327001 4.332509441622712 
0.3383333333333333 0.34953321573465806 -0.23167008470251016 0.023251158123147646 0.015484289285313852 0.02345634087670917 0.015050543280545559 4.346117982062999 4.341673916765758 
0.3399999999999999 0.3446268088198246 -0.23372893084999177 0.023636028142887816 0.01504433546697406 0.023832408947722206 0.014599535285606396 4.3584165520510005 4.351773649482355 
0.3416666666666666 0.3396699408965674 -0.2356727889942554 0.024028439744765803 0.014572849167210447 0.024205513360981812 0.014132334442910427 4.370634502735999 4.36310918651271 
0.3433333333333332 0.33468818429966213 -0.23754182483178563 0.024381424626728238 0.014152073869321307 0.02455831291586469 0.01367937842811287 4.382241456874 4.3753134449342745 
0.3449999999999999 0.3296600505497221 -0.23928935013082428 0.02474217524289564 0.0136904573175232 0.024910487115832824 0.013205548428679076 4.397011387471 4.386724099233427 
0.3466666666666665 0.3245903869075874 -0.24092450857873607 0.02510524984573366 0.013208022411526818 0.025260484764466906 0.012720718306778372 4.407975940132 4.3961985300366715 
0.3483333333333332 0.31948647473379604 -0.24245259441358463 0.025460373901700296 0.012717003708429033 0.02560200170485244 0.012228770108938108 4.421078719557 4.407148912676371 
0.3499999999999998 0.3143477070804318 -0.2438682121414786 0.025813083026611356 0.012208166135380796 0.025936421371824725 0.011726099184951544 4.434530505700001 4.420246680215928 
0.3516666666666665 0.30919004454183646 -0.24520131979272683 0.026135809388564003 0.011742890819420423 0.02625402472345878 0.01123514550761176 4.44722957379 4.434006388094698 
0.3533333333333331 0.3039953932510761 -0.24640484001097396 0.026469123805482025 0.011228396623119181 0.026570667364759604 0.010720288716486531 4.460946147647 4.4472904105766675 
0.3549999999999998 0.29877743559129244 -0.24750661913629146 0.026790072399843677 0.01072165770826763 0.026879923607724565 0.010205371972933308 4.474083187284 4.458720105651328 
0.3566666666666664 0.2935316917234817 -0.24848418751305032 0.027112051608366276 0.010178923589520893 0.027183962808902395 0.009672818007392892 4.490018498159 4.471028637480872 
0.3583333333333331 0.28827228996772697 -0.2493738317521124 0.027411265473427267 0.009673863137322242 0.02747311046625328 0.009150196211506645 4.504773190603 4.486000535409396 
0.3599999999999997 0.2829935431965286 -0.2501506518460068 0.027703570899806906 0.009157678327669646 0.027754177877258868 0.00861782631803909 4.520022991266 4.501335559229143 
0.3616666666666664 0.27769585737450875 -0.25081121809716 0.027992658609035152 0.008624417659067792 0.028030649168173438 0.008074759716396734 4.533997984735 4.514776095792426 
0.363333333333333 0.2723827346657875 -0.25135521008366535 0.028276044949632956 0.008074253685836788 0.028300631355575367 0.007521471705795896 4.550536113731001 4.527825252904385 
0.3649999999999997 0.2670518619981908 -0.251765156183998 0.028562892785772412 0.007472961710757327 0.028564666787691817 0.0069456534706237305 4.566596989663999 4.543293763547814 
0.3666666666666663 0.26172287713521314 -0.2521067781591422 0.02881847736340268 0.006952608634147868 0.02881106991498028 0.006397010929366509 4.585252313109 4.560321800199445 
0.368333333333333 0.25638058284340015 -0.25231298483251363 0.029077755979359396 0.006379540040275246 0.029053995564159607 0.005823163626385436 4.600260196053 4.576123266504663 
0.3699999999999996 0.25103159913557366 -0.25240163540863125 0.02933206149351197 0.005789906603126855 0.029291231240385962 0.005240034700474988 4.616616319003 4.590637227170829 
0.3716666666666663 0.24568538259853745 -0.25239412842490366 0.029567061667527303 0.005226841800378142 0.02951613744535453 0.004663189934773909 4.638520908298 4.606239291987135 
0.3733333333333329 0.24033480109490732 -0.2522516548183909 0.029801607751866802 0.004612967899359158 0.02973318823546603 0.00406284414225902 4.656023479710999 4.624237934259447 
0.3749999999999996 0.23498486207477606 -0.25201508870510003 0.030030275850450146 0.00403017741020005 0.02994012280749417 0.0034708770093670738 4.667214520156 4.644056497828735 
0.3766666666666662 0.22964053697246234 -0.2516608349438574 0.030247716113399756 0.0034313281502919685 0.030141713038613016 0.0028690164977106802 4.689556062923 4.660289909857389 
0.3783333333333329 0.22430302277566092 -0.25119060104297014 0.03045612758408108 0.002819787036511005 0.03033283440533638 0.002258479384107004 4.710740048567 4.676723293470093 
0.3799999999999995 0.21897444174521624 -0.25060444785275904 0.030655856744914327 0.0021955314913819756 0.030512993499471258 0.0016396521581924506 4.730395381059 4.697409704210534 
0.3816666666666662 0.2136577229085954 -0.2499092872744842 0.03084563251665453 0.0015721449242159739 0.030685246926153015 0.0010179258872990704 4.752468196801 4.716350665376952 
0.3833333333333328 0.2083547956834096 -0.24911826248944194 0.031026176999357453 0.000975577294746801 0.03085079228348736 0.0004021933862152216 4.772737892503001 4.733181877066167 
0.3849999999999995 0.20306749063645116 -0.24819653513204437 0.031198401944948783 0.00033571960684939767 0.031005105427995977 -0.00023440374227431948 4.793924534073 4.753024491304549 
0.3866666666666661 0.19779779085990515 -0.24716327043013026 0.03136290399898755 -0.0003096256212342161 0.031147795897335823 -0.0008760791762239539 4.814987923922 4.77638582167236 
0.3883333333333328 0.192549933784653 -0.24601110889936031 0.031515759072646386 -0.0009758007365324405 0.03128455071061695 -0.0015286952085649952 4.838706799278 4.795667359608786 
0.3899999999999994 0.1873234929822125 -0.24477205595208282 0.031662356742716447 -0.0015995134601794376 0.03141351133131226 -0.00216866799843754 4.862358462093 4.8140685894062285 
0.3916666666666661 0.18212150343108405 -0.24341076365705144 0.03180114772895567 -0.002252273052800685 0.03152987677794239 -0.0028238723339396865 4.882606686978 4.838074843694882 
0.3933333333333327 0.1769484670391604 -0.24192508421010783 0.03192763086635541 -0.0029392830163653843 0.03163344780535601 -0.003494887843768779 4.907346529614 4.863597347240501 
0.3949999999999994 0.17180308305559458 -0.24034417629906873 0.03204889030638731 -0.0036032279661790748 0.03173564573895635 -0.004160688166368776 4.930912364697 4.8828252356004205 
0.396666666666666 0.16669447609709434 -0.2386383165765753 0.03215113749818251 -0.0043046502456796105 0.031823350280342694 -0.0048438295204641935 4.962017379504 4.902946229980436 
0.3983333333333327 0.16161345723267867 -0.23684946395460524 0.03225718706241061 -0.004960820856824384 0.03190171236124256 -0.005512101202127501 4.982733163708 4.9309913687947 
0.3999999999999993 0.15657136984545036 -0.23494270020989722 0.03234876312162989 -0.005642857727783739 0.031972033528091 -0.006195328297609354 5.0111839247439995 4.955589149936866 
0.401666666666666 0.1515683377446998 -0.23292162883585393 0.032430001141312774 -0.006344927447034159 0.032033458820836275 -0.0068898296878529275 5.036701573066 4.97674165491401 
0.4033333333333326 0.14660626198465201 -0.23079034074136 0.03250145236979252 -0.007060313263227269 0.032080990383857116 -0.00759131954335901 5.0628498301430005 5.004348511953573 
0.4049999999999992 0.14169010061517556 -0.228550775990857 0.03255752242731479 -0.007786690962413629 0.03211598042791278 -0.008299442344670227 5.095791090588 5.033493995964004 
0.4066666666666659 0.13681065537197978 -0.22624147989018425 0.03262089602999351 -0.008448616013883763 0.032156002634009195 -0.008989169955292337 5.127428432073 5.05426504057544 
0.4083333333333325 0.13198399905456623 -0.22379819284412605 0.03266368035297251 -0.009176343133050543 0.03217559037060827 -0.00970714560434549 5.1510420604050005 5.079995480478545 
0.4116666666666659 0.12247488925628128 -0.21860814558643937 0.03273263189497834 -0.010639588946829976 0.0322109481920973 -0.011091864356028186 5.211705133771 5.109313647006139 
0.4149999999999993 0.11316340038223495 -0.21306306667466807 0.03279636218467657 -0.01202720667259793 0.03221718263500707 -0.01248244604873594 5.281082689663999 5.1679412647876415 
0.4183333333333326 0.10409916490773369 -0.20708787514978264 0.03278816549797145 -0.013506379780690407 0.03217691441306203 -0.01394008842068492 5.3552940783339995 5.2225585273446 
0.4199999999999993 0.09966935841274054 -0.20392111503504692 0.032747885685024326 -0.01432173268091612 0.032109736707869665 -0.014735202029282357 5.378903118094001 5.290376256276577 
0.4216666666666659 0.09530463941102325 -0.20065263581323908 0.032694946556285666 -0.015155348728574321 0.03203208318056543 -0.015535067500274946 5.412536227863 5.326967612263436 
0.4233333333333326 0.09098924971162108 -0.19732216103135633 0.032664716734545914 -0.01593028250414208 0.03196494393169218 -0.016316032583832935 5.449913542961 5.355832513872416 
0.4249999999999992 0.08674813746958904 -0.19388454186366272 0.03261109891458939 -0.01673941346015124 0.031876649478280394 -0.017109181647814692 5.487596444139 5.390654087329728 
0.4266666666666659 0.08257157828830156 -0.19036262203651494 0.03255728599221322 -0.017539714939071124 0.031779098510976975 -0.017899158621054623 5.527538843246 5.4337996471393915 
0.4283333333333325 0.07847563553094107 -0.18673551756189052 0.03247483879896698 -0.01837569353914226 0.03167642496492648 -0.018712248380582303 5.570935745041 5.461424995842947 
0.4316666666666659 0.07046537553540481 -0.17926650135110456 0.03235894693414138 -0.019964525123672326 0.03148701258061336 -0.020250218806544096 5.656333409153 5.494112270257421 
0.4349999999999992 0.0627749717719951 -0.17142230325718577 0.03217650349166903 -0.02163970719633751 0.031256915150603595 -0.02186289167371655 5.745842578126 5.572773324573629 
0.4383333333333326 0.05541794547003421 -0.1632171336291688 0.03192776924353329 -0.02339740299834861 0.030966273387403702 -0.023528677139658033 5.841312189742 5.648311951972343 
0.4399999999999992 0.0518625977616138 -0.15899134595153383 0.031790490766070136 -0.02429086106128041 0.03078175101582132 -0.024404287586081735 5.88288066177 5.740684666642926 
0.4416666666666659 0.048397665945208314 -0.15467810149042688 0.03163225537088978 -0.025209100198579276 0.030575136864989534 -0.02528465008456679 5.935623049848 5.790873757991641 
0.4433333333333325 0.04500884641679066 -0.1502962044857506 0.03148477934054376 -0.02611789302355539 0.0303852172906746 -0.026179688516327765 5.985000496779 5.824526086442218 
0.4449999999999992 0.04172536145482843 -0.1458137636409429 0.031292655702451884 -0.02708446759246315 0.030163844451926214 -0.0270935414303132 6.035262051639 5.861950346728742 
0.4466666666666658 0.038513775089991216 -0.14126904068207535 0.031125721157101074 -0.028035808775008716 0.02993544001942563 -0.02799464359231038 6.084747184845 5.932598441084496 
0.4483333333333325 0.035387811149414285 -0.13665623656256717 0.030959418689076753 -0.028987084306057665 0.029722019101434106 -0.02892171388464812 6.145045101563 5.968210766471041 
0.4499999999999991 0.032363222555219964 -0.13195571329984174 0.03076505770208956 -0.029981199546557494 0.02948162819298618 -0.02986240700792403 6.198327598226999 6.00575704382315 
0.4516666666666658 0.02942950188226929 -0.12718177649813425 0.03056639166861261 -0.030993230845951937 0.029221124104983877 -0.030803443038548622 6.2539249935540004 6.08411804062616 
0.4549999999999991 0.023827479049417215 -0.11743399987769455 0.030181079150161057 -0.03304539773411397 0.028772749424592656 -0.032718687285605216 6.393669400912 6.117518011477208 
0.4583333333333325 0.018623670628276832 -0.10738526823021206 0.029739956851229817 -0.03522946353958072 0.028257489159972716 -0.03471845083251436 6.517169596053 6.214578818484942 
0.4616666666666658 0.013826943076544005 -0.09705698556040859 0.02924432423130722 -0.03753404643911864 0.027676235062332948 -0.0367967048407081 6.665574130909 6.343758770887403 
0.4649999999999992 0.009407156228430268 -0.0864782628363069 0.028772161310131855 -0.03993312010992709 0.027106260838475726 -0.0390173076244575 6.795984104205 6.437420103677103 
0.4683333333333325 0.00543323888943661 -0.0756779884416559 0.028201946426878646 -0.04240181634274476 0.026473139469001723 -0.04134756726584525 6.978206132292001 6.522368157826809 
0.4716666666666659 0.0019362778628942722 -0.06468546613733532 0.02748644952826745 -0.044915091386241675 0.025755079010215592 -0.04378217277990139 7.180895552128001 6.630617595276401 
0.4749999999999993 -0.001105791199142322 -0.05355321396333462 0.026683324250709267 -0.04740206926080879 0.02493232492460079 -0.04623333144937157 7.39697590539 6.78216923661682 
0.4783333333333326 -0.0036434841155929707 -0.04228375834991588 0.02570568483235808 -0.04989239360780546 0.023907042098752548 -0.04858572332207772 7.619262348269 7.048384589817606 
0.481666666666666 -0.005731898738035001 -0.030932123043108706 0.024674346039490796 -0.05231118896911442 0.02276045092874407 -0.05086970053298283 7.850337528589 7.34016899376142 
0.4849999999999993 -0.007312401141480162 -0.019500736081542323 0.02348117691861682 -0.054689185129782054 0.02146930223127122 -0.053135967161242914 8.085393480908001 7.559910359208951 
0.4883333333333327 -0.00833179962365572 -0.007995035245012907 0.022027432765817926 -0.05705144379118438 0.019998581651198055 -0.05538780035678402 8.317346286788 7.7502509176693 
0.491666666666666 -0.008879742452280999 0.003502978747107268 0.02049853722042579 -0.05927018912804566 0.018423992593829236 -0.0575859037107985 8.567594661782 7.9319573683213935 
0.4949999999999994 -0.008897257258356132 0.014921916283876456 0.01878115030257673 -0.06123909233241353 0.016707957080746703 -0.059725668298945656 8.848326899863 8.079017810321483 
0.4983333333333327 -0.008423288348220927 0.026165572463963206 0.016956234959019205 -0.06280235486960925 0.01488383681881568 -0.061781382122990704 9.152243196663 8.172809951086064 
0.501666666666666 -0.007394317702970133 0.037182444171128176 0.014898293668517443 -0.06389367840058176 0.012900164518723577 -0.0637483031597427 9.48768732143 8.218028627811716 
0.5049999999999993 -0.005823753512818061 0.04794324648824483 0.01263414281150007 -0.06449123321183725 0.010760986793457666 -0.06560649796895414 9.787091650963 8.23976331251423 
0.5083333333333326 -0.003798585192600536 0.058429430460061486 0.01033622270106391 -0.06459462928630093 0.008520124648586277 -0.06730420264818156 10.02889126567 8.287749888161239 
0.5116666666666659 -0.0012893523447411162 0.06863685825113662 0.007942538207987385 -0.06423220222107208 0.006110627738937719 -0.06841692575167566 10.21662518629 8.665460683309943 
0.5149999999999992 0.001688607648881546 0.07855996112802067 0.005479159337891611 -0.06342926496318405 0.003490815287736073 -0.06732731571992603 10.35607748278 10.485560182087088 
0.5183333333333325 0.005084049646798277 0.0882132593798571 0.003042449269822155 -0.06225108370439128 0.0008827339595171143 -0.06555755056304985 10.38745024991 12.055768234848808 
0.5216666666666658 0.008946563260833179 0.09761454327332814 0.0005255900795030905 -0.06076917623902866 -0.0017110021994724434 -0.06364497370466338 10.32674641167 12.02978404623216 
0.5249999999999991 0.013143939826105669 0.10678305585129101 -0.0018161377997898093 -0.059057614515113516 -0.004182286335420806 -0.06163527804739101 10.17870381036 11.622486912326499 
0.5283333333333324 0.017733856596788864 0.1157048932349375 -0.004108707939525528 -0.05712376280897289 -0.006573276281022965 -0.05953543683289274 9.968728515444 11.208336373969315 
0.5316666666666657 0.022664183143125557 0.12438841953078884 -0.006259942080503646 -0.05501904583553159 -0.008839847970081006 -0.05735347151684635 9.698625410452001 10.809022998965983 
0.5333333333333324 0.025284022016123023 0.12863893110287716 -0.007340772853548778 -0.05390954066785937 -0.009992924179934758 -0.056217148011611165 9.558113892637 10.444067353585691 
0.5349999999999991 0.028007154332852034 0.13283300953825464 -0.008427834898716112 -0.052776373293977816 -0.01111931580109508 -0.05505531124817374 9.389364277910001 10.273070792700018 
0.5366666666666658 0.03080227128916272 0.13696785671549666 -0.00946042269803415 -0.05161812383853417 -0.01219622262982279 -0.05387591640755454 9.2447495406 10.10884032565122 
0.5383333333333326 0.03369111678264432 0.1410495745341481 -0.010484023180898255 -0.050451131508369655 -0.013237766790878909 -0.05267398903173613 9.065108454726 9.95091252518264 
0.5399999999999993 0.03664244342816743 0.1450880774486463 -0.011438226878268894 -0.04929931784643906 -0.01421925564165697 -0.05145766957974342 8.878767134199 9.809649245118957 
0.541666666666666 0.03966883639716433 0.14906830004273808 -0.012350374686550206 -0.048136600085479965 -0.015142044408168923 -0.050184770887176905 8.730261228971 9.710148755921896 
0.5433333333333327 0.04279452203759008 0.15299622655329556 -0.01327117415543567 -0.04697894842002962 -0.016003776735218217 -0.04880635385030847 8.540017256683 9.704624612802808 
0.5449999999999994 0.046025675051203106 0.15686698017964393 -0.014215312853415879 -0.045820562869792865 -0.01683431229708708 -0.047410852809924325 8.35615892251 9.638178469541929 
0.5466666666666661 0.049262166316448835 0.16070219775378686 -0.01498495298794949 -0.04470862088590482 -0.017568754979786612 -0.046045082003434795 8.219258307957999 9.439604550746443 
0.5483333333333328 0.05260832634120703 0.1644763874824744 -0.015791257249268078 -0.043595991122735836 -0.018277366188036312 -0.044657846303164495 8.040210868950998 9.250733258176489 
0.5499999999999995 0.05604829436594403 0.16819959060575704 -0.01660508591936366 -0.04250655506528007 -0.018996246099328144 -0.043376300788363825 7.849257459755 8.963973437595879 
0.5516666666666662 0.05956411641961676 0.17185949922035737 -0.017393191851333485 -0.04141944100952973 -0.019688046377102753 -0.04212867390878583 7.714416332883 8.649023188087217 
0.5533333333333329 0.06313998490589079 0.1754669343483538 -0.0181266984747032 -0.04035997855755456 -0.020332976029139978 -0.04090287134094708 7.577885388047 8.443145614861534 
0.5549999999999996 0.06677357269229443 0.17902291870146098 -0.01880376677248511 -0.039333842528579056 -0.020969064337790395 -0.039770385962886456 7.432393530114 8.191390736215407 
0.5566666666666663 0.0704913460028023 0.18251641965095144 -0.019480219831484312 -0.03832253730685186 -0.0215691517484856 -0.03862720416630433 7.285092449115 7.990265726118868 
0.558333333333333 0.07430163661782037 0.18593448646587998 -0.02017568597433925 -0.037303669752332444 -0.022171321666734058 -0.03752067404491491 7.157549679375 7.8339133467457875 
0.5599999999999997 0.07817503171094543 0.18929298904905126 -0.020834377132597882 -0.03631242513375948 -0.022745882292387803 -0.03644836478839594 7.034614825866 7.648716600826624 
0.5616666666666664 0.08209484970644278 0.19259349999144296 -0.021426039229288315 -0.03535532972620422 -0.023265787739072598 -0.0353836512584598 6.929740857025 7.522470854011316 
0.5633333333333331 0.08609035243066485 0.19581979724991844 -0.022012375118013405 -0.03440325468343616 -0.023794546187047703 -0.034372017290851126 6.8223462935159995 7.364744103715649 
0.5649999999999998 0.09016306184863962 0.19896142438036685 -0.022599676661624397 -0.03343853505002874 -0.02429929281378654 -0.033354660732199504 6.731201932444 7.215523845110802 
0.5666666666666665 0.09428621347754887 0.20204134737778895 -0.02313773013452751 -0.0325102820168814 -0.024765001670396025 -0.0323563938495906 6.63328774002 7.119848472946945 
0.5683333333333332 0.09846989779511914 0.20504440156674036 -0.02365009758529144 -0.03159127530760289 -0.025225203857531547 -0.03139478880034688 6.548295605364999 6.989694362340153 
0.57 0.10271920259158393 0.20796554797699227 -0.024150400057513042 -0.030674474566090248 -0.025655842263674886 -0.030429567776041194 6.465418923231001 6.878303537751226 
0.5716666666666667 0.10703251247292737 0.2108003619551161 -0.024638915085010052 -0.029753995247312343 -0.02607376311811377 -0.029478630077478696 6.387115833155 6.786882605242778 
0.5733333333333334 0.11140145195205468 0.21355683996992086 -0.025102461335296724 -0.028848720927743484 -0.026475262128347277 -0.02854966682795468 6.309448103109999 6.678202131344483 
0.5750000000000001 0.11580648089328252 0.21624535766363212 -0.025505587932801332 -0.027982218139790307 -0.026833696600603987 -0.02763484276837666 6.241776269462 6.59325292722299 
0.5766666666666668 0.1202894339816208 0.21882942551220322 -0.025935651805456966 -0.02708424645755408 -0.02719869761410279 -0.02672328876526575 6.166215640120001 6.507446764911828 
0.5783333333333335 0.12481185657596335 0.22133918926692206 -0.026319487773598094 -0.02621775817879395 -0.027535686782456187 -0.02583284122743662 6.101084295085 6.41632069853381 
0.5800000000000002 0.12939648143250482 0.22374660036665203 -0.02670636035450708 -0.025329237982295964 -0.0278544219607679 -0.024933708582218134 6.042236113148 6.347198073280435 
0.5816666666666669 0.13401489833134933 0.22608911777853702 -0.027043301349262666 -0.02449610547682 -0.028152646335996873 -0.024071108070143676 5.969865111818 6.270677913198788 
0.5833333333333336 0.13867934772245652 0.22833269231302997 -0.027358695444911714 -0.02365268273383986 -0.028434569956200653 -0.023211068781120336 5.927004912299 6.1898994593984025 
0.5850000000000003 0.14340014658328154 0.23047859899965312 -0.027677130217419212 -0.02280385797737363 -0.028696629035225463 -0.022346386469367097 5.85959686027 6.131543115849143 
0.586666666666667 0.14818024744883646 0.23251493035898307 -0.0280085124576021 -0.021928071102357928 -0.0289632226968142 -0.021486411550979745 5.7984991224049995 6.064737042279374 
0.5883333333333337 0.15296862905179923 0.2344944481672779 -0.028254847696060306 -0.021133016214848463 -0.02918724950506721 -0.020663013573442107 5.760507964803 5.994261818795866 
0.5900000000000004 0.1578031974018888 0.2363690472232877 -0.028496040586311732 -0.020324568213564567 -0.02939467955129435 -0.019834073285327214 5.710114736118 5.941304994861484 
0.5916666666666671 0.16268831012045534 0.23813560408664933 -0.02874494177880833 -0.019498479351997066 -0.029604605639706127 -0.019009245786892504 5.652649647491 5.879389368697541 
0.5933333333333338 0.16760794243248095 0.23980642532389693 -0.028973678091010657 -0.01868127485354243 -0.029793725075728972 -0.01819102404785175 5.605335601222 5.819850616754175 
0.5950000000000005 0.17256534690768455 0.24137545993201548 -0.029192970157705087 -0.01786267691990399 -0.02996292085561611 -0.017373663466131922 5.558259804577 5.775750014870138 
0.5966666666666672 0.17754034935027457 0.24287098102391164 -0.02936672236145354 -0.017100967301876373 -0.0301160747263432 -0.016588138704205307 5.514026584745 5.721082017596246 
0.5983333333333339 0.18255211093930174 0.24425142936058764 -0.02953754524789158 -0.016314673602433483 -0.03025869853180127 -0.015795836012371084 5.476075317763 5.6650144024814555 
0.6000000000000006 0.18759243254089658 0.24553330374016955 -0.029693362269263196 -0.01553834933276107 -0.030381140956860064 -0.015008633897951235 5.43299306815 5.622993902155821 
0.6016666666666673 0.19266683063093507 0.24669693315923102 -0.02984955973410211 -0.014734117552427236 -0.030501456776512115 -0.01421872138346747 5.392285574814 5.575231766773013 
0.603333333333334 0.19774900262589876 0.2477950603068794 -0.029957915559426184 -0.014008837214928564 -0.030595431479894825 -0.013463072089963252 5.354598171059 5.5260515788375475 
0.6041666666666674 0.20030175692885768 0.24829782487382124 -0.03001303640897144 -0.013632736603107187 -0.03064230933787679 -0.013069639618846274 5.334722445687 5.487264733110324 
0.6058333333333341 0.20542879000461353 0.24921476891429195 -0.03012430879851301 -0.012862397873764744 -0.030717819471168112 -0.012300090207587017 5.296146715429001 5.469259276416462 
0.6075000000000008 0.21057272118926607 0.25003230044749747 -0.030217063076798643 -0.012106219925620196 -0.03078815600732157 -0.01154426915661233 5.260905576064 5.422802278775747 
0.6091666666666675 0.21573913190872038 0.2507310732231207 -0.030306934006998788 -0.011326559135379515 -0.030844627284049242 -0.010782504659598346 5.224902497878 5.379450484994938 
0.6108333333333342 0.22090825411477905 0.25135988334526094 -0.03035887838934443 -0.010621962705899953 -0.030875549625654863 -0.0100522204628046 5.191761926809 5.347085783138841 
0.6125000000000009 0.22609520870909106 0.25186546247151936 -0.030407649938292116 -0.009886754645469044 -0.030903884825418587 -0.00931478189891452 5.15997000782 5.307297699954122 
0.6141666666666676 0.23129159333589439 0.25227237745449543 -0.030440972888935058 -0.009170834673268154 -0.03091819109740984 -0.008588098439202718 5.12557988235 5.267208491818296 
0.6158333333333343 0.23650360660472042 0.2525475683699085 -0.030475788455867996 -0.008408753939618008 -0.03092133208983855 -0.007847188318594017 5.093762151166 5.235155996142957 
0.617500000000001 0.24171516160731676 0.25274441242649354 -0.03048447987388435 -0.007707842551446491 -0.030907329170482778 -0.007134411614847458 5.063543945511 5.20321230667988 
0.6191666666666678 0.24692819056409152 0.25283694755450964 -0.030475479691992383 -0.007016656496789718 -0.030885660610540683 -0.006429413761335073 5.037611971472 5.165599633173956 
0.622500000000001 0.257359126421685 0.25272991953436164 -0.03042363238242747 -0.0057065588858571875 -0.030787699564850807 -0.005121368331267195 4.975556364237 5.130704129992103 
0.6241666666666678 0.26257501444305614 0.25247245875220736 -0.030385920944228366 -0.0049723328216585705 -0.030736700802544037 -0.004398218570498519 4.955550942197 5.070156262987943 
0.6258333333333345 0.26778823101517435 0.25212814121816735 -0.030340569972218626 -0.004283697753578698 -0.030670238409109568 -0.0036989764813304404 4.919191800135001 5.038695284979373 
0.6275000000000012 0.27299486593018735 0.2516729808057674 -0.030284352321303228 -0.003592681428669189 -0.030589604365270306 -0.0030042473531316505 4.892192237184 5.0151701241802025 
0.6291666666666679 0.27819053584991765 0.2511108984047303 -0.03021309357835584 -0.0029070294321740567 -0.03049649175477781 -0.0023173299729384866 4.8713436753309995 4.988431691976428 
0.6308333333333346 0.28337507601946754 0.2504350633931164 -0.03013105347511141 -0.002212888174004179 -0.030396730308545894 -0.0016333124697460177 4.845823859288 4.957617478492221 
0.6325000000000013 0.28854481772627305 0.24966355038294494 -0.03003547879328093 -0.001546118464350651 -0.030283101931181222 -0.0009651068277964914 4.823908942134 4.929936142247194 
0.634166666666668 0.29369810868603435 0.24879609101708403 -0.02992764212562711 -0.0009057992339707504 -0.030156399118438926 -0.0003111099728087263 4.80067655609 4.906777354937896 
0.6358333333333347 0.2988336207560422 0.247809481763262 -0.02980945529492373 -0.0002450432908033457 -0.03002004519476692 0.00034640968361310254 4.777481679389 4.8818157014795105 
0.6375000000000014 0.30394934932389567 0.24671888925002036 -0.0296814661276677 0.0004063917975268441 -0.029875375765726353 0.0009954423688887382 4.754314876091 4.855321982730219 
0.6391666666666681 0.3090413140300578 0.24551803449492893 -0.029540257900315545 0.0010617349947616755 -0.029718076752191236 0.001640899711597671 4.734316546585999 4.8313456214271975 
0.6400000000000015 0.31157834151189184 0.24488730811157236 -0.02946602573091246 0.0013690091411979765 -0.02963408383330285 0.0019647924146428963 4.725345891537001 4.810652486829884 
0.6416666666666682 0.31663418818735356 0.24354275602938755 -0.029312530965818328 0.0019882883081257918 -0.029459541124224498 0.0025884626235208874 4.701120230371999 4.800345972459068 
0.6433333333333349 0.32166014430188966 0.2420762566885886 -0.029144853548442186 0.0026369380594008477 -0.029277927766249656 0.0032192109860677276 4.681276368548 4.776010970025923 
0.6450000000000016 0.32665796362993826 0.24052159108432283 -0.028970983677439596 0.0032483983956674155 -0.029086496666220818 0.003830811689614355 4.660612054177 4.752725823716945 
0.6458333333333349 0.329142397090148 0.23969868913459427 -0.02887527162902637 0.003565534875343108 -0.0289835999730777 0.004150283255856924 4.656793489822 4.733037976218013 
0.6475000000000016 0.33409040262577855 0.23799215977999888 -0.028685252231933196 0.00416252327847099 -0.028775821387036105 0.0047480594612557825 4.634419808022 4.722716417134629 
0.6491666666666683 0.33900401910606864 0.23618949296694375 -0.028487642084084556 0.004741178324247919 -0.028559450106408535 0.005335769577002603 4.615346331933 4.703571516179798 
0.650833333333335 0.3438763523627509 0.23426662958075026 -0.028273050076457123 0.005350945843289066 -0.028333254089268123 0.0059318067448405065 4.597555341274 4.681542257766637 
0.6525000000000017 0.3487100400685387 0.23224407652919668 -0.02805112001442188 0.005952231418715859 -0.028096583073406012 0.006518918115982791 4.577732378394 4.662043290151784 
0.6541666666666685 0.35349837227604974 0.2301189426467849 -0.027812769779439424 0.006552327955027227 -0.02784887187044721 0.007100513483943416 4.564982285336 4.644230489578763 
0.6558333333333352 0.3582510690053494 0.22792912084095251 -0.02758174460145524 0.00707705072308826 -0.02759791335775691 0.0076497641432013985 4.5495464359260005 4.6259402286009 
0.6575000000000019 0.362953001717711 0.22561547665321502 -0.027332058118021373 0.007646359535556143 -0.02733517058172963 0.008213215278708497 4.528352509604 4.607077950458933 
0.6591666666666686 0.3676075807269115 0.2232041055079604 -0.027074765323612245 0.008209843507608679 -0.02706310303393933 0.008769174326647644 4.51124738584 4.589400881411343 
0.6608333333333353 0.37220761339768244 0.2206812396586542 -0.026799677109190647 0.00879690638378332 -0.02677754654568787 0.009327732776777509 4.494334957702 4.5741572711461895 
0.662500000000002 0.3767529109689467 0.2180626528137989 -0.026510572068109417 0.009377956466580758 -0.026482419505123145 0.00987751062912845 4.483385031568 4.558416462645655 
0.6641666666666687 0.38125917854248365 0.21540327155642686 -0.026242974650429785 0.009845182919636609 -0.026193533950071513 0.010381833194288065 4.476596049477 4.540360320446527 
0.6658333333333354 0.3856986160619854 0.21262067489610534 -0.02594535531638971 0.010365555767877937 -0.025888979430136072 0.010904769660023378 4.459791274215999 4.521096334805546 
0.6675000000000021 0.39008014316747086 0.20973704861855444 -0.025639578459745422 0.010896916264856513 -0.025572882268539432 0.011425256152864632 4.438778415318 4.50657127187097 
0.6691666666666688 0.3943958909239264 0.20674984820037742 -0.025313884099502384 0.01144665009266991 -0.025243776078657798 0.011945947141462687 4.424115347603 4.494461612400236 
0.6708333333333355 0.3986613197511712 0.2036952614130837 -0.025003121994817183 0.011944761146537121 -0.02491457685415749 0.012440723122826791 4.40966880672 4.481631541542711 
0.6725000000000022 0.4028641535287185 0.2005558905369393 -0.024686618131360145 0.01242850606339434 -0.02457787942233114 0.012925943575769983 4.397020927761 4.4684761862748426 
0.6741666666666689 0.4069949275479933 0.19731893635865955 -0.024349268924635507 0.01292602514694967 -0.024231208786694713 0.01341325691321249 4.386133366724 4.452504233943544 
0.6758333333333356 0.4110608699906302 0.1940023446463967 -0.024009302498440636 0.01340404830275518 -0.02387890357518624 0.013887999625096903 4.374964767891 4.437407969102435 
0.6775000000000023 0.4150452480852795 0.1905810298234756 -0.023636969344058876 0.013915446540884946 -0.02350955600819299 0.014369005513832772 4.363428967787 4.424834394367487 
0.679166666666669 0.41898089780574155 0.18711283270878254 -0.02330160008655264 0.014347315310910908 -0.023149504901475382 0.014814424551225669 4.351489016755 4.413107125632108 
0.6808333333333357 0.42283139643004103 0.1835464295331773 -0.022933948998095133 0.014805155250956579 -0.022772491394121575 0.01526600272433809 4.342803226246001 4.400724104169478 
0.6825000000000024 0.4266126535742371 0.17990342834552253 -0.02256937448663676 0.0152486781241744 -0.02239098313823301 0.015706082443708302 4.3272793726479994 4.388966792803059 
0.6841666666666691 0.4303068915271882 0.17617119240054213 -0.02217579821303443 0.015706158758772275 -0.02199720704759922 0.016147862132898122 4.321534059828 4.375995354398311 
0.6858333333333358 0.4339326964547914 0.17237121941690928 -0.021793805974367766 0.01613767521535142 -0.021602332740041696 0.016572665561264383 4.307010506185 4.364086565667516 
0.6875000000000026 0.43748368605774873 0.1685053033107151 -0.021413981522212223 0.01654278397183209 -0.02120474016254642 0.01698358514838963 4.300475500566001 4.353787408708972 
0.6891666666666693 0.44094394304624857 0.1645519311831578 -0.021007772043304656 0.0169677245688759 -0.020791896632594453 0.01739600092442678 4.288097185816 4.342985468489194 
0.690833333333336 0.44433061560870407 0.1605392004128184 -0.020612687657529737 0.01735958401568124 -0.020379870882506756 0.0177908888507885 4.280795124022999 4.332883846064165 
0.6925000000000027 0.44761041637355836 0.1564289417026505 -0.020165297931875673 0.017798049256512242 -0.01994375587706737 0.018196129898757324 4.269563411161 4.322916867671399 
0.6941666666666694 0.45083476421354696 0.15228235072463533 -0.01977151410976179 0.018164142412691483 -0.01952561968949884 0.018568688418363594 4.260147338311 4.313254910540383 
0.6958333333333361 0.45395971605851515 0.1480579186354715 -0.019346451388533914 0.018544358253962178 -0.01909205016744131 0.01894283215622586 4.252973568613 4.302550537781597 
0.6975000000000028 0.45699928797937134 0.1437699785665085 -0.018921069770886555 0.01891356969345733 -0.018653938386042235 0.01930641468328309 4.243681621339 4.293196676423843 
0.6991666666666695 0.45994624706750353 0.1394196320062814 -0.018483756539439206 0.019273173470230685 -0.018208810590379987 0.019661980119597938 4.238699909642 4.284053477198753 
0.7008333333333362 0.4627939233716248 0.13499830018441272 -0.01802394887896193 0.019643985802499164 -0.017751164120613394 0.02001426166079434 4.228111476116999 4.275356558255269 
0.7025000000000029 0.46556737797481995 0.130532127897822 -0.017594468812348666 0.019977433130406102 -0.017301244288199402 0.020345773682203167 4.218384159138 4.2685454829258624 
0.7041666666666696 0.4682381289729754 0.12600514467673418 -0.017140973973228474 0.020309228154029576 -0.016839916160080015 0.02067320212029805 4.216484765486 4.259692844931212 
0.7058333333333363 0.4708181927165987 0.12142521393594909 -0.016690038939755455 0.020627469876424574 -0.016375879737812793 0.02098936870908251 4.208166924288 4.250745952760174 
0.707500000000003 0.47327956260372356 0.11677068947943442 -0.016188111705465438 0.020979328916300402 -0.015889722455576683 0.021310516031975396 4.195543541474 4.243808498723485 
0.7091666666666697 0.47567086082220017 0.1120846042473855 -0.01573481608429603 0.021282668312782523 -0.015420029411738867 0.0216067040117863 4.1889895323370006 4.237369499837173 
0.7108333333333364 0.47796375479617054 0.10735213303432346 -0.015275783559835618 0.021571116365862824 -0.014945491093105723 0.021893739216942668 4.187290075318 4.229552777716604 
0.7125000000000031 0.480139458259986 0.10256023143229272 -0.014775654425779047 0.021874787005170305 -0.014452643062525472 0.02218028264830453 4.1816784789999994 4.221635050575196 
0.7141666666666698 0.48223411208785893 0.0977356875112178 -0.01430883847461242 0.022144174663710093 -0.013970080775165428 0.022447854509305573 4.175639021677 4.2152156536755445 
0.7158333333333365 0.48420474198896846 0.0928540173517197 -0.013791429454394256 0.022432361426742792 -0.01346596364224617 0.022716171218233674 4.169748699821 4.208890849639915 
0.7175000000000032 0.486107334398916 0.08795014308124006 -0.01333735595583329 0.02267365915489138 -0.012982981756711642 0.022960326396950642 4.163199184713 4.203377630107356 
0.71916666666667 0.487894629070014 0.08300085064603711 -0.012853965735022852 0.022918692117140132 -0.01248521334700392 0.02320113667908548 4.158408094766 4.197650486530793 
0.7208333333333367 0.4895650979271363 0.07800691545694173 -0.012339982605664284 0.02317014385874711 -0.011973545215210657 0.023437440647854482 4.152766358775 4.191867373932323 
0.7225000000000034 0.4911379755924712 0.07298224943639937 -0.011835566707822582 0.023404461249826935 -0.011464154393155623 0.0236608990781821 4.148456905501 4.186738274992974 
0.7241666666666701 0.49258675961893916 0.0679162181447823 -0.011289314233078438 0.023647218359450044 -0.010938002620633325 0.023880506857210992 4.143441868006001 4.181547292942914 
0.7258333333333368 0.4939746326062486 0.06284141060879797 -0.010829100954352322 0.023837574910426693 -0.01044294609906099 0.024075972252276118 4.141127842305 4.176064313315636 
0.7275000000000035 0.49522614560454514 0.057725174775700425 -0.010305448370612574 0.02404520346819269 -0.00992050399314176 0.024272188940513376 4.136257036422 4.170583349666606 
0.7291666666666702 0.49637898378303935 0.052585569898810434 -0.009795054421538744 0.024238382753618105 -0.00940140056571992 0.024455923948141202 4.1310673403910005 4.1665091118091935 
0.7308333333333369 0.4974104946504546 0.04741822611349093 -0.00925384934608588 0.024430276562286808 -0.008869681286048425 0.02463322226534158 4.128915362652999 4.162399558150005 
0.7325000000000036 0.4983433560732009 0.04223184521442311 -0.00872833117702331 0.024607930269402938 -0.008342884684846341 0.024797746867032344 4.123930924555 4.158671315724183 
0.7341666666666703 0.49917845118786736 0.03703200202356726 -0.008221315064869264 0.024764666142406112 -0.00782157439014236 0.024949819371233285 4.123638856286 4.154752071896373 
0.735833333333337 0.49989176715906136 0.03181045506936785 -0.007685730333497535 0.02492146002103319 -0.007287497240034135 0.02509509219475123 4.119365277946001 4.150703173499452 
0.7375000000000037 0.5005002773706353 0.026575187521688453 -0.0071563844436979265 0.02506685747671546 -0.006754721952470344 0.025229316007303357 4.115726947023 4.147904757517409 
0.7391666666666704 0.5009862046320852 0.021325732041141496 -0.006598489028445519 0.025206322134845822 -0.006210882834146336 0.025355653027658475 4.115124441502 4.144499695439327 
0.7408333333333371 0.5013913158909621 0.016072372763434983 -0.006096248981723117 0.02532382971953967 -0.0056867327550937374 0.025466972050903487 4.111677033079999 4.1416042106760775 
0.7425000000000038 0.5016736761894148 0.010809693727416228 -0.005566370077287267 0.025434769204400742 -0.005150047776149025 0.025570760073207202 4.1114100193539995 4.138727834496222 
0.7441666666666705 0.5018549354685529 0.00554264401701199 -0.005052632324874855 0.025533810529767623 -0.004617783841555201 0.025663499913612754 4.108342905672 4.135873976408419 
0.7458333333333372 0.5019021415241259 0.0002673181084415663 -0.004489515670963504 0.02563334190456428 -0.004066111544702267 0.025749135890701703 4.1046639329 4.134124436249835 
0.7475000000000039 0.5018242680072675 -0.005013058818961582 -0.0038952558316685208 0.025731497176962548 -0.0035043058315224473 0.025825456660785277 4.099572767861 4.1334043504610305 
0.7491666666666706 0.5016871142359799 -0.010279691409814475 -0.003401643789203463 0.025795274877726836 -0.002980644830490209 0.02588679052968012 4.107646128214 4.130783944281251 
0.7508333333333373 0.5014068672045215 -0.015547219031890125 -0.0028411497262871184 0.02585854600563211 -0.00242980674552401 0.025940935951570036 4.10432473883 4.127368060653365 
0.752500000000004 0.5010216226895916 -0.020810262468262203 -0.0022899651963183085 0.025915145397434797 -0.0018827805362869876 0.025984444253535865 4.099752622719 4.127097403740812 
0.7541666666666708 0.5005216380176416 -0.026063625147713047 -0.001728508657997489 0.025959272173928495 -0.0013322265769601938 0.026017887820442544 4.10043530868 4.126297139268695 
0.7558333333333375 0.49992761056997714 -0.0313065427526431 -0.0011979825277270077 0.025993986941444464 -0.0007930821340895733 0.02604076042592532 4.099412524901999 4.125270823586037 
0.7575000000000042 0.49922793907806146 -0.036534784455128685 -0.0006748958545853756 0.026015412250974125 -0.000255357807958434 0.026053723709677783 4.101960241216999 4.124246706140848 
0.7591666666666709 0.49840558611809727 -0.04174860346386316 -0.00012478943599922393 0.026028631681266762 0.0002931442524322647 0.026056656675895594 4.100855453925 4.123122382468535 
0.7608333333333376 0.49748389044244495 -0.046945417941025906 0.0004061393508284008 0.026033049664873208 0.0008344261924077556 0.026049677579031625 4.100072779745 4.12316657352298 
0.7625000000000043 0.49642771592148277 -0.05212064386613211 0.0009887384545992164 0.026024055212122206 0.0013943571804890253 0.0260316146322182 4.101496330358 4.12282934668208 
0.764166666666671 0.49529599004115904 -0.057275715918749956 0.00150582390229817 0.026009061677681557 0.0019287969239809577 0.026005010575148764 4.102031028719 4.122839980398107 
0.7650000000000043 0.49468421109590593 -0.05984345583769433 0.0017752031725273229 0.02599625438250001 0.0022108387352464676 0.025986290498109063 4.103318072898 4.123584203621896 
0.766666666666671 0.4933729817818977 -0.06495961069806404 0.0023278368031019476 0.025963375987221954 0.002757293638240066 0.025943451442762958 4.102982212241 4.123118553619551 
0.7683333333333378 0.49196664822102654 -0.07005043185073558 0.0028561549945209748 0.02592542864611667 0.0032942952969636785 0.02589162940723306 4.102151319517 4.124386728869995 
0.7700000000000045 0.49043519536437097 -0.07510643669787184 0.0034211898355668378 0.025867929813289642 0.0038448157111279913 0.02582770361736613 4.107169059897 4.1246316704398005 
0.7716666666666712 0.48881644406715635 -0.08013455148823292 0.003948395264508886 0.02580919266880627 0.004379939304850811 0.02575599163547932 4.106289028383 4.125386209033489 
0.7733333333333379 0.48708837153135764 -0.08512690842190049 0.004483005703310125 0.025737918371538368 0.004917951779058738 0.025673632080613844 4.1089553655060005 4.126961397693968 
0.7750000000000046 0.48525477514251036 -0.09008280519266222 0.005018707862547177 0.025657113197823853 0.005455718842026669 0.025581072966394794 4.1103350570899995 4.128163042383232 
0.7766666666666713 0.4833145183701442 -0.09499947276193664 0.005559148378442692 0.025565622154554775 0.005994227467205959 0.025477988784440533 4.111689783865 4.129977222915111 
0.778333333333338 0.4812509427452668 -0.09986950189533582 0.006139109255402306 0.02545298012973711 0.006545273252928863 0.025361091250252238 4.115088064751 4.1316592901610205 
0.7800000000000047 0.47913008613744934 -0.10470710520518448 0.006628070669216438 0.025351934068003075 0.007061013040426334 0.025243272583515067 4.119030183278 4.133385677439531 
0.7816666666666714 0.4768737287221824 -0.10949085425197537 0.0071841183498742795 0.025223915277872353 0.007601531907989734 0.025107842575413333 4.119847247349 4.135593365106589 
0.7833333333333381 0.4745345591165281 -0.11423383220007957 0.007703610588232184 0.025099342862232192 0.008126105398772066 0.0249667518730462 4.121286759318 4.138912808250757 
0.7850000000000048 0.4720928577476555 -0.11892207271625478 0.008227810737685998 0.024954499649946425 0.008652704627636232 0.024815004623015696 4.130078937724 4.140202254411502 
0.7866666666666715 0.46954314866405983 -0.12355841036272469 0.008769582791573386 0.024799231132958913 0.009183299793706912 0.024651391584749882 4.128920628474 4.142128991129405 
0.7883333333333382 0.46690866271770687 -0.12814831161799087 0.009284464180179607 0.024648605676024206 0.009701231326010695 0.02448182805784692 4.1282029887 4.147342884983281 
0.7900000000000049 0.4641815648374086 -0.13267732911934935 0.009790210347099874 0.024477821187814486 0.010216574973437142 0.024302527464328996 4.142576118711 4.149242374952154 
0.7916666666666716 0.46135919579214435 -0.1371501634656763 0.010294310307915196 0.024300326931326117 0.01072971555943375 0.02411332616064446 4.144423091985 4.150831264150549 
0.7933333333333383 0.45842143228095555 -0.14155489325343498 0.010839265518326377 0.024096281820278443 0.011255235404869224 0.023907160103368533 4.145478398796 4.155575954054106 
0.795000000000005 0.45539659768999047 -0.14590247017627533 0.011370767371009878 0.02389154286302608 0.01177133913644185 0.023693942781848484 4.146837881131 4.161004176738839 
0.7966666666666717 0.45230346650377107 -0.15019685034752328 0.01185368734749028 0.023697926073348457 0.01226766551519326 0.023479514431669457 4.152622898665999 4.165895240229103 
0.7983333333333384 0.44909917818221956 -0.15441454669605753 0.012376248202394802 0.02347230954987337 0.012777194441806139 0.023246558915950538 4.157805867131 4.1698513428947415 
0.8000000000000052 0.4458156046060454 -0.15857066556379518 0.012877287975364375 0.023248704981328038 0.013275513599546707 0.023008147488653125 4.162083248807 4.174747087983339 
0.8016666666666719 0.44242718180781176 -0.16264561122258986 0.013410595396455286 0.022991665013966822 0.0137831614280427 0.022752120328320802 4.16970464177 4.179426301663069 
0.8033333333333386 0.43898004863633805 -0.16666698238638805 0.013886631390223931 0.02276007463359566 0.014266385967742934 0.022500243697160444 4.174475606600001 4.1840985372839885 
0.8050000000000053 0.43544552932685066 -0.17061161838460276 0.014365562734172535 0.02251124189483565 0.014750445458744765 0.022236870244420198 4.182536881489 4.188335555107317 
0.806666666666672 0.4318141713335251 -0.17447343103254034 0.014869185158806579 0.02223656007000319 0.015240565121211913 0.021957051387983095 4.187286089325999 4.193183985751492 
0.8083333333333387 0.42810808346053186 -0.17826235966908477 0.015356245817611264 0.021959416158715918 0.01572129534766875 0.021671215579665087 4.194175930379 4.199290987470169 
0.8100000000000054 0.42431200616583564 -0.18196612142915544 0.0158603013790117 0.02165868989394234 0.016204489617532236 0.021370599071076996 4.200078621702 4.205459053863202 
0.8116666666666721 0.42045823880544747 -0.18560538566517548 0.01631986220548336 0.021379101073644404 0.016667794004118053 0.02107242698958134 4.207140512775 4.212194441518701 
0.8133333333333388 0.4165140904626002 -0.1891521271791464 0.01680348933145847 0.021067914541867554 0.017137355857424597 0.020756075830883014 4.213538430161 4.2187566616359025 
0.8150000000000055 0.41250661292156615 -0.19262477002261164 0.01726032712118742 0.020765226334494284 0.017593710505303894 0.020437424506873664 4.222017766835 4.225443360065723 
0.8166666666666722 0.4084136794124043 -0.19600068196506493 0.017737944354595116 0.020428951191409868 0.0180557430219751 0.020101693838061763 4.230285062828 4.231205245541048 
0.8183333333333389 0.4042598961988073 -0.19930178992471154 0.01819050959741151 0.020106052023521826 0.018504426583783595 0.019765471622582242 4.235836042082 4.237675594485096 
0.8200000000000056 0.4000420513880813 -0.20251943885565393 0.018627892098154724 0.019782256323390642 0.0189449782084386 0.019423033092635156 4.244744349943 4.24530463404619 
0.8216666666666723 0.39574158329972764 -0.20563299988899678 0.019090723539671946 0.01941927111505139 0.019391535468179733 0.019060012146959182 4.253343615606 4.252774496423725 
0.823333333333339 0.3913925952836409 -0.20867437130448482 0.019514366863876993 0.019083783596849698 0.019819296890396354 0.018701659599220877 4.260836221451 4.261175297416104 
0.8250000000000057 0.3869589307398795 -0.21160064216691837 0.019974764666448347 0.0186927871463418 0.020257218715080016 0.018316904348489538 4.270399801541 4.269481060392645 
0.8266666666666724 0.3824787788184848 -0.21445222187873098 0.02039922620521643 0.018329839190589135 0.020676433923967175 0.017937418535486083 4.278341663082 4.278377536574898 
0.8283333333333391 0.3779436875531845 -0.21721134501780207 0.020808399515272302 0.017962069680534102 0.021090100153675295 0.01755284174064961 4.291456815681999 4.285143670197406 
0.8316666666666724 0.3687029118882145 -0.22245625724881127 0.021607680910104995 0.017230384417350465 0.0218587540774291 0.016815264459797724 4.304602823239 4.291338277026019 
0.8333333333333391 0.3639830441627396 -0.22490123172648807 0.022033911674489193 0.01678976156073854 0.022274623466611188 0.016377829129463894 4.322888237965 4.311380481116249 
0.8350000000000058 0.3592201296976713 -0.2272647016495225 0.022436577655482886 0.016376063277095485 0.02267271086146172 0.015946236625171195 4.327256313828 4.320907146089317 
0.8366666666666726 0.3544057045272228 -0.22952494558818942 0.022836608505452567 0.01594810156075433 0.023064681037981205 0.015505602387951178 4.3368965864760005 4.332511017958214 
0.8383333333333393 0.3495344525215889 -0.2316718916292124 0.023248684549252614 0.015487903138701834 0.02345638377286957 0.015050228393264253 4.346022759516 4.341694295629513 
0.840000000000006 0.3446278772784455 -0.23373058977114786 0.02363389122561135 0.01504765330927007 0.023832482937199417 0.014599183912687275 4.358304503903 4.351802161452614 
0.8416666666666727 0.3396708317777351 -0.2356742319530975 0.02402665798239543 0.014575735084879122 0.02420563843686896 0.014131903812479474 4.370561553372 4.363138158990836 
0.8433333333333394 0.3346888299018018 -0.23754293465730938 0.02438013342241279 0.014154293520353899 0.024558528895336273 0.013678787898212086 4.382159683291 4.375339239219088 
0.8450000000000061 0.3296606338034062 -0.23929039791192766 0.0247410087354912 0.013692552879715608 0.024910670768453158 0.013205016562139654 4.396966117307 4.38674838708264 
0.8466666666666728 0.3245908859461276 -0.24092543156764648 0.025104251768616446 0.013209868389333775 0.025260662967726222 0.012720188145722539 4.407946733185001 4.396214432892658 
0.8483333333333395 0.3194868823017919 -0.24245340704917917 0.025459558765671346 0.01271862897960509 0.02560217522742525 0.012228243735453365 4.421016842806 4.407169235599947 
0.8500000000000062 0.3143480224721418 -0.24386885677086143 0.02581245224315319 0.012209455394134143 0.025936606501543502 0.011725537138616932 4.434509171205 4.4202653530172915 
0.8516666666666729 0.3091903070714306 -0.2452018971318873 0.026135284329337236 0.011744045497729637 0.026254189921223692 0.011234619801780227 4.447190075249 4.434021700528468 
0.8533333333333396 0.3039956112849518 -0.24640535082027257 0.026468687737691333 0.011229418241705532 0.026570813893164902 0.01071979297611908 4.460918807336999 4.447309032888414 
0.8550000000000063 0.2987776079746981 -0.2475070492179393 0.02678972763299284 0.010722517871553218 0.026880059603251405 0.010204890707191244 4.474061353544 4.458735598004651 
0.856666666666673 0.2935318380498244 -0.2484845750134193 0.02711175895564028 0.010179698590249331 0.027184079717717857 0.009672375406608785 4.4900024287189995 4.471041497770328 
0.8583333333333397 0.2882724006635615 -0.24937414789696022 0.027411044081717482 0.009674495427009211 0.027473218757554152 0.009149764658443055 4.5047532143849995 4.486012567149167 
0.8600000000000064 0.28299363828274565 -0.2501509401895218 0.027703380727331507 0.009158255014691573 0.027754268708661656 0.008617435061338607 4.520012954965 4.501346404614525 
0.8616666666666731 0.27769593175328827 -0.25081145588998577 0.02799250985143474 0.00862489324471221 0.028030729282297828 0.008074385681098556 4.533988102985 4.514785491207203 
0.8633333333333398 0.2723827990831306 -0.2513554296000648 0.028275916114904123 0.008074692718629529 0.028300696898706512 0.0075211351147506655 4.550527178647999 4.527833943949675 
0.8650000000000065 0.2670519149049836 -0.2517653518278228 0.028562786972144254 0.007473352998401505 0.028564721153002348 0.006945344339039566 4.566587083476 4.543301980036992 
0.8666666666666732 0.2617229177796281 -0.25210694735193134 0.02881839607452961 0.00695294701972164 0.0288111157255333 0.006396723083190586 4.585241473008 4.560330278925761 
0.86833333333334 0.25638061892681996 -0.2523131458544985 0.029077683812476503 0.006379862084241292 0.029054030659706465 0.005822907126966981 4.600255385796 4.576130908818136 
0.8700000000000067 0.25103162706949983 -0.25240177117038015 0.029332005625615522 0.0057901781266218545 0.029291260192309376 0.0052397927058304705 4.616610216474 4.590643521201918 
0.8716666666666734 0.245685402987885 -0.2523942496480771 0.029567020888787907 0.005227084246723349 0.029516160067456665 0.004662967811234514 4.63851150048 4.6062460075241685 
0.8733333333333401 0.24033481893463005 -0.25225176523869175 0.029801572072376204 0.004613188739959846 0.029733204922474443 0.004062642068706074 4.656022087968 4.624243595408699 
0.8750000000000068 0.23498487623478956 -0.2520151855580139 0.030030247530378397 0.004030371116027873 0.029940134463574047 0.0034706900628654336 4.667211242599 4.644060930011362 
0.8766666666666735 0.2296405468757855 -0.25166092203171 0.03024769630670782 0.0034315023259980744 0.03014172058854936 0.0028688452599009984 4.6895496010610005 4.6602950791453015 
0.8783333333333402 0.224303030288274 -0.2511906779793415 0.03045611255880937 0.002819940909255614 0.03033283847020543 0.002258321517084272 4.71073737553 4.676727899639051 
0.8800000000000069 0.2189744463198468 -0.2506045142232795 0.030655847595606623 0.00219566423242589 0.030512994635703505 0.0016395055593894647 4.730391195537 4.697413785813557 
0.8816666666666736 0.2136577257427125 -0.24990933893214992 0.030845626848374007 0.0015722482395512 0.030685245312683768 0.001017786091790096 4.752466074828 4.716354652959715 
0.8833333333333403 0.2083547973391286 -0.2491183093532 0.031026173687872624 0.0009756710222679077 0.03085078850029077 0.00040206665044953405 4.7727359109770005 4.7331852010184186 
0.885000000000007 0.20306749120345455 -0.24819657692002564 0.03119840081089526 0.0003358031828178904 0.031005099821156457 -0.00023451932858212232 4.793922412007 4.753027527619835 
0.8866666666666737 0.19779779079558607 -0.24716330743389797 0.031362904127578466 -0.00030955161369175776 0.031147788793131126 -0.0008761848428173735 4.814986573630001 4.776388608492514 
0.8883333333333404 0.1925499329082381 -0.24601114166908208 0.031515760825428896 -0.0009757351970808557 0.03128454217920537 -0.0015287918102691866 4.838704895122 4.795670138595546 
0.8900000000000071 0.18732349165517867 -0.2447720833427759 0.0316623593967366 -0.0015994586787843 0.03141350181263014 -0.002168757522575171 4.862356963081 4.8140712152247165 
0.8916666666666738 0.18212150176865394 -0.2434107892015387 0.03180115105376867 -0.0022522219638161298 0.03152986664164381 -0.0028239531111795 4.8826058600449995 4.838076995077177 
0.8933333333333405 0.17694846537001327 -0.24192510503172712 0.03192763420460181 -0.0029392413731155827 0.03163343678527278 -0.0034949630075191973 4.907345569634 4.863599418671836 
0.8950000000000072 0.17180308106459188 -0.24034419500878268 0.032048894288345016 -0.003603190546738955 0.03173563441875529 -0.00416075652476941 4.9309112161029995 4.882827232347517 
0.8958333333333406 0.1692443726259567 -0.23950588884125756 0.032101732196782855 -0.003951135462007412 0.03177921984254847 -0.004511127496615502 4.947664243488 4.903839766948083 
0.8975000000000073 0.1641489028277761 -0.237762418458565 0.032206641324789745 -0.004622005921328966 0.03186276498912807 -0.005182717976907392 4.973016958082 4.91676538115337 
0.899166666666674 0.1590862696929899 -0.23591720409573042 0.03230706448593353 -0.005285756066663966 0.03193497607669876 -0.005855270506361976 4.995995109624 4.945299154089571 
0.9008333333333407 0.15406544127523128 -0.23394333813548573 0.03238946280045927 -0.0059975287338068905 0.03200204766936629 -0.006551447270627897 5.024117616093999 4.965829881528882 
0.9025000000000074 0.1490824263564641 -0.23186879887685674 0.03246618716438208 -0.006702786723383461 0.03205700572731446 -0.007247011140837978 5.050352934961 4.988580425879894 
0.9041666666666741 0.14414356272089893 -0.22967870474660568 0.032528899785508124 -0.007432803755372607 0.032096816917590254 -0.007953934592563994 5.077665609557999 5.019749745282295 
0.9058333333333408 0.13924330562819753 -0.22741458268727488 0.0325929953343276 -0.008106127030429719 0.03213727252455187 -0.008644397958924938 5.1129316156049995 5.04402008624628 
0.9075000000000075 0.13438992558919557 -0.22503779266197801 0.032646203504174964 -0.008801727518015699 0.03216713585949757 -0.009348520041876723 5.138991663850001 5.066474999912645 
0.9108333333333408 0.12482349033623374 -0.21997238378828238 0.032737469641326435 -0.010214618124511557 0.032213306673753744 -0.010712358557908586 5.196406721255 5.094543163506509 
0.9141666666666741 0.11547460082027074 -0.21447253153856696 0.03277541592489042 -0.011706662955340109 0.032219332549317234 -0.012137124902905194 5.26112123458 5.152436117474911 
0.9158333333333408 0.11088233522492669 -0.21159387272890431 0.032783452742535316 -0.012419160102263026 0.03219017519152054 -0.012878689311271313 5.305319037307 5.215324106987306 
0.9175000000000075 0.10635489805883586 -0.20859649627709115 0.03276949600710211 -0.013178020947765535 0.032156380551596475 -0.013644342222865924 5.336009633603 5.238119484731516 
0.9191666666666742 0.10188865880049876 -0.2054919619562326 0.03274478465062343 -0.013962422580941826 0.03210523666030228 -0.014417626922899773 5.363474499101 5.268112301201739 
0.9208333333333409 0.09749229231614598 -0.20227177004352034 0.0326958978601546 -0.01479174388564543 0.03203274053613622 -0.015205388049093327 5.395309617110001 5.311707601116937 
0.9225000000000076 0.09314445181516874 -0.19898774620167406 0.032669407443557674 -0.01556479473390591 0.03197209796755075 -0.015976889537959643 5.431424123295 5.342687975892485 
0.9241666666666744 0.08886571177863616 -0.19560381097481772 0.03262799027134915 -0.016356275914613885 0.03189700675390994 -0.01675759543612282 5.4683792264590005 5.3723269510725835 
0.9258333333333411 0.08465972029518605 -0.19211883070584249 0.03256812192678121 -0.01717107618384351 0.031802564780567005 -0.01754679451922811 5.507744757177 5.414432875022423 
0.9275000000000078 0.08052152494027741 -0.18854787671018663 0.032503423292918596 -0.017981752767442172 0.03170766898523204 -0.018341508737042767 5.549567029717 5.448095873391798 
0.9291666666666745 0.0764680727782831 -0.18486497968112958 0.03240365891847719 -0.01884302136619553 0.03159387488407925 -0.019158859991056126 5.591625289181 5.4776353771300705 
0.9308333333333412 0.07246388299665167 -0.18113206809152388 0.03234339014468396 -0.019633878134241688 0.03148232550603594 -0.019948154863138612 5.633962656584 5.521703250777216 
0.9325000000000079 0.06854559001850258 -0.177293613929329 0.032252887301131995 -0.020468306956539183 0.03135690269724509 -0.02076258884115778 5.67541609114 5.56123255195542 
0.9341666666666746 0.06470317051704232 -0.17336946508604695 0.032155674124548575 -0.021309613387739776 0.0312254385301097 -0.021586240445164995 5.720868334044 5.592534662846881 
0.9358333333333413 0.060946942739381685 -0.16934815886963958 0.03203452758599733 -0.022183796309867488 0.03106997304938207 -0.022421003034210435 5.763629352773 5.638249356607387 
0.937500000000008 0.05727348823304101 -0.1652412929852661 0.03189963294060888 -0.02307080462270616 0.030907413722140308 -0.02326775810752818 5.814986408241 5.682490899511655 
0.9391666666666747 0.05366627393096554 -0.16106979622917805 0.0317873380888531 -0.023931994476811064 0.030752073793713197 -0.024113306804407292 5.858556368798999 5.715474871854901 
0.9408333333333414 0.05015274553517441 -0.15680456436783677 0.0316459653697499 -0.0248288561056197 0.030569712795431615 -0.02497150786118374 5.909769358399 5.763558173924579 
0.9441666666666747 0.043368697425317786 -0.14804683885151823 0.03136459083201107 -0.026635166158900592 0.030244316895287858 -0.02667429603854915 6.017959014414 5.802502255377873 
0.947500000000008 0.036920429020508634 -0.13898624600496173 0.031081635771106616 -0.02848103481652486 0.029870853591377956 -0.028420840331811387 6.123140067874 5.897036413009965 
0.9508333333333413 0.03086523296561171 -0.12959154458898622 0.030705636204470452 -0.030457496993326144 0.02943766715303058 -0.030262673424150094 6.239025339322 5.992680975945217 
0.9541666666666746 0.025183803210266736 -0.11990663992810187 0.030297109606727483 -0.03250623765126817 0.028968800474030627 -0.032178038204574974 6.365245714433 6.082851449984428 
0.9575000000000079 0.01988251558164105 -0.10992951347355 0.02986395533472102 -0.034661680928043295 0.028445641286167576 -0.03415868411197255 6.48493917958 6.1941400220417595 
0.9608333333333412 0.01496749804472075 -0.09968339658428915 0.02941327787803932 -0.03690858926590565 0.027894007333967935 -0.03623222628153494 6.6282962113320005 6.306276181199849 
0.9641666666666745 0.0104503408601802 -0.08915985067877961 0.028939932578521392 -0.03929584832856014 0.027312474308874346 -0.03842682186149653 6.7573595477240005 6.405402490974178 
0.9675000000000078 0.006375153770834156 -0.0784027185220778 0.0283723796163217 -0.04176850827318988 0.026665843745132548 -0.04072056846546915 6.929197518394999 6.515544026767603 
0.9708333333333411 0.0027753568187733856 -0.06744662261927921 0.02765907311383499 -0.04429072953404648 0.02596648492848287 -0.0431623003204161 7.130887459529 6.599880157270591 
0.9741666666666744 -0.00039829953919333735 -0.056355041078716916 0.0269123940735785 -0.04676957249155562 0.02518004389082492 -0.04560576598630875 7.340262744276 6.730335838740778 
0.9775000000000077 -0.0030729463597493115 -0.04511888790933526 0.02599904988101355 -0.049257777200897516 0.024212794416530466 -0.047993626892843345 7.558588750675 6.976559318707718 
0.980833333333341 -0.005248283219155055 -0.033772636636010524 0.024929426483480607 -0.05172145551722268 0.023069211426415305 -0.0502967007571908 7.790980787716999 7.2687918614210005 
0.9841666666666743 -0.006941149647746095 -0.022355081151219806 0.02374671198462185 -0.054118507887076714 0.021803193500806513 -0.05257266556674899 8.030507407489 7.510133354015387 
0.9875000000000076 -0.008082135925998365 -0.010860145368282734 0.02232010155442047 -0.05649694178350328 0.020364680763780216 -0.054833518905963476 8.263279890133 7.701067837908822 
0.9908333333333409 -0.008771083033502717 0.0006369890663984696 0.020855783266801837 -0.058742553379183694 0.018834463932157937 -0.05703992346419664 8.504333970704002 7.887396264608135 
0.9941666666666742 -0.00894244338330952 0.01208267500589748 0.01922764815438652 -0.0607844485755636 0.017167797624992306 -0.05919307393355839 8.769655501836 8.047924279777092 
0.9975000000000075 -0.008551257076996185 0.02338678509453153 0.017349233971125116 -0.06247894972808032 0.015339475896129145 -0.061278774482615664 9.075545421261001 8.155255986945857 
1.000833333333341 -0.007653947393930352 0.03445970039836125 0.015335310105105145 -0.06368350873855132 0.013393395227632856 -0.06326858097234456 9.415840078207 8.207439042152592 
1.004166666666674 -0.006225364373875445 0.04528492352021499 0.013135961370466364 -0.06440186891891203 0.011300740617556908 -0.0651545423301101 9.714454558525999 8.232977429636849 
1.007500000000008 -0.004339456124679371 0.05583613829780084 0.010897929947823452 -0.06461811993629464 0.009106689077437339 -0.06689840493283894 9.976341306736 8.269766116535264 
1.010833333333341 -0.001951067991077874 0.06611646440743661 0.008528215746440446 -0.06437514259767355 0.006747964460584601 -0.06828896709374199 10.16821015235 8.47187599478279 
1.014166666666674 0.0009279274822688848 0.0761064267861307 0.006046341050849364 -0.06367048341242473 0.004149603487699769 -0.06772134250882272 10.338437007460001 9.970731796622164 
1.017500000000008 0.004209328472849934 0.08582548574463225 0.00362296208493748 -0.0625793507909438 0.001538328192573193 -0.06601522725435315 10.387375356989999 11.782442364820971 
1.020833333333341 0.00794301585413966 0.09528803573455774 0.0011510551471990758 -0.061166548917808324 -0.0010526095211337788 -0.0641331994561228 10.35172867912 12.114458007205016 
1.024166666666675 0.012042760481736662 0.10451378404976876 -0.0012056852215960713 -0.0595071719714441 -0.003547926768744337 -0.062148351788866366 10.22510594684 11.724088614977743 
1.027500000000008 0.01651537448697657 0.11350013245439149 -0.0034711334510488375 -0.057631304786089944 -0.005949874350393652 -0.060073475416233243 10.026506065629999 11.308374870568269 
1.030833333333341 0.021412584378840985 0.12223595027320781 -0.005760461162661172 -0.055551507137137544 -0.00828944988679843 -0.05790532427747229 9.768903722595 10.905467174879252 
1.032500000000008 0.023974621193824344 0.1265161106375239 -0.006826555229619357 -0.054458275957611504 -0.009447134004904842 -0.05678258236939372 9.641302561211 10.532305207370907 
1.035833333333342 0.029341425457390942 0.13491776413269552 -0.008842236615855075 -0.052219978579178476 -0.011547609476232939 -0.054498529940217186 9.303663659421 10.350835862013653 
1.039166666666675 0.03508986784583807 0.14309258777178982 -0.010831461724147699 -0.04990979310900688 -0.013538151687786323 -0.052129446137905266 8.975435124111002 10.028805224924632 
1.040833333333342 0.03807893045217375 0.14710123437675127 -0.011764766464415714 -0.04875059194588509 -0.014516185870014579 -0.05090399809212637 8.803687352122001 9.719977578584231 
1.042500000000008 0.04115346889484191 0.15105707156742826 -0.012677951291630322 -0.04759343525962805 -0.015419114827727246 -0.04955605671136673 8.631605981384 9.702120469646461 
1.044166666666675 0.044337677161464986 0.15495617255022817 -0.01362170081633466 -0.046434447352073596 -0.016284842521386317 -0.048162705622219915 8.444285280763 9.692184180518103 
1.045833333333342 0.04758274426498699 0.15880847906471887 -0.014500772502656214 -0.04529744062187832 -0.017089524306818222 -0.04677783384199932 8.274824878072 9.535693788658069 
1.047500000000009 0.050870476926514745 0.16261354798703706 -0.015281240990279034 -0.044185407047962706 -0.017821397694701813 -0.04540023197946816 8.133984242326001 9.338257775872826 
1.049166666666675 0.054278796274590785 0.1663569382171699 -0.016121490413428283 -0.043073290262957586 -0.018547400675421308 -0.04403649188986013 7.942500763673 9.125531766039785 
1.050833333333342 0.05776170214628573 0.17005100316594762 -0.016932141888096774 -0.04198956884904426 -0.019272958070960133 -0.04278944092753789 7.767515693625 8.80156816370212 
1.052500000000009 0.0613234176207942 0.1736762636022059 -0.017724341429398955 -0.040899000377878886 -0.01995512290569714 -0.04153291449427826 7.648949152923 8.534177634145054 
1.054166666666675 0.06491901963238307 0.177264611494603 -0.01841101999321924 -0.03986902746424736 -0.020599081896286557 -0.040367497743271114 7.499777792700001 8.312264587828055 
1.055833333333342 0.06860497594946025 0.18078462343575652 -0.019107966216206494 -0.038840403009496274 -0.02123025450282321 -0.039223658774595854 7.357253640772 8.077107605403498 
1.057500000000009 0.07236919411791772 0.18424177323797522 -0.01979392305102793 -0.037827613814082214 -0.02182517602532706 -0.038080250830888285 7.2177832598550005 7.929656994052189 
1.059166666666675 0.07622886550772648 0.18762092298660468 -0.020506274575284845 -0.036803861131840615 -0.02243985522454768 -0.03699848131257777 7.0919961818460004 7.73709978300179 
1.060833333333342 0.08011718078678602 0.19095770499239587 -0.021114475622715685 -0.035843823049549244 -0.022982447912804703 -0.03593366352620181 6.977616498230001 7.5674833842102105 
1.062500000000009 0.08408190305843102 0.19421580506230476 -0.021717196710095466 -0.03487821953129535 -0.023513189575683553 -0.034888991301454175 6.877907063752 7.44478636800513 
1.064166666666676 0.0881107761756555 0.19740325529755348 -0.02229313928647244 -0.03392639654588562 -0.024029513150176138 -0.03387860102220083 6.777051880404 7.287377786284025 
1.065833333333342 0.09222963958901181 0.20050089859603223 -0.022897264019313628 -0.03295325363216019 -0.024526375594320263 -0.032852712129892686 6.677332478316 7.171738707723467 
1.067500000000009 0.09637141668237845 0.20355058089876715 -0.023398766026540813 -0.03204562698226746 -0.02498577301377869 -0.03188547764008842 6.592829878897001 7.05327936208575 
1.069166666666676 0.10059627066118558 0.20650677871649847 -0.02392138518430218 -0.031115543115638414 -0.025437972057395272 -0.030916602307648006 6.504636543684 6.9267997724881925 
1.070833333333342 0.104870214814199 0.209390768149524 -0.02440062515327499 -0.030208555570528744 -0.02584975736446761 -0.02995435698489357 6.4271575434470005 6.842049177896326 
1.072500000000009 0.10922131469834427 0.21217780553435808 -0.02489615622313271 -0.02927810488083675 -0.02627518363969683 -0.029016013695564336 6.346833734016 6.729611020469796 
1.074166666666676 0.11359690760448096 0.2149120171261194 -0.02530625269172269 -0.028415296656646518 -0.026646655642252354 -0.028102626142733927 6.274262734148 6.625904162000076 
1.075833333333343 0.1180409313178591 0.21754748483350067 -0.025722448807008115 -0.027531071802689024 -0.027005091118805377 -0.02718369782219615 6.205685759698 6.555316275800889 
1.077500000000009 0.12254644141090477 0.22009542030974832 -0.026134571747828145 -0.026650553482184054 -0.027362282342070124 -0.02628598447049274 6.128047427266 6.461164741476853 
1.079166666666676 0.12709891046196048 0.22255219945251623 -0.02651733843138615 -0.025769114932289037 -0.027691463788542023 -0.02539036724622748 6.076969512023 6.3758726704854745 
1.080833333333343 0.1317085129084007 0.2249200151624372 -0.026894923565087978 -0.02489368383141009 -0.028002704324975577 -0.024500705171400156 6.00355180707 6.31051180707991 
1.082500000000009 0.13634381493536535 0.2272189673136132 -0.027208337745868692 -0.02406692112522644 -0.0282915839904654 -0.02364668781171439 5.949886046162 6.229460392280414 
1.084166666666676 0.1410328947047987 0.2294180653513674 -0.027517666217117032 -0.023229225142611463 -0.028561672497156715 -0.022787169660519052 5.894530051949 6.156905782823905 
1.085833333333343 0.14578714351784997 0.2315065021915148 -0.027849669470173765 -0.02236127835050491 -0.028827166652382608 -0.02192051535245812 5.826705046805 6.099560051003186 
1.087500000000009 0.15057430872848565 0.23350968526291757 -0.02814386732669463 -0.021516108431625706 -0.029076444459396486 -0.021076075487925366 5.7798774909390005 6.02915785195887 
1.089166666666676 0.15538230872288453 0.2354411651032595 -0.0283801671318805 -0.020722944505396947 -0.029290063650124543 -0.020253348787948378 5.73679469258 5.965608240344499 
1.090833333333343 0.16024430346582388 0.23725877018024094 -0.028629003061792835 -0.019899485836922155 -0.029499426342010027 -0.01942318677240734 5.681392514397 5.910661817485189 
1.09250000000001 0.1651424907975572 0.23898608358375614 -0.028858926912446844 -0.019094854325496638 -0.029696598413166547 -0.018608162175367843 5.6271020210569995 5.849594695126707 
1.094166666666676 0.17008217587317717 0.24060317758438662 -0.029084745155533446 -0.01827106276375365 -0.029877531756667797 -0.017787617749765894 5.582979567874 5.796645238141383 
1.095833333333343 0.17504624420703807 0.2421412962753482 -0.0292764631866703 -0.01749237930207392 -0.030035355367056954 -0.016988762229243143 5.534333494275 5.749479627752745 
1.09750000000001 0.18003837212143559 0.24358031137201347 -0.029445704365458493 -0.01672023826689323 -0.03018495608320579 -0.016200689169360044 5.496696003754 5.6924808292943005 
1.099166666666676 0.18506669865469863 0.24490975504813486 -0.029613051958377483 -0.015935305091458445 -0.030318869955791056 -0.015408284895406243 5.452190201161001 5.6424932382952635 
1.100833333333343 0.19012502298108822 0.24613033169173767 -0.029770442090161855 -0.01514049912531873 -0.030439186654808492 -0.014616518055961814 5.41360135126 5.600896969796113 
1.10250000000001 0.19520662850276863 0.24725429364593376 -0.02990881002509171 -0.014361744453378511 -0.030550864245823067 -0.013839261135410286 5.373508129771 5.549758908609229 
1.104166666666677 0.2003023908891492 0.24829505164486443 -0.030014304329496328 -0.013627190145178016 -0.0306380789670799 -0.013080756942001198 5.335756429907001 5.504249852520757 
1.105833333333343 0.2054281393880608 0.24921525607081452 -0.03012300756535324 -0.012863372186796672 -0.030713357192417218 -0.01231229841324663 5.295858038011 5.468589231249569 
1.10750000000001 0.21057224327775223 0.25003273398753173 -0.030216107253715575 -0.012107087005676314 -0.030784450924595613 -0.01155500381983221 5.260539920224001 5.422650178362789 
1.109166666666677 0.21573845598141178 0.2507323794152486 -0.030305582152322458 -0.011329171519623397 -0.030841337387357365 -0.010792631276618975 5.224647567929 5.379300965168706 
1.110833333333343 0.2209077373666643 0.2513611271136534 -0.03035784489305986 -0.010624450242674893 -0.030872826156874172 -0.010061124889339301 5.191453350675 5.346954010084617 
1.11250000000001 0.22609476390629127 0.25186663361344547 -0.03040676033263641 -0.009889096929312348 -0.030901627258932918 -0.009322625844015692 5.15987808974 5.307163989386277 
1.114166666666677 0.23129119910115717 0.25227349024565665 -0.030440184419402726 -0.009173060255582602 -0.030916332079969605 -0.008595028571927538 5.125510107329999 5.267043650435119 
1.115833333333343 0.2365032832378055 0.25254858330639907 -0.030475141721984598 -0.00841078381259299 -0.03091981833573912 -0.007853285097040474 5.09366429452 5.235000431762008 
1.11750000000001 0.24171493358231053 0.25274521637606606 -0.030484023823816344 -0.007709450450586331 -0.030906110167230855 -0.007139691250863195 5.0634511261199995 5.203088440145416 
1.119166666666677 0.2469279928289032 0.2528377082022992 -0.030475084221557442 -0.0070181777923647 -0.030884669472391074 -0.00643410136851591 5.0375695201270005 5.165485156655305 
1.12250000000001 0.257359017458366 0.25273050436443417 -0.030423414455733204 -0.005707728546000509 -0.030787054488894294 -0.005125055445858839 4.975497892121 5.130594675080323 
1.124166666666677 0.26257492446212216 0.2524729732646646 -0.03038574098230221 -0.0049733618465723686 -0.030736192522242578 -0.004401477117674635 4.955534413615 5.070063260178892 
1.125833333333344 0.2677881525617498 0.25212860764807654 -0.03034041306531076 -0.004284630613397749 -0.030669844772555688 -0.0037018704369124467 4.91918235378 5.038604317249937 
1.12750000000001 0.2729948143647098 0.25167337711794496 -0.03028424919029373 -0.0035934740530261943 -0.030589307254546894 -0.0030067997734828378 4.892153953752 5.01509326565358 
1.129166666666677 0.2781904983949956 0.2511112499247138 -0.030213018668453776 -0.002907732472143982 -0.030496270216038984 -0.002319596750936237 4.8713241778239995 4.988368740911534 
1.130833333333344 0.28337505041737643 0.2504353751416057 -0.030131002270870403 -0.00221351167098713 -0.030396573749938538 -0.0016353282242211054 4.845806696598999 4.957557558747207 
1.13250000000001 0.28854480307818414 0.24966379371640002 -0.030035449497048936 -0.0015466051312660008 -0.030282998682703954 -0.000966877378957065 4.82389223101 4.929880900203447 
1.134166666666677 0.29369810029804455 0.24879631439088223 -0.02992762534959163 -0.0009062459815736334 -0.03015633849966609 -0.00031269610183601304 4.80066586546 4.90672817843006 
1.135833333333344 0.2988336174785726 0.2478096640215617 -0.02980944873992702 -0.0002454078074105774 -0.03002001777205099 0.0003450045695917725 4.777471648536 4.8817721907186025 
1.137500000000011 0.3039493505197772 0.24671904778286646 -0.02968146851937041 0.0004060747318250135 -0.02987537673422591 0.0009941871927885426 4.754305720637 4.855282734664858 
1.139166666666677 0.3090413172264245 0.24551816216708883 -0.029540264292993196 0.0010614796504317427 -0.029718100122600677 0.0016397848450884212 4.73430964264 4.831309137120557 
1.140833333333344 0.3141096808629145 0.24423277247072256 -0.02939069153620007 0.0016700423694024544 -0.029549885577565993 0.0022631889476384115 4.714008675960001 4.810028296221887 
1.142500000000011 0.31915073617816914 0.24282534029372985 -0.029229851658000374 0.00230770038189903 -0.029371516995654268 0.0028937024243031184 4.690823965159001 4.787756596990889 
1.144166666666677 0.3241633180476111 0.24131469466913316 -0.029059907305869517 0.0029377506165363396 -0.029185019541379198 0.003516374869386385 4.670178355506 4.764308391830175 
1.145833333333344 0.32914253132652854 0.2397026272544147 -0.028875540101732714 0.0035576586356875647 -0.02898722585244823 0.004130385269368625 4.654445437386 4.742196667869128 
1.147500000000011 0.3340908949855125 0.237997224309374 -0.028686236951344004 0.004152394219704271 -0.028779345241946586 0.004730186246337115 4.634089096416 4.722752507759361 
1.149166666666678 0.3390046824426936 0.2361942025853615 -0.028488968757276065 0.004731759087394167 -0.02856268236244358 0.005320638408192385 4.614868680801 4.703455316002148 
1.150833333333344 0.34387704085110204 0.23427052393902817 -0.028274427053105674 0.00534315712671518 -0.02833614947307056 0.0059193288830102775 4.597199381286 4.681427886289195 
1.152500000000011 0.3487107212344566 0.23224750094846447 -0.02805248234620264 0.005945382580160486 -0.028099202428368053 0.006508461865565307 4.577576063222 4.661894106146319 
1.154166666666678 0.35349900860132233 0.23012169170757457 -0.02781404242992744 0.006546829833425977 -0.027851185880974128 0.007091916190545083 4.564775074412999 4.6440887226041285 
1.155833333333344 0.358251657945376 0.22793145788381916 -0.027582922481456742 0.007072376637333861 -0.027599977947312948 0.007642574516628975 4.549449617914999 4.625820350597639 
1.157500000000011 0.36295358060115 0.2256175955879191 -0.02733321588484593 0.007642121666124636 -0.027337039660753237 0.00820709439571718 4.528259426377001 4.606961433236004 
1.159166666666678 0.36760803352985655 0.22320565743346504 -0.02707567092944822 0.008206739656574688 -0.02706470937025446 0.008764218068728874 4.511160153706999 4.58929602441492 
1.160833333333344 0.3722080550757962 0.2206826650685146 -0.026800560465367898 0.008794055564038162 -0.026779014845427496 0.009323471108718007 4.494281157246 4.574060087813629 
1.162500000000011 0.3767533099104315 0.21806383100711943 -0.026511369951028468 0.009375600079913992 -0.026483724953299315 0.009873930891044769 4.483302740148 4.55833402140664 
1.164166666666678 0.38125958590489883 0.21540431953877523 -0.026243789375208472 0.009843086954912216 -0.026194713843544604 0.010378755056508732 4.47649327444 4.5403078104326235 
1.165833333333345 0.3856989873545217 0.2126216019485066 -0.02594609790140886 0.010363701663045437 -0.025890044252091404 0.010902134931818297 4.459772553379 4.521042722962345 
1.167500000000011 0.39008048602510564 0.20973788335449678 -0.025640264174965947 0.010895246792943031 -0.025573847626285562 0.011422988720172611 4.438764663615999 4.506504769387192 
1.169166666666678 0.3943962118997466 0.2067505715174664 -0.025314526051093952 0.011445203458461534 -0.02524464354070377 0.011944009381231274 4.424069092868001 4.494409651617901 
1.170833333333345 0.3986615716557416 0.20369580288778358 -0.025003625803908917 0.011943678197105477 -0.024915324302875463 0.012439125406826734 4.409638912388 4.481590896169947 
1.172500000000011 0.40286438516908407 0.20055636005108002 -0.02468708141204577 0.012427567035082094 -0.024578555243910283 0.012924566008783472 4.396996833649 4.46843932861078 
1.174166666666678 0.40699512485190126 0.1973193215709498 -0.02434966353240578 0.012925254722336882 -0.02423181033886701 0.013412083430781235 4.3861157827640005 4.4524710894949635 
1.175833333333345 0.4110610595144814 0.1940026915120062 -0.024009681546096187 0.013403354571501264 -0.023879455126650795 0.013886973395212221 4.374942732672 4.43737874549976 
1.177500000000012 0.4150454055523702 0.19058130635856851 -0.02363728427819267 0.013914893470662148 -0.023510045345525643 0.014368134208895544 4.36341306105 4.424808234332715 
1.179166666666678 0.4189810425532626 0.18711307314024583 -0.023301889581551345 0.014346834447949174 -0.023149950288948673 0.014813665851758251 4.3514754496579995 4.413083764675936 
1.180833333333345 0.42283153147213265 0.1835466415263428 -0.022934219082234253 0.01480473126458841 -0.02277289850277836 0.01526533960310561 4.3427887274920005 4.40070428298501 
1.182500000000012 0.42661276929902386 0.17990359888298177 -0.022569605936164795 0.015248337049216064 -0.02239134665579301 0.01570551346307203 4.327266853536 4.388949598506274 
1.184166666666678 0.43030699651088106 0.17617134035406967 -0.022176008180379736 0.015705862851679943 -0.02199753874626742 0.016147365235444383 4.321526892525 4.375979441267395 
1.185833333333345 0.4339327743891636 0.17237132741379993 -0.021793961843070673 0.01613745922153023 -0.021602623702937862 0.016572246153965103 4.307006699017999 4.364070547250046 
1.187500000000012 0.4374837567912682 0.16850539571088224 -0.021414122989209798 0.016542599171456413 -0.021205007041968593 0.016983216702349313 4.300468455004 4.353773672312992 
1.189166666666678 0.4409440009357309 0.16455200484864166 -0.02100788782223137 0.01696757723786846 -0.02079213774652472 0.017395681610121894 4.288094008804 4.342973437217552 
1.190833333333345 0.44433067000117604 0.16053926522836057 -0.020612796442435872 0.017359454384555804 -0.02038009384984346 0.017790606126182162 4.280789285682 4.332873051225492 
1.192500000000012 0.4476104665098529 0.15642899966799378 -0.020165398204426147 0.017797933325781744 -0.019943961929216603 0.018195879897732248 4.269561257521 4.322907139643378 
1.194166666666679 0.4508348051450885 0.15228239578017874 -0.019771595972805905 0.01816405230155864 -0.019525805287552433 0.01856847159617883 4.26014385442 4.313246081787246 
1.195833333333345 0.45395975490059115 0.14805795969945673 -0.019346529072650748 0.01854427612594828 -0.01909222242860209 0.0189426394549205 4.252971352637 4.302542876167618 
1.197500000000012 0.4569993150521487 0.14377000600337286 -0.018921123916406025 0.01891351481968306 -0.018654090794792466 0.019306250443669515 4.243679032199999 4.293189499983135 
1.199166666666679 0.45994627255493997 0.13941965683485355 -0.018483807514277105 0.019273123813039417 -0.018208952336187856 0.019661833909701387 4.238698644556 4.284047035940106 
1.200833333333345 0.4627939450265965 0.1349983206403898 -0.018023992188873527 0.019643944890500243 -0.01775129404617698 0.02001413318623696 4.228110288918 4.275350552127018 
1.202500000000012 0.46556739712605344 0.13053214489109988 -0.017594507114784316 0.01997739914380415 -0.01730136379191638 0.02034566037190058 4.218382527754 4.268540232155771 
1.204166666666679 0.4682381442358263 0.12600515753415598 -0.017141004498898726 0.02030920243913686 -0.0168400249493163 0.020673103129004083 4.216483582601 4.2596882410125465 
1.205833333333346 0.4708182061549617 0.12142522497914024 -0.016690065816449755 0.020627447789991038 -0.016375980132085077 0.020989281203538546 4.208166501577 4.250741596729844 
1.207500000000012 0.4732795752523127 0.11677069969328228 -0.016188137002615295 0.020979308488556617 -0.015889815632379234 0.021310438256659472 4.195543310126 4.243804423183999 
1.209166666666679 0.475670870354866 0.11208461148460425 -0.015734835149599648 0.02128265383829485 -0.01542011388809933 0.02160663633638904 4.188988470307001 4.237365931296512 
1.210833333333346 0.4779637633242959 0.10735213909117326 -0.015275800616058004 0.021571104252110083 -0.014945569058063601 0.02189367943925101 4.187289398574 4.229549687109937 
1.212500000000012 0.48013946559939796 0.10256023649062614 -0.014775669104577992 0.021874776888454534 -0.014452714840504755 0.022180230023617714 4.181678192708 4.221632115479855 
1.214166666666679 0.4822341184936602 0.09773569165029164 -0.014308851286189918 0.022144166385510543 -0.01397014684428699 0.022447808180724935 4.1756385646459995 4.215212972200534 
1.215833333333346 0.48420474759628895 0.09285402084777834 -0.013791440669010717 0.022432354434572303 -0.013466024507701013 0.022716130468770496 4.169748479151 4.208888425415737 
1.217500000000012 0.4861073390202324 0.08795014581362115 -0.013337365198444135 0.022673653690078757 -0.01298303755462532 0.022960290686346294 4.163198914024 4.203375417834386 
1.219166666666679 0.48789463337807626 0.08300085305834684 -0.012853974351126302 0.022918687292468952 -0.012485264909572191 0.023201105213627934 4.15840787542 4.197648520951475 
1.220833333333346 0.48956510124483005 0.07800691724753851 -0.012339989241030714 0.02317014027749894 -0.01197359232850892 0.023437413234431215 4.1527662042180005 4.191865543835146 
1.222500000000013 0.49113797864787206 0.07298225100529206 -0.011835572818603778 0.023404458111984924 -0.01146419788438302 0.0236608750071034 4.148456780665001 4.186736600766693 
1.224166666666679 0.4925867622278421 0.06791621943560298 -0.011289319450866576 0.02364721577775577 -0.010938042593441388 0.023880485843787894 4.1434417625130004 4.181545762105167 
1.225833333333346 0.4939746349043725 0.0628414116431145 -0.010829105550582663 0.023837572841738663 -0.010442982838334836 0.02407595385902722 4.141127646713 4.176062977683546 
1.227500000000013 0.4952261478032944 0.05772517573904745 -0.010305452768094733 0.0240452015414425 -0.0099205379125607 0.024272172862313868 4.136257004876 4.17058213622494 
1.229166666666679 0.4963789855673436 0.05258557063443317 -0.00979505799013323 0.024238381282319553 -0.009401431610581601 0.024455910016209045 4.1310672370859995 4.166507957313213 
1.230833333333346 0.49741049625268857 0.04741822673697017 -0.009253852550539737 0.024430275315272403 -0.0088697098385353 0.024633210178266654 4.128915297034 4.16239851603506 
1.232500000000013 0.4983433571813635 0.04223184562114499 -0.008728333393335688 0.02460792945590211 -0.008342910693430405 0.024797736483737842 4.123930852719 4.158670363382359 
1.23416666666668 0.4991784521666637 0.037032002356229964 -0.008221317022450072 0.024764665477021646 -0.007821598310950972 0.024949810401258522 4.123638808411 4.154751216133609 
1.235833333333346 0.49989176794987905 0.031810455320504964 -0.00768573191512296 0.02492145951870403 -0.0072875191795674366 0.025095084492610935 4.119365235976 4.1507023911550505 
1.237500000000013 0.5005002780814393 0.026575187732770587 -0.00715638586529713 0.025066857054494292 -0.006754742130485936 0.025229309401598357 4.1157269300140005 4.147904038662526 
1.23916666666668 0.5009862051934133 0.0213257321934651 -0.006598490151093456 0.025206321830138902 -0.00621090132705876 0.025355647405352313 4.115124406951 4.144499038400087 
1.240833333333346 0.5013913163692383 0.016072372882501688 -0.006096249938269451 0.025323829481351683 -0.005686749732013552 0.02546696727398737 4.111677011374001 4.141603616718409 
1.242500000000013 0.5016736766191587 0.010809693822917037 -0.005566370936769784 0.02543476901334177 -0.005150063373916658 0.025570756038092134 4.111409999194 4.138727296793025 
1.24416666666668 0.5018549358341299 0.005542644089482835 -0.0050526330560245825 0.02553381038476671 -0.004617798149019747 0.025663496529539476 4.1083428866350005 4.135873484392729 
1.245833333333346 0.5019021418755569 0.0002673181750170503 -0.004489516373822649 0.02563334177135844 -0.004066124695827511 0.02574913307634913 4.10466392833 4.134123981366252 
1.247500000000013 0.5018242682639388 -0.0050130587758583965 -0.0038952563450093142 0.02573149709070037 -0.003504317854105543 0.025825454354909152 4.099572752306 4.133403927434327 
1.24916666666668 0.5016871144602532 -0.010279691382018086 -0.00340164423774968 0.02579527482207468 -0.0029806558552094575 0.025886788650391068 4.1076461111830005 4.130783568787905 
1.250833333333347 0.5014068674151557 -0.01554721900835603 -0.002841150147556462 0.025858545958503645 -0.0024298168634472317 0.025940934447582043 4.104324734954 4.127367720176493 


==> data/static_result_rotational_few.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel style
0.05083333333333331 0.05857856217096067 0.1697098035629255 -0.018565861937478723 -0.04130716964304333 -0.020689834988424367 -0.04240572504266002 7.877674015569 8.869640269347558 0
0.1008333333333332 0.19013161921918675 0.24611780154859494 -0.029783634566417524 -0.015115438839051623 -0.030500802222183737 -0.014532653139126439 5.414158492956 5.607438879001727 1
0.199166666666667 0.4599462715258511 0.13941965583326932 -0.018483805456143608 0.01927312581626762 -0.018208117303708582 0.019662714901613615 4.238698695601999 4.2840919889919835 2
0.2991666666666669 0.4474667177109502 -0.1565004971191349 0.012630462442375793 0.02336040806692907 0.01302947549807304 0.02312702853168433 4.159751865923 4.172261048291747 3
0.3999999999999993 0.15657136984545036 -0.23494270020989722 0.03234876312162989 -0.005642857727783739 0.031972033528091 -0.006195328297609354 5.0111839247439995 4.955589149936866 4
0.501666666666666 -0.007394317702970133 0.037182444171128176 0.014898293668517443 -0.06389367840058176 0.012900164518723577 -0.0637483031597427 9.48768732143 8.218028627811716 5


==> data/static_result_spiral.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0 0 
0.003333333333333334 6.877312218194131e-05 0.0032313951090253493 -6.773817808602605e-05 -0.0031301879398012134 -5.758816832001692e-05 -0.0027058554205918466 3.264263962601e-06 0.0 
0.006666666666666667 0.0002708521069705302 0.006427756963120939 -0.0002625331890797296 -0.006194695058916153 -0.00022680192829962676 -0.005382375238586566 0.002310907403228 0.0 
0.01 0.0006052463933682011 0.009573452131509159 -0.0005825875914432685 -0.009166636978735604 -0.0005068118193639825 -0.00801646857466275 0.006185506878286 0.0 
0.01333333333333333 0.0010642059283293376 0.012653932266167034 -0.0010127072788944692 -0.012021293075674016 -0.0008911282225293876 -0.010595953159233906 0.015177591780540001 0.0 
0.01666666666666667 0.0016453896108872025 0.015645487494818495 -0.001548638167313513 -0.01471561006683243 -0.0013777907830489695 -0.01310097518790435 0.02966245506669 0.0 
0.02 0.0023484102835895533 0.018565669988976727 -0.0021901558958930204 -0.0172890459516639 -0.001966475309031787 -0.015546232225295466 0.04249419902741 0.0 
0.02333333333333333 0.0031651830368102612 0.021414606913158187 -0.002921762073830919 -0.019746192723846652 -0.002650411784494417 -0.017931830754453912 0.056848442884929996 0.0 
0.02666666666666667 0.00409592243244828 0.024185933999175867 -0.0037446782858005004 -0.022078640343138268 -0.0034297798759455192 -0.020252441563385827 0.07497217665679 0.0 
0.03 0.005133395692867529 0.02687000700485468 -0.00464535194816332 -0.024271396487848707 -0.004298523112445386 -0.02249998890644993 0.09806436836495999 0.0 
0.03333333333333333 0.006273522778744705 0.02947214891137052 -0.005616655863564101 -0.026339377798280852 -0.0052532250140691844 -0.024678930058904293 0.11980814265039999 0.0 
0.03666666666666667 0.007513656012511241 0.031987546169366526 -0.006654446787631773 -0.028277199233383843 -0.0062916685097193946 -0.026785234325590913 0.14533945658609998 0.0 
0.04 0.00885126413974581 0.03441813145677292 -0.007754932792897428 -0.030092936468400604 -0.0074117340169043205 -0.028820520062321227 0.1697592367465 0.0 
0.04333333333333333 0.010280152641713983 0.03675675907828103 -0.008907113056766456 -0.03177647359533022 -0.008608234465788801 -0.030778803717801586 0.2005524087837 0.0 
0.04666666666666667 0.011797114189389554 0.039002668593923685 -0.010106077854703766 -0.03333042730301757 -0.009878484153034689 -0.03265944852662952 0.2314325421442 0.0 
0.05 0.013400240352282856 0.04115838726231456 -0.011349630985818341 -0.034763948709871435 -0.01122088502677551 -0.03446457072534939 0.2607945194747 0.0 
0.05333333333333334 0.0150860220716014 0.043217308665053404 -0.012632489650478359 -0.03606787758410782 -0.012632498725890303 -0.03618863833398479 0.2963897328378 0.0 
0.05666666666666667 0.016844686389400357 0.04518247402554708 -0.013936956763897852 -0.03725230197988695 -0.014105141722726764 -0.03783419796493162 0.33035519860609996 0.0 
0.06 0.018679930325792213 0.04705005078656119 -0.015272387490503754 -0.03831351241982728 -0.01540934482890553 -0.03881226771957414 0.36649486763480005 0.23072957158082152 
0.06333333333333334 0.02058812597238185 0.048817659598774446 -0.016633598136130513 -0.03925065293027718 -0.016639628452737556 -0.039422515468021876 0.404724198449 0.5851276949094609 
0.06666666666666667 0.02255832657896337 0.0504902448361372 -0.018000876952873397 -0.04007745916276767 -0.017908446029630175 -0.03997586281070532 0.4406801780556 0.6938724905097488 
0.06999999999999999 0.024591205286514897 0.05206125898749539 -0.019377860163474706 -0.04078462430236941 -0.019216638269636148 -0.04046790160340265 0.4827884662086 0.6800367184344102 
0.07333333333333332 0.02668979775510193 0.05353322775545292 -0.020773015703309194 -0.041380926426682244 -0.020565346850543342 -0.040898383668753174 0.5174810811524 0.6673013292470547 
0.07666666666666665 0.02884137880365412 0.05490111473706915 -0.022163394914785535 -0.04185995506641186 -0.021945122474462543 -0.04126561861879055 0.5653102041505 0.6550504747872018 
0.07999999999999997 0.031043825646410162 0.05616961887394398 -0.02354735736468312 -0.04223470334437889 -0.023353044668378176 -0.04157143412956954 0.6033490575193999 0.6431822109160805 
0.0833333333333333 0.033299670278610013 0.05733468070997163 -0.024932673890553394 -0.04250057777124006 -0.024790963675294424 -0.041812283255506566 0.6451573649732 0.6328238010882226 
0.08666666666666663 0.035602118811043415 0.058396046498367785 -0.026308563476415595 -0.04266052378282502 -0.02625325609489869 -0.04198821522983723 0.689258676943 0.6230189034697191 
0.08999999999999996 0.03794331910517052 0.059355710865881706 -0.027662226662231396 -0.04272190843658208 -0.027733337556866793 -0.042100840006034417 0.7330667855684 0.6137082665133479 
0.09333333333333328 0.040326276950072744 0.060212342720783636 -0.02900267597076676 -0.04268536964195801 -0.02923290949145152 -0.04214805826432304 0.7742185750191001 0.6054569565695939 
0.09666666666666661 0.04274733692423006 0.060963619725538765 -0.03032569563896512 -0.04254948256815283 -0.030749079333850272 -0.04212839562126089 0.8204543995656 0.5980808389113255 
0.09999999999999994 0.045194611143146164 0.061614297533899715 -0.0316106970570451 -0.042326895630304714 -0.03227218725592326 -0.04204614249084783 0.8656013500102999 0.590982922032237 
0.1033333333333333 0.047678117471226404 0.062158308643849886 -0.032880993073340775 -0.04200852575853283 -0.03380938764309818 -0.04189513154049386 0.9071803397875 0.584927831123632 
0.1066666666666666 0.05018765982732043 0.06259914908061172 -0.03411955642495449 -0.04160432937980056 -0.03535237310821167 -0.041678800214692634 0.9534177749706 0.579887820084462 
0.1099999999999999 0.052717021840549785 0.06293812433401996 -0.03531740480874379 -0.041119791962703156 -0.036896173861861774 -0.04139865038489217 0.9982533954927001 0.5751291187846119 
0.1133333333333332 0.05527418553128542 0.06316932379346028 -0.03649403594369238 -0.040545874613054894 -0.038446122337105926 -0.0410489338455165 1.038975190481 0.5713957233778542 
0.1166666666666666 0.05785076184977918 0.06329652728633517 -0.03763628629102497 -0.03989282493364105 -0.03999520648886937 -0.040633290729500934 1.081917685391 0.568745927613499 
0.1199999999999999 0.06043584541424154 0.06332433634836851 -0.03872603811704056 -0.03917243740616765 -0.04153516033434563 -0.04015656300530777 1.130161894451 0.5661912783639523 
0.1233333333333332 0.06303804556647873 0.06324468978138556 -0.03978427913630924 -0.03837108240805875 -0.04307183198719719 -0.039611507000928574 1.171127136109 0.5643444994554163 
0.1266666666666666 0.0656535177866021 0.06306016393651295 -0.04080716281971588 -0.037496304741332954 -0.0446013616375448 -0.03900046474864638 1.211378487792 0.563820526246191 
0.1299999999999999 0.0682649254628684 0.06278233326887929 -0.04176392936095343 -0.036573542767029045 -0.04591797444426732 -0.03815981909899892 1.2577099780179999 0.7395035256264266 
0.1333333333333332 0.07088746029558392 0.062396680657174 -0.04268894386084879 -0.035575947133166905 -0.046803261688293574 -0.036894349095037623 1.294615461759 1.2974002078242128 
0.1366666666666665 0.07351721004239732 0.06190199579219005 -0.043578429145721485 -0.03450317570573236 -0.04767069258076567 -0.03558152244775252 1.335742057954 1.6643733395253992 
0.1399999999999999 0.07614265629596244 0.061311637597340186 -0.04441345860331452 -0.03338391662986381 -0.04850995482410954 -0.03423255800778026 1.374187421492 1.6486997040957867 
0.1433333333333332 0.07876184327413671 0.060620634086381825 -0.045194290998236554 -0.032210086332872485 -0.04932098462402214 -0.03284512755135309 1.4173764301379999 1.6340200631308452 
0.1466666666666665 0.08137805201293287 0.05982433905962427 -0.04593171604898382 -0.030974141272766858 -0.0501041763581957 -0.03141508148254874 1.452323558618 1.620939750992579 
0.1499999999999999 0.08398498369065191 0.05893103013569177 -0.04661741822506183 -0.02969427242751257 -0.050853361616234216 -0.029949704716994895 1.488231372801 1.6112123549158281 
0.1533333333333332 0.08657993174092331 0.05794067377758026 -0.04725031808134549 -0.02837193384354764 -0.051566357518383815 -0.02845004228963958 1.522935564155 1.6035518600998986 
0.1566666666666665 0.08916668858706019 0.05684345796676509 -0.04784238279620498 -0.026988906552072926 -0.052244922025765535 -0.026908869602017084 1.555154945271 1.597791160901544 
0.1599999999999998 0.09173767098574234 0.05564881721390988 -0.048382873891162526 -0.02556534723118022 -0.052882958707843604 -0.02533529687056249 1.585812631961 1.5940787259607347 
0.1633333333333332 0.09428446448309524 0.0543664373550033 -0.0488594331399746 -0.024121796512395263 -0.05347547247650899 -0.023738961024651582 1.615089605653 1.591145329468178 
0.1666666666666665 0.0968134327308348 0.05297902135004433 -0.049289298164263404 -0.022624709366755227 -0.05402631710567655 -0.02210674080485848 1.644911131472 1.5893319744809231 
0.1699999999999998 0.09932328928088743 0.05149325645241695 -0.04967444295431836 -0.02108838830754219 -0.05453159637748223 -0.02044478593893931 1.665524939673 1.5911511507590115 
0.1733333333333331 0.1018081136383791 0.04991827116637595 -0.050007606876681335 -0.019531896245309065 -0.05498742993322702 -0.01876226524878523 1.6808511642630002 1.5959581569313968 
0.1766666666666665 0.10426408259240855 0.04825193775358578 -0.050285754209187745 -0.017951660517834266 -0.05539308612654518 -0.01705950040405254 1.697131320567 1.6008768829267037 
0.1799999999999998 0.10669548310489525 0.04649083117604803 -0.050522096765907264 -0.016341389870382833 -0.055748134058138346 -0.015334588134795376 1.7021851127179999 1.6082860092794735 
0.1833333333333331 0.10909494939054155 0.044647696705258096 -0.050706564879939964 -0.014727008846619321 -0.05604950566820224 -0.013599865810245495 1.7134133650160002 1.6183003776842582 
0.1866666666666665 0.11146735929740095 0.042702226441965196 -0.0508535969649487 -0.01306821007953772 -0.05629894289769875 -0.01184073509806122 1.7172178105320002 1.6296840856131385 
0.1899999999999998 0.11380623167023507 0.04066813451236148 -0.05095493102170264 -0.011392604014633984 -0.056493594427368635 -0.010070429642549693 1.7220449589509998 1.642815937815824 
0.1933333333333331 0.1160994756274937 0.038562616804310244 -0.050991099953222006 -0.009734637793069363 -0.05663199956771977 -0.008304514919473972 1.741756347633 1.6532728319651475 
0.1966666666666664 0.11835594129747487 0.03635846135267083 -0.05098452978157882 -0.00803981551342008 -0.05671541242268678 -0.006522800724194328 1.744926782641 1.6644820090173478 
0.1999999999999998 0.12057150495648111 0.034077109432435214 -0.050931706653931756 -0.0063508199898807466 -0.05669323321094895 -0.004731771876729379 1.750091545956 1.725217800818562 
0.2033333333333331 0.1227404140232283 0.03171243051931192 -0.05082586354826994 -0.004655062326581047 -0.056427879057085475 -0.002899702040951937 1.761917943902 1.957675073708619 
0.2066666666666664 0.12485436697444077 0.02926590216334905 -0.0506551368106992 -0.002955041399542896 -0.05610606329053794 -0.00107564878554689 1.781533755266 2.1363033349012737 
0.2099999999999997 0.12692080895366312 0.026738946816793664 -0.050439154070314136 -0.0012530173289675016 -0.05572668466204199 0.0007372897005387125 1.783437810717 2.145473829741295 
0.2133333333333331 0.12893441913570247 0.024137744404696224 -0.05017200565846439 0.00043936348088102864 -0.055290755497784894 0.002533083044667251 1.794193445171 2.15890910104049 
0.2166666666666664 0.13088996957545743 0.021454508297744156 -0.049847958991924 0.0021385164150265093 -0.05479813284215582 0.004316516088155677 1.806999025149 2.169967928307108 
0.2199999999999997 0.13278348460406236 0.0187079827769656 -0.04946377404781361 0.0038079236549285684 -0.05425159604313268 0.006072746272668246 1.828457676528 2.1787781757552196 
0.2233333333333331 0.13461652313575215 0.015894051592618294 -0.04902726465909178 0.005456916914693189 -0.053651249400250636 0.0078035660000131644 1.838961163165 2.1884747983965456 
0.2266666666666664 0.13638589160144785 0.012990978256813166 -0.04853672106461868 0.007130196627187285 -0.05299364953733722 0.009523363515739616 1.844581101478 2.201637109395169 
0.2299999999999997 0.13809244384120054 0.010024161562145932 -0.047998506380071505 0.008778320595498532 -0.052283834406962645 0.011211916860883865 1.855167598459 2.2162914283785073 
0.233333333333333 0.13972800276738212 0.0070102065844565315 -0.04740089661550088 0.01036956159353989 -0.051526674101049205 0.012859065238781218 1.8838101044720001 2.226415150956546 
0.2366666666666664 0.14128988430767284 0.003919424751620989 -0.04674312525963002 0.011964906752073071 -0.050716014299524964 0.014484628505960266 1.896041843675 2.2349938252450925 
0.2399999999999997 0.14278564718378078 0.0007759886462265703 -0.04604487954477671 0.013517747394582516 -0.04985887540892302 0.01606907363562185 1.9072424303759998 2.2485729575320743 
0.243333333333333 0.14421018362735258 -0.002430242917003185 -0.04530047859731664 0.01505022824144545 -0.04895342319983713 0.017619373175136763 1.91845414179 2.2640946647575904 
0.2466666666666663 0.14555376305116627 -0.00569785724820718 -0.04449495751187106 0.016561511400976305 -0.0480003160710253 0.019136350981473687 1.9379879410779999 2.276276954850975 
0.2499999999999997 0.14681837071874468 -0.009017593288998465 -0.04363674143748964 0.018035186577997443 -0.04699345977682634 0.02060829686167683 1.960894901494 2.292187271593014 
0.253333333333333 0.14801024488772457 -0.012379686818827111 -0.0427427166284886 0.019453960600537643 -0.04591768704208117 0.022016303939758824 1.9739041166 2.3296364692444977 
0.2566666666666664 0.14911912993053172 -0.01580453173048294 -0.04179673346902345 0.02086097900380511 -0.044796989048049934 0.023387820759061928 1.984567836102 2.3612579293121705 
0.2599999999999997 0.1501574320622504 -0.019261640485527712 -0.040827914733150505 0.022197745893434536 -0.04364551030674338 0.02470133771908632 2.002018906564 2.3737734641671255 
0.2633333333333331 0.1511108674632577 -0.02277070979893447 -0.039811948657479446 0.023506254187026336 -0.04245528554344234 0.02597196909175571 2.016280622779 2.38517531074808 
0.2666666666666664 0.15197130511667925 -0.02632961890780507 -0.03873677146848585 0.02478498094423642 -0.04122638100867407 0.027200427264235393 2.0407804931199998 2.393301095882049 
0.2699999999999998 0.15274727865683743 -0.029923727928600596 -0.03762358795876597 0.026007482794839453 -0.03996995917528977 0.028377460141413527 2.063405656394 2.3986103419386815 
0.2733333333333332 0.15345168554334732 -0.03354543673168236 -0.036502266743477896 0.027161512322972488 -0.0386960725544494 0.029496492498113317 2.073207403929 2.4054598849719007 
0.2766666666666665 0.15406373979411306 -0.03721204073249041 -0.03533524266538655 0.028284728206859535 -0.037389368407160326 0.030569632813001586 2.088232799562 2.4150459224533347 
0.2799999999999999 0.1545892582529802 -0.04091962143052557 -0.034138086301927606 0.02937247477704844 -0.03605476052146234 0.03159172084848713 2.0984211406899997 2.4273760999799587 
0.2833333333333332 0.155035826283308 -0.04464978434695055 -0.032929832358704475 0.030391256295536215 -0.03470389032628035 0.032553282017424814 2.118272213453 2.439992108749616 
0.2866666666666666 0.15538729433372211 -0.048418295219651075 -0.03168196984380497 0.03137600767424762 -0.03332636225188522 0.0334658109432247 2.131459351808 2.4506221141245472 
0.2899999999999999 0.15564635235735932 -0.05221535331345421 -0.030403587987415662 0.03231063934910072 -0.03192877359237069 0.03432462946373199 2.150723261962 2.4601638910622983 
0.2933333333333333 0.15582813216629335 -0.056032370292151586 -0.02912857807194037 0.03318159320382535 -0.030540046013629474 0.03514153763642899 2.164956399456 2.4572422369793054 
0.2966666666666666 0.15591705697250804 -0.05987481877580939 -0.02782932967716944 0.03400353779142574 -0.02915541643479158 0.03593051625822137 2.180304395452 2.4388580049781607 
0.3 0.15590033557358793 -0.06374493313555092 -0.026483716258629768 0.034784767958617624 -0.027748108669062382 0.03667169535412096 2.203478945981 2.432429016113468 
0.3033333333333333 0.15581327122815225 -0.06762905407747052 -0.025165710150935272 0.0355018919775709 -0.02634271481938752 0.037349304969347845 2.210625877845 2.447014731487239 
0.3066666666666667 0.15563392924347738 -0.07153265377898956 -0.023834715042774693 0.03616987971262236 -0.024927381266536847 0.03797334538955513 2.223530295918 2.463559649734014 
0.3100000000000001 0.15534879695727283 -0.0754546138792773 -0.022466883289187726 0.036790616426304185 -0.023496739149277357 0.038548243162956936 2.247284986416 2.4741047127374074 
0.3133333333333334 0.15498003768090937 -0.07938893733577354 -0.02110962119742191 0.03735632424988799 -0.022067289095335535 0.03906581366500618 2.26009334661 2.485740304628639 
0.3166666666666668 0.15452046834720518 -0.08334013284788644 -0.019751541774253367 0.03788032872176914 -0.020642600759907398 0.03954384207346185 2.2670529925230003 2.4933105869322234 
0.3200000000000001 0.15396168258167636 -0.08730013773091504 -0.018378708374226466 0.0383509021610066 -0.019225423056556085 0.03999526719755517 2.286640604114 2.4848836134432655 
0.3233333333333335 0.15332258093403836 -0.09126520080322838 -0.017031692723999955 0.03876502700332985 -0.01781768751451185 0.04039098208366467 2.300999376184 2.485250158220053 
0.3266666666666668 0.15258222766477433 -0.09523862738437969 -0.015671286114018575 0.03913388329627084 -0.016406272660629134 0.04073765023310522 2.3175496365129997 2.5000174996364724 
0.3300000000000002 0.15174004043271674 -0.09921882957199123 -0.014298876450958514 0.03945894669041601 -0.014993012479609436 0.041035448153591184 2.330545894523 2.5131106300745096 
0.3333333333333335 0.15079964386433578 -0.10320163498415556 -0.012924153133858652 0.039736603301644205 -0.013583028817341608 0.04128377714452193 2.347129915906 2.5262411804569904 
0.3366666666666669 0.1497840498019703 -0.10718000672609913 -0.011595465349903345 0.03995758696324399 -0.012194970407772704 0.04147917910726365 2.360848370099 2.540081942774541 
0.3400000000000002 0.14866536934061697 -0.11115873903918426 -0.010259244010548913 0.04013636778550929 -0.010810363792674887 0.04163228703198828 2.37565197733 2.5513758302890404 
0.3433333333333336 0.1474278051838153 -0.11514116046154513 -0.008885984390496506 0.040284555682874805 -0.00942473644222952 0.041769355625507015 2.384940085653 2.548422175770193 
0.346666666666667 0.14612714782749017 -0.11911168909831717 -0.0075892364886297435 0.040376008066030554 -0.008074921698578624 0.041856185654308 2.402117493206 2.550217434700576 
0.3500000000000003 0.14472027585085387 -0.1230780526234942 -0.006284603670476241 0.04043126694462218 -0.006728781301267112 0.04189928078935751 2.412606556234 2.5653597187231556 
0.3533333333333337 0.14320738935352276 -0.12703049242986691 -0.004974207671829605 0.040435964275027186 -0.005388927183075126 0.041899176413852005 2.433711528887 2.5773608925645095 
0.356666666666667 0.14161126278982664 -0.1309774768333142 -0.003705192466770617 0.04041224536736355 -0.004073512546175523 0.04185520042518118 2.4380894883810003 2.5917003041515763 
0.3600000000000004 0.13991623417036686 -0.1349119126754279 -0.0024477009414497694 0.04035118904132661 -0.0027717902913445003 0.04176955903985269 2.449403622168 2.607953113721808 
0.3633333333333337 0.13811797838299963 -0.13882587898332585 -0.0011944198791947348 0.04024227185024588 -0.0014818547006939242 0.041643382435663456 2.470246868936 2.619155862092632 
0.3666666666666671 0.13621403755352243 -0.14272380416376718 5.836090133260997e-05 0.04009971932928534 -0.00020374289724489625 0.041496356116282385 2.48123859702 2.6216011274302926 
0.3700000000000004 0.13423364362023568 -0.1466025587946328 0.0012511049054505904 0.039922688395649886 0.0010405962559134618 0.04131845476968102 2.494092237787 2.6242210704577467 
0.3733333333333338 0.1321528124834209 -0.15046182080410192 0.002430842096071041 0.03971599448321304 0.002268948816884331 0.04110314412532415 2.5030579576839997 2.6359570811285744 
0.3766666666666671 0.1299542869835812 -0.15429294275343106 0.0036312842928714686 0.039467842845171734 0.0034932057136246586 0.04084984539135621 2.517849427732 2.649002116724377 
0.3800000000000005 0.12768251224092375 -0.15810399947072135 0.004762875771053624 0.03919992052130509 0.00467810856109574 0.040563853986946716 2.528112328722 2.662732413835341 
0.3833333333333339 0.12530689086246902 -0.16188225725872335 0.005886284045956936 0.03889233141777751 0.005847974615403845 0.04024315578078701 2.5446416841349997 2.6758003245963162 
0.3866666666666672 0.12281758126125832 -0.1656311537609135 0.007020804353656834 0.03855755266981327 0.007007484280987589 0.039887105986046445 2.5506176597950003 2.68815268308066 
0.3900000000000006 0.12023689787421071 -0.16934360132910628 0.008121560253566775 0.03818703797565336 0.008141237493632936 0.039504595483063315 2.568850185292 2.698244701169704 
0.3933333333333339 0.11756622000406529 -0.17302777744022071 0.009185686901337524 0.03780279499894311 0.009249196809803364 0.03910878786134436 2.574537764811 2.701896310627788 
0.3966666666666673 0.1148092298421708 -0.1766735204458752 0.010205855877732872 0.037390173408817805 0.010327653918494148 0.0386854653850649 2.5914089784020002 2.7085876506617352 
0.4000000000000006 0.11192811154110165 -0.18027231665611515 0.01125787783478522 0.03693783556225003 0.011403318007016078 0.03822695238918514 2.600470943251 2.720210295935197 
0.403333333333334 0.10897395038168785 -0.1838428074337022 0.012239904869344165 0.03648876718347567 0.012435390041165048 0.03774748374300463 2.6055577036849997 2.7351190421363873 
0.4066666666666673 0.10593014135472324 -0.18736214132510756 0.013185613982845745 0.036002978094773284 0.013441945320755086 0.03724258883899875 2.629339280473 2.7469365643838626 
0.4100000000000007 0.10276728498664534 -0.19083263498118053 0.01415441596809679 0.03549082050653333 0.014439844999476495 0.03670567349671544 2.631524349426 2.7578809003069247 
0.4133333333333341 0.099494748340045 -0.19424760165702173 0.015128333860802468 0.034944642447699 0.015422464468014999 0.036139587297119774 2.640695044814 2.771340233871697 
0.4166666666666674 0.09616208257369926 -0.19762366284390404 0.016009168185933523 0.034403407444290456 0.016358222224222452 0.035571575768012176 2.658802651968 2.7782266850868886 
0.4200000000000008 0.09273301397105244 -0.20094206385827226 0.01687051518061415 0.03383532209812001 0.017275439185037364 0.03498585879266666 2.671886929457 2.781729749108227 
0.4233333333333341 0.08919852748464235 -0.20420111544376598 0.017731599898121887 0.03324271567964937 0.018175594411177637 0.03437413922776311 2.6783547876669997 2.790834501570215 
0.4266666666666675 0.0855493811781631 -0.20739070791897854 0.018612247429241124 0.032611064802472535 0.01906508539575641 0.03373273467577184 2.686764583885 2.8038582121900197 
0.4300000000000008 0.08183940757479206 -0.21053890444385676 0.019406280223395495 0.032002176327323446 0.019903852458415666 0.03308671400046659 2.696926685149 2.8169548649495133 
0.4333333333333342 0.07803377614303139 -0.21362013941210498 0.020184993046782305 0.031370580512414585 0.020721113379358058 0.032419454911501944 2.7085187093750003 2.829102940879391 
0.4366666666666675 0.07412791311061936 -0.21662644046880034 0.020959313196177835 0.030705971410620456 0.02152072534131942 0.03172870385608126 2.7207290295449997 2.8393416729523526 
0.4400000000000009 0.07014035314117356 -0.2195750950732975 0.02169409689890922 0.030048536355762694 0.02228607825176586 0.031026837550049313 2.727075613401 2.8512319728405835 
0.4433333333333342 0.06606605957384636 -0.2224506586265034 0.022401488498310182 0.02937296857826656 0.02303331121569381 0.030318809969732546 2.741374121901 2.8575244429498423 
0.4466666666666676 0.061902065693006776 -0.22525324822373 0.02308963749055154 0.028685051074716802 0.02375692527163329 0.029595981212284267 2.750291180798 2.862767540387602 
0.450000000000001 0.05763798224218294 -0.22796500542378634 0.023781682984358173 0.027954578514751808 0.02446598424084167 0.02884874191550349 2.76271492094 2.8729992462649303 
0.4533333333333343 0.053307852051124344 -0.23062024747731497 0.024412043845909392 0.02725565607342435 0.025132320401783814 0.028102721157172883 2.769950507649 2.88484439088331 
0.4566666666666677 0.04889175566365076 -0.23318780465382796 0.025023206753667173 0.026531370470056836 0.025777184294340526 0.027340020631633627 2.784491309702 2.89605488039807 
0.460000000000001 0.0443793100669409 -0.2356659340670894 0.025638727961948906 0.02578361401500676 0.026403616334350677 0.0265575631771027 2.7887350867530003 2.9069803830262053 
0.4633333333333344 0.039788065679152905 -0.23805226983532773 0.026226438459628795 0.025012981339422823 0.027005081367735433 0.02576260460994903 2.805187072574 2.917285829525812 
0.4666666666666677 0.035120816553682155 -0.2403630087017289 0.026783822607587424 0.02425713706101355 0.027574705538176814 0.024964481958995366 2.809684014101 2.9275930332787747 
0.4700000000000011 0.03038661385240927 -0.24258958218439458 0.027295990150469143 0.02350415652630381 0.02812184016316781 0.024170423213127595 2.8245853872369997 2.933682000708204 
0.4733333333333344 0.025568728806019066 -0.24471752092695542 0.02779974916691416 0.022730250973870342 0.028648570648159354 0.023361092820694263 2.83350012433 2.93921539019054 
0.4766666666666678 0.02065211123932719 -0.24672597528772192 0.028328687802758785 0.021898805196417744 0.02916474977584172 0.022523268268299257 2.837824179015 2.9511516065822256 
0.4800000000000011 0.015699078844376744 -0.24868161467805389 0.028761794422109434 0.02114817272515689 0.029629262751612023 0.021713331184028628 2.853080241513 2.962498597642258 
0.4833333333333345 0.010665570114386385 -0.25052093872038517 0.029190950350589686 0.0203562946794367 0.030078441590330806 0.020882892460048263 2.86566908626 2.9716314551460354 
0.4866666666666679 0.005557418105650486 -0.25225885517236346 0.029608380877088916 0.019557852176633226 0.030503901201639174 0.02004390913773016 2.870432462987 2.9820457375694414 
0.4900000000000012 0.00037625456844308776 -0.2538817871316548 0.03001484543247386 0.01873047733345517 0.030909243182181533 0.019191186357033235 2.8810016563770002 2.992847688715683 
0.4933333333333346 -0.004860288298933282 -0.25542184549074365 0.03037923243760125 0.017943094799382466 0.03128151505245865 0.01835054922148968 2.888352018443 3.002783411278922 
0.4966666666666679 -0.010160308541874462 -0.2568489124679095 0.03072201895914568 0.017140085476644355 0.031639150929656586 0.017505540802855407 2.90087211001 3.0089344995826304 
0.5000000000000012 -0.015523423891241438 -0.2581666270430019 0.031046847782479164 0.01633325408600256 0.0319729814616287 0.016655597205439215 2.9094140869930003 3.0156587546721627 
0.5033333333333345 -0.020953957790749763 -0.2593511147689141 0.031366897573539415 0.015479285522154908 0.03229009322186798 0.0157867527390117 2.921220454302 3.0256187781695973 
0.5066666666666678 -0.026427959265930317 -0.2604546702814977 0.031638920642395874 0.01468710664623952 0.032571626780187254 0.01493966028248081 2.929759143712 3.0359269765267234 
0.5100000000000011 -0.03196127218246155 -0.2614293516193927 0.031899379404969605 0.013865071740365957 0.03283433716425436 0.014079378099457945 2.940085077769 3.0462400436571992 
0.5133333333333344 -0.037546357925731105 -0.26229143355622464 0.03213808960753677 0.013049866031036174 0.03307224028802466 0.013220306254029035 2.948508906428 3.055998641924149 
0.5166666666666677 -0.043189988353207226 -0.26300864604595103 0.032373604018123274 0.012180979484960178 0.033293618861798435 0.012341238496151874 2.95842735533 3.0656683548454438 
0.520000000000001 -0.048869415154229025 -0.26363983659736573 0.032565548855016474 0.011380028511202338 0.0334838748406063 0.011489076164434897 2.9676746174520003 3.0747860567234375 
0.5233333333333343 -0.054595940182200285 -0.26413553630516895 0.03274176208340199 0.010551885026373475 0.03366141335030029 0.010628547410392375 2.979098948232 3.0809255093711085 
0.5266666666666676 -0.06036292078980065 -0.2645146542330216 0.0328943016424509 0.009738062275576786 0.03381464110271867 0.00977355766849114 2.9877780382620003 3.087888196991476 
0.5300000000000009 -0.06617898660566453 -0.264734634862213 0.033045876480891995 0.008857026838220698 0.03395179287261166 0.008894531922337134 2.996100248873 3.0979428935940203 
0.5333333333333342 -0.07202034100163365 -0.26487470884721154 0.03315444690045929 0.00807069730305982 0.0340575369920123 0.008053361031992834 3.006127485046 3.108275301560439 
0.5366666666666675 -0.07789867592836076 -0.26486516208779176 0.03324905156400009 0.007242979633653971 0.03414523845548108 0.00719697824257437 3.017061394786 3.1176815534993105 
0.5400000000000008 -0.08381120119535748 -0.2647252249168473 0.033329863321690495 0.006415542824233791 0.03421108175253258 0.006342430736557048 3.0234534178179997 3.127282264541724 
0.5433333333333341 -0.08974777782416409 -0.2644528460385541 0.03338245311403115 0.005587364117047331 0.03425532442617692 0.005490580185484317 3.0370934868319996 3.136294522148986 
0.5466666666666674 -0.09571099955047728 -0.264059490284258 0.03341795010464075 0.004784321917652492 0.03427837510301436 0.004650529172688711 3.0441897219840004 3.1447346839517407 
0.5500000000000007 -0.10170008952176483 -0.2635259328747948 0.03344083213730612 0.003970781787255234 0.03428730399816099 0.003809333048330421 3.0500075252429997 3.1525904310251907 
0.5516666666666674 -0.104702671583709 -0.2631992870392659 0.03344612420464677 0.0035463345565771086 0.03428478759666516 0.003369269749593451 3.060889634822 3.1588550799669854 
0.5550000000000007 -0.11071720119043027 -0.26246502630418417 0.03343485664472119 0.0027412258387732647 0.03426210029943964 0.0025388517195597538 3.067464248975 3.1673275593486716 
0.558333333333334 -0.11674735717789894 -0.2615726176893584 0.03340594252633615 0.001896163917779291 0.03421981254877826 0.0016970758040937284 3.0769387538319997 3.173410900442672 
0.5616666666666673 -0.12278844983927555 -0.26058393344498015 0.03335632441550984 0.0011372217550134275 0.034156279706333476 0.0008913423691440103 3.086386756795 3.183054594660119 
0.5650000000000006 -0.1288386626231787 -0.2594311304093532 0.0332887670377042 0.00033089730725733375 0.03407341879851032 7.007063171998729e-05 3.095589322005 3.192432389912066 
0.5683333333333339 -0.13489509274290262 -0.2581413405734249 0.03320393521780866 -0.00046650749490056173 0.03397089904453518 -0.0007433347099524146 3.104537155194 3.201489537875576 
0.5716666666666672 -0.1409527157729191 -0.2567061066256014 0.033098319737988977 -0.0012700177337174998 0.03384884436494649 -0.0015542406364931205 3.114571976304 3.210428610178186 
0.5750000000000005 -0.1470115914234136 -0.255156979701778 0.03297864549658605 -0.002014792004755246 0.033713024687186496 -0.002339089694452068 3.124062942844 3.217901094002594 
0.5783333333333338 -0.1530659022401057 -0.25344372294826745 0.03283994546427343 -0.002799717214385168 0.033559818923369844 -0.0031354829676419893 3.131578878532 3.2249852859585233 
0.5816666666666671 -0.1591145819035782 -0.2515924952129472 0.03268681378768127 -0.0035710430423487923 0.03338840864660639 -0.0039211616034425245 3.139971396945 3.2338235651818543 
0.5850000000000004 -0.16514834215119112 -0.24959277617433556 0.032507456088413544 -0.004348533448635479 0.03319816493033917 -0.004703869380882408 3.152755716838 3.2424650727651194 
0.5883333333333337 -0.1711751238938545 -0.2474735236473856 0.03232458810382914 -0.005073153745833347 0.032992756321518296 -0.005461081813057628 3.159074756776 3.251649835526238 
0.591666666666667 -0.17718136986291802 -0.2451984564580801 0.03211797734194392 -0.005816506451548708 0.03276805193126009 -0.006221019182645587 3.169554215026 3.2611310333079797 
0.5950000000000003 -0.18316715348778226 -0.24277540033835987 0.03189469715354568 -0.006562141016644204 0.032525373511320066 -0.006975568229006079 3.177943971988 3.269783641174004 
0.5983333333333336 -0.18912777831580704 -0.24020283149344537 0.03165232184657709 -0.007312468124027277 0.03226471397671593 -0.007724915744923344 3.1864992089629998 3.278837201338339 
0.6016666666666669 -0.1950675184358325 -0.2375219988513431 0.03140640376735198 -0.007984516537300795 0.031996597874516 -0.008440427619356844 3.1992273027950002 3.2861626774191315 
0.6050000000000002 -0.20097433577738216 -0.23467819466396067 0.03113990409471296 -0.00868739315937118 0.031711073092715814 -0.009163305327601151 3.204925358202 3.2929276544402786 
0.6083333333333335 -0.20684235265060028 -0.2316723521414456 0.030848134079215498 -0.009419088936765846 0.031405402496940404 -0.009889521371489157 3.213428397404 3.301494772684756 
0.6116666666666668 -0.21267265583617376 -0.22851923636839572 0.030540359347864022 -0.010150098111397875 0.03108334583766184 -0.01060628101978095 3.2211892704659997 3.3110052805060532 
0.6150000000000001 -0.21845968155071344 -0.2252229421891012 0.030212565927380655 -0.010872423444530068 0.030745945750053794 -0.011311270239485166 3.232848252508 3.3199133368927227 
0.6183333333333334 -0.22421949891809098 -0.2218444112302792 0.029904023249069957 -0.011464543075143966 0.03040977338997103 -0.01196334438462518 3.247609164615 3.327296706003177 
0.6216666666666667 -0.2299202721597623 -0.2182877417711379 0.029558204563421665 -0.012118791592205969 0.030047503684006938 -0.012634064464375094 3.2537074127729997 3.3351248842695584 
0.625 -0.23556968808576406 -0.2145767901741008 0.02919763792993599 -0.012788157893390733 0.029667431140992684 -0.013301120034910685 3.257471197667 3.34517377167565 
0.6283333333333333 -0.2411543218589645 -0.21070551458715725 0.028802633729458342 -0.013485598407591387 0.029268527354083723 -0.013969881086489278 3.267430955261 3.3540019066610887 
0.6316666666666666 -0.24670234121064763 -0.20673332928874466 0.028436689057330055 -0.014093328938724952 0.028874142700403033 -0.01459733233998417 3.2746641771669998 3.361381515134879 
0.6349999999999999 -0.2521808029614647 -0.20260938038963047 0.02804107670758805 -0.014714273701258407 0.02846085777565238 -0.015224011367570178 3.285476358979 3.36918481835934 
0.6383333333333332 -0.2576013825784126 -0.1983574980673702 0.02764630021171242 -0.015302161195715036 0.028038777800539455 -0.015830969676195156 3.294333652871 3.377629522702877 
0.6416666666666665 -0.26293690699113526 -0.19394084790005087 0.027205155380714836 -0.01593222179021123 0.027592158896143748 -0.01644599775889749 3.304461089747 3.3860660108973937 
0.6449999999999998 -0.2682199773396893 -0.1894158852624342 0.0267899716970592 -0.016493279081302284 0.027146609944403044 -0.01702604695699636 3.312628495155 3.3948781788815157 
0.6483333333333331 -0.2734213964507571 -0.18474792557839248 0.026349463152608908 -0.017056609445923125 0.026684507837722804 -0.017600851808475787 3.323354041571 3.4033807362667163 
0.6516666666666664 -0.2785478603185622 -0.17994440239920673 0.025904107087350782 -0.017609425844899648 0.02621091754903293 -0.018162465586560955 3.329272243614 3.412011652335748 
0.6549999999999997 -0.2835786518486041 -0.17499239386826437 0.025419527547371316 -0.01817982475661774 0.025717925771443717 -0.018723137671791706 3.341285124944 3.4201825520847566 
0.6566666666666664 -0.2860552309162825 -0.17245480532762536 0.025158847099600562 -0.01848417334787935 0.02545301010428669 -0.01901912139383255 3.346930962855 3.425602195542002 
0.6583333333333331 -0.2885277269895207 -0.16990810153703423 0.02493066341497133 -0.018737828310825107 0.025200413520162224 -0.019291544600383043 3.351968727578 3.4320037136658015 
0.6616666666666664 -0.2934012121037141 -0.16471447063188896 0.02445675901445429 -0.019240143423191327 0.02470477567883894 -0.01980665643440524 3.358921421565 3.4372071667497712 
0.6649999999999997 -0.2981798843874469 -0.15938371260539136 0.023966320817272416 -0.019745116263215467 0.02419378101211167 -0.02031475315950229 3.365389449209 3.4431811365464036 
0.668333333333333 -0.3028602172936237 -0.1539239524670078 0.0234592041552551 -0.020239437065437828 0.023670645429188397 -0.020811818838813223 3.376209953883 3.451754863662858 
0.6716666666666663 -0.3074241518502629 -0.14831434549099945 0.022906151730207092 -0.020767906088383616 0.02312370012878373 -0.021310472775402295 3.382816559314 3.4602580091375525 
0.6749999999999996 -0.31192127580606593 -0.1426193523715664 0.022413147784984773 -0.021204882581062862 0.02259386644420297 -0.02176671343401068 3.392726437824 3.4692206727597408 
0.6783333333333329 -0.3162862349056518 -0.13677279029476452 0.02185623654348379 -0.021686181818034847 0.022033486466284724 -0.02223114468628473 3.40133243881 3.477353248710582 
0.6816666666666662 -0.3205690042270996 -0.13083195569200343 0.021342060787115372 -0.022100828673501445 0.02148375677921388 -0.022662459394124562 3.4111739222720003 3.485491865962278 
0.6849999999999995 -0.3247094389486188 -0.1247425889543312 0.020756959303711867 -0.02256112717616417 0.02090463513631763 -0.023104413554745837 3.419269332275 3.4921482301613707 
0.6883333333333328 -0.32876776958414317 -0.11856048026135858 0.020227953290741257 -0.02295944773732979 0.020340145387434283 -0.023512061842509938 3.425330327456 3.5002619234783756 
0.6916666666666661 -0.3326986526287657 -0.11226086167984395 0.01967084359696822 -0.023349441742480537 0.019761175990225144 -0.023911412707704527 3.438377805287 3.5084031964520124 
0.6949999999999994 -0.3365066518562278 -0.10584432111255343 0.01910116928927036 -0.02373421234537271 0.019171701489422488 -0.024298801048611263 3.445661683216 3.515964393593625 
0.6983333333333327 -0.3401651861689974 -0.09929246245051018 0.018472099347968875 -0.02415499275880089 0.018555716977698256 -0.024686193625209366 3.449713299491 3.5255124767068753 
0.701666666666666 -0.34372705530058606 -0.09265673742041951 0.017895480092252704 -0.024513481058851136 0.017957178387559725 -0.02504044262753248 3.4608048969559997 3.5346382231355395 
0.7049999999999993 -0.3471649663437611 -0.08592266324379483 0.017322884285278894 -0.024843403270069998 0.017356083607773798 -0.025377450903702567 3.472295768226 3.542055354154482 
0.7083333333333326 -0.350449403212299 -0.07906947429285781 0.016701346136509476 -0.025191208361906633 0.016732425290998054 -0.02571074624111437 3.479855577345 3.549670839885639 
0.7116666666666659 -0.35361739632077194 -0.07212821468971915 0.016110896772521113 -0.025499881263988212 0.01611859024690604 -0.02602200829720397 3.48852724875 3.557194600333615 
0.7149999999999992 -0.3566249787419721 -0.06507463569577962 0.015469472697741399 -0.025823146206972094 0.015483407929128834 -0.02632943591829133 3.496698231574 3.564304789015302 
0.7183333333333325 -0.35953035628262586 -0.057947493972936415 0.014899252128649898 -0.026088868226469865 0.014870850139426406 -0.026605757649456094 3.504848558137 3.572691346432111 
0.7216666666666658 -0.362261462795871 -0.05071159443460348 0.014261761840607352 -0.02637296539476306 0.014229731370565157 -0.026880373410850852 3.514122059495 3.5808805216773214 
0.7249999999999991 -0.36485377098883065 -0.04338832240933963 0.01363349504618802 -0.026638342335491925 0.013589909505724251 -0.02713666559602907 3.521765355572 3.5892028287982285 
0.7283333333333324 -0.3672855038031002 -0.03597322677872672 0.012976330462833799 -0.02689972169886909 0.012938362886979637 -0.027381370709527925 3.53013090912 3.597657455561997 
0.7316666666666657 -0.3696063465462919 -0.02849247723170378 0.012394952928295238 -0.02711072731387769 0.01231165723800104 -0.027597633290714112 3.539271585779 3.6060001707774765 
0.7333333333333324 -0.37070410333300163 -0.024719697027238946 0.012092150062604327 -0.02721481234180567 0.011976875124967812 -0.027708099702599062 3.548432563035 3.612707379209933 
0.7366666666666657 -0.3727583871709421 -0.017104625513820304 0.0114337013614174 -0.027433426893836505 0.011320097980690724 -0.027912683149719668 3.552126606917 3.619898067765552 
0.739999999999999 -0.3746627473268226 -0.00941544309308041 0.010785715616725524 -0.02763409826553614 0.010667337623729511 -0.02810252809436325 3.5600456482580003 3.6248048664507526 
0.7433333333333323 -0.37639628011106085 -0.0016498662857010952 0.01011125651530492 -0.027827836700640957 0.010004651768582451 -0.028280014235162798 3.5686659524390003 3.632244693108542 
0.7466666666666656 -0.37800709928977033 0.006171506365064045 0.009511288251657223 -0.027980019576373062 0.009367308990211265 -0.028432759553858534 3.577727175319 3.640529968985989 
0.7499999999999989 -0.3794282758064679 0.01406612578201716 0.008856551612936935 -0.028132251564039788 0.008707278581043587 -0.028577347177415176 3.586922513773 3.6483614070650945 
0.7533333333333322 -0.3806819747770717 0.02202583405028463 0.008195834669760859 -0.028275045121779516 0.008044659243068908 -0.02870692513563557 3.593823142525 3.6565399773712715 
0.7566666666666655 -0.3817681600089917 0.030042819146836056 0.007533378576514919 -0.028399726971916575 0.007381962463522518 -0.028820904678331757 3.603165947641 3.6647663402962336 
0.7599999999999988 -0.3826986052246672 0.03811263319739764 0.006896896843848926 -0.028504471552523003 0.006728051358374454 -0.028917329572077252 3.611579577494 3.6726897107181298 
0.7633333333333321 -0.3834657193078402 0.046232202684648144 0.0062752227218927925 -0.028590318292301704 0.006077722643677674 -0.028997960069884053 3.620085068312 3.6807177212086106 
0.7666666666666654 -0.3840520092018459 0.05440209133332343 0.005637231954682827 -0.028665694161452444 0.0054204047306236625 -0.029067233168166808 3.628335038233 3.687777882417117 
0.7699999999999987 -0.38443716331060024 0.0626230425861053 0.004946006609053075 -0.028739495327702605 0.00474527810763542 -0.0291257046445935 3.634718030387 3.6951521782830126 
0.773333333333332 -0.3846448390787572 0.07088478083988486 0.00425240733280384 -0.02879868625817805 0.004073112133556822 -0.029168343993239303 3.643390177824 3.7034411298009537 
0.7766666666666653 -0.3847240906929329 0.0791725995967256 0.003657925927773898 -0.028821472577285404 0.0034373542936024237 -0.029191337239020808 3.655988764842 3.7109218314932906 
0.7799999999999986 -0.3845776383392916 0.08750159940101303 0.002971221110206065 -0.028845773425168177 0.0027673361790370166 -0.02920369852404319 3.6611002625910003 3.718473483663878 
0.7833333333333319 -0.3842668944507991 0.0958605849824436 0.002318168326783601 -0.028857012157650064 0.0021122510217366774 -0.029199824863305177 3.66742144404 3.7275102706952485 
0.7866666666666652 -0.3837633826668926 0.10424234797558841 0.0016446950735655745 -0.028848678130801712 0.001451923469989791 -0.029181674973307245 3.6786726759760002 3.7353021862335374 
0.7899999999999985 -0.38311051821334735 0.11264556590766804 0.0010403391350757994 -0.028826120955108545 0.0008173012591235485 -0.029147921101280574 3.686736551397 3.7429092176582532 
0.7933333333333318 -0.3822596217344311 0.12106578267348093 0.00041027380938605086 -0.028788507658859167 0.0001725706027465579 -0.02910134900954578 3.695517515995 3.7504463534535324 
0.7966666666666651 -0.3812020377362738 0.1295005310480759 -0.00026045756133344475 -0.028739063863731217 -0.00048423057549973336 -0.02904218169230835 3.702815005704 3.757271016979512 
0.7999999999999984 -0.379974190828723 0.1379438600422555 -0.0008968313786777863 -0.02867412458456113 -0.0011252495482951819 -0.02896882420966082 3.71180268007 3.7648587651182566 
0.8033333333333317 -0.37855886206984785 0.1463930672500605 -0.001531293284415294 -0.028596594953467492 -0.0017636002630043723 -0.028881301246325153 3.719817605822 3.77286017032152 
0.806666666666665 -0.3769807600244609 0.15484533687534202 -0.0021126181412053553 -0.028509222244428586 -0.0023822624725483577 -0.028781000234808146 3.7277301929610003 3.7810184167645655 
0.8083333333333317 -0.37609775858543354 0.1590688758001425 -0.002448660914372549 -0.028456992384509196 -0.0027254872855013157 -0.02872168589887697 3.735329661266 3.787623377104669 
0.8099999999999984 -0.37516637239437617 0.16329081628025968 -0.0027862087807329515 -0.028400744885938554 -0.003065184186939962 -0.028658743155063976 3.740006154474 3.7937397969027753 
0.8133333333333317 -0.3732073996551569 0.17173383974685247 -0.0033672306483350533 -0.028288335846003185 -0.003670327613082558 -0.0285318636223979 3.744048063809 3.7990869056920875 
0.816666666666665 -0.3710201982033492 0.18015864099301185 -0.004021727334761301 -0.028149023474129158 -0.004301305837900171 -0.028387577077384263 3.753449215676 3.804236145268505 
0.8199999999999983 -0.3686651752390564 0.18857296640065152 -0.004627832544025414 -0.02800691371795214 -0.004911256685175003 -0.028232422161116627 3.7602917072679998 3.8119441318418215 
0.8233333333333316 -0.3661132900275157 0.19696461878012658 -0.005242769208754311 -0.027846273364671843 -0.0055229833634663494 -0.02806532764809766 3.769414828765 3.818958322358655 
0.8266666666666649 -0.3633737447862988 0.20533451260673016 -0.005847469258542707 -0.027677636181050604 -0.006127785991641321 -0.027885392649719037 3.776128612379 3.826244713524008 
0.8299999999999982 -0.36044128415038884 0.21367363927791208 -0.00645197613563221 -0.027491729051409997 -0.006729595869747973 -0.027691889680929865 3.785484520809 3.8342042928991344 
0.8333333333333315 -0.35733252509713676 0.22198459353370958 -0.007022786292761953 -0.027302520400761653 -0.007316418344556375 -0.02748787617521098 3.793190870945 3.8419593071760154 
0.8366666666666648 -0.3540329340119253 0.23025739378646606 -0.007588896310443484 -0.02709885639742256 -0.007899855811388579 -0.027270682333266016 3.801872262024 3.849712706260364 
0.8399999999999981 -0.35050576893463314 0.23847931827027416 -0.008223919552430244 -0.026864128758201017 -0.008502203499520244 -0.027033386673810722 3.808498965263 3.8574022921285693 
0.8433333333333314 -0.34684575503402926 0.24667059842588562 -0.00873873626412972 -0.02664765698989446 -0.009057701635234283 -0.02679645159269961 3.8189959808960006 3.865017733669717 
0.8449999999999981 -0.344916531648932 0.2507388023110385 -0.009050021964145148 -0.02651715033703639 -0.009371268418533585 -0.0266594126402937 3.8255434100729997 3.871009330560091 
0.8483333333333314 -0.34092274364029984 0.258840728693177 -0.009654592762461956 -0.02625792951565815 -0.009946112677728602 -0.026394719275724038 3.8271140796300003 3.878815395990932 
0.8516666666666647 -0.336806621446883 0.26690637132160544 -0.010119640144004623 -0.026027890797504404 -0.010471409126618425 -0.026136432806564136 3.839455027717 3.883581653486465 
0.8533333333333314 -0.3346555273224108 0.27090676767101435 -0.010394475402497438 -0.025888957326144987 -0.010766610481051098 -0.025987961350838834 3.8486033077359996 3.8880941205161434 
0.8566666666666647 -0.33020887993855086 0.27886105567572456 -0.010946301898706155 -0.02560551291303952 -0.011315639936411048 -0.02569852395489597 3.850039701435 3.8953469375868184 
0.859999999999998 -0.32556024790763505 0.2867440841946479 -0.011520892971914195 -0.025303537205432464 -0.011865808305103087 -0.02539352743827822 3.854902844569 3.902226554133102 
0.8633333333333313 -0.3207260923040694 0.29455518790419893 -0.012086880104550253 -0.024990587696950187 -0.012405606669390667 -0.025078100564425942 3.8630984213080004 3.910667093979678 
0.8666666666666646 -0.3157470748975329 0.3023093145729398 -0.012564698952015176 -0.02470543696821215 -0.012910442983267323 -0.024765121872058704 3.871859933138 3.91841919429242 
0.8699999999999979 -0.31054239438107195 0.3099596346492426 -0.013117917094490457 -0.024363287140536066 -0.013438655308634306 -0.024424879655413012 3.8810613275669996 3.925470456293738 
0.8733333333333312 -0.3051785331097607 0.3175387911154794 -0.013615740659800514 -0.024038264849296456 -0.013940303906556595 -0.024083783036394246 3.888807012479 3.9329214747101884 
0.8749999999999979 -0.3024141983875397 0.32128658513483965 -0.013890036763156576 -0.023854736731460133 -0.014214043798595422 -0.023892977617019362 3.8971426253359995 3.9393161593647417 
0.8783333333333312 -0.2967613176248525 0.3287194024090372 -0.014409785799809685 -0.02349273780502302 -0.014710614986299053 -0.023533932273513358 3.901406281473 3.9456196658747946 
0.8816666666666645 -0.29095845639470364 0.3360733156988132 -0.014862067147479214 -0.023154366253736892 -0.015180096587395442 -0.023176444109516303 3.910526613874 3.950467309690725 
0.8849999999999978 -0.2849393941893622 0.34330237632976407 -0.015382212432715313 -0.02275645603658109 -0.015668741743511516 -0.02279054488246196 3.9178719018930006 3.957764597863396 
0.8883333333333311 -0.27877134288679073 0.35044668870979295 -0.01583889348786947 -0.022387905315822177 -0.016127861688835565 -0.02240873277664962 3.925160211245 3.965677172377723 
0.8916666666666644 -0.27240927040684715 0.3574671681685604 -0.016325474539086202 -0.021979187371331817 -0.016592305285281217 -0.022006787164813857 3.93377644993 3.973218350062189 
0.8933333333333311 -0.2691705719268656 0.36094189891776257 -0.016550873194901533 -0.021784309291118114 -0.016829217916672967 -0.021794845719421307 3.940539357822 3.9798073629364485 
0.8966666666666644 -0.26258083704007956 0.3678155673254616 -0.01696219891311284 -0.02140930815590383 -0.017255342588629097 -0.02139736561316824 3.9457102490979996 3.986950941143578 
0.8999999999999977 -0.2557943327565253 0.37454907450539004 -0.017418061550184372 -0.020982854073336884 -0.017692696751469672 -0.02097419055000943 3.953331820481 3.9919248960317324 
0.903333333333331 -0.24885609341329692 0.38117352166631574 -0.01783240264835244 -0.020575591081861747 -0.018108991136244285 -0.02055201519626776 3.9608160514290005 3.9993838262320325 
0.9066666666666643 -0.24173035635015508 0.3876502136212625 -0.018280958613665275 -0.02011850233204457 -0.018532081328362898 -0.020108674080634492 3.9694503613350003 4.006049332935069 
0.9099999999999976 -0.23447165412933133 0.39402476668541064 -0.018659075172235008 -0.019711121163997418 -0.018923299744544736 -0.019676980860556303 3.976764070894 4.013252929518047 
0.9133333333333309 -0.22703366921940904 0.40024464604164994 -0.019063996788651474 -0.0192566011367131 -0.01931926034185405 -0.019222882247011464 3.985341957266 4.020635355256598 
0.9149999999999976 -0.22324548424966384 0.4032942288746049 -0.01928192691227269 -0.019009503040610512 -0.0195320286506927 -0.0189724917487325 3.9916717291440005 4.027041292831643 
0.9166666666666643 -0.21943761288109925 0.4063277357871153 -0.01945810757114531 -0.018798851438504054 -0.01972534128394987 -0.018737165155444713 3.9967724485190006 4.033142459001686 
0.918333333333331 -0.21558262673608133 0.4093170529585088 -0.019648026931085465 -0.018569422704985555 -0.01992102703228535 -0.01849434915178849 4.000219574428 4.036708830865036 
0.9199999999999977 -0.2116815634541509 0.41226175085032174 -0.019850253265286576 -0.018321356060297233 -0.020117918996499923 -0.018245033913736164 4.004255630315 4.040346928380802 
0.9216666666666644 -0.20774232954160504 0.4151691867148936 -0.020049629204444988 -0.01807035844322744 -0.020310138369559944 -0.017995605974627904 4.008998620052 4.043924031535202 
0.9233333333333311 -0.20378196131634851 0.41805826211163216 -0.02021274979465221 -0.017855219399783823 -0.02048603771442145 -0.01775961733817044 4.013216404442 4.047639632149308 
0.9249999999999978 -0.19978435624736327 0.4209106624424572 -0.020372499764364414 -0.01764029001068166 -0.02065910161274162 -0.017521993549553805 4.016369609955 4.051461334726209 
0.9266666666666645 -0.19573711625691934 0.42371158099152273 -0.02055436686420416 -0.017396930827863623 -0.020838016779274576 -0.017272287859931512 4.018606695609 4.055450848369859 
0.9299999999999978 -0.18752746339670304 0.42918977706603006 -0.020919814362122112 -0.016890395338669373 -0.02116747554946738 -0.01679426070989576 4.023581722052 4.060393180148075 
0.9333333333333311 -0.1792036503652878 0.43454198002762506 -0.021213566140182487 -0.01644153292216347 -0.021472375410796052 -0.016330092072957103 4.034431718324 4.064365845385464 
0.9366666666666644 -0.17070384598096797 0.4396915790215951 -0.021565240681545503 -0.015904672721968705 -0.02179195378466231 -0.015826596948048444 4.039373799477 4.070870008739216 
0.9399999999999977 -0.16209397145755983 0.4447207578730075 -0.0218491366084891 -0.015451619011065721 -0.022079863611664724 -0.015345375631819147 4.0442899035529996 4.0795840882786925 
0.943333333333331 -0.15333374785148768 0.44955574085765104 -0.022152135603949 -0.014942138294624697 -0.022370959406036034 -0.014838016051123004 4.0534803464669995 4.0871811047427915 
0.9449999999999977 -0.14889386732636817 0.45189403286973484 -0.022319599979075917 -0.014655739077733385 -0.02252904629861399 -0.014554925971328736 4.061347265771 4.0929853388154385 
0.9466666666666644 -0.1444373748565538 0.45421292720133094 -0.022452342532762994 -0.014416223911186243 -0.02267035468568865 -0.014291534794953098 4.0660804487740005 4.098875351254014 
0.9483333333333311 -0.13994828497566636 0.4564855660811668 -0.022583175033015296 -0.014170756669916055 -0.02280902729486206 -0.014026172570385964 4.071147718478 4.102184604247268 
0.9516666666666644 -0.13085867988284422 0.4608702654874037 -0.022869794198032953 -0.01362181833682325 -0.023069508471233235 -0.013507336230312028 4.074731728816 4.106584366924013 
0.9549999999999977 -0.12166838502364756 0.46511663171990414 -0.023099736220181598 -0.01315279361833364 -0.023304100437269534 -0.0130085455491471 4.081560537636999 4.112379177295118 
0.958333333333331 -0.11234794311915292 0.46915681437000467 -0.023339031984956547 -0.012634711879658029 -0.023538688782761857 -0.012485085540649032 4.090267749052 4.11943489077009 
0.9616666666666643 -0.10290537824505308 0.47300046916971666 -0.023578918547975537 -0.012093472493005537 -0.023767125060471017 -0.011950354999009039 4.09741958818 4.125749132282211 
0.963333333333331 -0.09814104298690883 0.47485016449236844 -0.023695918899460294 -0.011819319216931216 -0.0238851556124398 -0.011662876339956885 4.104268437289 4.131835236018439 
0.9649999999999977 -0.09334641225029808 0.4766463326981894 -0.02381540344708019 -0.011532990125492781 -0.024000376926066352 -0.011373210948670054 4.107549609096999 4.1376835505229925 
0.9666666666666645 -0.08852479065822491 0.47839216239806115 -0.023931719807396848 -0.01124164408678189 -0.02411138314829249 -0.01108434142960979 4.11313864332 4.141147509282867 
0.9683333333333312 -0.08368363425215901 0.4801048493879992 -0.024030922762814967 -0.010980444683969075 -0.024212923661315278 -0.010808156213610809 4.1170682379959995 4.1446845428769565 
0.9716666666666645 -0.07392714050809587 0.48339392021532107 -0.024213058327683067 -0.010477774687199978 -0.024390654445255164 -0.010293795752414736 4.12005720061 4.1498201770905 
0.9749999999999978 -0.06405870077872809 0.48645363550227394 -0.02440620185678249 -0.009911138924293055 -0.024567870750678414 -0.009749901149913864 4.1286498737979995 4.1548959933205865 
0.9766666666666645 -0.05908686025473484 0.4879066893458458 -0.02450070405316574 -0.00962406683117708 -0.024658922791835285 -0.009456750742344089 4.1348254381 4.160977000775501 
0.9799999999999978 -0.049081446975363825 0.4906780354403885 -0.024663674942304446 -0.009083663592592826 -0.024812893047604888 -0.00892173106004751 4.140079825486 4.167752898060055 
0.9833333333333311 -0.03898199649898211 0.4932366701919454 -0.024822329215241957 -0.008526809938425625 -0.02495816402843906 -0.008375268708529227 4.146680115343 4.172910486858653 
0.9866666666666644 -0.02880767019063353 0.49561987034350996 -0.024946798373298364 -0.008033452894179189 -0.025085771054954395 -0.007844762022460594 4.154451603053 4.180167530798112 
0.9899999999999977 -0.01854309649821875 0.4977628913575571 -0.025076421337597403 -0.007479321571128475 -0.025210506950503243 -0.0072882397959364575 4.162704179893 4.186408516879954 
0.9916666666666644 -0.013378260720084367 0.498745797052495 -0.025143301834098384 -0.00718397214004053 -0.025274718291185858 -0.006983523510458889 4.168893831178 4.192213458294649 
0.9933333333333311 -0.00819722567862845 0.49968402939289586 -0.02520203134709571 -0.0069060475542620904 -0.025332706557194766 -0.0066886185453031155 4.172625800167 4.198171076326171 
0.9949999999999978 -0.00299592820464341 0.5005574388311983 -0.02526184887346496 -0.006605850098496347 -0.025388687100775346 -0.0063880670226585945 4.17739385241 4.201558097137181 
0.9966666666666645 0.0022238656655697697 0.5013731480238726 -0.02532034314823259 -0.006298214851151793 -0.025441084192128323 -0.006087778291486767 4.181171729087 4.204987541119258 
0.9983333333333312 0.007453918057201286 0.5021617265056834 -0.025362167257135047 -0.0060448589281327444 -0.025484984640300284 -0.005809355595506938 4.1855747930280005 4.208718470981388 
0.9999999999999979 0.01270365267273096 0.5028847052408842 -0.02540730534547549 -0.005769410481770475 -0.025527611891701288 -0.0055223755262860386 4.187990727573 4.212491288666518 
1.001666666666664 0.017969113471243605 0.5035539829788508 -0.025448989852731276 -0.00549622130991582 -0.025566692502167716 -0.0052368413197533825 4.191636224973999 4.2162967207311635 
1.003333333333331 0.023251448517589833 0.5041573348791386 -0.025490669085559813 -0.005201384005184276 -0.025603937687049442 -0.004944239145470264 4.196321163815 4.219615859693225 
1.004999999999998 0.028549705269018507 0.5047003616674528 -0.02553159766453196 -0.004896630167347165 -0.02563822404472906 -0.004649700839606918 4.199828569813 4.223061532353423 
1.008333333333331 0.039177134658027135 0.5056705941306215 -0.02558218010443361 -0.004389740717049363 -0.025686179707076165 -0.004132906543548032 4.204846517133 4.227636904018558 
1.011666666666665 0.049870779014578794 0.5063470306544358 -0.025648915268381454 -0.0037442485167957303 -0.02573116699668661 -0.003561197544959871 4.209467173849999 4.232854075885816 
1.014999999999998 0.060604126834197115 0.5068458987663617 -0.025688315650115746 -0.00319640346059801 -0.02576005335903625 -0.003021506438521171 4.218264680448 4.240346277803798 
1.016666666666665 0.06598642170759596 0.5070166718455269 -0.02570223909308815 -0.0029360833999764976 -0.02577190299931774 -0.002734412634881722 4.2251261179820006 4.245874118221442 
1.018333333333332 0.07137845727219361 0.5071225156325792 -0.025712582959160835 -0.0026604316287548034 -0.025781021743384182 -0.0024430723517839814 4.23059123462 4.250611774695914 
1.019999999999998 0.07678103872500137 0.5071590449695479 -0.025722179214425326 -0.0023610945983287947 -0.025787482550565566 -0.002145218283911121 4.23447002225 4.253727845256531 
1.021666666666665 0.08219238692825073 0.5071424187896308 -0.025728697352798906 -0.002070793897603589 -0.025790192319357044 -0.0018533357450786214 4.237698223622999 4.257548911901527 
1.024999999999998 0.0930367224828578 0.5069639770477284 -0.025728118299493005 -0.0015474049854405406 -0.02578394759012337 -0.0013283579682197288 4.2416244204160005 4.262433171611129 
1.028333333333332 0.10391112955621136 0.5065276572022437 -0.02572011781712688 -0.0009741642094499998 -0.0257675237517732 -0.0007792055415348775 4.248505503724 4.267617539048319 
1.031666666666665 0.11480785373788321 0.5058872038174502 -0.025699217984645927 -0.00046131248349037585 -0.025739035159054388 -0.000246292467004694 4.255993916384 4.274851712474657 
1.033333333333332 0.12026323414093229 0.5054616047039439 -0.025684387770188253 -0.00017068864962145643 -0.025719909961750262 5.422886921635506e-05 4.263321197375 4.2806131941895815 
1.036666666666665 0.13118475066202967 0.5044316172837042 -0.02564576597602349 0.00041356141110199127 -0.02567388601783742 0.0006071903755185959 4.267096139447999 4.287010085271207 
1.039999999999999 0.1421163113829923 0.5031841717692184 -0.025595140114542933 0.0009581440353403023 -0.02561635206261302 0.001147578183951392 4.274901863437001 4.292126166453665 
1.041666666666665 0.14758364525939208 0.5024546023153648 -0.025564118537003407 0.0012635310870514848 -0.025580781427320287 0.0014503476170520946 4.281944544291999 4.297906378314569 
1.043333333333332 0.15305244636337062 0.5016773343612645 -0.02553187988482368 0.0015449426363622688 -0.02554335047351103 0.0017398754549816653 4.285112306772 4.303123066971853 
1.044999999999999 0.15852134346925198 0.5008465791454174 -0.025496981127515937 0.0018137432415716293 -0.025503287929716068 0.0020222835667409456 4.289424688809 4.3064136997942155 
1.046666666666666 0.16398903546914448 0.49995263287796793 -0.02545812346974649 0.0020891416609617255 -0.025460033555779443 0.0023053214747107975 4.293434580576 4.309774144692823 
1.048333333333332 0.16945438276500563 0.498993461195899 -0.025414334981556014 0.0023750220027669564 -0.02541344600836687 0.0025901128804521334 4.297889810681999 4.313050211557561 
1.049999999999999 0.17491756631429375 0.49797179867570257 -0.025367288534900338 0.0026657447585074533 -0.025363734061698145 0.0028742230598030605 4.30145372161 4.316514615956488 
1.051666666666666 0.18037923481960583 0.4968979493321677 -0.02531959602741185 0.0029405458624127785 -0.025311789012038982 0.0031504360677150345 4.304558596477 4.320320609478758 
1.053333333333332 0.18583960239218078 0.4957779582511084 -0.025273003553063812 0.0031871934812652534 -0.025258208671655763 0.003415732516420078 4.307636542136001 4.324134837875331 
1.054999999999999 0.19129350535226664 0.494585020162622 -0.025218504845757814 0.0034591709214653317 -0.02520033223487461 0.0036903930036724097 4.312649628044 4.327380297816967 
1.056666666666666 0.19674091688142767 0.49332166612990774 -0.025157370426142092 0.0037513033032843413 -0.0251384673631056 0.003970775805802962 4.316969918127 4.330394038090875 
1.058333333333332 0.20218554113943094 0.4920098801759529 -0.025098335676761646 0.0040195243576349226 -0.025075200941485437 0.004240398051553185 4.31933740993 4.334108531227618 
1.061666666666666 0.21305940632741185 0.4892192965243871 -0.024977843982555197 0.0045273444911714455 -0.02494924445181193 0.004733652057251847 4.322570869181 4.339152981377983 
1.064999999999999 0.22390149881868235 0.48617809955555663 -0.024840494111329648 0.0050524772423283845 -0.024809453942113674 0.005241311033482854 4.330771593635999 4.344018522653981 
1.066666666666666 0.22930741284098663 0.4845532149519209 -0.024762406401124037 0.005342058248266927 -0.024727882505726967 0.005525633337891189 4.337601676045 4.349627969851495 
1.068333333333333 0.2347083859715887 0.4828873444917339 -0.024690125544985224 0.005592554181818023 -0.024647111763361013 0.005792058097543684 4.340944780235 4.35516140858877 
1.069999999999999 0.24009846500954066 0.48116082972614105 -0.02461308804446093 0.005843286686361104 -0.024563715881683268 0.00605730906433416 4.345536783498 4.358219391843153 
1.073333333333333 0.250850101391078 0.4775380365850128 -0.02445844379033612 0.006321216153611753 -0.024401976295913674 0.006541747150035582 4.348844478464 4.362215046285907 
1.076666666666666 0.26154995972601947 0.4736551707903774 -0.024284521639658944 0.0068355120581879555 -0.02422414395904743 0.00704373970737554 4.355158747745 4.367311662924724 
1.078333333333333 0.2668770834045564 0.47161213287824505 -0.024186925358652033 0.0071146233869273994 -0.024121856510293443 0.007322193934913124 4.362121159883 4.373324798696198 
1.08 0.272185837688441 0.4694956812398726 -0.024077707347029 0.0074198519676273444 -0.024014835537431334 0.007604662502153914 4.365897990853 4.37868856271044 
1.081666666666666 0.27748420570648 0.46733279192947813 -0.023974184585919885 0.007697355169383313 -0.023909266421246245 0.007871735220992715 4.3696438787269996 4.382365244611255 
1.083333333333333 0.2827705988867653 0.4651208278439422 -0.023874531106865746 0.0079525317452581 -0.023804053740038855 0.00812789065075592 4.373639364455 4.386028399434096 
1.085 0.2880434324689293 0.46285920011507387 -0.023776928848706292 0.008186699069131543 -0.023698651471250942 0.008375494265698058 4.378679262602001 4.389127056728059 
1.086666666666666 0.2932994431706719 0.46054013687389317 -0.023676202822547187 0.008415555626633061 -0.02359085919624554 0.008621189129255191 4.38393180299 4.391792715792152 
1.088333333333333 0.29854584573345105 0.4581820275701865 -0.023588134034687527 0.008602492393665126 -0.02348547097871939 0.008852249904715837 4.387380101984 4.394827709714023 
1.091666666666667 0.3089752541309747 0.4532587722886575 -0.023386228370542828 0.00903115876310525 -0.02327156846535644 0.009303603480157407 4.389399657594001 4.399430413202067 
1.095 0.3193053143872495 0.44803714915878967 -0.02312933002641615 0.009578930513065945 -0.023029025885819787 0.009796839244613609 4.394061920645 4.404699144629778 
1.098333333333333 0.3295544740360483 0.4425823590833424 -0.022865127115724092 0.010117310808512218 -0.02277814431233488 0.010280360350158002 4.400566889318999 4.412009575878922 
1.1 0.3346496040287412 0.4397742145352895 -0.02273543053576152 0.010370264741863 -0.022642134919210077 0.01053400125207582 4.407667086812 4.417847135555704 
1.101666666666667 0.3397156097211051 0.4368952838371954 -0.022590148855088345 0.010646684161152848 -0.02250064277457009 0.010791742223616951 4.412180256794 4.422812012199808 
1.103333333333333 0.34476232386828903 0.4339659615064907 -0.022450291005093263 0.01090608654038344 -0.022360876619876013 0.011038502291801255 4.415745407997 4.426350542498734 
1.105 0.34979400017784007 0.4309973234885015 -0.02232570606914141 0.011126641698135207 -0.022225925987437223 0.011268785756259059 4.419904418929 4.430016122075995 
1.106666666666667 0.3548047001915868 0.42797917500054844 -0.02220585687517512 0.01132907610616492 -0.022091146831340336 0.011492482694892392 4.424713982508 4.433155121045719 
1.11 0.36473516457043387 0.4217444117596257 -0.02192970051982176 0.01178087596187456 -0.021822575271521982 0.011922973211311028 4.429240774595 4.437066297897922 
1.111666666666667 0.3696601283613513 0.41853737012604986 -0.021786460536242183 0.012011844913409642 -0.021671454196405537 0.012158915133689274 4.434925123128 4.441058460262058 
1.115 0.379441002361935 0.411976634140475 -0.021519274887998284 0.012420574357012385 -0.021392906528621525 0.01257417689940088 4.439245482021 4.447641852504333 
1.118333333333334 0.38908356320535986 0.405148918675312 -0.02119416698227359 0.012904071744942949 -0.02108631233401359 0.013015598778173099 4.446586007259 4.452246561125621 
1.121666666666667 0.3986335739208612 0.3981390652025749 -0.02091322115041422 0.013296258778511896 -0.020786598495627695 0.013424588978561969 4.453543264218 4.459031576096714 
1.125000000000001 0.4080379863626978 0.3908757264596642 -0.02058084389052331 0.013743675915532909 -0.020462240755054484 0.013851449831402185 4.461320443522 4.465473208339662 
1.128333333333334 0.4173111013434998 0.3833888043345302 -0.020236078649343483 0.014190605848045436 -0.020129400096527028 0.014272187416542237 4.4677587766 4.47171092642648 
1.131666666666667 0.4264543951988794 0.3756918021916009 -0.019892253473923815 0.014614367974340944 -0.01979198305642549 0.014679818847154413 4.475232620739 4.478339446583901 
1.135000000000001 0.4354773397193545 0.36780207116287156 -0.019578615408132393 0.014984824816597587 -0.019456284410676816 0.015066456680262352 4.481591109689 4.485431630592862 
1.138333333333334 0.4443410894135533 0.35968295421995 -0.019227699564668535 0.015380092752527082 -0.019101581993183514 0.015459608139938796 4.489810356619 4.492072876450063 
1.140000000000001 0.44870863649576387 0.35553369692463627 -0.019032176227122603 0.015595954464228859 -0.018900927757003638 0.01567673753540666 4.496526900091 4.497405075923377 
1.141666666666668 0.45304800108586313 0.3513445881692786 -0.018854362841678213 0.015784936776668056 -0.018708598020736267 0.015878851538626726 4.500884306505 4.502601195299056 
1.143333333333334 0.45735011062809633 0.3471042153778438 -0.01867736838031227 0.015970531362510802 -0.018516489086630283 0.01607601223727606 4.503137658472 4.506169325931452 
1.145000000000001 0.46160350070438777 0.3428015458490137 -0.018479512238605653 0.01617548473462648 -0.018317197976194077 0.016276742926832455 4.506731377215 4.509702231546114 
1.146666666666668 0.46580998410477525 0.3384394160862553 -0.018265662208465226 0.0163948195363394 -0.018113139792160005 0.01647805904168037 4.509585814185 4.513178205525492 
1.148333333333335 0.469982888289789 0.3340353446453039 -0.018063709235106654 0.016594208794899413 -0.017914888694684605 0.016668393390395442 4.515046265935 4.516517917520838 
1.150000000000001 0.4741344126591564 0.32960219862540036 -0.017899281787118512 0.01674864288553847 -0.017729464760474933 0.01684077628156727 4.518948151596001 4.519666317317464 
1.151666666666668 0.4782407642688403 0.32511463484856185 -0.017726017123622567 0.016909547117521472 -0.017538216373152504 0.017015298076043905 4.52169284826 4.522995961300352 
1.153333333333335 0.4822974388119741 0.32057015726165716 -0.01753612308973428 0.01708266687272115 -0.01733969170092481 0.017193356941747118 4.52573052583 4.526098769113869 
1.155000000000001 0.48629783838893265 0.31596266816372426 -0.017317613490742057 0.017280965091757236 -0.017130922573351526 0.01737819180128919 4.528928683538 4.52895089282781 
1.158333333333335 0.49421437272880747 0.3066463682722951 -0.016968670920824575 0.017580812347807655 -0.016769209892601722 0.017683248842782162 4.532330245475 4.533404352893861 
1.160000000000001 0.49809460888138896 0.3019043009011326 -0.016768824180435474 0.017750480373365 -0.0165579673905083 0.017858324680904758 4.538468864457 4.537421264538292 
1.161666666666668 0.5019186565191994 0.2971052002111557 -0.01654530135198609 0.017936582012988787 -0.016339491019460972 0.018035939929686995 4.542766247946 4.542349823311217 
1.163333333333335 0.50568616502188 0.29224806984459556 -0.016298574057029436 0.01814194788154079 -0.016114293708675287 0.018215355928719368 4.544901407429999 4.545897658469674 
1.165000000000002 0.509437666730408 0.28737149445982674 -0.01611087200121247 0.018290260429517632 -0.0159116922662626 0.01837085457765464 4.549311849265 4.549712627661594 
1.166666666666668 0.5131531843377377 0.28245957791893356 -0.015943397593624318 0.018414177495458487 -0.01571445878987887 0.018518191519921068 4.554673056141 4.552536768031712 
1.168333333333335 0.5168083953514905 0.27749051542155007 -0.015748654710885594 0.01855818796391307 -0.015504666622649488 0.018672631167558795 4.557514754813 4.55523821019253 
1.171666666666668 0.5239462542693732 0.2673904960296213 -0.01529863053592493 0.018890987445657988 -0.015093383462536858 0.01896564282827312 4.559524373747 4.559843197840682 
1.175000000000002 0.5309139012939855 0.25712985365725755 -0.01489513666663059 0.019179129879440523 -0.014686434766682632 0.019241725399329945 4.56531192726 4.565572587214669 
1.178333333333335 0.5376473352100957 0.2466733926166235 -0.014419051451266622 0.019500526860469092 -0.014249094352972613 0.019527609829857157 4.574722028398 4.5718903559261 
1.181666666666669 0.5442206899587396 0.23607954891828198 -0.01402737772685042 0.019746038351128536 -0.013832833828881674 0.019784963908095865 4.582095933262 4.5778116883915425 
1.185000000000002 0.5505565680989211 0.2252991762377383 -0.0135739047623167 0.0200218979267254 -0.01338844966231334 0.02005017720478336 4.588493640626 4.583875084962415 
1.188333333333335 0.5566945299462184 0.2143645127140457 -0.013146181609886844 0.020271776241176136 -0.012947183811023666 0.020300177429661725 4.594555508761 4.590569692661335 
1.191666666666669 0.5626097294520703 0.203268930524735 -0.012702783994966344 0.020517278825329843 -0.012495653698093467 0.020543897628604396 4.601688433544 4.597322908288402 
1.193333333333336 0.5654597618949796 0.19764837605352994 -0.012429682996292836 0.020665891030288763 -0.012231547534142684 0.020683109058780347 4.6089428121900005 4.602629320883175 
1.195000000000002 0.5682727920218066 0.19200106960657576 -0.012193065143306746 0.020789675479958525 -0.011985520279821582 0.020807895094603096 4.612563572536 4.607820178793822 
1.196666666666669 0.5710390818349218 0.18632177638223002 -0.011974440618983407 0.020900201166029118 -0.011747571835836634 0.020924618154111174 4.615508247486 4.6113819794081445 
1.198333333333336 0.5737466761355321 0.1806051715894954 -0.011750874276235343 0.021009229129845295 -0.011508441322082397 0.02103870200327554 4.619814294438 4.614535112260124 
1.200000000000002 0.5763899490810341 0.17484834655353237 -0.011512078607877665 0.021123700142858984 -0.011264534994291253 0.02115207522774515 4.622912878447 4.617625679477517 
1.201666666666669 0.5789601227082968 0.16904804814003987 -0.011241450649526523 0.021251255747634545 -0.011011161366193511 0.02126706321589275 4.626819086369 4.620841440781275 
1.205000000000003 0.5839691936797008 0.15736411027308692 -0.010784496118676283 0.021456062231077207 -0.01057171981715277 0.021454398073274483 4.629680002484 4.625411232265199 
1.206666666666669 0.5863822469685904 0.15146969251150338 -0.010548330001333182 0.02155719851939824 -0.010324640974498589 0.02155646463097191 4.636945741954 4.629280158072187 
1.208333333333336 0.5887211636735704 0.1455355650332865 -0.010281953914509138 0.021668549432288294 -0.010068808068189883 0.0216594193372954 4.640861241345 4.633908738455924 
1.210000000000003 0.5910042655932795 0.13957026409195608 -0.010022906220906678 0.021774235285540785 -0.009818185094354503 0.02175702394905185 4.643851946872 4.637037562872904 
1.211666666666669 0.593250537175287 0.13358394496926884 -0.009810038526725446 0.02185514949416044 -0.0095847212560779 0.02184401640319339 4.648006599178 4.640224528814961 
1.213333333333336 0.5954283503532818 0.12756244028694755 -0.009580965220455156 0.021940841827014754 -0.009343823200884005 0.021931311165746453 4.65105860661 4.643352253442948 
1.215000000000003 0.5975453313340503 0.12151088484952238 -0.009351796912514683 0.022022268597732927 -0.009102474150745832 0.022015814013197466 4.655444935937999 4.646412696453559 
1.216666666666669 0.5995760423689553 0.11541844712261383 -0.009072503845107925 0.022122329583029423 -0.008843688324938759 0.022104395690364806 4.657873735449001 4.649547931152457 
1.218333333333336 0.6015493516003888 0.10929762676228685 -0.008801655453306695 0.0222172728373102 -0.008590287597602608 0.022187633019015524 4.660619688004 4.6533127415058155 
1.220000000000003 0.6034679623601079 0.10315124429039116 -0.008545478831208136 0.022302715213779047 -0.008343360755939777 0.0222653083220046 4.664566694597 4.656869929447623 
1.22166666666667 0.6053279866371323 0.09697898890794396 -0.00829700553849952 0.022380546607845556 -0.008099276257394372 0.0223389667630865 4.669210132592 4.659807755986877 
1.223333333333336 0.6071173699608988 0.09077621517775879 -0.008032921238873841 0.02246133646049493 -0.007849399069705054 0.02241176680825685 4.67243849243 4.662837092011221 
1.225000000000003 0.6088632856878297 0.084553311100667 -0.007808354146609314 0.022525597472927077 -0.007613158842566303 0.02247693215863901 4.676013612592 4.66623366685271 
1.22666666666667 0.6105557383918941 0.07830744327794306 -0.007604081682515595 0.022580295147314546 -0.007381359402680365 0.022537893535006903 4.6792940710519995 4.669494881883421 
1.228333333333336 0.612167152706769 0.0720304887701255 -0.007365708034442872 0.022642983933200276 -0.007135031826594251 0.022600851831963018 4.683059771263999 4.672464896385665 
1.230000000000003 0.6137061630036899 0.06572551849197465 -0.007111243390566026 0.022708840300122057 -0.006882918068028765 0.022662743666634524 4.685603939753 4.675637634917792 
1.23166666666667 0.615161748563206 0.05939046435671237 -0.006819374161917379 0.022783328310263886 -0.006619083192097364 0.022725172450113407 4.688730880945 4.679038086150513 
1.233333333333337 0.6165683080978644 0.05303628740824512 -0.006559611908185421 0.022845863213588835 -0.006368861194162689 0.022780656450895803 4.692249963685 4.682504858641335 
1.235000000000003 0.6179289540467126 0.04666459011526203 -0.006338881808616048 0.022894586717818206 -0.0061317243975055336 0.022829728678044586 4.6956584310950005 4.685890551211005 
1.23666666666667 0.619219534455159 0.040270444709998736 -0.006109566305092241 0.0229407101676083 -0.005889342803302111 0.02287752909731857 4.700693511181 4.688610642362487 
1.238333333333337 0.6204205123277097 0.03384807266588609 -0.005833263692459539 0.022997155444583712 -0.005629893452968604 0.022927346964048467 4.703129437408 4.691217921574773 
1.240000000000003 0.6215676399774215 0.027407443706604934 -0.00558213670378161 0.02304535680311466 -0.005380664140723024 0.02297181335163791 4.7062260931590005 4.694596621265956 
1.243333333333337 0.623708220092451 0.014477033313212883 -0.00517372142864989 0.023111329510184356 -0.004945393958347921 0.023039593439532078 4.7100054818379995 4.699012223263927 
1.24666666666667 0.6255216751850025 0.0014581033955539944 -0.004650098304693597 0.02319200999678482 -0.004456752074939008 0.023109065581307053 4.716197437272 4.7034059844259515 
1.250000000000004 0.627056136872582 -0.011633650360379924 -0.00411227374515992 0.023267300720729148 -0.003960320121945693 0.023169366089062865 4.7221051210830005 4.70999292778623 


==> data/static_result_spiral_N16.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0 0 
0.003333333333333334 6.877312218194131e-05 0.0032313951090253493 -6.773817808602605e-05 -0.0031301879398012134 -6.576038997285248e-05 -0.0030898379451743656 3.264263962601e-06 0.0 
0.006666666666666667 0.0002708521069705302 0.006427756963120939 -0.0002625331890797296 -0.006194695058916153 -0.00025898693580073915 -0.0061461773311281016 0.002310907403228 0.0 
0.01 0.0006052463933682011 0.009573452131509159 -0.0005825875914432685 -0.009166636978735604 -0.0005787324698195327 -0.009154069578068226 0.006185506878286 0.0 
0.01333333333333333 0.0010642059283293376 0.012653932266167034 -0.0010127072788944692 -0.012021293075674016 -0.0010059839554532454 -0.01196164435311879 0.015177591780540001 0.01008274687961554 
0.01666666666666667 0.0016453896108872025 0.015645487494818495 -0.001548638167313513 -0.01471561006683243 -0.0015448201243190188 -0.014668024581496351 0.02966245506669 0.022246446007663633 
0.02 0.0023484102835895533 0.018565669988976727 -0.0021901558958930204 -0.0172890459516639 -0.0021959806758415725 -0.017309196921073973 0.04249419902741 0.02329817206066233 
0.02333333333333333 0.0031651830368102612 0.021414606913158187 -0.002921762073830919 -0.019746192723846652 -0.002936013171764366 -0.01978086694780072 0.056848442884929996 0.037899744083757576 
0.02666666666666667 0.00409592243244828 0.024185933999175867 -0.0037446782858005004 -0.022078640343138268 -0.0037658506094418336 -0.022110872292661014 0.07497217665679 0.06533925608231887 
0.03 0.005133395692867529 0.02687000700485468 -0.00464535194816332 -0.024271396487848707 -0.004689346471746806 -0.02436525889375077 0.09806436836495999 0.0752687136949142 
0.03333333333333333 0.006273522778744705 0.02947214891137052 -0.005616655863564101 -0.026339377798280852 -0.00569729134763414 -0.026525290094636986 0.11980814265039999 0.07879888014986156 
0.03666666666666667 0.007513656012511241 0.031987546169366526 -0.006654446787631773 -0.028277199233383843 -0.0067537732296231055 -0.0284496642886253 0.14533945658609998 0.12049329422421501 
0.04 0.00885126413974581 0.03441813145677292 -0.007754932792897428 -0.030092936468400604 -0.007890915549400093 -0.030304087300834465 0.1697592367465 0.1556706245457687 
0.04333333333333333 0.010280152641713983 0.03675675907828103 -0.008907113056766456 -0.03177647359533022 -0.00910292987650317 -0.03208281966096176 0.2005524087837 0.15298038856290652 
0.04666666666666667 0.011797114189389554 0.039002668593923685 -0.010106077854703766 -0.03333042730301757 -0.010359925703637553 -0.03369691944013888 0.2314325421442 0.1768995243647559 
0.05 0.013400240352282856 0.04115838726231456 -0.011349630985818341 -0.034763948709871435 -0.011654460122491274 -0.035144861202339006 0.2607945194747 0.23182370010287084 
0.05333333333333334 0.0150860220716014 0.043217308665053404 -0.012632489650478359 -0.03606787758410782 -0.013012440419237919 -0.03651727244687657 0.2963897328378 0.2572342072513661 
0.05666666666666667 0.016844686389400357 0.04518247402554708 -0.013936956763897852 -0.03725230197988695 -0.014424481203377953 -0.03781668861839095 0.33035519860609996 0.25288956209397084 
0.06 0.018679930325792213 0.04705005078656119 -0.015272387490503754 -0.03831351241982728 -0.015847039781966655 -0.0389215094534459 0.36649486763480005 0.29512573319535207 
0.06333333333333334 0.02058812597238185 0.048817659598774446 -0.016633598136130513 -0.03925065293027718 -0.01729653862927856 -0.03989088897858667 0.404724198449 0.36221084032616585 
0.06666666666666667 0.02255832657896337 0.0504902448361372 -0.018000876952873397 -0.04007745916276767 -0.01878695871247631 -0.04079060473630998 0.4406801780556 0.3805036737319639 
0.06999999999999999 0.024591205286514897 0.05206125898749539 -0.019377860163474706 -0.04078462430236941 -0.02031947767822466 -0.04161542282302501 0.4827884662086 0.3745787186167144 
0.07333333333333332 0.02668979775510193 0.05353322775545292 -0.020773015703309194 -0.041380926426682244 -0.02183899668594367 -0.04225259389969822 0.5174810811524 0.4242941932206463 
0.07666666666666665 0.02884137880365412 0.05490111473706915 -0.022163394914785535 -0.04185995506641186 -0.02336031852892948 -0.04275957729968192 0.5653102041505 0.5026459688217861 
0.07999999999999997 0.031043825646410162 0.05616961887394398 -0.02354735736468312 -0.04223470334437889 -0.024909892144338863 -0.04319790313142546 0.6033490575193999 0.5231193021985989 
0.0833333333333333 0.033299670278610013 0.05733468070997163 -0.024932673890553394 -0.04250057777124006 -0.02648994413898708 -0.0435637281328697 0.6451573649732 0.5159662354080989 
0.08666666666666663 0.035602118811043415 0.058396046498367785 -0.026308563476415595 -0.04266052378282502 -0.028037581462710903 -0.04376475563457723 0.689258676943 0.563331431761106 
0.08999999999999996 0.03794331910517052 0.059355710865881706 -0.027662226662231396 -0.04272190843658208 -0.02954358589181981 -0.043808584270373915 0.7330667855684 0.6655549195598964 
0.09333333333333328 0.040326276950072744 0.060212342720783636 -0.02900267597076676 -0.04268536964195801 -0.03106691208161644 -0.04378591812641684 0.7742185750191001 0.7106235164406655 
0.09666666666666661 0.04274733692423006 0.060963619725538765 -0.03032569563896512 -0.04254948256815283 -0.032604633532834805 -0.04369540151645483 0.8204543995656 0.7016444289213111 
0.09999999999999994 0.045194611143146164 0.061614297533899715 -0.0316106970570451 -0.042326895630304714 -0.034122232936764814 -0.04350942406748816 0.8656013500102999 0.7156591194205889 
0.1033333333333333 0.047678117471226404 0.062158308643849886 -0.032880993073340775 -0.04200852575853283 -0.03555839532982519 -0.04313485671912861 0.9071803397875 0.8173446352725604 
0.1066666666666666 0.05018765982732043 0.06259914908061172 -0.03411955642495449 -0.04160432937980056 -0.036996193415287676 -0.0426999351701489 0.9534177749706 0.8939460375069178 
0.1099999999999999 0.052717021840549785 0.06293812433401996 -0.03531740480874379 -0.041119791962703156 -0.038430648380480915 -0.04220660245189187 0.9982533954927001 0.8835259654371369 
0.1133333333333332 0.05527418553128542 0.06316932379346028 -0.03649403594369238 -0.040545874613054894 -0.03986717936743849 -0.04164812658687403 1.038975190481 0.8745988028841067 
0.1166666666666666 0.05785076184977918 0.06329652728633517 -0.03763628629102497 -0.03989282493364105 -0.04120059234409938 -0.040923274728695114 1.081917685391 0.9570602307476989 
0.1199999999999999 0.06043584541424154 0.06332433634836851 -0.03872603811704056 -0.03917243740616765 -0.04249799348977402 -0.040124788017734316 1.130161894451 1.0576441824502087 
0.1233333333333332 0.06303804556647873 0.06324468978138556 -0.03978427913630924 -0.03837108240805875 -0.043786719629914865 -0.03926735909144692 1.171127136109 1.0670980191360029 
0.1266666666666666 0.0656535177866021 0.06306016393651295 -0.04080716281971588 -0.037496304741332954 -0.04506259071019108 -0.03835360367289509 1.211378487792 1.0591432104339937 
0.1299999999999999 0.0682649254628684 0.06278233326887929 -0.04176392936095343 -0.036573542767029045 -0.04626201707096517 -0.03735021171290444 1.2577099780179999 1.0978506064712479 
0.1333333333333332 0.07088746029558392 0.062396680657174 -0.04268894386084879 -0.035575947133166905 -0.04735738254604372 -0.0362138883152993 1.294615461759 1.2173556809942794 
0.1366666666666665 0.07351721004239732 0.06190199579219005 -0.043578429145721485 -0.03450317570573236 -0.048433291628337954 -0.0350240140998962 1.335742057954 1.2891237625322691 
0.1399999999999999 0.07614265629596244 0.061311637597340186 -0.04441345860331452 -0.03338391662986381 -0.04948007520738781 -0.03379368787232273 1.374187421492 1.2817796436676634 
0.1433333333333332 0.07876184327413671 0.060620634086381825 -0.045194290998236554 -0.032210086332872485 -0.050497582067484115 -0.03251971952717092 1.4173764301379999 1.2749889154301024 
0.1466666666666665 0.08137805201293287 0.05982433905962427 -0.04593171604898382 -0.030974141272766858 -0.05136714136005606 -0.031112483362372968 1.452323558618 1.376731650209573 
0.1499999999999999 0.08398498369065191 0.05893103013569177 -0.04661741822506183 -0.02969427242751257 -0.052192396050493126 -0.029662761951452066 1.488231372801 1.4872664565135136 
0.1533333333333332 0.08657993174092331 0.05794067377758026 -0.04725031808134549 -0.02837193384354764 -0.052980895897941666 -0.02817822491028092 1.522935564155 1.4907133913380801 
0.1566666666666665 0.08916668858706019 0.05684345796676509 -0.04784238279620498 -0.026988906552072926 -0.05373432079320988 -0.02665072558853549 1.555154945271 1.4876218408038169 
0.1599999999999998 0.09173767098574234 0.05564881721390988 -0.048382873891162526 -0.02556534723118022 -0.0543663463111299 -0.025043224408245995 1.585812631961 1.5585340563807382 
0.1633333333333332 0.09428446448309524 0.0543664373550033 -0.0488594331399746 -0.024121796512395263 -0.054884921350503955 -0.02337775861208638 1.615089605653 1.6893837642939642 
0.1666666666666665 0.0968134327308348 0.05297902135004433 -0.049289298164263404 -0.022624709366755227 -0.055360808934651166 -0.021678890496569153 1.644911131472 1.746305542189658 
0.1699999999999998 0.09932328928088743 0.05149325645241695 -0.04967444295431836 -0.02108838830754219 -0.05579045357296928 -0.01995340049316152 1.665524939673 1.7468013215662581 
0.1733333333333331 0.1018081136383791 0.04991827116637595 -0.050007606876681335 -0.019531896245309065 -0.05615116744358415 -0.018202053479856213 1.6808511642630002 1.7674502695136654 
0.1766666666666665 0.10426408259240855 0.04825193775358578 -0.050285754209187745 -0.017951660517834266 -0.05641746656695245 -0.01641500196663645 1.697131320567 1.8272332086335854 
0.1799999999999998 0.10669548310489525 0.04649083117604803 -0.050522096765907264 -0.016341389870382833 -0.0566319838715848 -0.014610141964074438 1.7021851127179999 1.8716593040866805 
0.1833333333333331 0.10909494939054155 0.044647696705258096 -0.050706564879939964 -0.014727008846619321 -0.05679210496393987 -0.0128003557373716 1.7134133650160002 1.8799725898379982 
0.1866666666666665 0.11146735929740095 0.042702226441965196 -0.0508535969649487 -0.01306821007953772 -0.05687764207143747 -0.010962321500050533 1.7172178105320002 1.9088396082136792 
0.1899999999999998 0.11380623167023507 0.04066813451236148 -0.05095493102170264 -0.011392604014633984 -0.05683063730339097 -0.009093153399364576 1.7220449589509998 2.0087458228818726 
0.1933333333333331 0.1160994756274937 0.038562616804310244 -0.050991099953222006 -0.009734637793069363 -0.056726373407471685 -0.007235695430753357 1.741756347633 2.084820004861933 
0.1966666666666664 0.11835594129747487 0.03635846135267083 -0.05098452978157882 -0.00803981551342008 -0.05656438444107977 -0.005368335827215853 1.744926782641 2.0931177097712155 
0.1999999999999998 0.12057150495648111 0.034077109432435214 -0.050931706653931756 -0.0063508199898807466 -0.05634046176192284 -0.003510216990778088 1.750091545956 2.109913124272305 
0.2033333333333331 0.1227404140232283 0.03171243051931192 -0.05082586354826994 -0.004655062326581047 -0.05605125223074693 -0.0016569944437187616 1.761917943902 2.1321299266219795 
0.2066666666666664 0.12485436697444077 0.02926590216334905 -0.0506551368106992 -0.002955041399542896 -0.055703821632238415 0.0001873393603129235 1.781533755266 2.146575095240227 
0.2099999999999997 0.12692080895366312 0.026738946816793664 -0.050439154070314136 -0.0012530173289675016 -0.05529762714673844 0.00201906390721349 1.783437810717 2.157637645170095 
0.2133333333333331 0.12893441913570247 0.024137744404696224 -0.05017200565846439 0.00043936348088102864 -0.05483367443567014 0.003832074130527493 1.794193445171 2.1727764604370825 
0.2166666666666664 0.13088996957545743 0.021454508297744156 -0.049847958991924 0.0021385164150265093 -0.0543110071872136 0.005631646627782632 1.806999025149 2.185718524624408 
0.2199999999999997 0.13278348460406236 0.0187079827769656 -0.04946377404781361 0.0038079236549285684 -0.05373331015481915 0.007402167771996409 1.828457676528 2.1963513003720947 
0.2233333333333331 0.13461652313575215 0.015894051592618294 -0.04902726465909178 0.005456916914693189 -0.05310062258455217 0.009145487379981925 1.838961163165 2.2075728494478097 
0.2266666666666664 0.13638589160144785 0.012990978256813166 -0.04853672106461868 0.007130196627187285 -0.05240788318383714 0.010876640341791798 1.844581101478 2.2227148509832615 
0.2299999999999997 0.13809244384120054 0.010024161562145932 -0.047998506380071505 0.008778320595498532 -0.051661922919564535 0.012574191593117833 1.855167598459 2.239374857027112 
0.233333333333333 0.13972800276738212 0.0070102065844565315 -0.04740089661550088 0.01036956159353989 -0.050868080215962036 0.014227943005247124 1.8838101044720001 2.2507964654661716 
0.2366666666666664 0.14128988430767284 0.003919424751620989 -0.04674312525963002 0.011964906752073071 -0.050018293421131246 0.015858466975747984 1.896041843675 2.2609541515084666 
0.2399999999999997 0.14278564718378078 0.0007759886462265703 -0.04604487954477671 0.013517747394582516 -0.04912183585235137 0.017445054670535615 1.9072424303759998 2.2760807125280214 
0.243333333333333 0.14421018362735258 -0.002430242917003185 -0.04530047859731664 0.01505022824144545 -0.048175924759791336 0.018995080626771726 1.91845414179 2.292820521074655 
0.2466666666666663 0.14555376305116627 -0.00569785724820718 -0.04449495751187106 0.016561511400976305 -0.04718069514565362 0.02050954311561702 1.9379879410779999 2.30654821407187 
0.2499999999999997 0.14681837071874468 -0.009017593288998465 -0.04363674143748964 0.018035186577997443 -0.04611078043158007 0.021966268113458767 1.960894901494 2.335866337840547 
0.253333333333333 0.14801024488772457 -0.012379686818827111 -0.0427427166284886 0.019453960600537643 -0.04499328437792177 0.023364654787775517 1.9739041166 2.3715902777308706 
0.2566666666666664 0.14911912993053172 -0.01580453173048294 -0.04179673346902345 0.02086097900380511 -0.04382978207298592 0.024724029483494815 1.984567836102 2.390753756588903 
0.2599999999999997 0.1501574320622504 -0.019261640485527712 -0.040827914733150505 0.022197745893434536 -0.04263706029259931 0.026022045404792388 2.002018906564 2.4040456638859298 
0.2633333333333331 0.1511108674632577 -0.02277070979893447 -0.039811948657479446 0.023506254187026336 -0.041404865148135475 0.027274418403587863 2.016280622779 2.4162206970859788 
0.2666666666666664 0.15197130511667925 -0.02632961890780507 -0.03873677146848585 0.02478498094423642 -0.04013329796634624 0.028482089270079947 2.0407804931199998 2.425532718262548 
0.2699999999999998 0.15274727865683743 -0.029923727928600596 -0.03762358795876597 0.026007482794839453 -0.03883874556388732 0.029638172641489147 2.063405656394 2.4293776141642707 
0.2733333333333332 0.15345168554334732 -0.03354543673168236 -0.036502266743477896 0.027161512322972488 -0.03752586403779275 0.03073071679771385 2.073207403929 2.436747632914253 
0.2766666666666665 0.15406373979411306 -0.03721204073249041 -0.03533524266538655 0.028284728206859535 -0.03618008132538143 0.03177480950297118 2.088232799562 2.449051510929965 
0.2799999999999999 0.1545892582529802 -0.04091962143052557 -0.034138086301927606 0.02937247477704844 -0.034807599402557676 0.032765179272825316 2.0984211406899997 2.461981855465242 
0.2833333333333332 0.155035826283308 -0.04464978434695055 -0.032929832358704475 0.030391256295536215 -0.033421520169293034 0.03369249741532521 2.118272213453 2.474567339208661 
0.2866666666666666 0.15538729433372211 -0.048418295219651075 -0.03168196984380497 0.03137600767424762 -0.03200937905475247 0.03456841502225789 2.131459351808 2.485269993399826 
0.2899999999999999 0.15564635235735932 -0.05221535331345421 -0.030403587987415662 0.03231063934910072 -0.030580021001388125 0.03538983762379929 2.150723261962 2.494158318099612 
0.2933333333333333 0.15582813216629335 -0.056032370292151586 -0.02912857807194037 0.03318159320382535 -0.02918168729812326 0.036192052259760576 2.164956399456 2.475628396873302 
0.2966666666666666 0.15591705697250804 -0.05987481877580939 -0.02782932967716944 0.03400353779142574 -0.027767485801609898 0.036939707621716666 2.180304395452 2.4616224258326382 
0.3 0.15590033557358793 -0.06374493313555092 -0.026483716258629768 0.034784767958617624 -0.026331112494366177 0.037637659264074655 2.203478945981 2.4726660987989284 
0.3033333333333333 0.15581327122815225 -0.06762905407747052 -0.025165710150935272 0.0355018919775709 -0.024901466596159716 0.038270601818200675 2.210625877845 2.486821894717911 
0.3066666666666667 0.15563392924347738 -0.07153265377898956 -0.023834715042774693 0.03616987971262236 -0.023463854116304195 0.03884851614623958 2.223530295918 2.502571786434223 
0.3100000000000001 0.15534879695727283 -0.0754546138792773 -0.022466883289187726 0.036790616426304185 -0.022011787124739918 0.039375796448743484 2.247284986416 2.5130553963472604 
0.3133333333333334 0.15498003768090937 -0.07938893733577354 -0.02110962119742191 0.03735632424988799 -0.02056456057850256 0.039844787685872914 2.26009334661 2.5243016264533513 
0.3166666666666668 0.15452046834720518 -0.08334013284788644 -0.019751541774253367 0.03788032872176914 -0.019135839169685448 0.04029786155619778 2.2670529925230003 2.51894589576344 
0.3200000000000001 0.15396168258167636 -0.08730013773091504 -0.018378708374226466 0.0383509021610066 -0.017704013278948938 0.040699655454005584 2.286640604114 2.5130061634422347 
0.3233333333333335 0.15332258093403836 -0.09126520080322838 -0.017031692723999955 0.03876502700332985 -0.01628550061071571 0.041045439352042544 2.300999376184 2.5260752477713924 
0.3266666666666668 0.15258222766477433 -0.09523862738437969 -0.015671286114018575 0.03913388329627084 -0.014864890086981247 0.041341471552866695 2.3175496365129997 2.540072996900676 
0.3300000000000002 0.15174004043271674 -0.09921882957199123 -0.014298876450958514 0.03945894669041601 -0.013444322172304485 0.041588082364221866 2.330545894523 2.552759861637917 
0.3333333333333335 0.15079964386433578 -0.10320163498415556 -0.012924153133858652 0.039736603301644205 -0.012029458168022894 0.04178497038288977 2.347129915906 2.565330407632567 
0.3366666666666669 0.1497840498019703 -0.10718000672609913 -0.011595465349903345 0.03995758696324399 -0.01064093675683292 0.04192962235797543 2.360848370099 2.578036988727127 
0.3400000000000002 0.14866536934061697 -0.11115873903918426 -0.010259244010548913 0.04013636778550929 -0.009261666723750395 0.0420521581675361 2.37565197733 2.5790351518031285 
0.3433333333333336 0.1474278051838153 -0.11514116046154513 -0.008885984390496506 0.040284555682874805 -0.007876427577835632 0.04213794215803407 2.384940085653 2.578137850925319 
0.346666666666667 0.14612714782749017 -0.11911168909831717 -0.0075892364886297435 0.040376008066030554 -0.006532482384459665 0.04217522479275326 2.402117493206 2.5891156447436448 
0.3500000000000003 0.14472027585085387 -0.1230780526234942 -0.006284603670476241 0.04043126694462218 -0.005193319663343188 0.042168747635142306 2.412606556234 2.6029714684641414 
0.3533333333333337 0.14320738935352276 -0.12703049242986691 -0.004974207671829605 0.040435964275027186 -0.003861709373585681 0.04211924527557909 2.433711528887 2.61442205015815 
0.356666666666667 0.14161126278982664 -0.1309774768333142 -0.003705192466770617 0.04041224536736355 -0.002558209854616217 0.04202729332376737 2.4380894883810003 2.627736660013304 
0.3600000000000004 0.13991623417036686 -0.1349119126754279 -0.0024477009414497694 0.04035118904132661 -0.0012701519482937185 0.04189435105324031 2.449403622168 2.6428230841462477 
0.3633333333333337 0.13811797838299963 -0.13882587898332585 -0.0011944198791947348 0.04024227185024588 4.83589427052733e-06 0.04173071661694379 2.470246868936 2.649203519134683 
0.3666666666666671 0.13621403755352243 -0.14272380416376718 5.836090133260997e-05 0.04009971932928534 0.0012673440784107814 0.04154449072283918 2.48123859702 2.649148311257574 
0.3700000000000004 0.13423364362023568 -0.1466025587946328 0.0012511049054505904 0.039922688395649886 0.0024925635898181697 0.04132274862420639 2.494092237787 2.655794683144463 
0.3733333333333338 0.1321528124834209 -0.15046182080410192 0.002430842096071041 0.03971599448321304 0.0037004899656119805 0.04106451909840661 2.5030579576839997 2.6693981248551255 
0.3766666666666671 0.1299542869835812 -0.15429294275343106 0.0036312842928714686 0.039467842845171734 0.0049042571520764855 0.040768410066945204 2.517849427732 2.681808930764456 
0.3800000000000005 0.12768251224092375 -0.15810399947072135 0.004762875771053624 0.03919992052130509 0.006064975534529837 0.04044249527394034 2.528112328722 2.6944348333163672 
0.3833333333333339 0.12530689086246902 -0.16188225725872335 0.005886284045956936 0.03889233141777751 0.007210119442534635 0.040082647411642955 2.5446416841349997 2.7062196599129313 
0.3866666666666672 0.12281758126125832 -0.1656311537609135 0.007020804353656834 0.03855755266981327 0.008344396188954148 0.039688078832417595 2.5506176597950003 2.7178953561617347 
0.3900000000000006 0.12023689787421071 -0.16934360132910628 0.008121560253566775 0.03818703797565336 0.009454193549398221 0.039280918761932015 2.568850185292 2.722121847776707 
0.3933333333333339 0.11756622000406529 -0.17302777744022071 0.009185686901337524 0.03780279499894311 0.010533876693967534 0.03885045622892461 2.574537764811 2.726018254779163 
0.3966666666666673 0.1148092298421708 -0.1766735204458752 0.010205855877732872 0.037390173408817805 0.011582719855664517 0.038394443339117124 2.5914089784020002 2.7370264435548184 
0.4000000000000006 0.11192811154110165 -0.18027231665611515 0.01125787783478522 0.03693783556225003 0.01262966197031605 0.03790297321617753 2.600470943251 2.7479127100648353 
0.403333333333334 0.10897395038168785 -0.1838428074337022 0.012239904869344165 0.03648876718347567 0.013630111735781797 0.037394166476631546 2.6055577036849997 2.761813431931152 
0.4066666666666673 0.10593014135472324 -0.18736214132510756 0.013185613982845745 0.036002978094773284 0.014604713417829082 0.036861352550484366 2.629339280473 2.7722468555640307 
0.4100000000000007 0.10276728498664534 -0.19083263498118053 0.01415441596809679 0.03549082050653333 0.015571216787377065 0.03629668410688386 2.631524349426 2.7824835224716447 
0.4133333333333341 0.099494748340045 -0.19424760165702173 0.015128333860802468 0.034944642447699 0.01652337772596099 0.035705996764202275 2.640695044814 2.794439530120875 
0.4166666666666674 0.09616208257369926 -0.19762366284390404 0.016009168185933523 0.034403407444290456 0.017428298083503976 0.0351214777688271 2.658802651968 2.7978005940445714 
0.4200000000000008 0.09273301397105244 -0.20094206385827226 0.01687051518061415 0.03383532209812001 0.01831210503136818 0.034513891951492986 2.671886929457 2.8019520876563573 
0.4233333333333341 0.08919852748464235 -0.20420111544376598 0.017731599898121887 0.03324271567964937 0.019179217640289903 0.03388101278354477 2.6783547876669997 2.8132745703322146 
0.4266666666666675 0.0855493811781631 -0.20739070791897854 0.018612247429241124 0.032611064802472535 0.020036343446013696 0.033218616101155535 2.686764583885 2.825787247610594 
0.4300000000000008 0.08183940757479206 -0.21053890444385676 0.019406280223395495 0.032002176327323446 0.02084054518103838 0.032556169850371214 2.696926685149 2.83778798162031 
0.4333333333333342 0.07803377614303139 -0.21362013941210498 0.020184993046782305 0.031370580512414585 0.021623845154327873 0.03187319524048643 2.7085187093750003 2.848692241968533 
0.4366666666666675 0.07412791311061936 -0.21662644046880034 0.020959313196177835 0.030705971410620456 0.022390206373533547 0.031167163416400467 2.7207290295449997 2.858300438636942 
0.4400000000000009 0.07014035314117356 -0.2195750950732975 0.02169409689890922 0.030048536355762694 0.02312485480541572 0.030456752462604875 2.727075613401 2.867327785249191 
0.4433333333333342 0.06606605957384636 -0.2224506586265034 0.022401488498310182 0.02937296857826656 0.023839955790607312 0.02973833292011921 2.741374121901 2.8727235577238974 
0.4466666666666676 0.061902065693006776 -0.22525324822373 0.02308963749055154 0.028685051074716802 0.02453070399348558 0.029004869022834168 2.750291180798 2.8797354908315755 
0.450000000000001 0.05763798224218294 -0.22796500542378634 0.023781682984358173 0.027954578514751808 0.02520790597263898 0.02824686157905093 2.76271492094 2.8901348044121136 
0.4533333333333343 0.053307852051124344 -0.23062024747731497 0.024412043845909392 0.02725565607342435 0.025841493202852242 0.027493840069376774 2.769950507649 2.9011055193795343 
0.4566666666666677 0.04889175566365076 -0.23318780465382796 0.025023206753667173 0.026531370470056836 0.026454544472688656 0.026724409863538384 2.784491309702 2.9113548570893215 
0.460000000000001 0.0443793100669409 -0.2356659340670894 0.025638727961948906 0.02578361401500676 0.02704996838017565 0.025935439269741428 2.7887350867530003 2.921769768046716 
0.4633333333333344 0.039788065679152905 -0.23805226983532773 0.026226438459628795 0.025012981339422823 0.027620897829740094 0.025135061190528718 2.805187072574 2.931521834063053 
0.4666666666666677 0.035120816553682155 -0.2403630087017289 0.026783822607587424 0.02425713706101355 0.02816394435613878 0.024337163045167004 2.809684014101 2.939116820843402 
0.4700000000000011 0.03038661385240927 -0.24258958218439458 0.027295990150469143 0.02350415652630381 0.028681131757383408 0.023541255127454114 2.8245853872369997 2.9450772262506875 
0.4733333333333344 0.025568728806019066 -0.24471752092695542 0.02779974916691416 0.022730250973870342 0.02917887279090348 0.02273003833081122 2.83350012433 2.9522186903800223 
0.4766666666666678 0.02065211123932719 -0.24672597528772192 0.028328687802758785 0.021898805196417744 0.029667260963841827 0.021888996747334216 2.837824179015 2.963904131040013 
0.4800000000000011 0.015699078844376744 -0.24868161467805389 0.028761794422109434 0.02114817272515689 0.030103236085431345 0.021081505927327188 2.853080241513 2.974417506225159 
0.4833333333333345 0.010665570114386385 -0.25052093872038517 0.029190950350589686 0.0203562946794367 0.03052529254499865 0.020251924060411652 2.86566908626 2.982670084442413 
0.4866666666666679 0.005557418105650486 -0.25225885517236346 0.029608380877088916 0.019557852176633226 0.030924307786420042 0.019414399463798332 2.870432462987 2.992735287298562 
0.4900000000000012 0.00037625456844308776 -0.2538817871316548 0.03001484543247386 0.01873047733345517 0.03130403287655634 0.018563000253519674 2.8810016563770002 3.0031149234162453 
0.4933333333333346 -0.004860288298933282 -0.25542184549074365 0.03037923243760125 0.017943094799382466 0.0316542969731515 0.01772834554574676 2.888352018443 3.011060305595264 
0.4966666666666679 -0.010160308541874462 -0.2568489124679095 0.03072201895914568 0.017140085476644355 0.03198751486875022 0.016887013667672257 2.90087211001 3.017151701346563 
0.5000000000000012 -0.015523423891241438 -0.2581666270430019 0.031046847782479164 0.01633325408600256 0.032297647434097854 0.016041181598239695 2.9094140869930003 3.0250674165200473 
0.5033333333333345 -0.020953957790749763 -0.2593511147689141 0.031366897573539415 0.015479285522154908 0.032591938010542595 0.015175325595786021 2.921220454302 3.0347306100580713 
0.5066666666666678 -0.026427959265930317 -0.2604546702814977 0.031638920642395874 0.01468710664623952 0.03285096229259009 0.01433478640436367 2.929759143712 3.0444795874395902 
0.5100000000000011 -0.03196127218246155 -0.2614293516193927 0.031899379404969605 0.013865071740365957 0.03309206571573185 0.01347986137688445 2.940085077769 3.054212309614512 
0.5133333333333344 -0.037546357925731105 -0.26229143355622464 0.03213808960753677 0.013049866031036174 0.03330900747449605 0.01262694416225088 2.948508906428 3.0636340155804462 
0.5166666666666677 -0.043189988353207226 -0.26300864604595103 0.032373604018123274 0.012180979484960178 0.0335101473209682 0.011752485259938883 2.95842735533 3.0730526325925047 
0.520000000000001 -0.048869415154229025 -0.26363983659736573 0.032565548855016474 0.011380028511202338 0.03368349072727672 0.01090937139305792 2.9676746174520003 3.080707486464018 
0.5233333333333343 -0.054595940182200285 -0.26413553630516895 0.03274176208340199 0.010551885026373475 0.03384201299048923 0.010055587791955867 2.979098948232 3.0868194477516244 
0.5266666666666676 -0.06036292078980065 -0.2645146542330216 0.0328943016424509 0.009738062275576786 0.03397693410791687 0.009208193575664214 2.9877780382620003 3.09467578906333 
0.5300000000000009 -0.06617898660566453 -0.264734634862213 0.033045876480891995 0.008857026838220698 0.034096283270386066 0.00833456010618 2.996100248873 3.104529608829197 
0.5333333333333342 -0.07202034100163365 -0.26487470884721154 0.03315444690045929 0.00807069730305982 0.03418504095038901 0.007503116910212326 3.006127485046 3.1144207808357516 
0.5366666666666675 -0.07789867592836076 -0.26486516208779176 0.03324905156400009 0.007242979633653971 0.03425626950225926 0.006654314990828247 3.017061394786 3.123346438239547 
0.5400000000000008 -0.08381120119535748 -0.2647252249168473 0.033329863321690495 0.006415542824233791 0.03430621585476397 0.005807655887655028 3.0234534178179997 3.1327847074816177 
0.5433333333333341 -0.08974777782416409 -0.2644528460385541 0.03338245311403115 0.005587364117047331 0.034335137720255884 0.004963856066401207 3.0370934868319996 3.141502924428346 
0.5466666666666674 -0.09571099955047728 -0.264059490284258 0.03341795010464075 0.004784321917652492 0.03434569651110557 0.00413307893040149 3.0441897219840004 3.148877950253997 
0.5500000000000007 -0.10170008952176483 -0.2635259328747948 0.03344083213730612 0.003970781787255234 0.034340426501579965 0.0033002289396182327 3.0500075252429997 3.156818173854379 
0.5516666666666674 -0.104702671583709 -0.2631992870392659 0.03344612420464677 0.0035463345565771086 0.034330598626719624 0.0028623033373461615 3.060889634822 3.163906731862553 
0.5550000000000007 -0.11071720119043027 -0.26246502630418417 0.03343485664472119 0.0027412258387732647 0.03429466169417887 0.0020415727969121944 3.067464248975 3.1721464140873947 
0.558333333333334 -0.11674735717789894 -0.2615726176893584 0.03340594252633615 0.001896163917779291 0.03423927028082281 0.001207717212023507 3.0769387538319997 3.1779848149512717 
0.5616666666666673 -0.12278844983927555 -0.26058393344498015 0.03335632441550984 0.0011372217550134275 0.03416384635578541 0.000412842061267793 3.086386756795 3.187285569051495 
0.5650000000000006 -0.1288386626231787 -0.2594311304093532 0.0332887670377042 0.00033089730725733375 0.03406898859228431 -0.0004001110824208842 3.095589322005 3.1963708417354955 
0.5683333333333339 -0.13489509274290262 -0.2581413405734249 0.03320393521780866 -0.00046650749490056173 0.033955018925301256 -0.0012047895237452533 3.104537155194 3.2053398344544446 
0.5716666666666672 -0.1409527157729191 -0.2567061066256014 0.033098319737988977 -0.0012700177337174998 0.03382186846190249 -0.0020072216856577563 3.114571976304 3.2140761916185396 
0.5750000000000005 -0.1470115914234136 -0.255156979701778 0.03297864549658605 -0.002014792004755246 0.033677617390018635 -0.0027820199414136937 3.124062942844 3.2207712820635463 
0.5783333333333338 -0.1530659022401057 -0.25344372294826745 0.03283994546427343 -0.002799717214385168 0.03351409418071087 -0.003570240923226331 3.131578878532 3.22796293763247 
0.5816666666666671 -0.1591145819035782 -0.2515924952129472 0.03268681378768127 -0.0035710430423487923 0.03333295042986528 -0.0043471928426325745 3.139971396945 3.237321638434067 
0.5850000000000004 -0.16514834215119112 -0.24959277617433556 0.032507456088413544 -0.004348533448635479 0.03313321185795559 -0.0051215580208056055 3.152755716838 3.2457866209279156 
0.5883333333333337 -0.1711751238938545 -0.2474735236473856 0.03232458810382914 -0.005073153745833347 0.03291937302767964 -0.005868863036975341 3.159074756776 3.2547123149171466 
0.591666666666667 -0.17718136986291802 -0.2451984564580801 0.03211797734194392 -0.005816506451548708 0.03268607361818182 -0.006620236142867303 3.169554215026 3.263985941605465 
0.5950000000000003 -0.18316715348778226 -0.24277540033835987 0.03189469715354568 -0.006562141016644204 0.032435070118980835 -0.0073663928939300405 3.177943971988 3.2725644554624216 
0.5983333333333336 -0.18912777831580704 -0.24020283149344537 0.03165232184657709 -0.007312468124027277 0.03216632895435423 -0.008107522613292478 3.1864992089629998 3.2815025700081693 
0.6016666666666669 -0.1950675184358325 -0.2375219988513431 0.03140640376735198 -0.007984516537300795 0.031892815802000235 -0.008813153240593008 3.1992273027950002 3.288184591800402 
0.6050000000000002 -0.20097433577738216 -0.23467819466396067 0.03113990409471296 -0.00868739315937118 0.03160003193156147 -0.009527706744449277 3.204925358202 3.295012039464281 
0.6083333333333335 -0.20684235265060028 -0.2316723521414456 0.030848134079215498 -0.009419088936765846 0.031286876772434635 -0.010246484543527501 3.213428397404 3.304101203903447 
0.6116666666666668 -0.21267265583617376 -0.22851923636839572 0.030540359347864022 -0.010150098111397875 0.03095780438877893 -0.010955438569279968 3.2211892704659997 3.313552877476262 
0.6150000000000001 -0.21845968155071344 -0.2252229421891012 0.030212565927380655 -0.010872423444530068 0.030613851387087943 -0.011652335772805611 3.232848252508 3.322328531876072 
0.6183333333333334 -0.22421949891809098 -0.2218444112302792 0.029904023249069957 -0.011464543075143966 0.030273597001212682 -0.012293267750157433 3.247609164615 3.32933595492695 
0.6216666666666667 -0.2299202721597623 -0.2182877417711379 0.029558204563421665 -0.012118791592205969 0.029905384360908338 -0.012956164253761199 3.2537074127729997 3.3369816514320956 
0.625 -0.23556968808576406 -0.2145767901741008 0.02919763792993599 -0.012788157893390733 0.029519390367741483 -0.013615699228299583 3.257471197667 3.347123666123145 
0.6283333333333333 -0.2411543218589645 -0.21070551458715725 0.028802633729458342 -0.013485598407591387 0.029115198401878345 -0.014278014743657808 3.267430955261 3.3556541532641404 
0.6316666666666666 -0.24670234121064763 -0.20673332928874466 0.028436689057330055 -0.014093328938724952 0.028716995013656155 -0.01489594272436423 3.2746641771669998 3.363031595713883 
0.6349999999999999 -0.2521808029614647 -0.20260938038963047 0.02804107670758805 -0.014714273701258407 0.02829906235672658 -0.015514572726048642 3.285476358979 3.371026329672593 
0.6383333333333332 -0.2576013825784126 -0.1983574980673702 0.02764630021171242 -0.015302161195715036 0.027873062208570915 -0.016113016700938648 3.294333652871 3.3793892625205033 
0.6416666666666665 -0.26293690699113526 -0.19394084790005087 0.027205155380714836 -0.01593222179021123 0.02742128385427256 -0.01672120499022553 3.304461089747 3.3878006245875603 
0.6449999999999998 -0.2682199773396893 -0.1894158852624342 0.0267899716970592 -0.016493279081302284 0.02697264732190499 -0.017292497300186976 3.312628495155 3.3964992629355586 
0.6483333333333331 -0.2734213964507571 -0.18474792557839248 0.026349463152608908 -0.017056609445923125 0.026506847456919502 -0.01785952931704321 3.323354041571 3.404825628737302 
0.6516666666666664 -0.2785478603185622 -0.17994440239920673 0.025904107087350782 -0.017609425844899648 0.026029823762618476 -0.0184133893292949 3.329272243614 3.413406860280321 
0.6549999999999997 -0.2835786518486041 -0.17499239386826437 0.025419527547371316 -0.01817982475661774 0.025533360919051062 -0.018967662878997316 3.341285124944 3.4213104797129072 
0.6566666666666664 -0.2860552309162825 -0.17245480532762536 0.025158847099600562 -0.01848417334787935 0.02526472837649013 -0.019261705401751927 3.346930962855 3.4270100300810293 
0.6583333333333331 -0.2885277269895207 -0.16990810153703423 0.02493066341497133 -0.018737828310825107 0.025010892372176352 -0.01952998684575208 3.351968727578 3.433558414222065 
0.6616666666666664 -0.2934012121037141 -0.16471447063188896 0.02445675901445429 -0.019240143423191327 0.024514034756520364 -0.020036076404091108 3.358921421565 3.438497834154963 
0.6649999999999997 -0.2981798843874469 -0.15938371260539136 0.023966320817272416 -0.019745116263215467 0.024000800927183374 -0.020536349722138386 3.365389449209 3.444470189134361 
0.668333333333333 -0.3028602172936237 -0.1539239524670078 0.0234592041552551 -0.020239437065437828 0.023475204454148357 -0.021026023474089772 3.376209953883 3.4530245350694364 
0.6716666666666663 -0.3074241518502629 -0.14831434549099945 0.022906151730207092 -0.020767906088383616 0.022924641642131094 -0.021518307597063607 3.382816559314 3.461561180065038 
0.6749999999999996 -0.31192127580606593 -0.1426193523715664 0.022413147784984773 -0.021204882581062862 0.022394333762923158 -0.02196612998518807 3.392726437824 3.4703675345867144 
0.6783333333333329 -0.3162862349056518 -0.13677279029476452 0.02185623654348379 -0.021686181818034847 0.021830952813389537 -0.022424123369669563 3.40133243881 3.4784005013407198 
0.6816666666666662 -0.3205690042270996 -0.13083195569200343 0.021342060787115372 -0.022100828673501445 0.02128074267548946 -0.022847827013941224 3.4111739222720003 3.4864072177866197 
0.6849999999999995 -0.3247094389486188 -0.1247425889543312 0.020756959303711867 -0.02256112717616417 0.02069875639883234 -0.02328402413935994 3.419269332275 3.4930004521380655 
0.6883333333333328 -0.32876776958414317 -0.11856048026135858 0.020227953290741257 -0.02295944773732979 0.020133908403858536 -0.023684090486404755 3.425330327456 3.5012651067274327 
0.6916666666666661 -0.3326986526287657 -0.11226086167984395 0.01967084359696822 -0.023349441742480537 0.01955359662121725 -0.0240766514687972 3.438377805287 3.509391767110479 
0.6949999999999994 -0.3365066518562278 -0.10584432111255343 0.01910116928927036 -0.02373421234537271 0.01896266683736325 -0.02445746058525397 3.445661683216 3.5169468657364154 
0.6983333333333327 -0.3401651861689974 -0.09929246245051018 0.018472099347968875 -0.02415499275880089 0.018343817897736092 -0.02483906864046842 3.449713299491 3.5265492843171637 
0.701666666666666 -0.34372705530058606 -0.09265673742041951 0.017895480092252704 -0.024513481058851136 0.017745332199830988 -0.025186217222037566 3.4608048969559997 3.5355915721886015 
0.7049999999999993 -0.3471649663437611 -0.08592266324379483 0.017322884285278894 -0.024843403270069998 0.01714425067004871 -0.02551636323681096 3.472295768226 3.542820604147703 
0.7083333333333326 -0.350449403212299 -0.07906947429285781 0.016701346136509476 -0.025191208361906633 0.016519006164422034 -0.02584363328390324 3.479855577345 3.5504497028165694 
0.7116666666666659 -0.35361739632077194 -0.07212821468971915 0.016110896772521113 -0.025499881263988212 0.015905546506876367 -0.026148760211606212 3.48852724875 3.5578159611750007 
0.7149999999999992 -0.3566249787419721 -0.06507463569577962 0.015469472697741399 -0.025823146206972094 0.015268911809450891 -0.026450306456315076 3.496698231574 3.5650250457604207 
0.7183333333333325 -0.35953035628262586 -0.057947493972936415 0.014899252128649898 -0.026088868226469865 0.014657712991327954 -0.026719862669413882 3.504848558137 3.5735042000279145 
0.7216666666666658 -0.362261462795871 -0.05071159443460348 0.014261761840607352 -0.02637296539476306 0.01401540172963267 -0.026988736201728564 3.514122059495 3.5816306153239537 
0.7249999999999991 -0.36485377098883065 -0.04338832240933963 0.01363349504618802 -0.026638342335491925 0.013375423483898363 -0.027239029239434658 3.521765355572 3.5899821521817974 
0.7283333333333324 -0.3672855038031002 -0.03597322677872672 0.012976330462833799 -0.02689972169886909 0.012723238066249143 -0.027477963257657903 3.53013090912 3.598398724982389 
0.7316666666666657 -0.3696063465462919 -0.02849247723170378 0.012394952928295238 -0.02711072731387769 0.012098537935867959 -0.027687885573849973 3.539271585779 3.6066128871367966 
0.7333333333333324 -0.37070410333300163 -0.024719697027238946 0.012092150062604327 -0.02721481234180567 0.011762574595234276 -0.027795780166486157 3.548432563035 3.6132209344771953 
0.7366666666666657 -0.3727583871709421 -0.017104625513820304 0.0114337013614174 -0.027433426893836505 0.01110583845131663 -0.02799484587043647 3.552126606917 3.6204229834181425 
0.739999999999999 -0.3746627473268226 -0.00941544309308041 0.010785715616725524 -0.02763409826553614 0.010453801455505063 -0.028179215205530277 3.5600456482580003 3.6253253869001005 
0.7433333333333323 -0.37639628011106085 -0.0016498662857010952 0.01011125651530492 -0.027827836700640957 0.009791140272213505 -0.02835117793540003 3.5686659524390003 3.6328885189286444 
0.7466666666666656 -0.37800709928977033 0.006171506365064045 0.009511288251657223 -0.027980019576373062 0.00915621788411669 -0.028498129083587648 3.577727175319 3.641148195219359 
0.7499999999999989 -0.3794282758064679 0.01406612578201716 0.008856551612936935 -0.028132251564039788 0.0084963114439226 -0.02863740549269407 3.586922513773 3.648919157660309 
0.7533333333333322 -0.3806819747770717 0.02202583405028463 0.008195834669760859 -0.028275045121779516 0.00783414734502541 -0.028761687082770777 3.593823142525 3.6571368109809494 
0.7566666666666655 -0.3817681600089917 0.030042819146836056 0.007533378576514919 -0.028399726971916575 0.007172237818368898 -0.028870409178955114 3.603165947641 3.6653239295155453 
0.7599999999999988 -0.3826986052246672 0.03811263319739764 0.006896896843848926 -0.028504471552523003 0.006519972074348013 -0.028961608238328072 3.611579577494 3.6731738876551936 
0.7633333333333321 -0.3834657193078402 0.046232202684648144 0.0062752227218927925 -0.028590318292301704 0.005871388858549653 -0.029037135106549185 3.620085068312 3.681119706070368 
0.7666666666666654 -0.3840520092018459 0.05440209133332343 0.005637231954682827 -0.028665694161452444 0.005215167687802724 -0.02910180936069411 3.628335038233 3.6880818844931023 
0.7699999999999987 -0.38443716331060024 0.0626230425861053 0.004946006609053075 -0.028739495327702605 0.004539943979174066 -0.029155365104946526 3.634718030387 3.6956108905605882 
0.773333333333332 -0.3846448390787572 0.07088478083988486 0.00425240733280384 -0.02879868625817805 0.0038685621345873056 -0.029193104318500772 3.643390177824 3.704049063436935 
0.7766666666666653 -0.3847240906929329 0.0791725995967256 0.003657925927773898 -0.028821472577285404 0.0032364056291303567 -0.029211393151033473 3.655988764842 3.7113757143992787 
0.7799999999999986 -0.3845776383392916 0.08750159940101303 0.002971221110206065 -0.028845773425168177 0.0025665455845811924 -0.029219009432231595 3.6611002625910003 3.7188999992709793 
0.7833333333333319 -0.3842668944507991 0.0958605849824436 0.002318168326783601 -0.028857012157650064 0.0019133132994072488 -0.029210537830255817 3.66742144404 3.7279730617156432 
0.7866666666666652 -0.3837633826668926 0.10424234797558841 0.0016446950735655745 -0.028848678130801712 0.0012542618618476276 -0.029187814074802226 3.6786726759760002 3.7357147658586154 
0.7899999999999985 -0.38311051821334735 0.11264556590766804 0.0010403391350757994 -0.028826120955108545 0.0006228169280692586 -0.029149799122394668 3.686736551397 3.7432404418145477 
0.7933333333333318 -0.3822596217344311 0.12106578267348093 0.00041027380938605086 -0.028788507658859167 -2.0211892851285107e-05 -0.029099217119433154 3.695517515995 3.750640209835055 
0.7966666666666651 -0.3812020377362738 0.1295005310480759 -0.00026045756133344475 -0.028739063863731217 -0.000676174180526179 -0.02903562384374926 3.702815005704 3.757611877697997 
0.7999999999999984 -0.379974190828723 0.1379438600422555 -0.0008968313786777863 -0.02867412458456113 -0.00131492512291298 -0.02895813341320952 3.71180268007 3.765301409579482 
0.8033333333333317 -0.37855886206984785 0.1463930672500605 -0.001531293284415294 -0.028596594953467492 -0.001951157266002479 -0.028866534907877092 3.719817605822 3.773239124948289 
0.806666666666665 -0.3769807600244609 0.15484533687534202 -0.0021126181412053553 -0.028509222244428586 -0.0025666039290275777 -0.028762507914749408 3.7277301929610003 3.781322938562863 
0.8083333333333317 -0.37609775858543354 0.1590688758001425 -0.002448660914372549 -0.028456992384509196 -0.002911463697473138 -0.0287005706362414 3.735329661266 3.7879708568146144 
0.8099999999999984 -0.37516637239437617 0.16329081628025968 -0.0027862087807329515 -0.028400744885938554 -0.0032516303875043118 -0.028635225262464203 3.740006154474 3.7941607572966802 
0.8133333333333317 -0.3732073996551569 0.17173383974685247 -0.0033672306483350533 -0.028288335846003185 -0.003851608940870277 -0.028505244178044398 3.744048063809 3.799362475112295 
0.816666666666665 -0.3710201982033492 0.18015864099301185 -0.004021727334761301 -0.028149023474129158 -0.004480907858974925 -0.028357012890298683 3.753449215676 3.8044803275307144 
0.8199999999999983 -0.3686651752390564 0.18857296640065152 -0.004627832544025414 -0.02800691371795214 -0.0050878145488507664 -0.028198694456537804 3.7602917072679998 3.812131944787126 
0.8233333333333316 -0.3661132900275157 0.19696461878012658 -0.005242769208754311 -0.027846273364671843 -0.005697217242038866 -0.028028006998182503 3.769414828765 3.819176772526609 
0.8266666666666649 -0.3633737447862988 0.20533451260673016 -0.005847469258542707 -0.027677636181050604 -0.00629950082474956 -0.027844618188237913 3.776128612379 3.8265725600772376 
0.8299999999999982 -0.36044128415038884 0.21367363927791208 -0.00645197613563221 -0.027491729051409997 -0.006898962438916967 -0.02764766578293143 3.785484520809 3.8345077179729388 
0.8333333333333315 -0.35733252509713676 0.22198459353370958 -0.007022786292761953 -0.027302520400761653 -0.007482736626782893 -0.027440567890279294 3.793190870945 3.842216833591785 
0.8366666666666648 -0.3540329340119253 0.23025739378646606 -0.007588896310443484 -0.02709885639742256 -0.0080635137587452 -0.02722021777257988 3.801872262024 3.8499250367525604 
0.8399999999999981 -0.35050576893463314 0.23847931827027416 -0.008223919552430244 -0.026864128758201017 -0.00866478870561982 -0.02697905763550945 3.808498965263 3.8576685685013037 
0.8433333333333314 -0.34684575503402926 0.24667059842588562 -0.00873873626412972 -0.02664765698989446 -0.009215911340878458 -0.026739916572257078 3.8189959808960006 3.865214840273076 
0.8449999999999981 -0.344916531648932 0.2507388023110385 -0.009050021964145148 -0.02651715033703639 -0.009530767499570991 -0.026600037629001788 3.8255434100729997 3.871205633666358 
0.8483333333333314 -0.34092274364029984 0.258840728693177 -0.009654592762461956 -0.02625792951565815 -0.010102658186336322 -0.026332727109560555 3.8271140796300003 3.8790204332679834 
0.8516666666666647 -0.336806621446883 0.26690637132160544 -0.010119640144004623 -0.026027890797504404 -0.010622509576250438 -0.02607310915463268 3.839455027717 3.883680523411146 
0.8533333333333314 -0.3346555273224108 0.27090676767101435 -0.010394475402497438 -0.025888957326144987 -0.010918358552899243 -0.025922097095676333 3.8486033077359996 3.888269912496476 
0.8566666666666647 -0.33020887993855086 0.27886105567572456 -0.010946301898706155 -0.02560551291303952 -0.011464360825302666 -0.025630058404372602 3.850039701435 3.8955985593882305 
0.859999999999998 -0.32556024790763505 0.2867440841946479 -0.011520892971914195 -0.025303537205432464 -0.01201217939161725 -0.02532209803834179 3.854902844569 3.9024715658177986 
0.8633333333333313 -0.3207260923040694 0.29455518790419893 -0.012086880104550253 -0.024990587696950187 -0.01254926457172767 -0.025003981395061214 3.8630984213080004 3.910913300975459 
0.8666666666666646 -0.3157470748975329 0.3023093145729398 -0.012564698952015176 -0.02470543696821215 -0.01304973283964117 -0.024689567242973554 3.871859933138 3.918563107510165 
0.8699999999999979 -0.31054239438107195 0.3099596346492426 -0.013117917094490457 -0.024363287140536066 -0.01357622957800686 -0.02434609469272686 3.8810613275669996 3.9256105865531166 
0.8733333333333312 -0.3051785331097607 0.3175387911154794 -0.013615740659800514 -0.024038264849296456 -0.014074467553723657 -0.02400305760809951 3.888807012479 3.9330776502168305 
0.8749999999999979 -0.3024141983875397 0.32128658513483965 -0.013890036763156576 -0.023854736731460133 -0.014348748950286871 -0.023809725699433237 3.8971426253359995 3.939389167918668 
0.8783333333333312 -0.2967613176248525 0.3287194024090372 -0.014409785799809685 -0.02349273780502302 -0.014841630386175753 -0.023449071772561114 3.901406281473 3.9457421467660057 
0.8816666666666645 -0.29095845639470364 0.3360733156988132 -0.014862067147479214 -0.023154366253736892 -0.015306809458328186 -0.023090591252165227 3.910526613874 3.9506097801600415 
0.8849999999999978 -0.2849393941893622 0.34330237632976407 -0.015382212432715313 -0.02275645603658109 -0.015793489168836328 -0.022701769550773576 3.9178719018930006 3.9579389063455164 
0.8883333333333311 -0.27877134288679073 0.35044668870979295 -0.01583889348786947 -0.022387905315822177 -0.016248948435765465 -0.02231861193381668 3.925160211245 3.9658538253361244 
0.8916666666666644 -0.27240927040684715 0.3574671681685604 -0.016325474539086202 -0.021979187371331817 -0.01671093931519735 -0.021914261728763484 3.93377644993 3.973362020768237 
0.8933333333333311 -0.2691705719268656 0.36094189891776257 -0.016550873194901533 -0.021784309291118114 -0.01694716611099112 -0.021700571777865718 3.940539357822 3.9799471232081856 
0.8966666666666644 -0.26258083704007956 0.3678155673254616 -0.01696219891311284 -0.02140930815590383 -0.01736879614809339 -0.021302818988322203 3.9457102490979996 3.9870044997874756 
0.8999999999999977 -0.2557943327565253 0.37454907450539004 -0.017418061550184372 -0.020982854073336884 -0.01780363785019906 -0.02087743027082417 3.953331820481 3.9919922705502358 
0.903333333333331 -0.24885609341329692 0.38117352166631574 -0.01783240264835244 -0.020575591081861747 -0.018216639475971713 -0.020454215432603562 3.9608160514290005 3.9994190162847176 
0.9066666666666643 -0.24173035635015508 0.3876502136212625 -0.018280958613665275 -0.02011850233204457 -0.018637406597553835 -0.020008513667956307 3.9694503613350003 4.006143689228868 
0.9099999999999976 -0.23447165412933133 0.39402476668541064 -0.018659075172235008 -0.019711121163997418 -0.01902476117162813 -0.019576372893866212 3.976764070894 4.013389644209381 
0.9133333333333309 -0.22703366921940904 0.40024464604164994 -0.019063996788651474 -0.0192566011367131 -0.0194181429373457 -0.01912033947897962 3.985341957266 4.020736675722438 
0.9149999999999976 -0.22324548424966384 0.4032942288746049 -0.01928192691227269 -0.019009503040610512 -0.019630924481641138 -0.018867244566814934 3.9916717291440005 4.027219865572857 
0.9166666666666643 -0.21943761288109925 0.4063277357871153 -0.01945810757114531 -0.018798851438504054 -0.01982244468052552 -0.01863154854088589 3.9967724485190006 4.033241770888988 
0.918333333333331 -0.21558262673608133 0.4093170529585088 -0.019648026931085465 -0.018569422704985555 -0.020016854404874884 -0.018387682537672423 4.000219574428 4.036733445848144 
0.9199999999999977 -0.2116815634541509 0.41226175085032174 -0.019850253265286576 -0.018321356060297233 -0.020212687017533815 -0.01813699709916311 4.004255630315 4.040435129121562 
0.9216666666666644 -0.20774232954160504 0.4151691867148936 -0.020049629204444988 -0.01807035844322744 -0.02040355766537852 -0.017886590127533908 4.008998620052 4.04402783166613 
0.9233333333333311 -0.20378196131634851 0.41805826211163216 -0.02021274979465221 -0.017855219399783823 -0.020577102227591543 -0.017651130168177986 4.013216404442 4.047640017717673 
0.9249999999999978 -0.19978435624736327 0.4209106624424572 -0.020372499764364414 -0.01764029001068166 -0.02074815992979212 -0.017413599714893868 4.016369609955 4.051374519032745 
0.9266666666666645 -0.19573711625691934 0.42371158099152273 -0.02055436686420416 -0.017396930827863623 -0.020925876483524758 -0.017162789168947645 4.018606695609 4.0554259623730715 
0.9299999999999978 -0.18752746339670304 0.42918977706603006 -0.020919814362122112 -0.016890395338669373 -0.021251517205026632 -0.01668488163913895 4.023581722052 4.060429115969021 
0.9333333333333311 -0.1792036503652878 0.43454198002762506 -0.021213566140182487 -0.01644153292216347 -0.021552409606519995 -0.01622173071692301 4.034431718324 4.064328040684711 
0.9366666666666644 -0.17070384598096797 0.4396915790215951 -0.021565240681545503 -0.015904672721968705 -0.021869723090800458 -0.015716100333082628 4.039373799477 4.07090467573057 
0.9399999999999977 -0.16209397145755983 0.4447207578730075 -0.0218491366084891 -0.015451619011065721 -0.02215390439247314 -0.015235457112204365 4.0442899035529996 4.079654709676613 
0.943333333333331 -0.15333374785148768 0.44955574085765104 -0.022152135603949 -0.014942138294624697 -0.022442389776160948 -0.014726714101239102 4.0534803464669995 4.08720820653328 
0.9449999999999977 -0.14889386732636817 0.45189403286973484 -0.022319599979075917 -0.014655739077733385 -0.02260025007079594 -0.014440708984303996 4.061347265771 4.093106758267162 
0.9466666666666644 -0.1444373748565538 0.45421292720133094 -0.022452342532762994 -0.014416223911186243 -0.022739890928578865 -0.014177246457024839 4.0660804487740005 4.098931854180495 
0.9483333333333311 -0.13994828497566636 0.4564855660811668 -0.022583175033015296 -0.014170756669916055 -0.02287701705785053 -0.013911597537734688 4.071147718478 4.102135625332082 
0.9516666666666644 -0.13085867988284422 0.4608702654874037 -0.022869794198032953 -0.01362181833682325 -0.023134093716839832 -0.013393027598018525 4.074731728816 4.106583322042904 
0.9549999999999977 -0.12166838502364756 0.46511663171990414 -0.023099736220181598 -0.01315279361833364 -0.02336489751208988 -0.012895723790824876 4.081560537636999 4.112353117289896 
0.958333333333331 -0.11234794311915292 0.46915681437000467 -0.023339031984956547 -0.012634711879658029 -0.02359683099981691 -0.01237156085857255 4.090267749052 4.119350546496025 
0.9616666666666643 -0.10290537824505308 0.47300046916971666 -0.023578918547975537 -0.012093472493005537 -0.023822615756269483 -0.01183586456303054 4.09741958818 4.125754223717072 
0.963333333333331 -0.09814104298690883 0.47485016449236844 -0.023695918899460294 -0.011819319216931216 -0.023939809874197054 -0.011546475222457386 4.104268437289 4.131912563600637 
0.9649999999999977 -0.09334641225029808 0.4766463326981894 -0.02381540344708019 -0.011532990125492781 -0.024053950035606425 -0.011255450575367365 4.107549609096999 4.137766598358566 
0.9666666666666645 -0.08852479065822491 0.47839216239806115 -0.023931719807396848 -0.01124164408678189 -0.024163662233805186 -0.010965770545050657 4.11313864332 4.1412244509552245 
0.9683333333333312 -0.08368363425215901 0.4801048493879992 -0.024030922762814967 -0.010980444683969075 -0.024263474626907006 -0.010690127676831473 4.1170682379959995 4.144693942995417 
0.9716666666666645 -0.07392714050809587 0.48339392021532107 -0.024213058327683067 -0.010477774687199978 -0.024437398560599233 -0.010178504031218949 4.12005720061 4.149761363731058 
0.9749999999999978 -0.06405870077872809 0.48645363550227394 -0.02440620185678249 -0.009911138924293055 -0.024611860697433874 -0.009634181476940618 4.1286498737979995 4.1548796439179805 
0.9766666666666645 -0.05908686025473484 0.4879066893458458 -0.02450070405316574 -0.00962406683117708 -0.024701940983350427 -0.009339256794374418 4.1348254381 4.161013206568657 
0.9799999999999978 -0.049081446975363825 0.4906780354403885 -0.024663674942304446 -0.009083663592592826 -0.02485265143456409 -0.008805844967894383 4.140079825486 4.167747408268347 
0.9833333333333311 -0.03898199649898211 0.4932366701919454 -0.024822329215241957 -0.008526809938425625 -0.0249950889833557 -0.008259595433835143 4.146680115343 4.17287733939431 
0.9866666666666644 -0.02880767019063353 0.49561987034350996 -0.024946798373298364 -0.008033452894179189 -0.025119816875736674 -0.007730456570762656 4.154451603053 4.180072524251284 
0.9899999999999977 -0.01854309649821875 0.4977628913575571 -0.025076421337597403 -0.007479321571128475 -0.02524201071062791 -0.007173205368070812 4.162704179893 4.186353522988903 
0.9916666666666644 -0.013378260720084367 0.498745797052495 -0.025143301834098384 -0.00718397214004053 -0.025305244487054315 -0.00686622053176239 4.168893831178 4.1922750745998005 
0.9933333333333311 -0.00819722567862845 0.49968402939289586 -0.02520203134709571 -0.0069060475542620904 -0.025361922294853664 -0.0065708096268420335 4.172625800167 4.198208627183693 
0.9949999999999978 -0.00299592820464341 0.5005574388311983 -0.02526184887346496 -0.006605850098496347 -0.02541661702208268 -0.00626947581945142 4.17739385241 4.201575063769036 
0.9966666666666645 0.0022238656655697697 0.5013731480238726 -0.02532034314823259 -0.006298214851151793 -0.02546766682469552 -0.0059687274779976485 4.181171729087 4.205026328902999 
0.9983333333333312 0.007453918057201286 0.5021617265056834 -0.025362167257135047 -0.0060448589281327444 -0.025509991379922464 -0.005691820272827164 4.1855747930280005 4.208670686300667 
0.9999999999999979 0.01270365267273096 0.5028847052408842 -0.02540730534547549 -0.005769410481770475 -0.025551226118900042 -0.0054050597405346235 4.187990727573 4.212396541549433 
1.001666666666664 0.017969113471243605 0.5035539829788508 -0.025448989852731276 -0.00549622130991582 -0.02558891680489018 -0.0051198341418975946 4.191636224973999 4.216230229645885 
1.003333333333331 0.023251448517589833 0.5041573348791386 -0.025490669085559813 -0.005201384005184276 -0.025624836067816244 -0.004826898598709717 4.196321163815 4.219568772586523 
1.004999999999998 0.028549705269018507 0.5047003616674528 -0.02553159766453196 -0.004896630167347165 -0.025657784483732283 -0.004532068681287749 4.199828569813 4.2230455386290275 
1.008333333333331 0.039177134658027135 0.5056705941306215 -0.02558218010443361 -0.004389740717049363 -0.02570286336613159 -0.004019472793162393 4.204846517133 4.22755688037228 
1.011666666666665 0.049870779014578794 0.5063470306544358 -0.025648915268381454 -0.0037442485167957303 -0.025745337004265394 -0.0034467755027770552 4.209467173849999 4.232803963365918 
1.014999999999998 0.060604126834197115 0.5068458987663617 -0.025688315650115746 -0.00319640346059801 -0.025771756195780253 -0.0029089371782774487 4.218264680448 4.240301270362277 
1.016666666666665 0.06598642170759596 0.5070166718455269 -0.02570223909308815 -0.0029360833999764976 -0.025782356463510826 -0.002621175613855664 4.2251261179820006 4.2457880543466855 
1.018333333333332 0.07137845727219361 0.5071225156325792 -0.025712582959160835 -0.0026604316287548034 -0.025790202529460106 -0.0023292340053154836 4.23059123462 4.2505663905141455 
1.019999999999998 0.07678103872500137 0.5071590449695479 -0.025722179214425326 -0.0023610945983287947 -0.025795363220973012 -0.0020306032826971077 4.23447002225 4.253715616846699 
1.021666666666665 0.08219238692825073 0.5071424187896308 -0.025728697352798906 -0.002070793897603589 -0.025796776634634637 -0.0017388152561657044 4.237698223622999 4.257535961713038 
1.024999999999998 0.0930367224828578 0.5069639770477284 -0.025728118299493005 -0.0015474049854405406 -0.025788179875685102 -0.0012175264191915947 4.2416244204160005 4.2623637308162445 
1.028333333333332 0.10391112955621136 0.5065276572022437 -0.02572011781712688 -0.0009741642094499998 -0.025769357219672717 -0.0006690044756216817 4.248505503724 4.2675533693585095 
1.031666666666665 0.11480785373788321 0.5058872038174502 -0.025699217984645927 -0.00046131248349037585 -0.025738604900414963 -0.0001377657396818277 4.255993916384 4.274787755670722 
1.033333333333332 0.12026323414093229 0.5054616047039439 -0.025684387770188253 -0.00017068864962145643 -0.025718071781964294 0.00016476770361628645 4.263321197375 4.280559787487985 
1.036666666666665 0.13118475066202967 0.5044316172837042 -0.02564576597602349 0.00041356141110199127 -0.0256697484034272 0.0007163765478611639 4.267096139447999 4.286985229253663 
1.039999999999999 0.1421163113829923 0.5031841717692184 -0.025595140114542933 0.0009581440353403023 -0.02561002353350758 0.0012551304962893362 4.274901863437001 4.292063726543349 
1.041666666666665 0.14758364525939208 0.5024546023153648 -0.025564118537003407 0.0012635310870514848 -0.02557298366255746 0.0015598221159655035 4.281944544291999 4.297841949523577 
1.043333333333332 0.15305244636337062 0.5016773343612645 -0.02553187988482368 0.0015449426363622688 -0.025534350975749687 0.0018493255617934024 4.285112306772 4.303058536277697 
1.044999999999999 0.15852134346925198 0.5008465791454174 -0.025496981127515937 0.0018137432415716293 -0.025493146061204536 0.002131098394554276 4.289424688809 4.306336891772789 
1.046666666666666 0.16398903546914448 0.49995263287796793 -0.02545812346974649 0.0020891416609617255 -0.025448715435724634 0.0024137362463413914 4.293434580576 4.309709304186026 
1.048333333333332 0.16945438276500563 0.498993461195899 -0.025414334981556014 0.0023750220027669564 -0.025400912398750503 0.0026983355678250054 4.297889810681999 4.313001738224264 
1.049999999999999 0.17491756631429375 0.49797179867570257 -0.025367288534900338 0.0026657447585074533 -0.02534999821126996 0.002982178891835996 4.30145372161 4.3164767096666905 
1.051666666666666 0.18037923481960583 0.4968979493321677 -0.02531959602741185 0.0029405458624127785 -0.025296990645827466 0.0032575214940752106 4.304558596477 4.320259291852859 
1.053333333333332 0.18583960239218078 0.4957779582511084 -0.025273003553063812 0.0031871934812652534 -0.025242512170900178 0.0035213500624045047 4.307636542136001 4.324014794108104 
1.054999999999999 0.19129350535226664 0.494585020162622 -0.025218504845757814 0.0034591709214653317 -0.02518347514920144 0.003795730287487864 4.312649628044 4.327261595120253 
1.056666666666666 0.19674091688142767 0.49332166612990774 -0.025157370426142092 0.0037513033032843413 -0.02512034422900647 0.004076221975912286 4.316969918127 4.33033023087539 
1.058333333333332 0.20218554113943094 0.4920098801759529 -0.025098335676761646 0.0040195243576349226 -0.02505608150530056 0.004344926217325795 4.31933740993 4.3340282479518075 
1.061666666666666 0.21305940632741185 0.4892192965243871 -0.024977843982555197 0.0045273444911714455 -0.024928804748323097 0.0048343869950081 4.322570869181 4.339026663335466 
1.064999999999999 0.22390149881868235 0.48617809955555663 -0.024840494111329648 0.0050524772423283845 -0.024787123610412742 0.005340607431244537 4.330771593635999 4.343902448113396 
1.066666666666666 0.22930741284098663 0.4845532149519209 -0.024762406401124037 0.005342058248266927 -0.02470382802999843 0.005626607191098365 4.337601676045 4.3495664800584395 
1.068333333333333 0.2347083859715887 0.4828873444917339 -0.024690125544985224 0.005592554181818023 -0.02462203554913417 0.005892449058057192 4.340944780235 4.355069681166658 
1.069999999999999 0.24009846500954066 0.48116082972614105 -0.02461308804446093 0.005843286686361104 -0.02453769956920812 0.0061571515082747275 4.345536783498 4.358030159023766 
1.073333333333333 0.250850101391078 0.4775380365850128 -0.02445844379033612 0.006321216153611753 -0.024374854500591236 0.006638112229057136 4.348844478464 4.362052093589981 
1.076666666666666 0.26154995972601947 0.4736551707903774 -0.024284521639658944 0.0068355120581879555 -0.02419511992507506 0.007139008740794817 4.355158747745 4.367226087629966 
1.078333333333333 0.2668770834045564 0.47161213287824505 -0.024186925358652033 0.0071146233869273994 -0.024091013898679153 0.007419015194124634 4.362121159883 4.373295545789578 
1.08 0.272185837688441 0.4694956812398726 -0.024077707347029 0.0074198519676273444 -0.0239823197677298 0.007702500454233041 4.365897990853 4.37870190394165 
1.081666666666666 0.27748420570648 0.46733279192947813 -0.023974184585919885 0.007697355169383313 -0.023875768314691015 0.007968908090040583 4.3696438787269996 4.382348325151386 
1.083333333333333 0.2827705988867653 0.4651208278439422 -0.023874531106865746 0.0079525317452581 -0.023769861904658518 0.008223785249791338 4.373639364455 4.385937086988508 
1.085 0.2880434324689293 0.46285920011507387 -0.023776928848706292 0.008186699069131543 -0.023663893026143856 0.0084699042293645 4.378679262602001 4.388985566673031 
1.086666666666666 0.2932994431706719 0.46054013687389317 -0.023676202822547187 0.008415555626633061 -0.023555410841588686 0.008714447862564811 4.38393180299 4.391628827273784 
1.088333333333333 0.29854584573345105 0.4581820275701865 -0.023588134034687527 0.008602492393665126 -0.02344974538714023 0.008943571485515445 4.387380101984 4.394614988841319 
1.091666666666667 0.3089752541309747 0.4532587722886575 -0.023386228370542828 0.00903115876310525 -0.023234937888117257 0.009392054901805391 4.389399657594001 4.399216809047008 
1.095 0.3193053143872495 0.44803714915878967 -0.02312933002641615 0.009578930513065945 -0.02298986861775376 0.009885596927089846 4.394061920645 4.404600893781639 
1.098333333333333 0.3295544740360483 0.4425823590833424 -0.022865127115724092 0.010117310808512218 -0.0227371567684847 0.0103681808755553 4.400566889318999 4.411957408543758 
1.1 0.3346496040287412 0.4397742145352895 -0.02273543053576152 0.010370264741863 -0.022599650245968717 0.01062226019373086 4.407667086812 4.417796435293771 
1.101666666666667 0.3397156097211051 0.4368952838371954 -0.022590148855088345 0.010646684161152848 -0.022456649983601917 0.010880378145169733 4.412180256794 4.422794027626142 
1.103333333333333 0.34476232386828903 0.4339659615064907 -0.022450291005093263 0.01090608654038344 -0.022316013095813325 0.011126421122090335 4.415745407997 4.426322354970072 
1.105 0.34979400017784007 0.4309973234885015 -0.02232570606914141 0.011126641698135207 -0.022180838647145706 0.011354981769147732 4.419904418929 4.429909304765144 
1.106666666666667 0.3548047001915868 0.42797917500054844 -0.02220585687517512 0.01132907610616492 -0.022045810889424255 0.011577068307327687 4.424713982508 4.432985439140847 
1.11 0.36473516457043387 0.4217444117596257 -0.02192970051982176 0.01178087596187456 -0.0217766313748603 0.012004713818601742 4.429240774595 4.436921185752695 
1.111666666666667 0.3696601283613513 0.41853737012604986 -0.021786460536242183 0.012011844913409642 -0.021623934460695382 0.01224114082023986 4.434925123128 4.440964107513562 
1.115 0.379441002361935 0.411976634140475 -0.021519274887998284 0.012420574357012385 -0.021345157396004732 0.012653191124816054 4.439245482021 4.447523380121893 
1.118333333333334 0.38908356320535986 0.405148918675312 -0.02119416698227359 0.012904071744942949 -0.021036532114149076 0.01309398296209413 4.446586007259 4.4521460606827725 
1.121666666666667 0.3986335739208612 0.3981390652025749 -0.02091322115041422 0.013296258778511896 -0.020736235456233265 0.013500465673010664 4.453543264218 4.458929365565594 
1.125000000000001 0.4080379863626978 0.3908757264596642 -0.02058084389052331 0.013743675915532909 -0.02040994126959239 0.0139265815829413 4.461320443522 4.465357475068372 
1.128333333333334 0.4173111013434998 0.3833888043345302 -0.020236078649343483 0.014190605848045436 -0.02007556636109098 0.014346142884541335 4.4677587766 4.4716332291004495 
1.131666666666667 0.4264543951988794 0.3756918021916009 -0.019892253473923815 0.014614367974340944 -0.01973697973368599 0.014752088460284585 4.475232620739 4.478278127703175 
1.135000000000001 0.4354773397193545 0.36780207116287156 -0.019578615408132393 0.014984824816597587 -0.019400712967815814 0.015136448050328544 4.481591109689 4.485347075849459 
1.138333333333334 0.4443410894135533 0.35968295421995 -0.019227699564668535 0.015380092752527082 -0.019044473386360117 0.01552840452917631 4.489810356619 4.491981541056791 
1.140000000000001 0.44870863649576387 0.35553369692463627 -0.019032176227122603 0.015595954464228859 -0.018841503594268394 0.015746473119711446 4.496526900091 4.497361848203598 
1.141666666666668 0.45304800108586313 0.3513445881692786 -0.018854362841678213 0.015784936776668056 -0.0186484277232275 0.015947884261002465 4.500884306505 4.502533594922103 
1.143333333333334 0.45735011062809633 0.3471042153778438 -0.01867736838031227 0.015970531362510802 -0.018455762698501355 0.01614415769314259 4.503137658472 4.506047617308945 
1.145000000000001 0.46160350070438777 0.3428015458490137 -0.018479512238605653 0.01617548473462648 -0.018255423504872137 0.0163444671106725 4.506731377215 4.509600404955567 
1.146666666666668 0.46580998410477525 0.3384394160862553 -0.018265662208465226 0.0163948195363394 -0.018050241772845532 0.01654540659710224 4.509585814185 4.513117016657502 
1.148333333333335 0.469982888289789 0.3340353446453039 -0.018063709235106654 0.016594208794899413 -0.017851682483980114 0.016734613697737655 4.515046265935 4.516439918414006 
1.150000000000001 0.4741344126591564 0.32960219862540036 -0.017899281787118512 0.01674864288553847 -0.017666999023645935 0.016904976011021366 4.518948151596001 4.519497037618949 
1.151666666666668 0.4782407642688403 0.32511463484856185 -0.017726017123622567 0.016909547117521472 -0.01747561173656298 0.017078305737079857 4.52169284826 4.522786437779919 
1.153333333333335 0.4822974388119741 0.32057015726165716 -0.01753612308973428 0.01708266687272115 -0.017276411767930377 0.01725572664119157 4.52573052583 4.525901711998992 
1.155000000000001 0.48629783838893265 0.31596266816372426 -0.017317613490742057 0.017280965091757236 -0.01706633377913319 0.017440360157141233 4.528928683538 4.528835901231789 
1.158333333333335 0.49421437272880747 0.3066463682722951 -0.016968670920824575 0.017580812347807655 -0.01670649318362266 0.017741437090097567 4.532330245475 4.53330213668177 
1.160000000000001 0.49809460888138896 0.3019043009011326 -0.016768824180435474 0.017750480373365 -0.016493460322857423 0.017916734507557208 4.538468864457 4.537297650383123 
1.161666666666668 0.5019186565191994 0.2971052002111557 -0.01654530135198609 0.017936582012988787 -0.016273387379724502 0.018094355247854466 4.542766247946 4.542282125456376 
1.163333333333335 0.50568616502188 0.29224806984459556 -0.016298574057029436 0.01814194788154079 -0.016046681042599598 0.0182736547262789 4.544901407429999 4.545865315788509 
1.165000000000002 0.509437666730408 0.28737149445982674 -0.01611087200121247 0.018290260429517632 -0.015844918853039958 0.01842730957140748 4.549311849265 4.549607493958423 
1.166666666666668 0.5131531843377377 0.28245957791893356 -0.015943397593624318 0.018414177495458487 -0.015648488117742887 0.018572892312776257 4.554673056141 4.552319909832184 
1.168333333333335 0.5168083953514905 0.27749051542155007 -0.015748654710885594 0.01855818796391307 -0.01543812908127462 0.018726584681439118 4.557514754813 4.555038593207958 
1.171666666666668 0.5239462542693732 0.2673904960296213 -0.01529863053592493 0.018890987445657988 -0.01502671173049519 0.01901744895381141 4.559524373747 4.55971623837333 
1.175000000000002 0.5309139012939855 0.25712985365725755 -0.01489513666663059 0.019179129879440523 -0.014619997692492781 0.01929123031586777 4.56531192726 4.5654530057850415 
1.178333333333335 0.5376473352100957 0.2466733926166235 -0.014419051451266622 0.019500526860469092 -0.014181108602529524 0.019575965222352137 4.574722028398 4.571780363728873 
1.181666666666669 0.5442206899587396 0.23607954891828198 -0.01402737772685042 0.019746038351128536 -0.013765429343715052 0.019830974979310634 4.582095933262 4.577676943232425 
1.185000000000002 0.5505565680989211 0.2252991762377383 -0.0135739047623167 0.0200218979267254 -0.013319721424576825 0.020094920745076295 4.588493640626 4.5837476135623305 
1.188333333333335 0.5566945299462184 0.2143645127140457 -0.013146181609886844 0.020271776241176136 -0.012878090300682654 0.020343121836151334 4.594555508761 4.5904837696338365 
1.191666666666669 0.5626097294520703 0.203268930524735 -0.012702783994966344 0.020517278825329843 -0.012425831678229748 0.020585249901043157 4.601688433544 4.59722448838826 
1.193333333333336 0.5654597618949796 0.19764837605352994 -0.012429682996292836 0.020665891030288763 -0.012158651692840583 0.020724961207888526 4.6089428121900005 4.602588336633705 
1.195000000000002 0.5682727920218066 0.19200106960657576 -0.012193065143306746 0.020789675479958525 -0.01191221586028779 0.020848898422326068 4.612563572536 4.607770469370524 
1.196666666666669 0.5710390818349218 0.18632177638223002 -0.011974440618983407 0.020900201166029118 -0.011674514243564693 0.020964477270462134 4.615508247486 4.611250586202991 
1.198333333333336 0.5737466761355321 0.1806051715894954 -0.011750874276235343 0.021009229129845295 -0.011435323547500431 0.021077574515120795 4.619814294438 4.614384711806613 
1.200000000000002 0.5763899490810341 0.17484834655353237 -0.011512078607877665 0.021123700142858984 -0.011190952436423762 0.0211901436918428 4.622912878447 4.61749268504718 
1.201666666666669 0.5789601227082968 0.16904804814003987 -0.011241450649526523 0.021251255747634545 -0.010936543944676358 0.02130455591267258 4.626819086369 4.620748873024864 
1.205000000000003 0.5839691936797008 0.15736411027308692 -0.010784496118676283 0.021456062231077207 -0.010499671127822907 0.021488916840444405 4.629680002484 4.625301146885157 
1.206666666666669 0.5863822469685904 0.15146969251150338 -0.010548330001333182 0.02155719851939824 -0.0102513401133969 0.021590529189621926 4.636945741954 4.629139097784007 
1.208333333333336 0.5887211636735704 0.1455355650332865 -0.010281953914509138 0.021668549432288294 -0.009994190390524404 0.02169301461971121 4.640861241345 4.633799880723544 
1.210000000000003 0.5910042655932795 0.13957026409195608 -0.010022906220906678 0.021774235285540785 -0.009743216173591307 0.02178982441471608 4.643851946872 4.636918197124763 
1.211666666666669 0.593250537175287 0.13358394496926884 -0.009810038526725446 0.02185514949416044 -0.009510776691244338 0.021875502056119767 4.648006599178 4.6400618393220405 
1.213333333333336 0.5954283503532818 0.12756244028694755 -0.009580965220455156 0.021940841827014754 -0.00926987462183193 0.02196186463766356 4.65105860661 4.643187937662648 
1.215000000000003 0.5975453313340503 0.12151088484952238 -0.009351796912514683 0.022022268597732927 -0.009028515213246546 0.022045446282679126 4.655444935937999 4.6462646771734795 
1.216666666666669 0.5995760423689553 0.11541844712261383 -0.009072503845107925 0.022122329583029423 -0.008768455314076773 0.022133498849366454 4.657873735449001 4.649443089520141 
1.218333333333336 0.6015493516003888 0.10929762676228685 -0.008801655453306695 0.0222172728373102 -0.008514759593206023 0.02221588379029546 4.660619688004 4.653234792222475 
1.220000000000003 0.6034679623601079 0.10315124429039116 -0.008545478831208136 0.022302715213779047 -0.008268122653577015 0.022292541348691713 4.664566694597 4.656755565916025 
1.22166666666667 0.6053279866371323 0.09697898890794396 -0.00829700553849952 0.022380546607845556 -0.008024394531027879 0.022365181940579265 4.669210132592 4.659665752467812 
1.223333333333336 0.6071173699608988 0.09077621517775879 -0.008032921238873841 0.02246133646049493 -0.007774302653508203 0.022437130387050058 4.67243849243 4.662700020857697 
1.225000000000003 0.6088632856878297 0.084553311100667 -0.007808354146609314 0.022525597472927077 -0.007538979263136292 0.022501164715920605 4.676013612592 4.666069485753329 
1.22666666666667 0.6105557383918941 0.07830744327794306 -0.007604081682515595 0.022580295147314546 -0.007308056171015376 0.022561040436297683 4.6792940710519995 4.669276083680005 
1.228333333333336 0.612167152706769 0.0720304887701255 -0.007365708034442872 0.022642983933200276 -0.0070612317631633115 0.022623259313928515 4.683059771263999 4.672265346476633 
1.230000000000003 0.6137061630036899 0.06572551849197465 -0.007111243390566026 0.022708840300122057 -0.0068085154243399115 0.02268442243687055 4.685603939753 4.67548148357231 
1.23166666666667 0.615161748563206 0.05939046435671237 -0.006819374161917379 0.022783328310263886 -0.006543546712570292 0.02274621325286147 4.688730880945 4.678920325937326 
1.233333333333337 0.6165683080978644 0.05303628740824512 -0.006559611908185421 0.022845863213588835 -0.0062937110891657655 0.0228007368554968 4.692249963685 4.682377109858172 
1.235000000000003 0.6179289540467126 0.04666459011526203 -0.006338881808616048 0.022894586717818206 -0.006057736302291117 0.02284872608418209 4.6956584310950005 4.685690870870837 
1.23666666666667 0.619219534455159 0.040270444709998736 -0.006109566305092241 0.0229407101676083 -0.005815653022765099 0.022895649966687602 4.700693511181 4.68838057144763 
1.238333333333337 0.6204205123277097 0.03384807266588609 -0.005833263692459539 0.022997155444583712 -0.005555203184335444 0.022944819612842678 4.703129437408 4.691045347468972 
1.240000000000003 0.6215676399774215 0.027407443706604934 -0.00558213670378161 0.02304535680311466 -0.005306223581327818 0.02298839702368261 4.7062260931590005 4.694462267507668 
1.243333333333337 0.623708220092451 0.014477033313212883 -0.00517372142864989 0.023111329510184356 -0.004874473107216892 0.02305407534128279 4.7100054818379995 4.698831479350895 
1.24666666666667 0.6255216751850025 0.0014581033955539944 -0.004650098304693597 0.02319200999678482 -0.004384859477781 0.023122125379811984 4.716197437272 4.703249678688909 
1.250000000000004 0.627056136872582 -0.011633650360379924 -0.00411227374515992 0.023267300720729148 -0.0038879293074651766 0.023180910150868723 4.7221051210830005 4.709894805730565 


==> data/static_result_spiral_few.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel style
0.1999999999999998 0.12057150495648111 0.034077109432435214 -0.050931706653931756 -0.0063508199898807466 -0.05669323321094895 -0.004731771876729379 1.750091545956 1.725217800818562 0
0.4000000000000006 0.11192811154110165 -0.18027231665611515 0.01125787783478522 0.03693783556225003 0.011403318007016078 0.03822695238918514 2.600470943251 2.720210295935197 1
0.5983333333333336 -0.18912777831580704 -0.24020283149344537 0.03165232184657709 -0.007312468124027277 0.03226471397671593 -0.007724915744923344 3.1864992089629998 3.278837201338339 2
0.7999999999999984 -0.379974190828723 0.1379438600422555 -0.0008968313786777863 -0.02867412458456113 -0.0011252495482951819 -0.02896882420966082 3.71180268007 3.7648587651182566 3
0.9999999999999979 0.01270365267273096 0.5028847052408842 -0.02540730534547549 -0.005769410481770475 -0.025527611891701288 -0.0055223755262860386 4.187990727573 4.212491288666518 4
1.200000000000002 0.5763899490810341 0.17484834655353237 -0.011512078607877665 0.021123700142858984 -0.011264534994291253 0.02115207522774515 4.622912878447 4.617625679477517 5


==> data/static_result_strand_rotational_N6.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0 0 
0.4166666666666667 0.0004731923876159014 0.03596061021372556 -0.00026103472634636266 -0.01956732381170482 -0.00024490496380590965 -0.01861173631131958 0.0002189366356055 0.0 
0.8333333333333334 0.0018879085280998527 0.07183926709207261 -0.0010348865653474531 -0.039006621698257575 -0.0009771039895055682 -0.037181056938955466 0.007890442701622 0.0 
1.25 0.004216986881368805 0.10693027542936162 -0.002268641228993563 -0.056942359403033355 -0.00218253937844396 -0.055342723000524716 0.1276476721352 0.0 
1.666666666666667 0.007374456733639741 0.14116920157968663 -0.003792704203826151 -0.07328147662406628 -0.0038167162167162387 -0.07306338628474694 0.2799865608301 0.0 
2.083333333333333 0.011367824434506013 0.17430778279865225 -0.0056253716166328495 -0.08756318115720131 -0.005545143859835228 -0.08502609598486827 0.5832087563423 0.5512095898693853 
2.5 0.016096529613209825 0.20588924604867623 -0.007569740416695105 -0.09890956201689073 -0.007508165353695034 -0.09533801890004054 1.08069313629 1.2312885770132396 
2.916666666666667 0.02147410244539072 0.2362081680679691 -0.009458020018690616 -0.10794528515164331 -0.00972302101466913 -0.10518173698962768 1.51289732891 1.2905386646080705 
3.333333333333333 0.02755328020836878 0.26540307311381583 -0.011401761884348853 -0.11498276459211305 -0.012208388232740206 -0.11460114515624228 1.9602467599059998 1.2395353017083706 
3.75 0.03433337998105561 0.29363672421816994 -0.013406600757464433 -0.12038272072452906 -0.014552993098016796 -0.1202215814859871 2.364882748776 1.8792607832714543 
4.166666666666666 0.04177391309600844 0.32088169344105916 -0.015399478770153473 -0.12412529667707692 -0.016769494223468684 -0.12306042998318537 2.861984917033 3.0607651173619885 
4.583333333333333 0.049837307662486854 0.34710033531248907 -0.01731408506135979 -0.12616998121713285 -0.01913158155834574 -0.12565657816767836 3.414647164612 3.4307657823496953 
5.0 0.058482457203074475 0.37247327525793633 -0.019077946996456097 -0.12691256176597776 -0.02160623952905326 -0.12805771084246195 3.85384745713 3.284885735451986 
5.416666666666667 0.06769967410452393 0.39707482167442126 -0.020682330393404665 -0.1265359248813007 -0.023714106787183976 -0.12757975612844186 4.269569373489 3.9042781869201977 
5.833333333333334 0.0775228910631816 0.42099590172881346 -0.022206635120766673 -0.12525590436702644 -0.025725272292485425 -0.12609079679482071 4.61012202357 4.756355584949385 
6.250000000000001 0.08796738040963709 0.44425099941167795 -0.023693825841847625 -0.12313513409317622 -0.027795308930599096 -0.12451974874919602 4.969704698748 4.796773772414992 
6.666666666666668 0.0989904634719095 0.4668640525043832 -0.025071842229020733 -0.12025481885716581 -0.0296460612016248 -0.12172867669475906 5.3123866456719995 4.9752714985673885 
7.083333333333335 0.11053292501828084 0.4889232107578483 -0.02623641873628275 -0.11682422789910585 -0.031265297594948185 -0.11799928584998204 5.556136764214 5.479230708604033 
7.500000000000002 0.12261486258044428 0.5105138013912616 -0.027242773537624235 -0.1130466033034293 -0.03290010254136348 -0.1144622179133023 5.67823582177 5.514020679142869 
7.916666666666669 0.13532177939567583 0.5317742695291031 -0.028277784115282298 -0.10923101853898909 -0.03437361013608134 -0.11036841511877415 5.5479157013860005 5.510670086913527 
8.333333333333336 0.1487184202861814 0.5527790789703948 -0.029487648141240025 -0.10555815794078936 -0.03583213603671588 -0.10627986860508876 5.293158202342 5.609841107554863 
8.750000000000002 0.16281048899449302 0.5735335417103035 -0.030901306697170294 -0.10206995398870891 -0.03733566126852053 -0.10243491216644385 5.032920708219 5.422252904858254 
9.166666666666668 0.17751977948146686 0.5940265500808706 -0.03238069485378167 -0.09877503013168676 -0.03884302555622135 -0.09881444097119513 4.8065977278780005 5.174232736283993 
9.583333333333334 0.19278467102695035 0.6142344260802071 -0.03382171929793197 -0.09565637831074834 -0.04032463564192501 -0.09538904667753789 4.61943218827 4.956036094436083 
10.0 0.20862692780437153 0.6341172734122581 -0.03528784435863796 -0.09266404223957019 -0.04178830687769616 -0.09211864121207891 4.451726156608999 4.765123360079829 
10.41666666666667 0.22505320256658062 0.6536404159226429 -0.036813085715631425 -0.0897579738278442 -0.04323478536361888 -0.08897363757934185 4.302271985817 4.597376041442736 
10.83333333333333 0.24196530766877222 0.6728115845367216 -0.038222538251486374 -0.0869823869737683 -0.04462266287914213 -0.08595324891022527 4.171713879839 4.447554757815567 
11.25 0.25940055305353743 0.6915890222689248 -0.039613037307136736 -0.0842819478774823 -0.045972496388089645 -0.08302899981329859 4.051501820079 4.312497201332389 
11.66666666666666 0.27734718905894234 0.7099615784194829 -0.04098402907267386 -0.0816619441212502 -0.04727932033794191 -0.0801883188510617 3.938087846564 4.191096366885461 
12.08333333333333 0.2958107095413829 0.7278874251878117 -0.04237016110734138 -0.07906569898811572 -0.0485513306417939 -0.07741493427791224 3.842940235865 4.080235786885411 
12.5 0.3147592783037422 0.7453709216566673 -0.04373211898057943 -0.07652828094023993 -0.049773927065079715 -0.0747061068223045 3.747367134138 3.9787667674457716 
12.91666666666666 0.3341853593680978 0.7623963102531512 -0.04507987012370416 -0.07404387848172772 -0.05094740193432229 -0.0720538540137885 3.6549886245290004 3.886453341712658 
13.33333333333333 0.3540547217221958 0.7789532578440095 -0.046370656162108385 -0.07161686473323063 -0.052064176400962836 -0.06945782344364593 3.576111322679 3.800715396928473 
13.74999999999999 0.3743353165578332 0.7950285572859587 -0.04756672977603482 -0.06924518337185641 -0.05312030640542603 -0.06691707976065664 3.511288753588 3.7197276726533866 
14.16666666666666 0.3950256647692989 0.8106018454534987 -0.04869211163827315 -0.06691176799305591 -0.05412188546628144 -0.06442263759815703 3.447841989286 3.643490252141769 
14.58333333333333 0.4161377850697561 0.8256494601159918 -0.04979842815695377 -0.06459223964951348 -0.05507726743105257 -0.06196274138063218 3.383242263627 3.5728117171234266 
14.99999999999999 0.43767318916909137 0.8401442987392874 -0.05091688292313008 -0.06225460872868065 -0.05599134323496502 -0.059528646952259345 3.322964821008 3.5071523514160683 
15.41666666666666 0.45960575154104666 0.8540802029094015 -0.052023976931759454 -0.05990802857477178 -0.056857857793260025 -0.057122855106611525 3.267582900089 3.445417070027817 
15.83333333333333 0.4818858175313965 0.8674786956321305 -0.053049705092847364 -0.057616255373413125 -0.057662124044390084 -0.05475876157566628 3.214742633082 3.3871639885440867 
16.24999999999999 0.5044901472845945 0.8803316654339092 -0.05397742400108784 -0.05538300215963428 -0.058404928485907504 -0.05243580933849146 3.168533720273 3.331706285522072 
16.66666666666666 0.5274210584902459 0.8926107176206349 -0.05484211698049239 -0.05317062767239309 -0.05909575470639428 -0.050142912252124305 3.123919688023 3.2786928467545535 
17.08333333333333 0.5506815218370456 0.9042914595259085 -0.05568056419330855 -0.050948693727886435 -0.05974088928147109 -0.04787101955751083 3.078200019465 3.228577051769135 
17.5 0.5742459862463448 0.915384816074662 -0.05647297197178359 -0.048756583772588576 -0.060333753930125966 -0.04562744704228916 3.030278266729 3.181595559893106 
17.91666666666666 0.598125537168589 0.9258509356144161 -0.0572732679537689 -0.046531302529111467 -0.060884680530915 -0.043397129698764414 2.9865127497310002 3.137384737279111 
18.33333333333333 0.6222444042101615 0.9357361850845062 -0.05796209457192423 -0.04438145488381124 -0.06137455556433391 -0.04120881482573402 2.953083116283 3.094513681884296 
18.75 0.6465789549611334 0.9450357480568622 -0.058524774652446473 -0.042312431091150945 -0.061806113240343574 -0.03906151974254779 2.923430132542 3.0521949373995683 
19.16666666666667 0.6711615539174056 0.9536934715864934 -0.05905900692541108 -0.04022609017858308 -0.062196330267515254 -0.036928005086952154 2.886738018418 3.011922481987313 
19.58333333333334 0.6959857919429373 0.9616949796039495 -0.0595853023534153 -0.0381069770235417 -0.06254603069300246 -0.03480541654071445 2.849439356332 2.9744246911841237 
20.0 0.7210374836544527 0.9690295055280536 -0.06010895605880062 -0.03594597846579991 -0.06285453019595744 -0.03269375779760486 2.813822473708 2.9389950336220156 
20.41666666666667 0.7462761631626812 0.975731441653336 -0.06058301573320724 -0.03382341357028573 -0.06311237430335315 -0.03061227845766412 2.780744290271 2.905149633101797 
20.83333333333334 0.7716542220929471 0.9818311599236024 -0.06094653439093511 -0.03181066726906788 -0.06331435751517389 -0.02857664562525719 2.7563917625700003 2.871889065328611 
21.25000000000001 0.7971795138104738 0.9872789546835951 -0.06124975533275737 -0.02981806857183689 -0.06347241421964178 -0.02656329068057528 2.7301794922869997 2.8391514794893506 
21.66666666666667 0.8228424842324336 0.9920644077965924 -0.061508350100384745 -0.027833614125573374 -0.06358822317846269 -0.024569077167368336 2.70180381282 2.807890459394829 
22.08333333333334 0.8486361496587619 0.9961669116877035 -0.06174335030181789 -0.025824008247497605 -0.06366488485815713 -0.02258747891986468 2.674389349389 2.7781604474293426 
22.50000000000001 0.8745177815057167 0.9996292784319909 -0.06190449309189399 -0.023881875673705998 -0.06370957113293996 -0.020645138913155003 2.651879334604 2.7474653336859878 
22.91666666666668 0.9004881246128306 1.0024134068011212 -0.06202863366576314 -0.021937090854621297 -0.06371530754708987 -0.018719752613672647 2.627037287449 2.7182227360783835 
23.33333333333335 0.9265273994761823 1.0045216932044372 -0.06211172548766957 -0.019999595672327296 -0.06368182219412277 -0.01681455538219545 2.603048375832 2.691975995347278 
23.75000000000001 0.9526047449528596 1.005984729647184 -0.06212768136140765 -0.018134791828111712 -0.06360529501042611 -0.014943486688342777 2.581716059721 2.6665928256995075 
24.16666666666668 0.9787242390274116 1.0067462058034098 -0.06212039054070998 -0.016233342097672188 -0.06349430472636064 -0.013081656624242655 2.557115885598 2.642044820924325 
24.58333333333335 1.0048598884965856 1.0068440522069277 -0.062073673608915844 -0.014373454462741058 -0.0633433145000376 -0.011247392520976063 2.534978087825 2.6188330327325535 
25.00000000000002 1.0309964519852743 1.0062610966722083 -0.06199290397054611 -0.012522193344416413 -0.06315526802900906 -0.009433239504745172 2.5144037113 2.5965590542295054 
25.41666666666669 1.0571157103461286 1.0049977805598378 -0.061877524076508324 -0.010680911168561067 -0.06293094364621066 -0.007640161859069017 2.494082570926 2.57483790241248 
25.83333333333335 1.083197653091533 1.0030439137325509 -0.06172339369717629 -0.008828757955953727 -0.06267025318643671 -0.0058643716740086616 2.475729374663 2.5537762201219145 
26.25000000000002 1.1092209924384495 1.000417231064036 -0.061523793421206285 -0.006999794661816106 -0.06237368413948663 -0.004114060890054616 2.459156897446 2.5332346477967316 
26.66666666666669 1.1351707428846347 0.9971317656744548 -0.06128455923395976 -0.005219740612362913 -0.062042114940074056 -0.0023939092784219795 2.440510715961 2.51337322891097 
27.08333333333336 1.1610289668920224 0.9931938853978631 -0.06100554934393844 -0.00349804804810592 -0.06167591281429097 -0.0007044088634466927 2.424437474044 2.4943168828638425 
27.50000000000002 1.1867747624773592 0.9885765963535972 -0.06068059487425408 -0.0017765115169187952 -0.06127605067518016 0.0009676570079835134 2.410597555726 2.475625825845087 
27.91666666666669 1.21239649419912 0.9832786059836326 -0.06032193741394232 -4.7396839356439555e-05 -0.06084341896343837 0.0026223208980592494 2.393669618792 2.457515831716972 
28.33333333333336 1.2378794958668287 0.9773283543351733 -0.05993561009813476 0.001638492797264183 -0.060378600725300435 0.004247820527847335 2.375782365047 2.4404202645792066 
28.75000000000003 1.2632053106540775 0.9707121994059353 -0.05951989359634067 0.0033154419834817983 -0.05988155124796979 0.0058520052153027136 2.359068262919 2.424026081958209 
29.1666666666667 1.2883565339079277 0.9634769696757749 -0.059074977610809994 0.004897713226585306 -0.059355114852062796 0.007417240589754792 2.345878433462 2.407948467452216 
29.58333333333336 1.3133145705026532 0.9556035075964561 -0.05859845159745706 0.0064324545434730086 -0.05879894575591815 0.008956060070177352 2.332820193933 2.392102284552781 
30.00000000000003 1.3380607310575177 0.947119147464982 -0.058087473365137574 0.007874737660342085 -0.058215613564444935 0.010460329941057167 2.3225678080980003 2.376388554880349 
30.4166666666667 1.362572339682106 0.9379354715245665 -0.05753096089666577 0.00941203913522217 -0.0575980929114186 0.011968576237569861 2.308196860347 2.3612411534928444 
30.83333333333337 1.3868392718533071 0.9280909009519901 -0.0569426446160088 0.01097905109042164 -0.05694945375668725 0.013460935961416842 2.292745735288 2.3472181871345947 
31.25000000000004 1.4108485868923752 0.917627563543529 -0.0563303090545664 0.012503937935513533 -0.05627394620391479 0.014921451391801455 2.279996518015 2.333727179267978 
31.6666666666667 1.4345868848987322 0.9065692211941634 -0.055700483645860104 0.013952472896873087 -0.055574118110295334 0.016345061595450572 2.2686660944829997 2.3204141798152373 
32.08333333333337 1.4580323370986796 0.8948889621316873 -0.055042480580764684 0.015392644436344362 -0.0548462154923155 0.01774729273345288 2.2563311413269997 2.307498132833469 
32.50000000000004 1.4811704531535022 0.8826150413745559 -0.054359906827905695 0.01678296562762183 -0.05409361638437371 0.01911950897365855 2.245215831873 2.2948996145976923 
32.9166666666667 1.50398232306637 0.8697435248252324 -0.0536471256135193 0.01814717567346368 -0.0533150341329256 0.020467193961960395 2.233028984184 2.282500937760245 
33.33333333333336 1.5264495700430039 0.8562736396150509 -0.05289914008600541 0.01950352833877388 -0.05250959979565106 0.021793387768271666 2.222617362429 2.2705299467958824 
33.75000000000003 1.5485601177795807 0.8422183267098339 -0.05212310612726128 0.020843675288514777 -0.051678843276077524 0.023094958771402774 2.212337567061 2.2590688079875445 
34.16666666666669 1.5703131163635136 0.8276249365535664 -0.051348162696970304 0.02209126278371366 -0.05083038526178729 0.024356902931994773 2.202986034836 2.2479740851573924 
34.58333333333336 1.5916895785275007 0.8124886453710731 -0.050566683205333286 0.02327508650188332 -0.04996143108350082 0.025587633686100952 2.1923440448 2.237117384591761 
35.00000000000002 1.6126583876166416 0.796779261570501 -0.04974627064833472 0.02447546560889118 -0.04906404507096207 0.02680315089640961 2.180926745707 2.226698489906238 
35.41666666666669 1.6332054246018184 0.7805165687669918 -0.04888799118619325 0.02567354304848481 -0.0481412743105436 0.027997569432238634 2.171058880173 2.216614223328017 
35.83333333333335 1.6533053935375563 0.7636850668012313 -0.047970004975436 0.02692178931147791 -0.04718834432482755 0.02917883024198631 2.160375581092 2.206922475424229 
36.25000000000001 1.6729651492759754 0.7463336334176938 -0.04703420189158301 0.028144664364673954 -0.04621596313498344 0.03032880699061269 2.1515394611959997 2.1978222060168506 
36.66666666666668 1.6921883496583008 0.7285107653435954 -0.046115486598884 0.0292681202675964 -0.045233352234896884 0.031435412058365975 2.145099475988 2.1888334465905697 
37.08333333333334 1.7109434260256757 0.7101932094638006 -0.04517770066384285 0.03036232309697295 -0.044230237735304545 0.03251517468969345 2.1360689021940003 2.1799550049710983 
37.50000000000001 1.7292161130870625 0.691392806335034 -0.04421866380102897 0.03142794970302668 -0.043207074720269745 0.03356811942688109 2.127366937437 2.1714181912289217 
37.91666666666667 1.746977371365165 0.672099330068808 -0.04320600070575498 0.032510491249892 -0.042157825167435936 0.03460263818228526 2.1188801113399998 2.163128162362286 
38.33333333333334 1.76423069855948 0.6523459729804661 -0.04217174616417114 0.03356926675678327 -0.0410904230293303 0.035608043782747734 2.1108137729979997 2.155269762246414 
38.75 1.780970605703919 0.6321529583063346 -0.04112928020777572 0.034590180047698496 -0.04000777951138024 0.03658162948396915 2.103782081497 2.1478134766552532 
39.16666666666666 1.7971850733175527 0.6115370047589657 -0.04007822372116471 0.035566772581744836 -0.038910877288386825 0.037524040412937 2.0983468892120003 2.1404568951797467 
39.58333333333333 1.812859927941319 0.5905046325486105 -0.03901317530016839 0.03651359292022064 -0.03779741863423669 0.03843769709857181 2.090186791 2.133336512724465 
39.99999999999999 1.8279772380194865 0.5690645047889321 -0.037920487289078535 0.037441495007082944 -0.03666522987902465 0.03932474476372938 2.0832457056619997 2.1265892280537257 
40.41666666666666 1.8425152862875127 0.5472164534516465 -0.036778195330995044 0.03837956694637328 -0.03551053554602679 0.040189678290298625 2.075671141325 2.1201300938084526 
40.83333333333332 1.8564782165955587 0.5249916269711741 -0.035615297300270146 0.03929481608770711 -0.0343410363740686 0.04102436182143543 2.0702199215430004 2.1140706534038993 
41.24999999999999 1.869864139973363 0.5024149792640622 -0.03444795123854221 0.04016717090377357 -0.033161265475335044 0.04182638892716084 2.06621190165 2.1081322208714353 
41.66666666666665 1.8826631939121783 0.4795019056847571 -0.03327558025548138 0.04099618863048797 -0.03197056506979434 0.04259654345700731 2.0623857727569996 2.102274278039645 
42.08333333333331 1.8948681196908403 0.45626895763636277 -0.03210201405775142 0.04177960524649392 -0.030769611144303433 0.043335235556740515 2.058764644175 2.096599962992214 
42.49999999999998 1.9064654207939382 0.43272571356241785 -0.030917793211141503 0.042529572354259707 -0.029555776227532693 0.04404456095858866 2.053952682683 2.0911996487456803 
42.91666666666664 1.917445882213969 0.4088854543965597 -0.029721195728218273 0.04325128482347322 -0.028328994323314705 0.04472510212168851 2.048973739897 2.0861424222439897 
43.33333333333331 1.9277970637925859 0.3847614569625189 -0.028503212299971156 0.04395037222656554 -0.02708789665249145 0.04537735047433705 2.0451733602749997 2.081396991923958 
43.74999999999997 1.9375130172200516 0.3603746133906446 -0.027266969417530526 0.044617637948893986 -0.025834989657966156 0.04600067104415223 2.042200214593 2.076735432719656 
44.16666666666664 1.9465889923345958 0.3357392215696387 -0.026017131674789435 0.045257455951326374 -0.02457085364097078 0.04659407939755361 2.038190847029 2.0723362283533904 
44.5833333333333 1.9550237654601053 0.31087243422310495 -0.02476454873585524 0.04586885002133584 -0.02329801060320391 0.04715697623427573 2.033089877564 2.06838700638748 
44.99999999999996 1.962794916657992 0.285781970902897 -0.02347680072567846 0.04647004694410618 -0.02201004072591073 0.04769255577837578 2.0283855605 2.0647361149087113 
45.41666666666663 1.9699272569554185 0.26050540222047436 -0.02221504417445292 0.04701988496690151 -0.020721438609935472 0.04819399762654586 2.026956665967 2.061187291140178 
45.83333333333329 1.976408716168379 0.23505538076399496 -0.02096577975862292 0.047527328677057286 -0.019428004720027925 0.04866405838257659 2.025355865976 2.0576421890623595 
46.24999999999996 1.9822333279343043 0.2094507517741021 -0.01972681507325625 0.04798922416361117 -0.018129269290132033 0.04910348293444655 2.024478009117 2.0541599456268536 
46.66666666666662 1.987374119224169 0.18369484974380873 -0.018453036980727897 0.04843368214790638 -0.01681545752268976 0.04951558054808097 2.021465311425 2.0509835586068297 
47.08333333333329 1.9918293887609513 0.15780580488377238 -0.01714896239399383 0.04885944121675504 -0.015489607451034892 0.04989901144564124 2.018010670428 2.0482807898442146 
47.49999999999995 1.9955936648520676 0.1318004056458537 -0.015810648513860714 0.04926811878876071 -0.014152477177534761 0.0502533299388305 2.0147758690170003 2.0458734518231365 
47.91666666666661 1.9986830367034756 0.10570373459228195 -0.014476350659331477 0.04964491525554625 -0.012813309953700003 0.050576250215668264 2.013148539182 2.0436528902583038 
48.33333333333328 2.001107949289377 0.07953761901725727 -0.013172107842207837 0.04998168850079914 -0.011476729530477403 0.05086676958546395 2.012249933058 2.0415596648569787 
48.74999999999994 2.002847553148698 0.053315024207419764 -0.011860438831140683 0.05028814304085768 -0.010133968567110907 0.051127242884113494 2.010772348401 2.0396129353866836 
49.16666666666661 2.00390199651692 0.02705507517582965 -0.01054492352469268 0.0505617621342363 -0.008786558170311265 0.051357441222327466 2.009121265208 2.037807657261715 
49.58333333333327 2.004242595871968 0.0007689874541869832 -0.009170541792821413 0.05081592170738087 -0.007424109785074684 0.051558838131796694 2.0074481484800004 2.036250435826929 
49.99999999999994 2.003906194960432 -0.025518624854569013 -0.007812389920864343 0.051037249709145374 -0.006064387706081975 0.0517286822197276 2.0061584066269997 2.035015685534203 
50.4166666666666 2.0029239417783526 -0.05178238486740624 -0.006533233605590346 0.051210873119074116 -0.004718772429267437 0.051866341622760076 2.0072091267989998 2.0338219886158937 
50.83333333333326 2.001259897837695 -0.07801302003635892 -0.005260726166241815 0.051354127586840485 -0.0033695042044357137 0.05197412090809904 2.0062436423289998 2.0327241524111206 
51.24999999999993 1.998899809648478 -0.1041942323815294 -0.0039649518306995426 0.051470273307378016 -0.0020116014051088094 0.052052169229023074 2.005126506306 2.031939787185666 
51.66666666666659 1.995850686918414 -0.13030835761109244 -0.0026575831002810667 0.05155978868688672 -0.0006494589143604124 0.052099993688921015 2.003068692623 2.0314310223294134 
52.08333333333326 1.9920826289435534 -0.15634080538218212 -0.0012755351394848622 0.05162922632427044 0.0007280502156434832 0.05211726114816756 2.0003791137749998 2.031302427710693 
52.49999999999992 1.9876300916160745 -0.18226959083880717 0.00011649795812814427 0.05167025159716251 0.0021044690114413456 0.05210362196962995 2.000380537345 2.031446760865196 
52.91666666666659 1.9825168395579156 -0.20807776428638133 0.0014761360120795941 0.051684477588477315 0.0034714813047171944 0.05205961694360167 2.00130917089 2.0317249588866306 
53.33333333333325 1.9767254860785317 -0.23374601257746908 0.002844229310549976 0.051668643519429576 0.004838828257643701 0.051984914435816904 2.0018197032050002 2.032143467425848 
53.74999999999991 1.9702813574643963 -0.2592540595834634 0.004177125866563562 0.05161739145512747 0.006197544172461322 0.05188075771746056 2.003803572725 2.0325055552170195 
54.16666666666658 1.9631588975298746 -0.28458411551422536 0.0055338575183904734 0.05153014082342029 0.007560285079317941 0.051745437398086486 2.004821045664 2.032974735796529 
54.58333333333324 1.9553817334134418 -0.3097232024813589 0.006876002909505661 0.05141571555488336 0.008917558060311359 0.05158011301905724 2.005318829797 2.033864349379636 
54.99999999999991 1.9469589826016536 -0.33465224345876415 0.00819506738700372 0.05127049816764464 0.010268209099386416 0.05138511159814657 2.006896924885 2.034936475514735 
55.41666666666657 1.9378588670525867 -0.35935278113199864 0.009565248079186997 0.05109184379646631 0.01162667556594732 0.0511576836883606 2.007065758572 2.03626304016323 
55.83333333333324 1.9281101672179826 -0.3838107974011932 0.010940518558442105 0.05088569571179655 0.012980942623696201 0.050899937883889634 2.0079471377519997 2.0379915106851185 
56.2499999999999 1.9177404701850251 -0.40800892689318224 0.012278124652528042 0.05065098905619667 0.014322905427878396 0.050613754059937066 2.010592015935 2.0397345598413668 
56.66666666666656 1.9067234872512258 -0.4319258117848951 0.013643940782755588 0.050378337418201864 0.015666475771299204 0.050295552039869906 2.011603706598 2.0415736057345946 
57.08333333333323 1.8950633303334983 -0.4555455137637861 0.01504390803273065 0.05006883391099351 0.017010563835121006 0.049945264593518335 2.012769774247 2.043823091895632 
57.49999999999989 1.882803875970083 -0.4788617674781627 0.016405296436576823 0.049742535477244006 0.018339226510294626 0.049567673004543844 2.015650672469 2.0464011000703595 
57.91666666666656 1.8699384291721601 -0.5018483441390166 0.017757366979618223 0.04937916775882877 0.019660972639881535 0.04916063551010863 2.020780072795 2.048882398446122 
58.33333333333322 1.8564651908117564 -0.5244872435113512 0.01912042594537124 0.048974487022715237 0.020978991577008443 0.048722070769414094 2.025047818108 2.0514193594745107 
58.74999999999989 1.8424118996311396 -0.5467709578942769 0.020456529445911684 0.04854478635666781 0.02228476801248891 0.04825586186050779 2.0292855934899996 2.0542843331257727 
59.16666666666655 1.827806232400684 -0.5686923512175348 0.021728671089487533 0.04810663240502746 0.02357189475789112 0.04776518157506149 2.0331759452019997 2.05733160864195 
59.58333333333321 1.8126156757365817 -0.5902200302780383 0.023021025770876394 0.04762758670642388 0.024858318933918655 0.047241456466755594 2.035859261685 2.0606163802388546 
59.99999999999988 1.7968949124102211 -0.6113583076328896 0.024244163929461153 0.04714611068084525 0.026124865675384967 0.04669442300441062 2.041358626259 2.064107635528527 
60.41666666666654 1.7805909334520544 -0.6320602307245914 0.025524813678370714 0.046597603431754085 0.02739814106753613 0.04610939042764339 2.045724431056 2.067686252112929 
60.83333333333321 1.763729813029723 -0.652323643791326 0.026832296854505343 0.04600650548298925 0.02866674469861219 0.04549139709954386 2.048454920285 2.071770346802727 
61.24999999999987 1.746355016858877 -0.6721493591072571 0.028101897482318037 0.04540262155415952 0.0299176807747914 0.04484926734282291 2.0526173833 2.076127118489878 
61.66666666666654 1.7284606180214777 -0.6915122112276102 0.029368414911843325 0.04476320973751488 0.03115879831329149 0.0441769631746447 2.057655600097 2.080540046649712 
62.0833333333332 1.7100815557435953 -0.7104168371979148 0.03058563053739656 0.0441245230083344 0.03238020469402669 0.04348189648097789 2.0625738686129997 2.0852494086788527 
62.49999999999986 1.6912262295367277 -0.7288458441471128 0.03176110329965246 0.043478125921143494 0.03358553151577803 0.04276202344612612 2.0683707553160002 2.090079918808318 
62.91666666666653 1.6718969892121307 -0.7467784297929987 0.032915172963259104 0.042808117561433726 0.0347791880625945 0.04201334519556177 2.074689164763 2.0950012880467934 
63.33333333333319 1.6520898687108523 -0.7641891528063656 0.03408147529602583 0.04208865465795514 0.03596696509078012 0.04123069573347382 2.080516850202 2.1001418793531736 
63.74999999999986 1.631807191544334 -0.7810598451960579 0.03528171357171354 0.04130775919206596 0.03715041875901659 0.040412298807562475 2.084918784236 2.1056287007409327 
64.16666666666653 1.6110681838292698 -0.7973836825646421 0.036504414441148644 0.04047544221535287 0.03832420902733524 0.03956121161573778 2.089437587468 2.111614457451082 
64.5833333333332 1.5899152642928382 -0.8131721740649116 0.03769232943177786 0.03963766754736298 0.03947658303330903 0.038688468266365406 2.095752343373 2.1178944898549807 
64.99999999999987 1.5683764245939655 -0.82842453698329 0.03881765539702778 0.03881508521669504 0.0406044484715713 0.03779788372121784 2.104097791459 2.1241638411446 
65.41666666666654 1.5464464818499435 -0.8431131421641203 0.0399195101497922 0.03797390708421806 0.04171706855611901 0.03688041097763839 2.11042595686 2.130488841703037 
65.83333333333321 1.5241212020064236 -0.857210802210296 0.041035666017220265 0.03708046852975245 0.04282048053623755 0.035928527325086 2.115319419538 2.1371691202285366 
66.24999999999989 1.5014197753531289 -0.8707095716087612 0.04215757872565242 0.03613881450934602 0.04391128065773131 0.03494485525834046 2.121337146689 2.1442218045381343 
66.66666666666656 1.4783536932028165 -0.8835948078186121 0.04329261359437902 0.03513880806835341 0.04498955753177536 0.033928286410373376 2.1282982558590002 2.1515551015085927 
67.08333333333323 1.4549732045741157 -0.8958951116918067 0.04437111137099658 0.034155998059689156 0.04604181633449178 0.03289633521017277 2.136983364472 2.1590428470578606 
67.4999999999999 1.4312981009378436 -0.9076061394644077 0.045384797603417765 0.033199230552085734 0.04706892251774808 0.03184884756840656 2.147035913709 2.1665039165665405 
67.91666666666657 1.4073195164558134 -0.9186926326251397 0.046383160704973996 0.03221469655056333 0.04808060921547508 0.030771869195555634 2.154341960812 2.1742049191972255 
68.33333333333324 1.3830461405947299 -0.9291369277115401 0.04738100496215194 0.03118294013788321 0.04907835595093646 0.029662057608880632 2.161269313004 2.1823427723434037 
68.74999999999991 1.3584797480342719 -0.938909807400402 0.04840736866164692 0.03006054977823516 0.05006570600000604 0.02851175956829255 2.1678500064310002 2.1908940455727257 
69.16666666666659 1.333640957956071 -0.9480110661427859 0.049453983178467206 0.028861279291171785 0.05103816929703808 0.02732653701069676 2.1745218724239996 2.1999456062094005 
69.58333333333326 1.3085709044280853 -0.956470185015005 0.050471909611379526 0.02765738784565632 0.05198603471780716 0.026123441837978545 2.184124274789 2.2093172747101657 
69.99999999999993 1.2833033542560501 -0.9643032838042604 0.0514272802378034 0.026493535018216524 0.05290560470956529 0.024910757059509514 2.195915032216 2.2186246188469645 
70.4166666666666 1.2578397110501318 -0.9714790397595366 0.05235126730759037 0.025318609782689714 0.053803963548787026 0.023674549322735383 2.206498904204 2.227961961929833 
70.83333333333327 1.2321966350568088 -0.9779925022146905 0.05324482009143251 0.02413335185124667 0.054681001499441884 0.02241465851174873 2.216213617065 2.2376097316361747 
71.24999999999994 1.2063782582735396 -0.983813329056903 0.054134211164739966 0.022886817318454808 0.05554069622997693 0.021120226074845094 2.225582092622 2.2476320782536376 
71.66666666666661 1.1804157475451806 -0.9889654593882174 0.05499188654516507 0.021635717308825096 0.05637712887615254 0.019805058695748667 2.2369955742189997 2.258003668985217 
72.08333333333329 1.15431842054262 -0.9934289665672535 0.05583420989906049 0.020348118006599317 0.05719284725648821 0.018461625961877504 2.2474563874760003 2.2686823177636453 
72.49999999999996 1.128104810557628 -0.9972002824310509 0.056659308965211236 0.01902388367182719 0.057987408014204433 0.01709084700725394 2.25876715865 2.2796845191936708 
72.91666666666663 1.1017987840377383 -1.0002894774339244 0.05745481636463182 0.017689232120228545 0.05875817924023541 0.015698700757285522 2.270216015933 2.2909476903946797 
73.3333333333333 1.0754191242090794 -1.0026928070338812 0.05821867811715124 0.016341823331216147 0.059505229756604106 0.014284184676539802 2.282297606628 2.3024342266910756 
73.74999999999997 1.048968019692533 -1.0043758313749847 0.05898215207062663 0.014916995283713581 0.060231502361432154 0.01283313336921632 2.291396219287 2.3144866577235588 
74.16666666666664 1.0224750991675005 -1.005371102171004 0.059721714150889324 0.013483134832860389 0.060932968256494524 0.011362317170466762 2.303957775078 2.327089591982313 
74.58333333333331 0.9959535901664769 -1.0056576787088407 0.060446716282795174 0.012000707466566961 0.06161145018194758 0.009862772021083321 2.316532805805 2.3398826145951204 
74.99999999999999 0.9694262594800974 -1.0052506693359413 0.06114748103980724 0.010501338671882654 0.062264573962260816 0.008341868858746104 2.330045590684 2.3530609826315256 
75.41666666666666 0.9429126456890227 -1.0041403158461382 0.061820812006209036 0.008965981741161269 0.06289256036049551 0.006795234850273668 2.344453460479 2.366485143832532 
75.83333333333333 0.916432476578387 -1.0023342972520026 0.062463134357337795 0.007409524994858081 0.06349573880428971 0.005226307561047916 2.359929832977 2.379992437861617 
76.25 0.8900014717017802 -0.9998363810010551 0.06307886514074934 0.00583809453585442 0.06407318568118103 0.003635836859954389 2.3739570531439997 2.3939477830327798 
76.66666666666667 0.8636350180446938 -0.9966413559463967 0.06367303737530455 0.004238921156246839 0.06462446358008234 0.0020206838132335037 2.38831358267 2.4086169120853578 
77.08333333333334 0.8373574048144329 -0.9927709520643873 0.06423280593102962 0.0026521813811540107 0.06515041335243943 0.0003892439706725259 2.4063286860249997 2.42339346228443 
77.50000000000001 0.8111846878990534 -0.9881932495673378 0.06476169412143028 0.0010098179444002662 0.0656499947351934 -0.0012740706469202001 2.423358924525 2.4382959205251304 
77.91666666666669 0.7851302258501242 -0.9829126606281596 0.0652684973154535 -0.0006844938715895617 0.06612243685950658 -0.0029669021509300952 2.4378888052470002 2.4540263263091893 
78.33333333333336 0.7592118948083155 -0.976961634851028 0.06575282874784678 -0.002371931765554542 0.06656963493321733 -0.004676276530466317 2.4527010486589997 2.4702555959146233 
78.75000000000003 0.733447813797294 -0.9703117498669069 0.06621364469359729 -0.004116341061538449 0.06698847300437483 -0.006416780752155349 2.468323310383 2.4870062668112967 
79.1666666666667 0.7078559726248246 -0.9630137336779467 0.06664996454530529 -0.005824185222241853 0.06738743479334675 -0.008168894163972706 2.487569333272 2.5034395115816137 
79.58333333333337 0.6824543964869096 -0.955055028801327 0.06706051761833133 -0.007529412133730794 0.06776773898439536 -0.009942993596572247 2.506705322731 2.5191900460515573 
80.00000000000004 0.6572616947296627 -0.9464615678376667 0.06744262179077515 -0.009189896914972276 0.06812178533831903 -0.011730531804495015 2.5285874356009996 2.536248026981951 
80.41666666666671 0.6323012529959351 -0.9371623944949081 0.06778377554058267 -0.010958193194538592 0.06844374853393254 -0.013565062280636586 2.5478558661079997 2.5547716006451155 
80.83333333333339 0.6075852876253796 -0.927172619167119 0.06809352565863322 -0.012815614660162665 0.06873411897057857 -0.015438422039747546 2.564596925559 2.574248696951766 
81.25000000000006 0.5831296240119916 -0.9165231841498486 0.06837388724583009 -0.014712696722873137 0.0689948822930968 -0.017338554437876463 2.583968820521 2.5944028578557057 
81.66666666666673 0.558942714972646 -0.9052545607864254 0.06864128390310167 -0.01658179371234858 0.06922970231541092 -0.019251704280443427 2.604807300855 2.6149629365942517 
82.0833333333334 0.5350483692307898 -0.8933422803006683 0.06888106792182286 -0.018486008098381135 0.0694345961559536 -0.02119389886705003 2.625429399027 2.635968236149892 
82.50000000000007 0.5114587153336008 -0.8808100054220387 0.06910156985369732 -0.02039303753265395 0.06961182878744765 -0.02315856863371535 2.646531186535 2.6573885135969117 
82.91666666666674 0.488195376348499 -0.8676608393618264 0.06929172678377722 -0.022312546600273733 0.06976014752217158 -0.025149712564158988 2.6692433020229998 2.6790446242734394 
83.33333333333341 0.46527628533354454 -0.8538934045793354 0.06944742933290295 -0.024263998410201815 0.06987802988014974 -0.027172137308647315 2.691534808839 2.701013104462469 
83.75000000000009 0.44271935306814475 -0.8395005627976717 0.06956416443180334 -0.026279203112835155 0.0699631163138204 -0.029232168571888262 2.7145339057149998 2.7237144620831075 
84.16666666666676 0.4205364895891534 -0.8245033872953248 0.06964895079163098 -0.02833436130019335 0.07001767310867102 -0.03132431165193028 2.738913582801 2.7471295680762844 
84.58333333333343 0.3987281987976116 -0.8089499866591612 0.06973112855510126 -0.030352403925702088 0.0700491750311884 -0.03343342122887949 2.764595452379 2.770986291092223 
85.0000000000001 0.37730940892030135 -0.7928468922188129 0.06981067757444112 -0.032340204312261984 0.07005674365761821 -0.03556451861385879 2.790085392083 2.7951969387032096 
85.41666666666677 0.35631478629893665 -0.7761538432037544 0.06984756938467569 -0.03439899417495405 0.0700295327887196 -0.03774118928618009 2.814058261398 2.819941033776989 
85.83333333333344 0.3357605295752399 -0.7588799821367717 0.06983815874983552 -0.036531958640390466 0.0699677463849529 -0.03996340530489173 2.838618497139 2.845332664347968 
86.25000000000011 0.31566572674332183 -0.7410314300717903 0.0697724498529778 -0.03874907105647156 0.06987048677193908 -0.04223336825140056 2.865763108052 2.8712153999166734 
86.66666666666679 0.2960420673742539 -0.7226113466108974 0.06965465253376583 -0.04106695773298464 0.06973744597115755 -0.04455319269324387 2.890079517724 2.8979715814835214 
87.08333333333346 0.2768717179533881 -0.7036910313564543 0.0695474127057047 -0.043366679311656324 0.06958530098977195 -0.046898969945872615 2.918913086172 2.925506735501243 
87.50000000000013 0.25817397733882613 -0.6842805832243812 0.06943848294924161 -0.04565239592432141 0.06941212453353035 -0.04927777867084204 2.952032635778 2.9529393308813985 
87.9166666666668 0.23997639687060554 -0.6643640868601673 0.06929846423420269 -0.04798097766716183 0.06920985260922977 -0.05170538964835991 2.98234077456 2.9804399989924337 
88.33333333333347 0.22229440325372546 -0.6439470016936426 0.06912154253774987 -0.05036720933041911 0.06897735938287203 -0.054187082386776164 3.012515914867 3.008444874937357 
88.75000000000014 0.20515330014470046 -0.6230170639788304 0.06888146851052536 -0.05286196870269265 0.06870856105150241 -0.05673535694578713 3.040811379392 3.0370145999097002 
89.16666666666681 0.18854873214116052 -0.601612148639201 0.06861061280372557 -0.055416484821258605 0.06841426751485724 -0.059342959801717554 3.072833733719 3.065779710332918 
89.58333333333348 0.17248853746181897 -0.5797496214983504 0.06831624449388032 -0.05802361502072564 0.06809620080486425 -0.06201211931147799 3.107044943434 3.0945874580479287 
90.00000000000016 0.15697172765535572 -0.557455413325942 0.06802255593938142 -0.060659677933045386 0.06776030263318181 -0.0647427683106031 3.1431778492110003 3.123574451259935 
90.41666666666683 0.14201083986247326 -0.5347401694043944 0.06772594303101123 -0.0633321350408609 0.06740679751257897 -0.06754396975754373 3.178658807014 3.1521460035070117 
90.8333333333335 0.12763618054660014 -0.5115905167689726 0.06738650301593999 -0.06609703649209109 0.06702631756337601 -0.07043387402486423 3.2134900986350003 3.180185568891398 
91.25000000000017 0.11386619120480596 -0.4880080633022746 0.06698728888219233 -0.06898100282733 0.06661673875058802 -0.07342418993814664 3.247602852585 3.2077708680076147 
91.66666666666684 0.10072008602551606 -0.4639935306299826 0.0665090203800795 -0.07201293874001571 0.06617596895641263 -0.07652783107900707 3.281827087255 3.2345434832516724 
92.08333333333351 0.0881725703671457 -0.4395905480677169 0.06602063394176717 -0.0751364243837633 0.06572455789751154 -0.07974264543065268 3.3200085272660003 3.2596695485393807 
92.50000000000018 0.07622595453843159 -0.41481744653838243 0.06553504254638999 -0.07834610640230692 0.06527050934630677 -0.08308401360973422 3.3594381518 3.281377942790072 
92.91666666666686 0.06491449072277425 -0.3896684093231497 0.06500044985472045 -0.08168537497027004 0.0648030867796375 -0.08657523029601744 3.400874772821 3.2993655890504097 
93.33333333333353 0.05423853981940853 -0.3641561335888781 0.06443200507597098 -0.08516101897382135 0.06432895457372759 -0.09023294561050316 3.441349306488 3.313697541517467 
93.7500000000002 0.04418745802602909 -0.3383080167345933 0.06386601892535863 -0.08875083126096948 0.06385722351676984 -0.09406686903647116 3.485480474888 3.324124623409712 
94.16666666666687 0.03478661778331104 -0.31211577171404165 0.06326591143896525 -0.09250435566249342 0.06336978765189485 -0.09809016676947624 3.5263023097889996 3.3338202777458434 
94.58333333333354 0.026041067321680413 -0.28558492186065915 0.06263488317227373 -0.09644387474619917 0.06285208020440042 -0.10229793929470071 3.564593219473 3.348325110652537 
95.00000000000021 0.017949003449056086 -0.25872435553515905 0.06198896051157204 -0.10058527767955007 0.06228398072175875 -0.10666730745283759 3.5997902907999997 3.3742394410418157 
95.41666666666688 0.010505308369981833 -0.2315505731131553 0.061349913523642725 -0.10492954318150922 0.06165079941986167 -0.11117558171018826 3.636271681877 3.4143576781188516 
95.83333333333356 0.003720744657557358 -0.2040658532804701 0.06070685810674132 -0.10950638364407378 0.06092338208684705 -0.11579026748836757 3.670730813397 3.4716875879315694 
96.25000000000023 -0.0023727755282700476 -0.17626027529821497 0.06000571026118016 -0.11437017711535281 0.06004883751924997 -0.12044898347406802 3.701959280337 3.559595113986541 
96.6666666666669 -0.007763532972402272 -0.14814294627660612 0.05923186447718721 -0.1195374890822779 0.05900348489813938 -0.12510723222567338 3.732299028217 3.6798792625247136 
97.08333333333357 -0.01245289856657626 -0.11976144648836366 0.05839598200523799 -0.1249481580075387 0.05778695228070225 -0.12973485541133806 3.7720435702580004 3.8169299473187395 
97.50000000000024 -0.016414289225905345 -0.09125486234160954 0.057451897261530306 -0.13035920539721155 0.05639312256770557 -0.13428204175941483 3.861761869901 3.957527866321052 
97.91666666666691 -0.01962570794094007 -0.06277572984611698 0.0563616931342554 -0.13550092474783948 0.054814201015777234 -0.1386877557411892 4.011572401561001 4.097496492604641 
98.33333333333358 -0.02206832953118844 -0.0343216022090926 0.055092868325826855 -0.1404137221170898 0.0530329456298671 -0.14292708380784092 4.153385713351 4.24469531388466 
98.75000000000026 -0.02372309398279795 -0.005919226743800174 0.053611520499337414 -0.14507973796805726 0.051025719583915705 -0.146934826458553 4.293451203222 4.415047418107776 
99.16666666666693 -0.024589786559201313 0.022313188109628145 0.051920503609253155 -0.14929828870511133 0.04877882320148809 -0.15059751320675152 4.476268708416 4.6197012486824685 
99.5833333333336 -0.02467545105740218 0.05030272434745431 0.05003625216368894 -0.15295934531062197 0.04629291753745358 -0.15384365427452174 4.679258131194 4.852666985053043 
100.0000000000003 -0.02396123270594999 0.07803004487763225 0.04792246541189997 -0.1560600897552277 0.04357488320596809 -0.15667904760457352 4.880894203294 5.087293173167784 
100.4166666666669 -0.02244734760953739 0.10531216231711052 0.04558004526796099 -0.15827042801844474 0.04065665719469777 -0.15910886318385206 5.178819575636 5.285050128677915 
100.8333333333336 -0.020127979049309342 0.13206116691783432 0.04299688858947271 -0.1594504213497472 0.03754135560941002 -0.1610888629664558 5.528745042706 5.452087592328586 
101.2500000000003 -0.017036613687869732 0.15838470524883702 0.040238559909486465 -0.15985121904194657 0.034203963007224114 -0.16241470448548842 5.783121125312 5.689588131498691 
101.666666666667 -0.013177515306255265 0.18436617136158973 0.0373112398759682 -0.15967541618783124 0.030592672246718803 -0.16270770936852225 5.952456742872 6.117778895348748 
102.0833333333336 -0.008550062986447202 0.21002089983148756 0.034210403225278116 -0.1589894152228375 0.02678486744693964 -0.16217475219305177 6.090800743783 6.5760602545035285 
102.5000000000003 -0.0031822025301288365 0.23531862362922995 0.030987723869988257 -0.15776831717796008 0.02286701792526816 -0.1610606924611373 6.236058285495 6.855738226356107 
102.916666666667 0.0028948667442089786 0.2602263982440504 0.027700451383680602 -0.1559817455037642 0.01888878731150272 -0.15943726453698517 6.3918345903430005 7.004235328984676 
103.3333333333336 0.009606564027204485 0.2847074570994307 0.024491670477986414 -0.15359153256331137 0.014902199474464027 -0.15725640447775113 6.553000481801 7.116324844075889 
103.7500000000003 0.01697511013896991 0.3087741588653962 0.02130993892671536 -0.15065759001894674 0.010916337126935769 -0.1544860235598546 6.677858551909 7.225874506921274 
104.166666666667 0.02503997480536934 0.33247147779482966 0.018068397811135933 -0.14730486538457602 0.0069436544119706525 -0.15118590741166643 6.7317968494030005 7.306197241364175 
104.5833333333337 0.03380544304356779 0.35583281037081516 0.014749644176491704 -0.14363493133373978 0.003015492417781082 -0.1474847649764483 6.723515027957 7.315439079000749 
105.0000000000003 0.04327815851196046 0.37889048125907143 0.0113306503857833 -0.13974697376821307 -0.0008442121289732318 -0.14346886407171275 6.661482531501 7.253758332199805 
105.416666666667 0.05340853388472716 0.40166633392450907 0.007899950046202477 -0.13571894938143791 -0.0045897644369467805 -0.1391890924163684 6.554423788901 7.14963359297635 
105.8333333333337 0.06411232191707196 0.42416510895687237 0.004614503171468516 -0.13159431882310269 -0.008167758623969838 -0.1347154644624386 6.425434899499001 7.010093387164022 
106.2500000000003 0.07535183228117832 0.4463904121656093 0.0015372704150842865 -0.12741395960100418 -0.011552248893814857 -0.13008466110332056 6.271466737837 6.842180146602039 
106.666666666667 0.08722252843475693 0.4683758917790588 -0.0015359721546987352 -0.12327849740647931 -0.01478089486742 -0.12537027130500739 6.052645292703 6.649911538575101 
107.0833333333337 0.09973752993818509 0.4901379284147923 -0.004645628576071879 -0.11925366321295344 -0.017865705929555886 -0.12071531033082034 5.804499186923 6.414493415225566 
107.5000000000004 0.11285384468220454 0.5116822671716907 -0.007720737741122437 -0.11538353486424394 -0.02079937808059347 -0.11621613810295173 5.543011678825001 6.140484654177017 
107.916666666667 0.12655396462886467 0.5330076978594802 -0.010742154581639825 -0.11169787519970649 -0.023588187843764777 -0.11191792708503645 5.277818288404999 5.857125246236728 
108.3333333333337 0.14081899415311197 0.5540919562536822 -0.013688795875078071 -0.10818391250732433 -0.026243117415427314 -0.10784955113624761 5.033427489383 5.579831119928012 
108.7500000000004 0.15564060618962935 0.5749085884786596 -0.016561541087416958 -0.10482004752537868 -0.028780660027911492 -0.10402177701427312 4.813713844214 5.3147735867817385 
109.166666666667 0.1710108670316438 0.5954451073215364 -0.019362869954114008 -0.10161214461298539 -0.031205625612209548 -0.1004050529294846 4.6098733792869995 5.074916424379408 
109.5833333333337 0.18693899282759682 0.6156721312777043 -0.022130362899198338 -0.09853178870570407 -0.03352758511655818 -0.09695918811359872 4.425877072951001 4.86744452790152 
110.0000000000004 0.2033735632140495 0.6355632529534858 -0.024781115177963865 -0.09555600132198389 -0.03573300734174045 -0.09366172462911182 4.275808247132 4.6863863441452995 
110.4166666666671 0.22032380263461596 0.6550916702268882 -0.027354285851668787 -0.0926604824362915 -0.03783301612349432 -0.09048491625664767 4.14066064305 4.526512457452045 
110.8333333333337 0.2377745473736612 0.6742343883592105 -0.02984101766123617 -0.08982799461871134 -0.03982890195616956 -0.08741147209529643 4.023110213405 4.384537602646146 
111.2500000000004 0.25576739861889203 0.6929528911803295 -0.03234672843781469 -0.08700968570025525 -0.04174370685588444 -0.08441540086094146 3.915001244061 4.257350257651928 
111.6666666666671 0.2742283859095163 0.7112562080537699 -0.03474642277378633 -0.08425120338978472 -0.04355136393746817 -0.08150095758264209 3.816585151564 4.142726319312594 
112.0833333333337 0.2931086078733248 0.7291251972827836 -0.0369659577711937 -0.08154124317802597 -0.04524644111509615 -0.07866725668162966 3.7403706167290003 4.0364484978077035 
112.5000000000004 0.31239804287493445 0.7465493151643009 -0.039009648122929216 -0.07888506795547204 -0.04683467460473001 -0.07590546310490243 3.664905012038 3.9375477463501176 
112.9166666666671 0.3321266861584136 0.7634946309270645 -0.04096252370429668 -0.0762405198295173 -0.04833772200528813 -0.0731976910281037 3.595586409558 3.8467634392505743 
113.3333333333338 0.3522741630566587 0.7799649712658611 -0.04280953883099149 -0.07364029157689565 -0.04975144041627588 -0.07054316986434217 3.5228457052590003 3.7636249349872415 
113.7500000000004 0.3728379361523377 0.7959478257981235 -0.04457196896500442 -0.07108372039615239 -0.0510812020936417 -0.06793558557514401 3.451521746087 3.6874716831952625 
114.1666666666671 0.3937660136464887 0.8114438445485376 -0.04617280939261053 -0.06859576618309952 -0.052317738882079856 -0.06538271328567713 3.395392903268 3.615789863163802 
114.5833333333338 0.4150411514505051 0.8264300829365196 -0.04760516091840567 -0.06615348529053383 -0.05346829034184225 -0.0628797422081755 3.35052010606 3.546635933827145 
115.0000000000004 0.436705369323108 0.8408740940839224 -0.04898124323112112 -0.06371419941791992 -0.05455328422612765 -0.060406810735508576 3.295628246238 3.4818470601143185 
115.4166666666671 0.4587728523323444 0.8547496804204365 -0.050358178514309355 -0.061246983596810724 -0.05558121574356667 -0.05795367586585254 3.240262226725 3.422608067411397 
115.8333333333338 0.48119504641486577 0.8680690541137857 -0.051668162859736445 -0.05879697233669131 -0.056538884227521125 -0.05553321840823644 3.190666554664 3.367007076248364 
116.2500000000005 0.5039230832664812 0.8808499626024219 -0.05284329596480702 -0.05641959649662679 -0.05741622842990013 -0.05315810242035024 3.146161665117 3.313747991235097 
116.6666666666671 0.5269444271078665 0.893077242074447 -0.0538888542156865 -0.054103676579989955 -0.05821977659213118 -0.050823767846547296 3.1064052313349997 3.262496009338146 
117.0833333333338 0.550275953679059 0.9047119156389855 -0.0548694278772841 -0.05178960595401258 -0.05896431095936566 -0.048513762759650914 3.066369771159 3.2135281928998705 
117.5000000000005 0.573894544553863 0.9157634724574023 -0.055770088586763016 -0.04951389653804 -0.05964535845102237 -0.046234552333115464 3.022902385534 3.1673888711959606 
117.9166666666671 0.5978179614217511 0.9261991539668756 -0.05665811646004481 -0.04722773923400704 -0.060273716288069545 -0.043971893048722066 2.977183716666 3.1243780252860516 
118.3333333333338 0.6220063144130834 0.9360267311244661 -0.057485914977715304 -0.044962546963707335 -0.060842841956996296 -0.04173643986477915 2.940499965589 3.0834294082217286 
118.7500000000005 0.646388956760051 0.9452887711256873 -0.0581447782502241 -0.04281847722877757 -0.061339333442055555 -0.039553112969935245 2.9137296745090002 3.04270413742255 
119.1666666666672 0.6709956993485499 0.953926938930285 -0.058727297787638244 -0.04069302486614256 -0.061783014921037105 -0.037393257950240066 2.88201261273 3.0029374118077445 
119.5833333333338 0.6958435393853494 0.9619065533777765 -0.05930079723818654 -0.03853012457117703 -0.06218226404362892 -0.035242263268868146 2.845017608788 2.9659148044957977 
120.0000000000005 0.7209148650621358 0.9692204750017342 -0.05986371887410782 -0.036327917413142466 -0.06253544981672543 -0.03310270881488442 2.810410819505 2.9312514964918504 
120.4166666666672 0.7461764707845674 0.975895129524534 -0.060383630976917214 -0.034150789312663174 -0.06283512432278882 -0.030990268281869016 2.776539767031 2.898191355354575 
120.8333333333338 0.7715749094696509 0.9819730719876363 -0.0607879091442866 -0.03209449139712071 -0.0630735283710524 -0.0289265907580859 2.751390397328 2.865854654488816 
121.2500000000005 0.7971156076007858 0.9874022971320116 -0.06112194291332166 -0.03006475346865511 -0.06326354808905055 -0.026887580762143037 2.72698273793 2.8337860103514694 
121.6666666666672 0.8227888031439154 0.9921753122822581 -0.061400987923284675 -0.028055423096890953 -0.06340697575345078 -0.024871076051748986 2.6994954900090002 2.8029354907161177 
122.0833333333339 0.8485949902465467 0.9962599115075043 -0.06166103147731952 -0.026010007887086645 -0.06350919721815995 -0.02286506820935541 2.671443498586 2.7737082663575543 
122.5000000000005 0.8744855582054482 0.9997093088922318 -0.06184004649129735 -0.02404193659417858 -0.0635759017431633 -0.02090154335782901 2.649769112493 2.7434969542810834 
122.9166666666672 0.9004623774347005 1.0024830526998636 -0.06197713930943771 -0.022076382652097652 -0.06360088063582126 -0.01895680711757497 2.6255663849729998 2.7145971815390393 
123.3333333333339 0.9265068897836375 1.0045833103249022 -0.06207070610251137 -0.02012282991325038 -0.06358427236961683 -0.017033823128250858 2.601631968332 2.688687803670746 
123.7500000000005 0.9525887670214286 1.0060385050828993 -0.06209572549848436 -0.01824234269953744 -0.06352267784900001 -0.015145588740060112 2.5805620379570002 2.6636415308580226 
124.1666666666672 0.9787111195806347 1.0067940522159038 -0.06209415164709088 -0.016329034922656832 -0.0634247072118882 -0.013268107821652997 2.556437914954 2.639356600533215 
124.5833333333339 1.0048500629454835 1.0068838601440788 -0.0620540225066433 -0.014453070337041364 -0.0632853470551914 -0.011417893204738516 2.5340758559860004 2.616395658592924 
125.0000000000006 1.0309889423797902 1.0062953560324197 -0.0619778847595065 -0.012590712064839443 -0.06310728462135684 -0.009589677244974726 2.513686434304 2.59438529721271 


==> data/static_result_strand_rotational_N6_few.txt <==
t mu0hx mu0hy mxref myref mxhyst myhyst pref pmodel style
10.0 0.20862692780437153 0.6341172734122581 -0.03528784435863796 -0.09266404223957019 -0.04178830687769616 -0.09211864121207891 4.451726156608999 4.765123360079829 0
20.0 0.7210374836544527 0.9690295055280536 -0.06010895605880062 -0.03594597846579991 -0.06285453019595744 -0.03269375779760486 2.813822473708 2.9389950336220156 1
39.99999999999999 1.8279772380194865 0.5690645047889321 -0.037920487289078535 0.037441495007082944 -0.03666522987902465 0.03932474476372938 2.0832457056619997 2.1265892280537257 2
59.99999999999988 1.7968949124102211 -0.6113583076328896 0.024244163929461153 0.04714611068084525 0.026124865675384967 0.04669442300441062 2.041358626259 2.064107635528527 3
80.00000000000004 0.6572616947296627 -0.9464615678376667 0.06744262179077515 -0.009189896914972276 0.06812178533831903 -0.011730531804495015 2.5285874356009996 2.536248026981951 4
100.0000000000003 -0.02396123270594999 0.07803004487763225 0.04792246541189997 -0.1560600897552277 0.04357488320596809 -0.15667904760457352 4.880894203294 5.087293173167784 5


==> data/strand_lossCycle_0p01T.txt <==
f tot_model fil_model coupling_model eddy_model
0.01 1.5488204445820153e-06 1.0982154504988948e-06 4.504142967112491e-07 1.922681682038578e-10 1.688861633669167e-06 1.2355905171425365e-06 4.3045806561497866e-07 9.010617400535154e-10 
0.0177827941003892 1.9006805180625035e-06 1.0993934004993617e-06 8.009467462485716e-07 3.4194211089141987e-10 1.8636658892689614e-06 1.2079255430931149e-06 6.382467085098588e-07 1.336245668237e-09 
0.0316227766016837 2.6151218794008393e-06 1.1313916549791892e-06 1.4830984459928967e-06 6.333492250752016e-10 2.178881788672423e-06 1.1863911026190772e-06 9.600452062774435e-07 2.0104166799170655e-09 
0.0562341325190349 3.7684884634426545e-06 1.1324724589381025e-06 2.6348916883047e-06 1.125886996181674e-09 2.68626175404105e-06 1.1671341658602515e-06 1.4586900655383104e-06 3.0552882398070532e-09 
0.1 5.810918218840704e-06 1.1343517206864506e-06 4.674567883710544e-06 2.0001852400421227e-09 3.4060949361514323e-06 1.1373856463894163e-06 2.1617923222287456e-06 4.529226727055327e-09 
0.1778279410038923 9.403801706995847e-06 1.1380653564311227e-06 8.26219052683278e-06 3.547394528264242e-09 4.451528723749683e-06 1.1074544160591303e-06 3.202074460834566e-06 6.711209503387326e-09 
0.3162277660168379 1.5027270797796042e-05 1.1243409794889386e-06 1.3896913927092014e-05 6.017462011404597e-09 5.884832208666986e-06 1.078008655910066e-06 4.738743013248271e-06 9.937131039435388e-09 
0.5623413251903491 2.5742123095427828e-05 1.1569685756862887e-06 2.4574233633241062e-05 1.0922457296801061e-08 8.098531406146891e-06 1.0452242328324083e-06 7.000373359839873e-06 1.4692112448332057e-08 
1.0 3.862830489330136e-05 1.1317879518406753e-06 3.747869119798954e-05 1.782731426743944e-08 1.1239027959218001e-05 1.0033275366609376e-06 1.0110398154271154e-05 2.1245570887148142e-08 
1.7782794100389228 5.15784776817465e-05 1.0224458039102813e-06 5.0527220351079837e-05 2.8813097552701107e-08 1.569883403452051e-05 9.540846273559685e-07 1.4597999842384837e-05 3.0740519743560315e-08 
3.1622776601683795 5.578628196152613e-05 8.150866872984595e-07 5.4924508749961e-05 4.668652426664448e-08 2.2696337866589047e-05 9.004071462435687e-07 2.1641229043268586e-05 4.5770579826883755e-08 
5.623413251903491 4.5826134940780024e-05 5.486852272762274e-07 4.520302908209365e-05 7.442063141016224e-08 3.0740378755040895e-05 8.120674349339401e-07 2.977747420925787e-05 6.348543881343724e-08 
10.0 3.046395883977852e-05 3.4698523026164373e-07 2.9997504527336888e-05 1.1946908217998675e-07 4.003891032053878e-05 6.965602478989947e-07 3.91851658203074e-05 8.474234244122456e-08 
17.78279410038923 1.7849206348134693e-05 2.2076391792273948e-07 1.7413413878408187e-05 2.15028551803768e-07 4.97858387620835e-05 5.546339496759451e-07 4.906656088982698e-05 1.0877445677670492e-07 
31.622776601683796 1.0053228600698287e-05 1.5845250445137488e-07 9.530754708562421e-06 3.6402138768448383e-07 5.4653022742392144e-05 3.852363734077636e-07 5.4064356339334995e-05 1.2755463017418585e-07 
56.23413251903491 5.932840166896153e-06 1.2600010350906113e-07 5.161298668105503e-06 6.455413952815878e-07 5.447760906909524e-05 3.012964866691894e-07 5.40057669286945e-05 1.4108566543103733e-07 
100.0 4.118986190103501e-06 1.093498583440166e-07 2.8153003850487908e-06 1.1943359467106895e-06 4.8615783465999326e-05 2.1311748929083405e-07 4.824007002434982e-05 1.4640328977419257e-07 
177.82794100389228 3.6893547546910105e-06 1.0157894014169795e-07 1.5502825243774003e-06 2.0374932901719045e-06 3.759462799274524e-05 2.0595659874232384e-07 3.72165671156954e-05 1.5298424107022757e-07 
316.227766016838 4.575156270818691e-06 9.72439856768881e-08 8.608456981465527e-07 3.6170665869952482e-06 2.7575762558435084e-05 2.0216157149443895e-07 2.7175326176855883e-05 1.7371949165577664e-07 
562.341325190349 7.244556658385094e-06 9.490709379505155e-08 4.809420481483935e-07 6.66870751644165e-06 1.9278785233339723e-05 2.0637179718897535e-07 1.8838409383935654e-05 2.151209060634826e-07 
1000.0 1.1630946816741768e-05 9.384231166888625e-08 2.698885121926881e-07 1.126721599288019e-05 1.3026492338082782e-05 2.02132927039742e-07 1.249268912803883e-05 2.849424387580091e-07 
1778.2794100389228 1.966773809524808e-05 9.216100023708683e-08 1.5247101134736816e-07 1.9423106083663636e-05 8.919940502456004e-06 1.9809711851992035e-07 8.240418855031299e-06 3.958013955016934e-07 
3162.2776601683795 3.1933629877318984e-05 8.663324952845706e-08 8.729230736946773e-08 3.1759704320421076e-05 6.242166397409924e-06 1.9475964170108583e-07 5.420931252018337e-06 5.719325081698549e-07 
5623.413251903491 4.717035113355979e-05 7.426560474449787e-08 5.121937849596181e-08 4.704486615031937e-05 4.743328268568274e-06 1.9230155431140782e-07 3.590134535465776e-06 8.617607731317251e-07 
10000.0 5.406393641455577e-05 5.703921178216495e-08 3.0910919260558805e-08 5.3975986283513116e-05 3.9938360880940954e-06 1.8670835245611315e-07 2.403709498720441e-06 1.259078305656885e-06 


==> data/strand_lossCycle_0p02T.txt <==
f total fil eddy coupling
0.01 1.08975457875253e-05 9.064092727691326e-06 3.760563521934793e-09 1.8145500847165032e-06
0.014839817889675654 1.1659998593077685e-05 8.848534132324954e-06 5.575418920333885e-09 2.6897144211085765e-06
0.022022019499873757 1.2862850172549038e-05 8.67843984120406e-06 8.384312039455223e-09 4.043480680983848e-06
0.03268027589410125 1.477226625741323e-05 8.53710747441524e-06 1.2734408166732564e-08 6.139018902233319e-06
0.048496934285281984 1.7670087567092302e-05 8.325218464180422e-06 1.8870538916739953e-08 9.094143355443794e-06
0.07196856730011521 2.1971588884584014e-05 8.112985413110043e-06 2.7949831332584616e-08 1.3463501628068973e-05
0.10680004325145755 2.8055480983473632e-05 7.904181054619398e-06 4.136894826148547e-08 1.9915284758163533e-05
0.15848931924611134 3.7452362267686e-05 7.680823922151604e-06 6.112940241128053e-08 2.940093814697946e-05
0.23519526350709588 5.0360403875396606e-05 7.402461490813221e-06 8.833220393354116e-08 4.242729396749285e-05
0.3490254878959581 6.860101346235943e-05 7.097690379643902e-06 1.276161060001205e-07 6.11511276509032e-05
0.5179474679231213 9.755959167076034e-05 6.736859947898075e-06 1.8959899884460903e-07 9.042194817470056e-05
0.7686246100397738 0.00013046638247483076 6.110114846632079e-06 2.6195810386938106e-07 0.0001238575922537413
1.1406249238513202 0.00016825458598759762 5.308163881898609e-06 3.484159287269949e-07 0.00016230372022383994
1.6926666150378762 0.0002065331925252792 4.3055029548143815e-06 4.4428607637582076e-07 0.00020163197018760752
2.5118864315095797 0.0002244448089383998 3.114006929796145e-06 5.183444268584007e-07 0.00022058804082118215
3.7275937203149416 0.00022143650230681521 2.2066890008706663e-06 5.707361609985272e-07 0.00021861639430970783
5.531681197617227 0.00019638977300975649 1.7635833311399721e-06 5.911435877349911e-07 0.00019421137831301003
8.208914159638253 0.00015151823503605234 1.5685778046262693e-06 6.18300297038785e-07 0.00014931834754075226
12.18187912010116 0.00011098859923984067 1.553046154827468e-06 7.037525218195119e-07 0.00010857066740197727
18.077686769634344 7.760878648040846e-05 1.5531927018604429e-06 8.732035248472722e-07 7.511157865935343e-05
26.826957952797272 5.2632812417772596e-05 1.5397161041893538e-06 1.15824125730408e-06 4.977184673892393e-05
39.810717055349734 3.630221577858911e-05 1.5076382889197325e-06 1.6100000230155787e-06 3.2821923444107825e-05
59.078379115879436 2.558140346135551e-05 1.4785068368357527e-06 2.3271816702433256e-06 2.1593069901484762e-05
87.67123872968686 1.961169949119883e-05 1.454736865557144e-06 3.506108708300094e-06 1.4303534478500454e-05
130.102521691083 1.6644356242132292e-05 1.4155187483624806e-06 5.121409830760142e-06 9.578114730384565e-06
193.06977288832496 1.554939240985745e-05 1.3732582811404383e-06 7.410160437015569e-06 6.494934355062611e-06
286.5120269663782 1.7154837271404134e-05 1.3385266992580648e-06 1.0967894321519923e-05 4.5243172023472754e-06
425.17863033828945 2.160703515225663e-05 1.3049548933800012e-06 1.6536986867149827e-05 3.3211968087995647e-06
630.957344480193 2.863117856337463e-05 1.2693191014156196e-06 2.467135320597681e-05 2.5370242487570263e-06
936.3292088239417 3.872857227693666e-05 1.2226578488075978e-06 3.534280240542132e-05 2.0459808315012144e-06
1389.4954943731389 5.424808078941783e-05 1.162842179842443e-06 5.116539948365746e-05 1.7459384354574483e-06
2061.986009502219 7.593645670550833e-05 1.080348395598583e-06 7.320800324808913e-05 1.5127288536750252e-06
3059.949687207196 0.000104598602956176 9.7356685376978e-07 0.00010225092123029434 1.3182870149289652e-06
4540.90961097248 0.00013590413151609901 7.747438686816965e-07 0.00013394157372236562 1.084076888052023e-06
6738.627168030941 0.00016446129485975708 5.257371378840588e-07 0.0001630240490712325 8.176769043123319e-07
10000.0 0.00018389630706458428 3.009009964846417e-07 0.00018303184397395637 5.603540682009481e-07


==> data/strand_lossCycle_0p1T.txt <==
f tot_model fil_model coupling_model eddy_model
0.01 0.0008522375937988342 0.0007970429885825013 5.51657724406768e-05 2.8834346452624258e-08 0.0008538963785694279 0.0007820469747521307 6.898930207715908e-05 1.3487333586783122e-07 
0.0177827941003892 0.0008959971387452893 0.0007979377854591408 9.800821941269751e-05 5.113544424802479e-08 0.0008822250439769276 0.0007702915267654937 0.00010211810733576244 1.9971748367694817e-07 
0.0316227766016837 0.0009938143267947562 0.0008136360516890986 0.00018008541005947397 9.286661698021594e-08 0.0009237344306386411 0.0007619657805782657 0.00015298433339716336 2.994445014148179e-07 
0.0562341325190349 0.0011332265143968545 0.0008147639761650107 0.00031829948256829465 1.6305723434699422e-07 0.0009916806013681586 0.0007530861001632868 0.0002315663770718667 4.536207309019061e-07 
0.1 0.001375061569739433 0.0008156267086482887 0.0005591518756460382 2.829870159018209e-07 0.0011002862361849648 0.0007398347138909564 0.00034214590269875426 6.707301775949903e-07 
0.1778279410038923 0.0017850635400872002 0.0008120742826293711 0.0009725065567885168 4.827006693134714e-07 0.001249692222362418 0.0007258144172526484 0.0005044556250891452 9.900255910197471e-07 
0.3162277660168379 0.0023829586181566558 0.0007744610596169049 0.0016077143869570837 7.831715826668731e-07 0.0014871819807450715 0.0007100560946865789 0.0007439898171465993 1.4616833213531124e-06 
0.5623413251903491 0.0035005182277421105 0.0007154021316605252 0.0027837916594833844 1.3244365982060225e-06 0.0018508218211010963 0.0006907121557553622 0.0010932909854653495 2.1514991144729646e-06 
1.0 0.004826734121409915 0.00059609030435145 0.0042285825726815955 2.0612443768776522e-06 0.00229838339531254 0.000665167738425834 0.0015627907466769083 3.0840812489359418e-06 
1.7782794100389228 0.006218328767597941 0.0004986288794133262 0.005716485047088231 3.2148410963857796e-06 0.002868669267536322 0.0006331659712807116 0.00221235576378697 4.390861915732126e-06 
3.1622776601683795 0.006674834330647953 0.00044038259518988844 0.006229402288437624 5.0494470204392715e-06 0.0038520507499322765 0.0005828203239947934 0.003209877944436577 6.4185254359795314e-06 
5.623413251903491 0.0054696098503685215 0.00035546769874481764 0.005106319891921005 7.822259702697231e-06 0.004856488583967136 0.0004936584996684372 0.004257289526516969 8.624404683714262e-06 
10.0 0.003652705210817322 0.0002724631752866805 0.003367957915479855 1.2284120050782583e-05 0.0057483407125316546 0.0004036227198297445 0.005301655627953398 1.1023137576697904e-05 
17.78279410038923 0.0021981376100367422 0.00022839881572189047 0.0019478446363620067 2.1894157952844808e-05 0.006610590987870142 0.0002850078642783068 0.006257701445486272 1.346340704724272e-05 
31.622776601683796 0.0013002575843892644 0.00019926207714925326 0.0010640710481052554 3.6924459134755755e-05 0.006786160105254125 0.00021181503315243405 0.006492960737079301 1.5093324281005837e-05 
56.23413251903491 0.0008278859981551418 0.00018605557208730122 0.0005764271213348722 6.540330473296808e-05 0.006313704405874442 0.00019067682108494567 0.006066850292440709 1.60982842509057e-05 
100.0 0.0006198603709397168 0.00018392484231789292 0.0003149165595251209 0.00012101896909670296 0.005378157111964593 0.0002002321560460008 0.005131069930048855 1.6420657193192775e-05 
177.82794100389228 0.0005560631994044406 0.00017621106400911527 0.0001734578329187607 0.0002063943024765647 0.004046056138135223 0.00020984846342107699 0.0037978868738705544 1.735184225397917e-05 
316.227766016838 0.0006376071772761563 0.00017470698970223068 9.640791484570521e-05 0.000366492272728221 0.002982109661119119 0.00021524515133934717 0.002692847461014945 2.0215812209379263e-05 
562.341325190349 0.0009083527434027115 0.00017831871601487354 5.3960850486654144e-05 0.0006760731769011839 0.002103160895318 0.00021928146352379974 0.0018288309419415853 2.5569194923205047e-05 
1000.0 0.0013482901036100073 0.00017479797225931524 3.0317049169848716e-05 0.0011431750821808437 0.001489295928335395 0.00021573017286724623 0.0012058160656733573 3.427421282468627e-05 
1778.2794100389228 0.002165256463027615 0.0001736849134955843 1.7194967059286472e-05 0.0019743765824727436 0.0010811116813777258 0.00021164076496959694 0.0007935635633166739 4.794817176658089e-05 
3162.2776601683795 0.003417540852387403 0.00016602377386666225 9.918963804377918e-06 0.0032415981147163615 0.0008198552932195321 0.000207642205861941 0.0005224420608022828 6.939872607852169e-05 
5623.413251903491 0.004976712099451647 0.00014699756187958895 5.885454723351995e-06 0.004823829082848705 0.000672458207472555 0.00020337762008402682 0.0003467247566914584 0.00010445918060652416 
10000.0 0.005669640361494018 0.00011817845276022069 3.581770379282239e-06 0.005547880138354514 0.0006129469516864653 0.00019852660264774638 0.00023239796251906648 0.00015221424887029177 


==> data/strand_lossCycle_0p2T.txt <==
f total fil eddy coupling
0.01 0.011037770144681644 0.010643486128552227 6.952421063887615e-07 0.00037493603860204905
0.014839817889675654 0.011153672951093306 0.010545923728860514 1.0249144364697964e-06 0.0005521151932214148
0.022022019499873757 0.011392849680378517 0.010510464565761168 1.531296803232205e-06 0.0008236977898059325
0.03268027589410125 0.01184063553875583 0.010532616731453523 2.3062516988876907e-06 0.0012381199042852816
0.048496934285281984 0.01229164959840002 0.010399872567184141 3.390373777686588e-06 0.0018167434692643702
0.07196856730011521 0.013074831824330889 0.010251850624541852 4.9729417616557615e-06 0.0026583342214067667
0.10680004325145755 0.014193944017088343 0.010081980638178636 7.262308661765278e-06 0.003868169734995205
0.15848931924611134 0.0157398097813496 0.00984879702980894 1.0543065964278894e-05 0.00558724724358433
0.23519526350709588 0.017858917018248356 0.009447822296587825 1.4948313787044354e-05 0.007877102217014379
0.3490254878959581 0.020172103692998187 0.008944334193584258 2.0853684788469624e-05 0.010861595924627748
0.5179474679231213 0.023749945905509422 0.00836622854295226 2.9417921569359578e-05 0.015026856913894285
0.7686246100397738 0.0265595537718298 0.007352984667588103 3.779507810930146e-05 0.01866291566968521
1.1406249238513202 0.02918016124841499 0.006240957290593224 4.7231579670817385e-05 0.022444337074543963
1.6926666150378762 0.03037806293237423 0.005063136785453812 5.5941555260229816e-05 0.024839201932326957
2.5118864315095797 0.029053678880886172 0.004154873285567858 6.276840307206077e-05 0.02436889297133742
3.7275937203149416 0.026456423292558876 0.0035841919317885934 6.912554997905537e-05 0.02237459699949756
5.531681197617227 0.022559812493772972 0.0031798690072457284 7.351385106841993e-05 0.01893123540678102
8.208914159638253 0.017587922492721956 0.0030972679264568118 8.048697336602484e-05 0.014200605739039108
12.18187912010116 0.013659358222672799 0.003078038099220546 9.7301866366816e-05 0.010180972718776429
18.077686769634344 0.010543626471873785 0.0031310033046979048 0.00012610677252049377 0.0070113223875520134
26.826957952797272 0.00812943215464292 0.0030863826237565034 0.00016912774561571133 0.004640684115000812
39.810717055349734 0.006711482618962279 0.003050860051605217 0.0002363590658690228 0.003067104922100286
59.078379115879436 0.005579073896948498 0.0030272572049772164 0.00034032210937065717 0.0020191602850924894
87.67123872968686 0.005074168827819303 0.003022966251917316 0.0005079293038462322 0.0013391103462210595
130.102521691083 0.004812472897252363 0.002973142003505847 0.0007361791669494032 0.0008966564261657001
193.06977288832496 0.004716185217367827 0.00290232318901367 0.0010600346433202947 0.0006077298109521034
286.5120269663782 0.004978576281118723 0.0028530252378517348 0.0015538200829692814 0.0004220828983382309
425.17863033828945 0.005542596140403443 0.002802920649768007 0.002300203326639035 0.0003074821110782004
630.957344480193 0.0064626197605655925 0.0027244661341464 0.0033806708261435625 0.00023266592590265114
936.3292088239417 0.007672994181959744 0.0025941070653869654 0.004765669345505276 0.00018532379233828042
1389.4954943731389 0.009585740956743857 0.002418311889061673 0.006743826720471963 0.00015571893174429888
2061.986009502219 0.01186179734760808 0.0021557418644570165 0.009280957696407336 0.0001316107716023355
3059.949687207196 0.01439714944017433 0.0018280702949586088 0.01228617205135165 0.00011130750009022842
4540.90961097248 0.016676069311545298 0.001339726079846381 0.015079852498698029 8.883699746508397e-05
6738.627168030941 0.01874145245496827 0.0008791706037156509 0.017611258790734666 6.494526471327746e-05
10000.0 0.019481600819408373 0.0004954258371248408 0.018875013846032056 4.265664383985164e-05


==> data/strand_lossCycle_1T.txt <==
f tot_model fil_model coupling_model eddy_model
0.01 0.27262958142230515 0.2517857795306917 0.020823336243737833 2.0465649446227592e-05 0.27594809162859746 0.25491497981238803 0.020156412276912297 3.413712621383347e-05 
0.0177827941003892 0.28881692759368666 0.25179241171165 0.03698817661902338 3.633926301356013e-05 0.28955612003080455 0.2576017403245157 0.029781700521493478 5.0551141017288264e-05 
0.0316227766016837 0.3173033448858017 0.2516911801009411 0.06554780444412252 6.436034073815588e-05 0.30792585522491345 0.26076619137552004 0.044061705784494115 7.502952963274167e-05 
0.0562341325190349 0.38111122441903605 0.2614994488023348 0.11949469070335333 0.00011708491334817334 0.3320020502802575 0.2639970792380343 0.06500977409152899 0.00011113787674354704 
0.1 0.4730392127543737 0.26181201309981506 0.21102092808438624 0.00020627157017258276 0.3775412843307569 0.27315215143841803 0.09723205072787743 0.00016766996190335694 
0.1778279410038923 0.6096545715965075 0.2547835163334939 0.35452654519748655 0.00034451006552733054 0.42372202500828504 0.27716784521040977 0.14242169067993668 0.0002478133907155787 
0.3162277660168379 0.7911155213264045 0.24320602271176356 0.5473656182022304 0.0005438804124103968 0.4943637377479489 0.28118193557160454 0.20612840039444405 0.00036372565711599586 
0.5623413251903491 0.9947000321477456 0.2518047267318644 0.7420569558876139 0.0008383495282669764 0.5899955787058214 0.2850752670027007 0.2924577684469673 0.0005262784968267963 
1.0 1.0914587655642702 0.2888828457852678 0.8013289110827748 0.0012470086962277967 0.6897908725862947 0.28491061424394815 0.3991030491738533 0.0007375181753329679 
1.7782794100389228 1.0884109541554894 0.3046942143727245 0.7818612321400523 0.0018555076427130388 0.8240172152768106 0.293107062236105 0.5245256525283527 0.0010181445884969644 
3.1622776601683795 0.9831397948980657 0.3723142853836861 0.6077707552955094 0.003054754218870869 0.9680745538924821 0.3138570437307095 0.6465427084723515 0.0013674862738577635 
5.623413251903491 0.8228500142023691 0.46080303332543937 0.35683082093489593 0.0052161599420339185 1.0422298434199004 0.34346273230149865 0.6949761387014513 0.0017457790294981386 
10.0 0.7388051911537515 0.5258481572503069 0.20348598252210023 0.009471051381343907 1.0745117722235815 0.3748794391091487 0.690225760920895 0.002155859223671095 
17.78279410038923 0.7010172067241348 0.569130251484401 0.1146082820716348 0.017278673168099237 1.0451458296503975 0.42964953325473304 0.6038252833667598 0.0026758881860599135 
31.622776601683796 0.6944750949069918 0.5985203720545331 0.06465210370024245 0.03130261915221608 0.9734964301645859 0.47180947340889423 0.4839929824219528 0.0034100289344727542 
56.23413251903491 0.7000631963969602 0.6093142525187292 0.03624903029195938 0.0544999135862721 0.8946219890219482 0.4964168397149419 0.3764775076694576 0.0043565111449172305 
100.0 0.7333481969579609 0.6196551429511947 0.020470596398713247 0.09322245760805295 0.8163535243364985 0.516506041694608 0.2786513556202403 0.005732852430853041 
177.82794100389228 0.77939808557398 0.618171799743468 0.01164409574672773 0.1495821900837852 0.7587593544945567 0.5298576818875108 0.2005222035088071 0.007862438388317758 
316.227766016838 0.8206547085824153 0.5989238375781025 0.006665702362613389 0.21506516864169994 0.707464190994377 0.5383719027198672 0.14218237251153246 0.010829835522872996 
562.341325190349 0.8427287472207347 0.5635467991971854 0.0038725094478145356 0.27530943857573514 0.6680421726924308 0.5456736628098976 0.09915495646686526 0.015225823950383188 
1000.0 0.853767327658912 0.5242854395519324 0.0022380199016825302 0.32724386820529694 0.6480172763478711 0.5496673388726457 0.06787489874917865 0.021830712722092933 
1778.2794100389228 0.9062248112078588 0.4861891188721094 0.0013144263079530982 0.4187212660277964 0.6364870078164531 0.5488688563445462 0.04607924609867221 0.031218858256287816 
3162.2776601683795 1.0243016662023665 0.4425382779899481 0.000778274565650722 0.5809851136467679 0.6228622923935001 0.5429876223529939 0.03091074876056149 0.04439092520962846 
5623.413251903491 1.134032252219421 0.36849910165771366 0.0004623361316728269 0.7650708144300344 0.6270083190071395 0.536281436187271 0.020720203164774367 0.0634171731829872 
10000.0 1.1046047879642067 0.27448042921496074 0.0002744807428273528 0.829849878006419 0.6343534938770937 0.5265107572305638 0.01390326624723518 0.09034731976084748 


==> data/strand_lossCycle_2p0T.txt <==
f total fil eddy coupling
0.01 0.5208405121327206 0.43894430740832957 0.00013378032035251907 0.07892879563459305
0.014839817889675654 0.5648222909899888 0.44452269671340794 0.0001983528416687992 0.11654350484205243
0.022022019499873757 0.6356171506101971 0.45086041302726476 0.0002939939381300062 0.17132235414671035
0.03268027589410125 0.7194078464733611 0.4575686953732233 0.0004356123331594912 0.2515264866053046
0.048496934285281984 0.8488190437489572 0.4655344377133251 0.0006440173489521886 0.36669571257031747
0.07196856730011521 1.0183540245016973 0.4747069796792559 0.0009498805570003442 0.5319811875214924
0.10680004325145755 1.2690729093569024 0.49783228120191 0.0013993383676845722 0.7575739234884987
0.15848931924611134 1.6116165054036176 0.5270841665214907 0.0020555816281398773 1.0704745982996409
0.23519526350709588 2.008438180717044 0.5718898162184808 0.002933468201373938 1.429316255272694
0.3490254878959581 2.4589498769706 0.6849078801919554 0.004163430279191685 1.7689282713294203
0.5179474679231213 2.920568870147474 0.8884255271599371 0.005880267628950959 2.018693101111872
0.7686246100397738 3.1882777391025376 1.222047999072904 0.008251889630419588 1.925762086915137
1.1406249238513202 3.365348367809602 1.596032294861117 0.011777234207780053 1.650980057023739
1.6926666150378762 3.4211339108017196 2.004183002422413 0.016564589459586155 1.3393004077671335
2.5118864315095797 3.3851839133620443 2.3187956352392427 0.023398904815462446 0.9988501432602029
3.7275937203149416 3.3512770946511012 2.5628814127275885 0.03353300132936828 0.7176023687121604
5.531681197617227 3.3247033466646987 2.7485437418443865 0.048383625069254456 0.5078412822217174
8.208914159638253 3.3299292194274632 2.861391805966818 0.07049819748675741 0.354859899807927
12.18187912010116 3.332700466091673 2.945577484517048 0.1023065834505619 0.24654520336917038
18.077686769634344 3.332489999540372 2.995955011807524 0.1480022887970254 0.17022167405605373
26.826957952797272 3.385959336306766 3.022433534763911 0.21501697414753537 0.11706544739488461
39.810717055349734 3.4402698007614463 3.029772799931555 0.31069078610884804 0.08024319670067387
59.078379115879436 3.581273874391167 3.0365369146134054 0.45033779704104604 0.05505763715099515
87.67123872968686 3.736283949585009 3.007403372334623 0.6430760200835727 0.037580075134754344
130.102521691083 3.97414928554048 2.963083568887983 0.9092042923409128 0.025767211911997726
193.06977288832496 4.196516935963924 2.877826360231068 1.2610605465237112 0.01764780894910415
286.5120269663782 4.465250758947209 2.7357388793424247 1.6935407255376658 0.012169466568107742
425.17863033828945 4.736673156191118 2.5149331362497707 2.1650554843803826 0.008553746345742103
630.957344480193 4.989870575265163 2.2590651770091514 2.64369490098267 0.0061858737335151875
936.3292088239417 5.030193732455538 1.9218590599257592 3.054990936672957 0.004593339064283239
1389.4954943731389 4.838355168758514 1.5317665464288328 3.2461359978423876 0.003579638509527909
2061.986009502219 4.508790704357321 1.1639973878422942 3.3022304351362575 0.002811362409860664
3059.949687207196 4.0867046560479 0.8410701439913273 3.229868036524989 0.0022211838010024443
4540.90961097248 3.535510916449507 0.5661696368926288 2.947051821055171 0.0017544715289819649
6738.627168030941 3.0303996343700237 0.35927639517982585 2.6593112159738372 0.0013330951462844193
10000.0 2.5403686419897618 0.21590722429860937 2.3227376616637274 0.0009726609751245369


==> data/strand_lossCycle_ref_0p01T.txt <==
f tot_ref fil_ref coupling_ref eddy_ref 
0.01 1.688861633669167e-06 1.2355905171425365e-06 4.3045806561497866e-07 9.010617400535154e-10 
0.014839817889675654 1.8636658892689614e-06 1.2079255430931149e-06 6.382467085098588e-07 1.336245668237e-09 
0.022022019499873757 2.178881788672423e-06 1.1863911026190772e-06 9.600452062774435e-07 2.0104166799170655e-09 
0.03268027589410125 2.68626175404105e-06 1.1671341658602515e-06 1.4586900655383104e-06 3.0552882398070532e-09 
0.048496934285281984 3.4060949361514323e-06 1.1373856463894163e-06 2.1617923222287456e-06 4.529226727055327e-09 
0.07196856730011521 4.451528723749683e-06 1.1074544160591303e-06 3.202074460834566e-06 6.711209503387326e-09 
0.10680004325145755 5.884832208666986e-06 1.078008655910066e-06 4.738743013248271e-06 9.937131039435388e-09 
0.15848931924611134 8.098531406146891e-06 1.0452242328324083e-06 7.000373359839873e-06 1.4692112448332057e-08 
0.23519526350709588 1.1239027959218001e-05 1.0033275366609376e-06 1.0110398154271154e-05 2.1245570887148142e-08 
0.3490254878959581 1.569883403452051e-05 9.540846273559685e-07 1.4597999842384837e-05 3.0740519743560315e-08 
0.5179474679231213 2.2696337866589047e-05 9.004071462435687e-07 2.1641229043268586e-05 4.5770579826883755e-08 
0.7686246100397738 3.0740378755040895e-05 8.120674349339401e-07 2.977747420925787e-05 6.348543881343724e-08 
1.1406249238513202 4.003891032053878e-05 6.965602478989947e-07 3.91851658203074e-05 8.474234244122456e-08 
1.6926666150378762 4.97858387620835e-05 5.546339496759451e-07 4.906656088982698e-05 1.0877445677670492e-07 
2.5118864315095797 5.4653022742392144e-05 3.852363734077636e-07 5.4064356339334995e-05 1.2755463017418585e-07 
3.7275937203149416 5.447760906909524e-05 3.012964866691894e-07 5.40057669286945e-05 1.4108566543103733e-07 
5.531681197617227 4.8615783465999326e-05 2.1311748929083405e-07 4.824007002434982e-05 1.4640328977419257e-07 
8.208914159638253 3.759462799274524e-05 2.0595659874232384e-07 3.72165671156954e-05 1.5298424107022757e-07 
12.18187912010116 2.7575762558435084e-05 2.0216157149443895e-07 2.7175326176855883e-05 1.7371949165577664e-07 
18.077686769634344 1.9278785233339723e-05 2.0637179718897535e-07 1.8838409383935654e-05 2.151209060634826e-07 
26.826957952797272 1.3026492338082782e-05 2.02132927039742e-07 1.249268912803883e-05 2.849424387580091e-07 
39.810717055349734 8.919940502456004e-06 1.9809711851992035e-07 8.240418855031299e-06 3.958013955016934e-07 
59.078379115879436 6.242166397409924e-06 1.9475964170108583e-07 5.420931252018337e-06 5.719325081698549e-07 
87.67123872968686 4.743328268568274e-06 1.9230155431140782e-07 3.590134535465776e-06 8.617607731317251e-07 
130.102521691083 3.9938360880940954e-06 1.8670835245611315e-07 2.403709498720441e-06 1.259078305656885e-06 
193.06977288832496 3.7069100453270656e-06 1.8042655338663187e-07 1.6297061726548013e-06 1.8217673289946553e-06 
286.5120269663782 4.094471307018257e-06 1.7555249980471912e-07 1.1352395583234868e-06 2.696088489588743e-06 
425.17863033828945 5.175392209430975e-06 1.7124260080675753e-07 8.335365726343674e-07 4.066585492835464e-06 
630.957344480193 6.916217531162575e-06 1.6530420377688759e-07 6.370503152905102e-07 6.0703224140627655e-06 
936.3292088239417 9.404812959247196e-06 1.5787888418723582e-07 5.140757865290213e-07 8.6992009574828e-06 
1389.4954943731389 1.3245558501658218e-05 1.4757985191948507e-07 4.391621639790503e-07 1.2607623863481555e-05 
2061.986009502219 1.86086256534124e-05 1.3353106621462355e-07 3.80951301649108e-07 1.8057535640230033e-05 
3059.949687207196 2.5734295331960718e-05 1.1876288523297322e-07 3.326447847676222e-07 2.5264137924734012e-05 
4540.90961097248 3.360218361777905e-05 8.993420471993311e-08 2.744067868736473e-07 3.31937642062755e-05 
6738.627168030941 4.0798578852335935e-05 6.368501058961113e-08 2.0725918905542678e-07 4.050238780827024e-05 
10000.0 4.5798651718670246e-05 2.9033711345974483e-08 1.4210582146511646e-07 4.5613641419358205e-05 


==> data/strand_lossCycle_ref_0p1T.txt <==
f tot_ref fil_ref coupling_ref eddy_ref 
0.01 0.0008538963785694279 0.0007820469747521307 6.898930207715908e-05 1.3487333586783122e-07 
0.014839817889675654 0.0008822250439769276 0.0007702915267654937 0.00010211810733576244 1.9971748367694817e-07 
0.022022019499873757 0.0009237344306386411 0.0007619657805782657 0.00015298433339716336 2.994445014148179e-07 
0.03268027589410125 0.0009916806013681586 0.0007530861001632868 0.0002315663770718667 4.536207309019061e-07 
0.048496934285281984 0.0011002862361849648 0.0007398347138909564 0.00034214590269875426 6.707301775949903e-07 
0.07196856730011521 0.001249692222362418 0.0007258144172526484 0.0005044556250891452 9.900255910197471e-07 
0.10680004325145755 0.0014871819807450715 0.0007100560946865789 0.0007439898171465993 1.4616833213531124e-06 
0.15848931924611134 0.0018508218211010963 0.0006907121557553622 0.0010932909854653495 2.1514991144729646e-06 
0.23519526350709588 0.00229838339531254 0.000665167738425834 0.0015627907466769083 3.0840812489359418e-06 
0.3490254878959581 0.002868669267536322 0.0006331659712807116 0.00221235576378697 4.390861915732126e-06 
0.5179474679231213 0.0038520507499322765 0.0005828203239947934 0.003209877944436577 6.4185254359795314e-06 
0.7686246100397738 0.004856488583967136 0.0004936584996684372 0.004257289526516969 8.624404683714262e-06 
1.1406249238513202 0.0057483407125316546 0.0004036227198297445 0.005301655627953398 1.1023137576697904e-05 
1.6926666150378762 0.006610590987870142 0.0002850078642783068 0.006257701445486272 1.346340704724272e-05 
2.5118864315095797 0.006786160105254125 0.00021181503315243405 0.006492960737079301 1.5093324281005837e-05 
3.7275937203149416 0.006313704405874442 0.00019067682108494567 0.006066850292440709 1.60982842509057e-05 
5.531681197617227 0.005378157111964593 0.0002002321560460008 0.005131069930048855 1.6420657193192775e-05 
8.208914159638253 0.004046056138135223 0.00020984846342107699 0.0037978868738705544 1.735184225397917e-05 
12.18187912010116 0.002982109661119119 0.00021524515133934717 0.002692847461014945 2.0215812209379263e-05 
18.077686769634344 0.002103160895318 0.00021928146352379974 0.0018288309419415853 2.5569194923205047e-05 
26.826957952797272 0.001489295928335395 0.00021573017286724623 0.0012058160656733573 3.427421282468627e-05 
39.810717055349734 0.0010811116813777258 0.00021164076496959694 0.0007935635633166739 4.794817176658089e-05 
59.078379115879436 0.0008198552932195321 0.000207642205861941 0.0005224420608022828 6.939872607852169e-05 
87.67123872968686 0.000672458207472555 0.00020337762008402682 0.0003467247566914584 0.00010445918060652416 
130.102521691083 0.0006129469516864653 0.00019852660264774638 0.00023239796251906648 0.00015221424887029177 
193.06977288832496 0.0005896769926905419 0.0001923717489399222 0.00015759398301988108 0.000220008045971857 
286.5120269663782 0.0006450242024578055 0.0001866601954939299 0.00010952972515798359 0.0003249369811549099 
425.17863033828945 0.0007736291728597435 0.00018166764275752873 8.000643282259556e-05 0.00048777067019463433 
630.957344480193 0.0009726439421339745 0.0001748875332227356 6.063263486839238e-05 0.0007246420087469566 
936.3292088239417 0.001268498569133342 0.00016611148758962748 4.839339707518288e-05 0.0010347081579423188 
1389.4954943731389 0.0017007466898586235 0.00015395394801457542 4.0776733012847175e-05 0.001485030215797324 
2061.986009502219 0.0023016295206030692 0.00013742381420717576 3.47138517229196e-05 0.0021022439937508153 
3059.949687207196 0.0030638282919735944 0.00011725822668865799 2.9663046785807146e-05 0.0028906346247899125 
4540.90961097248 0.003834384753563351 8.186894601303819e-05 2.3755534596057718e-05 0.003695447140158672 
6738.627168030941 0.004455272158723654 4.788590667861019e-05 1.7458320600564598e-05 0.004380079651966154 
10000.0 0.004835889076639776 1.9871515905503827e-05 1.161070908609476e-05 0.004797583870146666 


==> data/strand_lossCycle_ref_1T.txt <==
f tot_ref fil_ref coupling_ref eddy_ref 
0.01 0.27594809162859746 0.25491497981238803 0.020156412276912297 3.413712621383347e-05 
0.014839817889675654 0.28955612003080455 0.2576017403245157 0.029781700521493478 5.0551141017288264e-05 
0.022022019499873757 0.30792585522491345 0.26076619137552004 0.044061705784494115 7.502952963274167e-05 
0.03268027589410125 0.3320020502802575 0.2639970792380343 0.06500977409152899 0.00011113787674354704 
0.048496934285281984 0.3775412843307569 0.27315215143841803 0.09723205072787743 0.00016766996190335694 
0.07196856730011521 0.42372202500828504 0.27716784521040977 0.14242169067993668 0.0002478133907155787 
0.10680004325145755 0.4943637377479489 0.28118193557160454 0.20612840039444405 0.00036372565711599586 
0.15848931924611134 0.5899955787058214 0.2850752670027007 0.2924577684469673 0.0005262784968267963 
0.23519526350709588 0.6897908725862947 0.28491061424394815 0.3991030491738533 0.0007375181753329679 
0.3490254878959581 0.8240172152768106 0.293107062236105 0.5245256525283527 0.0010181445884969644 
0.5179474679231213 0.9680745538924821 0.3138570437307095 0.6465427084723515 0.0013674862738577635 
0.7686246100397738 1.0422298434199004 0.34346273230149865 0.6949761387014513 0.0017457790294981386 
1.1406249238513202 1.0745117722235815 0.3748794391091487 0.690225760920895 0.002155859223671095 
1.6926666150378762 1.0451458296503975 0.42964953325473304 0.6038252833667598 0.0026758881860599135 
2.5118864315095797 0.9734964301645859 0.47180947340889423 0.4839929824219528 0.0034100289344727542 
3.7275937203149416 0.8946219890219482 0.4964168397149419 0.3764775076694576 0.0043565111449172305 
5.531681197617227 0.8163535243364985 0.516506041694608 0.2786513556202403 0.005732852430853041 
8.208914159638253 0.7587593544945567 0.5298576818875108 0.2005222035088071 0.007862438388317758 
12.18187912010116 0.707464190994377 0.5383719027198672 0.14218237251153246 0.010829835522872996 
18.077686769634344 0.6680421726924308 0.5456736628098976 0.09915495646686526 0.015225823950383188 
26.826957952797272 0.6480172763478711 0.5496673388726457 0.06787489874917865 0.021830712722092933 
39.810717055349734 0.6364870078164531 0.5488688563445462 0.04607924609867221 0.031218858256287816 
59.078379115879436 0.6228622923935001 0.5429876223529939 0.03091074876056149 0.04439092520962846 
87.67123872968686 0.6270083190071395 0.536281436187271 0.020720203164774367 0.0634171731829872 
130.102521691083 0.6343534938770937 0.5265107572305638 0.01390326624723518 0.09034731976084748 
193.06977288832496 0.6537633698229623 0.513516206984391 0.009406205295786355 0.12747335842793148 
286.5120269663782 0.6808199206696876 0.49347094923239626 0.006417519954575241 0.17588520376702715 
425.17863033828945 0.7124498632186722 0.46284118222544307 0.0045122808634808715 0.2351936081755657 
630.957344480193 0.7462585355443029 0.4272444793503297 0.0032797799191610706 0.31084391238879033 
936.3292088239417 0.7642443817764322 0.3747973293138324 0.0024697442076696244 0.3827288636084521 
1389.4954943731389 0.7753569845063045 0.3121896331494582 0.0019672083920007685 0.4531844301958771 
2061.986009502219 0.7712440933184346 0.24834837530125367 0.0015857576093609373 0.51511363938744 
3059.949687207196 0.7371283795416687 0.18396363775730498 0.0012968181868925617 0.5501829220203479 
4540.90961097248 0.6844145958881527 0.12325629724088337 0.0010241798552398154 0.5563118658038921 
6738.627168030941 0.6321281467787871 0.07810741259230718 0.0007503395960667658 0.5490831636359702 
10000.0 0.5676369415318038 0.04554685573221498 0.0005053627834478276 0.5214634687040121 

